Strong quantum Mpemba effect in the preparation of a Rydberg many-body steady state

We find a strong quantum Mpemba effect in a driven Rydberg array. At pump strength $\kappa/g=0.1$, the all-ground array starts farther from the correlated steady state than a Gibbs reference at $\beta g=1$, overtakes it, and relaxes at a larger asymptotic rate. At resonance, excitation parity combined with complex conjugation confines the all-ground trajectory to the even sector. The Gibbs reference populates a slow odd mode. A $\pi/2$ pulse on a randomly chosen even or odd sublattice also populates this mode. Reversing the pulse phase preserves the Rydberg population and reverses the transverse spin throughout the evolution. Subtracting the two readouts isolates the slow coherence. A readout combining population and transverse spin settles sooner for the all-ground array than for either pulse phase.

==> README.txt <==
PXP PRA final-review English revision, November 30, 2026

Compile with TeX Live and REVTeX 4.2. Use either command:
    latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex
    latexmk -xelatex -interaction=nonstopmode -halt-on-error main.tex

Seven manuscript figures are in figures/ (the parameter scan is Fig. 7). Bibliography titles are enabled
by the existing REVTeX control entry.

Evidence for the added finite-ring checks in Appendices E and F is in checks/.
Run python checks/finite_pxp.py using NumPy and SciPy to regenerate the four
CSV files. The script uses g=1 and complete translation- and reflection-
invariant blocks. It records normalized left-mode overlap magnitudes and
uses a 1e-9 numerical threshold to identify populated modes.
Run python checks/plot_scope.py using NumPy and Matplotlib to regenerate the
parameter-scan figure at figures/fig7_scope_scan.pdf.
The L=18 single-branch squared distance uses the archived mixture distance
and the exact purity correction (1-2**(-18))/2; see the values JSON.


==> checks/archived_pulse_L18_values.json <==
{
  "L": 18,
  "kappa_over_g": 0.1,
  "source_files": {
    "F_HS2": "data/L18_full_dynamics_summary.json",
    "P_HS2": "reproducibility/pulse_initial/pulse_initial_L18.json",
    "trace_margin": "reproducibility/pulse_initial/trace_distances_L18.json"
  },
  "F_HS2": 1.0000736108200563,
  "P_HS2": 0.5001268680127493,
  "single_branch_HS2": 1.0001249606641165,
  "trace_margin_F_minus_P": 3.8488236131950515e-05
}


==> checks/crossovers.csv <==
L,kappa_over_g_even_odd,beta_g_HS,beta_g_trace
6,1.028492666946787,3.606523695430301,3.621614589564653
8,1.216540997814251,4.655365120010322,4.672337874376451


==> checks/pulse_margins.csv <==
L,D_F,Dtr_F,D_P,Dtr_P,D_pure,Dtr_pure,trace_margin
6,0.9897734035436194,0.9549273424035277,0.5097811002670534,0.9145508130001577,1.0019686002670538,0.9606385394110423,0.04037652940337
8,0.9956372374263656,0.9835899570602276,0.5047954625855952,0.9737777454448153,1.0028423375855962,0.987063641560855,0.009812211615412236


==> checks/pump_scan.csv <==
L,kappa_over_g,even_rate,odd_rate,rate_F,rate_S,rate_P,eta_FS,kappa_times_even,left_even_F,left_even_S,left_even_P,left_odd_F,left_odd_S,left_odd_P
6,0.1,0.10877785721210265,0.09046899110980784,0.10877785721210265,0.09046899110980784,0.09046899110980784,1.2023772552086074,0.010877785721210266,0.13861342633192356,0.1095242292419841,0.25805357450310434,1.9717164759031518e-18,0.3069361628194799,0.4140449719341272
6,0.3,0.3178116233112965,0.2711869481552878,0.3178116233112965,0.2711869481552878,0.2711869481552878,1.1719281679047115,0.09534348699338895,0.09938194524252494,0.019238834493133544,0.06398942360462742,6.299682388128356e-18,0.30680247864147614,0.4137627730144353
6,0.5,0.5263288775849944,0.4515135995060253,0.5263288775849944,0.4515135995060253,0.4515135995060253,1.1656988364488248,0.2631644387924972,0.12805219374649568,0.03592607285874407,0.08147250010841241,1.1668690501384362e-17,0.3065588135301898,0.413281791615028
6,0.75,0.758319922152559,0.6776683905843928,0.758319922152559,0.6776683905843928,0.6776683905843928,1.1190132706331717,0.5687399416144192,0.16944001082597634,0.14082835798442017,0.2545521369046266,1.1599049232889407e-17,0.30612575524455676,0.41263524332935586
6,1.0,0.9229901733206466,0.910935558129388,0.9229901733206466,0.910935558129388,0.910935558129388,1.0132332249890572,0.9229901733206466,0.1887412378492995,0.13449734046951328,0.19897480983987964,1.8163559705767953e-17,0.30523057806977344,0.41206899710874223
6,1.1,0.9744833068771094,1.0100355665552896,0.9744833068771094,0.9744833068771094,0.9744833068771094,1.0,1.0719316375648205,0.18391419665363837,0.12838809369869245,0.17735832666143028,2.0188745917843416e-17,0.3043238590059809,0.41160707758267323
6,1.15,0.9964010625168306,1.0619790062213765,0.9964010625168306,0.9964010625168306,0.9964010625168306,1.0,1.1458612218943551,0.17977441919773177,0.12497066812309307,0.167126532610342,1.781375202315516e-17,0.30356182103763585,0.4111626722268767
6,1.2,1.0156035365579121,1.1162274824526508,1.0156035365579121,1.0156035365579121,1.0156035365579121,1.0,1.2187242438694945,0.17470647123198318,0.12140629833965617,0.15738925842669943,1.7997427191164025e-17,0.30244497479594845,0.4104353468724107
6,1.25,1.0320110905668252,1.1736060380091051,1.0320110905668252,1.0320110905668252,1.0320110905668252,1.0,1.2900138632085314,0.1688631154896099,0.11775417442778398,0.1482077863098408,1.8874320407069016e-17,0.30077720384314577,0.4092322887890354
6,1.3,1.0455867672722041,1.235375592086098,1.0455867672722041,1.0455867672722041,1.0455867672722041,1.0,1.3592627974538654,0.16238891644836212,0.11406461520272745,0.1396261993119943,1.822246471343065e-17,0.2982323174428111,0.4072245138998293
6,1.4,1.0643441092068835,1.3822583673588873,1.0643441092068835,1.0643441092068835,1.0643441092068835,1.0,1.4900817528896368,0.1480913425822592,0.1067340929675246,0.12435683037770282,1.856496328726888e-17,0.2876668468932464,0.39785720178451045
6,1.5,1.0726034902724364,1.6296421846086224,1.0726034902724364,1.0726034902724364,1.0726034902724364,1.0,1.6089052354086546,0.13282635771495196,0.09966573326353098,0.11162216532527755,1.3106743093401507e-17,0.2503376036917346,0.36113001969125275
6,2.0,1.0148111760474021,1.6376573438043343,1.0148111760474021,1.0148111760474021,1.0148111760474021,1.0,2.0296223520948042,0.06473435714902029,0.0713155527483267,0.07765202055928555,1.5324720160318334e-17,0.1754360623601262,0.21806547414693542
6,4.0,0.6536319441197206,1.6459944306444048,0.6536319441197206,0.6536319441197206,0.6536319441197206,1.0,2.6145277764788823,0.024883883701487898,0.02015139180980691,0.08416439340306307,1.3819250637100206e-17,0.06556683016632302,0.08017008335279413
6,8.0,0.2603157689215204,0.7982127041471656,0.2603157689215204,0.2603157689215204,0.2603157689215204,1.0,2.0825261513721633,0.11716775999611567,0.07717980967442273,0.012626374080791446,7.318486460084787e-18,0.028522995001904694,0.011520882099142779
6,16.0,0.1164125010316753,0.38001919891841607,0.1164125010316753,0.1164125010316753,0.1164125010316753,1.0,1.8626000165068048,0.15766905937191436,0.12322516319957222,0.06567800387794091,3.1478894293977407e-18,0.041576970153998825,0.0024413548616275477
6,32.0,0.056241041008102115,0.18810405893920612,0.056241041008102115,0.056241041008102115,0.056241041008102115,1.0,1.7997133122592677,0.16806109690260326,0.13566133968566768,0.08064278878462658,2.1919528241818987e-18,0.044407414947699474,0.0005883178765214113
6,64.0,0.027864235648285968,0.09382482295256732,0.027864235648285968,0.027864235648285968,0.027864235648285968,1.0,1.783311081490302,0.17064116937199028,0.13879624290722434,0.08446771153404639,9.779254977200401e-19,0.045093371446791077,0.00014576705936728563
6,128.0,0.01389972075245119,0.046884331807532494,0.01389972075245119,0.01389972075245119,0.01389972075245119,1.0,1.7791642563137524,0.17128436516697695,0.1395808885518477,0.08542859772896767,4.859389299497085e-19,0.045263570526420306,3.636067935171103e-05
8,0.1,0.13055949700049585,0.09448019874452104,0.13055949700049585,0.09448019874452104,0.09448019874452104,1.381871532187765,0.013055949700049585,0.1193061906894157,0.060027690427083454,0.028898161082458317,2.165920286158709e-18,0.2205105467599858,0.2833532947865582
8,0.3,0.39317946886002325,0.2816003965196663,0.39317946886002325,0.2816003965196663,0.2816003965196663,1.396231943276275,0.11795384065800697,0.05504492316423072,0.010805736262587217,0.04813639437621526,5.6202797422860654e-18,0.21967359162750397,0.2832469854153429
8,0.5,0.5855904256968693,0.4638795572381076,0.5855904256968693,0.4638795572381076,0.4638795572381076,1.2623760123929926,0.2927952128484346,0.05143824376063386,0.018586851042628437,0.06012487771241841,8.693250925815157e-18,0.21805188760523003,0.28279543235669213
8,0.75,0.8290522120183194,0.6827629216364548,0.8290522120183194,0.6827629216364548,0.6827629216364548,1.2142607422664906,0.6217891590137395,0.05019147153002526,0.02430871798212433,0.06983887715954513,1.2030014712019093e-17,0.2151457013968221,0.28146042900429735
8,1.0,1.0968181747303525,0.892186013110655,1.0968181747303525,0.892186013110655,0.892186013110655,1.2293604232891258,1.0968181747303525,0.0421358791087641,0.025074395036986007,0.07696201941859923,1.411885922794228e-17,0.21171020649894604,0.27940373354882625
8,1.1,1.1962707443082854,0.974129654531379,1.1962707443082854,0.974129654531379,0.974129654531379,1.22804057831888,1.315897818739114,0.04333311521676033,0.02193165301761499,0.06247826904422219,1.578184953845708e-17,0.21032595795595718,0.2785055951344471
8,1.15,1.1513510119183121,1.0149342738254492,1.1513510119183121,1.0149342738254492,1.0149342738254492,1.1344094308478583,1.324053663706059,0.03652312495238748,0.01203813378889085,0.03574865552535603,1.5171931580312558e-17,0.2096540209471603,0.2780650420015168
8,1.2,1.088927245879965,1.0557352069490449,1.088927245879965,1.0557352069490449,1.0557352069490449,1.0314397385939618,1.306712695055958,0.025972543168278014,0.002191282764200559,0.015097791391158993,1.5319048395866085e-17,0.20900292091012854,0.27763850184121247
8,1.25,1.0330570746290606,1.0966313347617522,1.0330570746290606,1.0330570746290606,1.0330570746290606,1.0,1.2913213432863258,0.01629923171888165,0.005424639358212433,0.0018428229955814656,1.52829187353341e-17,0.20837765365137298,0.2772315206867186
8,1.3,0.9874308941715285,1.1377393770918531,0.9874308941715285,0.9874308941715285,0.9874308941715285,1.0,1.283660162422987,0.008096863039155442,0.011308107640061876,0.007146267155912523,1.609105023423137e-17,0.20778233671881755,0.2768484832075181
8,1.4,0.9174520043230211,1.2211748715581936,0.9174520043230211,0.9174520043230211,0.9174520043230211,1.0,1.2844328060522294,0.00544972555529039,0.020272672601842526,0.01916657529090365,1.5042898630312266e-17,0.20669007442430842,0.27616135174586526
8,1.5,0.8644670790376602,1.3075547892499544,0.8644670790376602,0.8644670790376602,0.8644670790376602,1.0,1.2967006185564902,0.01686699464311745,0.027439719636859112,0.02760202288243666,1.717266100973279e-17,0.20571341609299743,0.27555269041700753
8,2.0,0.6981903782718443,1.8948125886804983,0.6981903782718443,0.6981903782718443,0.6981903782718443,1.0,1.3963807565436885,0.0604773760882735,0.0568101608968485,0.05682851469977236,1.6596012338580743e-17,0.16925315425027154,0.22862906455209048
8,4.0,0.416199860503104,1.9592680061322898,0.416199860503104,0.416199860503104,0.416199860503104,1.0,1.664799442012416,0.05183697614369357,0.07191035991512501,0.13334570575757732,4.71405476588035e-18,0.029561040946944936,0.04431669293154872
8,8.0,0.1555632721363998,1.0617223105646911,0.1555632721363998,0.1555632721363998,0.1555632721363998,1.0,1.2445061770911985,0.07583457680708887,0.054413790572328834,0.015542458304570095,5.749166196861441e-18,0.015665278399555126,0.007765151324094406
8,16.0,0.06221585361600868,0.5062752771907184,0.06221585361600868,0.06221585361600868,0.06221585361600868,1.0,0.9954536578561389,0.1097055404230176,0.09324044655909124,0.035878149673510766,4.709783990453328e-18,0.022985116309920357,0.0016410515589142603
8,32.0,0.02865625550791528,0.25075162445222643,0.02865625550791528,0.02865625550791528,0.02865625550791528,1.0,0.917000176253289,0.11820893481328666,0.10356170227010862,0.05137231348704012,3.3135042220161543e-18,0.024539039120147425,0.00039556290732402274
8,64.0,0.014000257957407366,0.12509299633155327,0.014000257957407366,0.014000257957407366,0.014000257957407366,1.0,0.8960165092740714,0.12026000762007735,0.10610411721037834,0.05535375118948529,1.426182999187339e-18,0.024914588061742,9.80174584747492e-05
8,128.0,0.006958415369582051,0.0625115951356038,0.006958415369582051,0.006958415369582051,0.006958415369582051,1.0,0.8906771673065025,0.12076655217220034,0.10673571027540081,0.056354268329836976,7.347343041041975e-19,0.02500771410715456,2.4450448457058884e-05


==> checks/temperature_scan.csv <==
L,beta_g,D_F_minus_D_S,Dtr_F_minus_Dtr_S
6,1.0,0.696921487326204,0.2755194959187838
6,2.0,0.25399851575791677,0.0924051352223415
6,3.0,0.052356414447952915,0.027448330683628508
6,4.0,-0.02016261822095733,-0.009602317088350465
6,4.5,-0.03652470501074778,-0.01764291019566222
6,4.75,-0.04209228349718663,-0.020351455324327916
6,5.0,-0.04642830598928427,-0.022451108781191054
6,5.25,-0.04980774341002059,-0.024081588461853598
6,6.0,-0.056104674677814215,-0.027105634330807704
6,8.0,-0.06103817870769901,-0.02946200783421682
8,1.0,0.8057783730180637,0.24460687178089802
8,2.0,0.3525521403609291,0.06574187183919755
8,3.0,0.10974144002909425,0.023981821018153493
8,4.0,0.022974068919980883,0.00806368389568568
8,4.5,0.004110645476532504,0.0022870884433880967
8,4.75,-0.0021960976002284305,-0.0009012465155626703
8,5.0,-0.007058357555287165,-0.0033477009776812228
8,5.25,-0.010813573512156838,-0.0052300982642075056
8,6.0,-0.01771578335388435,-0.00867360052003352
8,8.0,-0.02302034731377045,-0.011305017713845178


==> data/L18_full_dynamics.csv <==
gt,D_F,D_S,D_S_even,D_S_odd,n_F,n_S,O_F,O_S
0.000000000000000000e+00,1.000073610820056302e+00,2.277502525075914691e-02,1.145514358730642668e-02,1.131988166345272023e-02,-1.110223024625156540e-16,2.435391113908768890e-01,-1.110223024625156540e-16,2.004546708152215584e-01
5.000000000000000000e-01,2.751029856315935218e-01,1.456356729010797706e-02,7.338822758767600887e-03,7.224744531340376169e-03,2.171001939318388529e-01,2.565874131070511321e-01,2.171001939318388529e-01,2.159051838359912212e-01
1.000000000000000000e+00,2.276966427425506367e-01,9.708089803466591478e-03,4.899847124162776991e-03,4.808242679303815353e-03,3.879312311530426216e-01,2.557518870081341156e-01,3.879312311530426216e-01,2.173124373968216561e-01
1.500000000000000000e+00,1.946744521833124741e-01,6.472189000073056732e-03,3.272099719991127149e-03,3.200089280081929582e-03,3.123256027613421915e-01,2.529076600751516413e-01,3.123256027613421915e-01,2.165953503364085320e-01
2.000000000000000000e+00,1.084154334870943426e-01,4.423069630048468218e-03,2.238796681387934719e-03,2.184272948660533932e-03,2.096849857579858589e-01,2.580325182699612641e-01,2.096849857579858589e-01,2.237351534638506445e-01
2.500000000000000000e+00,5.390275357791958488e-02,3.192104730650783227e-03,1.614219761130745523e-03,1.577884969520037704e-03,2.494356870461246767e-01,2.657435842859456887e-01,2.494356870461246767e-01,2.333311391014289138e-01
3.000000000000000000e+00,3.955728678511478275e-02,2.416228129913429272e-03,1.216746219807952542e-03,1.199481910105476730e-03,3.252255529354395325e-01,2.687602292175167440e-01,3.252255529354395325e-01,2.381045612860819838e-01
3.500000000000000000e+00,3.105616438939240095e-02,1.876468108384169971e-03,9.381097616112916244e-04,9.383583467728783467e-04,3.076217481882543847e-01,2.685202864627370678e-01,3.076217481882543847e-01,2.395157040607105436e-01
4.000000000000000000e+00,1.828732467695354941e-02,1.482040950101072476e-03,7.335563659354608695e-04,7.484845841656116066e-04,2.547137416724638559e-01,2.695195332670818344e-01,2.547137416724638559e-01,2.420772822755891673e-01
4.500000000000000000e+00,9.565818835657616259e-03,1.192383136431290078e-03,5.824745801176259546e-04,6.099085563136641235e-04,2.571609810739826640e-01,2.721869387403125784e-01,2.571609810739826640e-01,2.462211221445204934e-01
5.000000000000000000e+00,6.216273649758090672e-03,9.786116615329006150e-04,4.699052366484662391e-04,5.087064248844343217e-04,2.902259404543605648e-01,2.745214135469071226e-01,2.902259404543605648e-01,2.499455937736508315e-01
5.500000000000000000e+00,4.523470873366604653e-03,8.170395259220365877e-04,3.839994258243388916e-04,4.330401000976976961e-04,2.956599462412895507e-01,2.756639672226043336e-01,2.956599462412895507e-01,2.523964140807474221e-01
6.000000000000000000e+00,2.971626786008824215e-03,6.903749225467994792e-04,3.164834922717069034e-04,3.738914302750926300e-04,2.777696364159164544e-01,2.764000394345573208e-01,2.777696364159164544e-01,2.543670011103398854e-01
6.500000000000000000e+00,1.815295535701419178e-03,5.887502157901669574e-04,2.624918528549421634e-04,3.262583629352247940e-04,2.722871004016237939e-01,2.775012431901608401e-01,2.722871004016237939e-01,2.566351021254572040e-01
7.000000000000000000e+00,1.192479431458271216e-03,5.060361506756211412e-04,2.187367505670393482e-04,2.872994001085817659e-04,2.816536021483463936e-01,2.787336738214641341e-01,2.816536021483463936e-01,2.589703726624916214e-01
7.500000000000000000e+00,8.343686195909532418e-04,4.379848322303466347e-04,1.828673069908917691e-04,2.551175252394548656e-04,2.867660325643262564e-01,2.797054615393608779e-01,2.867660325643262564e-01,2.609838306032491451e-01
8.000000000000000000e+00,5.707836398027627987e-04,3.814123991300659390e-04,1.532785339721859309e-04,2.281338651578799809e-04,2.835999794979118249e-01,2.804525307875455620e-01,2.835999794979118249e-01,2.627147546929436417e-01
8.500000000000000000e+00,3.755209539431743002e-04,3.338775763492222558e-04,1.288122541353206292e-04,2.050653222139016266e-04,2.806585383940770617e-01,2.812146020322712214e-01,2.806585383940770617e-01,2.644067587930601926e-01
9.000000000000000000e+00,2.563514569083480020e-04,2.936115312306200858e-04,1.085192822930549619e-04,1.850922489375651510e-04,2.845444588628451288e-01,2.818581480124799366e-01,2.845444588628451288e-01,2.659300462022440303e-01
9.500000000000000000e+00,1.893196327410234976e-04,2.590425758884101108e-04,9.148993412966036055e-05,1.675526417587497503e-04,2.851237039969670706e-01,2.823342085038164639e-01,2.851237039969670706e-01,2.672384318060420094e-01
1.000000000000000000e+01,1.328199085744676726e-04,2.292579652393886248e-04,7.714930584548049556e-05,1.521086593939081292e-04,2.812707743392162119e-01,2.830532732797508833e-01,2.812707743392162119e-01,2.687445442781228877e-01
1.050000000000000000e+01,9.158349234626531347e-05,2.036539181997308579e-04,6.515292235020822954e-05,1.385009958495226148e-04,2.836883508628902373e-01,2.838277873144596231e-01,2.836883508628902373e-01,2.702633434214105068e-01
1.100000000000000000e+01,6.721751843591526805e-05,1.813287349870635842e-04,5.506912730220894640e-05,1.262596076848546513e-04,2.889627731052776261e-01,2.840909916552493142e-01,2.889627731052776261e-01,2.712309959997554198e-01
1.150000000000000000e+01,5.287785694351179939e-05,1.615771931656254914e-04,4.650283802801077849e-05,1.150743551376147129e-04,2.854123537212893136e-01,2.842044101222104824e-01,2.854123537212893136e-01,2.720115421354221685e-01
1.200000000000000000e+01,3.813824863883454410e-05,1.442630813388273269e-04,3.926560246383313898e-05,1.049974788749941947e-04,2.797288997695999702e-01,2.848248581645506095e-01,2.797288997695999702e-01,2.732636125742299305e-01
1.250000000000000000e+01,2.773268461146169629e-05,1.292034158696201156e-04,3.320357790359732513e-05,9.599983796602278366e-05,2.850955441754129405e-01,2.855339857170739459e-01,2.850955441754129405e-01,2.745704737105911786e-01
1.300000000000000000e+01,2.227330210129058286e-05,1.158641238639991362e-04,2.808363381735094787e-05,8.778049004664818832e-05,2.907930211284692756e-01,2.856936457275655594e-01,2.907930211284692756e-01,2.752959586342631493e-01
1.350000000000000000e+01,1.816131998921114462e-05,1.038885686770068845e-04,2.372450013744685011e-05,8.016406853956002763e-05,2.865747357510283200e-01,2.856834180493336151e-01,2.865747357510283200e-01,2.758217831724722457e-01
1.400000000000000000e+01,1.412185647991139606e-05,9.324169008447270326e-05,2.003639398215890477e-05,7.320529610231379849e-05,2.821393875680589525e-01,2.860664246240998132e-01,2.821393875680589525e-01,2.767127425165532006e-01
1.450000000000000000e+01,1.116304019964081973e-05,8.385288497181850613e-05,1.693511707260269693e-05,6.691776789921580920e-05,2.857204970110490683e-01,2.865997033823303730e-01,2.857204970110490683e-01,2.777271340775446795e-01
1.500000000000000000e+01,9.358110656822972906e-06,7.549321892153101291e-05,1.431551134755513371e-05,6.117770757397587920e-05,2.901957819827129526e-01,2.868062038375075451e-01,2.901957819827129526e-01,2.783892809837640314e-01
1.550000000000000000e+01,7.807366605924508381e-06,6.795779639484296247e-05,1.209272620397722756e-05,5.586507019086573491e-05,2.881694945510501760e-01,2.867991818742581800e-01,2.881694945510501760e-01,2.788140193160780766e-01
1.600000000000000000e+01,6.338993772247348508e-06,6.118080217795815370e-05,1.021267483630712340e-05,5.096812734165103538e-05,2.847435405903208649e-01,2.869710709068991616e-01,2.847435405903208649e-01,2.793952113727840025e-01
1.650000000000000000e+01,5.241975189739378928e-06,5.513223755305169928e-05,8.626892694654095264e-06,4.650534485839760571e-05,2.861064287819449770e-01,2.873093912645383607e-01,2.861064287819449770e-01,2.801214967344802242e-01
1.700000000000000000e+01,4.494453119695320664e-06,4.972483123406741784e-05,7.285513419585118114e-06,4.243931781448230311e-05,2.891230016782773693e-01,2.875317544565109129e-01,2.891230016782773693e-01,2.807115186453910116e-01
1.750000000000000000e+01,3.795275841610345931e-06,4.485374697159160161e-05,6.150129487690947347e-06,3.870361748390065257e-05,2.889115523467931657e-01,2.875816185550376103e-01,2.889115523467931657e-01,2.811098654510243988e-01
1.800000000000000000e+01,3.131636447256471814e-06,4.045385088315224710e-05,5.192935655724897711e-06,3.526091522742735108e-05,2.868048331991495670e-01,2.876445869970243874e-01,2.868048331991495670e-01,2.815032720224721619e-01
1.850000000000000000e+01,2.653355610261536663e-06,3.649388275226599017e-05,4.386334959568569290e-06,3.210754779269742258e-05,2.866794791504923556e-01,2.878217254433396155e-01,2.866794791504923556e-01,2.819937785552864007e-01
1.900000000000000000e+01,2.310350376719015272e-06,3.293783881425447872e-05,3.703727120657791302e-06,2.923411169359668827e-05,2.883089383714882992e-01,2.880093440410466665e-01,2.883089383714882992e-01,2.824785373980467917e-01
1.950000000000000000e+01,1.980499355453289069e-06,2.973630190531028578e-05,3.125585065074407732e-06,2.661071684023587678e-05,2.889791573289316462e-01,2.880981363991785282e-01,2.889791573289316462e-01,2.828490755364462261e-01
2.000000000000000000e+01,1.655959302263946341e-06,2.684445885830096421e-05,2.638268977147431399e-06,2.420618988115353365e-05,2.880748574983189036e-01,2.881337144971278241e-01,2.880748574983189036e-01,2.831518568870352026e-01
2.050000000000000000e+01,1.411831829696440152e-06,2.423296915753062351e-05,2.228748325032543225e-06,2.200422083249808198e-05,2.873552112174951878e-01,2.882217570418338370e-01,2.873552112174951878e-01,2.834933615574229959e-01
2.100000000000000000e+01,1.242121433140659633e-06,2.187998131051919383e-05,1.883418326392973977e-06,1.999656298412621943e-05,2.880636233313557670e-01,2.883519365554034208e-01,2.880636233313557670e-01,2.838639742267324850e-01
2.150000000000000000e+01,1.089996360401091353e-06,1.975918500650025733e-05,1.590655013693945764e-06,1.816852999280631114e-05,2.889330961769585038e-01,2.884367543516891952e-01,2.889330961769585038e-01,2.841768549673421296e-01
2.200000000000000000e+01,9.270704748561678019e-07,1.784378195058162884e-05,1.342842972301318108e-06,1.650093897828030988e-05,2.886319370695574760e-01,2.884751478325939811e-01,2.886319370695574760e-01,2.844315901327463814e-01
2.250000000000000000e+01,7.822071102905061087e-07,1.611363963620846367e-05,1.134744896668126176e-06,1.497889473954033792e-05,2.880299757203310662e-01,2.885299496217733073e-01,2.880299757203310662e-01,2.846916440067220888e-01
2.300000000000000000e+01,6.876172530031931027e-07,1.455222130354695212e-05,9.601551221478529657e-07,1.359206618139909894e-05,2.882761026950721450e-01,2.886073105129043359e-01,2.882761026950721450e-01,2.849637517245340312e-01
2.350000000000000000e+01,6.176904042886953551e-07,1.314279566380000718e-05,8.122967169829361939e-07,1.233049894681707014e-05,2.888092645065478137e-01,2.886700239667423507e-01,2.888092645065478137e-01,2.852112438830487484e-01
2.400000000000000000e+01,5.362240212303782920e-07,1.186984018295080096e-05,6.866279499859686641e-07,1.118321223296483261e-05,2.887561757399971785e-01,2.887135974581339082e-01,2.887561757399971785e-01,2.854301401940551597e-01
2.450000000000000000e+01,4.514822142997986837e-07,1.072028759220793258e-05,5.807493438258655489e-07,1.013953824838206682e-05,2.885215966656813902e-01,2.887567580197601957e-01,2.885215966656813902e-01,2.856396632841343153e-01
2.500000000000000000e+01,3.921524503793858133e-07,9.682190855070957423e-06,4.920415170091703505e-07,9.190149338061787178e-06,2.886229117665206623e-01,2.888007753449136072e-01,2.886229117665206623e-01,2.858415533525056063e-01
2.550000000000000000e+01,3.540845767905092552e-07,8.744417177152712871e-06,4.171601322591367206e-07,8.327257044893576044e-06,2.887979063110999167e-01,2.888410039501058124e-01,2.887979063110999167e-01,2.860316043457437618e-01
2.600000000000000000e+01,3.132386786653972533e-07,7.897299577980765285e-06,3.534745812627765094e-07,7.543824996717989305e-06,2.887965722310881223e-01,2.888805444702218228e-01,2.887965722310881223e-01,2.862133292359610448e-01
2.650000000000000000e+01,2.672452581378651121e-07,7.132280462593583696e-06,2.995439627687444116e-07,6.832736499824839178e-06,2.887897299471243739e-01,2.889176135457495187e-01,2.887897299471243739e-01,2.863853371398417669e-01
2.700000000000000000e+01,2.303397538020980485e-07,6.441350732095069568e-06,2.541932456881105020e-07,6.187157486406958643e-06,2.888760703349694814e-01,2.889463249288210522e-01,2.888760703349694814e-01,2.865421171417171786e-01
2.750000000000000000e+01,2.054482987057547836e-07,5.817146676665240281e-06,2.159799782924351922e-07,5.601166698372805406e-06,2.888996265019164178e-01,2.889710816208699296e-01,2.888996265019164178e-01,2.866884282951631113e-01
2.800000000000000000e+01,1.833706564008133743e-07,5.253235063774473332e-06,1.835533568633402872e-07,5.069681706911133283e-06,2.888672259506956386e-01,2.890005546757100086e-01,2.888672259506956386e-01,2.868332766567880943e-01
2.850000000000000000e+01,1.595736305669755632e-07,4.743915226717775274e-06,1.559995094190546875e-07,4.587915717298720454e-06,2.889267016376277919e-01,2.890307842279988271e-01,2.889267016376277919e-01,2.869730182422265408e-01
2.900000000000000000e+01,1.381669242968542219e-07,4.283900645148033707e-06,1.326859508130435583e-07,4.151214694334989990e-06,2.890194758968606670e-01,2.890529931733047952e-01,2.890194758968606670e-01,2.870991762406339687e-01
2.950000000000000000e+01,1.216062937586701935e-07,3.868359467565671178e-06,1.130034067121551131e-07,3.755356060853516065e-06,2.890150968403442655e-01,2.890698945119514751e-01,2.890150968403442655e-01,2.872147498616828831e-01
3.000000000000000000e+01,1.081282533583839993e-07,3.493000113694318562e-06,9.633453937309076660e-08,3.396665574321227795e-06,2.889719492102077458e-01,2.890895766126960198e-01,2.889719492102077458e-01,2.873280987148035814e-01
3.050000000000000000e+01,9.549319068131658376e-08,3.153976524692504247e-06,8.215372327586466483e-08,3.071822801416639397e-06,2.890109950558305552e-01,2.891118700325373547e-01,2.890109950558305552e-01,2.874393092006277128e-01
3.100000000000000000e+01,8.350190231486171170e-08,2.847778862153909965e-06,7.008807629955810838e-08,2.777690785854351764e-06,2.890902748833286129e-01,2.891304680762729062e-01,2.890902748833286129e-01,2.875423167042321371e-01
3.150000000000000000e+01,7.312202625476339616e-08,2.571220284649713170e-06,5.985734695775565386e-08,2.511362937691957649e-06,2.891075698718881815e-01,2.891437639503670609e-01,2.891075698718881815e-01,2.876357447241994492e-01
3.200000000000000000e+01,6.460316278299565986e-08,2.321437859200177314e-06,5.118585238112349207e-08,2.270252006819053610e-06,2.890772886810504261e-01,2.891564135496430543e-01,2.890772886810504261e-01,2.877244681514094515e-01
3.250000000000000000e+01,5.730165357359603878e-08,2.095855567481376012e-06,4.380484631250833717e-08,2.052050721168867536e-06,2.890787265378360060e-01,2.891716919030725141e-01,2.890787265378360060e-01,2.878119693143977864e-01
3.300000000000000000e+01,5.051136865300156781e-08,1.892140497004385835e-06,3.750392327338451739e-08,1.854636573731001291e-06,2.891316153566126368e-01,2.891868709381117952e-01,2.891316153566126368e-01,2.878957160635490231e-01
3.350000000000000000e+01,4.431703603700293600e-08,1.708171431178074097e-06,3.213401924693131090e-08,1.676037411931142892e-06,2.891719101830579897e-01,2.891980186757949767e-01,2.891719101830579897e-01,2.879719622519570366e-01
3.400000000000000000e+01,3.905142883601578909e-08,1.542033409070191267e-06,2.756555383466237840e-08,1.514467855235528982e-06,2.891579486951600386e-01,2.892066733541450718e-01,2.891579486951600386e-01,2.880424228986739887e-01
3.450000000000000000e+01,3.457445385584650166e-08,1.392011617113999489e-06,2.367183432354294354e-08,1.368339782790456638e-06,2.891397179194125644e-01,2.892169445147479978e-01,2.891397179194125644e-01,2.881113753874532946e-01
3.500000000000000000e+01,3.059171585348043504e-08,1.256554421001637853e-06,2.034218079541621421e-08,1.236212240206221662e-06,2.891694549059394270e-01,2.892284415150416788e-01,2.891694549059394270e-01,2.881785879120550842e-01
3.550000000000000000e+01,2.696661671555808059e-08,1.134245065572434793e-06,1.749101024640485307e-08,1.116754055326029900e-06,2.892122462445163578e-01,2.892376454835246524e-01,2.892122462445163578e-01,2.882406920318407173e-01
3.600000000000000000e+01,2.375024113552773819e-08,1.023805325695546811e-06,1.505275086499964987e-08,1.008752574830547248e-06,2.892128178522114235e-01,2.892443231461770403e-01,2.892128178522114235e-01,2.882975974012014220e-01
3.650000000000000000e+01,2.096641997111082512e-08,9.240923062505119121e-07,1.296954839101121322e-08,9.111227578595006542e-07,2.891942641378092982e-01,2.892513809596608532e-01,2.891942641378092982e-01,2.883523463160044820e-01
3.700000000000000000e+01,1.855775586052150800e-08,8.340723198983177729e-07,1.118568193454204781e-08,8.228866379637756953e-07,2.892070513449090940e-01,2.892595457908085921e-01,2.892070513449090940e-01,2.884057944233693882e-01
3.750000000000000000e+01,1.642638064453544045e-08,7.528022042835764321e-07,9.652402161610711720e-09,7.431498021219657072e-07,2.892386892067176918e-01,2.892668047033949419e-01,2.892386892067176918e-01,2.884560507728755607e-01
3.800000000000000000e+01,1.448330477907952294e-08,6.794301451626322182e-07,8.333867456659530508e-09,6.710962777059727009e-07,2.892477130586779688e-01,2.892723509238902535e-01,2.892477130586779688e-01,2.885024243585212478e-01
3.850000000000000000e+01,1.275343041284066379e-08,6.131931201163025361e-07,7.203074462171181645e-09,6.059900456541313511e-07,2.892381032123079732e-01,2.892775082368526096e-01,2.892381032123079732e-01,2.885463489735021758e-01
3.900000000000000000e+01,1.127606190630489577e-08,5.534020533053210742e-07,6.233109067129422701e-09,5.471689442381916234e-07,2.892419162712254188e-01,2.892831262149187510e-01,2.892419162712254188e-01,2.885887786121236753e-01
3.950000000000000000e+01,1.000039186025028505e-08,4.994300713086182134e-07,5.397278477564257550e-09,4.940327928310539890e-07,2.892600535616306479e-01,2.892885555706680156e-01,2.892600535616306479e-01,2.886291629796103320e-01
4.000000000000000000e+01,8.836389428542137256e-09,4.507103279124084975e-07,4.675100560399554012e-09,4.460352273520089328e-07,2.892704343875511230e-01,2.892931572267957163e-01,2.892704343875511230e-01,2.886669568953900145e-01
4.050000000000000000e+01,7.773316471268506271e-09,4.067337181881156188e-07,4.052666273220575557e-09,4.026810519148950606e-07,2.892697257895646135e-01,2.892971785358921522e-01,2.892697257895646135e-01,2.887024968825874782e-01
4.100000000000000000e+01,6.860074095378612573e-09,3.670410472295039701e-07,3.517214690126019418e-09,3.635238325393779739e-07,2.892711540828722394e-01,2.893011093150750224e-01,2.892711540828722394e-01,2.887363574424260393e-01
4.150000000000000000e+01,6.083621923539915296e-09,3.312157497698274910e-07,3.055058241448294417e-09,3.281606915283792189e-07,2.892792651288400574e-01,2.893050322763598969e-01,2.892792651288400574e-01,2.887687016412381347e-01
4.200000000000000000e+01,5.385708651751396118e-09,2.988809609490646586e-07,2.654534289270713128e-09,2.962264266597939372e-07,2.892874387043696816e-01,2.893086836808463902e-01,2.892874387043696816e-01,2.887993419671699979e-01
4.250000000000000000e+01,4.743909431589337130e-09,2.696973365009780179e-07,2.307564916074399169e-09,2.673897715849035973e-07,2.892913885668416674e-01,2.893118900690522244e-01,2.892913885668416674e-01,2.888281773154864340e-01
4.300000000000000000e+01,4.179260773832703129e-09,2.433590783081286368e-07,2.007774352776328459e-09,2.413513039553523037e-07,2.892932632048358932e-01,2.893147956899309592e-01,2.892932632048358932e-01,2.888554206438829208e-01
4.350000000000000000e+01,3.699305005581951441e-09,2.195895514784453778e-07,1.748580884721763622e-09,2.178409705937236105e-07,2.892965486755740279e-01,2.893176279937990092e-01,2.892965486755740279e-01,2.888813646328364793e-01
4.400000000000000000e+01,3.278249781800816219e-09,1.981383568141539520e-07,1.523616839036512578e-09,1.966147399751174283e-07,2.893016941898783889e-01,2.893203841192967807e-01,2.893016941898783889e-01,2.889060683258016793e-01
4.450000000000000000e+01,2.894654911538239420e-09,1.787795616199089893e-07,1.327959437326909210e-09,1.774516021825820863e-07,2.893062661884820419e-01,2.893229092167831640e-01,2.893062661884820419e-01,2.889294356274217379e-01
4.500000000000000000e+01,2.549513526119588240e-09,1.613096602636276136e-07,1.158073509150097600e-09,1.601515867544775222e-07,2.893089891456062102e-01,2.893251676762272351e-01,2.893089891456062102e-01,2.889514867098287310e-01
4.550000000000000000e+01,2.250945027312711828e-09,1.455449370733020000e-07,1.010787906969459400e-09,1.445341491663325483e-07,2.893111467189581898e-01,2.893272643909596820e-01,2.893111467189581898e-01,2.889723794318181938e-01
4.600000000000000000e+01,1.993825826039762145e-09,1.313191551107964285e-07,8.828213797346526635e-10,1.304363337310617831e-07,2.893139827736913583e-01,2.893292866947014819e-01,2.893139827736913583e-01,2.889922514101945783e-01
4.650000000000000000e+01,1.764059263064969093e-09,1.184821305281801363e-07,7.712740049886691971e-10,1.177108565231914675e-07,2.893172240783131177e-01,2.893312238928747449e-01,2.893172240783131177e-01,2.890111396812395927e-01
4.700000000000000000e+01,1.555627812643662515e-09,1.068985212444288462e-07,6.740227954277527309e-10,1.062244984490010931e-07,2.893201568563188442e-01,2.893330076293073039e-01,2.893201568563188442e-01,2.890290212004995030e-01
4.750000000000000000e+01,1.371481928826584763e-09,9.644627062820407865e-08,5.893977001232568828e-10,9.585687292808082652e-08,2.893224693114316293e-01,2.893346105402318513e-01,2.893224693114316293e-01,2.890459116261349659e-01
4.800000000000000000e+01,1.212780487443082089e-09,8.701507119849167073e-08,5.157476997552919473e-10,8.649932349873638044e-08,2.893242001224780591e-01,2.893360995319512186e-01,2.893242001224780591e-01,2.890619187146529767e-01
4.850000000000000000e+01,1.073673306311874345e-09,7.850523872960187800e-08,4.514768857679559860e-10,7.805376184383392739e-08,2.893259896878386805e-01,2.893375532344892864e-01,2.893259896878386805e-01,2.890771598810388254e-01
4.900000000000000000e+01,9.483416728197183456e-10,7.082684145078191675e-08,3.952999297645110559e-10,7.043154152101741138e-08,2.893284170771661667e-01,2.893389447667374381e-01,2.893284170771661667e-01,2.890916450652478709e-01
4.950000000000000000e+01,8.362572852835461072e-10,6.389878668728465090e-08,3.462398953897375020e-10,6.355254679189490833e-08,2.893308234986093352e-01,2.893401945698762523e-01,2.893308234986093352e-01,2.891053296669711670e-01
5.000000000000000000e+01,7.383591067140200408e-10,5.764787944859514613e-08,3.034318622134892753e-10,5.734444758638165995e-08,2.893322437912607126e-01,2.893413171848913668e-01,2.893322437912607126e-01,2.891182614217040481e-01
5.050000000000000000e+01,6.531024931906929548e-10,5.200800836947732087e-08,2.660383357223550846e-10,5.174197003375496248e-08,2.893332001373057905e-01,2.893424014154225565e-01,2.893332001373057905e-01,2.891305606536219708e-01
5.100000000000000000e+01,5.774354179692749995e-10,4.691948311937371305e-08,2.333131333234781930e-10,4.668616998605023413e-08,2.893348735480851253e-01,2.893434639027471222e-01,2.893348735480851253e-01,2.891422739322390689e-01
5.150000000000000000e+01,5.097385201520454780e-10,4.232845272994146056e-08,2.046568885274199301e-10,4.212379584141403975e-08,2.893369637762233659e-01,2.893444393666693149e-01,2.893369637762233659e-01,2.891533643924157349e-01
5.200000000000000000e+01,4.498341042211128512e-10,3.818634374152725996e-08,1.795814120326777469e-10,3.800676232949458004e-08,2.893383116249992892e-01,2.893453076395230417e-01,2.893383116249992892e-01,2.891638388472107524e-01
5.250000000000000000e+01,3.973738799441711610e-10,3.444931868151941562e-08,1.576449918497861954e-10,3.429167368966962968e-08,2.893390128771622938e-01,2.893461239510480842e-01,2.893390128771622938e-01,2.891737781474484348e-01
5.300000000000000000e+01,3.513185773804497617e-10,3.107779356407182283e-08,1.384327769208120879e-10,3.093936078715101229e-08,2.893400777196592499e-01,2.893469227507439734e-01,2.893400777196592499e-01,2.891832410719137880e-01
5.350000000000000000e+01,3.104358922115648800e-10,2.803603721128733176e-08,1.215829734893774589e-10,2.791445423779795543e-08,2.893416102718512350e-01,2.893476761635467298e-01,2.893416102718512350e-01,2.891922228465307332e-01
5.400000000000000000e+01,2.740329365831194456e-10,2.529182126510983282e-08,1.068039881149913760e-10,2.518501727699484067e-08,2.893428388955769370e-01,2.893483563391226476e-01,2.893428388955769370e-01,2.892007175560041832e-01
5.450000000000000000e+01,2.418896943618537477e-10,2.281607582205421501e-08,9.385081313317520151e-11,2.272222500892103918e-08,2.893435396508248214e-01,2.893489809253353973e-01,2.893435396508248214e-01,2.892087636777840309e-01
5.500000000000000000e+01,2.137144074655562697e-10,2.058256074801049615e-08,8.249577126598051500e-11,2.050006497674451436e-08,2.893442449889876422e-01,2.893495805041078617e-01,2.893442449889876422e-01,2.892164115741704955e-01
5.550000000000000000e+01,1.889033586723212105e-10,1.856758611690365418e-08,7.252893071781670826e-11,1.849505718618583848e-08,2.893452560328691470e-01,2.893501557193266516e-01,2.893452560328691470e-01,2.892236806722620068e-01
5.600000000000000000e+01,1.668445726662598026e-10,1.674977806899953861e-08,6.377364929743859624e-11,1.668600441970210157e-08,2.893462698727148341e-01,2.893506871385312373e-01,2.893462698727148341e-01,2.892305693754843587e-01
5.650000000000000000e+01,1.472601199771516773e-10,1.510985998386487536e-08,5.608590260886927311e-11,1.505377408125600737e-08,2.893469762551908464e-01,2.893511713073301794e-01,2.893469762551908464e-01,2.892370911664377542e-01
5.700000000000000000e+01,1.300270211911334915e-10,1.363043954644627554e-08,4.933836800800610907e-11,1.358110117843827024e-08,2.893475134859860853e-01,2.893516259009868419e-01,2.893475134859860853e-01,2.892432798044723974e-01
5.750000000000000000e+01,1.148976659220647960e-10,1.229581752410635695e-08,4.341229169399850412e-11,1.225240523241235886e-08,2.893481688952076469e-01,2.893520624607657243e-01,2.893481688952076469e-01,2.892491621048881023e-01
5.800000000000000000e+01,1.015186431640757471e-10,1.109182595357771259e-08,3.820232000564879331e-11,1.105362363357206322e-08,2.893489293334975399e-01,2.893524734865686177e-01,2.893489293334975399e-01,2.892547450720000524e-01
5.850000000000000000e+01,8.962915606881582639e-11,1.000568518817521422e-08,3.362103028585326590e-11,9.972064157889360486e-09,2.893495669130257131e-01,2.893528506407489487e-01,2.893495669130257131e-01,2.892600341418155585e-01
5.900000000000000000e+01,7.911620514138730077e-11,9.025868115391391214e-09,2.959463786678090158e-11,8.996273477524610513e-09,2.893500295703508307e-01,2.893532000136603832e-01,2.893500295703508307e-01,2.892650484847982262e-01
5.950000000000000000e+01,6.987647339302562199e-11,8.141972933889456368e-09,2.605604640365225178e-11,8.115916887485804207e-09,2.893504873514726183e-01,2.893535319130973171e-01,2.893504873514726183e-01,2.892698108303987103e-01
6.000000000000000000e+01,6.174074247562198926e-11,7.344611915757751915e-09,2.294366591373719540e-11,7.321668249844014694e-09,2.893510258960417247e-01,2.893538468846483802e-01,2.893510258960417247e-01,2.892743335204299715e-01
6.050000000000000000e+01,5.452986098577523534e-11,6.625315566888096846e-09,2.020437220237555521e-11,6.605111194685721207e-09,2.893515401909263485e-01,2.893541398917175989e-01,2.893515401909263485e-01,2.892786227205134120e-01
6.100000000000000000e+01,4.813381707658240308e-11,5.976444930844925221e-09,1.779399054399127815e-11,5.958650940300933626e-09,2.893519472539486381e-01,2.893544109793074193e-01,2.893519472539486381e-01,2.892826891139084755e-01
6.150000000000000000e+01,4.249565119481791265e-11,5.391108618113216390e-09,1.567388899610747080e-11,5.375434729117108871e-09,2.893523055737489136e-01,2.893546651316274421e-01,2.893523055737489136e-01,2.892865477876684355e-01
6.200000000000000000e+01,3.753926224949545155e-11,4.863087781288323507e-09,1.380844120779502088e-11,4.849279340080528499e-09,2.893526856079633447e-01,2.893549056150400145e-01,2.893526856079633447e-01,2.892902116025617421e-01
6.250000000000000000e+01,3.316118429398636496e-11,4.386771208686780832e-09,1.216582606401596258e-11,4.374605382622764469e-09,2.893530687107565558e-01,2.893551319306588709e-01,2.893530687107565558e-01,2.892936891712213909e-01
6.300000000000000000e+01,2.927717816548353748e-11,3.957097536009991865e-09,1.071919267248281146e-11,3.946378343337509393e-09,2.893534111698305988e-01,2.893553427955341539e-01,2.893534111698305988e-01,2.892969878636452163e-01
6.350000000000000000e+01,2.584302683450046315e-11,3.569501339066229206e-09,9.445663994699072669e-12,3.560055675071530107e-09,2.893537109010825281e-01,2.893555389570440228e-01,2.893537109010825281e-01,2.893001166447382033e-01
6.400000000000000000e+01,2.282177963035980150e-11,3.219863489030790946e-09,8.324581929610234152e-12,3.211538907101180864e-09,2.893539910953876193e-01,2.893557230656158552e-01,2.893539910953876193e-01,2.893030859690093326e-01
6.450000000000000000e+01,2.015935759424529364e-11,2.904467327091377675e-09,7.337168635642203990e-12,2.897130158455735473e-09,2.893542678627952780e-01,2.893558970805937824e-01,2.893542678627952780e-01,2.893059052072550208e-01
6.500000000000000000e+01,1.780191688647123244e-11,2.619960028947770889e-09,6.467126920668668623e-12,2.613492902027102388e-09,2.893545391813260315e-01,2.893560606110772149e-01,2.893545391813260315e-01,2.893085810071404640e-01
6.550000000000000000e+01,1.571437235171003634e-11,2.363317343989736736e-09,5.700611008087969326e-12,2.357616732981648705e-09,2.893547887509602679e-01,2.893562127532785522e-01,2.893547887509602679e-01,2.893111191493326628e-01
6.600000000000000000e+01,1.387359867835286374e-11,2.131811086256520105e-09,5.025466746710892932e-12,2.126785619509809237e-09,2.893550078766176092e-01,2.893563545777635970e-01,2.893550078766176092e-01,2.893135270525993841e-01
6.650000000000000000e+01,1.225268727023886877e-11,1.922979837021171677e-09,4.430690078299960736e-12,1.918549146942871870e-09,2.893552116537736474e-01,2.893564882583680165e-01,2.893552116537736474e-01,2.893158129196737871e-01
6.700000000000000000e+01,1.082093861346653928e-11,1.734602984207077225e-09,3.906486125360934316e-12,1.730696498081716203e-09,2.893554170419012084e-01,2.893566145147637436e-01,2.893554170419012084e-01,2.893179831958838100e-01
6.750000000000000000e+01,9.553481344041449868e-12,1.564677437086446326e-09,3.444413448536469336e-12,1.561233023637909941e-09,2.893556167161210335e-01,2.893567326025359709e-01,2.893556167161210335e-01,2.893200425744777982e-01
6.800000000000000000e+01,8.433424145949971248e-12,1.411396347373850842e-09,3.037187676099799811e-12,1.408359159697750960e-09,2.893557938617004055e-01,2.893568424689800245e-01,2.893557938617004055e-01,2.893219961669236673e-01
6.850000000000000000e+01,7.446309437797250345e-12,1.273129716069448992e-09,2.678328601738370502e-12,1.270451387467710715e-09,2.893559508314130224e-01,2.893569454310134237e-01,2.893559508314130224e-01,2.893238501946039931e-01
6.900000000000000000e+01,6.575914843360730507e-12,1.148407013792182930e-09,2.362006672407067518e-12,1.146045007119775811e-09,2.893561039366629450e-01,2.893570426612994684e-01,2.893561039366629450e-01,2.893256104880136403e-01
6.950000000000000000e+01,5.806458384630378136e-12,1.035901686480703827e-09,2.083097689681732645e-12,1.033818588791022159e-09,2.893562573884677080e-01,2.893571341329632673e-01,2.893562573884677080e-01,2.893272814438760387e-01
7.000000000000000000e+01,5.125864816025872389e-12,9.344171533559088510e-10,1.837181497827671958e-12,9.325799718580810967e-10,2.893564000811333914e-01,2.893572194618462268e-01,2.893564000811333914e-01,2.893288668791795804e-01
7.050000000000000000e+01,4.525124620276753721e-12,8.428740355155208677e-10,1.620391763225229322e-12,8.412536437522956214e-10,2.893565255054107443e-01,2.893572990827648073e-01,2.893565255054107443e-01,2.893303712186374166e-01
7.100000000000000000e+01,3.995601047338070043e-12,7.602986041714008148e-10,1.429268938843577413e-12,7.588693352325571986e-10,2.893566413280786453e-01,2.893573739988647975e-01,2.893566413280786453e-01,2.893317992546787787e-01
7.150000000000000000e+01,3.528199388411366335e-12,6.858124464878272957e-10,1.260730033997009904e-12,6.845517164538302771e-10,2.893567566618231446e-01,2.893574446890649354e-01,2.893567566618231446e-01,2.893331550649828610e-01
7.200000000000000000e+01,3.114933231560397489e-12,6.186231927259288583e-10,1.112085399062768551e-12,6.175111073268661265e-10,2.893568689339818256e-01,2.893575109319611594e-01,2.893568689339818256e-01,2.893344418459617429e-01
7.250000000000000000e+01,2.749745451462891804e-12,5.580161062261534189e-10,9.809988879093396200e-13,5.570351073382440488e-10,2.893569700328745276e-01,2.893575726967171358e-01,2.893569700328745276e-01,2.893356628127540242e-01
7.300000000000000000e+01,2.427592801198272656e-12,5.033464477166929572e-10,8.654065570726453326e-13,5.024810411596203508e-10,2.893570601447431612e-01,2.893576305763887468e-01,2.893570601447431612e-01,2.893368216411992822e-01
7.350000000000000000e+01,2.143466302116585792e-12,4.540325994214142354e-10,7.634648624782760481e-13,4.532691345589359759e-10,2.893571470093486697e-01,2.893576851574800046e-01,2.893571470093486697e-01,2.893379218456039181e-01
7.400000000000000000e+01,1.892520308422659423e-12,4.095499006112256401e-10,6.735439400319750424e-13,4.088763566711936627e-10,2.893572332759558052e-01,2.893577364884250547e-01,2.893572332759558052e-01,2.893389662550152619e-01
7.450000000000000000e+01,1.670713995903894648e-12,3.694250926096772652e-10,5.942232101520794392e-13,3.688308693995251971e-10,2.893573136678667113e-01,2.893577844582541636e-01,2.893573136678667113e-01,2.893399573992886942e-01
7.500000000000000000e+01,1.474844325091594982e-12,3.332312819377815416e-10,5.242603561483421415e-13,3.327070215816332238e-10,2.893573852129059376e-01,2.893578293131671697e-01,2.893573852129059376e-01,2.893408980326936941e-01
7.550000000000000000e+01,1.302073154268190897e-12,3.005833824854942330e-10,4.625526221742459980e-13,3.001208298633200045e-10,2.893574518834768905e-01,2.893578714942131036e-01,2.893574518834768905e-01,2.893417909782717845e-01
7.600000000000000000e+01,1.149625543868314365e-12,2.711340173574651814e-10,4.081179489004671514e-13,2.707258994085647151e-10,2.893575173970044379e-01,2.893579112112336649e-01,2.893575173970044379e-01,2.893426387081200479e-01
7.650000000000000000e+01,1.014945956670873898e-12,2.445698375872564023e-10,3.600928458366142479e-13,2.442097447414198031e-10,2.893575800467794168e-01,2.893579484496395238e-01,2.893575800467794168e-01,2.893434433561869468e-01
7.700000000000000000e+01,8.959449782454840899e-13,2.206081964365281219e-10,3.177241763577125380e-13,2.202904722601704140e-10,2.893576370376098605e-01,2.893579832786515316e-01,2.893576370376098605e-01,2.893442070322319593e-01
7.750000000000000000e+01,7.909125843325911274e-13,1.989941359547922650e-10,2.803489045013291654e-13,1.987137870502909268e-10,2.893576892298232450e-01,2.893580159410776842e-01,2.893576892298232450e-01,2.893449319170342537e-01
7.800000000000000000e+01,6.982651326762841738e-13,1.794976681127895647e-10,2.473768909423547531e-13,1.792502912218471985e-10,2.893577391570733570e-01,2.893580466669603557e-01,2.893577391570733570e-01,2.893456200811976853e-01
7.850000000000000000e+01,6.164759085803385068e-13,1.619113316568268874e-10,2.182853203699322763e-13,1.616930463364569550e-10,2.893577872789406258e-01,2.893580755434193574e-01,2.893577872789406258e-01,2.893462733598912706e-01
7.900000000000000000e+01,5.442110823559558055e-13,1.460479914437619382e-10,1.926163460231481377e-13,1.458553750977387823e-10,2.893578322418898230e-01,2.893581025997242206e-01,2.893578322418898230e-01,2.893468934425720285e-01
7.950000000000000000e+01,4.803921274193879294e-13,1.317388474477189921e-10,1.699689036212003551e-13,1.315688785440977996e-10,2.893578734912498063e-01,2.893581279404068840e-01,2.893578734912498063e-01,2.893474820105156331e-01
8.000000000000000000e+01,4.240844786942323423e-13,1.188316347751826091e-10,1.499879043904260924e-13,1.186816468707921895e-10,2.893579120221880241e-01,2.893581517356506594e-01,2.893579120221880241e-01,2.893480407314008573e-01
8.050000000000000000e+01,3.743999004646438118e-13,1.071890028230281264e-10,1.323578827751333811e-13,1.070566449402529885e-10,2.893579488568201463e-01,2.893581741124570672e-01,2.893579488568201463e-01,2.893485711544608319e-01
8.100000000000000000e+01,3.305214000348051890e-13,9.668705675263930708e-11,1.168008178385097307e-13,9.657025593480079839e-11,2.893579838696596074e-01,2.893581951194347801e-01,2.893579838696596074e-01,2.893490746790552404e-01
8.150000000000000000e+01,2.917621733928941475e-13,8.721404100060579510e-11,1.030731589705046821e-13,8.711096784163528945e-11,2.893580164090257534e-01,2.893582148018616906e-01,2.893580164090257534e-01,2.893495526333256795e-01
8.200000000000000000e+01,2.575490821506080107e-13,7.866914897246967601e-11,9.096047266358099761e-14,7.857818849980609034e-11,2.893580465051023287e-01,2.893582332581912109e-01,2.893580465051023287e-01,2.893500063341150619e-01
8.250000000000000000e+01,2.273624311581764568e-13,7.096144899486272629e-11,8.027257008856566579e-14,7.088117642477416177e-11,2.893580748635628530e-01,2.893582506010362598e-01,2.893580748635628530e-01,2.893504370511926771e-01
8.300000000000000000e+01,2.007165281524715871e-13,6.400891728082299274e-11,7.084106332744561831e-14,6.393807621749555047e-11,2.893581018910456604e-01,2.893582668998757046e-01,2.893581018910456604e-01,2.893508459530387822e-01
8.350000000000000000e+01,1.771826908115600470e-13,5.773756643901492665e-11,6.251793477037610298e-14,5.767504850424455074e-11,2.893581273500731021e-01,2.893582821908061153e-01,2.893581273500731021e-01,2.893512341195195181e-01
8.400000000000000000e+01,1.564017627300285862e-13,5.208065834322974298e-11,5.517321600015930725e-14,5.202548512722958527e-11,2.893581509859006751e-01,2.893582965242314509e-01,2.893581509859006751e-01,2.893516025923527080e-01
8.450000000000000000e+01,1.380626555955927877e-13,4.697799318428243146e-11,4.869206805977032350e-14,4.692930111622265991e-11,2.893581730167030241e-01,2.893583099767775280e-01,2.893581730167030241e-01,2.893519523896592727e-01
8.500000000000000000e+01,1.218789822306308196e-13,4.237526859234898226e-11,4.297269196226258579e-14,4.233229590038672120e-11,2.893581938494056427e-01,2.893583226195852176e-01,2.893581938494056427e-01,2.893522844767605351e-01
8.550000000000000000e+01,1.075900757591504516e-13,3.822350231401050790e-11,3.792524856151206903e-14,3.818557706544899750e-11,2.893582136092931467e-01,2.893583344951551894e-01,2.893582136092931467e-01,2.893525997454012844e-01
8.600000000000000000e+01,9.497148055081569940e-14,3.447851138064177028e-11,3.347080146846826327e-14,3.444504057917329940e-11,2.893582321400083868e-01,2.893583456334183901e-01,2.893582321400083868e-01,2.893528990320784477e-01
8.650000000000000000e+01,8.383241368608686526e-14,3.110044174202167427e-11,2.953982601324218455e-14,3.107090191600842912e-11,2.893582493667989364e-01,2.893583560790787268e-01,2.893582493667989364e-01,2.893531831475291694e-01
8.700000000000000000e+01,7.400259561526033111e-14,2.805334384836635292e-11,2.607079218951754900e-14,2.802727305617683565e-11,2.893582654918502861e-01,2.893583658894341437e-01,2.893582654918502861e-01,2.893534528765890901e-01
8.750000000000000000e+01,6.532613796397587682e-14,2.530479015136949135e-11,2.300926752627226828e-14,2.528178088384322015e-11,2.893582807700524340e-01,2.893583751094842560e-01,2.893582807700524340e-01,2.893537089552347674e-01
8.800000000000000000e+01,5.766498960214699061e-14,2.282553026908937380e-11,2.030730306623579114e-14,2.280522296602313806e-11,2.893582952201956271e-01,2.893583837650045565e-01,2.893582952201956271e-01,2.893539520654953567e-01
8.850000000000000000e+01,5.090085277187382772e-14,2.058917976635933513e-11,1.792271366020530088e-14,2.057125705269912916e-11,2.893583087104651952e-01,2.893583918821936996e-01,2.893583087104651952e-01,2.893541828568449992e-01
8.900000000000000000e+01,4.493077257993799606e-14,1.857193923787209121e-11,1.581826339402415714e-14,1.855612097447806767e-11,2.893583212644047498e-01,2.893583995001804410e-01,2.893583212644047498e-01,2.893544019603673245e-01
8.950000000000000000e+01,3.966189570901656125e-14,1.675234095987547288e-11,1.396100476654952417e-14,1.673837995510892473e-11,2.893583330882021354e-01,2.893584066584849457e-01,2.893583330882021354e-01,2.893546099777907221e-01
9.000000000000000000e+01,3.501062263542807344e-14,1.511102050854834078e-11,1.232184077999505988e-14,1.509869866776834514e-11,2.893583443018226120e-01,2.893584133831572092e-01,2.893583443018226120e-01,2.893548074691220107e-01
9.050000000000000000e+01,3.090389130973069660e-14,1.363051077150574099e-11,1.087515011368669805e-14,1.361963562139205406e-11,2.893583548393401372e-01,2.893584196930654717e-01,2.893583548393401372e-01,2.893549949603542726e-01
9.100000000000000000e+01,2.727858883920178951e-14,1.229505604414601823e-11,9.598359512569255403e-15,1.228545768463344832e-11,2.893583646496757367e-01,2.893584256129376198e-01,2.893583646496757367e-01,2.893551729578570098e-01
9.150000000000000000e+01,2.407900698268008444e-14,1.109044429061426129e-11,8.471522481967164686e-15,1.108197276813229366e-11,2.893583738336704125e-01,2.893584311725315716e-01,2.893583738336704125e-01,2.893553419488270606e-01
9.200000000000000000e+01,2.125497141797447230e-14,1.000385589048587260e-11,7.477001567823736609e-15,9.996378888918049321e-12,2.893583825194109838e-01,2.893584363964042394e-01,2.893583825194109838e-01,2.893555023922740888e-01
9.250000000000000000e+01,1.876183619307278942e-14,9.023727257570151372e-12,6.599239029365127604e-15,9.017128018540786148e-12,2.893583907195440008e-01,2.893584413014044232e-01,2.893583907195440008e-01,2.893556547176682203e-01
9.300000000000000000e+01,1.656076810838503434e-14,8.139627800630863011e-12,5.824532687343257196e-15,8.133803267943520314e-12,2.893583983883283861e-01,2.893584459038678891e-01,2.893583983883283861e-01,2.893557993332327438e-01
9.350000000000000000e+01,1.461795040547288813e-14,7.342148894026680343e-12,5.140794550334565011e-15,7.337008099476345164e-12,2.893584055476428052e-01,2.893584502241459688e-01,2.893584055476428052e-01,2.893559366315143211e-01
9.400000000000000000e+01,1.290327229783020486e-14,6.622803725625509437e-12,4.537338742296014292e-15,6.618266386883213428e-12,2.893584122834783612e-01,2.893584542826833084e-01,2.893584122834783612e-01,2.893560669864503332e-01
9.450000000000000000e+01,1.138972822469966341e-14,5.973936988758071198e-12,4.004725778451322338e-15,5.969932262979620041e-12,2.893584186483022513e-01,2.893584580951551466e-01,2.893584186483022513e-01,2.893561907494461849e-01
9.500000000000000000e+01,1.005352712487501329e-14,5.388643432944815234e-12,3.534634803423105242e-15,5.385108798141392186e-12,2.893584246304987118e-01,2.893584616739887094e-01,2.893584246304987118e-01,2.893563082517893181e-01
9.550000000000000000e+01,8.873980231524889274e-15,4.860694375880360150e-12,3.119731922039140320e-15,4.857574643958321000e-12,2.893584302206289594e-01,2.893584650328683283e-01,2.893584302206289594e-01,2.893564198100018747e-01
9.600000000000000000e+01,7.832897977849645938e-15,4.384471401759081763e-12,2.753541041294385043e-15,4.381717860717787279e-12,2.893584354585467810e-01,2.893584681871232966e-01,2.893584354585467810e-01,2.893565257270338531e-01
9.650000000000000000e+01,6.914025997419693553e-15,3.954906564080166792e-12,2.430338684555494043e-15,3.952476225395611627e-12,2.893584403969468033e-01,2.893584711503661144e-01,2.893584403969468033e-01,2.893566262896661301e-01
9.700000000000000000e+01,6.102896677578973689e-15,3.567428459813356344e-12,2.145073402891376521e-15,3.565283386410464867e-12,2.893584450515087059e-01,2.893584739331817035e-01,2.893584450515087059e-01,2.893567217679256509e-01
9.750000000000000000e+01,5.386838975171960605e-15,3.217913585314886916e-12,1.893292612511961861e-15,3.216020292702374775e-12,2.893584494141791530e-01,2.893584765453924845e-01,2.893584494141791530e-01,2.893568124180405654e-01
9.800000000000000000e+01,4.754785312767369174e-15,2.902642448661560013e-12,1.671068620022611719e-15,2.900971380041537287e-12,2.893584534967265642e-01,2.893584789978537741e-01,2.893584534967265642e-01,2.893568984848904901e-01
9.850000000000000000e+01,4.196936601209825224e-15,2.618259979984866817e-12,1.474931608612111446e-15,2.616785048376254727e-12,2.893584573335550858e-01,2.893584813013909129e-01,2.893584573335550858e-01,2.893569802015659720e-01
9.900000000000000000e+01,3.704547307312970455e-15,2.361739826886196658e-12,1.301816641326449234e-15,2.360438010244870230e-12,2.893584609496610560e-01,2.893584834651572457e-01,2.893584609496610560e-01,2.893570577883171069e-01
9.950000000000000000e+01,3.269886649054148459e-15,2.130352151610524827e-12,1.149020213214740564e-15,2.129203131397309886e-12,2.893584643488268382e-01,2.893584854969001308e-01,2.893584643488268382e-01,2.893571314533811001e-01
1.000000000000000000e+02,2.886195887967966283e-15,1.921634580059053163e-12,1.014158559312005374e-15,1.920620421499741003e-12,2.893584675335131862e-01,2.893584874043366173e-01,2.893584675335131862e-01,2.893572013948907951e-01
1.005000000000000000e+02,2.547537794914909498e-15,1.733365993605930042e-12,8.951274288909326455e-16,1.732470866177039038e-12,2.893584705199752638e-01,2.893584891955338079e-01,2.893584705199752638e-01,2.893572678017611310e-01
1.010000000000000000e+02,2.248634291698366680e-15,1.563542889985164459e-12,7.900678815046328856e-16,1.562752822103659796e-12,2.893584733294038980e-01,2.893584908780506559e-01,2.893584733294038980e-01,2.893573308533117783e-01
1.015000000000000000e+02,1.984793591985262143e-15,1.410358063173363745e-12,6.973389186897123947e-16,1.409660724254674006e-12,2.893584759738283552e-01,2.893584924583223472e-01,2.893584759738283552e-01,2.893573907191083761e-01
1.020000000000000000e+02,1.751890618173232082e-15,1.272181372210676417e-12,6.154933112268824942e-16,1.271565878899449612e-12,2.893584784567551083e-01,2.893584939421314783e-01,2.893584784567551083e-01,2.893574475598669760e-01
1.025000000000000000e+02,1.546312097645687712e-15,1.147542392257031228e-12,5.432542923913694341e-16,1.146999137964639797e-12,2.893584807841880213e-01,2.893584953353470213e-01,2.893584807841880213e-01,2.893575015286052321e-01
1.030000000000000000e+02,1.364865756823856081e-15,1.035114764822464809e-12,4.794943876185574384e-16,1.034635270434846160e-12,2.893584829692208982e-01,2.893584966438648709e-01,2.893584829692208982e-01,2.893575527709739692e-01
1.035000000000000000e+02,1.204713649124263953e-15,9.337020825011413118e-13,4.232178932519746932e-16,9.332788646078892364e-13,2.893584850251861851e-01,2.893584978730003310e-01,2.893584850251861851e-01,2.893576014250210937e-01
1.040000000000000000e+02,1.063346170512182253e-15,8.422251575150104488e-13,3.735462038340234671e-16,8.418516113111763814e-13,2.893584869587730313e-01,2.893584990273435631e-01,2.893584869587730313e-01,2.893576476214002047e-01
1.045000000000000000e+02,9.385605862528640614e-16,7.597105371315587992e-13,3.297043260606996352e-16,7.593808328054981136e-13,2.893584887730132893e-01,2.893585001112429222e-01,2.893584887730132893e-01,2.893576914841887171e-01
1.050000000000000000e+02,8.284196533386165544e-16,6.852801435719035979e-13,2.910082473596916113e-16,6.849891353245438669e-13,2.893584904744758712e-01,2.893585011291212039e-01,2.893584904744758712e-01,2.893577331315225210e-01
1.055000000000000000e+02,7.312071751704321357e-16,6.181419290993624501e-13,2.568539158869517728e-16,6.178850751834754554e-13,2.893584920734229016e-01,2.893585020852178502e-01,2.893584920734229016e-01,2.893577726756406676e-01
1.060000000000000000e+02,6.454013122975958989e-16,5.575814472643494919e-13,2.267080645139942281e-16,5.573547391998355110e-13,2.893584935778423239e-01,2.893585029832692612e-01,2.893584935778423239e-01,2.893578102228523963e-01
1.065000000000000000e+02,5.696606656321838109e-16,5.029542500898074821e-13,2.001002107479756734e-16,5.027541498790594958e-13,2.893584949912990645e-01,2.893585038266289211e-01,2.893584949912990645e-01,2.893578458739302084e-01
1.070000000000000000e+02,5.028067510724694889e-16,4.536790298074074501e-13,1.766152425985187353e-16,4.535024145648089271e-13,2.893584963171209057e-01,2.893585046185860876e-01,2.893584963171209057e-01,2.893578797246874612e-01
1.075000000000000000e+02,4.437998423952890312e-16,4.092314323549150682e-13,1.558866859936451387e-16,4.090755456689214055e-13,2.893584975616143029e-01,2.893585053624038173e-01,2.893584975616143029e-01,2.893579118662624183e-01
1.080000000000000000e+02,3.917184951695788728e-16,3.691384772005632737e-13,1.375909494487764511e-16,3.690008862511144921e-13,2.893584987318337798e-01,2.893585060610952553e-01,2.893584987318337798e-01,2.893579423851278531e-01
1.085000000000000000e+02,3.457477713198354445e-16,3.329735240991553381e-13,1.214424380944426712e-16,3.328520816610608827e-13,2.893584998322485391e-01,2.893585067173303771e-01,2.893584998322485391e-01,2.893579713632201122e-01
1.090000000000000000e+02,3.051704005244229105e-16,3.003517329280512026e-13,1.071891748481192767e-16,3.002445437532030920e-13,2.893585008653608015e-01,2.893585073336002456e-01,2.893585008653608015e-01,2.893579988783136492e-01
1.095000000000000000e+02,2.693550759921312819e-16,2.709259681960184363e-13,9.460877817165860426e-17,2.708313594178467797e-13,2.893585018346610527e-01,2.893585079123683901e-01,2.893585018346610527e-01,2.893580250043726876e-01
1.100000000000000000e+02,2.377437090853081544e-16,2.443831048098864200e-13,8.350490618118526478e-17,2.442995999037052517e-13,2.893585027452338365e-01,2.893585084560043041e-01,2.893585027452338365e-01,2.893580498116750110e-01
1.105000000000000000e+02,2.098421609837069895e-16,2.204406959015814799e-13,7.370422597985315107e-17,2.203669916756016251e-13,2.893585036015541845e-01,2.893585089666507182e-01,2.893585036015541845e-01,2.893580733668593141e-01
1.110000000000000000e+02,1.852143434437941614e-16,1.988439671737840004e-13,6.505377882322520199e-17,1.987789133949607688e-13,2.893585044062299549e-01,2.893585094462466922e-01,2.893585044062299549e-01,2.893580957331200465e-01
1.115000000000000000e+02,1.634764254006722639e-16,1.793631056686327177e-13,5.741859337811877740e-17,1.793056870752545996e-13,2.893585051614181447e-01,2.893585098966554581e-01,2.893585051614181447e-01,2.893581169704981249e-01
1.120000000000000000e+02,1.442899347133581561e-16,1.617908141237183585e-13,5.067952984944052504e-17,1.617401345938689177e-13,2.893585058703598278e-01,2.893585103196985586e-01,2.893585058703598278e-01,2.893581371360693932e-01
1.125000000000000000e+02,1.273554605239985801e-16,1.459401049703917982e-13,4.473140316709643602e-17,1.458953735672246991e-13,2.893585065367259568e-01,2.893585107170763004e-01,2.893585065367259568e-01,2.893581562840124022e-01
1.130000000000000000e+02,1.124082744554245186e-16,1.316423105135984902e-13,3.948137037000156518e-17,1.316028291432284930e-13,2.893585071631806227e-01,2.893585110903257318e-01,2.893585071631806227e-01,2.893581744657054977e-01
1.135000000000000000e+02,9.921501182843429144e-17,1.187452880641733061e-13,3.484750395171596256e-17,1.187104405602215778e-13,2.893585077514868042e-01,2.893585114408784853e-01,2.893585077514868042e-01,2.893581917299173356e-01
1.140000000000000000e+02,8.757011786397622059e-17,1.071118008927007630e-13,3.075750027463903973e-17,1.070810433924261193e-13,2.893585083036877004e-01,2.893585117701215625e-01,2.893585083036877004e-01,2.893582081229934544e-01
1.145000000000000000e+02,7.729209085222281764e-17,9.661805780226348687e-14,2.714753083558265814e-17,9.659091027142789848e-14,2.893585088223972202e-01,2.893585120793807364e-01,2.893585088223972202e-01,2.893582236889593040e-01
1.150000000000000000e+02,6.822039777534290557e-17,8.715239580876593981e-14,2.396124865636966364e-17,8.712843456010956452e-14,2.893585093099924621e-01,2.893585123698764194e-01,2.893585093099924621e-01,2.893582384695894127e-01
1.155000000000000000e+02,6.021328092210541360e-17,7.861409190014952137e-14,2.114892426236027258e-17,7.859294297588716296e-14,2.893585097681508622e-01,2.893585126427278831e-01,2.893585097681508622e-01,2.893582525045195197e-01
1.160000000000000000e+02,5.314583148095993185e-17,7.091229120406229463e-14,1.866667285205490761e-17,7.089362453121024240e-14,2.893585101983220942e-01,2.893585128989958899e-01,2.893585101983220942e-01,2.893582658313916256e-01
1.165000000000000000e+02,4.690791496566492175e-17,6.396504015617700427e-14,1.647575965944984815e-17,6.394856439651755257e-14,2.893585106022460995e-01,2.893585131397007904e-01,2.893585106022460995e-01,2.893582784859692336e-01
1.170000000000000000e+02,4.140220581140303909e-17,5.769841439749377424e-14,1.454198998996265132e-17,5.768387240750380612e-14,2.893585109817887191e-01,2.893585133658026498e-01,2.893585109817887191e-01,2.893582905022099028e-01
1.175000000000000000e+02,3.654267969307220170e-17,5.204573212623848378e-14,1.283518070145464220e-17,5.203289694553702658e-14,2.893585113384954943e-01,2.893585135781840401e-01,2.893585113384954943e-01,2.893583019123357469e-01
1.180000000000000000e+02,3.225345033332451186e-17,4.694684452277430214e-14,1.132869468745984036e-17,4.693551582808684295e-14,2.893585116735618579e-01,2.893585137776659710e-01,2.893585116735618579e-01,2.893583127469326888e-01
1.185000000000000000e+02,2.846763507138015687e-17,4.234749568844856809e-14,9.999023414426027415e-18,4.233749666503414306e-14,2.893585119881769141e-01,2.893585139650313165e-01,2.893585119881769141e-01,2.893583230350528224e-01
1.190000000000000000e+02,2.512620231563009851e-17,3.819874529146861385e-14,8.825415614329774497e-18,3.818991987585428465e-14,2.893585122836855317e-01,2.893585141410262018e-01,2.893585122836855317e-01,2.893583328042912406e-01
1.195000000000000000e+02,2.217697970783846014e-17,3.445644778262412809e-14,7.789553217524279642e-18,3.444865822940660411e-14,2.893585125613821751e-01,2.893585143063457377e-01,2.893585125613821751e-01,2.893583420808429341e-01
1.200000000000000000e+02,1.957389392287640052e-17,3.108078263792257865e-14,6.875268535398777162e-18,3.107390736938717713e-14,2.893585128223131187e-01,2.893585144616320215e-01,2.893585128223131187e-01,2.893583508895686829e-01


==> data/L18_full_dynamics_summary.json <==
{
  "L": 18,
  "g": 1,
  "kappa_over_g": 0.1,
  "beta_g": 1,
  "metric": "squared Hilbert-Schmidt distance",
  "initial_HS2_F": 1.0000736108200563,
  "initial_HS2_S": 0.022775025250759147,
  "crossing_gt_linear_interpolation": 8.763888186021108,
  "ratio_gt120": 0.0006297748081476467,
  "n_ss": 0.2893585168665861,
  "initial_O_error_F": 0.2893585168665862,
  "initial_O_error_S": 0.08890384605136453,
  "future_O_bounds_at_T120": [
    1.1770514002405131e-07,
    4.690323374249881e-06
  ],
  "future_density_bounds_at_T120": [
    8.407510001717952e-08,
    3.350230981607058e-06
  ],
  "settling": [
    {
      "epsilon": 0.01,
      "O_F": 6.886259852196838,
      "O_S": 15.97334275187869,
      "density_F": 6.886259852196838,
      "density_S": 7.301383848463436,
      "O_tail_bounded": true
    },
    {
      "epsilon": 0.005,
      "O_F": 14.382226794055159,
      "O_S": 21.852734060917975,
      "density_F": 14.38222679405516,
      "density_S": 11.67323507268041,
      "O_tail_bounded": true
    },
    {
      "epsilon": 0.001,
      "O_F": 23.066563796792373,
      "O_S": 36.557724687419416,
      "density_F": 23.066563796792387,
      "density_S": 21.028455387793553,
      "O_tail_bounded": true
    },
    {
      "epsilon": 0.0001,
      "O_F": 39.457637138452576,
      "O_S": 58.35656502160194,
      "density_F": 39.457637138452775,
      "density_S": 36.93699047758101,
      "O_tail_bounded": true
    },
    {
      "epsilon": 1e-05,
      "O_F": 57.72879659208842,
      "O_S": 80.44882587236968,
      "density_F": 57.72879659208954,
      "density_S": 54.12850705008072,
      "O_tail_bounded": true
    },
    {
      "epsilon": 1e-06,
      "O_F": 75.99595184100606,
      "O_S": 102.64966112257099,
      "density_F": 75.99595184103963,
      "density_S": 72.04804216286094,
      "O_tail_bounded": false
    }
  ],
  "fit_Gamma_F_100_120": 0.12483827413754747,
  "fit_Gamma_S_100_120": 0.10310850896754112
}


==> data/block_p-1.csv <==
t,HS2_0,dn_0,energy_density_0,trace_0
0.000000000000000000e+00,1.131988166345272023e-02,0.000000000000000000e+00,-4.308444057565531393e-01,0.000000000000000000e+00
5.000000000000000000e-01,7.224744531340376169e-03,0.000000000000000000e+00,-4.068222927105989983e-01,0.000000000000000000e+00
1.000000000000000000e+00,4.808242679303815353e-03,0.000000000000000000e+00,-3.843944961131244287e-01,0.000000000000000000e+00
1.500000000000000000e+00,3.200089280081929582e-03,0.000000000000000000e+00,-3.631230973874309820e-01,0.000000000000000000e+00
2.000000000000000000e+00,2.184272948660533932e-03,0.000000000000000000e+00,-3.429736480611063065e-01,0.000000000000000000e+00
2.500000000000000000e+00,1.577884969520037704e-03,0.000000000000000000e+00,-3.241244518451676937e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.199481910105476730e-03,0.000000000000000000e+00,-3.065566793143477131e-01,0.000000000000000000e+00
3.500000000000000000e+00,9.383583467728783467e-04,0.000000000000000000e+00,-2.900458240202652416e-01,0.000000000000000000e+00
4.000000000000000000e+00,7.484845841656116066e-04,0.000000000000000000e+00,-2.744225099149265601e-01,0.000000000000000000e+00
4.500000000000000000e+00,6.099085563136641235e-04,0.000000000000000000e+00,-2.596581659579207946e-01,0.000000000000000000e+00
5.000000000000000000e+00,5.087064248844343217e-04,0.000000000000000000e+00,-2.457581977325630218e-01,0.000000000000000000e+00
5.500000000000000000e+00,4.330401000976976961e-04,0.000000000000000000e+00,-2.326755314185692258e-01,0.000000000000000000e+00
6.000000000000000000e+00,3.738914302750926300e-04,0.000000000000000000e+00,-2.203303832421745490e-01,0.000000000000000000e+00
6.500000000000000000e+00,3.262583629352247940e-04,0.000000000000000000e+00,-2.086614106470363605e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.872994001085817659e-04,0.000000000000000000e+00,-1.976330115897250717e-01,0.000000000000000000e+00
7.500000000000000000e+00,2.551175252394548656e-04,0.000000000000000000e+00,-1.872163093611173557e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.281338651578799809e-04,0.000000000000000000e+00,-1.773777609460193139e-01,0.000000000000000000e+00
8.500000000000000000e+00,2.050653222139016266e-04,0.000000000000000000e+00,-1.680784323921104828e-01,0.000000000000000000e+00
9.000000000000000000e+00,1.850922489375651510e-04,0.000000000000000000e+00,-1.592810181023589233e-01,0.000000000000000000e+00
9.500000000000000000e+00,1.675526417587497503e-04,0.000000000000000000e+00,-1.509577669777447950e-01,0.000000000000000000e+00
1.000000000000000000e+01,1.521086593939081292e-04,0.000000000000000000e+00,-1.430872900162800665e-01,0.000000000000000000e+00
1.050000000000000000e+01,1.385009958495226148e-04,0.000000000000000000e+00,-1.356444389304909681e-01,0.000000000000000000e+00
1.100000000000000000e+01,1.262596076848546513e-04,0.000000000000000000e+00,-1.285999565549387769e-01,0.000000000000000000e+00
1.150000000000000000e+01,1.150743551376147129e-04,0.000000000000000000e+00,-1.219286798678829997e-01,0.000000000000000000e+00
1.200000000000000000e+01,1.049974788749941947e-04,0.000000000000000000e+00,-1.156124559032069565e-01,0.000000000000000000e+00
1.250000000000000000e+01,9.599983796602278366e-05,0.000000000000000000e+00,-1.096351200648278262e-01,0.000000000000000000e+00
1.300000000000000000e+01,8.778049004664818832e-05,0.000000000000000000e+00,-1.039768709330240876e-01,0.000000000000000000e+00
1.350000000000000000e+01,8.016406853956002763e-05,0.000000000000000000e+00,-9.861634876861391508e-02,0.000000000000000000e+00
1.400000000000000000e+01,7.320529610231379849e-05,0.000000000000000000e+00,-9.353682107546604230e-02,0.000000000000000000e+00
1.450000000000000000e+01,6.691776789921580920e-05,0.000000000000000000e+00,-8.872569304785672684e-02,0.000000000000000000e+00
1.500000000000000000e+01,6.117770757397587920e-05,0.000000000000000000e+00,-8.416922853743524779e-02,0.000000000000000000e+00
1.550000000000000000e+01,5.586507019086573491e-05,0.000000000000000000e+00,-7.985162558180078363e-02,0.000000000000000000e+00
1.600000000000000000e+01,5.096812734165103538e-05,0.000000000000000000e+00,-7.575859534115167437e-02,0.000000000000000000e+00
1.650000000000000000e+01,4.650534485839760571e-05,0.000000000000000000e+00,-7.187894530058153153e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.243931781448230311e-05,0.000000000000000000e+00,-6.820235811119923497e-02,0.000000000000000000e+00
1.750000000000000000e+01,3.870361748390065257e-05,0.000000000000000000e+00,-6.471753104013198976e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.526091522742735108e-05,0.000000000000000000e+00,-6.141314974552218586e-02,0.000000000000000000e+00
1.850000000000000000e+01,3.210754779269742258e-05,0.000000000000000000e+00,-5.827946888053202323e-02,0.000000000000000000e+00
1.900000000000000000e+01,2.923411169359668827e-05,0.000000000000000000e+00,-5.530806642999880340e-02,0.000000000000000000e+00
1.950000000000000000e+01,2.661071684023587678e-05,0.000000000000000000e+00,-5.249060862732302796e-02,0.000000000000000000e+00
2.000000000000000000e+01,2.420618988115353365e-05,0.000000000000000000e+00,-4.981857610092639554e-02,0.000000000000000000e+00
2.050000000000000000e+01,2.200422083249808198e-05,0.000000000000000000e+00,-4.728395484410820304e-02,0.000000000000000000e+00
2.100000000000000000e+01,1.999656298412621943e-05,0.000000000000000000e+00,-4.487962328670941359e-02,0.000000000000000000e+00
2.150000000000000000e+01,1.816852999280631114e-05,0.000000000000000000e+00,-4.259899384347079487e-02,0.000000000000000000e+00
2.200000000000000000e+01,1.650093897828030988e-05,0.000000000000000000e+00,-4.043557699847618453e-02,0.000000000000000000e+00
2.250000000000000000e+01,1.497889473954033792e-05,0.000000000000000000e+00,-3.838305615051233050e-02,0.000000000000000000e+00
2.300000000000000000e+01,1.359206618139909894e-05,0.000000000000000000e+00,-3.643558788370294954e-02,0.000000000000000000e+00
2.350000000000000000e+01,1.233049894681707014e-05,0.000000000000000000e+00,-3.458780083693586971e-02,0.000000000000000000e+00
2.400000000000000000e+01,1.118321223296483261e-05,0.000000000000000000e+00,-3.283457264078752658e-02,0.000000000000000000e+00
2.450000000000000000e+01,1.013953824838206682e-05,0.000000000000000000e+00,-3.117094735625906138e-02,0.000000000000000000e+00
2.500000000000000000e+01,9.190149338061787178e-06,0.000000000000000000e+00,-2.959221992407974622e-02,0.000000000000000000e+00
2.550000000000000000e+01,8.327257044893576044e-06,0.000000000000000000e+00,-2.809399604362033259e-02,0.000000000000000000e+00
2.600000000000000000e+01,7.543824996717989305e-06,0.000000000000000000e+00,-2.667215234260790838e-02,0.000000000000000000e+00
2.650000000000000000e+01,6.832736499824839178e-06,0.000000000000000000e+00,-2.532276405907751826e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.187157486406958643e-06,0.000000000000000000e+00,-2.404207787103889923e-02,0.000000000000000000e+00
2.750000000000000000e+01,5.601166698372805406e-06,0.000000000000000000e+00,-2.282653325706811981e-02,0.000000000000000000e+00
2.800000000000000000e+01,5.069681706911133283e-06,0.000000000000000000e+00,-2.167278018921904928e-02,0.000000000000000000e+00
2.850000000000000000e+01,4.587915717298720454e-06,0.000000000000000000e+00,-2.057765985772285963e-02,0.000000000000000000e+00
2.900000000000000000e+01,4.151214694334989990e-06,0.000000000000000000e+00,-1.953816932670852935e-02,0.000000000000000000e+00
2.950000000000000000e+01,3.755356060853516065e-06,0.000000000000000000e+00,-1.855144650268566314e-02,0.000000000000000000e+00
3.000000000000000000e+01,3.396665574321227795e-06,0.000000000000000000e+00,-1.761477897892466116e-02,0.000000000000000000e+00
3.050000000000000000e+01,3.071822801416639397e-06,0.000000000000000000e+00,-1.672560831909622112e-02,0.000000000000000000e+00
3.100000000000000000e+01,2.777690785854351764e-06,0.000000000000000000e+00,-1.588151372040789988e-02,0.000000000000000000e+00
3.150000000000000000e+01,2.511362937691957649e-06,0.000000000000000000e+00,-1.508019226167629789e-02,0.000000000000000000e+00
3.200000000000000000e+01,2.270252006819053610e-06,0.000000000000000000e+00,-1.431945398233599315e-02,0.000000000000000000e+00
3.250000000000000000e+01,2.052050721168867536e-06,0.000000000000000000e+00,-1.359722588674735881e-02,0.000000000000000000e+00
3.300000000000000000e+01,1.854636573731001291e-06,0.000000000000000000e+00,-1.291154874562782870e-02,0.000000000000000000e+00
3.350000000000000000e+01,1.676037411931142892e-06,0.000000000000000000e+00,-1.226056423837949307e-02,0.000000000000000000e+00
3.400000000000000000e+01,1.514467855235528982e-06,0.000000000000000000e+00,-1.164250455471091406e-02,0.000000000000000000e+00
3.450000000000000000e+01,1.368339782790456638e-06,0.000000000000000000e+00,-1.105569127294706196e-02,0.000000000000000000e+00
3.500000000000000000e+01,1.236212240206221662e-06,0.000000000000000000e+00,-1.049853602986603081e-02,0.000000000000000000e+00
3.550000000000000000e+01,1.116754055326029900e-06,0.000000000000000000e+00,-9.969534516839599278e-03,0.000000000000000000e+00
3.600000000000000000e+01,1.008752574830547248e-06,0.000000000000000000e+00,-9.467257449756016907e-03,0.000000000000000000e+00
3.650000000000000000e+01,9.111227578595006542e-07,0.000000000000000000e+00,-8.990346436563639160e-03,0.000000000000000000e+00
3.700000000000000000e+01,8.228866379637756953e-07,0.000000000000000000e+00,-8.537513674392080421e-03,0.000000000000000000e+00
3.750000000000000000e+01,7.431498021219657072e-07,0.000000000000000000e+00,-8.107539305193839363e-03,0.000000000000000000e+00
3.800000000000000000e+01,6.710962777059727009e-07,0.000000000000000000e+00,-7.699265653689895024e-03,0.000000000000000000e+00
3.850000000000000000e+01,6.059900456541313511e-07,0.000000000000000000e+00,-7.311592633504605115e-03,0.000000000000000000e+00
3.900000000000000000e+01,5.471689442381916234e-07,0.000000000000000000e+00,-6.943476027950716035e-03,0.000000000000000000e+00
3.950000000000000000e+01,4.940327928310539890e-07,0.000000000000000000e+00,-6.593925910576631071e-03,0.000000000000000000e+00
4.000000000000000000e+01,4.460352273520089328e-07,0.000000000000000000e+00,-6.262003314056919720e-03,0.000000000000000000e+00
4.050000000000000000e+01,4.026810519148950606e-07,0.000000000000000000e+00,-5.946816533046725417e-03,0.000000000000000000e+00
4.100000000000000000e+01,3.635238325393779739e-07,0.000000000000000000e+00,-5.647518726489579241e-03,0.000000000000000000e+00
4.150000000000000000e+01,3.281606915283792189e-07,0.000000000000000000e+00,-5.363306351217443993e-03,0.000000000000000000e+00
4.200000000000000000e+01,2.962264266597939372e-07,0.000000000000000000e+00,-5.093417136763792388e-03,0.000000000000000000e+00
4.250000000000000000e+01,2.673897715849035973e-07,0.000000000000000000e+00,-4.837127535657983340e-03,0.000000000000000000e+00
4.300000000000000000e+01,2.413513039553523037e-07,0.000000000000000000e+00,-4.593750460480524982e-03,0.000000000000000000e+00
4.350000000000000000e+01,2.178409705937236105e-07,0.000000000000000000e+00,-4.362633609625108516e-03,0.000000000000000000e+00
4.400000000000000000e+01,1.966147399751174283e-07,0.000000000000000000e+00,-4.143157934951163107e-03,0.000000000000000000e+00
4.450000000000000000e+01,1.774516021825820863e-07,0.000000000000000000e+00,-3.934735893614099353e-03,0.000000000000000000e+00
4.500000000000000000e+01,1.601515867544775222e-07,0.000000000000000000e+00,-3.736809663985159180e-03,0.000000000000000000e+00
4.550000000000000000e+01,1.445341491663325483e-07,0.000000000000000000e+00,-3.548849591415107179e-03,0.000000000000000000e+00
4.600000000000000000e+01,1.304363337310617831e-07,0.000000000000000000e+00,-3.370352845068777612e-03,0.000000000000000000e+00
4.650000000000000000e+01,1.177108565231914675e-07,0.000000000000000000e+00,-3.200842116351748298e-03,0.000000000000000000e+00
4.700000000000000000e+01,1.062244984490010931e-07,0.000000000000000000e+00,-3.039864288078116244e-03,0.000000000000000000e+00
4.750000000000000000e+01,9.585687292808082652e-08,0.000000000000000000e+00,-2.886989140969094432e-03,0.000000000000000000e+00
4.800000000000000000e+01,8.649932349873638044e-08,0.000000000000000000e+00,-2.741808172982538976e-03,0.000000000000000000e+00
4.850000000000000000e+01,7.805376184383392739e-08,0.000000000000000000e+00,-2.603933534504714042e-03,0.000000000000000000e+00
4.900000000000000000e+01,7.043154152101741138e-08,0.000000000000000000e+00,-2.472997014895747178e-03,0.000000000000000000e+00
4.950000000000000000e+01,6.355254679189490833e-08,0.000000000000000000e+00,-2.348649029050976431e-03,0.000000000000000000e+00
5.000000000000000000e+01,5.734444758638165995e-08,0.000000000000000000e+00,-2.230557631872926577e-03,0.000000000000000000e+00
5.050000000000000000e+01,5.174197003375496248e-08,0.000000000000000000e+00,-2.118407618005860998e-03,0.000000000000000000e+00
5.100000000000000000e+01,4.668616998605023413e-08,0.000000000000000000e+00,-2.011899705080598660e-03,0.000000000000000000e+00
5.150000000000000000e+01,4.212379584141403975e-08,0.000000000000000000e+00,-1.910749742535794134e-03,0.000000000000000000e+00
5.200000000000000000e+01,3.800676232949458004e-08,0.000000000000000000e+00,-1.814687923122704737e-03,0.000000000000000000e+00
5.250000000000000000e+01,3.429167368966962968e-08,0.000000000000000000e+00,-1.723458035996756118e-03,0.000000000000000000e+00
5.300000000000000000e+01,3.093936078715101229e-08,0.000000000000000000e+00,-1.636816788302071111e-03,0.000000000000000000e+00
5.350000000000000000e+01,2.791445423779795543e-08,0.000000000000000000e+00,-1.554533170160139321e-03,0.000000000000000000e+00
5.400000000000000000e+01,2.518501727699484067e-08,0.000000000000000000e+00,-1.476387831184470222e-03,0.000000000000000000e+00
5.450000000000000000e+01,2.272222500892103918e-08,0.000000000000000000e+00,-1.402172475513653984e-03,0.000000000000000000e+00
5.500000000000000000e+01,2.050006497674451436e-08,0.000000000000000000e+00,-1.331689299373777120e-03,0.000000000000000000e+00
5.550000000000000000e+01,1.849505718618583848e-08,0.000000000000000000e+00,-1.264750470646358940e-03,0.000000000000000000e+00
5.600000000000000000e+01,1.668600441970210157e-08,0.000000000000000000e+00,-1.201177630468735049e-03,0.000000000000000000e+00
5.650000000000000000e+01,1.505377408125600737e-08,0.000000000000000000e+00,-1.140801408924283205e-03,0.000000000000000000e+00
5.700000000000000000e+01,1.358110117843827024e-08,0.000000000000000000e+00,-1.083460965144551584e-03,0.000000000000000000e+00
5.750000000000000000e+01,1.225240523241235886e-08,0.000000000000000000e+00,-1.029003558776151774e-03,0.000000000000000000e+00
5.800000000000000000e+01,1.105362363357206322e-08,0.000000000000000000e+00,-9.772841456857869237e-04,0.000000000000000000e+00
5.850000000000000000e+01,9.972064157889360486e-09,0.000000000000000000e+00,-9.281649893340460956e-04,0.000000000000000000e+00
5.900000000000000000e+01,8.996273477524610513e-09,0.000000000000000000e+00,-8.815152886216179578e-04,0.000000000000000000e+00
5.950000000000000000e+01,8.115916887485804207e-09,0.000000000000000000e+00,-8.372108269859709299e-04,0.000000000000000000e+00
6.000000000000000000e+01,7.321668249844014694e-09,0.000000000000000000e+00,-7.951336421840859156e-04,0.000000000000000000e+00
6.050000000000000000e+01,6.605111194685721207e-09,0.000000000000000000e+00,-7.551717120418933397e-04,0.000000000000000000e+00
6.100000000000000000e+01,5.958650940300933626e-09,0.000000000000000000e+00,-7.172186539895740193e-04,0.000000000000000000e+00
6.150000000000000000e+01,5.375434729117108871e-09,0.000000000000000000e+00,-6.811734395900901099e-04,0.000000000000000000e+00
6.200000000000000000e+01,4.849279340080528499e-09,0.000000000000000000e+00,-6.469401247828222411e-04,0.000000000000000000e+00
6.250000000000000000e+01,4.374605382622764469e-09,0.000000000000000000e+00,-6.144275943748462882e-04,0.000000000000000000e+00
6.300000000000000000e+01,3.946378343337509393e-09,0.000000000000000000e+00,-5.835493188893590847e-04,0.000000000000000000e+00
6.350000000000000000e+01,3.560055675071530107e-09,0.000000000000000000e+00,-5.542231230584495618e-04,0.000000000000000000e+00
6.400000000000000000e+01,3.211538907101180864e-09,0.000000000000000000e+00,-5.263709660654103568e-04,0.000000000000000000e+00
6.450000000000000000e+01,2.897130158455735473e-09,0.000000000000000000e+00,-4.999187333875818040e-04,0.000000000000000000e+00
6.500000000000000000e+01,2.613492902027102388e-09,0.000000000000000000e+00,-4.747960393672732613e-04,0.000000000000000000e+00
6.550000000000000000e+01,2.357616732981648705e-09,0.000000000000000000e+00,-4.509360394589224377e-04,0.000000000000000000e+00
6.600000000000000000e+01,2.126785619509809237e-09,0.000000000000000000e+00,-4.282752516422733049e-04,0.000000000000000000e+00
6.650000000000000000e+01,1.918549146942871870e-09,0.000000000000000000e+00,-4.067533869424081686e-04,0.000000000000000000e+00
6.700000000000000000e+01,1.730696498081716203e-09,0.000000000000000000e+00,-3.863131887992979721e-04,0.000000000000000000e+00
6.750000000000000000e+01,1.561233023637909941e-09,0.000000000000000000e+00,-3.669002805818027740e-04,0.000000000000000000e+00
6.800000000000000000e+01,1.408359159697750960e-09,0.000000000000000000e+00,-3.484630205636446735e-04,0.000000000000000000e+00
6.850000000000000000e+01,1.270451387467710715e-09,0.000000000000000000e+00,-3.309523640942758590e-04,0.000000000000000000e+00
6.900000000000000000e+01,1.146045007119775811e-09,0.000000000000000000e+00,-3.143217328585398056e-04,0.000000000000000000e+00
6.950000000000000000e+01,1.033818588791022159e-09,0.000000000000000000e+00,-2.985268908720900951e-04,0.000000000000000000e+00
7.000000000000000000e+01,9.325799718580810967e-10,0.000000000000000000e+00,-2.835258266662164035e-04,0.000000000000000000e+00
7.050000000000000000e+01,8.412536437522956214e-10,0.000000000000000000e+00,-2.692786412737554168e-04,0.000000000000000000e+00
7.100000000000000000e+01,7.588693352325571986e-10,0.000000000000000000e+00,-2.557474418602108716e-04,0.000000000000000000e+00
7.150000000000000000e+01,6.845517164538302771e-10,0.000000000000000000e+00,-2.428962408206394581e-04,0.000000000000000000e+00
7.200000000000000000e+01,6.175111073268661265e-10,0.000000000000000000e+00,-2.306908599942097179e-04,0.000000000000000000e+00
7.250000000000000000e+01,5.570351073382440488e-10,0.000000000000000000e+00,-2.190988396309591693e-04,0.000000000000000000e+00
7.300000000000000000e+01,5.024810411596203508e-10,0.000000000000000000e+00,-2.080893518945382543e-04,0.000000000000000000e+00
7.350000000000000000e+01,4.532691345589359759e-10,0.000000000000000000e+00,-1.976331187607823056e-04,0.000000000000000000e+00
7.400000000000000000e+01,4.088763566711936627e-10,0.000000000000000000e+00,-1.877023340978999663e-04,0.000000000000000000e+00
7.450000000000000000e+01,3.688308693995251971e-10,0.000000000000000000e+00,-1.782705896545222165e-04,0.000000000000000000e+00
7.500000000000000000e+01,3.327070215816332238e-10,0.000000000000000000e+00,-1.693128047348756550e-04,0.000000000000000000e+00
7.550000000000000000e+01,3.001208298633200045e-10,0.000000000000000000e+00,-1.608051594130985827e-04,0.000000000000000000e+00
7.600000000000000000e+01,2.707258994085647151e-10,0.000000000000000000e+00,-1.527250311359980078e-04,0.000000000000000000e+00
7.650000000000000000e+01,2.442097447414198031e-10,0.000000000000000000e+00,-1.450509345256098125e-04,0.000000000000000000e+00
7.700000000000000000e+01,2.202904722601704140e-10,0.000000000000000000e+00,-1.377624641957422152e-04,0.000000000000000000e+00
7.750000000000000000e+01,1.987137870502909268e-10,0.000000000000000000e+00,-1.308402404344692507e-04,0.000000000000000000e+00
7.800000000000000000e+01,1.792502912218471985e-10,0.000000000000000000e+00,-1.242658576264483506e-04,0.000000000000000000e+00
7.850000000000000000e+01,1.616930463364569550e-10,0.000000000000000000e+00,-1.180218352807566441e-04,0.000000000000000000e+00
7.900000000000000000e+01,1.458553750977387823e-10,0.000000000000000000e+00,-1.120915715218305205e-04,0.000000000000000000e+00
7.950000000000000000e+01,1.315688785440977996e-10,0.000000000000000000e+00,-1.064592989126574078e-04,0.000000000000000000e+00
8.000000000000000000e+01,1.186816468707921895e-10,0.000000000000000000e+00,-1.011100424979153559e-04,0.000000000000000000e+00
8.050000000000000000e+01,1.070566449402529885e-10,0.000000000000000000e+00,-9.602957996213625663e-05,0.000000000000000000e+00
8.100000000000000000e+01,9.657025593480079839e-11,0.000000000000000000e+00,-9.120440379539268777e-05,0.000000000000000000e+00
8.150000000000000000e+01,8.711096784163528945e-11,0.000000000000000000e+00,-8.662168536006023133e-05,0.000000000000000000e+00
8.200000000000000000e+01,7.857818849980609034e-11,0.000000000000000000e+00,-8.226924076159872179e-05,0.000000000000000000e+00
8.250000000000000000e+01,7.088117642477416177e-11,0.000000000000000000e+00,-7.813549843586867932e-05,0.000000000000000000e+00
8.300000000000000000e+01,6.393807621749555047e-11,0.000000000000000000e+00,-7.420946836896144712e-05,0.000000000000000000e+00
8.350000000000000000e+01,5.767504850424455074e-11,0.000000000000000000e+00,-7.048071286584617627e-05,0.000000000000000000e+00
8.400000000000000000e+01,5.202548512722958527e-11,0.000000000000000000e+00,-6.693931878750215088e-05,0.000000000000000000e+00
8.450000000000000000e+01,4.692930111622265991e-11,0.000000000000000000e+00,-6.357587118276981789e-05,0.000000000000000000e+00
8.500000000000000000e+01,4.233229590038672120e-11,0.000000000000000000e+00,-6.038142824667440623e-05,0.000000000000000000e+00
8.550000000000000000e+01,3.818557706544899750e-11,0.000000000000000000e+00,-5.734749753916353992e-05,0.000000000000000000e+00
8.600000000000000000e+01,3.444504057917329940e-11,0.000000000000000000e+00,-5.446601339956849968e-05,0.000000000000000000e+00
8.650000000000000000e+01,3.107090191600842912e-11,0.000000000000000000e+00,-5.172931549559414656e-05,0.000000000000000000e+00
8.700000000000000000e+01,2.802727305617683565e-11,0.000000000000000000e+00,-4.913012845042950458e-05,0.000000000000000000e+00
8.750000000000000000e+01,2.528178088384322015e-11,0.000000000000000000e+00,-4.666154249477602931e-05,0.000000000000000000e+00
8.800000000000000000e+01,2.280522296602313806e-11,0.000000000000000000e+00,-4.431699509207352055e-05,0.000000000000000000e+00
8.850000000000000000e+01,2.057125705269912916e-11,0.000000000000000000e+00,-4.209025348710584307e-05,0.000000000000000000e+00
8.900000000000000000e+01,1.855612097447806767e-11,0.000000000000000000e+00,-3.997539813141936203e-05,0.000000000000000000e+00
8.950000000000000000e+01,1.673837995510892473e-11,0.000000000000000000e+00,-3.796680694205520411e-05,0.000000000000000000e+00
9.000000000000000000e+01,1.509869866776834514e-11,0.000000000000000000e+00,-3.605914035197771531e-05,0.000000000000000000e+00
9.050000000000000000e+01,1.361963562139205406e-11,0.000000000000000000e+00,-3.424732711202086664e-05,0.000000000000000000e+00
9.100000000000000000e+01,1.228545768463344832e-11,0.000000000000000000e+00,-3.252655080624360589e-05,0.000000000000000000e+00
9.150000000000000000e+01,1.108197276813229366e-11,0.000000000000000000e+00,-3.089223704497768327e-05,0.000000000000000000e+00
9.200000000000000000e+01,9.996378888918049321e-12,0.000000000000000000e+00,-2.934004130178057229e-05,0.000000000000000000e+00
9.250000000000000000e+01,9.017128018540786148e-12,0.000000000000000000e+00,-2.786583736188705227e-05,0.000000000000000000e+00
9.300000000000000000e+01,8.133803267943520314e-12,0.000000000000000000e+00,-2.646570635120315619e-05,0.000000000000000000e+00
9.350000000000000000e+01,7.337008099476345164e-12,0.000000000000000000e+00,-2.513592631659737373e-05,0.000000000000000000e+00
9.400000000000000000e+01,6.618266386883213428e-12,0.000000000000000000e+00,-2.387296232991413828e-05,0.000000000000000000e+00
9.450000000000000000e+01,5.969932262979620041e-12,0.000000000000000000e+00,-2.267345708945822061e-05,0.000000000000000000e+00
9.500000000000000000e+01,5.385108798141392186e-12,0.000000000000000000e+00,-2.153422199387082362e-05,0.000000000000000000e+00
9.550000000000000000e+01,4.857574643958321000e-12,0.000000000000000000e+00,-2.045222866456301289e-05,0.000000000000000000e+00
9.600000000000000000e+01,4.381717860717787279e-12,0.000000000000000000e+00,-1.942460089418462902e-05,0.000000000000000000e+00
9.650000000000000000e+01,3.952476225395611627e-12,0.000000000000000000e+00,-1.844860699977552001e-05,0.000000000000000000e+00
9.700000000000000000e+01,3.565283386410464867e-12,0.000000000000000000e+00,-1.752165256026355023e-05,0.000000000000000000e+00
9.750000000000000000e+01,3.216020292702374775e-12,0.000000000000000000e+00,-1.664127351894197443e-05,0.000000000000000000e+00
9.800000000000000000e+01,2.900971380041537287e-12,0.000000000000000000e+00,-1.580512963256283096e-05,0.000000000000000000e+00
9.850000000000000000e+01,2.616785048376254727e-12,0.000000000000000000e+00,-1.501099824964508911e-05,0.000000000000000000e+00
9.900000000000000000e+01,2.360438010244870230e-12,0.000000000000000000e+00,-1.425676840147481582e-05,0.000000000000000000e+00
9.950000000000000000e+01,2.129203131397309886e-12,0.000000000000000000e+00,-1.354043519006977090e-05,0.000000000000000000e+00
1.000000000000000000e+02,1.920620421499741003e-12,0.000000000000000000e+00,-1.286009445816398296e-05,0.000000000000000000e+00
1.005000000000000000e+02,1.732470866177039038e-12,0.000000000000000000e+00,-1.221393772703359949e-05,0.000000000000000000e+00
1.010000000000000000e+02,1.562752822103659796e-12,0.000000000000000000e+00,-1.160024738871809661e-05,0.000000000000000000e+00
1.015000000000000000e+02,1.409660724254674006e-12,0.000000000000000000e+00,-1.101739213985581428e-05,0.000000000000000000e+00
1.020000000000000000e+02,1.271565878899449612e-12,0.000000000000000000e+00,-1.046382264498367467e-05,0.000000000000000000e+00
1.025000000000000000e+02,1.146999137964639797e-12,0.000000000000000000e+00,-9.938067417758459187e-06,0.000000000000000000e+00
1.030000000000000000e+02,1.034635270434846160e-12,0.000000000000000000e+00,-9.438728909152073425e-06,0.000000000000000000e+00
1.035000000000000000e+02,9.332788646078892364e-13,0.000000000000000000e+00,-8.964479792224649932e-06,0.000000000000000000e+00
1.040000000000000000e+02,8.418516113111763814e-13,0.000000000000000000e+00,-8.514059433597383593e-06,0.000000000000000000e+00
1.045000000000000000e+02,7.593808328054981136e-13,0.000000000000000000e+00,-8.086270542235366799e-06,0.000000000000000000e+00
1.050000000000000000e+02,6.849891353245438669e-13,0.000000000000000000e+00,-7.679975986628682336e-06,0.000000000000000000e+00
1.055000000000000000e+02,6.178850751834754554e-13,0.000000000000000000e+00,-7.294095771911119651e-06,0.000000000000000000e+00
1.060000000000000000e+02,5.573547391998355110e-13,0.000000000000000000e+00,-6.927604168882467981e-06,0.000000000000000000e+00
1.065000000000000000e+02,5.027541498790594958e-13,0.000000000000000000e+00,-6.579526987297848148e-06,0.000000000000000000e+00
1.070000000000000000e+02,4.535024145648089271e-13,0.000000000000000000e+00,-6.248938986172431528e-06,0.000000000000000000e+00
1.075000000000000000e+02,4.090755456689214055e-13,0.000000000000000000e+00,-5.934961414215384314e-06,0.000000000000000000e+00
1.080000000000000000e+02,3.690008862511144921e-13,0.000000000000000000e+00,-5.636759673856582935e-06,0.000000000000000000e+00
1.085000000000000000e+02,3.328520816610608827e-13,0.000000000000000000e+00,-5.353541102654678423e-06,0.000000000000000000e+00
1.090000000000000000e+02,3.002445437532030920e-13,0.000000000000000000e+00,-5.084552866187192910e-06,0.000000000000000000e+00
1.095000000000000000e+02,2.708313594178467797e-13,0.000000000000000000e+00,-4.829079956818844313e-06,0.000000000000000000e+00
1.100000000000000000e+02,2.442995999037052517e-13,0.000000000000000000e+00,-4.586443293029093108e-06,0.000000000000000000e+00
1.105000000000000000e+02,2.203669916756016251e-13,0.000000000000000000e+00,-4.355997914245721021e-06,0.000000000000000000e+00
1.110000000000000000e+02,1.987789133949607688e-13,0.000000000000000000e+00,-4.137131266385447718e-06,0.000000000000000000e+00
1.115000000000000000e+02,1.793056870752545996e-13,0.000000000000000000e+00,-3.929261573542093525e-06,0.000000000000000000e+00
1.120000000000000000e+02,1.617401345938689177e-13,0.000000000000000000e+00,-3.731836291493982027e-06,0.000000000000000000e+00
1.125000000000000000e+02,1.458953735672246991e-13,0.000000000000000000e+00,-3.544330638919051565e-06,0.000000000000000000e+00
1.130000000000000000e+02,1.316028291432284930e-13,0.000000000000000000e+00,-3.366246202413496230e-06,0.000000000000000000e+00
1.135000000000000000e+02,1.187104405602215778e-13,0.000000000000000000e+00,-3.197109611604473295e-06,0.000000000000000000e+00
1.140000000000000000e+02,1.070810433924261193e-13,0.000000000000000000e+00,-3.036471280834935268e-06,0.000000000000000000e+00
1.145000000000000000e+02,9.659091027142789848e-14,0.000000000000000000e+00,-2.883904214075105428e-06,0.000000000000000000e+00
1.150000000000000000e+02,8.712843456010956452e-14,0.000000000000000000e+00,-2.739002869884111477e-06,0.000000000000000000e+00
1.155000000000000000e+02,7.859294297588716296e-14,0.000000000000000000e+00,-2.601382083403826032e-06,0.000000000000000000e+00
1.160000000000000000e+02,7.089362453121024240e-14,0.000000000000000000e+00,-2.470676042519327793e-06,0.000000000000000000e+00
1.165000000000000000e+02,6.394856439651755257e-14,0.000000000000000000e+00,-2.346537315463825337e-06,0.000000000000000000e+00
1.170000000000000000e+02,5.768387240750380612e-14,0.000000000000000000e+00,-2.228635927283487235e-06,0.000000000000000000e+00
1.175000000000000000e+02,5.203289694553702658e-14,0.000000000000000000e+00,-2.116658482706735864e-06,0.000000000000000000e+00
1.180000000000000000e+02,4.693551582808684295e-14,0.000000000000000000e+00,-2.010307333086503524e-06,0.000000000000000000e+00
1.185000000000000000e+02,4.233749666503414306e-14,0.000000000000000000e+00,-1.909299785200540177e-06,0.000000000000000000e+00
1.190000000000000000e+02,3.818991987585428465e-14,0.000000000000000000e+00,-1.813367349806817633e-06,0.000000000000000000e+00
1.195000000000000000e+02,3.444865822940660411e-14,0.000000000000000000e+00,-1.722255027956163644e-06,0.000000000000000000e+00
1.200000000000000000e+02,3.107390736938717713e-14,0.000000000000000000e+00,-1.635720633165161954e-06,0.000000000000000000e+00


==> data/block_p1.csv <==
t,HS2_0,dn_0,energy_density_0,trace_0,HS2_1,dn_1,energy_density_1,trace_1
0.000000000000000000e+00,1.000073610820056302e+00,-2.893585168665862017e-01,0.000000000000000000e+00,-5.551115123125782702e-17,1.145514358730642668e-02,-4.581940547570920175e-02,0.000000000000000000e+00,-1.387778780781445676e-16
5.000000000000000000e-01,2.751029856315935218e-01,-7.225832293474723778e-02,0.000000000000000000e+00,-8.673617379884035472e-17,7.338822758767600887e-03,-3.277110375953494470e-02,0.000000000000000000e+00,-2.532696274926138358e-16
1.000000000000000000e+00,2.276966427425506367e-01,9.857271428645651701e-02,0.000000000000000000e+00,-4.718447854656915297e-16,4.899847124162776991e-03,-3.360662985845196821e-02,0.000000000000000000e+00,-2.220446049250313081e-16
1.500000000000000000e+00,1.946744521833124741e-01,2.296708589475607992e-02,0.000000000000000000e+00,-6.591949208711866959e-17,3.272099719991127149e-03,-3.645085679143442170e-02,0.000000000000000000e+00,-2.706168622523819067e-16
2.000000000000000000e+00,1.084154334870943426e-01,-7.967353110860023180e-02,0.000000000000000000e+00,-2.081668171172168513e-16,2.238796681387934719e-03,-3.132599859662481973e-02,0.000000000000000000e+00,-2.081668171172168513e-16
2.500000000000000000e+00,5.390275357791958488e-02,-3.992282982046140016e-02,0.000000000000000000e+00,-6.938893903907228378e-17,1.614219761130745523e-03,-2.361493258064041589e-02,0.000000000000000000e+00,3.122502256758252770e-17
3.000000000000000000e+00,3.955728678511478275e-02,3.586703606885341400e-02,0.000000000000000000e+00,-8.326672684688674053e-17,1.216746219807952542e-03,-2.059828764906931897e-02,0.000000000000000000e+00,1.214306433183764966e-16
3.500000000000000000e+00,3.105616438939240095e-02,1.826323132166826624e-02,0.000000000000000000e+00,-5.377642775528101993e-17,9.381097616112916244e-04,-2.083823040384904374e-02,0.000000000000000000e+00,1.006139616066548115e-16
4.000000000000000000e+00,1.828732467695354941e-02,-3.464477519412220707e-02,0.000000000000000000e+00,-8.413408858487514408e-17,7.335563659354608695e-04,-1.983898359950423546e-02,0.000000000000000000e+00,7.806255641895631925e-17
4.500000000000000000e+00,9.565818835657616259e-03,-3.219753579260341281e-02,0.000000000000000000e+00,5.312590645178971727e-17,5.824745801176259546e-04,-1.717157812627350885e-02,0.000000000000000000e+00,-3.469446951953614189e-18
5.000000000000000000e+00,6.216273649758090672e-03,8.674235877744847700e-04,0.000000000000000000e+00,7.459310946700270506e-17,4.699052366484662391e-04,-1.483710331967895771e-02,0.000000000000000000e+00,2.081668171172168513e-17
5.500000000000000000e+00,4.523470873366604653e-03,6.301429374703446107e-03,0.000000000000000000e+00,7.719519468096791570e-17,3.839994258243388916e-04,-1.369454964398173109e-02,0.000000000000000000e+00,8.673617379884035472e-18
6.000000000000000000e+00,2.971626786008824215e-03,-1.158888045066964849e-02,0.000000000000000000e+00,1.179611963664228824e-16,3.164834922717069034e-04,-1.295847743202877683e-02,0.000000000000000000e+00,-5.204170427930421283e-18
6.500000000000000000e+00,1.815295535701419178e-03,-1.707141646496227252e-02,0.000000000000000000e+00,-8.673617379884035472e-18,2.624918528549421634e-04,-1.185727367642525412e-02,0.000000000000000000e+00,-2.081668171172168513e-17
7.000000000000000000e+00,1.192479431458271216e-03,-7.704914718239712704e-03,0.000000000000000000e+00,6.938893903907228378e-18,2.187367505670393482e-04,-1.062484304512197920e-02,0.000000000000000000e+00,2.775557561562891351e-17
7.500000000000000000e+00,8.343686195909532418e-04,-2.592484302259859437e-03,0.000000000000000000e+00,-1.084202172485504434e-17,1.828673069908917691e-04,-9.653055327225192050e-03,0.000000000000000000e+00,-8.673617379884035472e-18
8.000000000000000000e+00,5.707836398027627987e-04,-5.758537368674291820e-03,0.000000000000000000e+00,-1.821459649775647449e-17,1.532785339721859309e-04,-8.905986079040542625e-03,0.000000000000000000e+00,-1.040834085586084257e-17
8.500000000000000000e+00,3.755209539431743002e-04,-8.699978472509016861e-03,0.000000000000000000e+00,-3.469446951953614189e-18,1.288122541353206292e-04,-8.143914834314843268e-03,0.000000000000000000e+00,6.938893903907228378e-18
9.000000000000000000e+00,2.563514569083480020e-04,-4.814058003740976678e-03,0.000000000000000000e+00,-5.204170427930421283e-18,1.085192822930549619e-04,-7.500368854106135089e-03,0.000000000000000000e+00,2.602085213965210642e-18
9.500000000000000000e+00,1.893196327410234976e-04,-4.234812869619027087e-03,0.000000000000000000e+00,3.035766082959412415e-18,9.148993412966036055e-05,-7.024308362769612034e-03,0.000000000000000000e+00,-7.806255641895631925e-18
1.000000000000000000e+01,1.328199085744676726e-04,-8.087742527369877130e-03,0.000000000000000000e+00,3.252606517456513302e-18,7.714930584548049556e-05,-6.305243586835181449e-03,0.000000000000000000e+00,1.734723475976807094e-18
1.050000000000000000e+01,9.158349234626531347e-05,-5.670166003695856043e-03,0.000000000000000000e+00,4.770489558936219510e-18,6.515292235020822954e-05,-5.530729552126451183e-03,0.000000000000000000e+00,2.602085213965210642e-18
1.100000000000000000e+01,6.721751843591526805e-05,-3.957437613084536653e-04,0.000000000000000000e+00,-3.144186300207962859e-18,5.506912730220894640e-05,-5.267525211336792149e-03,0.000000000000000000e+00,5.204170427930421283e-18
1.150000000000000000e+01,5.287785694351179939e-05,-3.946163145296782346e-03,0.000000000000000000e+00,4.336808689942017736e-19,4.650283802801077849e-05,-5.154106744375620483e-03,0.000000000000000000e+00,9.540979117872439019e-18
1.200000000000000000e+01,3.813824863883454410e-05,-9.629617096986134439e-03,0.000000000000000000e+00,-1.843143693225357538e-17,3.926560246383313898e-05,-4.533658702035464790e-03,0.000000000000000000e+00,6.938893903907228378e-18
1.250000000000000000e+01,2.773268461146169629e-05,-4.262972691173143314e-03,0.000000000000000000e+00,4.873488765322342431e-17,3.320357790359732513e-05,-3.824531149512150861e-03,0.000000000000000000e+00,1.734723475976807094e-18
1.300000000000000000e+01,2.227330210129058286e-05,1.434504261883199228e-03,0.000000000000000000e+00,5.464378949326942347e-17,2.808363381735094787e-05,-3.664871139020536937e-03,0.000000000000000000e+00,1.170938346284344789e-17
1.350000000000000000e+01,1.816131998921114462e-05,-2.783781115557765109e-03,0.000000000000000000e+00,4.954803928258755263e-17,2.372450013744685011e-05,-3.675098817252474802e-03,0.000000000000000000e+00,2.168404344971008868e-18
1.400000000000000000e+01,1.412185647991139606e-05,-7.219129298527135648e-03,0.000000000000000000e+00,6.548581121812446781e-17,2.003639398215890477e-05,-3.292092242486299204e-03,0.000000000000000000e+00,2.602085213965210642e-18
1.450000000000000000e+01,1.116304019964081973e-05,-3.638019855537004237e-03,0.000000000000000000e+00,1.647987302177966740e-17,1.693511707260269693e-05,-2.758813484255726381e-03,0.000000000000000000e+00,-6.505213034913026604e-19
1.500000000000000000e+01,9.358110656822972906e-06,8.372651161268646492e-04,0.000000000000000000e+00,8.239936510889833698e-18,1.431551134755513371e-05,-2.552313029078518737e-03,0.000000000000000000e+00,1.301042606982605321e-18
1.550000000000000000e+01,7.807366605924508381e-06,-1.189022315535894804e-03,0.000000000000000000e+00,7.697835424647081481e-18,1.209272620397722756e-05,-2.559334992327899020e-03,0.000000000000000000e+00,4.336808689942017736e-19
1.600000000000000000e+01,6.338993772247348508e-06,-4.614976276265222305e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.021267483630712340e-05,-2.387445959686936882e-03,0.000000000000000000e+00,1.951563910473907981e-18
1.650000000000000000e+01,5.241975189739378928e-06,-3.252088084641105090e-03,0.000000000000000000e+00,2.081668171172168513e-17,8.626892694654095264e-06,-2.049125602047755564e-03,0.000000000000000000e+00,-6.505213034913026604e-19
1.700000000000000000e+01,4.494453119695320664e-06,-2.355151883087326452e-04,0.000000000000000000e+00,1.095044194210359478e-17,7.285513419585118114e-06,-1.826762410075151140e-03,0.000000000000000000e+00,-5.095750210681870840e-18
1.750000000000000000e+01,3.795275841610345931e-06,-4.469645197929142215e-04,0.000000000000000000e+00,1.040834085586084257e-17,6.150129487690947347e-06,-1.776898311548460486e-03,0.000000000000000000e+00,-1.734723475976807094e-18
1.800000000000000000e+01,3.131636447256471814e-06,-2.553683667436512910e-03,0.000000000000000000e+00,1.073360150760649390e-17,5.192935655724897711e-06,-1.713929869561722861e-03,0.000000000000000000e+00,-3.686287386450715076e-18
1.850000000000000000e+01,2.653355610261536663e-06,-2.679037716093748099e-03,0.000000000000000000e+00,4.662069341687669066e-18,4.386334959568569290e-06,-1.536791423246489097e-03,0.000000000000000000e+00,3.469446951953614189e-18
1.900000000000000000e+01,2.310350376719015272e-06,-1.049578495097772037e-03,0.000000000000000000e+00,1.017455976241865567e-17,3.703727120657791302e-06,-1.349172825539426794e-03,0.000000000000000000e+00,3.794707603699265519e-18
1.950000000000000000e+01,1.980499355453289069e-06,-3.793595376544526003e-04,0.000000000000000000e+00,1.062518129035794345e-17,3.125585065074407732e-06,-1.260380467407555766e-03,0.000000000000000000e+00,2.385244779468109755e-18
2.000000000000000000e+01,1.655959302263946341e-06,-1.283659368267207673e-03,0.000000000000000000e+00,1.219727444046192488e-17,2.638268977147431399e-06,-1.224802369458249463e-03,0.000000000000000000e+00,4.770489558936219510e-18
2.050000000000000000e+01,1.411831829696440152e-06,-2.003305649090882969e-03,0.000000000000000000e+00,2.547875105340935420e-18,2.228748325032543225e-06,-1.136759824752277097e-03,0.000000000000000000e+00,1.680513367352531873e-18
2.100000000000000000e+01,1.242121433140659633e-06,-1.294893535230351011e-03,0.000000000000000000e+00,2.493664996716660198e-18,1.883418326392973977e-06,-1.006580311182670318e-03,0.000000000000000000e+00,2.114194236346733646e-18
2.150000000000000000e+01,1.089996360401091353e-06,-4.254206896275671587e-04,0.000000000000000000e+00,1.463672932855430986e-18,1.590655013693945764e-06,-9.217625148968778626e-04,0.000000000000000000e+00,2.764715539838036307e-18
2.200000000000000000e+01,9.270704748561678019e-07,-7.265797970286314456e-04,0.000000000000000000e+00,1.246832498358330099e-18,1.342842972301318108e-06,-8.833690339921020530e-04,0.000000000000000000e+00,1.192622389734054877e-18
2.250000000000000000e+01,7.822071102905061087e-07,-1.328541146255014533e-03,0.000000000000000000e+00,-7.589415207398531038e-19,1.134744896668126176e-06,-8.285672448127773607e-04,0.000000000000000000e+00,1.328147661294742932e-18
2.300000000000000000e+01,6.876172530031931027e-07,-1.082414171513961746e-03,0.000000000000000000e+00,-4.607859233063393845e-19,9.601551221478529657e-07,-7.512063536817372485e-04,0.000000000000000000e+00,8.131516293641283255e-19
2.350000000000000000e+01,6.176904042886953551e-07,-5.492523600382897284e-04,0.000000000000000000e+00,-2.439454888092384977e-19,8.122967169829361939e-07,-6.884928998437660902e-04,0.000000000000000000e+00,1.165517335421917267e-18
2.400000000000000000e+01,5.362240212303782920e-07,-6.023411265888964274e-04,0.000000000000000000e+00,4.607859233063393845e-19,6.866279499859686641e-07,-6.449194084521722410e-04,0.000000000000000000e+00,2.059984127722458425e-18
2.450000000000000000e+01,4.514822142997986837e-07,-8.369202009047125744e-04,0.000000000000000000e+00,3.523657060577889411e-19,5.807493438258655489e-07,-6.017588468258895564e-04,0.000000000000000000e+00,2.032879073410320814e-19
2.500000000000000000e+01,3.921524503793858133e-07,-7.356051000654232480e-04,0.000000000000000000e+00,2.425055327989061871e-18,4.920415170091703505e-07,-5.577415216725085207e-04,0.000000000000000000e+00,-9.893344823930227960e-19
2.550000000000000000e+01,3.540845767905092552e-07,-5.606105554861490637e-04,0.000000000000000000e+00,8.402566836762659364e-19,4.171601322591367206e-07,-5.175129164802871971e-04,0.000000000000000000e+00,-1.761828530288944705e-19
2.600000000000000000e+01,3.132386786653972533e-07,-5.619446354979749751e-04,0.000000000000000000e+00,1.287490079826536515e-18,3.534745812627765094e-07,-4.779723963642415691e-04,0.000000000000000000e+00,-1.057097118173366823e-18
2.650000000000000000e+01,2.672452581378651121e-07,-5.687869194617046348e-04,0.000000000000000000e+00,6.030874584450618414e-19,2.995439627687444116e-07,-4.409033208365769002e-04,0.000000000000000000e+00,1.531435568635775013e-18
2.700000000000000000e+01,2.303397538020980485e-07,-4.824465316166004947e-04,0.000000000000000000e+00,-8.131516293641283255e-20,2.541932456881105020e-07,-4.121919377650661866e-04,0.000000000000000000e+00,1.002887009549091601e-18
2.750000000000000000e+01,2.054482987057547836e-07,-4.588903646696497213e-04,0.000000000000000000e+00,1.219727444046192488e-19,2.159799782924351922e-07,-3.874352457161625790e-04,0.000000000000000000e+00,9.012430558785755608e-19
2.800000000000000000e+01,1.833706564008133743e-07,-4.912909158904280819e-04,0.000000000000000000e+00,3.726944967918921492e-20,1.835533568633402872e-07,-3.579621908761004877e-04,0.000000000000000000e+00,6.911788849595090767e-19
2.850000000000000000e+01,1.595736305669755632e-07,-4.318152289583159550e-04,0.000000000000000000e+00,3.252606517456513302e-19,1.559995094190546875e-07,-3.277326385872431557e-04,0.000000000000000000e+00,2.710505431213761085e-20
2.900000000000000000e+01,1.381669242968542219e-07,-3.390409697254183254e-04,0.000000000000000000e+00,6.640738306473714658e-19,1.326859508130435583e-07,-3.055236932812828952e-04,0.000000000000000000e+00,-1.050320854595332420e-19
2.950000000000000000e+01,1.216062937586701935e-07,-3.434200262418272758e-04,0.000000000000000000e+00,7.589415207398531038e-19,1.130034067121551131e-07,-2.886223546346028141e-04,0.000000000000000000e+00,-1.185846126156020475e-19
3.000000000000000000e+01,1.081282533583839993e-07,-3.865676563783658178e-04,0.000000000000000000e+00,1.223115575835209690e-18,9.633453937309076660e-08,-2.689402538900975410e-04,0.000000000000000000e+00,-7.165898733771380869e-19
3.050000000000000000e+01,9.549319068131658376e-08,-3.475218107555204405e-04,0.000000000000000000e+00,-1.151964808265848461e-18,8.215372327586466483e-08,-2.466468340487213600e-04,0.000000000000000000e+00,4.573977915173221831e-20
3.100000000000000000e+01,8.350190231486171170e-08,-2.682419832575006022e-04,0.000000000000000000e+00,-4.607859233063393845e-19,7.008807629955810838e-08,-2.280487903131881659e-04,0.000000000000000000e+00,3.743885626864007499e-19
3.150000000000000000e+01,7.312202625476339616e-08,-2.509469946978985853e-04,0.000000000000000000e+00,-3.523657060577889411e-19,5.985734695775565386e-08,-2.147529162190044941e-04,0.000000000000000000e+00,-1.518306557953333358e-19
3.200000000000000000e+01,6.460316278299565986e-08,-2.812281855356581922e-04,0.000000000000000000e+00,-7.453889935837842984e-20,5.118585238112349207e-08,-2.021033169430207373e-04,0.000000000000000000e+00,-3.778031642550196481e-19
3.250000000000000000e+01,5.730165357359603878e-08,-2.797903287500888136e-04,0.000000000000000000e+00,-1.273937552670467710e-18,4.380484631250833717e-08,-1.868249635135844141e-04,0.000000000000000000e+00,-2.147228521289651360e-19
3.300000000000000000e+01,5.051136865300156781e-08,-2.269015099734617903e-04,0.000000000000000000e+00,-8.199278929421627282e-19,3.750392327338451739e-08,-1.716459284742920255e-04,0.000000000000000000e+00,-6.124048208648591451e-19
3.350000000000000000e+01,4.431703603700293600e-08,-1.866066835280960439e-04,0.000000000000000000e+00,-6.369687763352338550e-19,3.213401924693131090e-08,-1.604981907911170297e-04,0.000000000000000000e+00,-4.667151539371194868e-19
3.400000000000000000e+01,3.905142883601578909e-08,-2.005681714260623184e-04,0.000000000000000000e+00,-1.097754699641573239e-18,2.756555383466237840e-08,-1.518435124410244584e-04,0.000000000000000000e+00,-2.134523027080836854e-19
3.450000000000000000e+01,3.457445385584650166e-08,-2.187989471735122854e-04,0.000000000000000000e+00,-1.490777987167568597e-19,2.367183432354294354e-08,-1.415723518381040266e-04,0.000000000000000000e+00,3.405072447962287363e-19
3.500000000000000000e+01,3.059171585348043504e-08,-1.890619606466364825e-04,0.000000000000000000e+00,3.388131789017201356e-20,2.034218079541621421e-08,-1.300753515444101767e-04,0.000000000000000000e+00,6.776263578034402713e-20
3.550000000000000000e+01,2.696661671555808059e-08,-1.462706220697336090e-04,0.000000000000000000e+00,-3.930232875259953573e-19,1.749101024640485307e-08,-1.208713830614163156e-04,0.000000000000000000e+00,6.776263578034402713e-21
3.600000000000000000e+01,2.375024113552773819e-08,-1.456990143746924649e-04,0.000000000000000000e+00,-5.014435047745458007e-19,1.505275086499964987e-08,-1.141937204090269438e-04,0.000000000000000000e+00,-3.523657060577889411e-19
3.650000000000000000e+01,2.096641997111082512e-08,-1.642527287767787643e-04,0.000000000000000000e+00,-2.032879073410320814e-19,1.296954839101121322e-08,-1.071359069252344662e-04,0.000000000000000000e+00,1.101142831430590441e-19
3.700000000000000000e+01,1.855775586052150800e-08,-1.514655216770212300e-04,0.000000000000000000e+00,1.524659305057740610e-19,1.118568193454204781e-08,-9.897107577747096623e-05,0.000000000000000000e+00,1.592421940838084637e-19
3.750000000000000000e+01,1.642638064453544045e-08,-1.198276598683987900e-04,0.000000000000000000e+00,-1.761828530288944705e-19,9.652402161610711720e-09,-9.171216319113739386e-05,0.000000000000000000e+00,1.304430738771622522e-19
3.800000000000000000e+01,1.448330477907952294e-08,-1.108038079081170098e-04,0.000000000000000000e+00,-1.084202172485504434e-19,8.333867456659530508e-09,-8.616594269585404879e-05,0.000000000000000000e+00,1.965116437629976787e-19
3.850000000000000000e+01,1.275343041284066379e-08,-1.204136542781054090e-04,0.000000000000000000e+00,-2.710505431213761085e-20,7.203074462171181645e-09,-8.100862973346678283e-05,0.000000000000000000e+00,5.759824041329242306e-20
3.900000000000000000e+01,1.127606190630489577e-08,-1.166005953606700807e-04,0.000000000000000000e+00,1.253608761936364502e-19,6.233109067129422701e-09,-7.539065166731953452e-05,0.000000000000000000e+00,4.912791094074941967e-20
3.950000000000000000e+01,1.000039186025028505e-08,-9.846330495543535711e-05,0.000000000000000000e+00,9.486769009248163798e-20,5.397278477564257550e-09,-6.996129591806879292e-05,0.000000000000000000e+00,1.456896669277396583e-19
4.000000000000000000e+01,8.836389428542137256e-09,-8.808247903496231991e-05,0.000000000000000000e+00,-3.388131789017201356e-20,4.675100560399554012e-09,-6.535963979038280454e-05,0.000000000000000000e+00,-8.470329472543003391e-21
4.050000000000000000e+01,7.773316471268506271e-09,-8.879107702145815138e-05,0.000000000000000000e+00,2.032879073410320814e-20,4.052666273220575557e-09,-6.133833069393439556e-05,0.000000000000000000e+00,-9.656175598699023865e-20
4.100000000000000000e+01,6.860074095378612573e-09,-8.736278371383727039e-05,0.000000000000000000e+00,1.050320854595332420e-19,3.517214690126019418e-09,-5.740755151106832830e-05,0.000000000000000000e+00,4.573977915173221831e-20
4.150000000000000000e+01,6.083621923539915296e-09,-7.925173774602574557e-05,0.000000000000000000e+00,1.355252715606880543e-20,3.055058241448294417e-09,-5.348459022617849042e-05,0.000000000000000000e+00,1.524659305057740610e-19
4.200000000000000000e+01,5.385708651751396118e-09,-7.107816221639713401e-05,0.000000000000000000e+00,3.388131789017201356e-21,2.654534289270713128e-09,-4.983318573972795543e-05,0.000000000000000000e+00,6.437450399132682577e-20
4.250000000000000000e+01,4.743909431589337130e-09,-6.712829974442422604e-05,0.000000000000000000e+00,1.118083490375676448e-19,2.307564916074399169e-09,-4.662679753384209894e-05,0.000000000000000000e+00,-5.929230630780102373e-20
4.300000000000000000e+01,4.179260773832703129e-09,-6.525366175018558024e-05,0.000000000000000000e+00,1.321371397716708529e-19,2.007774352776328459e-09,-4.372117665512795497e-05,0.000000000000000000e+00,-6.098637220230962441e-20
4.350000000000000000e+01,3.699305005581951441e-09,-6.196819101204621401e-05,0.000000000000000000e+00,3.726944967918921492e-20,1.748580884721763622e-09,-4.088887278707869913e-05,0.000000000000000000e+00,-2.032879073410320814e-20
4.400000000000000000e+01,3.278249781800816219e-09,-5.682267670768575626e-05,0.000000000000000000e+00,9.825582188149883933e-20,1.523616839036512578e-09,-3.813274728932756618e-05,0.000000000000000000e+00,-1.016439536705160407e-20
4.450000000000000000e+01,2.894654911538239420e-09,-5.225067810405462722e-05,0.000000000000000000e+00,-8.470329472543003391e-20,1.327959437326909210e-09,-3.560764980292362023e-05,0.000000000000000000e+00,1.185846126156020475e-20
4.500000000000000000e+01,2.549513526119588240e-09,-4.952772097987382727e-05,0.000000000000000000e+00,-1.355252715606880543e-19,1.158073509150097600e-09,-3.334919035883520999e-05,0.000000000000000000e+00,-5.421010862427522170e-20
4.550000000000000000e+01,2.250945027312711828e-09,-4.737014762789171809e-05,0.000000000000000000e+00,-1.321371397716708529e-19,1.010787906969459400e-09,-3.125247562642311211e-05,0.000000000000000000e+00,-3.726944967918921492e-20
4.600000000000000000e+01,1.993825826039762145e-09,-4.453409289475243469e-05,0.000000000000000000e+00,-9.825582188149883933e-20,8.828213797346526635e-10,-2.923017188459125289e-05,0.000000000000000000e+00,-2.879912020664621153e-20
4.650000000000000000e+01,1.764059263064969093e-09,-4.129278827296352226e-05,0.000000000000000000e+00,-8.470329472543003391e-20,7.712740049886691971e-10,-2.729297371133526440e-05,0.000000000000000000e+00,1.185846126156020475e-20
4.700000000000000000e+01,1.555627812643662515e-09,-3.836001026726206903e-05,0.000000000000000000e+00,-1.321371397716708529e-19,6.740227954277527309e-10,-2.550923727877443077e-05,0.000000000000000000e+00,8.470329472543003391e-21
4.750000000000000000e+01,1.371481928826584763e-09,-3.604755515446093754e-05,0.000000000000000000e+00,-1.016439536705160407e-20,5.893977001232568828e-10,-2.390632635426418769e-05,0.000000000000000000e+00,5.929230630780102373e-21
4.800000000000000000e+01,1.212780487443082089e-09,-3.431674410801258769e-05,0.000000000000000000e+00,-1.016439536705160407e-20,5.157476997552919473e-10,-2.241733463488099529e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.850000000000000000e+01,1.073673306311874345e-09,-3.252717874739365870e-05,0.000000000000000000e+00,-4.743384504624081899e-20,4.514768857679559860e-10,-2.096363209678585163e-05,0.000000000000000000e+00,-1.355252715606880543e-20
4.900000000000000000e+01,9.483416728197183456e-10,-3.009978941995169070e-05,0.000000000000000000e+00,-5.082197683525802034e-21,3.952999297645110559e-10,-1.957209984867537035e-05,0.000000000000000000e+00,2.879912020664621153e-20
4.950000000000000000e+01,8.362572852835461072e-10,-2.769336797674737077e-05,0.000000000000000000e+00,-5.759824041329242306e-20,3.462398953897375020e-10,-1.832229670983970667e-05,0.000000000000000000e+00,2.879912020664621153e-20
5.000000000000000000e+01,7.383591067140200408e-10,-2.627307532539595596e-05,0.000000000000000000e+00,-6.268043809681822509e-20,3.034318622134892753e-10,-1.719968169471065866e-05,0.000000000000000000e+00,2.286988957586610915e-20
5.050000000000000000e+01,6.531024931906929548e-10,-2.531672928032247107e-05,0.000000000000000000e+00,5.082197683525802034e-21,2.660383357223550846e-10,-1.611545116356142963e-05,0.000000000000000000e+00,-2.541098841762901017e-21
5.100000000000000000e+01,5.774354179692749995e-10,-2.364331850095181605e-05,0.000000000000000000e+00,-3.049318610115481221e-20,2.333131333234781930e-10,-1.505296383898409985e-05,0.000000000000000000e+00,-1.948175778684890780e-20
5.150000000000000000e+01,5.097385201520454780e-10,-2.155309036273063953e-05,0.000000000000000000e+00,-1.524659305057740610e-20,2.046568885274199301e-10,-1.407749991677859820e-05,0.000000000000000000e+00,1.101142831430590441e-20
5.200000000000000000e+01,4.498341042211128512e-10,-2.020524158679244843e-05,0.000000000000000000e+00,1.185846126156020475e-20,1.795814120326777469e-10,-1.320922706305541894e-05,0.000000000000000000e+00,-1.778769189234030712e-20
5.250000000000000000e+01,3.973738799441711610e-10,-1.950398942379938418e-05,0.000000000000000000e+00,1.524659305057740610e-20,1.576449918497861954e-10,-1.239291553802807639e-05,0.000000000000000000e+00,-1.270549420881450509e-20
5.300000000000000000e+01,3.513185773804497617e-10,-1.843914692685871137e-05,0.000000000000000000e+00,2.286988957586610915e-20,1.384327769208120879e-10,-1.159411584210663145e-05,0.000000000000000000e+00,-3.726944967918921492e-20
5.350000000000000000e+01,3.104358922115648800e-10,-1.690659473485422320e-05,0.000000000000000000e+00,-1.439956010332310576e-20,1.215829734893774589e-10,-1.084070303935080879e-05,0.000000000000000000e+00,0.000000000000000000e+00
5.400000000000000000e+01,2.740329365831194456e-10,-1.567797100915520507e-05,0.000000000000000000e+00,1.270549420881450509e-20,1.068039881149913760e-10,-1.016052746341952245e-05,0.000000000000000000e+00,-1.948175778684890780e-20
5.450000000000000000e+01,2.418896943618537477e-10,-1.497721576125485129e-05,0.000000000000000000e+00,-4.743384504624081899e-20,9.385081313317520151e-11,-9.535941250684449173e-06,0.000000000000000000e+00,2.752857078576476102e-20
5.500000000000000000e+01,2.137144074655562697e-10,-1.427187759842927031e-05,0.000000000000000000e+00,-2.710505431213761085e-20,8.249577126598051500e-11,-8.936362478243764382e-06,0.000000000000000000e+00,4.658681209898651865e-20
5.550000000000000000e+01,1.889033586723212105e-10,-1.326083371693816021e-05,0.000000000000000000e+00,-1.270549420881450509e-20,7.252893071781670826e-11,-8.361147259450285143e-06,0.000000000000000000e+00,4.785736151986796916e-20
5.600000000000000000e+01,1.668445726662598026e-10,-1.224699387125550846e-05,0.000000000000000000e+00,-3.557538378468061424e-20,6.377364929743859624e-11,-7.829728054847304939e-06,0.000000000000000000e+00,3.684593320556206475e-20
5.650000000000000000e+01,1.472601199771516773e-10,-1.154061139527136482e-05,0.000000000000000000e+00,1.524659305057740610e-20,5.608590260886927311e-11,-7.345559255924160939e-06,0.000000000000000000e+00,-2.117582368135750848e-21
5.700000000000000000e+01,1.300270211911334915e-10,-1.100338060002418481e-05,0.000000000000000000e+00,1.694065894508600678e-20,4.933836800800610907e-11,-6.890965599275367877e-06,0.000000000000000000e+00,1.694065894508600678e-21
5.750000000000000000e+01,1.148976659220647960e-10,-1.034797137844157014e-05,0.000000000000000000e+00,9.317362419797303730e-21,4.341229169399850412e-11,-6.454405820364516316e-06,0.000000000000000000e+00,-4.658681209898651865e-21
5.800000000000000000e+01,1.015186431640757471e-10,-9.587533088549796237e-06,0.000000000000000000e+00,4.743384504624081899e-20,3.820232000564879331e-11,-6.043380017489311727e-06,0.000000000000000000e+00,-8.893845946170153560e-21
5.850000000000000000e+01,8.962915606881582639e-11,-8.949953560393652591e-06,0.000000000000000000e+00,-1.863472483959460746e-20,3.362103028585326590e-11,-5.666225837118321691e-06,0.000000000000000000e+00,3.811648262644351526e-21
5.900000000000000000e+01,7.911620514138730077e-11,-8.487296235271912014e-06,0.000000000000000000e+00,-2.710505431213761085e-20,2.959463786678090158e-11,-5.316852925695751264e-06,0.000000000000000000e+00,-6.776263578034402713e-21
5.950000000000000000e+01,6.987647339302562199e-11,-8.029515113450492810e-06,0.000000000000000000e+00,-2.117582368135750848e-20,2.605604640365225178e-11,-4.984953488781822812e-06,0.000000000000000000e+00,4.446922973085076780e-21
6.000000000000000000e+01,6.174074247562198926e-11,-7.490970544381502604e-06,0.000000000000000000e+00,-7.199780051661552882e-21,2.294366591373719540e-11,-4.669981937722332953e-06,0.000000000000000000e+00,2.752857078576476102e-21
6.050000000000000000e+01,5.452986098577523534e-11,-6.976675659723056497e-06,0.000000000000000000e+00,-1.439956010332310576e-20,2.020437220237555521e-11,-4.376974868483210777e-06,0.000000000000000000e+00,-9.740878893424453899e-21
6.100000000000000000e+01,4.813381707658240308e-11,-6.569612637439403165e-06,0.000000000000000000e+00,-6.352747104407252543e-21,1.779399054399127815e-11,-4.105887278666529969e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.150000000000000000e+01,4.249565119481791265e-11,-6.211292837168728429e-06,0.000000000000000000e+00,-1.651714247145885661e-20,1.567388899610747080e-11,-3.851734958638645769e-06,0.000000000000000000e+00,6.352747104407252543e-22
6.200000000000000000e+01,3.753926224949545155e-11,-5.831258622736667528e-06,0.000000000000000000e+00,-2.286988957586610915e-20,1.380844120779502088e-11,-3.611251546083385143e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000000000e+01,3.316118429398636496e-11,-5.448155829508735142e-06,0.000000000000000000e+00,1.694065894508600678e-21,1.216582606401596258e-11,-3.384935927201283797e-06,0.000000000000000000e+00,-1.058791184067875424e-21
6.300000000000000000e+01,2.927717816548353748e-11,-5.105696755464409815e-06,0.000000000000000000e+00,4.235164736271501695e-21,1.071919267248281146e-11,-3.174071051923471259e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.350000000000000000e+01,2.584302683450046315e-11,-4.805965503572073486e-06,0.000000000000000000e+00,1.439956010332310576e-20,9.445663994699072669e-12,-2.977909542090206463e-06,0.000000000000000000e+00,-4.658681209898651865e-21
6.400000000000000000e+01,2.282177963035980150e-11,-4.525771198470388588e-06,0.000000000000000000e+00,2.964615315390051187e-21,8.324581929610234152e-12,-2.793800970232834284e-06,0.000000000000000000e+00,-2.964615315390051187e-21
6.450000000000000000e+01,2.015935759424529364e-11,-4.249003790812474725e-06,0.000000000000000000e+00,-7.623296525288703052e-21,7.337168635642203990e-12,-2.619785992296639728e-06,0.000000000000000000e+00,-1.482307657695025593e-21
6.500000000000000000e+01,1.780191688647123244e-11,-3.977685260073025618e-06,0.000000000000000000e+00,-2.117582368135750848e-22,6.467126920668668623e-12,-2.456255508865695264e-06,0.000000000000000000e+00,-6.776263578034402713e-21
6.550000000000000000e+01,1.571437235171003634e-11,-3.728115625845909113e-06,0.000000000000000000e+00,-8.682087709356578475e-21,5.700611008087969326e-12,-2.304113307553553166e-06,0.000000000000000000e+00,-7.729175643695490594e-21
6.600000000000000000e+01,1.387359867835286374e-11,-3.508989968481950120e-06,0.000000000000000000e+00,-3.811648262644351526e-21,5.025466746710892932e-12,-2.162288822477018393e-06,0.000000000000000000e+00,-5.611593275559739746e-21
6.650000000000000000e+01,1.225268727023886877e-11,-3.305212812421465831e-06,0.000000000000000000e+00,-1.694065894508600678e-21,4.430690078299960736e-12,-2.028608218093156153e-06,0.000000000000000000e+00,-4.870439446712226950e-21
6.700000000000000000e+01,1.082093861346653928e-11,-3.099824684855536864e-06,0.000000000000000000e+00,-2.329340604949325932e-21,3.906486125360934316e-12,-1.902351822367390088e-06,0.000000000000000000e+00,-7.093900933254765340e-21
6.750000000000000000e+01,9.553481344041449868e-12,-2.900150465084663463e-06,0.000000000000000000e+00,-7.199780051661552882e-21,3.444413448536469336e-12,-1.784264050133914047e-06,0.000000000000000000e+00,-2.646977960169688560e-21
6.800000000000000000e+01,8.433424145949971248e-12,-2.723004885669102933e-06,0.000000000000000000e+00,-5.082197683525802034e-21,3.037187676099799811e-12,-1.674397606047455242e-06,0.000000000000000000e+00,-1.376428539288238051e-21
6.850000000000000000e+01,7.446309437797250345e-12,-2.566035173054548161e-06,0.000000000000000000e+00,0.000000000000000000e+00,2.678328601738370502e-12,-1.571435572641519010e-06,0.000000000000000000e+00,1.799945012915388221e-21
6.900000000000000000e+01,6.575914843360730507e-12,-2.412929923133311160e-06,0.000000000000000000e+00,-4.658681209898651865e-21,2.362006672407067518e-12,-1.474205286639223277e-06,0.000000000000000000e+00,-8.470329472543003391e-22
6.950000000000000000e+01,5.806458384630378136e-12,-2.259478118356263496e-06,0.000000000000000000e+00,-1.905824131322175763e-21,2.083097689681732645e-12,-1.382733622843287689e-06,0.000000000000000000e+00,-2.011703249728963305e-21
7.000000000000000000e+01,5.125864816025872389e-12,-2.116785452721149833e-06,0.000000000000000000e+00,2.117582368135750848e-21,1.837181497827671958e-12,-1.297404739879653876e-06,0.000000000000000000e+00,-3.176373552203626272e-22
7.050000000000000000e+01,4.525124620276753721e-12,-1.991361175346222162e-06,0.000000000000000000e+00,-4.658681209898651865e-21,1.620391763225229322e-12,-1.217783821278677737e-06,0.000000000000000000e+00,-2.541098841762901017e-21
7.100000000000000000e+01,3.995601047338070043e-12,-1.875538507461147933e-06,0.000000000000000000e+00,-1.588186776101813136e-21,1.429268938843577413e-12,-1.142867721311557784e-06,0.000000000000000000e+00,-3.388131789017201356e-21
7.150000000000000000e+01,3.528199388411366335e-12,-1.760204762928749407e-06,0.000000000000000000e+00,-8.470329472543003391e-22,1.260730033997009904e-12,-1.072177521139283944e-06,0.000000000000000000e+00,-3.176373552203626272e-21
7.200000000000000000e+01,3.114933231560397489e-12,-1.647932604280133737e-06,0.000000000000000000e+00,-1.058791184067875424e-21,1.112085399062768551e-12,-1.005934624916695690e-06,0.000000000000000000e+00,-8.999725064576941103e-22
7.250000000000000000e+01,2.749745451462891804e-12,-1.546833711548139746e-06,0.000000000000000000e+00,-2.752857078576476102e-21,9.809988879093396200e-13,-9.441698689401997565e-07,0.000000000000000000e+00,4.764560328305439407e-22
7.300000000000000000e+01,2.427592801198272656e-12,-1.456721842939123000e-06,0.000000000000000000e+00,-2.117582368135750848e-22,8.654065570726453326e-13,-8.862901973178527172e-07,0.000000000000000000e+00,-4.764560328305439407e-22
7.350000000000000000e+01,2.143466302116585792e-12,-1.369857237405707813e-06,0.000000000000000000e+00,-8.470329472543003391e-22,7.634648624782760481e-13,-8.317091060785807425e-07,0.000000000000000000e+00,-1.482307657695025593e-21
7.400000000000000000e+01,1.892520308422659423e-12,-1.283590630265840209e-06,0.000000000000000000e+00,-2.117582368135750848e-21,6.735439400319750424e-13,-7.803781610261524102e-07,0.000000000000000000e+00,-2.594038400966294788e-21
7.450000000000000000e+01,1.670713995903894648e-12,-1.203198719389640118e-06,0.000000000000000000e+00,8.470329472543003391e-22,5.942232101520794392e-13,-7.324083319292166490e-07,0.000000000000000000e+00,5.823351512373314831e-22
7.500000000000000000e+01,1.474844325091594982e-12,-1.131653680173504330e-06,0.000000000000000000e+00,-1.482307657695025593e-21,5.242603561483421415e-13,-6.875534189141399763e-07,0.000000000000000000e+00,2.646977960169688560e-22
7.550000000000000000e+01,1.302073154268190897e-12,-1.064983109182413839e-06,0.000000000000000000e+00,6.352747104407252543e-22,4.625526221742459980e-13,-6.453723729712858412e-07,0.000000000000000000e+00,1.905824131322175763e-21
7.600000000000000000e+01,1.149625543868314365e-12,-9.994695816485786378e-07,0.000000000000000000e+00,6.882142696441190255e-22,4.081179489004671514e-13,-6.056553524250884732e-07,0.000000000000000000e+00,4.235164736271501695e-22
7.650000000000000000e+01,1.014945956670873898e-12,-9.368198066563367453e-07,0.000000000000000000e+00,-8.470329472543003391e-22,3.600928458366142479e-13,-5.684169465727463045e-07,0.000000000000000000e+00,3.176373552203626272e-22
7.700000000000000000e+01,8.959449782454840899e-13,-8.798289762047376064e-07,0.000000000000000000e+00,2.117582368135750848e-22,3.177241763577125380e-13,-5.335879345747156916e-07,0.000000000000000000e+00,2.911675756186657416e-22
7.750000000000000000e+01,7.909125843325911274e-13,-8.276367628415644744e-07,0.000000000000000000e+00,-4.764560328305439407e-22,2.803489045013291654e-13,-5.009255084030644763e-07,0.000000000000000000e+00,-7.940933880509065679e-23
7.800000000000000000e+01,6.982651326762841738e-13,-7.777095127473389399e-07,0.000000000000000000e+00,5.293955920339377119e-22,2.473768909423547531e-13,-4.701996257561101853e-07,0.000000000000000000e+00,1.561716996500116250e-21
7.850000000000000000e+01,6.164759085803385068e-13,-7.295876454598307256e-07,0.000000000000000000e+00,7.411538288475127967e-22,2.182853203699322763e-13,-4.413231667187988102e-07,0.000000000000000000e+00,6.088049308390283687e-22
7.900000000000000000e+01,5.442110823559558055e-13,-6.846246962620533460e-07,0.000000000000000000e+00,1.058791184067875424e-22,1.926163460231481377e-13,-4.142668618768180784e-07,0.000000000000000000e+00,7.411538288475127967e-22
7.950000000000000000e+01,4.803921274193879294e-13,-6.433753362640858711e-07,0.000000000000000000e+00,1.164670302474662966e-21,1.699689036212003551e-13,-3.889261791974438950e-07,0.000000000000000000e+00,2.646977960169688560e-23
8.000000000000000000e+01,4.240844786942323423e-13,-6.048443980842045254e-07,0.000000000000000000e+00,1.958763690525569534e-21,1.499879043904260924e-13,-3.651309354344933769e-07,0.000000000000000000e+00,-2.117582368135750848e-22
8.050000000000000000e+01,3.743999004646438118e-13,-5.680097659433544204e-07,0.000000000000000000e+00,1.747005453711994449e-21,1.323578827751333811e-13,-3.427541290491227407e-07,0.000000000000000000e+00,-7.146840492458159111e-22
8.100000000000000000e+01,3.305214000348051890e-13,-5.329969265031945214e-07,0.000000000000000000e+00,1.270549420881450509e-21,1.168008178385097307e-13,-3.217471513071439083e-07,0.000000000000000000e+00,-6.088049308390283687e-22
8.150000000000000000e+01,2.917621733928941475e-13,-5.004575603484396148e-07,0.000000000000000000e+00,1.270549420881450509e-21,1.030731589705046821e-13,-3.020647244007804450e-07,0.000000000000000000e+00,9.529120656610878815e-22
8.200000000000000000e+01,2.575490821506080107e-13,-4.703614837580741233e-07,0.000000000000000000e+00,1.641126335305206907e-21,9.096047266358099761e-14,-2.836083948736013341e-07,0.000000000000000000e+00,2.911675756186657416e-22
8.250000000000000000e+01,2.273624311581764568e-13,-4.420030232157503773e-07,0.000000000000000000e+00,0.000000000000000000e+00,8.027257008856566579e-14,-2.662655498315473473e-07,0.000000000000000000e+00,1.852884572118781992e-22
8.300000000000000000e+01,2.007165281524715871e-13,-4.149755404317655640e-07,0.000000000000000000e+00,3.176373552203626272e-22,7.084106332744561831e-14,-2.499667103677022809e-07,0.000000000000000000e+00,6.220398206398768115e-22
8.350000000000000000e+01,1.771826908115600470e-13,-3.895165129844944399e-07,0.000000000000000000e+00,1.111730743271269195e-21,6.251793477037610298e-14,-2.346757799770678792e-07,0.000000000000000000e+00,-3.573420246229079555e-22
8.400000000000000000e+01,1.564017627300285862e-13,-3.658806854412943597e-07,0.000000000000000000e+00,1.323488980084844280e-22,5.517321600015930725e-14,-2.203423546176971777e-07,0.000000000000000000e+00,4.499862532288470551e-22
8.450000000000000000e+01,1.380626555955927877e-13,-3.438498830559106838e-07,0.000000000000000000e+00,6.088049308390283687e-22,4.869206805977032350e-14,-2.068898085881926356e-07,0.000000000000000000e+00,-2.779326858178172988e-22
8.500000000000000000e+01,1.218789822306308196e-13,-3.230171804233857967e-07,0.000000000000000000e+00,4.499862532288470551e-22,4.297269196226258579e-14,-1.942470008976344099e-07,0.000000000000000000e+00,-4.499862532288470551e-22
8.550000000000000000e+01,1.075900757591504516e-13,-3.032572929397878203e-07,0.000000000000000000e+00,7.146840492458159111e-22,3.792524856151206903e-14,-1.823714309046622735e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.600000000000000000e+01,9.497148055081569940e-14,-2.847265776948563380e-07,0.000000000000000000e+00,3.970466940254532839e-22,3.347080146846826327e-14,-1.712331677097242006e-07,0.000000000000000000e+00,2.249931266144235276e-22
8.650000000000000000e+01,8.383241368608686526e-14,-2.674997871654549704e-07,0.000000000000000000e+00,2.646977960169688560e-22,2.953982601324218455e-14,-1.607875073748877648e-07,0.000000000000000000e+00,1.058791184067875424e-22
8.700000000000000000e+01,7.400259561526033111e-14,-2.513747358157603098e-07,0.000000000000000000e+00,-2.646977960169688560e-23,2.607079218951754900e-14,-1.509771519599979804e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.750000000000000000e+01,6.532613796397587682e-14,-2.360965336546050344e-07,0.000000000000000000e+00,4.367513634279986123e-22,2.300926752627226828e-14,-1.417571018574174248e-07,0.000000000000000000e+00,-3.838118042246048411e-22
8.800000000000000000e+01,5.766498960214699061e-14,-2.216463904713824744e-07,0.000000000000000000e+00,5.293955920339377119e-23,2.030730306623579114e-14,-1.331015815168720892e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.850000000000000000e+01,5.090085277187382772e-14,-2.081561208989344541e-07,0.000000000000000000e+00,-1.323488980084844280e-22,1.792271366020530088e-14,-1.249843924129580179e-07,0.000000000000000000e+00,-1.919059021123024206e-22
8.900000000000000000e+01,4.493077257993799606e-14,-1.956021813392875719e-07,0.000000000000000000e+00,-1.191140082076359852e-22,1.581826339402415714e-14,-1.173664056334097493e-07,0.000000000000000000e+00,-1.522012327097570922e-22
8.950000000000000000e+01,3.966189570901656125e-14,-1.837783839435724745e-07,0.000000000000000000e+00,5.293955920339377119e-23,1.396100476654952417e-14,-1.102081011217609720e-07,0.000000000000000000e+00,-3.308722450212110699e-23
9.000000000000000000e+01,3.501062263542807344e-14,-1.725647634670999163e-07,0.000000000000000000e+00,9.264422860593909959e-23,1.232184077999505988e-14,-1.034834288957733853e-07,0.000000000000000000e+00,-1.985233470127266420e-23
9.050000000000000000e+01,3.090389130973069660e-14,-1.620272459658184532e-07,0.000000000000000000e+00,5.293955920339377119e-23,1.087515011368669805e-14,-9.717352060431552354e-08,0.000000000000000000e+00,-1.720535674110297564e-22
9.100000000000000000e+01,2.727858883920178951e-14,-1.522169103345334756e-07,0.000000000000000000e+00,-1.852884572118781992e-22,9.598359512569255403e-15,-9.125364845881907115e-08,0.000000000000000000e+00,-2.051407919131508634e-22
9.150000000000000000e+01,2.407900698268008444e-14,-1.430329156788144179e-07,0.000000000000000000e+00,1.323488980084844280e-23,8.471522481967164686e-15,-8.569405452555520778e-08,0.000000000000000000e+00,-5.955700410381799259e-23
9.200000000000000000e+01,2.125497141797447230e-14,-1.343471751238129811e-07,0.000000000000000000e+00,-9.264422860593909959e-23,7.477001567823736609e-15,-8.047018186818684078e-08,0.000000000000000000e+00,-4.168990287267259481e-22
9.250000000000000000e+01,1.876183619307278942e-14,-1.261470420952368556e-07,0.000000000000000000e+00,-1.588186776101813136e-22,6.599239029365127604e-15,-7.556518165068853639e-08,0.000000000000000000e+00,1.522012327097570922e-22
9.300000000000000000e+01,1.656076810838503434e-14,-1.184782576892245315e-07,0.000000000000000000e+00,-1.455837878093328708e-22,5.824532687343257196e-15,-7.096271817602012443e-08,0.000000000000000000e+00,7.940933880509065679e-23
9.350000000000000000e+01,1.461795040547288813e-14,-1.113189432944056609e-07,0.000000000000000000e+00,1.522012327097570922e-22,5.140794550334565011e-15,-6.664244010827728383e-08,0.000000000000000000e+00,1.257314531080602066e-22
9.400000000000000000e+01,1.290327229783020486e-14,-1.045831077194367861e-07,0.000000000000000000e+00,-1.455837878093328708e-22,4.537338742296014292e-15,-6.258390280328691323e-08,0.000000000000000000e+00,2.018320694629387527e-22
9.450000000000000000e+01,1.138972822469966341e-14,-9.821828383012024766e-08,0.000000000000000000e+00,-5.293955920339377119e-23,4.004725778451322338e-15,-5.877143091658679507e-08,0.000000000000000000e+00,1.654361225106055350e-23
9.500000000000000000e+01,1.005352712487501329e-14,-9.223608736034916775e-08,0.000000000000000000e+00,-1.720535674110297564e-22,3.534634803423105242e-15,-5.519259739503979227e-08,0.000000000000000000e+00,3.308722450212110699e-24
9.550000000000000000e+01,8.873980231524889274e-15,-8.664595713489679624e-08,0.000000000000000000e+00,-9.264422860593909959e-23,3.119731922039140320e-15,-5.183371775264693295e-08,0.000000000000000000e+00,-1.985233470127266420e-23
9.600000000000000000e+01,7.832897977849645938e-15,-8.140803928593483700e-08,0.000000000000000000e+00,-5.955700410381799259e-23,2.753541041294385043e-15,-4.867946277696324225e-08,0.000000000000000000e+00,6.617444900424221399e-24
9.650000000000000000e+01,6.914025997419693553e-15,-7.646963931470213120e-08,0.000000000000000000e+00,6.617444900424221399e-24,2.430338684555494043e-15,-4.571621996134199981e-08,0.000000000000000000e+00,-3.308722450212110699e-23
9.700000000000000000e+01,6.102896677578973689e-15,-7.181507738029182604e-08,0.000000000000000000e+00,-6.617444900424221399e-24,2.145073402891376521e-15,-4.293340437604001334e-08,0.000000000000000000e+00,-1.058791184067875424e-22
9.750000000000000000e+01,5.386838975171960605e-15,-6.745240695257722739e-08,0.000000000000000000e+00,-1.124965633072117638e-22,1.893292612511961861e-15,-4.032119358858095996e-08,0.000000000000000000e+00,-9.926167350636332098e-23
9.800000000000000000e+01,4.754785312767369174e-15,-6.336985953514724590e-08,0.000000000000000000e+00,7.279189390466643539e-23,1.671068620022611719e-15,-3.786873230872270444e-08,0.000000000000000000e+00,-1.654361225106055350e-23
9.850000000000000000e+01,4.196936601209825224e-15,-5.953303100619865435e-08,0.000000000000000000e+00,9.926167350636332098e-24,1.474931608612111446e-15,-3.556519520443099861e-08,0.000000000000000000e+00,-6.617444900424221399e-24
9.900000000000000000e+01,3.704547307312970455e-15,-5.591692503465626332e-08,0.000000000000000000e+00,3.639594695233321769e-23,1.301816641326449234e-15,-3.340142886331112707e-08,0.000000000000000000e+00,1.654361225106055350e-23
9.950000000000000000e+01,3.269886649054148459e-15,-5.251775926054085620e-08,0.000000000000000000e+00,8.271806125530276749e-23,1.149020213214740564e-15,-3.136968597007691487e-08,0.000000000000000000e+00,-1.985233470127266420e-23
1.000000000000000000e+02,2.886195887967966283e-15,-4.933307292823565885e-08,0.000000000000000000e+00,-5.955700410381799259e-23,1.014158559312005374e-15,-2.946224949465506775e-08,0.000000000000000000e+00,-4.466775307786349444e-23
1.005000000000000000e+02,2.547537794914909498e-15,-4.634661085253568302e-08,0.000000000000000000e+00,-6.286572655403010329e-23,8.951274288909326455e-16,-2.767105229772397802e-08,0.000000000000000000e+00,1.985233470127266420e-23
1.010000000000000000e+02,2.248634291698366680e-15,-4.353718216652735221e-08,0.000000000000000000e+00,-1.091878408569996531e-22,7.900678815046328856e-16,-2.598853545849693851e-08,0.000000000000000000e+00,-6.617444900424221399e-23
1.015000000000000000e+02,1.984793591985262143e-15,-4.089275771425732953e-08,0.000000000000000000e+00,-4.963083675318166049e-23,6.973389186897123947e-16,-2.440826373107400811e-08,0.000000000000000000e+00,-5.955700410381799259e-23
1.020000000000000000e+02,1.751890618173232082e-15,-3.840983100138468072e-08,0.000000000000000000e+00,-1.422750653591207601e-22,6.154933112268824942e-16,-2.292445458682399552e-08,0.000000000000000000e+00,-1.819797347616660885e-23
1.025000000000000000e+02,1.546312097645687712e-15,-3.608239804315220558e-08,0.000000000000000000e+00,2.646977960169688560e-23,5.432542923913694341e-16,-2.153123906902570364e-08,0.000000000000000000e+00,0.000000000000000000e+00
1.030000000000000000e+02,1.364865756823856081e-15,-3.389736519609956515e-08,0.000000000000000000e+00,1.985233470127266420e-23,4.794943876185574384e-16,-2.022272123235547634e-08,0.000000000000000000e+00,-3.970466940254532839e-23
1.035000000000000000e+02,1.204713649124263953e-15,-3.184139988448644645e-08,0.000000000000000000e+00,7.940933880509065679e-23,4.232178932519746932e-16,-1.899358578110374533e-08,0.000000000000000000e+00,1.654361225106055350e-24
1.040000000000000000e+02,1.063346170512182253e-15,-2.990781303915066567e-08,0.000000000000000000e+00,6.617444900424221399e-24,3.735462038340234671e-16,-1.783924251226000584e-08,0.000000000000000000e+00,-6.617444900424221399e-24
1.045000000000000000e+02,9.385605862528640614e-16,-2.809357281044084189e-08,0.000000000000000000e+00,9.926167350636332098e-24,3.297043260606996352e-16,-1.675534318049844318e-08,0.000000000000000000e+00,-4.797647552807560514e-23
1.050000000000000000e+02,8.284196533386165544e-16,-2.639211021556577995e-08,0.000000000000000000e+00,-6.617444900424221399e-24,2.910082473596916113e-16,-1.573746486397215987e-08,0.000000000000000000e+00,-1.654361225106055350e-23
1.055000000000000000e+02,7.312071751704321357e-16,-2.479316316427910337e-08,0.000000000000000000e+00,2.646977960169688560e-23,2.568539158869517728e-16,-1.478136823681999287e-08,0.000000000000000000e+00,-4.301339185275743909e-23
1.060000000000000000e+02,6.454013122975958989e-16,-2.328874377878195902e-08,0.000000000000000000e+00,2.646977960169688560e-23,2.267080645139942281e-16,-1.388331682382408150e-08,0.000000000000000000e+00,-2.812414082680294095e-23
1.065000000000000000e+02,5.696606656321838109e-16,-2.187528704072527909e-08,0.000000000000000000e+00,-9.926167350636332098e-24,2.001002107479756734e-16,-1.303995718251956854e-08,0.000000000000000000e+00,1.654361225106055350e-24
1.070000000000000000e+02,5.028067510724694889e-16,-2.054946521225786407e-08,0.000000000000000000e+00,-5.790264287871193724e-23,1.766152425985187353e-16,-1.224800000841446489e-08,0.000000000000000000e+00,6.617444900424221399e-24
1.075000000000000000e+02,4.437998423952890312e-16,-1.930497177663354473e-08,0.000000000000000000e+00,-6.121136532892404794e-23,1.558866859936451387e-16,-1.150418228691386228e-08,0.000000000000000000e+00,-3.556876633978019002e-23
1.080000000000000000e+02,3.917184951695788728e-16,-1.813475232648980933e-08,0.000000000000000000e+00,-5.459392042849982654e-23,1.375909494487764511e-16,-1.080549081100081303e-08,0.000000000000000000e+00,8.271806125530276749e-25
1.085000000000000000e+02,3.457477713198354445e-16,-1.703433754803147204e-08,0.000000000000000000e+00,3.143286327701505165e-23,1.214424380944426712e-16,-1.014925569952416522e-08,0.000000000000000000e+00,-1.488925102595449815e-23
1.090000000000000000e+02,3.051704005244229105e-16,-1.600122528708479185e-08,0.000000000000000000e+00,3.970466940254532839e-23,1.071891748481192767e-16,-9.532985863280672283e-09,0.000000000000000000e+00,2.481541837659083025e-24
1.095000000000000000e+02,2.693550759921312819e-16,-1.503192503466022204e-08,0.000000000000000000e+00,2.812414082680294095e-23,9.460877817165860426e-17,-8.954217724641576664e-09,0.000000000000000000e+00,-4.963083675318166049e-24
1.100000000000000000e+02,2.377437090853081544e-16,-1.412135228160479953e-08,0.000000000000000000e+00,5.376673981594679887e-23,8.350490618118526478e-17,-8.410581797611743331e-09,0.000000000000000000e+00,7.444625512977249074e-24
1.105000000000000000e+02,2.098421609837069895e-16,-1.326503189907651099e-08,0.000000000000000000e+00,1.488925102595449815e-23,7.370422597985315107e-17,-7.899935386555817477e-09,0.000000000000000000e+00,1.158052857574238745e-23
1.110000000000000000e+02,1.852143434437941614e-16,-1.246035613921646221e-08,0.000000000000000000e+00,-7.444625512977249074e-24,6.505377882322520199e-17,-7.420339394628530075e-09,0.000000000000000000e+00,7.031035206700735236e-24
1.115000000000000000e+02,1.634764254006722639e-16,-1.170516792815605694e-08,0.000000000000000000e+00,1.654361225106055350e-24,5.741859337811877740e-17,-6.969930645991453740e-09,0.000000000000000000e+00,-1.695720255733706733e-23
1.120000000000000000e+02,1.442899347133581561e-16,-1.099622625555891989e-08,0.000000000000000000e+00,2.481541837659083025e-24,5.067952984944052504e-17,-6.546887553362499495e-09,0.000000000000000000e+00,4.135903062765138374e-25
1.125000000000000000e+02,1.273554605239985801e-16,-1.032986015149471018e-08,0.000000000000000000e+00,-9.098986738083304424e-24,4.473140316709643602e-17,-6.149509776781033313e-09,0.000000000000000000e+00,2.895132143935596862e-24
1.130000000000000000e+02,1.124082744554245186e-16,-9.703405444324264134e-09,0.000000000000000000e+00,-1.654361225106055350e-23,3.948137037000156518e-17,-5.776260364446899830e-09,0.000000000000000000e+00,-1.033975765691284594e-23
1.135000000000000000e+02,9.921501182843429144e-17,-9.115099277172425130e-09,0.000000000000000000e+00,1.902515408871963652e-23,3.484750395171596256e-17,-5.425707579904352947e-09,0.000000000000000000e+00,2.895132143935596862e-24
1.140000000000000000e+02,8.757011786397622059e-17,-8.562898407654996753e-09,0.000000000000000000e+00,2.316105715148477490e-23,3.075750027463903973e-17,-5.096464502627985670e-09,0.000000000000000000e+00,-4.135903062765138374e-24
1.145000000000000000e+02,7.729209085222281764e-17,-8.044188883967198011e-09,0.000000000000000000e+00,1.240770918829541512e-23,2.714753083558265814e-17,-4.787205349931297089e-09,0.000000000000000000e+00,-8.271806125530276749e-24
1.150000000000000000e+02,6.822039777534290557e-17,-7.556593620699298754e-09,0.000000000000000000e+00,-8.271806125530276749e-25,2.396124865636966364e-17,-4.496709687766009269e-09,0.000000000000000000e+00,-4.549493369041652212e-24
1.155000000000000000e+02,6.021328092210541360e-17,-7.098435234247025880e-09,0.000000000000000000e+00,1.116693826946587361e-23,2.114892426236027258e-17,-4.223858185508030356e-09,0.000000000000000000e+00,-2.481541837659083025e-24
1.160000000000000000e+02,5.314583148095993185e-17,-6.668264008280606005e-09,0.000000000000000000e+00,2.895132143935596862e-24,1.866667285205490761e-17,-3.967590211266860455e-09,0.000000000000000000e+00,-3.308722450212110699e-24
1.165000000000000000e+02,4.690791496566492175e-17,-6.264339967400698633e-09,0.000000000000000000e+00,-7.858215819253762911e-24,1.647575965944984815e-17,-3.726885276635909600e-09,0.000000000000000000e+00,-5.583469134732936805e-24
1.170000000000000000e+02,4.140220581140303909e-17,-5.884797389500485834e-09,0.000000000000000000e+00,-4.135903062765138374e-24,1.454198998996265132e-17,-3.500783453405287356e-09,0.000000000000000000e+00,-2.688336990797339943e-24
1.175000000000000000e+02,3.654267969307220170e-17,-5.528090573121538447e-09,0.000000000000000000e+00,7.858215819253762911e-24,1.283518070145464220e-17,-3.288402031168582126e-09,0.000000000000000000e+00,2.481541837659083025e-24
1.180000000000000000e+02,3.225345033332451186e-17,-5.193024255391141404e-09,0.000000000000000000e+00,-2.895132143935596862e-24,1.132869468745984036e-17,-3.088920135430674069e-09,0.000000000000000000e+00,-7.237830359838992155e-24
1.185000000000000000e+02,2.846763507138015687e-17,-4.878409166483369150e-09,0.000000000000000000e+00,-1.654361225106055350e-24,9.999023414426027415e-18,-2.901554799733380720e-09,0.000000000000000000e+00,4.756288522179909131e-24
1.190000000000000000e+02,2.512620231563009851e-17,-4.582900585779547815e-09,0.000000000000000000e+00,-1.240770918829541512e-23,8.825415614329774497e-18,-2.725559884785738353e-09,0.000000000000000000e+00,2.688336990797339943e-24
1.195000000000000000e+02,2.217697970783846014e-17,-4.305203927806771462e-09,0.000000000000000000e+00,-1.240770918829541512e-24,7.789553217524279642e-18,-2.560240351855862783e-09,0.000000000000000000e+00,-1.447566071967798431e-24
1.200000000000000000e+02,1.957389392287640052e-17,-4.044272970223640200e-09,0.000000000000000000e+00,1.116693826946587361e-23,6.875268535398777162e-18,-2.404954060745689203e-09,0.000000000000000000e+00,2.067951531382569187e-25


==> data/eta_size_summary.csv <==
L,Gamma_F,Gamma_S,eta,Dtr_F0,Dtr_S0
6.000000000000000000e+00,1.087778572121030907e-01,9.046899110980784198e-02,1.202377255208612272e+00,9.549273424035277236e-01,6.794078464847435050e-01
8.000000000000000000e+00,1.305594970004961830e-01,9.448019874452150135e-02,1.381871532187761931e+00,9.835899570602277819e-01,7.389830852793298765e-01
1.000000000000000000e+01,1.193962891999626880e-01,9.945186741873053571e-02,1.200543461866417028e+00,9.943200711099972056e-01,7.623570148644189803e-01
1.200000000000000000e+01,1.188595072668594266e-01,1.019133140419578171e-01,1.166280464767585068e+00,9.979355337999016307e-01,8.096645183850560423e-01
1.400000000000000000e+01,1.215045972665251273e-01,1.024863304175212264e-01,1.185568814607030896e+00,9.992796457140690203e-01,8.387681390019375849e-01
1.600000000000000000e+01,1.234013398238451159e-01,1.028665117972192011e-01,1.199625978054998487e+00,9.997455576053922988e-01,8.649777079220807297e-01
1.800000000000000000e+01,1.248920530818994901e-01,1.031019471378436525e-01,1.211345241762730618e+00,9.999101717513025900e-01,8.867617348115615084e-01


==> data/independent_expm_check.json <==
[
  {
    "Theta": 1,
    "relative_error": 7.111427512264377e-15,
    "per_state_relative_error": [
      7.14469458920179e-15,
      5.254143454687922e-15
    ],
    "seconds": 27.539477586746216
  },
  {
    "Theta": -1,
    "relative_error": 4.9955187089803135e-15,
    "per_state_relative_error": [
      4.99551870898031e-15
    ],
    "seconds": 18.515119075775146
  }
]


==> data/initial_validation.json <==
{
  "steady_HS_norm": 0.015915045991843506,
  "steady_generator_residual": 1.929566536479758e-15,
  "steady_trace": 1.0,
  "HS2_F0_direct": 1.0000736108200639,
  "HS2_F0_from_purity_and_vacuum": 1.0000736108200623,
  "difference": 1.5543122344752192e-15
}


==> data/mixed_witness_L8.csv <==
t,O_allg,O_Gibbs_beta1,O_ss,n_allg,n_Gibbs_beta1,energy_density_allg,energy_density_Gibbs_beta1
0.000000000000000000e+00,4.940492459581946605e-15,2.011432839319846622e-01,2.980682881400788520e-01,4.940492459581946605e-15,2.442862675202276956e-01,0.000000000000000000e+00,-4.314298358824301127e-01
5.000000000000000278e-02,7.421454921943126948e-03,2.031641200068355080e-01,2.980682881400788520e-01,7.421454921943126948e-03,2.460590783130420234e-01,0.000000000000000000e+00,-4.289495830620649319e-01
1.000000000000000056e-01,1.947668439482458380e-02,2.051343885798658784e-01,2.980682881400788520e-01,1.947668439482458380e-02,2.477833622735829133e-01,0.000000000000000000e+00,-4.264897369371696834e-01
1.500000000000000222e-01,3.575844448623521910e-02,2.070284430508808615e-01,2.980682881400788520e-01,3.575844448623521910e-02,2.494334398904478611e-01,0.000000000000000000e+00,-4.240499683956699961e-01
2.000000000000000111e-01,5.575070841060958404e-02,2.088229090719619097e-01,2.980682881400788520e-01,5.575070841060958404e-02,2.509858980960838482e-01,0.000000000000000000e+00,-4.216298902412191629e-01
2.500000000000000000e-01,7.885155302806745592e-02,2.104972246973535466e-01,2.980682881400788520e-01,7.885155302806745592e-02,2.524201310090157802e-01,0.000000000000000000e+00,-4.192290631166224468e-01
3.000000000000000444e-01,1.043983570883022238e-01,2.120340825122037365e-01,2.980682881400788520e-01,1.043983570883022238e-01,2.537187827229440695e-01,0.000000000000000000e+00,-4.168470021074042187e-01
3.500000000000000333e-01,1.316938318297644073e-01,2.134197638695864707e-01,2.980682881400788520e-01,1.316938318297644073e-01,2.548680822589358130e-01,0.000000000000000000e+00,-4.144831838934932566e-01
4.000000000000000222e-01,1.600314747514814673e-01,2.146443596917201602e-01,2.980682881400788520e-01,1.600314747514814673e-01,2.558580651232909009e-01,0.000000000000000000e+00,-4.121370543157071853e-01
4.500000000000000111e-01,1.887192068294987479e-01,2.157018765653678505e-01,2.980682881400788520e-01,1.887192068294987479e-01,2.566826801878074882e-01,0.000000000000000000e+00,-4.098080362243968211e-01
5.000000000000000000e-01,2.171001979483496158e-01,2.165902308940858001e-01,2.980682881400788520e-01,2.171001979483496158e-01,2.573397846420642510e-01,0.000000000000000000e+00,-4.074955374797847307e-01
5.500000000000000444e-01,2.445701759517281970e-01,2.173111375008605073e-01,2.980682881400788520e-01,2.445701759517281970e-01,2.578310333985457947e-01,0.000000000000000000e+00,-4.051989589768529854e-01
6.000000000000000888e-01,2.705908215113340121e-01,2.178699021782950496e-01,2.980682881400788520e-01,2.705908215113340121e-01,2.581616724354712789e-01,0.000000000000000000e+00,-4.029177025717621818e-01
6.500000000000000222e-01,2.946991462194438194e-01,2.182751301728336757e-01,2.980682881400788520e-01,2.946991462194438194e-01,2.583402480519916278e-01,0.000000000000000000e+00,-4.006511787915796319e-01
7.000000000000000666e-01,3.165130119635816697e-01,2.185383644166387085e-01,2.980682881400788520e-01,3.165130119635816697e-01,2.583782458380829983e-01,0.000000000000000000e+00,-3.983988142144445632e-01
7.500000000000000000e-01,3.357331591673203830e-01,2.186736684751259263e-01,2.980682881400788520e-01,3.357331591673203830e-01,2.582896743164528885e-01,0.000000000000000000e+00,-3.961600584132697334e-01
8.000000000000000444e-01,3.521422603182123856e-01,2.186971696828419742e-01,2.980682881400788520e-01,3.521422603182123856e-01,2.580906087191250364e-01,0.000000000000000000e+00,-3.939343903628299559e-01
8.500000000000000888e-01,3.656016005481356745e-01,2.186265778465064646e-01,2.980682881400788520e-01,3.656016005481356745e-01,2.577987102682841036e-01,0.000000000000000000e+00,-3.917213242177768895e-01
9.000000000000000222e-01,3.760460119294518622e-01,2.184806942746975456e-01,2.980682881400788520e-01,3.760460119294518622e-01,2.574327357125019700e-01,0.000000000000000000e+00,-3.895204143780445216e-01
9.500000000000000666e-01,3.834776602053836525e-01,2.182789248368044999e-01,2.980682881400788520e-01,3.834776602053836525e-01,2.570120508136516935e-01,0.000000000000000000e+00,-3.873312597684724357e-01
1.000000000000000000e+00,3.879592126168430744e-01,2.180408093558319771e-01,2.980682881400788520e-01,3.879592126168430744e-01,2.565561600829730504e-01,0.000000000000000000e+00,-3.851535072714108443e-01
1.050000000000000044e+00,3.896068158153863648e-01,2.177855779986596352e-01,2.980682881400788520e-01,3.896068158153863648e-01,2.560842634251376815e-01,0.000000000000000000e+00,-3.829868542647805740e-01
1.100000000000000089e+00,3.885831966328453513e-01,2.175317435383121167e-01,2.980682881400788520e-01,3.885831966328453513e-01,2.556148485616497323e-01,0.000000000000000000e+00,-3.808310502333753234e-01
1.150000000000000133e+00,3.850910783852258268e-01,2.172967365127411732e-01,2.980682881400788520e-01,3.850910783852258268e-01,2.551653262565510283e-01,0.000000000000000000e+00,-3.786858974380979403e-01
1.200000000000000178e+00,3.793669929203690172e-01,2.170965884697484416e-01,2.980682881400788520e-01,3.793669929203690172e-01,2.547517135343390637e-01,0.000000000000000000e+00,-3.765512506459065545e-01
1.250000000000000000e+00,3.716754734712067743e-01,2.169456667313120479e-01,2.980682881400788520e-01,3.716754734712067743e-01,2.543883683255302453e-01,0.000000000000000000e+00,-3.744270159421820843e-01
1.300000000000000044e+00,3.623035429180674338e-01,2.168564624823954012e-01,2.980682881400788520e-01,3.623035429180674338e-01,2.540877773490365366e-01,0.000000000000000000e+00,-3.723131486664113532e-01
1.350000000000000089e+00,3.515553709066974730e-01,2.168394325255293964e-01,2.980682881400788520e-01,3.515553709066974730e-01,2.538603975786243860e-01,0.000000000000000000e+00,-3.702096505309500074e-01
1.400000000000000133e+00,3.397469629601940766e-01,2.169028937666521717e-01,2.980682881400788520e-01,3.397469629601940766e-01,2.537145503667012081e-01,0.000000000000000000e+00,-3.681165660004905860e-01
1.450000000000000178e+00,3.272007636167249545e-01,2.170529684222382572e-01,2.980682881400788520e-01,3.272007636167249545e-01,2.536563662248464412e-01,0.000000000000000000e+00,-3.660339780260804532e-01
1.500000000000000000e+00,3.142400990095415292e-01,2.172935770654104704e-01,2.980682881400788520e-01,3.142400990095415847e-01,2.536897773895542829e-01,0.000000000000000000e+00,-3.639620032414391249e-01
1.550000000000000044e+00,3.011834448462601954e-01,2.176264759542710370e-01,2.980682881400788520e-01,3.011834448462601954e-01,2.538165546283119300e-01,0.000000000000000000e+00,-3.619007867404082091e-01
1.600000000000000089e+00,2.883385742525872431e-01,2.180513345974840478e-01,2.980682881400788520e-01,2.883385742525872431e-01,2.540363842536974559e-01,0.000000000000000000e+00,-3.598504965621344698e-01
1.650000000000000133e+00,2.759967064358233024e-01,2.185658491933788472e-01,2.980682881400788520e-01,2.759967064358233024e-01,2.543469809948522564e-01,0.000000000000000000e+00,-3.578113180147347583e-01
1.700000000000000178e+00,2.644268320423073249e-01,2.191658874088395770e-01,2.980682881400788520e-01,2.644268320423073249e-01,2.547442322056949759e-01,0.000000000000000000e+00,-3.557834479685531570e-01
1.750000000000000000e+00,2.538704265514922231e-01,2.198456599191898619e-01,2.980682881400788520e-01,2.538704265514922231e-01,2.552223688438587379e-01,0.000000000000000000e+00,-3.537670892466877604e-01
1.800000000000000044e+00,2.445367739283280106e-01,2.205979141843878999e-01,2.980682881400788520e-01,2.445367739283280106e-01,2.557741587077215772e-01,0.000000000000000000e+00,-3.517624452333362184e-01
1.850000000000000089e+00,2.365991073558033897e-01,2.214141460630996705e-01,2.980682881400788520e-01,2.365991073558033897e-01,2.563911175441060397e-01,0.000000000000000000e+00,-3.497697148100625264e-01
1.900000000000000133e+00,2.301917341755219393e-01,2.222848250375668577e-01,2.980682881400788520e-01,2.301917341755219393e-01,2.570637338092318647e-01,0.000000000000000000e+00,-3.477890877166499028e-01
1.950000000000000178e+00,2.254082535172792778e-01,2.231996290127279958e-01,2.980682881400788520e-01,2.254082535172792778e-01,2.577817030544647947e-01,0.000000000000000000e+00,-3.458207404173674337e-01
2.000000000000000000e+00,2.223009053742015517e-01,2.241476848394397536e-01,2.980682881400788520e-01,2.223009053742015517e-01,2.585341680930232644e-01,0.000000000000000000e+00,-3.438648325358353852e-01
2.050000000000000266e+00,2.208810182857788018e-01,2.251178108745629514e-01,2.980682881400788520e-01,2.208810182857788018e-01,2.593099612648498420e-01,0.000000000000000000e+00,-3.419215039028684622e-01
2.100000000000000089e+00,2.211204584778575233e-01,2.260987580163131838e-01,2.980682881400788520e-01,2.211204584778575233e-01,2.600978452405564578e-01,0.000000000000000000e+00,-3.399908722424326291e-01
2.149999999999999911e+00,2.229539340200039077e-01,2.270794457345236550e-01,2.980682881400788520e-01,2.229539340200039077e-01,2.608867488847027571e-01,0.000000000000000000e+00,-3.380730315017906329e-01
2.200000000000000178e+00,2.262819785395238370e-01,2.280491896528787921e-01,2.980682881400788520e-01,2.262819785395238370e-01,2.616659947342519499e-01,0.000000000000000000e+00,-3.361680508137310230e-01
2.250000000000000000e+00,2.309744323527063714e-01,2.289979172422305920e-01,2.980682881400788520e-01,2.309744323527063714e-01,2.624255146484317236e-01,0.000000000000000000e+00,-3.342759740620122044e-01
2.300000000000000266e+00,2.368742532959208225e-01,2.299163681669967874e-01,2.980682881400788520e-01,2.368742532959208225e-01,2.631560501676312724e-01,0.000000000000000000e+00,-3.323968200063455170e-01
2.350000000000000089e+00,2.438015208742036755e-01,2.307962758132086067e-01,2.980682881400788520e-01,2.438015208742036755e-01,2.638493341042834617e-01,0.000000000000000000e+00,-3.305305829107488824e-01
2.400000000000000355e+00,2.515575392597635407e-01,2.316305265448635464e-01,2.980682881400788520e-01,2.515575392597635407e-01,2.644982499057936809e-01,0.000000000000000000e+00,-3.286772336093004010e-01
2.450000000000000178e+00,2.599289897639504576e-01,2.324132933154428315e-01,2.980682881400788520e-01,2.599289897639504576e-01,2.650969654090732375e-01,0.000000000000000000e+00,-3.268367209363042813e-01
2.500000000000000000e+00,2.686921243565194017e-01,2.331401404343516059e-01,2.980682881400788520e-01,2.686921243565194017e-01,2.656410377787322696e-01,0.000000000000000000e+00,-3.250089734438063038e-01
2.550000000000000266e+00,2.776170224316202861e-01,2.338080965813748024e-01,2.980682881400788520e-01,2.776170224316202861e-01,2.661274867141921741e-01,0.000000000000000000e+00,-3.231939013281736606e-01
2.600000000000000089e+00,2.864719490520135081e-01,2.344156935979332390e-01,2.980682881400788520e-01,2.864719490520135081e-01,2.665548334468287872e-01,0.000000000000000000e+00,-3.213913984889554820e-01
2.650000000000000355e+00,2.950278524093303267e-01,2.349629691755800165e-01,2.980682881400788520e-01,2.950278524093303267e-01,2.669231036403043045e-01,0.000000000000000000e+00,-3.196013446472442121e-01
2.700000000000000178e+00,3.030630216619411565e-01,2.354514323128461539e-01,2.980682881400788520e-01,3.030630216619411565e-01,2.672337930585393373e-01,0.000000000000000000e+00,-3.178236074569316671e-01
2.750000000000000000e+00,3.103678961733057351e-01,2.358839913124549104e-01,2.980682881400788520e-01,3.103678961733057351e-01,2.674897957674776117e-01,0.000000000000000000e+00,-3.160580445502274016e-01
2.800000000000000266e+00,3.167499775311302113e-01,2.362648451207692568e-01,2.980682881400788520e-01,3.167499775311302113e-01,2.676952956675859863e-01,0.000000000000000000e+00,-3.143045054681674610e-01
2.850000000000000089e+00,3.220387515232103204e-01,2.365993399367405936e-01,2.980682881400788520e-01,3.220387515232103204e-01,2.678556232804545356e-01,0.000000000000000000e+00,-3.125628334371398642e-01
2.900000000000000355e+00,3.260904836550883590e-01,2.368937941942616532e-01,2.980682881400788520e-01,3.260904836550883590e-01,2.679770808905835855e-01,0.000000000000000000e+00,-3.108328669632198227e-01
2.950000000000000178e+00,3.287927136789376426e-01,2.371552961966728323e-01,2.980682881400788520e-01,3.287927136789376426e-01,2.680667403193669474e-01,0.000000000000000000e+00,-3.091144412269413722e-01
3.000000000000000000e+00,3.300682461188398364e-01,2.373914797962899115e-01,2.980682881400788520e-01,3.300682461188398364e-01,2.681322187234454479e-01,0.000000000000000000e+00,-3.074073892715553091e-01
3.050000000000000266e+00,3.298784181527409931e-01,2.376102845038806644e-01,2.980682881400788520e-01,3.298784181527409931e-01,2.681814388026358409e-01,0.000000000000000000e+00,-3.057115429875519874e-01
3.100000000000000089e+00,3.282254256599573816e-01,2.378197072231221787e-01,2.980682881400788520e-01,3.282254256599573816e-01,2.682223806136049271e-01,0.000000000000000000e+00,-3.040267339048269846e-01
3.150000000000000355e+00,3.251535039654663284e-01,2.380275533787395981e-01,2.980682881400788520e-01,3.251535039654663284e-01,2.682628327598605145e-01,0.000000000000000000e+00,-3.023527938112091085e-01
3.200000000000000178e+00,3.207487920231097411e-01,2.382411954990427405e-01,2.980682881400788520e-01,3.207487920231097411e-01,2.683101510212260732e-01,0.000000000000000000e+00,-3.006895552218333267e-01
3.250000000000000000e+00,3.151377567208007990e-01,2.384673472914364267e-01,2.980682881400788520e-01,3.151377567208007990e-01,2.683710324642374911e-01,0.000000000000000000e+00,-2.990368517280108107e-01
3.300000000000000266e+00,3.084841159093527074e-01,2.387118608961728006e-01,2.980682881400788520e-01,3.084841159093527074e-01,2.684513127218435269e-01,0.000000000000000000e+00,-2.973945182567071521e-01
3.350000000000000089e+00,3.009842718655450500e-01,2.389795543195086525e-01,2.980682881400788520e-01,3.009842718655450500e-01,2.685557934467614483e-01,0.000000000000000000e+00,-2.957623912725277915e-01
3.400000000000000355e+00,2.928613473572415637e-01,2.392740750511150871e-01,2.980682881400788520e-01,2.928613473572415637e-01,2.686881059464471533e-01,0.000000000000000000e+00,-2.941403089533208837e-01
3.450000000000000178e+00,2.843579994397446020e-01,2.395978045984820115e-01,2.980682881400788520e-01,2.843579994397446020e-01,2.688506157353061643e-01,0.000000000000000000e+00,-2.925281113682411949e-01
3.500000000000000000e+00,2.757282659105833589e-01,2.399518071758738880e-01,2.980682881400788520e-01,2.757282659105833589e-01,2.690443712442371904e-01,0.000000000000000000e+00,-2.909256406836329689e-01
3.550000000000000266e+00,2.672287698286067714e-01,2.403358241333901080e-01,2.980682881400788520e-01,2.672287698286067714e-01,2.692690982751412831e-01,0.000000000000000000e+00,-2.893327414175120293e-01
3.600000000000000089e+00,2.591096625090487660e-01,2.407483139789946824e-01,2.980682881400788520e-01,2.591096625090487660e-01,2.695232400548092100e-01,0.000000000000000000e+00,-2.877492607581453310e-01
3.650000000000000355e+00,2.516057193966326211e-01,2.411865361145295594e-01,2.980682881400788520e-01,2.516057193966326211e-01,2.698040410101698039e-01,0.000000000000000000e+00,-2.861750489564025557e-01
3.700000000000000178e+00,2.449280119154097490e-01,2.416466747577884211e-01,2.980682881400788520e-01,2.449280119154097490e-01,2.701076707373441521e-01,0.000000000000000000e+00,-2.846099597955572547e-01
3.750000000000000000e+00,2.392565593848542949e-01,2.421239980343170284e-01,2.980682881400788520e-01,2.392565593848542949e-01,2.704293831479482324e-01,0.000000000000000000e+00,-2.830538511363119847e-01
3.800000000000000266e+00,2.347343182811536255e-01,2.426130459632336867e-01,2.980682881400788520e-01,2.347343182811536255e-01,2.707637045161588318e-01,0.000000000000000000e+00,-2.815065855292508967e-01
3.850000000000000089e+00,2.314627939427031378e-01,2.431078400863933009e-01,2.980682881400788520e-01,2.314627939427031378e-01,2.711046431745925411e-01,0.000000000000000000e+00,-2.799680308819923469e-01
3.900000000000000355e+00,2.294994671468995606e-01,2.436021068387573263e-01,2.980682881400788520e-01,2.294994671468995606e-01,2.714459129551732852e-01,0.000000000000000000e+00,-2.784380611641596448e-01
3.950000000000000178e+00,2.288571217573639738e-01,2.440895064508037948e-01,2.980682881400788520e-01,2.288571217573639738e-01,2.717811621638184238e-01,0.000000000000000000e+00,-2.769165571301461237e-01
4.000000000000000000e+00,2.295050481968209932e-01,2.445638592132606814e-01,2.980682881400788520e-01,2.295050481968209932e-01,2.721041999170145109e-01,0.000000000000000000e+00,-2.754034070375386278e-01
4.049999999999999822e+00,2.313719897430758232e-01,2.450193613042016272e-01,2.980682881400788520e-01,2.313719897430758232e-01,2.724092120380143256e-01,0.000000000000000000e+00,-2.738985073381273172e-01
4.100000000000000533e+00,2.343506031166697756e-01,2.454507830459931872e-01,2.980682881400788520e-01,2.343506031166697756e-01,2.726909593778505947e-01,0.000000000000000000e+00,-2.724017633185744081e-01
4.150000000000000355e+00,2.383031288334548359e-01,2.458536433785527553e-01,2.980682881400788520e-01,2.383031288334548359e-01,2.729449523454536286e-01,0.000000000000000000e+00,-2.709130896690087331e-01
4.200000000000000178e+00,2.430679156756959114e-01,2.462243554496832965e-01,2.980682881400788520e-01,2.430679156756959114e-01,2.731675965456779598e-01,0.000000000000000000e+00,-2.694324109599470218e-01
4.250000000000000000e+00,2.484664202893093199e-01,2.465603394707499008e-01,2.980682881400788520e-01,2.484664202893093199e-01,2.733563056718273376e-01,0.000000000000000000e+00,-2.679596620107742022e-01
4.299999999999999822e+00,2.543103076058720879e-01,2.468601003026732466e-01,2.980682881400788520e-01,2.543103076058720879e-01,2.735095791163202339e-01,0.000000000000000000e+00,-2.664947881364702065e-01
4.350000000000000533e+00,2.604083082532833160e-01,2.471232685612728130e-01,2.980682881400788520e-01,2.604083082532833160e-01,2.736270430875698545e-01,0.000000000000000000e+00,-2.650377452629701924e-01
4.400000000000000355e+00,2.665725409423089776e-01,2.473506053061002574e-01,2.980682881400788520e-01,2.665725409423089776e-01,2.737094552966414795e-01,0.000000000000000000e+00,-2.635884999054120548e-01
4.450000000000000178e+00,2.726240750007150604e-01,2.475439715550707132e-01,2.980682881400788520e-01,2.726240750007150604e-01,2.737586744557937712e-01,0.000000000000000000e+00,-2.621470290072305254e-01
4.500000000000000000e+00,2.783975838826156513e-01,2.477062649106822056e-01,2.980682881400788520e-01,2.783975838826156513e-01,2.737775968748343280e-01,0.000000000000000000e+00,-2.607133196415216125e-01
4.549999999999999822e+00,2.837450175416711406e-01,2.478413264658529680e-01,2.980682881400788520e-01,2.837450175416711406e-01,2.737700633237576953e-01,0.000000000000000000e+00,-2.592873685790470506e-01
4.600000000000000533e+00,2.885382934447700554e-01,2.479538218631608115e-01,2.980682881400788520e-01,2.885382934447700554e-01,2.737407400361345222e-01,0.000000000000000000e+00,-2.578691817297369959e-01
4.650000000000000355e+00,2.926710671806825870e-01,2.480491009058420349e-01,2.980682881400788520e-01,2.926710671806825870e-01,2.736949782524797370e-01,0.000000000000000000e+00,-2.564587734663771323e-01
4.700000000000000178e+00,2.960596899922354197e-01,2.481330404667821121e-01,2.980682881400788520e-01,2.960596899922354197e-01,2.736386570508276272e-01,0.000000000000000000e+00,-2.550561658404552068e-01
4.750000000000000000e+00,2.986434897169282787e-01,2.482118756246481650e-01,2.980682881400788520e-01,2.986434897169282787e-01,2.735780143947391663e-01,0.000000000000000000e+00,-2.536613877009104567e-01
4.800000000000000711e+00,3.003845228988364924e-01,2.482920239911667881e-01,2.980682881400788520e-01,3.003845228988364924e-01,2.735194713638510189e-01,0.000000000000000000e+00,-2.522744737268424187e-01
4.850000000000000533e+00,3.012669402525526285e-01,2.483799081001469566e-01,2.980682881400788520e-01,3.012669402525526285e-01,2.734694544386782056e-01,0.000000000000000000e+00,-2.508954633853126559e-01
4.900000000000000355e+00,3.012960877169993945e-01,2.484817805278927705e-01,2.980682881400788520e-01,3.012960877169993945e-01,2.734342205104185464e-01,0.000000000000000000e+00,-2.495243998252581474e-01
4.950000000000000178e+00,3.004974347148054448e-01,2.486035561260088178e-01,2.980682881400788520e-01,3.004974347148054448e-01,2.734196889978540712e-01,0.000000000000000000e+00,-2.481613287184528949e-01
5.000000000000000000e+00,2.989153844217782852e-01,2.487506553890123373e-01,2.980682881400788520e-01,2.989153844217782852e-01,2.734312850948623086e-01,0.000000000000000000e+00,-2.468062970584999627e-01
5.050000000000000711e+00,2.966119827243231533e-01,2.489278625654992583e-01,2.980682881400788520e-01,2.966119827243231533e-01,2.734737977584111301e-01,0.000000000000000000e+00,-2.454593519291187187e-01
5.100000000000000533e+00,2.936655079054282802e-01,2.491392016645836982e-01,2.980682881400788520e-01,2.936655079054282802e-01,2.735512555899413112e-01,0.000000000000000000e+00,-2.441205392535768792e-01
5.150000000000000355e+00,2.901688962388724868e-01,2.493878330177634328e-01,2.980682881400788520e-01,2.901688962388724868e-01,2.736668232715665505e-01,0.000000000000000000e+00,-2.427899025380310383e-01
5.200000000000000178e+00,2.862279429405409914e-01,2.496759725367911908e-01,2.980682881400788520e-01,2.862279429405409914e-01,2.738227206990642149e-01,0.000000000000000000e+00,-2.414674816227298793e-01
5.250000000000000000e+00,2.819592154034968323e-01,2.500048352656411565e-01,2.980682881400788520e-01,2.819592154034968323e-01,2.740201664112851265e-01,0.000000000000000000e+00,-2.401533114564393945e-01
5.300000000000000711e+00,2.774876268996779305e-01,2.503746042639293790e-01,2.980682881400788520e-01,2.774876268996779305e-01,2.742593463550249688e-01,0.000000000000000000e+00,-2.388474209109560931e-01
5.350000000000000533e+00,2.729436429376663753e-01,2.507844252852988731e-01,2.980682881400788520e-01,2.729436429376663753e-01,2.745394084506992405e-01,0.000000000000000000e+00,-2.375498316540037846e-01
5.400000000000000355e+00,2.684601266734962244e-01,2.512324271337487702e-01,2.980682881400788520e-01,2.684601266734962244e-01,2.748584828437520833e-01,0.000000000000000000e+00,-2.362605571000325200e-01
5.450000000000000178e+00,2.641688703576191566e-01,2.517157670018277393e-01,2.980682881400788520e-01,2.641688703576191566e-01,2.752137271477542724e-01,0.000000000000000000e+00,-2.349796014592656079e-01
5.500000000000000000e+00,2.601969020756299544e-01,2.522306995271332841e-01,2.980682881400788520e-01,2.601969020756299544e-01,2.756013954176939618e-01,0.000000000000000000e+00,-2.337069589056064434e-01
5.550000000000000711e+00,2.566626959678830477e-01,2.527726677595119043e-01,2.980682881400788520e-01,2.566626959678830477e-01,2.760169290478743376e-01,0.000000000000000000e+00,-2.324426128836245276e-01
5.600000000000000533e+00,2.536724448965433920e-01,2.533364137238337532e-01,2.980682881400788520e-01,2.536724448965433920e-01,2.764550672811996179e-01,0.000000000000000000e+00,-2.311865355736582028e-01
5.650000000000000355e+00,2.513165731813206127e-01,2.539161058058678755e-01,2.980682881400788520e-01,2.513165731813206127e-01,2.769099745590756223e-01,0.000000000000000000e+00,-2.299386875320768853e-01
5.700000000000000178e+00,2.496666708581702643e-01,2.545054797948428926e-01,2.980682881400788520e-01,2.496666708581702643e-01,2.773753815469364725e-01,0.000000000000000000e+00,-2.286990175209359100e-01
5.750000000000000000e+00,2.487730188728837499e-01,2.550979900977572434e-01,2.980682881400788520e-01,2.487730188728837499e-01,2.778447363515257895e-01,0.000000000000000000e+00,-2.274674625376854609e-01
5.800000000000000711e+00,2.486628474174902570e-01,2.556869674072443921e-01,2.980682881400788520e-01,2.486628474174902570e-01,2.783113622123803421e-01,0.000000000000000000e+00,-2.262439480513596113e-01
5.850000000000000533e+00,2.493394296507929209e-01,2.562657789638981276e-01,2.980682881400788520e-01,2.493394296507929209e-01,2.787686178085907462e-01,0.000000000000000000e+00,-2.250283884469266582e-01
5.900000000000000355e+00,2.507820641049336441e-01,2.568279875092975284e-01,2.980682881400788520e-01,2.507820641049336441e-01,2.792100562767368954e-01,0.000000000000000000e+00,-2.238206876743938367e-01
5.950000000000000178e+00,2.529469458825060468e-01,2.573675050780537821e-01,2.980682881400788520e-01,2.529469458825060468e-01,2.796295790874573917e-01,0.000000000000000000e+00,-2.226207400940356240e-01
6.000000000000000000e+00,2.557688743608805271e-01,2.578787379233282717e-01,2.980682881400788520e-01,2.557688743608805271e-01,2.800215810737216038e-01,0.000000000000000000e+00,-2.214284315039333206e-01
6.050000000000000711e+00,2.591636983603946565e-01,2.583567191048365963e-01,2.980682881400788520e-01,2.591636983603946565e-01,2.803810831379495716e-01,0.000000000000000000e+00,-2.202436403311298641e-01
6.100000000000000533e+00,2.630313626198216848e-01,2.587972255834334323e-01,2.980682881400788520e-01,2.630313626198216848e-01,2.807038494797580164e-01,0.000000000000000000e+00,-2.190662389632462015e-01
6.150000000000000355e+00,2.672593947475037091e-01,2.591968770522832810e-01,2.980682881400788520e-01,2.672593947475037091e-01,2.809864865716410476e-01,0.000000000000000000e+00,-2.178960951935781376e-01
6.200000000000000178e+00,2.717266608885237078e-01,2.595532141806223825e-01,2.980682881400788520e-01,2.717266608885237078e-01,2.812265215555854736e-01,0.000000000000000000e+00,-2.167330737496313275e-01
6.250000000000000000e+00,2.763072209357363418e-01,2.598647544409086185e-01,2.980682881400788520e-01,2.763072209357363418e-01,2.814224582281919518e-01,0.000000000000000000e+00,-2.155770378728334713e-01
6.300000000000000711e+00,2.808741285786112707e-01,2.601310242223834335e-01,2.980682881400788520e-01,2.808741285786112707e-01,2.815738093139713571e-01,0.000000000000000000e+00,-2.144278509158787371e-01
6.350000000000000533e+00,2.853030450843357380e-01,2.603525664925575578e-01,2.980682881400788520e-01,2.853030450843357380e-01,2.816811042849395874e-01,0.000000000000000000e+00,-2.132853779238197967e-01
6.400000000000000355e+00,2.894755649981068935e-01,2.605309238420195905e-01,2.980682881400788520e-01,2.894755649981068935e-01,2.817458725585823553e-01,0.000000000000000000e+00,-2.121494871656278147e-01
6.450000000000000178e+00,2.932821832537339524e-01,2.606685973266719691e-01,2.980682881400788520e-01,2.932821832537339524e-01,2.817706024851165392e-01,0.000000000000000000e+00,-2.110200515844457836e-01
6.500000000000000000e+00,2.966248630314728407e-01,2.607689820945299775e-01,2.980682881400788520e-01,2.966248630314728407e-01,2.817586771082395414e-01,0.000000000000000000e+00,-2.098969501370956114e-01
6.550000000000000711e+00,2.994191892087946782e-01,2.608362813410231018e-01,2.980682881400788520e-01,2.994191892087946782e-01,2.817142882406711291e-01,0.000000000000000000e+00,-2.087800689964804113e-01
6.600000000000000533e+00,3.015961114087822859e-01,2.608754006664338876e-01,2.980682881400788520e-01,3.015961114087822859e-01,2.816423309258564434e-01,0.000000000000000000e+00,-2.076693025942256965e-01
6.650000000000000355e+00,3.031032924587153676e-01,2.608918254003992909e-01,2.980682881400788520e-01,3.031032924587153676e-01,2.815482808489102040e-01,0.000000000000000000e+00,-2.065645544851091864e-01
6.700000000000000178e+00,3.039060825521071041e-01,2.608914838995166074e-01,2.980682881400788520e-01,3.039060825521071041e-01,2.814380577014580220e-01,0.000000000000000000e+00,-2.054657380194139793e-01
6.750000000000000000e+00,3.039881375059546031e-01,2.608806002029769866e-01,2.980682881400788520e-01,3.039881375059546031e-01,2.813178778843902217e-01,0.000000000000000000e+00,-2.043727768141327117e-01
6.800000000000000711e+00,3.033516928903154386e-01,2.608655397357108052e-01,2.980682881400788520e-01,3.033516928903154386e-01,2.811941002375964449e-01,0.000000000000000000e+00,-2.032856050188561747e-01
6.850000000000000533e+00,3.020174966158263308e-01,2.608526519671804378e-01,2.980682881400788520e-01,3.020174966158263308e-01,2.810730687048822452e-01,0.000000000000000000e+00,-2.022041673770181847e-01
6.900000000000000355e+00,3.000243931171604483e-01,2.608481140562001754e-01,2.980682881400788520e-01,3.000243931171604483e-01,2.809609559649834942e-01,0.000000000000000000e+00,-2.011284190878338818e-01
6.950000000000000178e+00,2.974285447944778893e-01,2.608577795293374191e-01,2.980682881400788520e-01,2.974285447944778893e-01,2.808636120772010636e-01,0.000000000000000000e+00,-2.000583254786360843e-01
7.000000000000000000e+00,2.943022727598023081e-01,2.608870359464456889e-01,2.980682881400788520e-01,2.943022727598023081e-01,2.807864220965719526e-01,0.000000000000000000e+00,-1.989938615012624978e-01
7.050000000000000711e+00,2.907325005362872972e-01,2.609406752989009148e-01,2.980682881400788520e-01,2.907325005362872972e-01,2.807341764058605693e-01,0.000000000000000000e+00,-1.979350110695968779e-01
7.100000000000000533e+00,2.868187918650038637e-01,2.610227805652550193e-01,2.980682881400788520e-01,2.868187918650038637e-01,2.807109571910796908e-01,0.000000000000000000e+00,-1.968817662582466321e-01
7.150000000000000355e+00,2.826709871469628155e-01,2.611366314207156925e-01,2.980682881400788520e-01,2.826709871469628155e-01,2.807200440591730572e-01,0.000000000000000000e+00,-1.958341263845741198e-01
7.200000000000000178e+00,2.784064615270858689e-01,2.612846315710822820e-01,2.980682881400788520e-01,2.784064615270858689e-01,2.807638412708705067e-01,0.000000000000000000e+00,-1.947920969978828021e-01
7.250000000000000000e+00,2.741470498044220605e-01,2.614682595729641013e-01,2.980682881400788520e-01,2.741470498044220605e-01,2.808438284530112572e-01,0.000000000000000000e+00,-1.937556888004718092e-01
7.300000000000000711e+00,2.700157073092602777e-01,2.616880443288185365e-01,2.980682881400788520e-01,2.700157073092602777e-01,2.809605359813704961e-01,0.000000000000000000e+00,-1.927249165255196794e-01
7.350000000000000533e+00,2.661329993740025324e-01,2.619435657295896558e-01,2.980682881400788520e-01,2.661329993740025324e-01,2.811135455092290125e-01,0.000000000000000000e+00,-1.916997977963931510e-01
7.400000000000000355e+00,2.626135326805008052e-01,2.622334801840534579e-01,2.980682881400788520e-01,2.626135326805008052e-01,2.813015153831571746e-01,0.000000000000000000e+00,-1.906803519910374722e-01
7.450000000000000178e+00,2.595624573543935942e-01,2.625555700483744870e-01,2.980682881400788520e-01,2.595624573543935942e-01,2.815222299617409774e-01,0.000000000000000000e+00,-1.896665991336647095e-01
7.500000000000000000e+00,2.570721773106431907e-01,2.629068152780207335e-01,2.980682881400788520e-01,2.570721773106431907e-01,2.817726711614316204e-01,0.000000000000000000e+00,-1.886585588341090081e-01
7.550000000000000711e+00,2.552194067006013922e-01,2.632834849920973053e-01,2.980682881400788520e-01,2.552194067006013922e-01,2.820491099213994213e-01,0.000000000000000000e+00,-1.876562492930210768e-01
7.600000000000000533e+00,2.540627017408738642e-01,2.636812460899936039e-01,2.980682881400788520e-01,2.540627017408738642e-01,2.823472147288594303e-01,0.000000000000000000e+00,-1.866596863886582636e-01
7.650000000000000355e+00,2.536405798783188947e-01,2.640952856110538871e-01,2.980682881400788520e-01,2.536405798783188947e-01,2.826621738968984610e-01,0.000000000000000000e+00,-1.856688828584463491e-01
7.700000000000000178e+00,2.539703131176745399e-01,2.645204431943887768e-01,2.980682881400788520e-01,2.539703131176745399e-01,2.829888279529730322e-01,0.000000000000000000e+00,-1.846838475858417483e-01
7.750000000000000000e+00,2.550474510776675752e-01,2.649513497873443035e-01,2.980682881400788520e-01,2.550474510776675752e-01,2.833218082873824595e-01,0.000000000000000000e+00,-1.837045850003819203e-01
7.800000000000000711e+00,2.568460941772501283e-01,2.653825686714377241e-01,2.980682881400788520e-01,2.568460941772501283e-01,2.836556781310604070e-01,0.000000000000000000e+00,-1.827310945962266064e-01
7.850000000000000533e+00,2.593199008595780675e-01,2.658087349221003870e-01,2.980682881400788520e-01,2.593199008595780675e-01,2.839850719793037825e-01,0.000000000000000000e+00,-1.817633705720342330e-01
7.900000000000000355e+00,2.624037776038506964e-01,2.662246895864039398e-01,2.980682881400788520e-01,2.624037776038506964e-01,2.843048297456717277e-01,0.000000000000000000e+00,-1.808014015926777962e-01
7.950000000000000178e+00,2.660161691542300422e-01,2.666256051395362592e-01,2.980682881400788520e-01,2.660161691542300422e-01,2.846101222066518277e-01,0.000000000000000000e+00,-1.798451706711563791e-01
8.000000000000000000e+00,2.700618410086932375e-01,2.670070991507206837e-01,2.980682881400788520e-01,2.700618410086932375e-01,2.848965646674269658e-01,0.000000000000000000e+00,-1.788946551670628216e-01
8.050000000000000711e+00,2.744350282692906706e-01,2.673653335343439963e-01,2.980682881400788520e-01,2.744350282692906706e-01,2.851603162239614297e-01,0.000000000000000000e+00,-1.779498268961741125e-01
8.099999999999999645e+00,2.790228152668203232e-01,2.676970972623451961e-01,2.980682881400788520e-01,2.790228152668203232e-01,2.853981624967531494e-01,0.000000000000000000e+00,-1.770106523440794222e-01
8.150000000000000355e+00,2.837086090086932133e-01,2.679998709489360142e-01,2.980682881400788520e-01,2.837086090086932133e-01,2.856075802464673186e-01,0.000000000000000000e+00,-1.760770929753129044e-01
8.200000000000001066e+00,2.883755758396571167e-01,2.682718722684277468e-01,2.980682881400788520e-01,2.883755758396571167e-01,2.857867828312420366e-01,0.000000000000000000e+00,-1.751491056281428427e-01
8.250000000000000000e+00,2.929099235574185722e-01,2.685120817127131243e-01,2.980682881400788520e-01,2.929099235574185722e-01,2.859347460111166805e-01,0.000000000000000000e+00,-1.742266429840353126e-01
8.300000000000000711e+00,2.972039289871262757e-01,2.687202487203063650e-01,2.980682881400788520e-01,2.972039289871262757e-01,2.860512141302892219e-01,0.000000000000000000e+00,-1.733096540998283752e-01
8.349999999999999645e+00,3.011586318728796119e-01,2.688968786999752503e-01,2.980682881400788520e-01,3.011586318728796119e-01,2.861366871989596827e-01,0.000000000000000000e+00,-1.723980849898443524e-01
8.400000000000000355e+00,3.046861380525570095e-01,2.690432019180704626e-01,2.980682881400788520e-01,3.046861380525570095e-01,2.861923898425249857e-01,0.000000000000000000e+00,-1.714918792445450091e-01
8.450000000000001066e+00,3.077114965581011496e-01,2.691611256118889850e-01,2.980682881400788520e-01,3.077114965581011496e-01,2.862202234790799382e-01,0.000000000000000000e+00,-1.705909786719095322e-01
8.500000000000000000e+00,3.101741351279084791e-01,2.692531710269144285e-01,2.980682881400788520e-01,3.101741351279084791e-01,2.862227034216649479e-01,0.000000000000000000e+00,-1.696953239475056108e-01
8.550000000000000711e+00,3.120288556061707741e-01,2.693223973512898217e-01,2.980682881400788520e-01,3.120288556061707741e-01,2.862028828772178457e-01,0.000000000000000000e+00,-1.688048552592806284e-01
8.599999999999999645e+00,3.132464042217438238e-01,2.693723147362883652e-01,2.980682881400788520e-01,3.132464042217438238e-01,2.861642660296267460e-01,0.000000000000000000e+00,-1.679195129333840852e-01
8.650000000000000355e+00,3.138136415737053930e-01,2.694067887484050128e-01,2.980682881400788520e-01,3.138136415737053930e-01,2.861107125511979654e-01,0.000000000000000000e+00,-1.670392380279293043e-01
8.700000000000001066e+00,3.137333434452404535e-01,2.694299386996899526e-01,2.980682881400788520e-01,3.137333434452404535e-01,2.860463359879369949e-01,0.000000000000000000e+00,-1.661639728824703122e-01
8.750000000000000000e+00,3.130236667498575986e-01,2.694460323513857558e-01,2.980682881400788520e-01,3.130236667498575986e-01,2.859753985125985110e-01,0.000000000000000000e+00,-1.652936616121279678e-01
8.800000000000000711e+00,3.117173156135775169e-01,2.694593794853347712e-01,2.980682881400788520e-01,3.117173156135775169e-01,2.859022045390099964e-01,0.000000000000000000e+00,-1.644282505367519465e-01
8.849999999999999645e+00,3.098604415582636440e-01,2.694742267913707856e-01,2.980682881400788520e-01,3.098604415582636440e-01,2.858309956450898470e-01,0.000000000000000000e+00,-1.635676885371907807e-01
8.900000000000000355e+00,3.075113097534805107e-01,2.694946564300590430e-01,2.980682881400788520e-01,3.075113097534805107e-01,2.857658491633268127e-01,0.000000000000000000e+00,-1.627119273326774751e-01
8.950000000000001066e+00,3.047387610886862497e-01,2.695244905013681747e-01,2.980682881400788520e-01,3.047387610886862497e-01,2.857105826689118611e-01,0.000000000000000000e+00,-1.618609216754368085e-01
9.000000000000000000e+00,3.016204980288270110e-01,2.695672034834685205e-01,2.980682881400788520e-01,3.016204980288270110e-01,2.856686664295529088e-01,0.000000000000000000e+00,-1.610146294608436335e-01
9.050000000000000711e+00,2.982412213549442970e-01,2.696258445040161655e-01,2.980682881400788520e-01,2.982412213549442970e-01,2.856431456793908641e-01,0.000000000000000000e+00,-1.601730117537471798e-01
9.099999999999999645e+00,2.946906452784807118e-01,2.697029710712208206e-01,2.980682881400788520e-01,2.946906452784807118e-01,2.856365743446050431e-01,0.000000000000000000e+00,-1.593360327338425586e-01
9.150000000000000355e+00,2.910614201734008644e-01,2.698005956262959359e-01,2.980682881400788520e-01,2.910614201734008644e-01,2.856509615828105031e-01,0.000000000000000000e+00,-1.585036595651457825e-01
9.200000000000001066e+00,2.874469952039673815e-01,2.699201459857436536e-01,2.980682881400788520e-01,2.874469952039673815e-01,2.856877322054091617e-01,0.000000000000000000e+00,-1.576758621966550256e-01
9.250000000000000000e+00,2.839394571450574722e-01,2.700624404254346467e-01,2.980682881400788520e-01,2.839394571450574722e-01,2.857477017357399895e-01,0.000000000000000000e+00,-1.568526131030532067e-01
9.300000000000000711e+00,2.806273862246942419e-01,2.702276778237004407e-01,2.980682881400788520e-01,2.806273862246942419e-01,2.858310665212803747e-01,0.000000000000000000e+00,-1.560338869757994518e-01
9.349999999999999645e+00,2.775937742568277966e-01,2.704154429338919141e-01,2.980682881400788520e-01,2.775937742568277966e-01,2.859374089715012168e-01,0.000000000000000000e+00,-1.552196603760926941e-01
9.400000000000000355e+00,2.749140539905293723e-01,2.706247265053299267e-01,2.980682881400788520e-01,2.749140539905293723e-01,2.860657176415237202e-01,0.000000000000000000e+00,-1.544099113619377961e-01
9.450000000000001066e+00,2.726542907882429922e-01,2.708539596234229574e-01,2.980682881400788520e-01,2.726542907882429922e-01,2.862144215336110964e-01,0.000000000000000000e+00,-1.536046191018811680e-01
9.500000000000000000e+00,2.708695878423752479e-01,2.711010613037113659e-01,2.980682881400788520e-01,2.708695878423752479e-01,2.863814376525006811e-01,0.000000000000000000e+00,-1.528037634878932627e-01
9.550000000000000711e+00,2.696027536786856915e-01,2.713634980596915103e-01,2.980682881400788520e-01,2.696027536786856915e-01,2.865642305356302377e-01,0.000000000000000000e+00,-1.520073247593869414e-01
9.600000000000001421e+00,2.688832754255200408e-01,2.716383538793204488e-01,2.980682881400788520e-01,2.688832754255200408e-01,2.867598821942686227e-01,0.000000000000000000e+00,-1.512152831494815719e-01
9.650000000000000355e+00,2.687266332608037045e-01,2.719224087983094229e-01,2.980682881400788520e-01,2.687266332608037045e-01,2.869651706546493819e-01,0.000000000000000000e+00,-1.504276185633995899e-01
9.700000000000001066e+00,2.691339808742385653e-01,2.722122240569234131e-01,2.980682881400788520e-01,2.691339808742385653e-01,2.871766550866627354e-01,0.000000000000000000e+00,-1.496443102973933625e-01
9.750000000000000000e+00,2.700922042555192748e-01,2.725042316768582218e-01,2.980682881400788520e-01,2.700922042555192748e-01,2.873907653573463117e-01,0.000000000000000000e+00,-1.488653368048811487e-01
9.800000000000000711e+00,2.715743574140178640e-01,2.727948262001210211e-01,2.980682881400788520e-01,2.715743574140178640e-01,2.876038937515826288e-01,0.000000000000000000e+00,-1.480906755146157439e-01
9.850000000000001421e+00,2.735404596686408785e-01,2.730804562951250070e-01,2.980682881400788520e-01,2.735404596686408785e-01,2.878124865655042885e-01,0.000000000000000000e+00,-1.473203027037929824e-01
9.900000000000000355e+00,2.759386258866474151e-01,2.733577139570222414e-01,2.980682881400788520e-01,2.759386258866474151e-01,2.880131332997329929e-01,0.000000000000000000e+00,-1.465541934271073210e-01
9.950000000000001066e+00,2.787064894151707883e-01,2.736234191084320200e-01,2.980682881400788520e-01,2.787064894151707883e-01,2.882026512585254552e-01,0.000000000000000000e+00,-1.457923215009350182e-01
1.000000000000000000e+01,2.817728682108742166e-01,2.738746975403008044e-01,2.980682881400788520e-01,2.817728682108742166e-01,2.883781634943173300e-01,0.000000000000000000e+00,-1.450346595401652838e-01
1.005000000000000071e+01,2.850596183778549286e-01,2.741090503163486347e-01,2.980682881400788520e-01,2.850596183778549286e-01,2.885371682207223398e-01,0.000000000000000000e+00,-1.442811790437369401e-01
1.010000000000000142e+01,2.884836162391591352e-01,2.743244129929028885e-01,2.980682881400788520e-01,2.884836162391591352e-01,2.886775980452736534e-01,0.000000000000000000e+00,-1.435318505237075104e-01
1.015000000000000036e+01,2.919588101612833331e-01,2.745192032724929065e-01,2.980682881400788520e-01,2.919588101612833331e-01,2.887978676396658062e-01,0.000000000000000000e+00,-1.427866436717295240e-01
1.020000000000000107e+01,2.953982863059106956e-01,2.746923560073092907e-01,2.980682881400788520e-01,2.953982863059106956e-01,2.888969087629235100e-01,0.000000000000000000e+00,-1.420455275561423314e-01
1.025000000000000000e+01,2.987162977396899954e-01,2.748433447900691662e-01,2.980682881400788520e-01,2.987162977396899954e-01,2.889741918743160554e-01,0.000000000000000000e+00,-1.413084708424690028e-01
1.030000000000000071e+01,3.018302131606415695e-01,2.749721897072882060e-01,2.980682881400788520e-01,3.018302131606415695e-01,2.890297339102860796e-01,0.000000000000000000e+00,-1.405754420299784313e-01
1.035000000000000142e+01,3.046623490830391856e-01,2.750794511757100880e-01,2.980682881400788520e-01,3.046623490830391856e-01,2.890640921454157852e-01,0.000000000000000000e+00,-1.398464096970570003e-01
1.040000000000000036e+01,3.071416568523319679e-01,2.751662101289643614e-01,2.980682881400788520e-01,3.071416568523319679e-01,2.890783444038060868e-01,0.000000000000000000e+00,-1.391213427484170317e-01
1.045000000000000107e+01,3.092052426227280271e-01,2.752340351607900359e-01,2.980682881400788520e-01,3.092052426227280271e-01,2.890740562265526337e-01,0.000000000000000000e+00,-1.384002106576264490e-01
1.050000000000000000e+01,3.107997038749080176e-01,2.752849375558739098e-01,2.980682881400788520e-01,3.107997038749080176e-01,2.890532359257741990e-01,0.000000000000000000e+00,-1.376829836990033640e-01
1.055000000000000071e+01,3.118822698527984882e-01,2.753213154421628728e-01,2.980682881400788520e-01,3.118822698527984882e-01,2.890182787585197643e-01,0.000000000000000000e+00,-1.369696331635689435e-01
1.060000000000000142e+01,3.124217353772192340e-01,2.753458885722650518e-01,2.980682881400788520e-01,3.124217353772192340e-01,2.889719017277103119e-01,0.000000000000000000e+00,-1.362601315544524905e-01
1.065000000000000036e+01,3.123991780201088586e-01,2.753616254794040152e-01,2.980682881400788520e-01,3.123991780201088586e-01,2.889170707551882433e-01,0.000000000000000000e+00,-1.355544527578423919e-01
1.070000000000000107e+01,3.118084479890128602e-01,2.753716649488591739e-01,2.980682881400788520e-01,3.118084479890128602e-01,2.888569221674880394e-01,0.000000000000000000e+00,-1.348525721862884330e-01
1.075000000000000000e+01,3.106564188462089815e-01,2.753792338930349803e-01,2.980682881400788520e-01,3.106564188462089815e-01,2.887946805822181884e-01,0.000000000000000000e+00,-1.341544668918322192e-01
1.080000000000000071e+01,3.089629860484541801e-01,2.753875638121559555e-01,2.980682881400788520e-01,3.089629860484541801e-01,2.887335753768653923e-01,0.000000000000000000e+00,-1.334601156470943684e-01
1.085000000000000142e+01,3.067607999522214968e-01,2.753998080590464026e-01,2.980682881400788520e-01,3.067607999522214968e-01,2.886767579583510157e-01,0.000000000000000000e+00,-1.327694989930464364e-01
1.090000000000000036e+01,3.040947210458505579e-01,2.754189621027968160e-01,2.980682881400788520e-01,3.040947210458505579e-01,2.886272220280745593e-01,0.000000000000000000e+00,-1.320825992527772663e-01
1.095000000000000107e+01,3.010209882756205713e-01,2.754477889012346137e-01,2.980682881400788520e-01,3.010209882756205713e-01,2.885877289523444689e-01,0.000000000000000000e+00,-1.313994005110983299e-01
1.100000000000000000e+01,2.976060967608282759e-01,2.754887513467033089e-01,2.980682881400788520e-01,2.976060967608282759e-01,2.885607402027390300e-01,0.000000000000000000e+00,-1.307198885603575444e-01
1.105000000000000071e+01,2.939253890273885728e-01,2.755439535464519474e-01,2.980682881400788520e-01,2.939253890273885728e-01,2.885483586277844958e-01,0.000000000000000000e+00,-1.300440508133258177e-01
1.110000000000000142e+01,2.900613739356791565e-01,2.756150924427704929e-01,2.980682881400788520e-01,2.900613739356791565e-01,2.885522800612226879e-01,0.000000000000000000e+00,-1.293718761845216447e-01
1.115000000000000036e+01,2.861017992612280292e-01,2.757034209758145171e-01,2.980682881400788520e-01,2.861017992612280292e-01,2.885737564699964453e-01,0.000000000000000000e+00,-1.287033549418189482e-01
1.120000000000000107e+01,2.821375166774708343e-01,2.758097236527372043e-01,2.980682881400788520e-01,2.821375166774708343e-01,2.886135715058038009e-01,0.000000000000000000e+00,-1.280384785306659667e-01
1.125000000000000000e+01,2.782601907597798685e-01,2.759343050208969972e-01,2.980682881400788520e-01,2.782601907597798685e-01,2.886720289582689891e-01,0.000000000000000000e+00,-1.273772393737196973e-01
1.130000000000000071e+01,2.745599155298104055e-01,2.760769911624738615e-01,2.980682881400788520e-01,2.745599155298104055e-01,2.887489542273895538e-01,0.000000000000000000e+00,-1.267196306491570335e-01
1.135000000000000142e+01,2.711228119141017578e-01,2.762371439456066113e-01,2.980682881400788520e-01,2.711228119141017578e-01,2.888437085507432056e-01,0.000000000000000000e+00,-1.260656460513664701e-01
1.140000000000000036e+01,2.680286863046573709e-01,2.764136873962838026e-01,2.980682881400788520e-01,2.680286863046573709e-01,2.889552153500969944e-01,0.000000000000000000e+00,-1.254152795381316410e-01
1.145000000000000107e+01,2.653488333663595600e-01,2.766051452084961060e-01,2.980682881400788520e-01,2.653488333663595600e-01,2.890819977153736287e-01,0.000000000000000000e+00,-1.247685250687755043e-01
1.150000000000000000e+01,2.631440647901860386e-01,2.768096880995576381e-01,2.980682881400788520e-01,2.631440647901860386e-01,2.892222257333621482e-01,0.000000000000000000e+00,-1.241253763380448655e-01
1.155000000000000071e+01,2.614630396303956328e-01,2.770251894535367132e-01,2.980682881400788520e-01,2.614630396303956328e-01,2.893737721046100719e-01,0.000000000000000000e+00,-1.234858265107339065e-01
1.160000000000000142e+01,2.603409613447729143e-01,2.772492874869700863e-01,2.980682881400788520e-01,2.603409613447729143e-01,2.895342742831900074e-01,0.000000000000000000e+00,-1.228498679621990719e-01
1.165000000000000036e+01,2.597986922027529233e-01,2.774794520237490181e-01,2.980682881400788520e-01,2.597986922027529233e-01,2.897012012267444203e-01,0.000000000000000000e+00,-1.222174920299542028e-01
1.170000000000000107e+01,2.598423181877339005e-01,2.777130538839149843e-01,2.980682881400788520e-01,2.598423181877339005e-01,2.898719227620629169e-01,0.000000000000000000e+00,-1.215886887814797424e-01
1.175000000000000000e+01,2.604631780042251932e-01,2.779474348750963220e-01,2.980682881400788520e-01,2.604631780042251932e-01,2.900437795554161036e-01,0.000000000000000000e+00,-1.209634468031977605e-01
1.180000000000000071e+01,2.616383495734698750e-01,2.781799764237610217e-01,2.980682881400788520e-01,2.616383495734698750e-01,2.902141517252883607e-01,0.000000000000000000e+00,-1.203417530152735976e-01
1.185000000000000142e+01,2.633315677748684358e-01,2.784081649922015567e-01,2.980682881400788520e-01,2.633315677748684358e-01,2.903805242438501355e-01,0.000000000000000000e+00,-1.197235925164858578e-01
1.190000000000000036e+01,2.654945294075014006e-01,2.786296525898541709e-01,2.980682881400788520e-01,2.654945294075014006e-01,2.905405474361425489e-01,0.000000000000000000e+00,-1.191089484628840289e-01
1.195000000000000107e+01,2.680685264732391437e-01,2.788423108960387808e-01,2.980682881400788520e-01,2.680685264732391437e-01,2.906920910943692204e-01,0.000000000000000000e+00,-1.184978019833040908e-01
1.200000000000000000e+01,2.709863377256314654e-01,2.790442777560379617e-01,2.980682881400788520e-01,2.709863377256314654e-01,2.908332909694465451e-01,0.000000000000000000e+00,-1.178901321340865005e-01
1.205000000000000071e+01,2.741743014734101536e-01,2.792339950833287454e-01,2.980682881400788520e-01,2.741743014734101536e-01,2.909625866727796883e-01,0.000000000000000000e+00,-1.172859158945093044e-01
1.210000000000000142e+01,2.775544900176867280e-01,2.794102374871785810e-01,2.980682881400788520e-01,2.775544900176867280e-01,2.910787503075358273e-01,0.000000000000000000e+00,-1.166851282035729354e-01
1.215000000000000036e+01,2.810469076491329821e-01,2.795721312363032007e-01,2.980682881400788520e-01,2.810469076491329821e-01,2.911809054400865682e-01,0.000000000000000000e+00,-1.160877420378340213e-01
1.220000000000000107e+01,2.845716393558470614e-01,2.797191634561022600e-01,2.980682881400788520e-01,2.845716393558470614e-01,2.912685363090065649e-01,0.000000000000000000e+00,-1.154937285290433130e-01
1.225000000000000000e+01,2.880508855895101972e-01,2.798511817302966054e-01,2.980682881400788520e-01,2.880508855895101972e-01,2.913414874422362022e-01,0.000000000000000000e+00,-1.149030571193961209e-01
1.230000000000000071e+01,2.914108287588523805e-01,2.799683845300406371e-01,2.980682881400788520e-01,2.914108287588523805e-01,2.913999541051705000e-01,0.000000000000000000e+00,-1.143156957512986155e-01
1.235000000000000142e+01,2.945832886622384295e-01,2.800713031185953494e-01,2.980682881400788520e-01,2.945832886622384295e-01,2.914444642273664732e-01,0.000000000000000000e+00,-1.137316110877108349e-01
1.240000000000000036e+01,2.975071359616495714e-01,2.801607757727844206e-01,2.980682881400788520e-01,2.975071359616495714e-01,2.914758526486220802e-01,0.000000000000000000e+00,-1.131507687583765825e-01
1.245000000000000107e+01,3.001294442669076301e-01,2.802379153205610818e-01,2.980682881400788520e-01,3.001294442669076301e-01,2.914952286832228623e-01,0.000000000000000000e+00,-1.125731336266179300e-01
1.250000000000000000e+01,3.024063718271773338e-01,2.803040711153896303e-01,2.980682881400788520e-01,3.024063718271773338e-01,2.915039381224777681e-01,0.000000000000000000e+00,-1.119986700708811983e-01
1.255000000000000071e+01,3.043037727922184299e-01,2.803607866523930015e-01,2.980682881400788520e-01,3.043037727922184299e-01,2.915035208798820165e-01,0.000000000000000000e+00,-1.114273422748903453e-01
1.260000000000000142e+01,3.057975452848463171e-01,2.804097540790997378e-01,2.980682881400788520e-01,3.057975452848463171e-01,2.914956655311097267e-01,0.000000000000000000e+00,-1.108591145201004158e-01
1.265000000000000036e+01,3.068737290849673505e-01,2.804527668668543305e-01,2.980682881400788520e-01,3.068737290849673505e-01,2.914821620142710734e-01,0.000000000000000000e+00,-1.102939514741674704e-01
1.270000000000000107e+01,3.075283696924949184e-01,2.804916718900120065e-01,2.980682881400788520e-01,3.075283696924949184e-01,2.914648537369465831e-01,0.000000000000000000e+00,-1.097318184693456822e-01
1.275000000000000000e+01,3.077671681603676435e-01,2.805283221119758696e-01,2.980682881400788520e-01,3.077671681603676435e-01,2.914455902884850458e-01,0.000000000000000000e+00,-1.091726817650915254e-01
1.280000000000000071e+01,3.076049376914170019e-01,2.805645310033965667e-01,2.980682881400788520e-01,3.076049376914170019e-01,2.914261818823649097e-01,0.000000000000000000e+00,-1.086165087896834441e-01
1.285000000000000142e+01,3.070648889188402619e-01,2.806020297221213933e-01,2.980682881400788520e-01,3.070648889188402619e-01,2.914083565577536561e-01,0.000000000000000000e+00,-1.080632683563224755e-01
1.290000000000000036e+01,3.061777663619635326e-01,2.806424279705549973e-01,2.980682881400788520e-01,3.061777663619635326e-01,2.913937210555509472e-01,0.000000000000000000e+00,-1.075129308499590958e-01
1.295000000000000107e+01,3.049808590293107136e-01,2.806871793177714292e-01,2.980682881400788520e-01,3.049808590293107136e-01,2.913837261559651948e-01,0.000000000000000000e+00,-1.069654683819378643e-01
1.300000000000000000e+01,3.035169087059187421e-01,2.807375516347392908e-01,2.980682881400788520e-01,3.035169087059187421e-01,2.913796371257854623e-01,0.000000000000000000e+00,-1.064208549104621593e-01
1.305000000000000071e+01,3.018329401879798479e-01,2.807946031449852775e-01,2.980682881400788520e-01,3.018329401879798479e-01,2.913825097775645800e-01,0.000000000000000000e+00,-1.058790663257930115e-01
1.310000000000000142e+01,2.999790385922606051e-01,2.808591644433619527e-01,2.980682881400788520e-01,2.999790385922606051e-01,2.913931724933621070e-01,0.000000000000000000e+00,-1.053400805000017232e-01
1.315000000000000036e+01,2.980070997600985372e-01,2.809318266855341806e-01,2.980682881400788520e-01,2.980070997600985372e-01,2.914122144157288430e-01,0.000000000000000000e+00,-1.048038773019468461e-01
1.320000000000000107e+01,2.959695805211203790e-01,2.810129360033556956e-01,2.980682881400788520e-01,2.959695805211203790e-01,2.914399798612486436e-01,0.000000000000000000e+00,-1.042704385789291338e-01
1.325000000000000000e+01,2.939182759700366132e-01,2.811025940592299377e-01,2.980682881400788520e-01,2.939182759700366132e-01,2.914765688699462176e-01,0.000000000000000000e+00,-1.037397481071627298e-01
1.330000000000000071e+01,2.919031507286664051e-01,2.812006645183192100e-01,2.980682881400788520e-01,2.919031507286664051e-01,2.915218436696962456e-01,0.000000000000000000e+00,-1.032117915137708702e-01
1.335000000000000142e+01,2.899712502327543850e-01,2.813067850932838843e-01,2.980682881400788520e-01,2.899712502327543850e-01,2.915754407106310175e-01,0.000000000000000000e+00,-1.026865561734712912e-01
1.340000000000000036e+01,2.881657162754855950e-01,2.814203847039905004e-01,2.980682881400788520e-01,2.881657162754855950e-01,2.916367878123339308e-01,0.000000000000000000e+00,-1.021640310834345811e-01
1.345000000000000107e+01,2.865249283119489787e-01,2.815407051958919715e-01,2.980682881400788520e-01,2.865249283119489787e-01,2.917051258678923786e-01,0.000000000000000000e+00,-1.016442067200035992e-01
1.350000000000000000e+01,2.850817884253556422e-01,2.816668269768135002e-01,2.980682881400788520e-01,2.850817884253556422e-01,2.917795344649173894e-01,0.000000000000000000e+00,-1.011270748810388226e-01
1.355000000000000071e+01,2.838631635092085381e-01,2.817976978635741148e-01,2.980682881400788520e-01,2.838631635092085381e-01,2.918589607153367349e-01,0.000000000000000000e+00,-1.006126285176258545e-01
1.360000000000000142e+01,2.828894933392763766e-01,2.819321643778587294e-01,2.980682881400788520e-01,2.828894933392763766e-01,2.919422505337349594e-01,0.000000000000000000e+00,-1.001008615587622441e-01
1.365000000000000036e+01,2.821745680602300577e-01,2.820690046953143737e-01,2.980682881400788520e-01,2.821745680602300577e-01,2.920281815685575322e-01,0.000000000000000000e+00,-9.959176873243184847e-02
1.370000000000000107e+01,2.817254734871769140e-01,2.822069624330268423e-01,2.980682881400788520e-01,2.817254734871769140e-01,2.921154969716486249e-01,0.000000000000000000e+00,-9.908534538621806276e-02
1.375000000000000000e+01,2.815426978119352497e-01,2.823447804581318277e-01,2.980682881400788520e-01,2.815426978119352497e-01,2.922029391891610706e-01,0.000000000000000000e+00,-9.858158731029269262e-02
1.380000000000000071e+01,2.816203890641558183e-01,2.824812339139450845e-01,2.980682881400788520e-01,2.816203890641558183e-01,2.922892829704734630e-01,0.000000000000000000e+00,-9.808049056528345133e-02
1.385000000000000142e+01,2.819467492053711055e-01,2.826151616891092733e-01,2.980682881400788520e-01,2.819467492053711055e-01,2.923733668208266523e-01,0.000000000000000000e+00,-9.758205131717355429e-02
1.390000000000000036e+01,2.825045481491280097e-01,2.827454955991851038e-01,2.980682881400788520e-01,2.825045481491280097e-01,2.924541221672885549e-01,0.000000000000000000e+00,-9.708626568103445598e-02
1.395000000000000107e+01,2.832717393356627422e-01,2.828712866080977939e-01,2.980682881400788520e-01,2.832717393356627422e-01,2.925305995656036218e-01,0.000000000000000000e+00,-9.659312957505833408e-02
1.400000000000000000e+01,2.842221576938492311e-01,2.829917274880232592e-01,2.980682881400788520e-01,2.842221576938492311e-01,2.926019913466265665e-01,0.000000000000000000e+00,-9.610263858603314280e-02
1.405000000000000071e+01,2.853262807726114625e-01,2.831061713997150009e-01,2.980682881400788520e-01,2.853262807726114625e-01,2.926676501844265865e-01,0.000000000000000000e+00,-9.561478784711564816e-02
1.410000000000000142e+01,2.865520343422939820e-01,2.832141459698489516e-01,2.980682881400788520e-01,2.865520343422939820e-01,2.927271031626980102e-01,0.000000000000000000e+00,-9.512957192849054444e-02
1.415000000000000036e+01,2.878656246499960991e-01,2.833153625464679415e-01,2.980682881400788520e-01,2.878656246499960991e-01,2.927800610205953946e-01,0.000000000000000000e+00,-9.464698474127478112e-02
1.420000000000000107e+01,2.892323805579098406e-01,2.834097204265974557e-01,2.980682881400788520e-01,2.892323805579098406e-01,2.928264223720801196e-01,0.000000000000000000e+00,-9.416701945482662539e-02
1.425000000000000000e+01,2.906175898222265741e-01,2.834973059698782660e-01,2.980682881400788520e-01,2.906175898222265741e-01,2.928662728126235626e-01,0.000000000000000000e+00,-9.368966842745277135e-02
1.430000000000000071e+01,2.919873146509199269e-01,2.835783866366187178e-01,2.980682881400788520e-01,2.919873146509199269e-01,2.928998789516547574e-01,0.000000000000000000e+00,-9.321492315036074283e-02
1.435000000000000142e+01,2.933091723413058793e-01,2.836534001156628126e-01,2.980682881400788520e-01,2.933091723413058793e-01,2.929276775361229213e-01,0.000000000000000000e+00,-9.274277420460080856e-02
1.440000000000000036e+01,2.945530672390974658e-01,2.837229388342111247e-01,2.980682881400788520e-01,2.945530672390974658e-01,2.929502599572750832e-01,0.000000000000000000e+00,-9.227321123063944586e-02
1.445000000000000107e+01,2.956918605400939981e-01,2.837877302651733435e-01,2.980682881400788520e-01,2.956918605400939981e-01,2.929683525561874169e-01,0.000000000000000000e+00,-9.180622291014073344e-02
1.450000000000000000e+01,2.967019646875685979e-01,2.838486135644608943e-01,2.980682881400788520e-01,2.967019646875685979e-01,2.929827932604081031e-01,0.000000000000000000e+00,-9.134179695947239330e-02
1.455000000000000071e+01,2.975638494535648437e-01,2.839065131772922079e-01,2.980682881400788520e-01,2.975638494535648437e-01,2.929945051907330567e-01,0.000000000000000000e+00,-9.087992013440829298e-02
1.460000000000000142e+01,2.982624473976487334e-01,2.839624101454641947e-01,2.980682881400788520e-01,2.982624473976487334e-01,2.930044679700107291e-01,0.000000000000000000e+00,-9.042057824546538558e-02
1.465000000000000036e+01,2.987874474332648522e-01,2.840173119230573473e-01,2.980682881400788520e-01,2.987874474332648522e-01,2.930136875413853481e-01,0.000000000000000000e+00,-8.996375618328007751e-02
1.470000000000000107e+01,2.991334668337424230e-01,2.840722215628550540e-01,2.980682881400788520e-01,2.991334668337424230e-01,2.930231653581958917e-01,0.000000000000000000e+00,-8.950943795340889075e-02
1.475000000000000000e+01,2.993000942659921892e-01,2.841281071669347069e-01,2.980682881400788520e-01,2.993000942659921892e-01,2.930338678389262097e-01,0.000000000000000000e+00,-8.905760671991526378e-02
1.480000000000000071e+01,2.992917993801253451e-01,2.841858725001300545e-01,2.980682881400788520e-01,2.992917993801253451e-01,2.930466969858384063e-01,0.000000000000000000e+00,-8.860824485708332365e-02
1.485000000000000142e+01,2.991177080712483227e-01,2.842463296428324737e-01,2.980682881400788520e-01,2.991177080712483227e-01,2.930624630436908795e-01,0.000000000000000000e+00,-8.816133400858384983e-02
1.490000000000000036e+01,2.987912466611573614e-01,2.843101745093246646e-01,2.980682881400788520e-01,2.987912466611573614e-01,2.930818600246642980e-01,0.000000000000000000e+00,-8.771685515339594508e-02
1.495000000000000107e+01,2.983296627548223667e-01,2.843779659799982040e-01,2.980682881400788520e-01,2.983296627548223667e-01,2.931054448477757868e-01,0.000000000000000000e+00,-8.727478867777579974e-02
1.500000000000000000e+01,2.977534351885207098e-01,2.844501092919981544e-01,2.980682881400788520e-01,2.977534351885207098e-01,2.931336207372520763e-01,0.000000000000000000e+00,-8.683511445253974670e-02
1.505000000000000071e+01,2.970855900442869180e-01,2.845268442058020431e-01,2.980682881400788520e-01,2.970855900442869180e-01,2.931666253972937120e-01,0.000000000000000000e+00,-8.639781191491656409e-02
1.510000000000000142e+01,2.963509438805171925e-01,2.846082383187804044e-01,2.980682881400788520e-01,2.963509438805171925e-01,2.932045243342011887e-01,0.000000000000000000e+00,-8.596286015420802340e-02
1.515000000000000036e+01,2.955752988439608875e-01,2.846941857356639072e-01,2.980682881400788520e-01,2.955752988439608875e-01,2.932472095357115394e-01,0.000000000000000000e+00,-8.553023800047629410e-02
1.520000000000000107e+01,2.947846169296208796e-01,2.847844111355948837e-01,2.980682881400788520e-01,2.947846169296208796e-01,2.932944035471416466e-01,0.000000000000000000e+00,-8.509992411546805913e-02
1.525000000000000000e+01,2.940042021313490905e-01,2.848784791021375939e-01,2.980682881400788520e-01,2.940042021313490905e-01,2.933456688106345633e-01,0.000000000000000000e+00,-8.467189708496977718e-02
1.530000000000000071e+01,2.932579194277730728e-01,2.849758084126252089e-01,2.980682881400788520e-01,2.932579194277730728e-01,2.934004219638030042e-01,0.000000000000000000e+00,-8.424613551177821680e-02
1.535000000000000142e+01,2.925674784018919561e-01,2.850756908228478381e-01,2.980682881400788520e-01,2.925674784018919561e-01,2.934579526336939526e-01,0.000000000000000000e+00,-8.382261810846121375e-02
1.540000000000000036e+01,2.919518068090729002e-01,2.851773137383688539e-01,2.980682881400788520e-01,2.919518068090729002e-01,2.935174461172770366e-01,0.000000000000000000e+00,-8.340132378908203525e-02
1.545000000000000107e+01,2.914265356853804056e-01,2.852797860400965169e-01,2.980682881400788520e-01,2.914265356853804056e-01,2.935780092160019672e-01,0.000000000000000000e+00,-8.298223175905430904e-02
1.550000000000000000e+01,2.910036128075593198e-01,2.853821662337066578e-01,2.980682881400788520e-01,2.910036128075593198e-01,2.936386983939370254e-01,0.000000000000000000e+00,-8.256532160230323214e-02
1.555000000000000071e+01,2.906910557315634525e-01,2.854834920235946871e-01,2.980682881400788520e-01,2.906910557315634525e-01,2.936985493600860475e-01,0.000000000000000000e+00,-8.215057336491378426e-02
1.560000000000000142e+01,2.904928495581295400e-01,2.855828103745137181e-01,2.980682881400788520e-01,2.904928495581295400e-01,2.937566071379602017e-01,0.000000000000000000e+00,-8.173796763446505853e-02
1.565000000000000036e+01,2.904089883456710819e-01,2.856792071188938298e-01,2.980682881400788520e-01,2.904089883456710819e-01,2.938119556803211463e-01,0.000000000000000000e+00,-8.132748561427309564e-02
1.570000000000000107e+01,2.904356530663341207e-01,2.857718351946791913e-01,2.980682881400788520e-01,2.904356530663341207e-01,2.938637461138588480e-01,0.000000000000000000e+00,-8.091910919179652606e-02
1.575000000000000000e+01,2.905655135177113713e-01,2.858599406557360556e-01,2.980682881400788520e-01,2.905655135177113713e-01,2.939112227557860724e-01,0.000000000000000000e+00,-8.051282100050027868e-02
1.580000000000000071e+01,2.907881369566607255e-01,2.859428856816733644e-01,2.980682881400788520e-01,2.907881369566607255e-01,2.939537461291261700e-01,0.000000000000000000e+00,-8.010860447452786137e-02
1.585000000000000142e+01,2.910904826466975126e-01,2.860201679224941285e-01,2.980682881400788520e-01,2.910904826466975126e-01,2.939908123120532624e-01,0.000000000000000000e+00,-7.970644389559126963e-02
1.590000000000000036e+01,2.914574591616853061e-01,2.860914356412731507e-01,2.980682881400788520e-01,2.914574591616853061e-01,2.940220680844292112e-01,0.000000000000000000e+00,-7.930632443156027112e-02
1.595000000000000107e+01,2.918725202330729185e-01,2.861564982599075213e-01,2.980682881400788520e-01,2.918725202330729185e-01,2.940473214765392806e-01,0.000000000000000000e+00,-7.890823216631742687e-02
1.600000000000000000e+01,2.923182751425337789e-01,2.862153320634698850e-01,2.980682881400788520e-01,2.923182751425337789e-01,2.940665474755226327e-01,0.000000000000000000e+00,-7.851215412052742204e-02
1.605000000000000071e+01,2.927770910385329439e-01,2.862680809723249231e-01,2.980682881400788520e-01,2.927770910385329439e-01,2.940798887986320609e-01,0.000000000000000000e+00,-7.811807826307186342e-02
1.610000000000000142e+01,2.932316669134596987e-01,2.863150524426230636e-01,2.980682881400788520e-01,2.932316669134596987e-01,2.940876517939224888e-01,0.000000000000000000e+00,-7.772599351299432080e-02
1.615000000000000213e+01,2.936655620820949886e-01,2.863567087001349099e-01,2.980682881400788520e-01,2.936655620820949886e-01,2.940902976733252849e-01,0.000000000000000000e+00,-7.733588973190390348e-02
1.619999999999999929e+01,2.940636655837243207e-01,2.863936536452419968e-01,2.980682881400788520e-01,2.940636655837243207e-01,2.940884294159306078e-01,0.000000000000000000e+00,-7.694775770688608296e-02
1.625000000000000000e+01,2.944125967107595887e-01,2.864266158845626964e-01,2.980682881400788520e-01,2.944125967107595887e-01,2.940827747969693706e-01,0.000000000000000000e+00,-7.656158912406654804e-02
1.630000000000000071e+01,2.947010305811091913e-01,2.864564284442160380e-01,2.980682881400788520e-01,2.947010305811091913e-01,2.940741660975229599e-01,0.000000000000000000e+00,-7.617737653306899670e-02
1.635000000000000142e+01,2.949199460884349144e-01,2.864840057989998523e-01,2.980682881400788520e-01,2.949199460884349144e-01,2.940635171292689809e-01,0.000000000000000000e+00,-7.579511330269128599e-02
1.640000000000000213e+01,2.950627965029899991e-01,2.865103189094561076e-01,2.980682881400788520e-01,2.950627965029899991e-01,2.940517982662771423e-01,0.000000000000000000e+00,-7.541479356821013946e-02
1.644999999999999929e+01,2.951256053367571908e-01,2.865363689944002701e-01,2.980682881400788520e-01,2.951256053367571908e-01,2.940400102114793524e-01,0.000000000000000000e+00,-7.503641217079129455e-02
1.650000000000000000e+01,2.951069917777158214e-01,2.865631607801826797e-01,2.980682881400788520e-01,2.951069917777158214e-01,2.940291572391380837e-01,0.000000000000000000e+00,-7.465996458955390103e-02
1.655000000000000071e+01,2.950081310525763389e-01,2.865916759605784958e-01,2.980682881400788520e-01,2.950081310525763389e-01,2.940202206472678492e-01,0.000000000000000000e+00,-7.428544686689372845e-02
1.660000000000000142e+01,2.948326555672216021e-01,2.866228475741380843e-01,2.980682881400788520e-01,2.948326555672216021e-01,2.940141331269108815e-01,0.000000000000000000e+00,-7.391285552772822176e-02
1.665000000000000213e+01,2.945865027180872842e-01,2.866575359609175866e-01,2.980682881400788520e-01,2.945865027180872842e-01,2.940117547102553686e-01,0.000000000000000000e+00,-7.354218749337781968e-02
1.669999999999999929e+01,2.942777150154284316e-01,2.866965068999107746e-01,2.980682881400788520e-01,2.942777150154284316e-01,2.940138508989960653e-01,0.000000000000000000e+00,-7.317343999085303141e-02
1.675000000000000000e+01,2.939161977735672004e-01,2.867404124546514277e-01,2.980682881400788520e-01,2.939161977735672004e-01,2.940210735004879505e-01,0.000000000000000000e+00,-7.280661045836535339e-02
1.680000000000000071e+01,2.935134392612285259e-01,2.867897749699218624e-01,2.980682881400788520e-01,2.935134392612285259e-01,2.940339446147159363e-01,0.000000000000000000e+00,-7.244169644794072604e-02
1.685000000000000142e+01,2.930821980020458239e-01,2.868449745699415687e-01,2.980682881400788520e-01,2.930821980020458239e-01,2.940528441225484513e-01,0.000000000000000000e+00,-7.207869552606877006e-02
1.690000000000000213e+01,2.926361619698560901e-01,2.869062404104828490e-01,2.980682881400788520e-01,2.926361619698560901e-01,2.940780009278212703e-01,0.000000000000000000e+00,-7.171760517338419960e-02
1.694999999999999929e+01,2.921895847875444763e-01,2.869736458366703435e-01,2.980682881400788520e-01,2.921895847875444763e-01,2.941094881051144472e-01,0.000000000000000000e+00,-7.135842268444099468e-02
1.700000000000000000e+01,2.917569047125339599e-01,2.870471074972724690e-01,2.980682881400788520e-01,2.917569047125339599e-01,2.941472220041425611e-01,0.000000000000000000e+00,-7.100114506870076891e-02
1.705000000000000071e+01,2.913523531262133259e-01,2.871263883674490258e-01,2.980682881400788520e-01,2.913523531262133259e-01,2.941909652628412752e-01,0.000000000000000000e+00,-7.064576895392264688e-02
1.710000000000000142e+01,2.909895603433803046e-01,2.872111045373616500e-01,2.980682881400788520e-01,2.909895603433803046e-01,2.942403335866808356e-01,0.000000000000000000e+00,-7.029229049319214717e-02
1.715000000000000213e+01,2.906811676916262188e-01,2.873007355357702908e-01,2.980682881400788520e-01,2.906811676916262188e-01,2.942948060634579810e-01,0.000000000000000000e+00,-6.994070527687669403e-02
1.719999999999999929e+01,2.904384558300743824e-01,2.873946378774803745e-01,2.980682881400788520e-01,2.904384558300743824e-01,2.943537387025625396e-01,0.000000000000000000e+00,-6.959100825082159547e-02
1.725000000000000000e+01,2.902710000291038317e-01,2.874920614527902152e-01,2.980682881400788520e-01,2.902710000291038317e-01,2.944163808170017771e-01,0.000000000000000000e+00,-6.924319364211556360e-02
1.730000000000000071e+01,2.901863634781360890e-01,2.875921683171649423e-01,2.980682881400788520e-01,2.901863634781360890e-01,2.944818938065387193e-01,0.000000000000000000e+00,-6.889725489373790812e-02
1.735000000000000142e+01,2.901898395165610767e-01,2.876940533912153430e-01,2.980682881400788520e-01,2.901898395165610767e-01,2.945493718521517978e-01,0.000000000000000000e+00,-6.855318460936461744e-02
1.740000000000000213e+01,2.902842529240907687e-01,2.877967665453914359e-01,2.980682881400788520e-01,2.902842529240907687e-01,2.946178639963445423e-01,0.000000000000000000e+00,-6.821097450953093888e-02
1.744999999999999929e+01,2.904698290413968986e-01,2.878993355210275329e-01,2.980682881400788520e-01,2.904698290413968986e-01,2.946863970610525962e-01,0.000000000000000000e+00,-6.787061540025061956e-02
1.750000000000000000e+01,2.907441375525254834e-01,2.880007891296470501e-01,2.980682881400788520e-01,2.907441375525254834e-01,2.947539988451514659e-01,0.000000000000000000e+00,-6.753209715504440713e-02
1.755000000000000071e+01,2.911021153302548736e-01,2.881001801756075675e-01,2.980682881400788520e-01,2.911021153302548736e-01,2.948197210467235485e-01,0.000000000000000000e+00,-6.719540871115961544e-02
1.760000000000000142e+01,2.915361699501883286e-01,2.881966075628567547e-01,2.980682881400788520e-01,2.915361699501883286e-01,2.948826613709116806e-01,0.000000000000000000e+00,-6.686053808054953640e-02
1.765000000000000213e+01,2.920363624763487320e-01,2.882892370741304555e-01,2.980682881400788520e-01,2.920363624763487320e-01,2.949419843117250251e-01,0.000000000000000000e+00,-6.652747237594580643e-02
1.769999999999999929e+01,2.925906650850021440e-01,2.883773203495054727e-01,2.980682881400788520e-01,2.925906650850021440e-01,2.949969401347141695e-01,0.000000000000000000e+00,-6.619619785208673279e-02
1.775000000000000000e+01,2.931852862007408023e-01,2.884602116397552707e-01,2.980682881400788520e-01,2.931852862007408023e-01,2.950468816359431701e-01,0.000000000000000000e+00,-6.586669996187941023e-02
1.780000000000000071e+01,2.938050532325993669e-01,2.885373819672303330e-01,2.980682881400788520e-01,2.938050532325993669e-01,2.950912783099278736e-01,0.000000000000000000e+00,-6.553896342697537736e-02
1.785000000000000142e+01,2.944338408549368458e-01,2.886084303916270355e-01,2.980682881400788520e-01,2.944338408549368458e-01,2.951297276238194489e-01,0.000000000000000000e+00,-6.521297232192439786e-02
1.790000000000000213e+01,2.950550311787061286e-01,2.886730921485407553e-01,2.980682881400788520e-01,2.950550311787061286e-01,2.951619631656182130e-01,0.000000000000000000e+00,-6.488871017077423031e-02
1.794999999999999929e+01,2.956519911625125063e-01,2.887312435035682134e-01,2.980682881400788520e-01,2.956519911625125063e-01,2.951878595090364765e-01,0.000000000000000000e+00,-6.456616005468263086e-02
1.800000000000000000e+01,2.962085522354588329e-01,2.887829032423063214e-01,2.980682881400788520e-01,2.962085522354588329e-01,2.952074337151897598e-01,0.000000000000000000e+00,-6.424530472883432930e-02
1.805000000000000071e+01,2.967094773209669745e-01,2.888282307952492189e-01,2.980682881400788520e-01,2.967094773209669745e-01,2.952208434699203354e-01,0.000000000000000000e+00,-6.392612674671167838e-02
1.810000000000000142e+01,2.971409012046718479e-01,2.888675210746481925e-01,2.980682881400788520e-01,2.971409012046718479e-01,2.952283819336035675e-01,0.000000000000000000e+00,-6.360860858955334762e-02
1.815000000000000213e+01,2.974907313974810008e-01,2.889011961762359415e-01,2.980682881400788520e-01,2.974907313974810008e-01,2.952304694561032616e-01,0.000000000000000000e+00,-6.329273279867304869e-02
1.819999999999999929e+01,2.977489982099675858e-01,2.889297941707069661e-01,2.980682881400788520e-01,2.977489982099675858e-01,2.952276423815263229e-01,0.000000000000000000e+00,-6.297848210819376180e-02
1.825000000000000000e+01,2.979081445752780888e-01,2.889539552764520125e-01,2.980682881400788520e-01,2.979081445752780888e-01,2.952205392340219725e-01,0.000000000000000000e+00,-6.266583957569955843e-02
1.830000000000000071e+01,2.979632481387020082e-01,2.889744057647833375e-01,2.980682881400788520e-01,2.979632481387020082e-01,2.952098846356134287e-01,0.000000000000000000e+00,-6.235478870830089837e-02
1.835000000000000142e+01,2.979121701892669116e-01,2.889919400004052341e-01,2.980682881400788520e-01,2.979121701892669116e-01,2.951964713585734090e-01,0.000000000000000000e+00,-6.204531358168190874e-02
1.840000000000000213e+01,2.977556280753181905e-01,2.890074010619492206e-01,2.980682881400788520e-01,2.977556280753181905e-01,2.951811409569307654e-01,0.000000000000000000e+00,-6.173739894981566251e-02
1.844999999999999929e+01,2.974971897736394810e-01,2.890216604189517757e-01,2.980682881400788520e-01,2.974971897736394810e-01,2.951647634532739151e-01,0.000000000000000000e+00,-6.143103034322139333e-02
1.850000000000000000e+01,2.971431912392585306e-01,2.890355971618367992e-01,2.980682881400788520e-01,2.971431912392585306e-01,2.951482165772242316e-01,0.000000000000000000e+00,-6.112619415387430394e-02
1.855000000000000071e+01,2.967025790336810798e-01,2.890500772896668069e-01,2.980682881400788520e-01,2.967025790336810798e-01,2.951323650601836435e-01,0.000000000000000000e+00,-6.082287770516846964e-02
1.860000000000000142e+01,2.961866825049169205e-01,2.890659335562782428e-01,2.980682881400788520e-01,2.961866825049169205e-01,2.951180404868441465e-01,0.000000000000000000e+00,-6.052106930565886306e-02
1.865000000000000213e+01,2.956089214686594135e-01,2.890839463588673053e-01,2.980682881400788520e-01,2.956089214686594135e-01,2.951060221874343137e-01,0.000000000000000000e+00,-6.022075828566963995e-02
1.869999999999999929e+01,2.949844569093792446e-01,2.891048261244059669e-01,2.980682881400788520e-01,2.949844569093792446e-01,2.950970196260296330e-01,0.000000000000000000e+00,-5.992193501623661184e-02
1.875000000000000000e+01,2.943297936690139616e-01,2.891291976090369920e-01,2.980682881400788520e-01,2.943297936690139616e-01,2.950916567000611002e-01,0.000000000000000000e+00,-5.962459091024157470e-02
1.880000000000000071e+01,2.936623453954748664e-01,2.891575864747653046e-01,2.980682881400788520e-01,2.936623453954748664e-01,2.950904583153637351e-01,0.000000000000000000e+00,-5.932871840598447771e-02
1.885000000000000142e+01,2.929999731484553283e-01,2.891904084475893089e-01,2.980682881400788520e-01,2.929999731484553283e-01,2.950938395409708481e-01,0.000000000000000000e+00,-5.903431093381547590e-02
1.890000000000000213e+01,2.923605099612380798e-01,2.892279612932757704e-01,2.980682881400788520e-01,2.923605099612380798e-01,2.951020975799557577e-01,0.000000000000000000e+00,-5.874136286679988023e-02
1.894999999999999929e+01,2.917612842829871989e-01,2.892704197731094107e-01,2.980682881400788520e-01,2.917612842829871989e-01,2.951154067187802266e-01,0.000000000000000000e+00,-5.844986945670821443e-02
1.900000000000000000e+01,2.912186555233430285e-01,2.893178336641940573e-01,2.980682881400788520e-01,2.912186555233430285e-01,2.951338163398840031e-01,0.000000000000000000e+00,-5.815982675689937431e-02
1.905000000000000071e+01,2.907475748414160566e-01,2.893701288494441859e-01,2.980682881400788520e-01,2.907475748414160566e-01,2.951572520028337698e-01,0.000000000000000000e+00,-5.787123153389636676e-02
1.910000000000000142e+01,2.903611838268534973e-01,2.894271114035550374e-01,2.980682881400788520e-01,2.903611838268534973e-01,2.951855195205177473e-01,0.000000000000000000e+00,-5.758408116962766138e-02
1.915000000000000213e+01,2.900704627909839739e-01,2.894884745252392921e-01,2.980682881400788520e-01,2.900704627909839739e-01,2.952183118808825446e-01,0.000000000000000000e+00,-5.729837355643269819e-02
1.920000000000000284e+01,2.898839390226876644e-01,2.895538080950365578e-01,2.980682881400788520e-01,2.898839390226876644e-01,2.952552187937360073e-01,0.000000000000000000e+00,-5.701410698699471702e-02
1.925000000000000000e+01,2.898074635935013466e-01,2.896226105740383749e-01,2.980682881400788520e-01,2.898074635935013466e-01,2.952957385781762034e-01,0.000000000000000000e+00,-5.673128004137832636e-02
1.930000000000000071e+01,2.898440631727960959e-01,2.896943029036721517e-01,2.980682881400788520e-01,2.898440631727960959e-01,2.953392920510033437e-01,0.000000000000000000e+00,-5.644989147331205132e-02
1.935000000000000142e+01,2.899938709147296678e-01,2.897682440216926558e-01,2.980682881400788520e-01,2.899938709147296678e-01,2.953852380314699322e-01,0.000000000000000000e+00,-5.616994009777295793e-02
1.940000000000000213e+01,2.902541379030415536e-01,2.898437475758131043e-01,2.980682881400788520e-01,2.902541379030415536e-01,2.954328900439937566e-01,0.000000000000000000e+00,-5.589142468180675200e-02
1.945000000000000284e+01,2.906193240013604795e-01,2.899200993946611793e-01,2.980682881400788520e-01,2.906193240013604795e-01,2.954815337786972917e-01,0.000000000000000000e+00,-5.561434384036110373e-02
1.950000000000000000e+01,2.910812643763434071e-01,2.899965752662446161e-01,2.980682881400788520e-01,2.910812643763434071e-01,2.955304448601174250e-01,0.000000000000000000e+00,-5.533869593872792203e-02
1.955000000000000071e+01,2.916294055579461975e-01,2.900724585767448516e-01,2.980682881400788520e-01,2.916294055579461975e-01,2.955789064770433794e-01,0.000000000000000000e+00,-5.506447900298499371e-02
1.960000000000000142e+01,2.922511027845270948e-01,2.901470573767305772e-01,2.980682881400788520e-01,2.922511027845270948e-01,2.956262264406923079e-01,0.000000000000000000e+00,-5.479169063961700920e-02
1.965000000000000213e+01,2.929319686413466295e-01,2.902197204669741959e-01,2.980682881400788520e-01,2.929319686413466295e-01,2.956717532635013690e-01,0.000000000000000000e+00,-5.452032796527189751e-02
1.970000000000000284e+01,2.936562617059869096e-01,2.902898521308495128e-01,2.980682881400788520e-01,2.936562617059869096e-01,2.957148908855883884e-01,0.000000000000000000e+00,-5.425038754738886748e-02
1.975000000000000000e+01,2.944073031013451081e-01,2.903569251834584586e-01,2.980682881400788520e-01,2.944073031013451081e-01,2.957551117190801437e-01,0.000000000000000000e+00,-5.398186535621675441e-02
1.980000000000000071e+01,2.951679085339801167e-01,2.904204920576868298e-01,2.980682881400788520e-01,2.951679085339801167e-01,2.957919677305401174e-01,0.000000000000000000e+00,-5.371475672853259775e-02
1.985000000000000142e+01,2.959208235412540966e-01,2.904801937027359782e-01,2.980682881400788520e-01,2.959208235412540966e-01,2.958250993370532544e-01,0.000000000000000000e+00,-5.344905634317250603e-02
1.990000000000000213e+01,2.966491502375825928e-01,2.905357661297031657e-01,2.980682881400788520e-01,2.966491502375825928e-01,2.958542419505332810e-01,0.000000000000000000e+00,-5.318475820830137479e-02
1.995000000000000284e+01,2.973367547704323099e-01,2.905870444998884250e-01,2.980682881400788520e-01,2.973367547704323099e-01,2.958792300659061070e-01,0.000000000000000000e+00,-5.292185566017653525e-02
2.000000000000000000e+01,2.979686458891979139e-01,2.906339647131562787e-01,2.980682881400788520e-01,2.979686458891979139e-01,2.958999988504567580e-01,0.000000000000000000e+00,-5.266034137300523721e-02
2.005000000000000071e+01,2.985313164074832604e-01,2.906765625144455689e-01,2.980682881400788520e-01,2.985313164074832604e-01,2.959165832523808493e-01,0.000000000000000000e+00,-5.240020737935260908e-02
2.010000000000000142e+01,2.990130408158753195e-01,2.907149701950887954e-01,2.980682881400788520e-01,2.990130408158753195e-01,2.959291147051318904e-01,0.000000000000000000e+00,-5.214144510043080410e-02
2.015000000000000213e+01,2.994041238005298866e-01,2.907494110207956561e-01,2.980682881400788520e-01,2.994041238005298866e-01,2.959378155593442306e-01,0.000000000000000000e+00,-5.188404538548544581e-02
2.020000000000000284e+01,2.996970958787882888e-01,2.907801915689467998e-01,2.980682881400788520e-01,2.996970958787882888e-01,2.959429914248863369e-01,0.000000000000000000e+00,-5.162799855939530225e-02
2.025000000000000000e+01,2.998868537296398018e-01,2.908076922033269174e-01,2.980682881400788520e-01,2.998868537296398018e-01,2.959450216510785547e-01,0.000000000000000000e+00,-5.137329447751634581e-02
2.030000000000000071e+01,2.999707440455979812e-01,2.908323559538472658e-01,2.980682881400788520e-01,2.999707440455979812e-01,2.959443482125196923e-01,0.000000000000000000e+00,-5.111992258672445194e-02
2.035000000000000142e+01,2.999485908528450318e-01,2.908546761015167736e-01,2.980682881400788520e-01,2.999485908528450318e-01,2.959414633006720030e-01,0.000000000000000000e+00,-5.086787199155266836e-02
2.040000000000000213e+01,2.998226672432567907e-01,2.908751827944059398e-01,2.980682881400788520e-01,2.998226672432567907e-01,2.959368959468328120e-01,0.000000000000000000e+00,-5.061713152426842305e-02
2.045000000000000284e+01,2.995976133519065998e-01,2.908944290381913489e-01,2.980682881400788520e-01,2.995976133519065998e-01,2.959311980199620939e-01,0.000000000000000000e+00,-5.036768981770742976e-02
2.050000000000000000e+01,2.992803032207995706e-01,2.909129764147828645e-01,2.980682881400788520e-01,2.992803032207995706e-01,2.959249299527484944e-01,0.000000000000000000e+00,-5.011953537965642413e-02
2.055000000000000071e+01,2.988796639400200794e-01,2.909313808843428384e-01,2.980682881400788520e-01,2.988796639400200794e-01,2.959186465511006725e-01,0.000000000000000000e+00,-4.987265666757848687e-02
2.060000000000000142e+01,2.984064511746832293e-01,2.909501790196537541e-01,2.980682881400788520e-01,2.984064511746832293e-01,2.959128832359024242e-01,0.000000000000000000e+00,-4.962704216248695066e-02
2.065000000000000213e+01,2.978729858868046643e-01,2.909698750073746454e-01,2.980682881400788520e-01,2.978729858868046643e-01,2.959081430514551858e-01,0.000000000000000000e+00,-4.938268044080558472e-02
2.070000000000000284e+01,2.972928577524083238e-01,2.909909287284809243e-01,2.980682881400788520e-01,2.972928577524083238e-01,2.959048847527911419e-01,0.000000000000000000e+00,-4.913956024310209975e-02
2.075000000000000000e+01,2.966806014512995415e-01,2.910137452005210346e-01,2.980682881400788520e-01,2.966806014512995415e-01,2.959035122543861029e-01,0.000000000000000000e+00,-4.889767053865117646e-02
2.080000000000000071e+01,2.960513526535779039e-01,2.910386656278256545e-01,2.980682881400788520e-01,2.960513526535779039e-01,2.959043656863126204e-01,0.000000000000000000e+00,-4.865700058486958218e-02
2.085000000000000142e+01,2.954204911160964175e-01,2.910659602632389431e-01,2.980682881400788520e-01,2.954204911160964175e-01,2.959077142613159572e-01,0.000000000000000000e+00,-4.841753998077002324e-02
2.090000000000000213e+01,2.948032787983472791e-01,2.910958232372495846e-01,2.980682881400788520e-01,2.948032787983472791e-01,2.959137511086198380e-01,0.000000000000000000e+00,-4.817927871370225601e-02
2.095000000000000284e+01,2.942145012704126539e-01,2.911283694587036841e-01,2.980682881400788520e-01,2.942145012704126539e-01,2.959225901785820789e-01,0.000000000000000000e+00,-4.794220719878389964e-02
2.100000000000000000e+01,2.936681208744943428e-01,2.911636336368494948e-01,2.980682881400788520e-01,2.936681208744943428e-01,2.959342652679066155e-01,0.000000000000000000e+00,-4.770631631057156707e-02
2.105000000000000071e+01,2.931769500783569793e-01,2.912015714186937387e-01,2.980682881400788520e-01,2.931769500783569793e-01,2.959487311593617664e-01,0.000000000000000000e+00,-4.747159740667981215e-02
2.110000000000000142e+01,2.927523531935040668e-01,2.912420625800276608e-01,2.980682881400788520e-01,2.927523531935040668e-01,2.959658668143492211e-01,0.000000000000000000e+00,-4.723804234321539453e-02
2.115000000000000213e+01,2.924039841039033916e-01,2.912849161545355559e-01,2.980682881400788520e-01,2.924039841039033916e-01,2.959854805027413160e-01,0.000000000000000000e+00,-4.700564348205771986e-02
2.120000000000000284e+01,2.921395668572824289e-01,2.913298773346618131e-01,2.980682881400788520e-01,2.921395668572824289e-01,2.960073167036796349e-01,0.000000000000000000e+00,-4.677439369017824533e-02
2.125000000000000000e+01,2.919647249206262507e-01,2.913766359318457622e-01,2.980682881400788520e-01,2.919647249206262507e-01,2.960310645649798511e-01,0.000000000000000000e+00,-4.654428633134090332e-02
2.130000000000000071e+01,2.918828636206197147e-01,2.914248361437007939e-01,2.980682881400788520e-01,2.918828636206197147e-01,2.960563676687680279e-01,0.000000000000000000e+00,-4.631531525067270061e-02
2.135000000000000142e+01,2.918951088194226551e-01,2.914740873429049195e-01,2.980682881400788520e-01,2.918951088194226551e-01,2.960828348181764880e-01,0.000000000000000000e+00,-4.608747475271567778e-02
2.140000000000000213e+01,2.920003032702254142e-01,2.915239755779711062e-01,2.980682881400788520e-01,2.920003032702254142e-01,2.961100515353395357e-01,0.000000000000000000e+00,-4.586075957368411504e-02
2.145000000000000284e+01,2.921950604189766931e-01,2.915740754604104201e-01,2.980682881400788520e-01,2.921950604189766931e-01,2.961375919452841066e-01,0.000000000000000000e+00,-4.563516484873685053e-02
2.150000000000000000e+01,2.924738737376024744e-01,2.916239621065438437e-01,2.980682881400788520e-01,2.924738737376024744e-01,2.961650307140578087e-01,0.000000000000000000e+00,-4.541068607513994854e-02
2.155000000000000071e+01,2.928292780602184120e-01,2.916732228055169407e-01,2.980682881400788520e-01,2.928292780602184120e-01,2.961919547127404573e-01,0.000000000000000000e+00,-4.518731907223492994e-02
2.160000000000000142e+01,2.932520579141977835e-01,2.917214680977724961e-01,2.980682881400788520e-01,2.932520579141977835e-01,2.962179740916868753e-01,0.000000000000000000e+00,-4.496505993914422239e-02
2.165000000000000213e+01,2.937314965518117993e-01,2.917683419698864355e-01,2.980682881400788520e-01,2.937314965518117993e-01,2.962427324710000254e-01,0.000000000000000000e+00,-4.474390501113593988e-02
2.170000000000000284e+01,2.942556583436433670e-01,2.918135309015373324e-01,2.980682881400788520e-01,2.942556583436433670e-01,2.962659159830913214e-01,0.000000000000000000e+00,-4.452385081554016688e-02
2.175000000000000000e+01,2.948116964263157724e-01,2.918567715374564830e-01,2.980682881400788520e-01,2.948116964263157724e-01,2.962872609402618651e-01,0.000000000000000000e+00,-4.430489402805400795e-02
2.180000000000000071e+01,2.953861770230475359e-01,2.918978568002826846e-01,2.980682881400788520e-01,2.953861770230475359e-01,2.963065599433030162e-01,0.000000000000000000e+00,-4.408703143020384352e-02
2.185000000000000142e+01,2.959654116790456091e-01,2.919366403079248218e-01,2.980682881400788520e-01,2.959654116790456091e-01,2.963236662947894562e-01,0.000000000000000000e+00,-4.387025986864660082e-02
2.190000000000000213e+01,2.965357887626530742e-01,2.919730390097998729e-01,2.980682881400788520e-01,2.965357887626530742e-01,2.963384966314892011e-01,0.000000000000000000e+00,-4.365457621689344814e-02
2.195000000000000284e+01,2.970840959521467983e-01,2.920070340085674232e-01,2.980682881400788520e-01,2.970840959521467983e-01,2.963510317425609442e-01,0.000000000000000000e+00,-4.343997733993511245e-02
2.200000000000000000e+01,2.975978260213803517e-01,2.920386695861222903e-01,2.980682881400788520e-01,2.975978260213803517e-01,2.963613155923360831e-01,0.000000000000000000e+00,-4.322646006213753250e-02
2.205000000000000071e+01,2.980654590121714631e-01,2.920680505030560647e-01,2.980682881400788520e-01,2.980654590121714631e-01,2.963694526169227683e-01,0.000000000000000000e+00,-4.301402113866711896e-02
2.210000000000000142e+01,2.984767147909802576e-01,2.920953376880808250e-01,2.980682881400788520e-01,2.984767147909802576e-01,2.963756034111407200e-01,0.000000000000000000e+00,-4.280265723059882566e-02
2.215000000000000213e+01,2.988227709855139635e-01,2.921207424766744665e-01,2.980682881400788520e-01,2.988227709855139635e-01,2.963799789650504168e-01,0.000000000000000000e+00,-4.259236488375953839e-02
2.220000000000000284e+01,2.990964423400732097e-01,2.921445195952860896e-01,2.980682881400788520e-01,2.990964423400732097e-01,2.963828336464127688e-01,0.000000000000000000e+00,-4.238314051126710474e-02
2.225000000000000000e+01,2.992923185790885565e-01,2.921669591178753245e-01,2.980682881400788520e-01,2.992923185790885565e-01,2.963844571558401086e-01,0.000000000000000000e+00,-4.217498037964742541e-02
2.230000000000000071e+01,2.994068588962462973e-01,2.921883776446201342e-01,2.980682881400788520e-01,2.994068588962462973e-01,2.963851657044543897e-01,0.000000000000000000e+00,-4.196788059834258983e-02
2.235000000000000142e+01,2.994384421701260512e-01,2.922091089678372500e-01,2.980682881400788520e-01,2.994384421701260512e-01,2.963852926790743747e-01,0.000000000000000000e+00,-4.176183711237080320e-02
2.240000000000000213e+01,2.993873729329937228e-01,2.922294944973025110e-01,2.980682881400788520e-01,2.993873729329937228e-01,2.963851790670883335e-01,0.000000000000000000e+00,-4.155684569785871030e-02
2.245000000000000284e+01,2.992558439814483329e-01,2.922498737162627647e-01,2.980682881400788520e-01,2.992558439814483329e-01,2.963851639122769277e-01,0.000000000000000000e+00,-4.135290196014179687e-02
2.250000000000000000e+01,2.990478573161038378e-01,2.922705749307872303e-01,2.980682881400788520e-01,2.990478573161038378e-01,2.963855750641989362e-01,0.000000000000000000e+00,-4.115000133411671202e-02
2.255000000000000071e+01,2.987691058363906027e-01,2.922919065592129440e-01,2.980682881400788520e-01,2.987691058363906027e-01,2.963867204678659606e-01,0.000000000000000000e+00,-4.094813908653025664e-02
2.260000000000000142e+01,2.984268189014752104e-01,2.923141491860172803e-01,2.980682881400788520e-01,2.984268189014752104e-01,2.963888802180074111e-01,0.000000000000000000e+00,-4.074731031990078828e-02
2.265000000000000213e+01,2.980295755041275640e-01,2.923375485763806680e-01,2.980682881400788520e-01,2.980295755041275640e-01,2.963922995741596345e-01,0.000000000000000000e+00,-4.054750997778960170e-02
2.270000000000000284e+01,2.975870893932719419e-01,2.923623098150065491e-01,2.980682881400788520e-01,2.975870893932719419e-01,2.963971831001232515e-01,0.000000000000000000e+00,-4.034873285116730851e-02
2.275000000000000000e+01,2.971099710208490174e-01,2.923885926965760773e-01,2.980682881400788520e-01,2.971099710208490174e-01,2.964036900551417220e-01,0.000000000000000000e+00,-4.015097358565615504e-02
2.280000000000000071e+01,2.966094716722015856e-01,2.924165084567068584e-01,2.980682881400788520e-01,2.966094716722015856e-01,2.964119311256531719e-01,0.000000000000000000e+00,-3.995422668946318340e-02
2.285000000000000142e+01,2.960972155539143835e-01,2.924461178926723859e-01,2.980682881400788520e-01,2.960972155539143835e-01,2.964219665468586506e-01,0.000000000000000000e+00,-3.975848654186221742e-02
2.290000000000000213e+01,2.955849259416310493e-01,2.924774308836093906e-01,2.980682881400788520e-01,2.955849259416310493e-01,2.964338056238211561e-01,0.000000000000000000e+00,-3.956374740211779373e-02
2.295000000000000284e+01,2.950841517123390934e-01,2.925104072816211986e-01,2.980682881400788520e-01,2.950841517123390934e-01,2.964474076234993039e-01,0.000000000000000000e+00,-3.937000341878134357e-02
2.300000000000000000e+01,2.946060006791118013e-01,2.925449591091310308e-01,2.980682881400788520e-01,2.946060006791118013e-01,2.964626839730635233e-01,0.000000000000000000e+00,-3.917724863932478541e-02
2.305000000000000071e+01,2.941608860905538525e-01,2.925809539649662505e-01,2.980682881400788520e-01,2.941608860905538525e-01,2.964795016669764527e-01,0.000000000000000000e+00,-3.898547702010201482e-02
2.310000000000000142e+01,2.937582924350000124e-01,2.926182195127562946e-01,2.980682881400788520e-01,2.937582924350000124e-01,2.964976877564216018e-01,0.000000000000000000e+00,-3.879468243665278038e-02
2.315000000000000213e+01,2.934065662896339632e-01,2.926565489009264054e-01,2.980682881400788520e-01,2.934065662896339632e-01,2.965170347703645071e-01,0.000000000000000000e+00,-3.860485869438069068e-02
2.320000000000000284e+01,2.931127373738861563e-01,2.926957069443205661e-01,2.980682881400788520e-01,2.931127373738861563e-01,2.965373068982850580e-01,0.000000000000000000e+00,-3.841599953964466851e-02
2.325000000000000000e+01,2.928823742109352146e-01,2.927354368835765053e-01,2.980682881400788520e-01,2.928823742109352146e-01,2.965582467507072439e-01,0.000000000000000000e+00,-3.822809867130741446e-02
2.330000000000000071e+01,2.927194778871505254e-01,2.927754675299065745e-01,2.980682881400788520e-01,2.927194778871505254e-01,2.965795825051847912e-01,0.000000000000000000e+00,-3.804114975278177074e-02
2.335000000000000142e+01,2.926264163530323814e-01,2.928155205998598798e-01,2.980682881400788520e-01,2.926264163530323814e-01,2.966010352423202878e-01,0.000000000000000000e+00,-3.785514642460412887e-02
2.340000000000000213e+01,2.926039005655747816e-01,2.928553180467413086e-01,2.980682881400788520e-01,2.926039005655747816e-01,2.966223262784964398e-01,0.000000000000000000e+00,-3.767008231755131914e-02
2.345000000000000284e+01,2.926510025728672471e-01,2.928945892023097630e-01,2.980682881400788520e-01,2.926510025728672471e-01,2.966431843089393228e-01,0.000000000000000000e+00,-3.748595106629578483e-02
2.350000000000000000e+01,2.927652144334561002e-01,2.929330775537131726e-01,2.980682881400788520e-01,2.927652144334561002e-01,2.966633521860702616e-01,0.000000000000000000e+00,-3.730274632357123699e-02
2.355000000000000071e+01,2.929425456933276162e-01,2.929705469958124864e-01,2.980682881400788520e-01,2.929425456933276162e-01,2.966825931732918753e-01,0.000000000000000000e+00,-3.712046177479388226e-02
2.360000000000000142e+01,2.931776560586417668e-01,2.930067874174970832e-01,2.980682881400788520e-01,2.931776560586417668e-01,2.967006965328026769e-01,0.000000000000000000e+00,-3.693909115305588076e-02
2.365000000000000213e+01,2.934640189444275848e-01,2.930416195016666281e-01,2.980682881400788520e-01,2.934640189444275848e-01,2.967174823271044870e-01,0.000000000000000000e+00,-3.675862825437820752e-02
2.370000000000000284e+01,2.937941107832762744e-01,2.930748986415986912e-01,2.980682881400788520e-01,2.937941107832762744e-01,2.967328053369068241e-01,0.000000000000000000e+00,-3.657906695308114908e-02
2.375000000000000000e+01,2.941596203697362522e-01,2.931065179007933952e-01,2.980682881400788520e-01,2.941596203697362522e-01,2.967465580225036037e-01,0.000000000000000000e+00,-3.640040121710198806e-02
2.380000000000000071e+01,2.945516721116878123e-01,2.931364099684664604e-01,2.980682881400788520e-01,2.945516721116878123e-01,2.967586724807729781e-01,0.000000000000000000e+00,-3.622262512306481663e-02
2.385000000000000142e+01,2.949610568651508391e-01,2.931645480880650245e-01,2.980682881400788520e-01,2.949610568651508391e-01,2.967691213751534884e-01,0.000000000000000000e+00,-3.604573287088445183e-02
2.390000000000000213e+01,2.953784640394989669e-01,2.931909459609708390e-01,2.980682881400788520e-01,2.953784640394989669e-01,2.967779178407376484e-01,0.000000000000000000e+00,-3.586971879766787108e-02
2.395000000000000284e+01,2.957947088628370969e-01,2.932156566514461660e-01,2.980682881400788520e-01,2.957947088628370969e-01,2.967851143905126943e-01,0.000000000000000000e+00,-3.569457739066502627e-02
2.400000000000000000e+01,2.962009490721256300e-01,2.932387705414341017e-01,2.980682881400788520e-01,2.962009490721256300e-01,2.967908008713352475e-01,0.000000000000000000e+00,-3.552030329901154082e-02
2.405000000000000071e+01,2.965888858141174644e-01,2.932604124046704897e-01,2.980682881400788520e-01,2.965888858141174644e-01,2.967951015390712932e-01,0.000000000000000000e+00,-3.534689134400802873e-02
2.410000000000000142e+01,2.969509441829249474e-01,2.932807376883642680e-01,2.980682881400788520e-01,2.969509441829249474e-01,2.967981713411327882e-01,0.000000000000000000e+00,-3.517433652768492403e-02
2.415000000000000213e+01,2.972804295486721204e-01,2.932999281071749786e-01,2.980682881400788520e-01,2.972804295486721204e-01,2.968001915111167510e-01,0.000000000000000000e+00,-3.500263403941765439e-02
2.420000000000000284e+01,2.975716566206099145e-01,2.933181866681153216e-01,2.980682881400788520e-01,2.975716566206099145e-01,2.968013645941530165e-01,0.000000000000000000e+00,-3.483177926037699795e-02
2.425000000000000000e+01,2.978200490108283693e-01,2.933357322561287450e-01,2.980682881400788520e-01,2.978200490108283693e-01,2.968019090326918241e-01,0.000000000000000000e+00,-3.466176776563103384e-02
2.430000000000000071e+01,2.980222078978330691e-01,2.933527939182696276e-01,2.980682881400788520e-01,2.980222078978330691e-01,2.968020534506445873e-01,0.000000000000000000e+00,-3.449259532374961829e-02
2.435000000000000142e+01,2.981759492127082356e-01,2.933696049895150870e-01,2.980682881400788520e-01,2.981759492127082356e-01,2.968020307788958312e-01,0.000000000000000000e+00,-3.432425789380762204e-02
2.440000000000000213e+01,2.982803095676168637e-01,2.933863972051718449e-01,2.980682881400788520e-01,2.982803095676168637e-01,2.968020723671450090e-01,0.000000000000000000e+00,-3.415675161973119600e-02
2.445000000000000284e+01,2.983355219031274541e-01,2.934033949435624344e-01,2.980682881400788520e-01,2.983355219031274541e-01,2.968024022257610972e-01,0.000000000000000000e+00,-3.399007282198700242e-02
2.450000000000000000e+01,2.983429625356644466e-01,2.934208097381785230e-01,2.980682881400788520e-01,2.983429625356644466e-01,2.968032315368454577e-01,0.000000000000000000e+00,-3.382421798666963852e-02
2.455000000000000071e+01,2.983050719291134856e-01,2.934388351908421289e-01,2.980682881400788520e-01,2.983050719291134856e-01,2.968047535660527925e-01,0.000000000000000000e+00,-3.365918375210646962e-02
2.460000000000000142e+01,2.982252520859387523e-01,2.934576424067250611e-01,2.980682881400788520e-01,2.982252520859387523e-01,2.968071390960403955e-01,0.000000000000000000e+00,-3.349496689315360765e-02
2.465000000000000213e+01,2.981077439440865673e-01,2.934773760585452362e-01,2.980682881400788520e-01,2.981077439440865673e-01,2.968105324888871133e-01,0.000000000000000000e+00,-3.333156430341886051e-02
2.470000000000000284e+01,2.979574885675771445e-01,2.934981511711363122e-01,2.980682881400788520e-01,2.979574885675771445e-01,2.968150484687064328e-01,0.000000000000000000e+00,-3.316897297570148978e-02
2.475000000000000000e+01,2.977799762223583002e-01,2.935200506992143854e-01,2.980682881400788520e-01,2.977799762223583002e-01,2.968207696973129694e-01,0.000000000000000000e+00,-3.300718998098582657e-02
2.480000000000000071e+01,2.975810876266927751e-01,2.935431239509508905e-01,2.980682881400788520e-01,2.975810876266927751e-01,2.968277451955879664e-01,0.000000000000000000e+00,-3.284621244637071086e-02
2.485000000000000142e+01,2.973669317503586651e-01,2.935673858883734444e-01,2.980682881400788520e-01,2.973669317503586651e-01,2.968359896416082333e-01,0.000000000000000000e+00,-3.268603753234791687e-02
2.490000000000000213e+01,2.971436845047140118e-01,2.935928173131923669e-01,2.980682881400788520e-01,2.971436845047140118e-01,2.968454835541791681e-01,0.000000000000000000e+00,-3.252666240986747115e-02
2.495000000000000284e+01,2.969174325147061477e-01,2.936193659239618725e-01,2.980682881400788520e-01,2.969174325147061477e-01,2.968561743477258763e-01,0.000000000000000000e+00,-3.236808423764003795e-02
2.500000000000000000e+01,2.966940258965536370e-01,2.936469482081317528e-01,2.980682881400788520e-01,2.966940258965536370e-01,2.968679782221443908e-01,0.000000000000000000e+00,-3.221030014012619264e-02
2.505000000000000071e+01,2.964789435879082724e-01,2.936754521111411553e-01,2.980682881400788520e-01,2.964789435879082724e-01,2.968807828298066220e-01,0.000000000000000000e+00,-3.205330718665448664e-02
2.510000000000000142e+01,2.962771743023778770e-01,2.937047404048413468e-01,2.980682881400788520e-01,2.962771743023778770e-01,2.968944506420497231e-01,0.000000000000000000e+00,-3.189710237208395055e-02
2.515000000000000213e+01,2.960931156235395156e-01,2.937346546597766617e-01,2.980682881400788520e-01,2.960931156235395156e-01,2.969088229197162643e-01,0.000000000000000000e+00,-3.174168259939644243e-02
2.520000000000000284e+01,2.959304931353028967e-01,2.937650197107055106e-01,2.980682881400788520e-01,2.959304931353028967e-01,2.969237241771613967e-01,0.000000000000000000e+00,-3.158704466455928422e-02
2.525000000000000000e+01,2.957923008291465927e-01,2.937956484926404488e-01,2.980682881400788520e-01,2.957923008291465927e-01,2.969389670170351492e-01,0.000000000000000000e+00,-3.143318524394694835e-02
2.530000000000000071e+01,2.956807633597342000e-01,2.938263471159713314e-01,2.980682881400788520e-01,2.956807633597342000e-01,2.969543572044265334e-01,0.000000000000000000e+00,-3.128010088455198540e-02
2.535000000000000142e+01,2.955973200644988474e-01,2.938569200441493168e-01,2.980682881400788520e-01,2.955973200644988474e-01,2.969696988438643159e-01,0.000000000000000000e+00,-3.112778799714981462e-02
2.540000000000000213e+01,2.955426300445730958e-01,2.938871752360817657e-01,2.980682881400788520e-01,2.955426300445730958e-01,2.969847995213333314e-01,0.000000000000000000e+00,-3.097624285251582982e-02
2.545000000000000284e+01,2.955165970458328850e-01,2.939169291178310162e-01,2.980682881400788520e-01,2.955165970458328850e-01,2.969994752759033685e-01,0.000000000000000000e+00,-3.082546158072318326e-02
2.550000000000000000e+01,2.955184123976583033e-01,2.939460112543321735e-01,2.980682881400788520e-01,2.955184123976583033e-01,2.970135552716803851e-01,0.000000000000000000e+00,-3.067544017348207072e-02
2.555000000000000071e+01,2.955466138760974304e-01,2.939742686014258921e-01,2.980682881400788520e-01,2.955466138760974304e-01,2.970268860503673669e-01,0.000000000000000000e+00,-3.052617448941489370e-02
2.560000000000000142e+01,2.955991580646183392e-01,2.940015692312480389e-01,2.980682881400788520e-01,2.955991580646183392e-01,2.970393352574581258e-01,0.000000000000000000e+00,-3.037766026210099099e-02
2.565000000000000213e+01,2.956735035909983100e-01,2.940278054395180640e-01,2.980682881400788520e-01,2.956735035909983100e-01,2.970507947505848789e-01,0.000000000000000000e+00,-3.022989311066857573e-02
2.570000000000000284e+01,2.957667025192253774e-01,2.940528961610629488e-01,2.980682881400788520e-01,2.957667025192253774e-01,2.970611830163292222e-01,0.000000000000000000e+00,-3.008286855266235904e-02
2.575000000000000000e+01,2.958754971621209706e-01,2.940767886394711206e-01,2.980682881400788520e-01,2.958754971621209706e-01,2.970704468413587485e-01,0.000000000000000000e+00,-2.993658201887609838e-02
2.580000000000000071e+01,2.959964196418936044e-01,2.940994593175236815e-01,2.980682881400788520e-01,2.959964196418936044e-01,2.970785622045042373e-01,0.000000000000000000e+00,-2.979102886980556503e-02
2.585000000000000142e+01,2.961258916480958847e-01,2.941209139364172054e-01,2.980682881400788520e-01,2.961258916480958847e-01,2.970855343777528135e-01,0.000000000000000000e+00,-2.964620441335590051e-02
2.590000000000000213e+01,2.962603220109725211e-01,2.941411868531724760e-01,2.980682881400788520e-01,2.962603220109725211e-01,2.970913972455146990e-01,0.000000000000000000e+00,-2.950210392342248605e-02
2.595000000000000284e+01,2.963961999091667132e-01,2.941603396064428888e-01,2.980682881400788520e-01,2.963961999091667132e-01,2.970962118723388667e-01,0.000000000000000000e+00,-2.935872265895968572e-02
2.600000000000000000e+01,2.965301817522821848e-01,2.941784587806423601e-01,2.980682881400788520e-01,2.965301817522821848e-01,2.971000643689579168e-01,0.000000000000000000e+00,-2.921605588315552213e-02
2.605000000000000071e+01,2.966591700116522623e-01,2.941956532363902421e-01,2.980682881400788520e-01,2.966591700116522623e-01,2.971030631246243670e-01,0.000000000000000000e+00,-2.907409888234083889e-02
2.610000000000000142e+01,2.967803825107516169e-01,2.942120507912692751e-01,2.980682881400788520e-01,2.967803825107516169e-01,2.971053354896973087e-01,0.000000000000000000e+00,-2.893284698428002025e-02
2.615000000000000213e+01,2.968914109270704427e-01,2.942277944484090746e-01,2.980682881400788520e-01,2.968914109270704427e-01,2.971070240059605627e-01,0.000000000000000000e+00,-2.879229557551509638e-02
2.620000000000000284e+01,2.969902674998082803e-01,2.942430382811287992e-01,2.980682881400788520e-01,2.969902674998082803e-01,2.971082822928751144e-01,0.000000000000000000e+00,-2.865244011746360259e-02
2.625000000000000000e+01,2.970754191844051095e-01,2.942579430895461701e-01,2.980682881400788520e-01,2.970754191844051095e-01,2.971092707056466886e-01,0.000000000000000000e+00,-2.851327616100499812e-02
2.630000000000000071e+01,2.971458087488514921e-01,2.942726719495265542e-01,2.980682881400788520e-01,2.971458087488514921e-01,2.971101518854592505e-01,0.000000000000000000e+00,-2.837479935932725461e-02
2.635000000000000142e+01,2.972008625711713425e-01,2.942873857755295419e-01,2.980682881400788520e-01,2.972008625711713425e-01,2.971110863234139865e-01,0.000000000000000000e+00,-2.823700547884416476e-02
2.640000000000000213e+01,2.972404851748032817e-01,2.943022390168195668e-01,2.980682881400788520e-01,2.972404851748032817e-01,2.971122280576231622e-01,0.000000000000000000e+00,-2.809989040803561114e-02
2.645000000000000284e+01,2.972650408293209812e-01,2.943173756012316122e-01,2.980682881400788520e-01,2.972650408293209812e-01,2.971137206176419632e-01,0.000000000000000000e+00,-2.796345016410335324e-02
2.650000000000000000e+01,2.972753228460098263e-01,2.943329252324072831e-01,2.980682881400788520e-01,2.972753228460098263e-01,2.971156933221451579e-01,0.000000000000000000e+00,-2.782768089737872041e-02
2.655000000000000071e+01,2.972725115062784806e-01,2.943490001353855079e-01,2.980682881400788520e-01,2.972725115062784806e-01,2.971182580247312410e-01,0.000000000000000000e+00,-2.769257889345753954e-02
2.660000000000000142e+01,2.972581218678065906e-01,2.943656923319756813e-01,2.980682881400788520e-01,2.972581218678065906e-01,2.971215063892837516e-01,0.000000000000000000e+00,-2.755814057308073398e-02
2.665000000000000213e+01,2.972339429880824224e-01,2.943830715118452290e-01,2.980682881400788520e-01,2.972339429880824224e-01,2.971255077608268014e-01,0.000000000000000000e+00,-2.742436248981581018e-02
2.670000000000000284e+01,2.972019703749215203e-01,2.944011835481551986e-01,2.980682881400788520e-01,2.972019703749215203e-01,2.971303076807185750e-01,0.000000000000000000e+00,-2.729124132563390953e-02
2.675000000000000000e+01,2.971643337048698319e-01,2.944200496883615514e-01,2.980682881400788520e-01,2.971643337048698319e-01,2.971359270768126892e-01,0.000000000000000000e+00,-2.715877388451154451e-02
2.680000000000000071e+01,2.971232220292157611e-01,2.944396664319700041e-01,2.980682881400788520e-01,2.971232220292157611e-01,2.971423621403919135e-01,0.000000000000000000e+00,-2.702695708421922957e-02
2.685000000000000142e+01,2.970808088008899395e-01,2.944600060881140680e-01,2.980682881400788520e-01,2.970808088008899395e-01,2.971495848827631070e-01,0.000000000000000000e+00,-2.689578794649046672e-02
2.690000000000000213e+01,2.970391790932714327e-01,2.944810179873406653e-01,2.980682881400788520e-01,2.970391790932714327e-01,2.971575443459197330e-01,0.000000000000000000e+00,-2.676526358579087508e-02
2.695000000000000284e+01,2.970002613365387845e-01,2.945026303044405713e-01,2.980682881400788520e-01,2.970002613365387845e-01,2.971661684241336809e-01,0.000000000000000000e+00,-2.663538119693149159e-02
2.700000000000000000e+01,2.969657657654168337e-01,2.945247524330320554e-01,2.980682881400788520e-01,2.969657657654168337e-01,2.971753662372110805e-01,0.000000000000000000e+00,-2.650613804179044117e-02
2.705000000000000071e+01,2.969371315552307156e-01,2.945472778383259604e-01,2.980682881400788520e-01,2.969371315552307156e-01,2.971850309818682145e-01,0.000000000000000000e+00,-2.637753143542235015e-02
2.710000000000000142e+01,2.969154843270304656e-01,2.945700873024491018e-01,2.980682881400788520e-01,2.969154843270304656e-01,2.971950431756336664e-01,0.000000000000000000e+00,-2.624955873184562499e-02
2.715000000000000213e+01,2.969016053376730691e-01,2.945930524671890871e-01,2.980682881400788520e-01,2.969016053376730691e-01,2.972052741981694446e-01,0.000000000000000000e+00,-2.612221730980333889e-02
2.720000000000000284e+01,2.968959132516312827e-01,2.946160395722868808e-01,2.980682881400788520e-01,2.968959132516312827e-01,2.972155900281662766e-01,0.000000000000000000e+00,-2.599550455879403796e-02
2.725000000000000000e+01,2.968984589356425396e-01,2.946389132835876556e-01,2.980682881400788520e-01,2.968984589356425396e-01,2.972258550701538105e-01,0.000000000000000000e+00,-2.586941786566128096e-02
2.730000000000000071e+01,2.969089332449970642e-01,2.946615405045456271e-01,2.980682881400788520e-01,2.969089332449970642e-01,2.972359359647476218e-01,0.000000000000000000e+00,-2.574395460202012417e-02
2.735000000000000142e+01,2.969266873021647601e-01,2.946837940667291211e-01,2.980682881400788520e-01,2.969266873021647601e-01,2.972457052780071440e-01,0.000000000000000000e+00,-2.561911211278020475e-02
2.740000000000000213e+01,2.969507643252012885e-01,2.947055561999964435e-01,2.980682881400788520e-01,2.969507643252012885e-01,2.972550449705964049e-01,0.000000000000000000e+00,-2.549488770599977333e-02
2.745000000000000284e+01,2.969799416641211165e-01,2.947267216907114018e-01,2.980682881400788520e-01,2.969799416641211165e-01,2.972638495551390703e-01,0.000000000000000000e+00,-2.537127864427626833e-02
2.750000000000000000e+01,2.970127813647950310e-01,2.947472006464859073e-01,2.980682881400788520e-01,2.970127813647950310e-01,2.972720288602702099e-01,0.000000000000000000e+00,-2.524828213784316780e-02
2.755000000000000071e+01,2.970476873150894592e-01,2.947669207981433170e-01,2.980682881400788520e-01,2.970476873150894592e-01,2.972795103320935439e-01,0.000000000000000000e+00,-2.512589533950199128e-02
2.760000000000000142e+01,2.970829668459938344e-01,2.947858292835123240e-01,2.980682881400788520e-01,2.970829668459938344e-01,2.972862408176599192e-01,0.000000000000000000e+00,-2.500411534147624001e-02
2.765000000000000213e+01,2.971168945660150329e-01,2.948038938728554381e-01,2.980682881400788520e-01,2.971168945660150329e-01,2.972921877902779952e-01,0.000000000000000000e+00,-2.488293917422565449e-02
2.770000000000000284e+01,2.971477762002821543e-01,2.948211036117664441e-01,2.980682881400788520e-01,2.971477762002821543e-01,2.972973399924876969e-01,0.000000000000000000e+00,-2.476236380721267769e-02
2.775000000000000000e+01,2.971740102824673158e-01,2.948374688737581129e-01,2.980682881400788520e-01,2.971740102824673158e-01,2.973017074889144906e-01,0.000000000000000000e+00,-2.464238615156370479e-02
2.780000000000000071e+01,2.971941456998868358e-01,2.948530208310474743e-01,2.980682881400788520e-01,2.971941456998868358e-01,2.973053211374995231e-01,0.000000000000000000e+00,-2.452300306452041834e-02
2.785000000000000142e+01,2.972069333090245347e-01,2.948678103677695450e-01,2.980682881400788520e-01,2.972069333090245347e-01,2.973082315033228618e-01,0.000000000000000000e+00,-2.440421135553294193e-02
2.790000000000000213e+01,2.972113701070284719e-01,2.948819064745886176e-01,2.980682881400788520e-01,2.972113701070284719e-01,2.973105072539689586e-01,0.000000000000000000e+00,-2.428600779380378841e-02
2.795000000000000284e+01,2.972067347499974810e-01,2.948953941770358078e-01,2.980682881400788520e-01,2.972067347499974810e-01,2.973122330887415510e-01,0.000000000000000000e+00,-2.416838911705707429e-02
2.800000000000000000e+01,2.971926135362572552e-01,2.949083720615458537e-01,2.980682881400788520e-01,2.971926135362572552e-01,2.973135072656735711e-01,0.000000000000000000e+00,-2.405135204127744133e-02
2.805000000000000071e+01,2.971689163080106222e-01,2.949209494728076142e-01,2.980682881400788520e-01,2.971689163080106222e-01,2.973144387999216431e-01,0.000000000000000000e+00,-2.393489327114016116e-02
2.810000000000000142e+01,2.971358820546834978e-01,2.949332434634671096e-01,2.980682881400788520e-01,2.971358820546834978e-01,2.973151444145510913e-01,0.000000000000000000e+00,-2.381900951084015353e-02
2.815000000000000213e+01,2.970940743147767460e-01,2.949453755822715184e-01,2.980682881400788520e-01,2.970940743147767460e-01,2.973157453297735064e-01,0.000000000000000000e+00,-2.370369747501995319e-02
2.820000000000000284e+01,2.970443667611288863e-01,2.949574685893443515e-01,2.980682881400788520e-01,2.970443667611288863e-01,2.973163639792943957e-01,0.000000000000000000e+00,-2.358895389950048729e-02
2.825000000000000000e+01,2.969879196106740005e-01,2.949696431874203051e-01,2.980682881400788520e-01,2.969879196106740005e-01,2.973171207425731044e-01,0.000000000000000000e+00,-2.347477555152780240e-02
2.830000000000000071e+01,2.969261477199466315e-01,2.949820148556064892e-01,2.980682881400788520e-01,2.969261477199466315e-01,2.973181307795332851e-01,0.000000000000000000e+00,-2.336115923926827126e-02
2.835000000000000142e+01,2.968606814098664337e-01,2.949946908676985280e-01,2.980682881400788520e-01,2.968606814098664337e-01,2.973195010497296509e-01,0.000000000000000000e+00,-2.324810182031115599e-02
2.840000000000000213e+01,2.967933212077328298e-01,2.950077675704488311e-01,2.980682881400788520e-01,2.967933212077328298e-01,2.973213275913457743e-01,0.000000000000000000e+00,-2.313560020896960820e-02
2.845000000000000284e+01,2.967259878023322250e-01,2.950213279886980677e-01,2.980682881400788520e-01,2.967259878023322250e-01,2.973236931269190864e-01,0.000000000000000000e+00,-2.302365138220974564e-02
2.850000000000000000e+01,2.966606685819995204e-01,2.950354398142217560e-01,2.980682881400788520e-01,2.966606685819995204e-01,2.973266650526297794e-01,0.000000000000000000e+00,-2.291225238408027554e-02
2.855000000000000071e+01,2.965993621682435077e-01,2.950501538238233246e-01,2.980682881400788520e-01,2.965993621682435077e-01,2.973302938566792508e-01,0.000000000000000000e+00,-2.280140032855935278e-02
2.860000000000000142e+01,2.965440223720101631e-01,2.950655027599722313e-01,2.980682881400788520e-01,2.965440223720101631e-01,2.973346120000505688e-01,0.000000000000000000e+00,-2.269109240078363843e-02
2.865000000000000213e+01,2.964965029883376846e-01,2.950815006944819685e-01,2.980682881400788520e-01,2.964965029883376846e-01,2.973396332801488962e-01,0.000000000000000000e+00,-2.258132585666900241e-02
2.870000000000000284e+01,2.964585048099921405e-01,2.950981428827245678e-01,2.980682881400788520e-01,2.964585048099921405e-01,2.973453526848225392e-01,0.000000000000000000e+00,-2.247209802097971387e-02
2.875000000000000000e+01,2.964315261829039150e-01,2.951154061030179521e-01,2.980682881400788520e-01,2.964315261829039150e-01,2.973517467314122364e-01,0.000000000000000000e+00,-2.236340628394300339e-02
2.880000000000000071e+01,2.964168183464301887e-01,2.951332494634545389e-01,2.980682881400788520e-01,2.964168183464301887e-01,2.973587742731090278e-01,0.000000000000000000e+00,-2.225524809654471844e-02
2.885000000000000142e+01,2.964153466997235253e-01,2.951516156468588226e-01,2.980682881400788520e-01,2.964153466997235253e-01,2.973663777433263600e-01,0.000000000000000000e+00,-2.214762096467539493e-02
2.890000000000000213e+01,2.964277590115977912e-01,2.951704325540567830e-01,2.980682881400788520e-01,2.964277590115977912e-01,2.973744847982888739e-01,0.000000000000000000e+00,-2.204052244232076324e-02
2.895000000000000284e+01,2.964543614451355946e-01,2.951896152964442743e-01,2.980682881400788520e-01,2.964543614451355946e-01,2.973830103088456189e-01,0.000000000000000000e+00,-2.193395012401328295e-02
2.900000000000000000e+01,2.964951031001539783e-01,2.952090684811460863e-01,2.980682881400788520e-01,2.964951031001539783e-01,2.973918586448233148e-01,0.000000000000000000e+00,-2.182790163677237466e-02
2.905000000000000071e+01,2.965495695875585147e-01,2.952286887260159864e-01,2.980682881400788520e-01,2.965495695875585147e-01,2.974009261891928380e-01,0.000000000000000000e+00,-2.172237463176851860e-02
2.910000000000000142e+01,2.966169859415930810e-01,2.952483673374252660e-01,2.980682881400788520e-01,2.966169859415930810e-01,2.974101040150197162e-01,0.000000000000000000e+00,-2.161736677594419676e-02
2.915000000000000213e+01,2.966962289522335761e-01,2.952679930812786568e-01,2.980682881400788520e-01,2.966962289522335761e-01,2.974192806556604229e-01,0.000000000000000000e+00,-2.151287574381777201e-02
2.920000000000000284e+01,2.967858487649344124e-01,2.952874549769736179e-01,2.980682881400788520e-01,2.967858487649344124e-01,2.974283448979417877e-01,0.000000000000000000e+00,-2.140889920968185728e-02
2.925000000000000000e+01,2.968840993542576356e-01,2.953066450450368419e-01,2.980682881400788520e-01,2.968840993542576356e-01,2.974371885290757467e-01,0.000000000000000000e+00,-2.130543484038890240e-02
2.930000000000000071e+01,2.969889772382459658e-01,2.953254609418373700e-01,2.980682881400788520e-01,2.969889772382459658e-01,2.974457089707266411e-01,0.000000000000000000e+00,-2.120248028889240577e-02
2.935000000000000142e+01,2.970982675691096198e-01,2.953438084189684010e-01,2.980682881400788520e-01,2.970982675691096198e-01,2.974538117378369151e-01,0.000000000000000000e+00,-2.110003318868471783e-02
2.940000000000000213e+01,2.972095965206064117e-01,2.953616035504493254e-01,2.980682881400788520e-01,2.972095965206064117e-01,2.974614126653735147e-01,0.000000000000000000e+00,-2.099809114924163292e-02
2.945000000000000284e+01,2.973204887010439945e-01,2.953787746776470047e-01,2.980682881400788520e-01,2.973204887010439945e-01,2.974684398529023888e-01,0.000000000000000000e+00,-2.089665175255377150e-02
2.950000000000000000e+01,2.974284281602744273e-01,2.953952640295544052e-01,2.980682881400788520e-01,2.974284281602744273e-01,2.974748352846333099e-01,0.000000000000000000e+00,-2.079571255078931091e-02
2.955000000000000071e+01,2.975309214356256504e-01,2.954110289845832127e-01,2.980682881400788520e-01,2.975309214356256504e-01,2.974805560910935842e-01,0.000000000000000000e+00,-2.069527106510366324e-02
2.960000000000000142e+01,2.976255610004074348e-01,2.954260429491123996e-01,2.980682881400788520e-01,2.976255610004074348e-01,2.974855754276702346e-01,0.000000000000000000e+00,-2.059532478557806953e-02
2.965000000000000213e+01,2.977100874429338684e-01,2.954402958374691135e-01,2.980682881400788520e-01,2.977100874429338684e-01,2.974898829546934187e-01,0.000000000000000000e+00,-2.049587117224289934e-02
2.970000000000000284e+01,2.977824487157272326e-01,2.954537941475891549e-01,2.980682881400788520e-01,2.977824487157272326e-01,2.974934849133004100e-01,0.000000000000000000e+00,-2.039690765711246745e-02
2.975000000000000000e+01,2.978408548538188927e-01,2.954665606361090990e-01,2.980682881400788520e-01,2.978408548538188927e-01,2.974964038008228728e-01,0.000000000000000000e+00,-2.029843164713787326e-02
2.980000000000000071e+01,2.978838266662687251e-01,2.954786336058803364e-01,2.980682881400788520e-01,2.978838266662687251e-01,2.974986776586767134e-01,0.000000000000000000e+00,-2.020044052796394346e-02
2.985000000000000142e+01,2.979102370530988253e-01,2.954900658276914394e-01,2.980682881400788520e-01,2.979102370530988253e-01,2.975003589945275917e-01,0.000000000000000000e+00,-2.010293166836151987e-02
2.990000000000000213e+01,2.979193437863613680e-01,2.955009231261608860e-01,2.980682881400788520e-01,2.979193437863613680e-01,2.975015133686804147e-01,0.000000000000000000e+00,-2.000590242519564160e-02
2.995000000000000284e+01,2.979108128135419253e-01,2.955112826671711934e-01,2.980682881400788520e-01,2.979108128135419253e-01,2.975022176820494857e-01,0.000000000000000000e+00,-1.990935014878284989e-02
3.000000000000000000e+01,2.978847313876276104e-01,2.955212309907130908e-01,2.980682881400788520e-01,2.978847313876276104e-01,2.975025582095621179e-01,0.000000000000000000e+00,-1.981327218849010183e-02
3.005000000000000071e+01,2.978416105940681069e-01,2.955308618384736019e-01,2.980682881400788520e-01,2.978416105940681069e-01,2.975026284283162070e-01,0.000000000000000000e+00,-1.971766589842584294e-02
3.010000000000000142e+01,2.977823771233143457e-01,2.955402738298323895e-01,2.980682881400788520e-01,2.977823771233143457e-01,2.975025266941406787e-01,0.000000000000000000e+00,-1.962252864308282330e-02
3.015000000000000213e+01,2.977083544212784649e-01,2.955495680430373917e-01,2.980682881400788520e-01,2.977083544212784649e-01,2.975023538233171339e-01,0.000000000000000000e+00,-1.952785780279744574e-02
3.020000000000000284e+01,2.976212336315701701e-01,2.955588455601503295e-01,2.980682881400788520e-01,2.976212336315701701e-01,2.975022106380406650e-01,0.000000000000000000e+00,-1.943365077890367443e-02
3.025000000000000000e+01,2.975230350155180781e-01,2.955682050348403811e-01,2.980682881400788520e-01,2.975230350155180781e-01,2.975021955346875968e-01,0.000000000000000000e+00,-1.933990499847254574e-02
3.030000000000000071e+01,2.974160607917800125e-01,2.955777403412430671e-01,2.980682881400788520e-01,2.974160607917800125e-01,2.975024021330975321e-01,0.000000000000000000e+00,-1.924661791854471657e-02
3.035000000000000142e+01,2.973028405701158006e-01,2.955875383598957074e-01,2.980682881400788520e-01,2.973028405701158006e-01,2.975029170628736841e-01,0.000000000000000000e+00,-1.915378702978006581e-02
3.040000000000000213e+01,2.971860707573591442e-01,2.955976769532477899e-01,2.980682881400788520e-01,2.971860707573591442e-01,2.975038179391945592e-01,0.000000000000000000e+00,-1.906140985946770325e-02
3.045000000000000284e+01,2.970685494820225481e-01,2.956082231784863956e-01,2.980682881400788520e-01,2.970685494820225481e-01,2.975051715758721960e-01,0.000000000000000000e+00,-1.896948397385753854e-02
3.050000000000000000e+01,2.969531087121893842e-01,2.956192317795093283e-01,2.980682881400788520e-01,2.969531087121893842e-01,2.975070324774886643e-01,0.000000000000000000e+00,-1.887800697979365172e-02
3.055000000000000071e+01,2.968425453250893020e-01,2.956307439929457548e-01,2.980682881400788520e-01,2.968425453250893020e-01,2.975094416455106305e-01,0.000000000000000000e+00,-1.878697652564830303e-02
3.060000000000000142e+01,2.967395529227186413e-01,2.956427866953198480e-01,2.980682881400788520e-01,2.967395529227186413e-01,2.975124257254770366e-01,0.000000000000000000e+00,-1.869639030157201065e-02
3.065000000000000213e+01,2.966466561739695140e-01,2.956553719099541677e-01,2.980682881400788520e-01,2.966466561739695140e-01,2.975159965138632900e-01,0.000000000000000000e+00,-1.860624603909116076e-02
3.070000000000000284e+01,2.965661493992758357e-01,2.956684966832291428e-01,2.980682881400788520e-01,2.965661493992758357e-01,2.975201508342390500e-01,0.000000000000000000e+00,-1.851654151009911320e-02
3.075000000000000000e+01,2.965000409996610409e-01,2.956821433305629188e-01,2.980682881400788520e-01,2.965000409996610409e-01,2.975248707830928652e-01,0.000000000000000000e+00,-1.842727452529930796e-02
3.080000000000000071e+01,2.964500051708581774e-01,2.956962800432004768e-01,2.980682881400788520e-01,2.964500051708581774e-01,2.975301243364171788e-01,0.000000000000000000e+00,-1.833844293216717325e-02
3.085000000000000142e+01,2.964173421391904095e-01,2.957108618378377352e-01,2.980682881400788520e-01,2.964173421391904095e-01,2.975358662990885139e-01,0.000000000000000000e+00,-1.825004461250793672e-02
3.090000000000000213e+01,2.964029479151584212e-01,2.957258318224998961e-01,2.980682881400788520e-01,2.964029479151584212e-01,2.975420395704689858e-01,0.000000000000000000e+00,-1.816207747969083089e-02
3.095000000000000284e+01,2.964072942907484687e-01,2.957411227441772983e-01,2.980682881400788520e-01,2.964072942907484687e-01,2.975485766917416175e-01,0.000000000000000000e+00,-1.807453947564321636e-02
3.100000000000000000e+01,2.964304195161958644e-01,2.957566587767160859e-01,2.980682881400788520e-01,2.964304195161958644e-01,2.975554016334850949e-01,0.000000000000000000e+00,-1.798742856769031465e-02
3.105000000000000071e+01,2.964719297911123097e-01,2.957723575015584472e-01,2.980682881400788520e-01,2.964719297911123097e-01,2.975624317760905968e-01,0.000000000000000000e+00,-1.790074274532151358e-02
3.110000000000000142e+01,2.965310114038070544e-01,2.957881320292932714e-01,2.980682881400788520e-01,2.965310114038070544e-01,2.975695800309896555e-01,0.000000000000000000e+00,-1.781448001696378167e-02
3.115000000000000213e+01,2.966064530616231987e-01,2.958038932067432736e-01,2.980682881400788520e-01,2.966064530616231987e-01,2.975767570474267543e-01,0.000000000000000000e+00,-1.772863840683457093e-02
3.120000000000000284e+01,2.966966776840099795e-01,2.958195518525685852e-01,2.980682881400788520e-01,2.966966776840099795e-01,2.975838734477626035e-01,0.000000000000000000e+00,-1.764321595194020750e-02
3.125000000000000000e+01,2.967997826877155632e-01,2.958350209641497086e-01,2.980682881400788520e-01,2.967997826877155632e-01,2.975908420340774851e-01,0.000000000000000000e+00,-1.755821069927775493e-02
3.130000000000000071e+01,2.969135875873685215e-01,2.958502178398358384e-01,2.980682881400788520e-01,2.969135875873685215e-01,2.975975799101646113e-01,0.000000000000000000e+00,-1.747362070328760744e-02
3.135000000000000142e+01,2.970356875705035815e-01,2.958650660634480345e-01,2.980682881400788520e-01,2.970356875705035815e-01,2.976040104658075891e-01,0.000000000000000000e+00,-1.738944402359561894e-02
3.140000000000000213e+01,2.971635115874801669e-01,2.958794973021376951e-01,2.980682881400788520e-01,2.971635115874801669e-01,2.976100651744448267e-01,0.000000000000000000e+00,-1.730567872307136115e-02
3.145000000000000284e+01,2.972943834253334305e-01,2.958934528741786196e-01,2.980682881400788520e-01,2.972943834253334305e-01,2.976156851608005582e-01,0.000000000000000000e+00,-1.722232286621971226e-02
3.150000000000000000e+01,2.974255842099302605e-01,2.959068850498540737e-01,2.980682881400788520e-01,2.974255842099302605e-01,2.976208225016453435e-01,0.000000000000000000e+00,-1.713937451791272548e-02
3.155000000000000071e+01,2.975544148005104250e-01,2.959197580560974927e-01,2.980682881400788520e-01,2.975544148005104250e-01,2.976254412303433461e-01,0.000000000000000000e+00,-1.705683174245844688e-02
3.160000000000000142e+01,2.976782566008112640e-01,2.959320487637258634e-01,2.980682881400788520e-01,2.976782566008112640e-01,2.976295180240254301e-01,0.000000000000000000e+00,-1.697469260299519847e-02
3.165000000000000213e+01,2.977946294062835397e-01,2.959437470447434659e-01,2.980682881400788520e-01,2.977946294062835397e-01,2.976330425608625929e-01,0.000000000000000000e+00,-1.689295516119137391e-02
3.170000000000000284e+01,2.979012450313670013e-01,2.959548557960344772e-01,2.980682881400788520e-01,2.979012450313670013e-01,2.976360175437569588e-01,0.000000000000000000e+00,-1.681161747722440328e-02
3.175000000000000000e+01,2.979960556080019085e-01,2.959653906345621754e-01,2.980682881400788520e-01,2.979960556080019085e-01,2.976384583955627994e-01,0.000000000000000000e+00,-1.673067761000649259e-02
3.180000000000000071e+01,2.980772956101176430e-01,2.959753792777048975e-01,2.980682881400788520e-01,2.980772956101176430e-01,2.976403926394670107e-01,0.000000000000000000e+00,-1.665013361762120864e-02
3.185000000000000142e+01,2.981435168328122054e-01,2.959848606303582819e-01,2.980682881400788520e-01,2.981435168328122054e-01,2.976418589861513642e-01,0.000000000000000000e+00,-1.656998355793087505e-02
3.190000000000000213e+01,2.981936157340241977e-01,2.959938836077010138e-01,2.980682881400788520e-01,2.981936157340241977e-01,2.976429061566324696e-01,0.000000000000000000e+00,-1.649022548931458609e-02
3.195000000000000284e+01,2.982268527263181590e-01,2.960025057288836470e-01,2.980682881400788520e-01,2.982268527263181590e-01,2.976435914760330870e-01,0.000000000000000000e+00,-1.641085747149470184e-02
3.200000000000000000e+01,2.982428631835010169e-01,2.960107915221866781e-01,2.980682881400788520e-01,2.982428631835010169e-01,2.976439792788278527e-01,0.000000000000000000e+00,-1.633187756641152691e-02
3.205000000000000426e+01,2.982416600986593780e-01,2.960188107862988804e-01,2.980682881400788520e-01,2.982416600986593780e-01,2.976441391702096539e-01,0.000000000000000000e+00,-1.625328383910749214e-02
3.210000000000000142e+01,2.982236284951457206e-01,2.960266367551875333e-01,2.980682881400788520e-01,2.982236284951457206e-01,2.976441441910460117e-01,0.000000000000000000e+00,-1.617507435858481918e-02
3.214999999999999858e+01,2.981895118489811258e-01,2.960343442155369265e-01,2.980682881400788520e-01,2.981895118489811258e-01,2.976440689353973545e-01,0.000000000000000000e+00,-1.609724719860442660e-02
3.220000000000000284e+01,2.981403909294014221e-01,2.960420076258970523e-01,2.980682881400788520e-01,2.981403909294014221e-01,2.976439876697368758e-01,0.000000000000000000e+00,-1.601980043839840509e-02
3.225000000000000000e+01,2.980776556033248315e-01,2.960496992855469744e-01,2.980682881400788520e-01,2.980776556033248315e-01,2.976439725018742988e-01,0.000000000000000000e+00,-1.594273216327329878e-02
3.230000000000000426e+01,2.980029702787592716e-01,2.960574875986966559e-01,2.980682881400788520e-01,2.980029702787592716e-01,2.976440916452052776e-01,0.000000000000000000e+00,-1.586604046508616542e-02
3.235000000000000142e+01,2.979182337807182446e-01,2.960654354761224072e-01,2.980682881400788520e-01,2.979182337807182446e-01,2.976444078203807075e-01,0.000000000000000000e+00,-1.578972344258263577e-02
3.239999999999999858e+01,2.978255345598058157e-01,2.960735989117804223e-01,2.980682881400788520e-01,2.978255345598058157e-01,2.976449768319393563e-01,0.000000000000000000e+00,-1.571377920158980104e-02
3.245000000000000284e+01,2.977271022265429168e-01,2.960820257665199295e-01,2.980682881400788520e-01,2.977271022265429168e-01,2.976458463520263997e-01,0.000000000000000000e+00,-1.563820585506500022e-02
3.250000000000000000e+01,2.976252564815951573e-01,2.960907547848883326e-01,2.980682881400788520e-01,2.976252564815951573e-01,2.976470549371888485e-01,0.000000000000000000e+00,-1.556300152300501595e-02
3.255000000000000426e+01,2.975223545708632900e-01,2.960998148643707584e-01,2.980682881400788520e-01,2.975223545708632900e-01,2.976486312975935022e-01,0.000000000000000000e+00,-1.548816433222740575e-02
3.260000000000000142e+01,2.974207384322988812e-01,2.961092245894276775e-01,2.980682881400788520e-01,2.974207384322988812e-01,2.976505938310317068e-01,0.000000000000000000e+00,-1.541369241604017074e-02
3.264999999999999858e+01,2.973226827157597341e-01,2.961189920355795091e-01,2.980682881400788520e-01,2.973226827157597341e-01,2.976529504269615489e-01,0.000000000000000000e+00,-1.533958391382060117e-02
3.270000000000000284e+01,2.972303448459902575e-01,2.961291148417288799e-01,2.980682881400788520e-01,2.972303448459902575e-01,2.976556985387817100e-01,0.000000000000000000e+00,-1.526583697052852871e-02
3.275000000000000000e+01,2.971457182602214586e-01,2.961395805420973248e-01,2.980682881400788520e-01,2.971457182602214586e-01,2.976588255157155971e-01,0.000000000000000000e+00,-1.519244973618287184e-02
3.280000000000000426e+01,2.970705898850458104e-01,2.961503671427498374e-01,2.980682881400788520e-01,2.970705898850458104e-01,2.976623091792831022e-01,0.000000000000000000e+00,-1.511942036533270826e-02
3.285000000000000142e+01,2.970065028222236281e-01,2.961614439218491213e-01,2.980682881400788520e-01,2.970065028222236281e-01,2.976661186235047829e-01,0.000000000000000000e+00,-1.504674701655634925e-02
3.289999999999999858e+01,2.969547250910962166e-01,2.961727724276522755e-01,2.980682881400788520e-01,2.969547250910962166e-01,2.976702152128545831e-01,0.000000000000000000e+00,-1.497442785202302007e-02
3.295000000000000284e+01,2.969162251286739385e-01,2.961843076439488742e-01,2.980682881400788520e-01,2.969162251286739385e-01,2.976745537476639392e-01,0.000000000000000000e+00,-1.490246103715112819e-02
3.300000000000000000e+01,2.968916545807014917e-01,2.961959992892289062e-01,2.980682881400788520e-01,2.968916545807014917e-01,2.976790837632685705e-01,0.000000000000000000e+00,-1.483084474039667033e-02
3.305000000000000426e+01,2.968813387325973108e-01,2.962077932134178915e-01,2.980682881400788520e-01,2.968813387325973108e-01,2.976837509267381554e-01,0.000000000000000000e+00,-1.475957713320266013e-02
3.310000000000000142e+01,2.968852747335015696e-01,2.962196328545579349e-01,2.980682881400788520e-01,2.968852747335015696e-01,2.976884984935717071e-01,0.000000000000000000e+00,-1.468865639013731787e-02
3.314999999999999858e+01,2.969031375657566474e-01,2.962314607173575087e-01,2.980682881400788520e-01,2.969031375657566474e-01,2.976932687862819393e-01,0.000000000000000000e+00,-1.461808068924420716e-02
3.320000000000000284e+01,2.969342935123716054e-01,2.962432198360476776e-01,2.980682881400788520e-01,2.969342935123716054e-01,2.976980046573098893e-01,0.000000000000000000e+00,-1.454784821262184759e-02
3.325000000000000000e+01,2.969778206828266875e-01,2.962548551854367052e-01,2.980682881400788520e-01,2.969778206828266875e-01,2.977026509001611254e-01,0.000000000000000000e+00,-1.447795714724445931e-02
3.330000000000000426e+01,2.970325359791708419e-01,2.962663150063681861e-01,2.980682881400788520e-01,2.970325359791708419e-01,2.977071555749709053e-01,0.000000000000000000e+00,-1.440840568602677445e-02
3.335000000000000142e+01,2.970970277254314507e-01,2.962775520148838160e-01,2.980682881400788520e-01,2.970970277254314507e-01,2.977114712177967859e-01,0.000000000000000000e+00,-1.433919202912957783e-02
3.339999999999999858e+01,2.971696930488020305e-01,2.962885244681586761e-01,2.980682881400788520e-01,2.971696930488020305e-01,2.977155559067078960e-01,0.000000000000000000e+00,-1.427031438549233693e-02
3.345000000000000284e+01,2.972487789948196624e-01,2.962991970646055573e-01,2.980682881400788520e-01,2.972487789948196624e-01,2.977193741620627887e-01,0.000000000000000000e+00,-1.420177097457211296e-02
3.350000000000000000e+01,2.973324262835662646e-01,2.963095416603030996e-01,2.980682881400788520e-01,2.973324262835662646e-01,2.977228976631289270e-01,0.000000000000000000e+00,-1.413356002825785253e-02
3.355000000000000426e+01,2.974187145713934055e-01,2.963195377889618620e-01,2.980682881400788520e-01,2.974187145713934055e-01,2.977261057682540346e-01,0.000000000000000000e+00,-1.406567979292173629e-02
3.360000000000000142e+01,2.975057080730936776e-01,2.963291729778687600e-01,2.980682881400788520e-01,2.975057080730936776e-01,2.977289858310249171e-01,0.000000000000000000e+00,-1.399812853156137855e-02
3.364999999999999858e+01,2.975915004219498172e-01,2.963384428575059348e-01,2.980682881400788520e-01,2.975915004219498172e-01,2.977315333101038797e-01,0.000000000000000000e+00,-1.393090452597923502e-02
3.370000000000000284e+01,2.976742576977128851e-01,2.963473510676997713e-01,2.980682881400788520e-01,2.976742576977128851e-01,2.977337516755939051e-01,0.000000000000000000e+00,-1.386400607894133601e-02
3.375000000000000000e+01,2.977522586323777531e-01,2.963559089680926628e-01,2.980682881400788520e-01,2.977522586323777531e-01,2.977356521197178640e-01,0.000000000000000000e+00,-1.379743151625227246e-02
3.380000000000000426e+01,2.978239311069665329e-01,2.963641351653346079e-01,2.980682881400788520e-01,2.978239311069665329e-01,2.977372530842027909e-01,0.000000000000000000e+00,-1.373117918868182845e-02
3.385000000000000142e+01,2.978878841751612105e-01,2.963720548735581106e-01,2.980682881400788520e-01,2.978878841751612105e-01,2.977385796209259805e-01,0.000000000000000000e+00,-1.366524747367853579e-02
3.389999999999999858e+01,2.979429349869834320e-01,2.963796991283440541e-01,2.980682881400788520e-01,2.979429349869834320e-01,2.977396626060246909e-01,0.000000000000000000e+00,-1.359963477680679704e-02
3.395000000000000284e+01,2.979881301330999932e-01,2.963871038774323896e-01,2.980682881400788520e-01,2.979881301330999932e-01,2.977405378307172445e-01,0.000000000000000000e+00,-1.353433953284861012e-02
3.400000000000000000e+01,2.980227610830943896e-01,2.963943089738272918e-01,2.980682881400788520e-01,2.980227610830943896e-01,2.977412449944790152e-01,0.000000000000000000e+00,-1.346936020651699067e-02
3.405000000000000426e+01,2.980463735447855256e-01,2.964013570986477886e-01,2.980682881400788520e-01,2.980463735447855256e-01,2.977418266279213688e-01,0.000000000000000000e+00,-1.340469529273592870e-02
3.410000000000000142e+01,2.980587707223393279e-01,2.964082926420640862e-01,2.980682881400788520e-01,2.980587707223393279e-01,2.977423269737093370e-01,0.000000000000000000e+00,-1.334034331645243994e-02
3.414999999999999858e+01,2.980600105949248180e-01,2.964151605709338111e-01,2.980682881400788520e-01,2.980600105949248180e-01,2.977427908541294688e-01,0.000000000000000000e+00,-1.327630283195672251e-02
3.420000000000000284e+01,2.980503974719486693e-01,2.964220053113162945e-01,2.980682881400788520e-01,2.980503974719486693e-01,2.977432625534863764e-01,0.000000000000000000e+00,-1.321257242170059167e-02
3.425000000000000000e+01,2.980304682029361607e-01,2.964288696729393546e-01,2.980682881400788520e-01,2.980304682029361607e-01,2.977437847424010409e-01,0.000000000000000000e+00,-1.314915069461664032e-02
3.430000000000000426e+01,2.980009735279495198e-01,2.964357938409521442e-01,2.980682881400788520e-01,2.980009735279495198e-01,2.977443974693477213e-01,0.000000000000000000e+00,-1.308603628395576743e-02
3.435000000000000142e+01,2.979628551465742237e-01,2.964428144579907554e-01,2.980682881400788520e-01,2.979628551465742237e-01,2.977451372424582132e-01,0.000000000000000000e+00,-1.302322784467441208e-02
3.439999999999999858e+01,2.979172191589778973e-01,2.964499638167717444e-01,2.980682881400788520e-01,2.979172191589778973e-01,2.977460362218133927e-01,0.000000000000000000e+00,-1.296072405041639487e-02
3.445000000000000284e+01,2.978653065907745923e-01,2.964572691801994897e-01,2.980682881400788520e-01,2.978653065907745923e-01,2.977471215392142878e-01,0.000000000000000000e+00,-1.289852359014750927e-02
3.450000000000000000e+01,2.978084617541794654e-01,2.964647522424149750e-01,2.980682881400788520e-01,2.978084617541794654e-01,2.977484147588661534e-01,0.000000000000000000e+00,-1.283662516451171583e-02
3.455000000000000426e+01,2.977480992212975242e-01,2.964724287404164604e-01,2.980682881400788520e-01,2.977480992212975242e-01,2.977499314886152271e-01,0.000000000000000000e+00,-1.277502748198790575e-02
3.460000000000000142e+01,2.976856701916793524e-01,2.964803082219547581e-01,2.980682881400788520e-01,2.976856701916793524e-01,2.977516811474481551e-01,0.000000000000000000e+00,-1.271372925493364538e-02
3.464999999999999858e+01,2.976226290260378105e-01,2.964883939714347827e-01,2.980682881400788520e-01,2.976226290260378105e-01,2.977536668909954720e-01,0.000000000000000000e+00,-1.265272919560698518e-02
3.470000000000000284e+01,2.975604006919981837e-01,2.964966830916491713e-01,2.980682881400788520e-01,2.975604006919981837e-01,2.977558856928751996e-01,0.000000000000000000e+00,-1.259202601226037423e-02
3.475000000000000000e+01,2.975003498268691815e-01,2.965051667354167142e-01,2.980682881400788520e-01,2.975003498268691815e-01,2.977583285759567433e-01,0.000000000000000000e+00,-1.253161840540049400e-02
3.480000000000000426e+01,2.974437520677767899e-01,2.965138304776857581e-01,2.980682881400788520e-01,2.974437520677767899e-01,2.977609809841161859e-01,0.000000000000000000e+00,-1.247150506430446879e-02
3.485000000000000142e+01,2.973917682323912737e-01,2.965226548154726860e-01,2.980682881400788520e-01,2.973917682323912737e-01,2.977638232818604624e-01,0.000000000000000000e+00,-1.241168466387802642e-02
3.489999999999999858e+01,2.973454218553743811e-01,2.965316157802032060e-01,2.980682881400788520e-01,2.973454218553743811e-01,2.977668313663964783e-01,0.000000000000000000e+00,-1.235215586193261390e-02
3.495000000000000284e+01,2.973055804982520089e-01,2.965406856446691219e-01,2.980682881400788520e-01,2.973055804982520089e-01,2.977699773743640033e-01,0.000000000000000000e+00,-1.229291729694853737e-02
3.500000000000000000e+01,2.972729411555394829e-01,2.965498337049493616e-01,2.980682881400788520e-01,2.972729411555394829e-01,2.977732304635873350e-01,0.000000000000000000e+00,-1.223396758637928725e-02
3.505000000000000426e+01,2.972480199796370126e-01,2.965590271163013880e-01,2.980682881400788520e-01,2.972480199796370126e-01,2.977765576488551891e-01,0.000000000000000000e+00,-1.217530532553802447e-02
3.510000000000000142e+01,2.972311464434536643e-01,2.965682317612285956e-01,2.980682881400788520e-01,2.972311464434536643e-01,2.977799246699379121e-01,0.000000000000000000e+00,-1.211692908709322870e-02
3.514999999999999858e+01,2.972224619551923075e-01,2.965774131276709413e-01,2.980682881400788520e-01,2.972224619551923075e-01,2.977832968697893823e-01,0.000000000000000000e+00,-1.205883742118465593e-02
3.520000000000000284e+01,2.972219228365707289e-01,2.965865371755445623e-01,2.980682881400788520e-01,2.972219228365707289e-01,2.977866400611601239e-01,0.000000000000000000e+00,-1.200102885615565718e-02
3.525000000000000000e+01,2.972293074763146525e-01,2.965955711706492193e-01,2.980682881400788520e-01,2.972293074763146525e-01,2.977899213606374773e-01,0.000000000000000000e+00,-1.194350189988285967e-02
3.530000000000000426e+01,2.972442273773007182e-01,2.966044844662368285e-01,2.980682881400788520e-01,2.972442273773007182e-01,2.977931099704037576e-01,0.000000000000000000e+00,-1.188625504166936769e-02
3.535000000000000142e+01,2.972661417304084952e-01,2.966132492142510846e-01,2.980682881400788520e-01,2.972661417304084952e-01,2.977961778897166290e-01,0.000000000000000000e+00,-1.182928675465513488e-02
3.539999999999999858e+01,2.972943750729035717e-01,2.966218409903514375e-01,2.980682881400788520e-01,2.972943750729035717e-01,2.977991005402200186e-01,0.000000000000000000e+00,-1.177259549868570239e-02
3.545000000000000284e+01,2.973281375257332271e-01,2.966302393192729592e-01,2.980682881400788520e-01,2.973281375257332271e-01,2.978018572916301121e-01,0.000000000000000000e+00,-1.171617972357136793e-02
3.550000000000000000e+01,2.973665470538793820e-01,2.966384280897781389e-01,2.980682881400788520e-01,2.973665470538793820e-01,2.978044318770441401e-01,0.000000000000000000e+00,-1.166003787266039170e-02
3.555000000000000426e+01,2.974086531579586135e-01,2.966463958513604338e-01,2.980682881400788520e-01,2.974086531579586135e-01,2.978068126900248469e-01,0.000000000000000000e+00,-1.160416838664403080e-02
3.560000000000000142e+01,2.974534613843146102e-01,2.966541359878984152e-01,2.980682881400788520e-01,2.974534613843146102e-01,2.978089929586492657e-01,0.000000000000000000e+00,-1.154856970750856894e-02
3.564999999999999858e+01,2.974999580352624684e-01,2.966616467665498247e-01,2.980682881400788520e-01,2.974999580352624684e-01,2.978109707948045082e-01,0.000000000000000000e+00,-1.149324028254681759e-02
3.570000000000000284e+01,2.975471344709027521e-01,2.966689312632602715e-01,2.980682881400788520e-01,2.975471344709027521e-01,2.978127491200946997e-01,0.000000000000000000e+00,-1.143817856834400577e-02
3.575000000000000000e+01,2.975940104186374779e-01,2.966759971692575770e-01,2.980682881400788520e-01,2.975940104186374779e-01,2.978143354727230130e-01,0.000000000000000000e+00,-1.138338303465457647e-02
3.580000000000000426e+01,2.976396557454509262e-01,2.966828564857523221e-01,2.980682881400788520e-01,2.976396557454509262e-01,2.978157417025614762e-01,0.000000000000000000e+00,-1.132885216809203892e-02
3.585000000000000142e+01,2.976832102000850910e-01,2.966895251166998815e-01,2.980682881400788520e-01,2.976832102000850910e-01,2.978169835642558994e-01,0.000000000000000000e+00,-1.127458447556030884e-02
3.589999999999999858e+01,2.977239006960521461e-01,2.966960223718400624e-01,2.980682881400788520e-01,2.977239006960521461e-01,2.978180802205763200e-01,0.000000000000000000e+00,-1.122057848736234854e-02
3.595000000000000284e+01,2.977610557802966018e-01,2.967023703942662793e-01,2.980682881400788520e-01,2.977610557802966018e-01,2.978190536702594038e-01,0.000000000000000000e+00,-1.116683275993150121e-02
3.600000000000000000e+01,2.977941170143025840e-01,2.967085935284407561e-01,2.980682881400788520e-01,2.977941170143025840e-01,2.978199281162547396e-01,0.000000000000000000e+00,-1.111334587814011635e-02
3.605000000000000426e+01,2.978226470823627792e-01,2.967147176458273528e-01,2.980682881400788520e-01,2.978226470823627792e-01,2.978207292915424076e-01,0.000000000000000000e+00,-1.106011645715079122e-02
3.610000000000000142e+01,2.978463345332242329e-01,2.967207694461301282e-01,2.980682881400788520e-01,2.978463345332242329e-01,2.978214837605087095e-01,0.000000000000000000e+00,-1.100714314378576156e-02
3.614999999999999858e+01,2.978649951538973051e-01,2.967267757524877370e-01,2.980682881400788520e-01,2.978649951538973051e-01,2.978222182142277741e-01,0.000000000000000000e+00,-1.095442461740078754e-02
3.620000000000000284e+01,2.978785700654786317e-01,2.967327628188684563e-01,2.980682881400788520e-01,2.978785700654786317e-01,2.978229587778944976e-01,0.000000000000000000e+00,-1.090195959026023058e-02
3.625000000000000000e+01,2.978871207177953839e-01,2.967387556673475313e-01,2.980682881400788520e-01,2.978871207177953839e-01,2.978237303480895104e-01,0.000000000000000000e+00,-1.084974680741978940e-02
3.630000000000000426e+01,2.978908210399915935e-01,2.967447774719325082e-01,2.980682881400788520e-01,2.978908210399915935e-01,2.978245559765457795e-01,0.000000000000000000e+00,-1.079778504613278060e-02
3.635000000000000142e+01,2.978899470754602929e-01,2.967508490041711466e-01,2.980682881400788520e-01,2.978899470754602929e-01,2.978254563156515489e-01,0.000000000000000000e+00,-1.074607311480445596e-02
3.639999999999999858e+01,2.978848644896266440e-01,2.967569881539545706e-01,2.980682881400788520e-01,2.978848644896266440e-01,2.978264491391072188e-01,0.000000000000000000e+00,-1.069460985152638835e-02
3.645000000000000284e+01,2.978760143861865495e-01,2.967632095367743195e-01,2.980682881400788520e-01,2.978760143861865495e-01,2.978275489489972672e-01,0.000000000000000000e+00,-1.064339412222967129e-02
3.650000000000000000e+01,2.978638979000957643e-01,2.967695241962524655e-01,2.980682881400788520e-01,2.978638979000957643e-01,2.978287666781025966e-01,0.000000000000000000e+00,-1.059242481850143636e-02
3.655000000000000426e+01,2.978490600529704602e-01,2.967759394081135316e-01,2.980682881400788520e-01,2.978490600529704602e-01,2.978301094936249283e-01,0.000000000000000000e+00,-1.054170085511380202e-02
3.660000000000000142e+01,2.978320733582353053e-01,2.967824585889695665e-01,2.980682881400788520e-01,2.978320733582353053e-01,2.978315807057013154e-01,0.000000000000000000e+00,-1.049122116731765475e-02
3.664999999999999858e+01,2.978135216495558235e-01,2.967890813104258063e-01,2.980682881400788520e-01,2.978135216495558235e-01,2.978331797812214798e-01,0.000000000000000000e+00,-1.044098470795636231e-02
3.670000000000000284e+01,2.977939845776251815e-01,2.967958034161636283e-01,2.980682881400788520e-01,2.977939845776251815e-01,2.978349024606092299e-01,0.000000000000000000e+00,-1.039099044445601812e-02
3.675000000000000000e+01,2.977740231786195069e-01,2.968026172368931070e-01,2.980682881400788520e-01,2.977740231786195069e-01,2.978367409724679837e-01,0.000000000000000000e+00,-1.034123735574861078e-02
3.680000000000000426e+01,2.977541668644815842e-01,2.968095118954758860e-01,2.980682881400788520e-01,2.977541668644815842e-01,2.978386843383943328e-01,0.000000000000000000e+00,-1.029172442918440712e-02
3.685000000000000142e+01,2.977349021229578341e-01,2.968164736921630187e-01,2.980682881400788520e-01,2.977349021229578341e-01,2.978407187579118487e-01,0.000000000000000000e+00,-1.024245065748835039e-02
3.689999999999999858e+01,2.977166631466407476e-01,2.968234865578436854e-01,2.980682881400788520e-01,2.977166631466407476e-01,2.978428280614249246e-01,0.000000000000000000e+00,-1.019341503581226022e-02
3.695000000000000284e+01,2.976998245379872121e-01,2.968305325615144263e-01,2.980682881400788520e-01,2.976998245379872121e-01,2.978449942174076215e-01,0.000000000000000000e+00,-1.014461655893192892e-02
3.700000000000000000e+01,2.976846961642674039e-01,2.968375924568995017e-01,2.980682881400788520e-01,2.976846961642674039e-01,2.978471978787629593e-01,0.000000000000000000e+00,-1.009605421863420116e-02
3.705000000000000426e+01,2.976715201654387966e-01,2.968446462523161022e-01,2.980682881400788520e-01,2.976715201654387966e-01,2.978494189524494851e-01,0.000000000000000000e+00,-1.004772700133387334e-02
3.710000000000000142e+01,2.976604700515758095e-01,2.968516737875026013e-01,2.980682881400788520e-01,2.976604700515758095e-01,2.978516371760981940e-01,0.000000000000000000e+00,-9.999633885956203325e-03
3.714999999999999858e+01,2.976516517669249295e-01,2.968586553012230178e-01,2.980682881400788520e-01,2.976516517669249295e-01,2.978538326854344165e-01,0.000000000000000000e+00,-9.951773842113690108e-03
3.720000000000000284e+01,2.976451065466448886e-01,2.968655719740131427e-01,2.980682881400788520e-01,2.976451065466448886e-01,2.978559865568732867e-01,0.000000000000000000e+00,-9.904145828601091869e-03
3.725000000000000000e+01,2.976408153510663457e-01,2.968724064314275379e-01,2.980682881400788520e-01,2.976408153510663457e-01,2.978580813106500580e-01,0.000000000000000000e+00,-9.856748792225287353e-03
3.730000000000000426e+01,2.976387046315709939e-01,2.968791431945431158e-01,2.980682881400788520e-01,2.976387046315709939e-01,2.978601013612411919e-01,0.000000000000000000e+00,-9.809581666980406178e-03
3.735000000000000142e+01,2.976386531620938691e-01,2.968857690662294324e-01,2.980682881400788520e-01,2.976386531620938691e-01,2.978620334035866346e-01,0.000000000000000000e+00,-9.762643373572228375e-03
3.739999999999999858e+01,2.976404996604651854e-01,2.968922734437478561e-01,2.980682881400788520e-01,2.976404996604651854e-01,2.978638667256767736e-01,0.000000000000000000e+00,-9.715932819288975245e-03
3.745000000000000284e+01,2.976440509235555587e-01,2.968986485505336059e-01,2.980682881400788520e-01,2.976440509235555587e-01,2.978655934403545147e-01,0.000000000000000000e+00,-9.669448898209314844e-03
3.750000000000000000e+01,2.976490902083661627e-01,2.969048895824623613e-01,2.980682881400788520e-01,2.976490902083661627e-01,2.978672086316356271e-01,0.000000000000000000e+00,-9.623190491732625321e-03
3.755000000000000426e+01,2.976553856064726999e-01,2.969109947664456683e-01,2.980682881400788520e-01,2.976553856064726999e-01,2.978687104133866947e-01,0.000000000000000000e+00,-9.577156469410281342e-03
3.760000000000000142e+01,2.976626981801291927e-01,2.969169653317456636e-01,2.980682881400788520e-01,2.976626981801291927e-01,2.978700999007509176e-01,0.000000000000000000e+00,-9.531345690052435426e-03
3.764999999999999858e+01,2.976707896533859476e-01,2.969228053968862024e-01,2.980682881400788520e-01,2.976707896533859476e-01,2.978713810971941323e-01,0.000000000000000000e+00,-9.485757003079155897e-03
3.770000000000000284e+01,2.976794294793851936e-01,2.969285217773834362e-01,2.980682881400788520e-01,2.976794294793851936e-01,2.978725607023916533e-01,0.000000000000000000e+00,-9.440389250082198425e-03
3.775000000000000000e+01,2.976884011343254310e-01,2.969341237216608365e-01,2.980682881400788520e-01,2.976884011343254310e-01,2.978736478483167693e-01,0.000000000000000000e+00,-9.395241266559623688e-03
3.780000000000000426e+01,2.976975075184144504e-01,2.969396225843955461e-01,2.980682881400788520e-01,2.976975075184144504e-01,2.978746537727739452e-01,0.000000000000000000e+00,-9.350311883783882921e-03
3.785000000000000142e+01,2.977065753736682363e-01,2.969450314481079101e-01,2.980682881400788520e-01,2.977065753736682363e-01,2.978755914411841954e-01,0.000000000000000000e+00,-9.305599930762653918e-03
3.789999999999999858e+01,2.977154586571219008e-01,2.969503647050246165e-01,2.980682881400788520e-01,2.977154586571219008e-01,2.978764751286497314e-01,0.000000000000000000e+00,-9.261104236251191391e-03
3.795000000000000284e+01,2.977240408355694701e-01,2.969556376120828234e-01,2.980682881400788520e-01,2.977240408355694701e-01,2.978773199751603706e-01,0.000000000000000000e+00,-9.216823630775538428e-03
3.800000000000000000e+01,2.977322360942012414e-01,2.969608658323885653e-01,2.980682881400788520e-01,2.977322360942012414e-01,2.978781415272513389e-01,0.000000000000000000e+00,-9.172756948627335330e-03
3.805000000000000426e+01,2.977399894764366506e-01,2.969660649764923610e-01,2.980682881400788520e-01,2.977399894764366506e-01,2.978789552794717244e-01,0.000000000000000000e+00,-9.128903029793444465e-03
3.810000000000000142e+01,2.977472759958995074e-01,2.969712501565083818e-01,2.980682881400788520e-01,2.977472759958995074e-01,2.978797762286869433e-01,0.000000000000000000e+00,-9.085260721785849355e-03
3.814999999999999858e+01,2.977540987838979136e-01,2.969764355654033183e-01,2.980682881400788520e-01,2.977540987838979136e-01,2.978806184535375268e-01,0.000000000000000000e+00,-9.041828881341784294e-03
3.820000000000000284e+01,2.977604863569406346e-01,2.969816340927459719e-01,2.980682881400788520e-01,2.977604863569406346e-01,2.978814947303427552e-01,0.000000000000000000e+00,-8.998606375967565379e-03
3.825000000000000000e+01,2.977664891086463372e-01,2.969868569868786001e-01,2.980682881400788520e-01,2.977664891086463372e-01,2.978824161954090610e-01,0.000000000000000000e+00,-8.955592085304456273e-03
3.830000000000000426e+01,2.977721751486505641e-01,2.969921135719003069e-01,2.980682881400788520e-01,2.977721751486505641e-01,2.978833920621302700e-01,0.000000000000000000e+00,-8.912784902299615217e-03
3.835000000000000142e+01,2.977776256274403677e-01,2.969974110260822919e-01,2.980682881400788520e-01,2.977776256274403677e-01,2.978844293994993286e-01,0.000000000000000000e+00,-8.870183734170613427e-03
3.840000000000000568e+01,2.977829296999656150e-01,2.970027542264367937e-01,2.980682881400788520e-01,2.977829296999656150e-01,2.978855329767524096e-01,0.000000000000000000e+00,-8.827787503156218213e-03
3.845000000000000284e+01,2.977881792918311565e-01,2.970081456621813110e-01,2.980682881400788520e-01,2.977881792918311565e-01,2.978867051768865903e-01,0.000000000000000000e+00,-8.785595147052436410e-03
3.850000000000000000e+01,2.977934638392495392e-01,2.970135854178458934e-01,2.980682881400788520e-01,2.977934638392495392e-01,2.978879459797995621e-01,0.000000000000000000e+00,-8.743605619536196430e-03
3.855000000000000426e+01,2.977988651771223405e-01,2.970190712248173548e-01,2.980682881400788520e-01,2.977988651771223405e-01,2.978892530138457784e-01,0.000000000000000000e+00,-8.701817890284254883e-03
3.860000000000000142e+01,2.978044527480820380e-01,2.970245985782528075e-01,2.980682881400788520e-01,2.978044527480820380e-01,2.978906216727427170e-01,0.000000000000000000e+00,-8.660230944899061437e-03
3.865000000000000568e+01,2.978102792986381253e-01,2.970301609145788446e-01,2.980682881400788520e-01,2.978102792986381253e-01,2.978920452930444163e-01,0.000000000000000000e+00,-8.618843784655801435e-03
3.870000000000000284e+01,2.978163772164960643e-01,2.970357498432583676e-01,2.980682881400788520e-01,2.978163772164960643e-01,2.978935153858672802e-01,0.000000000000000000e+00,-8.577655426089013033e-03
3.875000000000000000e+01,2.978227556456300995e-01,2.970413554251990496e-01,2.980682881400788520e-01,2.978227556456300995e-01,2.978950219152428636e-01,0.000000000000000000e+00,-8.536664900437994363e-03
3.880000000000000426e+01,2.978293984930129867e-01,2.970469664891120520e-01,2.980682881400788520e-01,2.978293984930129867e-01,2.978965536144093651e-01,0.000000000000000000e+00,-8.495871252973307558e-03
3.885000000000000142e+01,2.978362634135334197e-01,2.970525709763375821e-01,2.980682881400788520e-01,2.978362634135334197e-01,2.978980983305602459e-01,0.000000000000000000e+00,-8.455273542226278763e-03
3.890000000000000568e+01,2.978432818283032746e-01,2.970581563041375661e-01,2.980682881400788520e-01,2.978432818283032746e-01,2.978996433880519712e-01,0.000000000000000000e+00,-8.414870839144073314e-03
3.895000000000000284e+01,2.978503599972575633e-01,2.970637097372222368e-01,2.980682881400788520e-01,2.978503599972575633e-01,2.979011759598415576e-01,0.000000000000000000e+00,-8.374662226193384934e-03
3.900000000000000000e+01,2.978573811308489194e-01,2.970692187573236720e-01,2.980682881400788520e-01,2.978573811308489194e-01,2.979026834369669641e-01,0.000000000000000000e+00,-8.334646796433165319e-03
3.905000000000000426e+01,2.978642084890588682e-01,2.970746714209356321e-01,2.980682881400788520e-01,2.978642084890588682e-01,2.979041537861933375e-01,0.000000000000000000e+00,-8.294823652577056408e-03
3.910000000000000142e+01,2.978706893802838263e-01,2.970800566958979871e-01,2.980682881400788520e-01,2.978706893802838263e-01,2.979055758865042924e-01,0.000000000000000000e+00,-8.255191906062992260e-03
3.915000000000000568e+01,2.978766599393119496e-01,2.970853647682812348e-01,2.980682881400788520e-01,2.978766599393119496e-01,2.979069398358958343e-01,0.000000000000000000e+00,-8.215750676146112152e-03
3.920000000000000284e+01,2.978819505339378448e-01,2.970905873120008867e-01,2.980682881400788520e-01,2.978819505339378448e-01,2.979082372209037044e-01,0.000000000000000000e+00,-8.176499089027917250e-03
3.925000000000000000e+01,2.978863916249861465e-01,2.970957177147279249e-01,2.980682881400788520e-01,2.978863916249861465e-01,2.979094613424311810e-01,0.000000000000000000e+00,-8.137436277032419202e-03
3.930000000000000426e+01,2.978898198856590462e-01,2.971007512549252438e-01,2.980682881400788520e-01,2.978898198856590462e-01,2.979106073927089149e-01,0.000000000000000000e+00,-8.098561377836937733e-03
3.935000000000000142e+01,2.978920843739902291e-01,2.971056852261995118e-01,2.980682881400788520e-01,2.978920843739902291e-01,2.979116725795757925e-01,0.000000000000000000e+00,-8.059873533762767009e-03
3.940000000000000568e+01,2.978930525472822666e-01,2.971105190065704282e-01,2.980682881400788520e-01,2.978930525472822666e-01,2.979126561956832453e-01,0.000000000000000000e+00,-8.021371891127919082e-03
3.945000000000000284e+01,2.978926159099565818e-01,2.971152540716964774e-01,2.980682881400788520e-01,2.978926159099565818e-01,2.979135596316627166e-01,0.000000000000000000e+00,-7.983055599662417998e-03
3.950000000000000000e+01,2.978906950961597300e-01,2.971198939525185323e-01,2.980682881400788520e-01,2.978906950961597300e-01,2.979143863337168630e-01,0.000000000000000000e+00,-7.944923811983559819e-03
3.955000000000000426e+01,2.978872442053623892e-01,2.971244441391593938e-01,2.980682881400788520e-01,2.978872442053623892e-01,2.979151417074721309e-01,0.000000000000000000e+00,-7.906975683127655252e-03
3.960000000000000142e+01,2.978822542324053302e-01,2.971289119342181428e-01,2.980682881400788520e-01,2.978822542324053302e-01,2.979158329712314757e-01,0.000000000000000000e+00,-7.869210370132896301e-03
3.965000000000000568e+01,2.978757554620815595e-01,2.971333062597963925e-01,2.980682881400788520e-01,2.978757554620815595e-01,2.979164689629630880e-01,0.000000000000000000e+00,-7.831627031666846955e-03
3.970000000000000284e+01,2.978678187313146264e-01,2.971376374236624485e-01,2.980682881400788520e-01,2.978678187313146264e-01,2.979170599064316916e-01,0.000000000000000000e+00,-7.794224827692090851e-03
3.975000000000000000e+01,2.978585554980596739e-01,2.971419168508828701e-01,2.980682881400788520e-01,2.978585554980596739e-01,2.979176171427991293e-01,0.000000000000000000e+00,-7.757002919162743135e-03
3.980000000000000426e+01,2.978481166939024316e-01,2.971461567880065435e-01,2.980682881400788520e-01,2.978481166939024316e-01,2.979181528347811247e-01,0.000000000000000000e+00,-7.719960467745501723e-03
3.985000000000000142e+01,2.978366903756182182e-01,2.971503699874654680e-01,2.980682881400788520e-01,2.978366903756182182e-01,2.979186796510213675e-01,0.000000000000000000e+00,-7.683096635559104846e-03
3.990000000000000568e+01,2.978244982283604902e-01,2.971545693802464805e-01,2.980682881400788520e-01,2.978244982283604902e-01,2.979192104387392570e-01,0.000000000000000000e+00,-7.646410584927431330e-03
3.995000000000000284e+01,2.978117910084437936e-01,2.971587677450868159e-01,2.980682881400788520e-01,2.978117910084437936e-01,2.979197578929010937e-01,0.000000000000000000e+00,-7.609901478142730782e-03
4.000000000000000000e+01,2.977988430457531033e-01,2.971629773824468468e-01,2.980682881400788520e-01,2.977988430457531033e-01,2.979203342301705582e-01,0.000000000000000000e+00,-7.573568477236969701e-03
4.005000000000000426e+01,2.977859459537013365e-01,2.971672098013266594e-01,2.980682881400788520e-01,2.977859459537013365e-01,2.979209508757027502e-01,0.000000000000000000e+00,-7.537410743761235356e-03
4.010000000000000142e+01,2.977734017176006387e-01,2.971714754266144842e-01,2.980682881400788520e-01,2.977734017176006387e-01,2.979216181704719690e-01,0.000000000000000000e+00,-7.501427438574548821e-03
4.015000000000000568e+01,2.977615153497454314e-01,2.971757833341051591e-01,2.980682881400788520e-01,2.977615153497454314e-01,2.979223451062696926e-01,0.000000000000000000e+00,-7.465617721645627716e-03
4.020000000000000284e+01,2.977505873110764534e-01,2.971801410196104332e-01,2.980682881400788520e-01,2.977505873110764534e-01,2.979231390947976732e-01,0.000000000000000000e+00,-7.429980751872412512e-03
4.025000000000000000e+01,2.977409059048562456e-01,2.971845542077243274e-01,2.980682881400788520e-01,2.977409059048562456e-01,2.979240057764169225e-01,0.000000000000000000e+00,-7.394515686925891111e-03
4.030000000000000426e+01,2.977327398473860742e-01,2.971890267048184486e-01,2.980682881400788520e-01,2.977327398473860742e-01,2.979249488731310347e-01,0.000000000000000000e+00,-7.359221683125826731e-03
4.035000000000000142e+01,2.977263312146764540e-01,2.971935602997545778e-01,2.980682881400788520e-01,2.977263312146764540e-01,2.979259700892902818e-01,0.000000000000000000e+00,-7.324097895356866672e-03
4.040000000000000568e+01,2.977218889525259371e-01,2.971981547146329561e-01,2.980682881400788520e-01,2.977218889525259371e-01,2.979270690623363471e-01,0.000000000000000000e+00,-7.289143477034010915e-03
4.045000000000000284e+01,2.977195831212053334e-01,2.972028076066774438e-01,2.980682881400788520e-01,2.977195831212053334e-01,2.979282433646900929e-01,0.000000000000000000e+00,-7.254357580126355280e-03
4.050000000000000000e+01,2.977195400255092106e-01,2.972075146211159979e-01,2.980682881400788520e-01,2.977195400255092106e-01,2.979294885566408091e-01,0.000000000000000000e+00,-7.219739355247859099e-03
4.055000000000000426e+01,2.977218383570393589e-01,2.972122694936806253e-01,2.980682881400788520e-01,2.977218383570393589e-01,2.979307982888628747e-01,0.000000000000000000e+00,-7.185287951822696452e-03
4.060000000000000142e+01,2.977265064489770241e-01,2.972170642001496499e-01,2.980682881400788520e-01,2.977265064489770241e-01,2.979321644519828394e-01,0.000000000000000000e+00,-7.151002518331757776e-03
4.065000000000000568e+01,2.977335207150711427e-01,2.972218891492195980e-01,2.980682881400788520e-01,2.977335207150711427e-01,2.979335773694841150e-01,0.000000000000000000e+00,-7.116882202644874561e-03
4.070000000000000284e+01,2.977428053148889475e-01,2.972267334139456763e-01,2.980682881400788520e-01,2.977428053148889475e-01,2.979350260291898089e-01,0.000000000000000000e+00,-7.082926152441530558e-03
4.075000000000000000e+01,2.977542330573072493e-01,2.972315849960618928e-01,2.980682881400788520e-01,2.977542330573072493e-01,2.979364983476339157e-01,0.000000000000000000e+00,-7.049133515720278943e-03
4.080000000000000426e+01,2.977676275244772741e-01,2.972364311166972306e-01,2.980682881400788520e-01,2.977676275244772741e-01,2.979379814608366650e-01,0.000000000000000000e+00,-7.015503441394515746e-03
4.085000000000000142e+01,2.977827663697433236e-01,2.972412585263705109e-01,2.980682881400788520e-01,2.977827663697433236e-01,2.979394620343674416e-01,0.000000000000000000e+00,-6.982035079969654313e-03
4.090000000000000568e+01,2.977993857158254265e-01,2.972460538266853414e-01,2.980682881400788520e-01,2.977993857158254265e-01,2.979409265851147293e-01,0.000000000000000000e+00,-6.948727584293837300e-03
4.095000000000000284e+01,2.978171855545225788e-01,2.972508037958683791e-01,2.980682881400788520e-01,2.978171855545225788e-01,2.979423618069055313e-01,0.000000000000000000e+00,-6.915580110371871529e-03
4.100000000000000000e+01,2.978358360267053806e-01,2.972554957102094830e-01,2.980682881400788520e-01,2.978358360267053806e-01,2.979437548920323975e-01,0.000000000000000000e+00,-6.882591818229244311e-03
4.105000000000000426e+01,2.978549844418217907e-01,2.972601176535702439e-01,2.980682881400788520e-01,2.978549844418217907e-01,2.979450938408513272e-01,0.000000000000000000e+00,-6.849761872811150828e-03
4.110000000000000142e+01,2.978742628798419778e-01,2.972646588074272511e-01,2.980682881400788520e-01,2.978742628798419778e-01,2.979463677519171849e-01,0.000000000000000000e+00,-6.817089444899475902e-03
4.115000000000000568e+01,2.978932962057499467e-01,2.972691097144000705e-01,2.980682881400788520e-01,2.978932962057499467e-01,2.979475670856029379e-01,0.000000000000000000e+00,-6.784573712029003806e-03
4.120000000000000284e+01,2.979117103175197845e-01,2.972734625088704341e-01,2.980682881400788520e-01,2.979117103175197845e-01,2.979486838948087746e-01,0.000000000000000000e+00,-6.752213859383536521e-03
4.125000000000000000e+01,2.979291404430977619e-01,2.972777111091117752e-01,2.980682881400788520e-01,2.979291404430977619e-01,2.979497120171769597e-01,0.000000000000000000e+00,-6.720009080651862671e-03
4.130000000000000426e+01,2.979452393003047539e-01,2.972818513662964790e-01,2.980682881400788520e-01,2.979452393003047539e-01,2.979506472241788551e-01,0.000000000000000000e+00,-6.687958578823834273e-03
4.135000000000000142e+01,2.979596849357770139e-01,2.972858811668115941e-01,2.980682881400788520e-01,2.979596849357770139e-01,2.979514873235023509e-01,0.000000000000000000e+00,-6.656061566907549125e-03
4.140000000000000568e+01,2.979721880650298971e-01,2.972898004854613863e-01,2.980682881400788520e-01,2.979721880650298971e-01,2.979522322123163702e-01,0.000000000000000000e+00,-6.624317268549588175e-03
4.145000000000000284e+01,2.979824987453784657e-01,2.972936113883420384e-01,2.980682881400788520e-01,2.979824987453784657e-01,2.979528838801963064e-01,0.000000000000000000e+00,-6.592724918542728317e-03
4.150000000000000000e+01,2.979904122266356370e-01,2.972973179854109249e-01,2.980682881400788520e-01,2.979904122266356370e-01,2.979534463617316553e-01,0.000000000000000000e+00,-6.561283763207062872e-03
4.155000000000000426e+01,2.979957738410611845e-01,2.973009263340045116e-01,2.980682881400788520e-01,2.979957738410611845e-01,2.979539256400678959e-01,0.000000000000000000e+00,-6.529993060633829983e-03
4.160000000000000142e+01,2.979984828137172692e-01,2.973044442957603617e-01,2.980682881400788520e-01,2.979984828137172692e-01,2.979543295038387107e-01,0.000000000000000000e+00,-6.498852080783838227e-03
4.165000000000000568e+01,2.979984948969130465e-01,2.973078813505360962e-01,2.980682881400788520e-01,2.979984948969130465e-01,2.979546673610797280e-01,0.000000000000000000e+00,-6.467860105435891543e-03
4.170000000000000284e+01,2.979958237574445445e-01,2.973112483719657084e-01,2.980682881400788520e-01,2.979958237574445445e-01,2.979549500147641306e-01,0.000000000000000000e+00,-6.437016427984152724e-03
4.175000000000000000e+01,2.979905410724437154e-01,2.973145573702205557e-01,2.980682881400788520e-01,2.979905410724437154e-01,2.979551894055291750e-01,0.000000000000000000e+00,-6.406320353086382251e-03
4.180000000000000426e+01,2.979827753183591499e-01,2.973178212083351091e-01,2.980682881400788520e-01,2.979827753183591499e-01,2.979553983279520368e-01,0.000000000000000000e+00,-6.375771196169093685e-03
4.185000000000000142e+01,2.979727092673450373e-01,2.973210532990823718e-01,2.980682881400788520e-01,2.979727092673450373e-01,2.979555901273622243e-01,0.000000000000000000e+00,-6.345368282798377266e-03
4.190000000000000568e+01,2.979605762355127530e-01,2.973242672898395167e-01,2.980682881400788520e-01,2.979605762355127530e-01,2.979557783846323860e-01,0.000000000000000000e+00,-6.315110947928418567e-03
4.195000000000000284e+01,2.979466551574170285e-01,2.973274767431497434e-01,2.980682881400788520e-01,2.979466551574170285e-01,2.979559765966540152e-01,0.000000000000000000e+00,-6.284998535042531087e-03
4.200000000000000000e+01,2.979312645900641376e-01,2.973306948207582456e-01,2.980682881400788520e-01,2.979312645900641376e-01,2.979561978602786043e-01,0.000000000000000000e+00,-6.255030395203522650e-03
4.205000000000000426e+01,2.979147557768827004e-01,2.973339339787785529e-01,2.980682881400788520e-01,2.979147557768827004e-01,2.979564545673817899e-01,0.000000000000000000e+00,-6.225205886032533949e-03
4.210000000000000142e+01,2.978975049266990305e-01,2.973372056813320952e-01,2.980682881400788520e-01,2.978975049266990305e-01,2.979567581183957814e-01,0.000000000000000000e+00,-6.195524370636507593e-03
4.215000000000000568e+01,2.978799048840477526e-01,2.973405201395067921e-01,2.980682881400788520e-01,2.978799048840477526e-01,2.979571186611573719e-01,0.000000000000000000e+00,-6.165985216505459089e-03
4.220000000000000284e+01,2.978623563844086664e-01,2.973438860818143348e-01,2.980682881400788520e-01,2.978623563844086664e-01,2.979575448612544752e-01,0.000000000000000000e+00,-6.136587794401302323e-03
4.225000000000000000e+01,2.978452591005451011e-01,2.973473105615089263e-01,2.980682881400788520e-01,2.978452591005451011e-01,2.979580437092348433e-01,0.000000000000000000e+00,-6.107331477259462550e-03
4.230000000000000426e+01,2.978290026935089818e-01,2.973507988051802275e-01,2.980682881400788520e-01,2.978290026935089818e-01,2.979586203690927082e-01,0.000000000000000000e+00,-6.078215639124339917e-03
4.235000000000000142e+01,2.978139580836793865e-01,2.973543541059816553e-01,2.980682881400788520e-01,2.978139580836793865e-01,2.979592780713954392e-01,0.000000000000000000e+00,-6.049239654138316089e-03
4.240000000000000568e+01,2.978004691532022408e-01,2.973579777637211374e-01,2.980682881400788520e-01,2.978004691532022408e-01,2.979600180532814280e-01,0.000000000000000000e+00,-6.020402895602695523e-03
4.245000000000000284e+01,2.977888450813704901e-01,2.973616690728661527e-01,2.980682881400788520e-01,2.977888450813704901e-01,2.979608395463788639e-01,0.000000000000000000e+00,-5.991704735127145395e-03
4.250000000000000000e+01,2.977793534989977009e-01,2.973654253583140616e-01,2.980682881400788520e-01,2.977793534989977009e-01,2.979617398125022909e-01,0.000000000000000000e+00,-5.963144541882165958e-03
4.255000000000000426e+01,2.977722146270748160e-01,2.973692420576010131e-01,2.980682881400788520e-01,2.977722146270748160e-01,2.979627142257976202e-01,0.000000000000000000e+00,-5.934721681966558318e-03
4.260000000000000142e+01,2.977675965395317759e-01,2.973731128470812335e-01,2.980682881400788520e-01,2.977675965395317759e-01,2.979637563988712379e-01,0.000000000000000000e+00,-5.906435517899733326e-03
4.265000000000000568e+01,2.977656116605071901e-01,2.973770298085485209e-01,2.980682881400788520e-01,2.977656116605071901e-01,2.979648583493730851e-01,0.000000000000000000e+00,-5.878285408245674699e-03
4.270000000000000284e+01,2.977663145740692685e-01,2.973809836318052624e-01,2.980682881400788520e-01,2.977663145740692685e-01,2.979660107025425830e-01,0.000000000000000000e+00,-5.850270707373180293e-03
4.275000000000000000e+01,2.977697011898443602e-01,2.973849638478495705e-01,2.980682881400788520e-01,2.977697011898443602e-01,2.979672029243849440e-01,0.000000000000000000e+00,-5.822390765353802240e-03
4.280000000000000426e+01,2.977757092726017740e-01,2.973889590866568566e-01,2.980682881400788520e-01,2.977757092726017740e-01,2.979684235794565206e-01,0.000000000000000000e+00,-5.794644927996814646e-03
4.285000000000000142e+01,2.977842203086258355e-01,2.973929573530015857e-01,2.980682881400788520e-01,2.977842203086258355e-01,2.979696606067033793e-01,0.000000000000000000e+00,-5.767032537017741968e-03
4.290000000000000568e+01,2.977950626477922635e-01,2.973969463134089608e-01,2.980682881400788520e-01,2.977950626477922635e-01,2.979709016064424620e-01,0.000000000000000000e+00,-5.739552930334686220e-03
4.295000000000000284e+01,2.978080158286763868e-01,2.974009135871477083e-01,2.980682881400788520e-01,2.978080158286763868e-01,2.979721341313961713e-01,0.000000000000000000e+00,-5.712205442484586879e-03
4.300000000000000000e+01,2.978228159656935992e-01,2.974048470341835171e-01,2.980682881400788520e-01,2.978228159656935992e-01,2.979733459746984336e-01,0.000000000000000000e+00,-5.684989405149406747e-03
4.305000000000000426e+01,2.978391620529723949e-01,2.974087350331960922e-01,2.980682881400788520e-01,2.978391620529723949e-01,2.979745254479741479e-01,0.000000000000000000e+00,-5.657904147780656694e-03
4.310000000000000142e+01,2.978567230199977711e-01,2.974125667431216091e-01,2.980682881400788520e-01,2.978567230199977711e-01,2.979756616429525273e-01,0.000000000000000000e+00,-5.630948998309072764e-03
4.315000000000000568e+01,2.978751453594485343e-01,2.974163323421990524e-01,2.980682881400788520e-01,2.978751453594485343e-01,2.979767446705915424e-01,0.000000000000000000e+00,-5.604123283924921685e-03
4.320000000000000284e+01,2.978940611382985271e-01,2.974200232391581711e-01,2.980682881400788520e-01,2.978940611382985271e-01,2.979777658723495315e-01,0.000000000000000000e+00,-5.577426331913483588e-03
4.325000000000000000e+01,2.979130961991773852e-01,2.974236322519726028e-01,2.980682881400788520e-01,2.979130961991773852e-01,2.979787179990255885e-01,0.000000000000000000e+00,-5.550857470529789797e-03
4.330000000000000426e+01,2.979318783600298226e-01,2.974271537504824536e-01,2.980682881400788520e-01,2.979318783600298226e-01,2.979795953534720154e-01,0.000000000000000000e+00,-5.524416029895561596e-03
4.335000000000000142e+01,2.979500454259491615e-01,2.974305837601529667e-01,2.980682881400788520e-01,2.979500454259491615e-01,2.979803938944431962e-01,0.000000000000000000e+00,-5.498101342902106912e-03
4.340000000000000568e+01,2.979672528372350193e-01,2.974339200252415494e-01,2.980682881400788520e-01,2.979672528372350193e-01,2.979811112998517753e-01,0.000000000000000000e+00,-5.471912746102028900e-03
4.345000000000000284e+01,2.979831807916836217e-01,2.974371620306766051e-01,2.980682881400788520e-01,2.979831807916836217e-01,2.979817469887340309e-01,0.000000000000000000e+00,-5.445849580573903191e-03
4.350000000000000000e+01,2.979975406962398488e-01,2.974403109829738545e-01,2.980682881400788520e-01,2.979975406962398488e-01,2.979823021022482976e-01,0.000000000000000000e+00,-5.419911192744050234e-03
4.355000000000000426e+01,2.980100808227674758e-01,2.974433697515093122e-01,2.980682881400788520e-01,2.980100808227674758e-01,2.979827794450243816e-01,0.000000000000000000e+00,-5.394096935150911702e-03
4.360000000000000142e+01,2.980205910641786637e-01,2.974463427724013398e-01,2.980682881400788520e-01,2.980205910641786637e-01,2.979831833891152248e-01,0.000000000000000000e+00,-5.368406167138527890e-03
4.365000000000000568e+01,2.980289067098651490e-01,2.974492359181110657e-01,2.980682881400788520e-01,2.980289067098651490e-01,2.979835197436577765e-01,0.000000000000000000e+00,-5.342838255466939197e-03
4.370000000000000284e+01,2.980349111827171327e-01,2.974520563366252479e-01,2.980682881400788520e-01,2.980349111827171327e-01,2.979837955941082028e-01,0.000000000000000000e+00,-5.317392574829377452e-03
4.375000000000000000e+01,2.980385377034648897e-01,2.974548122647275861e-01,2.980682881400788520e-01,2.980385377034648897e-01,2.979840191155543327e-01,0.000000000000000000e+00,-5.292068508267392182e-03
4.380000000000000426e+01,2.980397698711785837e-01,2.974575128203743590e-01,2.980682881400788520e-01,2.980397698711785837e-01,2.979841993651221044e-01,0.000000000000000000e+00,-5.266865447477501148e-03
4.385000000000000142e+01,2.980386411711212769e-01,2.974601677795646881e-01,2.980682881400788520e-01,2.980386411711212769e-01,2.979843460588652015e-01,0.000000000000000000e+00,-5.241782793004898244e-03
4.390000000000000568e+01,2.980352334424389849e-01,2.974627873433254299e-01,2.980682881400788520e-01,2.980352334424389849e-01,2.979844693387576071e-01,0.000000000000000000e+00,-5.216819954321921110e-03
4.395000000000000284e+01,2.980296743581211660e-01,2.974653819005150246e-01,2.980682881400788520e-01,2.980296743581211660e-01,2.979845795354941762e-01,0.000000000000000000e+00,-5.191976349791417242e-03
4.400000000000000000e+01,2.980221339880541054e-01,2.974679617920963914e-01,2.980682881400788520e-01,2.980221339880541054e-01,2.979846869327480996e-01,0.000000000000000000e+00,-5.167251406517336595e-03
4.405000000000000426e+01,2.980128205326194601e-01,2.974705370823331751e-01,2.980682881400788520e-01,2.980128205326194601e-01,2.979848015383418369e-01,0.000000000000000000e+00,-5.142644560086984638e-03
4.410000000000000142e+01,2.980019753290100715e-01,2.974731173420471775e-01,2.980682881400788520e-01,2.980019753290100715e-01,2.979849328674683551e-01,0.000000000000000000e+00,-5.118155254211859996e-03
4.415000000000000568e+01,2.979898672450777553e-01,2.974757114486401566e-01,2.980682881400788520e-01,2.979898672450777553e-01,2.979850897426677414e-01,0.000000000000000000e+00,-5.093782940275582045e-03
4.420000000000000284e+01,2.979767865859672127e-01,2.974783274070511019e-01,2.980682881400788520e-01,2.979767865859672127e-01,2.979852801147310770e-01,0.000000000000000000e+00,-5.069527076799616901e-03
4.425000000000000000e+01,2.979630386468767878e-01,2.974809721952053621e-01,2.980682881400788520e-01,2.979630386468767878e-01,2.979855109080892794e-01,0.000000000000000000e+00,-5.045387128838734955e-03
4.430000000000000426e+01,2.979489370508998092e-01,2.974836516368328243e-01,2.980682881400788520e-01,2.979489370508998092e-01,2.979857878935648352e-01,0.000000000000000000e+00,-5.021362567319811489e-03
4.435000000000000142e+01,2.979347970139141766e-01,2.974863703038065355e-01,2.980682881400788520e-01,2.979347970139141766e-01,2.979861155906403658e-01,0.000000000000000000e+00,-4.997452868338249712e-03
4.440000000000000568e+01,2.979209286788064848e-01,2.974891314494039762e-01,2.980682881400788520e-01,2.979209286788064848e-01,2.979864972006467383e-01,0.000000000000000000e+00,-4.973657512427228505e-03
4.445000000000000284e+01,2.979076306588621104e-01,2.974919369731343077e-01,2.980682881400788520e-01,2.979076306588621104e-01,2.979869345715158158e-01,0.000000000000000000e+00,-4.949975983815118469e-03
4.450000000000000000e+01,2.978951839248970002e-01,2.974947874170275619e-01,2.980682881400788520e-01,2.978951839248970002e-01,2.979874281939962066e-01,0.000000000000000000e+00,-4.926407769686544369e-03
4.455000000000000426e+01,2.978838461626621692e-01,2.974976819925659322e-01,2.980682881400788520e-01,2.978838461626621692e-01,2.979879772285121686e-01,0.000000000000000000e+00,-4.902952359461962284e-03
4.460000000000000142e+01,2.978738467162964088e-01,2.975006186367596950e-01,2.980682881400788520e-01,2.978738467162964088e-01,2.979885795611706967e-01,0.000000000000000000e+00,-4.879609244110219048e-03
4.465000000000000568e+01,2.978653822202898538e-01,2.975035940952568403e-01,2.980682881400788520e-01,2.978653822202898538e-01,2.979892318868075374e-01,0.000000000000000000e+00,-4.856377915506992528e-03
4.470000000000000284e+01,2.978586130067614191e-01,2.975066040298275927e-01,2.980682881400788520e-01,2.978586130067614191e-01,2.979899298164127019e-01,0.000000000000000000e+00,-4.833257865851172536e-03
4.475000000000000000e+01,2.978536603571549368e-01,2.975096431470970471e-01,2.980682881400788520e-01,2.978536603571549368e-01,2.979906680058119761e-01,0.000000000000000000e+00,-4.810248587149281926e-03
4.480000000000000426e+01,2.978506046480871028e-01,2.975127053450186132e-01,2.980682881400788520e-01,2.978506046480871028e-01,2.979914403020962332e-01,0.000000000000000000e+00,-4.787349570776263698e-03
4.485000000000000142e+01,2.978494844204733205e-01,2.975157838732919169e-01,2.980682881400788520e-01,2.978494844204733205e-01,2.979922399040038083e-01,0.000000000000000000e+00,-4.764560307119143634e-03
4.490000000000000568e+01,2.978502963797147185e-01,2.975188715037313525e-01,2.980682881400788520e-01,2.978502963797147185e-01,2.979930595322621278e-01,0.000000000000000000e+00,-4.741880285307619076e-03
4.495000000000000284e+01,2.978529963131774094e-01,2.975219607064927274e-01,2.980682881400788520e-01,2.978529963131774094e-01,2.979938916057960907e-01,0.000000000000000000e+00,-4.719308993033870595e-03
4.500000000000000000e+01,2.978575008900043453e-01,2.975250438280551690e-01,2.980682881400788520e-01,2.978575008900043453e-01,2.979947284197013158e-01,0.000000000000000000e+00,-4.696845916461524564e-03
4.505000000000000426e+01,2.978636902880272830e-01,2.975281132669394535e-01,2.980682881400788520e-01,2.978636902880272830e-01,2.979955623209616378e-01,0.000000000000000000e+00,-4.674490540221565293e-03
4.510000000000000142e+01,2.978714115737478574e-01,2.975311616433084505e-01,2.980682881400788520e-01,2.978714115737478574e-01,2.979963858780576014e-01,0.000000000000000000e+00,-4.652242347491260602e-03
4.515000000000000568e+01,2.978804827445405978e-01,2.975341819588408487e-01,2.980682881400788520e-01,2.978804827445405978e-01,2.979971920408558406e-01,0.000000000000000000e+00,-4.630100820150238362e-03
4.520000000000000284e+01,2.978906973278639403e-01,2.975371677435842410e-01,2.980682881400788520e-01,2.978906973278639403e-01,2.979979742874848681e-01,0.000000000000000000e+00,-4.608065439006276375e-03
4.525000000000000000e+01,2.979018294207260720e-01,2.975401131868702920e-01,2.980682881400788520e-01,2.979018294207260720e-01,2.979987267552784980e-01,0.000000000000000000e+00,-4.586135684082032205e-03
4.530000000000000426e+01,2.979136390442476134e-01,2.975430132498029234e-01,2.980682881400788520e-01,2.979136390442476134e-01,2.979994443532982262e-01,0.000000000000000000e+00,-4.564311034953168547e-03
4.535000000000000142e+01,2.979258776830895350e-01,2.975458637573013543e-01,2.980682881400788520e-01,2.979258776830895350e-01,2.980001228544140734e-01,0.000000000000000000e+00,-4.542590971127027748e-03
4.540000000000000568e+01,2.979382938778742385e-01,2.975486614681822628e-01,2.980682881400788520e-01,2.979382938778742385e-01,2.980007589654273814e-01,0.000000000000000000e+00,-4.520974972451271938e-03
4.545000000000000284e+01,2.979506387405042589e-01,2.975514041222855899e-01,2.980682881400788520e-01,2.979506387405042589e-01,2.980013503742396930e-01,0.000000000000000000e+00,-4.499462519541018793e-03
4.550000000000000000e+01,2.979626712673655309e-01,2.975540904641816309e-01,2.980682881400788520e-01,2.979626712673655309e-01,2.980018957736029761e-01,0.000000000000000000e+00,-4.478053094213886760e-03
4.555000000000000426e+01,2.979741633335715179e-01,2.975567202435251413e-01,2.980682881400788520e-01,2.979741633335715179e-01,2.980023948615173612e-01,0.000000000000000000e+00,-4.456746179922212690e-03
4.560000000000000142e+01,2.979849042623525235e-01,2.975592941926403778e-01,2.980682881400788520e-01,2.979849042623525235e-01,2.980028483188576494e-01,0.000000000000000000e+00,-4.435541262172768180e-03
4.565000000000000568e+01,2.979947048770408835e-01,2.975618139824135477e-01,2.980682881400788520e-01,2.979947048770408835e-01,2.980032577653060066e-01,0.000000000000000000e+00,-4.414437828924977492e-03
4.570000000000000284e+01,2.980034009583956145e-01,2.975642821580326003e-01,2.980682881400788520e-01,2.980034009583956145e-01,2.980036256951285600e-01,0.000000000000000000e+00,-4.393435370959931398e-03
4.575000000000000000e+01,2.980108560467649714e-01,2.975667020565317400e-01,2.980682881400788520e-01,2.980108560467649714e-01,2.980039553947531061e-01,0.000000000000000000e+00,-4.372533382213531286e-03
4.580000000000000426e+01,2.980169635462772693e-01,2.975690777084694094e-01,2.980682881400788520e-01,2.980169635462772693e-01,2.980042508444762928e-01,0.000000000000000000e+00,-4.351731360068615724e-03
4.585000000000000142e+01,2.980216481063640566e-01,2.975714137263777426e-01,2.980682881400788520e-01,2.980216481063640566e-01,2.980045166069379969e-01,0.000000000000000000e+00,-4.331028805602162891e-03
4.590000000000000568e+01,2.980248662739345966e-01,2.975737151828725668e-01,2.980682881400788520e-01,2.980248662739345966e-01,2.980047577052510888e-01,0.000000000000000000e+00,-4.310425223785221797e-03
4.595000000000000284e+01,2.980266064269547210e-01,2.975759874814890571e-01,2.980682881400788520e-01,2.980266064269547210e-01,2.980049794938525176e-01,0.000000000000000000e+00,-4.289920123634480276e-03
4.600000000000000000e+01,2.980268880165982681e-01,2.975782362234179468e-01,2.980682881400788520e-01,2.980268880165982681e-01,2.980051875252495153e-01,0.000000000000000000e+00,-4.269513018315681391e-03
4.605000000000000426e+01,2.980257601601370432e-01,2.975804670733479540e-01,2.980682881400788520e-01,2.980257601601370432e-01,2.980053874158680172e-01,0.000000000000000000e+00,-4.249203425200553594e-03
4.610000000000000142e+01,2.980232996400107304e-01,2.975826856275810561e-01,2.980682881400788520e-01,2.980232996400107304e-01,2.980055847141689918e-01,0.000000000000000000e+00,-4.228990865879601706e-03
4.615000000000000568e+01,2.980196083758046011e-01,2.975848972874692855e-01,2.980682881400788520e-01,2.980196083758046011e-01,2.980057847740826826e-01,0.000000000000000000e+00,-4.208874866134380832e-03
4.620000000000000284e+01,2.980148104449969471e-01,2.975871071410402524e-01,2.980682881400788520e-01,2.980148104449969471e-01,2.980059926366275813e-01,0.000000000000000000e+00,-4.188854955873518894e-03
4.625000000000000000e+01,2.980090487352117790e-01,2.975893198554256380e-01,2.980682881400788520e-01,2.980090487352117790e-01,2.980062129223293721e-01,0.000000000000000000e+00,-4.168930669037129028e-03
4.630000000000000426e+01,2.980024813153008267e-01,2.975915395823987564e-01,2.980682881400788520e-01,2.980024813153008267e-01,2.980064497367462817e-01,0.000000000000000000e+00,-4.149101543475048476e-03
4.635000000000000142e+01,2.979952776149157878e-01,2.975937698789650199e-01,2.980682881400788520e-01,2.979952776149157878e-01,2.980067065910454449e-01,0.000000000000000000e+00,-4.129367120804136766e-03
4.640000000000000568e+01,2.979876145024156764e-01,2.975960136445470194e-01,2.980682881400788520e-01,2.979876145024156764e-01,2.980069863391720530e-01,0.000000000000000000e+00,-4.109726946250055919e-03
4.645000000000000284e+01,2.979796723491281440e-01,2.975982730758686134e-01,2.980682881400788520e-01,2.979796723491281440e-01,2.980072911327164564e-01,0.000000000000000000e+00,-4.090180568478816656e-03
4.650000000000000000e+01,2.979716311643320070e-01,2.976005496401855632e-01,2.980682881400788520e-01,2.979716311643320070e-01,2.980076223941278690e-01,0.000000000000000000e+00,-4.070727539423017217e-03
4.655000000000000426e+01,2.979636668800642041e-01,2.976028440670448472e-01,2.980682881400788520e-01,2.979636668800642041e-01,2.980079808084555859e-01,0.000000000000000000e+00,-4.051367414107355340e-03
4.660000000000000142e+01,2.979559478582057275e-01,2.976051563582881587e-01,2.980682881400788520e-01,2.979559478582057275e-01,2.980083663333358834e-01,0.000000000000000000e+00,-4.032099750477262726e-03
4.665000000000000568e+01,2.979486316845098570e-01,2.976074858155659530e-01,2.980682881400788520e-01,2.979486316845098570e-01,2.980087782264893570e-01,0.000000000000000000e+00,-4.012924109234141008e-03
4.670000000000000284e+01,2.979418623055350990e-01,2.976098310842042460e-01,2.980682881400788520e-01,2.979418623055350990e-01,2.980092150895722325e-01,0.000000000000000000e+00,-3.993840053679870682e-03
4.675000000000000000e+01,2.979357675550728946e-01,2.976121902118763485e-01,2.980682881400788520e-01,2.979357675550728946e-01,2.980096749268336120e-01,0.000000000000000000e+00,-3.974847149572564506e-03
4.680000000000000426e+01,2.979304571068247531e-01,2.976145607201917120e-01,2.980682881400788520e-01,2.979304571068247531e-01,2.980101552166911638e-01,0.000000000000000000e+00,-3.955944964994985262e-03
4.685000000000000142e+01,2.979260208799986986e-01,2.976169396870250172e-01,2.980682881400788520e-01,2.979260208799986986e-01,2.980106529940486082e-01,0.000000000000000000e+00,-3.937133070236163886e-03
4.690000000000000568e+01,2.979225279143372651e-01,2.976193238371854788e-01,2.980682881400788520e-01,2.979225279143372651e-01,2.980111649409540875e-01,0.000000000000000000e+00,-3.918411037686441757e-03
4.695000000000000284e+01,2.979200257210320446e-01,2.976217096388657501e-01,2.980682881400788520e-01,2.979200257210320446e-01,2.980116874830402995e-01,0.000000000000000000e+00,-3.899778441745366860e-03
4.700000000000000000e+01,2.979185401061734129e-01,2.976240934032243213e-01,2.980682881400788520e-01,2.979185401061734129e-01,2.980122168890985135e-01,0.000000000000000000e+00,-3.881234858741501419e-03
4.705000000000000426e+01,2.979180754539669795e-01,2.976264713844375964e-01,2.980682881400788520e-01,2.979180754539669795e-01,2.980127493711238751e-01,0.000000000000000000e+00,-3.862779866863028620e-03
4.710000000000000142e+01,2.979186154480493731e-01,2.976288398776148481e-01,2.980682881400788520e-01,2.979186154480493731e-01,2.980132811822245875e-01,0.000000000000000000e+00,-3.844413046097481818e-03
4.715000000000000568e+01,2.979201242009748563e-01,2.976311953120925335e-01,2.980682881400788520e-01,2.979201242009748563e-01,2.980138087099103994e-01,0.000000000000000000e+00,-3.826133978178930008e-03
4.720000000000000284e+01,2.979225477544317768e-01,2.976335343378122000e-01,2.980682881400788520e-01,2.979225477544317768e-01,2.980143285624662908e-01,0.000000000000000000e+00,-3.807942246541130751e-03
4.725000000000000000e+01,2.979258159061000111e-01,2.976358539027337824e-01,2.980682881400788520e-01,2.979258159061000111e-01,2.980148376463612747e-01,0.000000000000000000e+00,-3.789837436274684675e-03
4.730000000000000426e+01,2.979298443133741592e-01,2.976381513195304751e-01,2.980682881400788520e-01,2.979298443133741592e-01,2.980153332329391613e-01,0.000000000000000000e+00,-3.771819134087003693e-03
4.735000000000000142e+01,2.979345368195619459e-01,2.976404243201487554e-01,2.980682881400788520e-01,2.979345368195619459e-01,2.980158130129751393e-01,0.000000000000000000e+00,-3.753886928263663967e-03
4.740000000000000568e+01,2.979397879447087116e-01,2.976426710971854517e-01,2.980682881400788520e-01,2.979397879447087116e-01,2.980162751380484587e-01,0.000000000000000000e+00,-3.736040408630141810e-03
4.745000000000000284e+01,2.979454854809828190e-01,2.976448903314188876e-01,2.980682881400788520e-01,2.979454854809828190e-01,2.980167182480701893e-01,0.000000000000000000e+00,-3.718279166513408212e-03
4.750000000000000000e+01,2.979515131316516907e-01,2.976470812052283699e-01,2.980682881400788520e-01,2.979515131316516907e-01,2.980171414846986555e-01,0.000000000000000000e+00,-3.700602794702979089e-03
4.755000000000000426e+01,2.979577531331258911e-01,2.976492434020283628e-01,2.980682881400788520e-01,2.979577531331258911e-01,2.980175444907695037e-01,0.000000000000000000e+00,-3.683010887411528825e-03
4.760000000000000142e+01,2.979640888013688760e-01,2.976513770922212809e-01,2.980682881400788520e-01,2.979640888013688760e-01,2.980179273962448305e-01,0.000000000000000000e+00,-3.665503040235483425e-03
4.765000000000000568e+01,2.979704069471567629e-01,2.976534829065290988e-01,2.980682881400788520e-01,2.979704069471567629e-01,2.980182907915407409e-01,0.000000000000000000e+00,-3.648078850116342250e-03
4.770000000000000284e+01,2.979766001091623817e-01,2.976555618978826145e-01,2.980682881400788520e-01,2.979766001091623817e-01,2.980186356894130029e-01,0.000000000000000000e+00,-3.630737915303741854e-03
4.775000000000000000e+01,2.979825685595604012e-01,2.976576154933271989e-01,2.980682881400788520e-01,2.979825685595604012e-01,2.980189634768593554e-01,0.000000000000000000e+00,-3.613479835321496605e-03
4.780000000000000426e+01,2.979882220436566032e-01,2.976596454376325696e-01,2.980682881400788520e-01,2.979882220436566032e-01,2.980192758587263957e-01,0.000000000000000000e+00,-3.596304210938096671e-03
4.785000000000000142e+01,2.979934812227799656e-01,2.976616537304706545e-01,2.980682881400788520e-01,2.979934812227799656e-01,2.980195747948850005e-01,0.000000000000000000e+00,-3.579210644143075888e-03
4.790000000000000568e+01,2.979982787981187431e-01,2.976636425591434598e-01,2.980682881400788520e-01,2.979982787981187431e-01,2.980198624329565282e-01,0.000000000000000000e+00,-3.562198738130806838e-03
4.795000000000000284e+01,2.980025603021042024e-01,2.976656142289005325e-01,2.980682881400788520e-01,2.980025603021042024e-01,2.980201410386298377e-01,0.000000000000000000e+00,-3.545268097293164267e-03
4.800000000000000000e+01,2.980062845530705440e-01,2.976675710928877172e-01,2.980682881400788520e-01,2.980062845530705440e-01,2.980204129256099899e-01,0.000000000000000000e+00,-3.528418327222358330e-03
4.805000000000000426e+01,2.980094237779770672e-01,2.976695154837074031e-01,2.980682881400788520e-01,2.980094237779770672e-01,2.980206803871798815e-01,0.000000000000000000e+00,-3.511649034725041352e-03
4.810000000000000142e+01,2.980119634166772946e-01,2.976714496484614281e-01,2.980682881400788520e-01,2.980119634166772946e-01,2.980209456312462590e-01,0.000000000000000000e+00,-3.494959827848551168e-03
4.815000000000000568e+01,2.980139016292910337e-01,2.976733756889847204e-01,2.980682881400788520e-01,2.980139016292910337e-01,2.980212107205766903e-01,0.000000000000000000e+00,-3.478350315919734228e-03
4.820000000000000284e+01,2.980152485354164993e-01,2.976752955087733632e-01,2.980682881400788520e-01,2.980152485354164993e-01,2.980214775197330135e-01,0.000000000000000000e+00,-3.461820109596645996e-03
4.825000000000000000e+01,2.980160252199935966e-01,2.976772107678710144e-01,2.980682881400788520e-01,2.980160252199935966e-01,2.980217476499643081e-01,0.000000000000000000e+00,-3.445368820932808145e-03
4.830000000000000426e+01,2.980162625454113590e-01,2.976791228467091655e-01,2.980682881400788520e-01,2.980162625454113590e-01,2.980220224530544804e-01,0.000000000000000000e+00,-3.428996063453526848e-03
4.835000000000000142e+01,2.980159998128139032e-01,2.976810328196086708e-01,2.980682881400788520e-01,2.980159998128139032e-01,2.980223029648330080e-01,0.000000000000000000e+00,-3.412701452243280340e-03
4.840000000000000568e+01,2.980152833174254390e-01,2.976829414383532768e-01,2.980682881400788520e-01,2.980152833174254390e-01,2.980225898987575728e-01,0.000000000000000000e+00,-3.396484604042833075e-03
4.845000000000000284e+01,2.980141648430767454e-01,2.976848491259444507e-01,2.980682881400788520e-01,2.980141648430767454e-01,2.980228836396798808e-01,0.000000000000000000e+00,-3.380345137354475761e-03
4.850000000000000000e+01,2.980127001400130760e-01,2.976867559803563212e-01,2.980682881400788520e-01,2.980127001400130760e-01,2.980231842476116499e-01,0.000000000000000000e+00,-3.364282672553445784e-03
4.855000000000000426e+01,2.980109474276089743e-01,2.976886617878296004e-01,2.980682881400788520e-01,2.980109474276089743e-01,2.980234914710299110e-01,0.000000000000000000e+00,-3.348296832003311036e-03
4.860000000000000142e+01,2.980089659599585161e-01,2.976905660449892799e-01,2.980682881400788520e-01,2.980089659599585161e-01,2.980238047690065839e-01,0.000000000000000000e+00,-3.332387240173016480e-03
4.865000000000000568e+01,2.980068146876490021e-01,2.976924679888436898e-01,2.980682881400788520e-01,2.980068146876490021e-01,2.980241233412190272e-01,0.000000000000000000e+00,-3.316553523753061616e-03
4.870000000000000284e+01,2.980045510435948564e-01,2.976943666335294392e-01,2.980682881400788520e-01,2.980045510435948564e-01,2.980244461647063026e-01,0.000000000000000000e+00,-3.300795311768301744e-03
4.875000000000000000e+01,2.980022298748505882e-01,2.976962608125117704e-01,2.980682881400788520e-01,2.980022298748505882e-01,2.980247720360802988e-01,0.000000000000000000e+00,-3.285112235684842057e-03
4.880000000000000426e+01,2.979999025360967058e-01,2.976981492248380046e-01,2.980682881400788520e-01,2.979999025360967058e-01,2.980250996177888356e-01,0.000000000000000000e+00,-3.269503929508501411e-03
4.885000000000000142e+01,2.979976161542529645e-01,2.977000304839685363e-01,2.980682881400788520e-01,2.979976161542529645e-01,2.980254274869557629e-01,0.000000000000000000e+00,-3.253970029872583266e-03
4.890000000000000568e+01,2.979954130676484847e-01,2.977019031676851890e-01,2.980682881400788520e-01,2.979954130676484847e-01,2.980257541852964209e-01,0.000000000000000000e+00,-3.238510176112732904e-03
4.895000000000000284e+01,2.979933304375794179e-01,2.977037658675892873e-01,2.980682881400788520e-01,2.979933304375794179e-01,2.980260782686219856e-01,0.000000000000000000e+00,-3.223124010326946717e-03
4.900000000000000000e+01,2.979914000250805106e-01,2.977056172367599229e-01,2.980682881400788520e-01,2.979914000250805106e-01,2.980263983545017870e-01,0.000000000000000000e+00,-3.207811177419073439e-03
4.905000000000000426e+01,2.979896481214601711e-01,2.977074560342339304e-01,2.980682881400788520e-01,2.979896481214601711e-01,2.980267131667463931e-01,0.000000000000000000e+00,-3.192571325124452485e-03
4.910000000000000142e+01,2.979880956176841345e-01,2.977092811650989823e-01,2.980682881400788520e-01,2.979880956176841345e-01,2.980270215755006502e-01,0.000000000000000000e+00,-3.177404104016647284e-03
4.915000000000000568e+01,2.979867581950847444e-01,2.977110917151445935e-01,2.980682881400788520e-01,2.979867581950847444e-01,2.980273226318940205e-01,0.000000000000000000e+00,-3.162309167494499040e-03
4.920000000000000284e+01,2.979856466181232677e-01,2.977128869791995647e-01,2.980682881400788520e-01,2.979856466181232677e-01,2.980276155963744733e-01,0.000000000000000000e+00,-3.147286171749326140e-03
4.925000000000000000e+01,2.979847671090045114e-01,2.977146664824809608e-01,2.980682881400788520e-01,2.979847671090045114e-01,2.980278999600521894e-01,0.000000000000000000e+00,-3.132334775712141729e-03
4.930000000000000426e+01,2.979841217837692624e-01,2.977164299944930481e-01,2.980682881400788520e-01,2.979841217837692624e-01,2.980281754585911713e-01,0.000000000000000000e+00,-3.117454640981399874e-03
4.935000000000000142e+01,2.979837091299829543e-01,2.977181775352312765e-01,2.980682881400788520e-01,2.979837091299829543e-01,2.980284420784045096e-01,0.000000000000000000e+00,-3.102645431731977221e-03
4.940000000000000568e+01,2.979835245071877359e-01,2.977199093736676017e-01,2.980682881400788520e-01,2.979835245071877359e-01,2.980287000551282706e-01,0.000000000000000000e+00,-3.087906814606476529e-03
4.945000000000000284e+01,2.979835606527820868e-01,2.977216260187044439e-01,2.980682881400788520e-01,2.979835606527820868e-01,2.980289498645635193e-01,0.000000000000000000e+00,-3.073238458590390760e-03
4.950000000000000000e+01,2.979838081778177772e-01,2.977233282029909112e-01,2.980682881400788520e-01,2.979838081778177772e-01,2.980291922064781662e-01,0.000000000000000000e+00,-3.058640034872738434e-03
4.955000000000000426e+01,2.979842560392542139e-01,2.977250168601804359e-01,2.980682881400788520e-01,2.979842560392542139e-01,2.980294279818498926e-01,0.000000000000000000e+00,-3.044111216694362059e-03
4.960000000000000142e+01,2.979848919773881444e-01,2.977266930963794467e-01,2.980682881400788520e-01,2.979848919773881444e-01,2.980296582642980585e-01,0.000000000000000000e+00,-3.029651679186110089e-03
4.965000000000000568e+01,2.979857029093983534e-01,2.977283581566790294e-01,2.980682881400788520e-01,2.979857029093983534e-01,2.980298842665989878e-01,0.000000000000000000e+00,-3.015261099199496257e-03
4.970000000000000284e+01,2.979866752721500589e-01,2.977300133877819888e-01,2.980682881400788520e-01,2.979866752721500589e-01,2.980301073032952108e-01,0.000000000000000000e+00,-3.000939155132548077e-03
4.975000000000000000e+01,2.979877953095358967e-01,2.977316601978246546e-01,2.980682881400788520e-01,2.979877953095358967e-01,2.980303287505000620e-01,0.000000000000000000e+00,-2.986685526753779258e-03
4.980000000000000426e+01,2.979890493016676967e-01,2.977333000145531705e-01,2.980682881400788520e-01,2.979890493016676967e-01,2.980305500040559274e-01,0.000000000000000000e+00,-2.972499895027316992e-03
4.985000000000000142e+01,2.979904237351438945e-01,2.977349342430394841e-01,2.980682881400788520e-01,2.979904237351438945e-01,2.980307724372336931e-01,0.000000000000000000e+00,-2.958381941942203868e-03
4.990000000000000568e+01,2.979919054154005487e-01,2.977365642241204813e-01,2.980682881400788520e-01,2.979919054154005487e-01,2.980309973591553918e-01,0.000000000000000000e+00,-2.944331350349130468e-03
4.995000000000000284e+01,2.979934815238020063e-01,2.977381911947077908e-01,2.980682881400788520e-01,2.979934815238020063e-01,2.980312259750885207e-01,0.000000000000000000e+00,-2.930347803807497806e-03
5.000000000000000000e+01,2.979951396236383276e-01,2.977398162510527801e-01,2.980682881400788520e-01,2.979951396236383276e-01,2.980314593496973807e-01,0.000000000000000000e+00,-2.916430986445957708e-03
5.005000000000000426e+01,2.979968676205699829e-01,2.977414403159615586e-01,2.980682881400788520e-01,2.979968676205699829e-01,2.980316983742454795e-01,0.000000000000000000e+00,-2.902580582839133384e-03
5.010000000000000142e+01,2.979986536842916256e-01,2.977430641108399501e-01,2.980682881400788520e-01,2.979986536842916256e-01,2.980319437386302339e-01,0.000000000000000000e+00,-2.888796277903202085e-03
5.015000000000000568e+01,2.980004861392612781e-01,2.977446881333135065e-01,2.980682881400788520e-01,2.980004861392612781e-01,2.980321959089947681e-01,0.000000000000000000e+00,-2.875077756812651798e-03
5.020000000000000284e+01,2.980023533332454844e-01,2.977463126410149763e-01,2.980682881400788520e-01,2.980023533332454844e-01,2.980324551115089982e-01,0.000000000000000000e+00,-2.861424704940170038e-03
5.025000000000000000e+01,2.980042434931405859e-01,2.977479376419661095e-01,2.980682881400788520e-01,2.980042434931405859e-01,2.980327213227482175e-01,0.000000000000000000e+00,-2.847836807821317508e-03
5.030000000000000426e+01,2.980061445780146645e-01,2.977495628918049309e-01,2.980682881400788520e-01,2.980061445780146645e-01,2.980329942669194265e-01,0.000000000000000000e+00,-2.834313751145066916e-03
5.035000000000000142e+01,2.980080441395484003e-01,2.977511878979326454e-01,2.980682881400788520e-01,2.980080441395484003e-01,2.980332734200097367e-01,0.000000000000000000e+00,-2.820855220770911252e-03
5.040000000000000568e+01,2.980099291999995237e-01,2.977528119304718723e-01,2.980682881400788520e-01,2.980099291999995237e-01,2.980335580207491009e-01,0.000000000000000000e+00,-2.807460902772541522e-03
5.045000000000000284e+01,2.980117861574515525e-01,2.977544340397537681e-01,2.980682881400788520e-01,2.980117861574515525e-01,2.980338470881045421e-01,0.000000000000000000e+00,-2.794130483507806847e-03
5.050000000000000000e+01,2.980136007274113430e-01,2.977560530798852301e-01,2.980682881400788520e-01,2.980136007274113430e-01,2.980341394448565717e-01,0.000000000000000000e+00,-2.780863649713758226e-03
5.055000000000000426e+01,2.980153579287800891e-01,2.977576677377903880e-01,2.980682881400788520e-01,2.980153579287800891e-01,2.980344337466528937e-01,0.000000000000000000e+00,-2.767660088625331378e-03
5.060000000000000142e+01,2.980170421208416798e-01,2.977592765669831998e-01,2.980682881400788520e-01,2.980170421208416798e-01,2.980347285157947668e-01,0.000000000000000000e+00,-2.754519488115340659e-03
5.065000000000000568e+01,2.980186370962087938e-01,2.977608780252072318e-01,2.980682881400788520e-01,2.980186370962087938e-01,2.980350221788925502e-01,0.000000000000000000e+00,-2.741441536853268714e-03
5.070000000000000284e+01,2.980201262326720446e-01,2.977624705149800044e-01,2.980682881400788520e-01,2.980201262326720446e-01,2.980353131074279793e-01,0.000000000000000000e+00,-2.728425924479603148e-03
5.075000000000000000e+01,2.980214927046625495e-01,2.977640524260070642e-01,2.980682881400788520e-01,2.980214927046625495e-01,2.980355996601862789e-01,0.000000000000000000e+00,-2.715472341792041742e-03
5.080000000000000426e+01,2.980227197526290062e-01,2.977656221783795409e-01,2.980682881400788520e-01,2.980227197526290062e-01,2.980358802264735374e-01,0.000000000000000000e+00,-2.702580480939806643e-03
5.085000000000000142e+01,2.980237910061253603e-01,2.977671782654501831e-01,2.980682881400788520e-01,2.980237910061253603e-01,2.980361532690123383e-01,0.000000000000000000e+00,-2.689750035621743269e-03
5.090000000000000568e+01,2.980246908538982109e-01,2.977687192952868100e-01,2.980682881400788520e-01,2.980246908538982109e-01,2.980364173654151960e-01,0.000000000000000000e+00,-2.676980701283822057e-03
5.095000000000000284e+01,2.980254048518481413e-01,2.977702440296350339e-01,2.980682881400788520e-01,2.980254048518481413e-01,2.980366712471662072e-01,0.000000000000000000e+00,-2.664272175311701435e-03
5.100000000000000000e+01,2.980259201575243821e-01,2.977717514193817250e-01,2.980682881400788520e-01,2.980259201575243821e-01,2.980369138351031122e-01,0.000000000000000000e+00,-2.651624157213944982e-03
5.105000000000000426e+01,2.980262259778909684e-01,2.977732406355933503e-01,2.980682881400788520e-01,2.980262259778909684e-01,2.980371442704725093e-01,0.000000000000000000e+00,-2.639036348791624475e-03
5.110000000000000142e+01,2.980263140155752777e-01,2.977747110953111176e-01,2.980682881400788520e-01,2.980263140155752777e-01,2.980373619407401531e-01,0.000000000000000000e+00,-2.626508454290441691e-03
5.115000000000000568e+01,2.980261788977525694e-01,2.977761624814114771e-01,2.980682881400788520e-01,2.980261788977525694e-01,2.980375664994646123e-01,0.000000000000000000e+00,-2.614040180531757712e-03
5.120000000000000284e+01,2.980258185713071661e-01,2.977775947559849201e-01,2.980682881400788520e-01,2.980258185713071661e-01,2.980377578796868376e-01,0.000000000000000000e+00,-2.601631237019387272e-03
5.125000000000000000e+01,2.980252346479786985e-01,2.977790081668447719e-01,2.980682881400788520e-01,2.980252346479786985e-01,2.980379363004467819e-01,0.000000000000000000e+00,-2.589281336019698745e-03
5.130000000000000426e+01,2.980244326838896729e-01,2.977804032469469342e-01,2.980682881400788520e-01,2.980244326838896729e-01,2.980381022662082491e-01,0.000000000000000000e+00,-2.576990192612964563e-03
5.135000000000000142e+01,2.980234223791389803e-01,2.977817808066752225e-01,2.980682881400788520e-01,2.980234223791389803e-01,2.980382565591467303e-01,0.000000000000000000e+00,-2.564757524714809771e-03
5.140000000000000568e+01,2.980222176850306770e-01,2.977831419191263596e-01,2.980682881400788520e-01,2.980222176850306770e-01,2.980384002244330643e-01,0.000000000000000000e+00,-2.552583053067125109e-03
5.145000000000000284e+01,2.980208368089165005e-01,2.977844878987009336e-01,2.980682881400788520e-01,2.980208368089165005e-01,2.980385345488207882e-01,0.000000000000000000e+00,-2.540466501198630246e-03
5.150000000000000000e+01,2.980193021095073336e-01,2.977858202734776083e-01,2.980682881400788520e-01,2.980193021095073336e-01,2.980386610330132413e-01,0.000000000000000000e+00,-2.528407595356017834e-03
5.155000000000000426e+01,2.980176398787465208e-01,2.977871407520031322e-01,2.980682881400788520e-01,2.980176398787465208e-01,2.980387813584438605e-01,0.000000000000000000e+00,-2.516406064407129047e-03
5.160000000000000142e+01,2.980158800098293148e-01,2.977884511852759708e-01,2.980682881400788520e-01,2.980158800098293148e-01,2.980388973492478222e-01,0.000000000000000000e+00,-2.504461639718571012e-03
5.165000000000000568e+01,2.980140555545751635e-01,2.977897535248250072e-01,2.980682881400788520e-01,2.980140555545751635e-01,2.980390109303260315e-01,0.000000000000000000e+00,-2.492574055010343508e-03
5.170000000000000284e+01,2.980122021769777141e-01,2.977910497778882837e-01,2.980682881400788520e-01,2.980122021769777141e-01,2.980391240825073784e-01,0.000000000000000000e+00,-2.480743046190998606e-03
5.175000000000000000e+01,2.980103575132425076e-01,2.977923419607760303e-01,2.980682881400788520e-01,2.980103575132425076e-01,2.980392387958937239e-01,0.000000000000000000e+00,-2.468968351176958377e-03
5.180000000000000426e+01,2.980085604518463160e-01,2.977936320515549018e-01,2.980682881400788520e-01,2.980085604518463160e-01,2.980393570225248756e-01,0.000000000000000000e+00,-2.457249709700022600e-03
5.185000000000000142e+01,2.980068503499944121e-01,2.977949219432153294e-01,2.980682881400788520e-01,2.980068503499944121e-01,2.980394806295260657e-01,0.000000000000000000e+00,-2.445586863107418029e-03
5.190000000000000568e+01,2.980052662052129486e-01,2.977962133984788928e-01,2.980682881400788520e-01,2.980052662052129486e-01,2.980396113538947289e-01,0.000000000000000000e+00,-2.433979554158641461e-03
5.195000000000000284e+01,2.980038458026088577e-01,2.977975080073707037e-01,2.980682881400788520e-01,2.980038458026088577e-01,2.980397507600530682e-01,0.000000000000000000e+00,-2.422427526823537052e-03
5.200000000000000000e+01,2.980026248594938032e-01,2.977988071486193378e-01,2.980682881400788520e-01,2.980026248594938032e-01,2.980399002012278920e-01,0.000000000000000000e+00,-2.410930526085749981e-03
5.205000000000000426e+01,2.980016361895728716e-01,2.978001119558588150e-01,2.980682881400788520e-01,2.980016361895728716e-01,2.980400607856343864e-01,0.000000000000000000e+00,-2.399488297755623945e-03
5.210000000000000142e+01,2.980009089087217733e-01,2.978014232894935498e-01,2.980682881400788520e-01,2.980009089087217733e-01,2.980402333483231914e-01,0.000000000000000000e+00,-2.388100588296216201e-03
5.215000000000000568e+01,2.980004677035406058e-01,2.978027417149504696e-01,2.980682881400788520e-01,2.980004677035406058e-01,2.980404184294170311e-01,0.000000000000000000e+00,-2.376767144665692302e-03
5.220000000000000284e+01,2.980003321824114537e-01,2.978040674878883465e-01,2.980682881400788520e-01,2.980003321824114537e-01,2.980406162593062236e-01,0.000000000000000000e+00,-2.365487714178948070e-03
5.225000000000000000e+01,2.980005163267577806e-01,2.978054005467637988e-01,2.980682881400788520e-01,2.980005163267577806e-01,2.980408267512028586e-01,0.000000000000000000e+00,-2.354262044390747349e-03
5.230000000000000426e+01,2.980010280576898540e-01,2.978067405129717349e-01,2.980682881400788520e-01,2.980010280576898540e-01,2.980410495012719152e-01,0.000000000000000000e+00,-2.343089883002137143e-03
5.235000000000000142e+01,2.980018689303026158e-01,2.978080866985906017e-01,2.980682881400788520e-01,2.980018689303026158e-01,2.980412837963697381e-01,0.000000000000000000e+00,-2.331970977791222605e-03
5.240000000000000568e+01,2.980030339646802529e-01,2.978094381215742881e-01,2.980682881400788520e-01,2.980030339646802529e-01,2.980415286292312227e-01,0.000000000000000000e+00,-2.320905076569003585e-03
5.245000000000000284e+01,2.980045116192521770e-01,2.978107935280450147e-01,2.980682881400788520e-01,2.980045116192521770e-01,2.980417827207610393e-01,0.000000000000000000e+00,-2.309891927160097509e-03
5.250000000000000000e+01,2.980062839086456972e-01,2.978121514211651832e-01,2.980682881400788520e-01,2.980062839086456972e-01,2.980420445489059267e-01,0.000000000000000000e+00,-2.298931277407927076e-03
5.255000000000000426e+01,2.980083266646941231e-01,2.978135100959000137e-01,2.980682881400788520e-01,2.980083266646941231e-01,2.980423123834203269e-01,0.000000000000000000e+00,-2.288022875203161045e-03
5.260000000000000142e+01,2.980106099358720284e-01,2.978148676788359706e-01,2.980682881400788520e-01,2.980106099358720284e-01,2.980425843256893637e-01,0.000000000000000000e+00,-2.277166468533965270e-03
5.265000000000000568e+01,2.980130985172335101e-01,2.978162221720910829e-01,2.980682881400788520e-01,2.980130985172335101e-01,2.980428583526466557e-01,0.000000000000000000e+00,-2.266361805555973646e-03
5.270000000000000284e+01,2.980157525999859724e-01,2.978175715002525648e-01,2.980682881400788520e-01,2.980157525999859724e-01,2.980431323637205421e-01,0.000000000000000000e+00,-2.255608634679792755e-03
5.275000000000000000e+01,2.980185285272056173e-01,2.978189135592000936e-01,2.980682881400788520e-01,2.980185285272056173e-01,2.980434042296674080e-01,0.000000000000000000e+00,-2.244906704673289410e-03
5.280000000000000426e+01,2.980213796399293069e-01,2.978202462656267535e-01,2.980682881400788520e-01,2.980213796399293069e-01,2.980436718421043407e-01,0.000000000000000000e+00,-2.234255764776019518e-03
5.285000000000000142e+01,2.980242571959736964e-01,2.978215676060541606e-01,2.980682881400788520e-01,2.980242571959736964e-01,2.980439331625364119e-01,0.000000000000000000e+00,-2.223655564822780289e-03
5.290000000000000568e+01,2.980271113423555995e-01,2.978228756841506675e-01,2.980682881400788520e-01,2.980271113423555995e-01,2.980441862696879829e-01,0.000000000000000000e+00,-2.213105855373288626e-03
5.295000000000000284e+01,2.980298921211205765e-01,2.978241687652083969e-01,2.980682881400788520e-01,2.980298921211205765e-01,2.980444294039929498e-01,0.000000000000000000e+00,-2.202606387845120351e-03
5.300000000000000000e+01,2.980325504877343601e-01,2.978254453167061833e-01,2.980682881400788520e-01,2.980325504877343601e-01,2.980446610081708414e-01,0.000000000000000000e+00,-2.192156914646886234e-03
5.305000000000000426e+01,2.980350393209453275e-01,2.978267040439875335e-01,2.980682881400788520e-01,2.980350393209453275e-01,2.980448797629184354e-01,0.000000000000000000e+00,-2.181757189309029704e-03
5.310000000000000142e+01,2.980373144031717714e-01,2.978279439202071721e-01,2.980682881400788520e-01,2.980373144031717714e-01,2.980450846168681278e-01,0.000000000000000000e+00,-2.171406966609592138e-03
5.315000000000000568e+01,2.980393353509954713e-01,2.978291642098447878e-01,2.980682881400788520e-01,2.980393353509954713e-01,2.980452748101140581e-01,0.000000000000000000e+00,-2.161106002692713118e-03
5.320000000000000284e+01,2.980410664762351836e-01,2.978303644852478005e-01,2.980682881400788520e-01,2.980410664762351836e-01,2.980454498907655903e-01,0.000000000000000000e+00,-2.150854055177734130e-03
5.325000000000000000e+01,2.980424775593132902e-01,2.978315446358407725e-01,2.980682881400788520e-01,2.980424775593132902e-01,2.980456097241664937e-01,0.000000000000000000e+00,-2.140650883257262920e-03
5.330000000000000426e+01,2.980435445182006982e-01,2.978327048698206636e-01,2.980682881400788520e-01,2.980435445182006982e-01,2.980457544945989135e-01,0.000000000000000000e+00,-2.130496247782681478e-03
5.335000000000000142e+01,2.980442499581110738e-01,2.978338457083452573e-01,2.980682881400788520e-01,2.980442499581110738e-01,2.980458846994788469e-01,0.000000000000000000e+00,-2.120389911336105406e-03
5.340000000000000568e+01,2.980445835892942541e-01,2.978349679724057730e-01,2.980682881400788520e-01,2.980445835892942541e-01,2.980460011362345285e-01,0.000000000000000000e+00,-2.110331638287916891e-03
5.345000000000000284e+01,2.980445425027308248e-01,2.978360727627522575e-01,2.980682881400788520e-01,2.980445425027308248e-01,2.980461048822362069e-01,0.000000000000000000e+00,-2.100321194839573774e-03
5.350000000000000000e+01,2.980441312962249789e-01,2.978371614334086592e-01,2.980682881400788520e-01,2.980441312962249789e-01,2.980461972683137728e-01,0.000000000000000000e+00,-2.090358349051445793e-03
5.355000000000000426e+01,2.980433620463026623e-01,2.978382355594643149e-01,2.980682881400788520e-01,2.980433620463026623e-01,2.980462798465499108e-01,0.000000000000000000e+00,-2.080442870855965954e-03
5.360000000000000142e+01,2.980422541244008849e-01,2.978392968999633572e-01,2.980682881400788520e-01,2.980422541244008849e-01,2.980463543531690074e-01,0.000000000000000000e+00,-2.070574532056460460e-03
5.365000000000000568e+01,2.980408338590417872e-01,2.978403473568220217e-01,2.980682881400788520e-01,2.980408338590417872e-01,2.980464226674532369e-01,0.000000000000000000e+00,-2.060753106312420910e-03
5.370000000000000284e+01,2.980391340489592644e-01,2.978413889307908180e-01,2.980682881400788520e-01,2.980391340489592644e-01,2.980464867677020679e-01,0.000000000000000000e+00,-2.050978369112080053e-03
5.375000000000000000e+01,2.980371933354246106e-01,2.978424236755385368e-01,2.980682881400788520e-01,2.980371933354246106e-01,2.980465486853118851e-01,0.000000000000000000e+00,-2.041250097733436023e-03
5.380000000000000426e+01,2.980350554452297351e-01,2.978434536509644848e-01,2.980682881400788520e-01,2.980350554452297351e-01,2.980466104580839493e-01,0.000000000000000000e+00,-2.031568071194902927e-03
5.385000000000000142e+01,2.980327683188524479e-01,2.978444808768525021e-01,2.980682881400788520e-01,2.980327683188524479e-01,2.980466740838722539e-01,0.000000000000000000e+00,-2.021932070197059259e-03
5.390000000000000568e+01,2.980303831411651450e-01,2.978455072879542809e-01,2.980682881400788520e-01,2.980303831411651450e-01,2.980467414756599598e-01,0.000000000000000000e+00,-2.012341877056767880e-03
5.395000000000000284e+01,2.980279532945769305e-01,2.978465346915401546e-01,2.980682881400788520e-01,2.980279532945769305e-01,2.980468144191036894e-01,0.000000000000000000e+00,-2.002797275635356724e-03
5.400000000000000000e+01,2.980255332566342785e-01,2.978475647283824745e-01,2.980682881400788520e-01,2.980255332566342785e-01,2.980468945335087438e-01,0.000000000000000000e+00,-1.993298051262153928e-03
5.405000000000000426e+01,2.980231774657741695e-01,2.978485988380386584e-01,2.980682881400788520e-01,2.980231774657741695e-01,2.980469832371042127e-01,0.000000000000000000e+00,-1.983843990655054408e-03
5.410000000000000142e+01,2.980209391800605068e-01,2.978496382291846434e-01,2.980682881400788520e-01,2.980209391800605068e-01,2.980470817173686005e-01,0.000000000000000000e+00,-1.974434881839477480e-03
5.415000000000000568e+01,2.980188693542865086e-01,2.978506838556198577e-01,2.980682881400788520e-01,2.980188693542865086e-01,2.980471909070265824e-01,0.000000000000000000e+00,-1.965070514067056469e-03
5.420000000000000284e+01,2.980170155607532734e-01,2.978517363984183319e-01,2.980682881400788520e-01,2.980170155607532734e-01,2.980473114661918443e-01,0.000000000000000000e+00,-1.955750677735472801e-03
5.425000000000000000e+01,2.980154209783227870e-01,2.978527962545485241e-01,2.980682881400788520e-01,2.980154209783227870e-01,2.980474437709795810e-01,0.000000000000000000e+00,-1.946475164310569736e-03
5.430000000000000426e+01,2.980141234729937749e-01,2.978538635321281158e-01,2.980682881400788520e-01,2.980141234729937749e-01,2.980475879087532420e-01,0.000000000000000000e+00,-1.937243766251798942e-03
5.435000000000000142e+01,2.980131547912766576e-01,2.978549380523198287e-01,2.980682881400788520e-01,2.980131547912766576e-01,2.980477436800140212e-01,0.000000000000000000e+00,-1.928056276942017753e-03
5.440000000000000568e+01,2.980125398851069529e-01,2.978560193577220461e-01,2.980682881400788520e-01,2.980125398851069529e-01,2.980479106067843165e-01,0.000000000000000000e+00,-1.918912490622383480e-03
5.445000000000000284e+01,2.980122963839827999e-01,2.978571067269577544e-01,2.980682881400788520e-01,2.980122963839827999e-01,2.980480879471910649e-01,0.000000000000000000e+00,-1.909812202333079859e-03
5.450000000000000000e+01,2.980124342265370596e-01,2.978581991950283170e-01,2.980682881400788520e-01,2.980124342265370596e-01,2.980482747158143542e-01,0.000000000000000000e+00,-1.900755207860304555e-03
5.455000000000000426e+01,2.980129554599444952e-01,2.978592955788744723e-01,2.980682881400788520e-01,2.980129554599444952e-01,2.980484697092434798e-01,0.000000000000000000e+00,-1.891741303690009507e-03
5.460000000000000142e+01,2.980138542115364775e-01,2.978603945074759229e-01,2.980682881400788520e-01,2.980138542115364775e-01,2.980486715361727601e-01,0.000000000000000000e+00,-1.882770286968561517e-03
5.465000000000000568e+01,2.980151168328570299e-01,2.978614944557308464e-01,2.980682881400788520e-01,2.980151168328570299e-01,2.980488786512778820e-01,0.000000000000000000e+00,-1.873841955470421320e-03
5.470000000000000284e+01,2.980167222122711013e-01,2.978625937812848790e-01,2.980682881400788520e-01,2.980167222122711013e-01,2.980490893920421658e-01,0.000000000000000000e+00,-1.864956107572862372e-03
5.475000000000000000e+01,2.980186422482396513e-01,2.978636907634260589e-01,2.980682881400788520e-01,2.980186422482396513e-01,2.980493020176497865e-01,0.000000000000000000e+00,-1.856112542237555677e-03
5.480000000000000426e+01,2.980208424716214166e-01,2.978647836431334572e-01,2.980682881400788520e-01,2.980208424716214166e-01,2.980495147490333507e-01,0.000000000000000000e+00,-1.847311058998770414e-03
5.485000000000000142e+01,2.980232828019477309e-01,2.978658706633581232e-01,2.980682881400788520e-01,2.980232828019477309e-01,2.980497258091538981e-01,0.000000000000000000e+00,-1.838551457957864023e-03
5.490000000000000568e+01,2.980259184196318856e-01,2.978669501086250171e-01,2.980682881400788520e-01,2.980259184196318856e-01,2.980499334626033892e-01,0.000000000000000000e+00,-1.829833539783612233e-03
5.495000000000000284e+01,2.980287007335910565e-01,2.978680203430795204e-01,2.980682881400788520e-01,2.980287007335910565e-01,2.980501360536513267e-01,0.000000000000000000e+00,-1.821157105717895056e-03
5.500000000000000000e+01,2.980315784218315334e-01,2.978690798461500200e-01,2.980682881400788520e-01,2.980315784218315334e-01,2.980503320419086166e-01,0.000000000000000000e+00,-1.812521957586222003e-03
5.505000000000000426e+01,2.980344985212070030e-01,2.978701272450686721e-01,2.980682881400788520e-01,2.980344985212070030e-01,2.980505200348498862e-01,0.000000000000000000e+00,-1.803927897812433864e-03
5.510000000000000142e+01,2.980374075418303348e-01,2.978711613435751082e-01,2.980682881400788520e-01,2.980374075418303348e-01,2.980506988165187998e-01,0.000000000000000000e+00,-1.795374729437080588e-03
5.515000000000000568e+01,2.980402525814855874e-01,2.978721811462243241e-01,2.980682881400788520e-01,2.980402525814855874e-01,2.980508673718381685e-01,0.000000000000000000e+00,-1.786862256138753392e-03
5.520000000000000284e+01,2.980429824158438712e-01,2.978731858778289054e-01,2.980682881400788520e-01,2.980429824158438712e-01,2.980510249060546735e-01,0.000000000000000000e+00,-1.778390282257837464e-03
5.525000000000000000e+01,2.980455485412867866e-01,2.978741749976812625e-01,2.980682881400788520e-01,2.980455485412867866e-01,2.980511708589634323e-01,0.000000000000000000e+00,-1.769958612822037768e-03
5.530000000000000426e+01,2.980479061486437931e-01,2.978751482083236146e-01,2.980682881400788520e-01,2.980479061486437931e-01,2.980513049136809256e-01,0.000000000000000000e+00,-1.761567053573125661e-03
5.535000000000000142e+01,2.980500150080965249e-01,2.978761054587581447e-01,2.980682881400788520e-01,2.980500150080965249e-01,2.980514269998575383e-01,0.000000000000000000e+00,-1.753215410994409321e-03
5.540000000000000568e+01,2.980518402478249951e-01,2.978770469421151423e-01,2.980682881400788520e-01,2.980518402478249951e-01,2.980515372913489780e-01,0.000000000000000000e+00,-1.744903492338364427e-03
5.545000000000000284e+01,2.980533530116017960e-01,2.978779730879195786e-01,2.980682881400788520e-01,2.980533530116017960e-01,2.980516361984849594e-01,0.000000000000000000e+00,-1.736631105654097432e-03
5.550000000000000000e+01,2.980545309834073953e-01,2.978788845492137405e-01,2.980682881400788520e-01,2.980545309834073953e-01,2.980517243551951689e-01,0.000000000000000000e+00,-1.728398059814178914e-03
5.555000000000000426e+01,2.980553587701702534e-01,2.978797821849053507e-01,2.980682881400788520e-01,2.980553587701702534e-01,2.980518026013593835e-01,0.000000000000000000e+00,-1.720204164540607402e-03
5.560000000000000142e+01,2.980558281368591023e-01,2.978806670378090216e-01,2.980682881400788520e-01,2.980558281368591023e-01,2.980518719608519773e-01,0.000000000000000000e+00,-1.712049230429605294e-03
5.565000000000000568e+01,2.980559380913089251e-01,2.978815403089405955e-01,2.980682881400788520e-01,2.980559380913089251e-01,2.980519336158380939e-01,0.000000000000000000e+00,-1.703933068975103330e-03
5.570000000000000284e+01,2.980556948192782385e-01,2.978824033286963102e-01,2.980682881400788520e-01,2.980556948192782385e-01,2.980519888779553650e-01,0.000000000000000000e+00,-1.695855492590752928e-03
5.575000000000000000e+01,2.980551114732636342e-01,2.978832575256128434e-01,2.980682881400788520e-01,2.980551114732636342e-01,2.980520391570758432e-01,0.000000000000000000e+00,-1.687816314630420644e-03
5.580000000000000426e+01,2.980542078214811763e-01,2.978841043934450372e-01,2.980682881400788520e-01,2.980542078214811763e-01,2.980520859283857793e-01,0.000000000000000000e+00,-1.679815349407100993e-03
5.585000000000000142e+01,2.980530097661213684e-01,2.978849454573290201e-01,2.980682881400788520e-01,2.980530097661213684e-01,2.980521306985500773e-01,0.000000000000000000e+00,-1.671852412210308569e-03
5.590000000000000568e+01,2.980515487424519327e-01,2.978857822398059962e-01,2.980682881400788520e-01,2.980515487424519327e-01,2.980521749717381930e-01,0.000000000000000000e+00,-1.663927319321928649e-03
5.595000000000000284e+01,2.980498610125459358e-01,2.978866162274761420e-01,2.980682881400788520e-01,2.980498610125459358e-01,2.980522202162791956e-01,0.000000000000000000e+00,-1.656039888030634479e-03
5.600000000000000000e+01,2.980479868693218237e-01,2.978874488390274577e-01,2.980682881400788520e-01,2.980479868693218237e-01,2.980522678326919528e-01,0.000000000000000000e+00,-1.648189936644896400e-03
5.605000000000000426e+01,2.980459697681689946e-01,2.978882813953422914e-01,2.980682881400788520e-01,2.980459697681689946e-01,2.980523191237927638e-01,0.000000000000000000e+00,-1.640377284504693396e-03
5.610000000000000142e+01,2.980438554046758171e-01,2.978891150923291820e-01,2.980682881400788520e-01,2.980438554046758171e-01,2.980523752675283689e-01,0.000000000000000000e+00,-1.632601751991901709e-03
5.615000000000000568e+01,2.980416907578600227e-01,2.978899509770556175e-01,2.980682881400788520e-01,2.980416907578600227e-01,2.980524372931095400e-01,0.000000000000000000e+00,-1.624863160539477373e-03
5.620000000000000284e+01,2.980395231188064931e-01,2.978907899276754812e-01,2.980682881400788520e-01,2.980395231188064931e-01,2.980525060609394150e-01,0.000000000000000000e+00,-1.617161332639355936e-03
5.625000000000000000e+01,2.980373991247425303e-01,2.978916326375499746e-01,2.980682881400788520e-01,2.980373991247425303e-01,2.980525822467348651e-01,0.000000000000000000e+00,-1.609496091849093192e-03
5.630000000000000426e+01,2.980353638183120824e-01,2.978924796038598943e-01,2.980682881400788520e-01,2.980353638183120824e-01,2.980526663301396040e-01,0.000000000000000000e+00,-1.601867262797094290e-03
5.635000000000000142e+01,2.980334597511598016e-01,2.978933311208988854e-01,2.980682881400788520e-01,2.980334597511598016e-01,2.980527585880175523e-01,0.000000000000000000e+00,-1.594274671186419936e-03
5.640000000000000568e+01,2.980317261499028647e-01,2.978941872781256661e-01,2.980682881400788520e-01,2.980317261499028647e-01,2.980528590925053956e-01,0.000000000000000000e+00,-1.586718143796894080e-03
5.645000000000000284e+01,2.980301981611727102e-01,2.978950479629428605e-01,2.980682881400788520e-01,2.980301981611727102e-01,2.980529677137914168e-01,0.000000000000000000e+00,-1.579197508485412696e-03
5.650000000000000000e+01,2.980289061906696291e-01,2.978959128680577773e-01,2.980682881400788520e-01,2.980289061906696291e-01,2.980530841274762199e-01,0.000000000000000000e+00,-1.571712594184186945e-03
5.655000000000000426e+01,2.980278753491206745e-01,2.978967815031777211e-01,2.980682881400788520e-01,2.980278753491206745e-01,2.980532078262673745e-01,0.000000000000000000e+00,-1.564263230896665051e-03
5.660000000000000142e+01,2.980271250157021101e-01,2.978976532106912822e-01,2.980682881400788520e-01,2.980271250157021101e-01,2.980533381356603728e-01,0.000000000000000000e+00,-1.556849249690913034e-03
5.665000000000000568e+01,2.980266685269288285e-01,2.978985271849010075e-01,2.980682881400788520e-01,2.980266685269288285e-01,2.980534742331700238e-01,0.000000000000000000e+00,-1.549470482690154180e-03
5.670000000000000284e+01,2.980265129962722526e-01,2.978994024942918650e-01,2.980682881400788520e-01,2.980265129962722526e-01,2.980536151705979186e-01,0.000000000000000000e+00,-1.542126763060294638e-03
5.675000000000000000e+01,2.980266592669084669e-01,2.979002781062592975e-01,2.980682881400788520e-01,2.980266592669084669e-01,2.980537598987587078e-01,0.000000000000000000e+00,-1.534817924994138095e-03
5.680000000000000426e+01,2.980271019970793245e-01,2.979011529136670888e-01,2.980682881400788520e-01,2.980271019970793245e-01,2.980539072940363021e-01,0.000000000000000000e+00,-1.527543803692212954e-03
5.685000000000000142e+01,2.980278298746414367e-01,2.979020257625753509e-01,2.980682881400788520e-01,2.980278298746414367e-01,2.980540561861093618e-01,0.000000000000000000e+00,-1.520304235340073050e-03
5.690000000000000568e+01,2.980288259545477714e-01,2.979028954804584517e-01,2.980682881400788520e-01,2.980288259545477714e-01,2.980542053861666707e-01,0.000000000000000000e+00,-1.513099057082037619e-03
5.695000000000000284e+01,2.980300681103244531e-01,2.979037609042342605e-01,2.980682881400788520e-01,2.980300681103244531e-01,2.980543537149334399e-01,0.000000000000000000e+00,-1.505928106991468113e-03
5.700000000000000000e+01,2.980315295881396098e-01,2.979046209074408535e-01,2.980682881400788520e-01,2.980315295881396098e-01,2.980545000298446268e-01,0.000000000000000000e+00,-1.498791224037687459e-03
5.705000000000000426e+01,2.980331796498726926e-01,2.979054744259306275e-01,2.980682881400788520e-01,2.980331796498726926e-01,2.980546432507356625e-01,0.000000000000000000e+00,-1.491688248049862029e-03
5.710000000000000142e+01,2.980349842897376256e-01,2.979063204814971777e-01,2.980682881400788520e-01,2.980349842897376256e-01,2.980547823834650001e-01,0.000000000000000000e+00,-1.484619019678160966e-03
5.715000000000000568e+01,2.980369070075412630e-01,2.979071582029128584e-01,2.980682881400788520e-01,2.980369070075412630e-01,2.980549165409481227e-01,0.000000000000000000e+00,-1.477583380352682271e-03
5.720000000000000284e+01,2.980389096206050303e-01,2.979079868439270529e-01,2.980682881400788520e-01,2.980389096206050303e-01,2.980550449611511499e-01,0.000000000000000000e+00,-1.470581172240720486e-03
5.725000000000000000e+01,2.980409530957703890e-01,2.979088057978588888e-01,2.980682881400788520e-01,2.980409530957703890e-01,2.980551670216792237e-01,0.000000000000000000e+00,-1.463612238203015458e-03
5.730000000000000426e+01,2.980429983827570517e-01,2.979096146085074004e-01,2.980682881400788520e-01,2.980429983827570517e-01,2.980552822506823962e-01,0.000000000000000000e+00,-1.456676421749738930e-03
5.735000000000000142e+01,2.980450072304508535e-01,2.979104129772005005e-01,2.980682881400788520e-01,2.980450072304508535e-01,2.980553903339002164e-01,0.000000000000000000e+00,-1.449773566997022371e-03
5.740000000000000568e+01,2.980469429684492466e-01,2.979112007659006633e-01,2.980682881400788520e-01,2.980469429684492466e-01,2.980554911177631383e-01,0.000000000000000000e+00,-1.442903518624848950e-03
5.745000000000000284e+01,2.980487712373600107e-01,2.979119779963855241e-01,2.980682881400788520e-01,2.980487712373600107e-01,2.980555846085692351e-01,0.000000000000000000e+00,-1.436066121837198265e-03
5.750000000000000000e+01,2.980504606528950884e-01,2.979127448456180827e-01,2.980682881400788520e-01,2.980504606528950884e-01,2.980556709678506278e-01,0.000000000000000000e+00,-1.429261222325280394e-03
5.755000000000000426e+01,2.980519833906784544e-01,2.979135016375122902e-01,2.980682881400788520e-01,2.980519833906784544e-01,2.980557505041357413e-01,0.000000000000000000e+00,-1.422488666234727073e-03
5.760000000000000142e+01,2.980533156808338746e-01,2.979142488313858417e-01,2.980682881400788520e-01,2.980533156808338746e-01,2.980558236613995993e-01,0.000000000000000000e+00,-1.415748300137505003e-03
5.765000000000000568e+01,2.980544382037755846e-01,2.979149870074669360e-01,2.980682881400788520e-01,2.980544382037755846e-01,2.980558910045678633e-01,0.000000000000000000e+00,-1.409039971009228920e-03
5.770000000000000284e+01,2.980553363811195844e-01,2.979157168498858810e-01,2.980682881400788520e-01,2.980553363811195844e-01,2.980559532025071068e-01,0.000000000000000000e+00,-1.402363526212539692e-03
5.775000000000000000e+01,2.980560005581981420e-01,2.979164391276361568e-01,2.980682881400788520e-01,2.980560005581981420e-01,2.980560110089848780e-01,0.000000000000000000e+00,-1.395718813486952281e-03
5.780000000000000426e+01,2.980564260772261553e-01,2.979171546740279064e-01,2.980682881400788520e-01,2.980564260772261553e-01,2.980560652421224144e-01,0.000000000000000000e+00,-1.389105680945575821e-03
5.785000000000000142e+01,2.980566132426668013e-01,2.979178643651800296e-01,2.980682881400788520e-01,2.980566132426668013e-01,2.980561167628879016e-01,0.000000000000000000e+00,-1.382523977078859529e-03
5.790000000000000568e+01,2.980565671827162810e-01,2.979185690981108192e-01,2.980682881400788520e-01,2.980565671827162810e-01,2.980561664531873323e-01,0.000000000000000000e+00,-1.375973550765393315e-03
5.795000000000000284e+01,2.980562976130174402e-01,2.979192697689779235e-01,2.980682881400788520e-01,2.980562976130174402e-01,2.980562151941068549e-01,0.000000000000000000e+00,-1.369454251289598272e-03
5.800000000000000000e+01,2.980558185106748081e-01,2.979199672520049802e-01,2.980682881400788520e-01,2.980558185106748081e-01,2.980562638448415735e-01,0.000000000000000000e+00,-1.362965928366030371e-03
5.805000000000000426e+01,2.980551477083405176e-01,2.979206623795968567e-01,2.980682881400788520e-01,2.980551477083405176e-01,2.980563132228138401e-01,0.000000000000000000e+00,-1.356508432169758723e-03
5.810000000000000142e+01,2.980543064195452230e-01,2.979213559241041809e-01,2.980682881400788520e-01,2.980543064195452230e-01,2.980563640854413943e-01,0.000000000000000000e+00,-1.350081613372232500e-03
5.815000000000000568e+01,2.980533187075411483e-01,2.979220485816421737e-01,2.980682881400788520e-01,2.980533187075411483e-01,2.980564171139603591e-01,0.000000000000000000e+00,-1.343685323181825547e-03
5.820000000000000284e+01,2.980522109106998330e-01,2.979227409583071196e-01,2.980682881400788520e-01,2.980522109106998330e-01,2.980564728996459301e-01,0.000000000000000000e+00,-1.337319413388178731e-03
5.825000000000000000e+01,2.980510110379627209e-01,2.979234335590609795e-01,2.980682881400788520e-01,2.980510110379627209e-01,2.980565319327019291e-01,0.000000000000000000e+00,-1.330983736409305923e-03
5.830000000000000426e+01,2.980497481479862376e-01,2.979241267794821013e-01,2.980682881400788520e-01,2.980497481479862376e-01,2.980565945940161221e-01,0.000000000000000000e+00,-1.324678145340452270e-03
5.835000000000000142e+01,2.980484517254743393e-01,2.979248209004990988e-01,2.980682881400788520e-01,2.980484517254743393e-01,2.980566611498994267e-01,0.000000000000000000e+00,-1.318402494003529041e-03
5.840000000000000568e+01,2.980471510677636937e-01,2.979255160861475349e-01,2.980682881400788520e-01,2.980471510677636937e-01,2.980567317498471480e-01,0.000000000000000000e+00,-1.312156636996008978e-03
5.845000000000000284e+01,2.980458746940482517e-01,2.979262123843097188e-01,2.980682881400788520e-01,2.980458746940482517e-01,2.980568064272834938e-01,0.000000000000000000e+00,-1.305940429738165851e-03
5.850000000000000000e+01,2.980446497887327406e-01,2.979269097303230418e-01,2.980682881400788520e-01,2.980446497887327406e-01,2.980568851031747957e-01,0.000000000000000000e+00,-1.299753728517546916e-03
5.855000000000000426e+01,2.980435016893063227e-01,2.979276079532747201e-01,2.980682881400788520e-01,2.980435016893063227e-01,2.980569675923276929e-01,0.000000000000000000e+00,-1.293596390529701181e-03
5.860000000000000142e+01,2.980424534278754978e-01,2.979283067847339206e-01,2.980682881400788520e-01,2.980424534278754978e-01,2.980570536121253666e-01,0.000000000000000000e+00,-1.287468273914169070e-03
5.865000000000000568e+01,2.980415253341029413e-01,2.979290058696211774e-01,2.980682881400788520e-01,2.980415253341029413e-01,2.980571427933996764e-01,0.000000000000000000e+00,-1.281369237784997506e-03
5.870000000000000284e+01,2.980407347058127709e-01,2.979297047788676545e-01,2.980682881400788520e-01,2.980407347058127709e-01,2.980572346930931982e-01,0.000000000000000000e+00,-1.275299142255044687e-03
5.875000000000000000e+01,2.980400955519613149e-01,2.979304030234821155e-01,2.980682881400788520e-01,2.980400955519613149e-01,2.980573288083274708e-01,0.000000000000000000e+00,-1.269257848453545466e-03
5.880000000000000426e+01,2.980396184110705171e-01,2.979311000696190370e-01,2.980682881400788520e-01,2.980396184110705171e-01,2.980574245914727194e-01,0.000000000000000000e+00,-1.263245218536605558e-03
5.885000000000000142e+01,2.980393102466077915e-01,2.979317953542294228e-01,2.980682881400788520e-01,2.980393102466077915e-01,2.980575214657985028e-01,0.000000000000000000e+00,-1.257261115690363725e-03
5.890000000000000568e+01,2.980391744191936421e-01,2.979324883008729330e-01,2.980682881400788520e-01,2.980391744191936421e-01,2.980576188412856209e-01,0.000000000000000000e+00,-1.251305404126797863e-03
5.895000000000000284e+01,2.980392107339608909e-01,2.979331783352796581e-01,2.980682881400788520e-01,2.980392107339608909e-01,2.980577161301868894e-01,0.000000000000000000e+00,-1.245377949072295348e-03
5.900000000000000000e+01,2.980394155598950490e-01,2.979338649002701844e-01,2.980682881400788520e-01,2.980394155598950490e-01,2.980578127619450957e-01,0.000000000000000000e+00,-1.239478616749275803e-03
5.905000000000000426e+01,2.980397820165849310e-01,2.979345474696707963e-01,2.980682881400788520e-01,2.980397820165849310e-01,2.980579081971059252e-01,0.000000000000000000e+00,-1.233607274351251415e-03
5.910000000000000142e+01,2.980403002225278097e-01,2.979352255608986866e-01,2.980682881400788520e-01,2.980403002225278097e-01,2.980580019398998970e-01,0.000000000000000000e+00,-1.227763790011928259e-03
5.915000000000000568e+01,2.980409575979871550e-01,2.979358987459377328e-01,2.980682881400788520e-01,2.980409575979871550e-01,2.980580935492146422e-01,0.000000000000000000e+00,-1.221948032768980933e-03
5.920000000000000284e+01,2.980417392144156796e-01,2.979365666604752438e-01,2.980682881400788520e-01,2.980417392144156796e-01,2.980581826477275431e-01,0.000000000000000000e+00,-1.216159872523296746e-03
5.925000000000000000e+01,2.980426281816507261e-01,2.979372290110255950e-01,2.980682881400788520e-01,2.980426281816507261e-01,2.980582689290250942e-01,0.000000000000000000e+00,-1.210399179994530155e-03
5.930000000000000426e+01,2.980436060634814033e-01,2.979378855799259540e-01,2.980682881400788520e-01,2.980436060634814033e-01,2.980583521625933541e-01,0.000000000000000000e+00,-1.204665826673842390e-03
5.935000000000000142e+01,2.980446533117877550e-01,2.979385362281457561e-01,2.980682881400788520e-01,2.980446533117877550e-01,2.980584321966232020e-01,0.000000000000000000e+00,-1.198959684774842825e-03
5.940000000000000568e+01,2.980457497092769970e-01,2.979391808959137578e-01,2.980682881400788520e-01,2.980457497092769970e-01,2.980585089586321179e-01,0.000000000000000000e+00,-1.193280627183578198e-03
5.945000000000000284e+01,2.980468748108900390e-01,2.979398196012212341e-01,2.980682881400788520e-01,2.980468748108900390e-01,2.980585824539621065e-01,0.000000000000000000e+00,-1.187628527408609224e-03
5.950000000000000000e+01,2.980480083742253483e-01,2.979404524363136741e-01,2.980682881400788520e-01,2.980480083742253483e-01,2.980586527622668402e-01,0.000000000000000000e+00,-1.182003259532023523e-03
5.955000000000000426e+01,2.980491307698246994e-01,2.979410795623340658e-01,2.980682881400788520e-01,2.980491307698246994e-01,2.980587200321503372e-01,0.000000000000000000e+00,-1.176404698162297107e-03
5.960000000000000142e+01,2.980502233628667952e-01,2.979417012023221067e-01,2.980682881400788520e-01,2.980502233628667952e-01,2.980587844741611203e-01,0.000000000000000000e+00,-1.170832718389802412e-03
5.965000000000000568e+01,2.980512688587130254e-01,2.979423176328113154e-01,2.980682881400788520e-01,2.980512688587130254e-01,2.980588463523858866e-01,0.000000000000000000e+00,-1.165287195745671502e-03
5.970000000000000284e+01,2.980522516058110583e-01,2.979429291742954899e-01,2.980682881400788520e-01,2.980522516058110583e-01,2.980589059749119696e-01,0.000000000000000000e+00,-1.159768006164706589e-03
5.975000000000000000e+01,2.980531578506678825e-01,2.979435361808568938e-01,2.980682881400788520e-01,2.980531578506678825e-01,2.980589636834521383e-01,0.000000000000000000e+00,-1.154275025952844437e-03
5.980000000000000426e+01,2.980539759409129297e-01,2.979441390292604797e-01,2.980682881400788520e-01,2.980539759409129297e-01,2.980590198424364901e-01,0.000000000000000000e+00,-1.148808131759620002e-03
5.985000000000000142e+01,2.980546964738541305e-01,2.979447381078260126e-01,2.980682881400788520e-01,2.980546964738541305e-01,2.980590748278815760e-01,0.000000000000000000e+00,-1.143367200556004480e-03
5.990000000000000568e+01,2.980553123893412981e-01,2.979453338053822398e-01,2.980682881400788520e-01,2.980553123893412981e-01,2.980591290163440155e-01,0.000000000000000000e+00,-1.137952109617766921e-03
5.995000000000000284e+01,2.980558190071551095e-01,2.979459265006003110e-01,2.980682881400788520e-01,2.980558190071551095e-01,2.980591827742518074e-01,0.000000000000000000e+00,-1.132562736514542865e-03
6.000000000000000000e+01,2.980562140104965341e-01,2.979465165519812886e-01,2.980682881400788520e-01,2.980562140104965341e-01,2.980592364478917289e-01,0.000000000000000000e+00,-1.127198959104547997e-03
6.005000000000000426e+01,2.980564973784192717e-01,2.979471042887488763e-01,2.980682881400788520e-01,2.980564973784192717e-01,2.980592903543023975e-01,0.000000000000000000e+00,-1.121860655534867406e-03
6.010000000000000142e+01,2.980566712711983368e-01,2.979476900028679154e-01,2.980682881400788520e-01,2.980566712711983368e-01,2.980593447732926560e-01,0.000000000000000000e+00,-1.116547704247095171e-03
6.015000000000000568e+01,2.980567398736253537e-01,2.979482739423710558e-01,2.980682881400788520e-01,2.980567398736253537e-01,2.980593999407698536e-01,0.000000000000000000e+00,-1.111259983988025900e-03
6.020000000000000284e+01,2.980567092020440234e-01,2.979488563061386541e-01,2.980682881400788520e-01,2.980567092020440234e-01,2.980594560435211315e-01,0.000000000000000000e+00,-1.105997373825015270e-03
6.025000000000000000e+01,2.980565868815683861e-01,2.979494372402326507e-01,2.980682881400788520e-01,2.980565868815683861e-01,2.980595132155491878e-01,0.000000000000000000e+00,-1.100759753165535563e-03
6.030000000000000426e+01,2.980563819003516635e-01,2.979500168358425460e-01,2.980682881400788520e-01,2.980563819003516635e-01,2.980595715360205844e-01,0.000000000000000000e+00,-1.095547001780421397e-03
6.035000000000000142e+01,2.980561043479887928e-01,2.979505951288560217e-01,2.980682881400788520e-01,2.980561043479887928e-01,2.980596310288390338e-01,0.000000000000000000e+00,-1.090358999830212368e-03
6.040000000000000568e+01,2.980557651451454793e-01,2.979511721010245084e-01,2.980682881400788520e-01,2.980557651451454793e-01,2.980596916638139082e-01,0.000000000000000000e+00,-1.085195627893954665e-03
6.045000000000000284e+01,2.980553757713214069e-01,2.979517476826515354e-01,2.980682881400788520e-01,2.980553757713214069e-01,2.980597533593515314e-01,0.000000000000000000e+00,-1.080056766999862956e-03
6.050000000000000000e+01,2.980549479972890992e-01,2.979523217566927284e-01,2.980682881400788520e-01,2.980549479972890992e-01,2.980598159865584518e-01,0.000000000000000000e+00,-1.074942298657118739e-03
6.055000000000000426e+01,2.980544936282250035e-01,2.979528941641216844e-01,2.980682881400788520e-01,2.980544936282250035e-01,2.980598793746104813e-01,0.000000000000000000e+00,-1.069852104888180215e-03
6.060000000000000142e+01,2.980540242628917924e-01,2.979534647103853628e-01,2.980682881400788520e-01,2.980540242628917924e-01,2.980599433172114177e-01,0.000000000000000000e+00,-1.064786068260916091e-03
6.065000000000000568e+01,2.980535510734668159e-01,2.979540331727463798e-01,2.980682881400788520e-01,2.980535510734668159e-01,2.980600075799383353e-01,0.000000000000000000e+00,-1.059744071919948129e-03
6.070000000000000284e+01,2.980530846097735886e-01,2.979545993082913236e-01,2.980682881400788520e-01,2.980530846097735886e-01,2.980600719082529548e-01,0.000000000000000000e+00,-1.054725999616548671e-03
6.075000000000000000e+01,2.980526346307892371e-01,2.979551628623692272e-01,2.980682881400788520e-01,2.980526346307892371e-01,2.980601360359428909e-01,0.000000000000000000e+00,-1.049731735736612404e-03
6.080000000000000426e+01,2.980522099654027146e-01,2.979557235772178903e-01,2.980682881400788520e-01,2.980522099654027146e-01,2.980601996937505271e-01,0.000000000000000000e+00,-1.044761165326069411e-03
6.085000000000000142e+01,2.980518184035111373e-01,2.979562812005346895e-01,2.980682881400788520e-01,2.980518184035111373e-01,2.980602626179460479e-01,0.000000000000000000e+00,-1.039814174113414241e-03
6.090000000000000568e+01,2.980514666176954930e-01,2.979568354937531804e-01,2.980682881400788520e-01,2.980514666176954930e-01,2.980603245586060934e-01,0.000000000000000000e+00,-1.034890648528867443e-03
6.095000000000000284e+01,2.980511601149265499e-01,2.979573862397997819e-01,2.980682881400788520e-01,2.980511601149265499e-01,2.980603852873717763e-01,0.000000000000000000e+00,-1.029990475719915442e-03
6.100000000000000000e+01,2.980509032170410300e-01,2.979579332501198219e-01,2.980682881400788520e-01,2.980509032170410300e-01,2.980604446044761158e-01,0.000000000000000000e+00,-1.025113543562975469e-03
6.105000000000000426e+01,2.980506990681097146e-01,2.979584763707862627e-01,2.980682881400788520e-01,2.980506990681097146e-01,2.980605023448533175e-01,0.000000000000000000e+00,-1.020259740671053275e-03
6.110000000000000142e+01,2.980505496662976261e-01,2.979590154875306207e-01,2.980682881400788520e-01,2.980505496662976261e-01,2.980605583831703598e-01,0.000000000000000000e+00,-1.015428956397292385e-03
6.115000000000000568e+01,2.980504559174046997e-01,2.979595505295661306e-01,2.980682881400788520e-01,2.980504559174046997e-01,2.980606126376496023e-01,0.000000000000000000e+00,-1.010621080834490102e-03
6.120000000000000284e+01,2.980504177069699390e-01,2.979600814721071744e-01,2.980682881400788520e-01,2.980504177069699390e-01,2.980606650725882711e-01,0.000000000000000000e+00,-1.005836004810610430e-03
6.125000000000000000e+01,2.980504339876214881e-01,2.979606083375250236e-01,2.980682881400788520e-01,2.980504339876214881e-01,2.980607156995130347e-01,0.000000000000000000e+00,-1.001073619880514867e-03
6.130000000000000426e+01,2.980505028782566845e-01,2.979611311951170238e-01,2.980682881400788520e-01,2.980505028782566845e-01,2.980607645769484670e-01,0.000000000000000000e+00,-9.963338183141476345e-04
6.135000000000000142e+01,2.980506217716329398e-01,2.979616501595045985e-01,2.980682881400788520e-01,2.980506217716329398e-01,2.980608118088127756e-01,0.000000000000000000e+00,-9.916164930814570268e-04
6.140000000000000568e+01,2.980507874470305074e-01,2.979621653877104759e-01,2.980682881400788520e-01,2.980507874470305074e-01,2.980608575414939176e-01,0.000000000000000000e+00,-9.869215378344618414e-04
6.145000000000000284e+01,2.980509961848054612e-01,2.979626770750040121e-01,2.980682881400788520e-01,2.980509961848054612e-01,2.980609019596927034e-01,0.000000000000000000e+00,-9.822488468868325988e-04
6.150000000000000000e+01,2.980512438798743613e-01,2.979631854496334609e-01,2.980682881400788520e-01,2.980512438798743613e-01,2.980609452811526228e-01,0.000000000000000000e+00,-9.775983151914730603e-04
6.155000000000000426e+01,2.980515261514482539e-01,2.979636907665958456e-01,2.980682881400788520e-01,2.980515261514482539e-01,2.980609877504274974e-01,0.000000000000000000e+00,-9.729698383165432058e-04
6.160000000000000142e+01,2.980518384466548931e-01,2.979641933006197396e-01,2.980682881400788520e-01,2.980518384466548931e-01,2.980610296318617625e-01,0.000000000000000000e+00,-9.683633124204498333e-04
6.165000000000000568e+01,2.980521761360432342e-01,2.979646933385575180e-01,2.980682881400788520e-01,2.980521761360432342e-01,2.980610712019801656e-01,0.000000000000000000e+00,-9.637786342262570031e-04
6.170000000000000284e+01,2.980525345993413344e-01,2.979651911714000789e-01,2.980682881400788520e-01,2.980525345993413344e-01,2.980611127414997119e-01,0.000000000000000000e+00,-9.592157009960382589e-04
6.175000000000000000e+01,2.980529093002332597e-01,2.979656870861356333e-01,2.980682881400788520e-01,2.980529093002332597e-01,2.980611545271861784e-01,0.000000000000000000e+00,-9.546744105056081042e-04
6.180000000000000426e+01,2.980532958493187778e-01,2.979661813576801599e-01,2.980682881400788520e-01,2.980532958493187778e-01,2.980611968237821263e-01,0.000000000000000000e+00,-9.501546610200854942e-04
6.185000000000000142e+01,2.980536900548163004e-01,2.979666742411042346e-01,2.980682881400788520e-01,2.980536900548163004e-01,2.980612398762313431e-01,0.000000000000000000e+00,-9.456563512706872478e-04
6.190000000000000568e+01,2.980540879609564486e-01,2.979671659643734483e-01,2.980682881400788520e-01,2.980540879609564486e-01,2.980612839024167626e-01,0.000000000000000000e+00,-9.411793804330839024e-04
6.195000000000000284e+01,2.980544858743820469e-01,2.979676567218053629e-01,2.980682881400788520e-01,2.980544858743820469e-01,2.980613290866161447e-01,0.000000000000000000e+00,-9.367236481076534650e-04
6.200000000000000000e+01,2.980548803792147927e-01,2.979681466684279689e-01,2.980682881400788520e-01,2.980548803792147927e-01,2.980613755738581450e-01,0.000000000000000000e+00,-9.322890543018418769e-04
6.205000000000000426e+01,2.980552683417623805e-01,2.979686359153993491e-01,2.980682881400788520e-01,2.980552683417623805e-01,2.980614234653408134e-01,0.000000000000000000e+00,-9.278754994148302260e-04
6.210000000000000142e+01,2.980556469061129143e-01,2.979691245266201105e-01,2.980682881400788520e-01,2.980556469061129143e-01,2.980614728150425830e-01,0.000000000000000000e+00,-9.234828842246266701e-04
6.215000000000000568e+01,2.980560134820952056e-01,2.979696125166376164e-01,2.980682881400788520e-01,2.980560134820952056e-01,2.980615236276253910e-01,0.000000000000000000e+00,-9.191111098776329419e-04
6.220000000000000284e+01,2.980563657272632394e-01,2.979700998499065778e-01,2.980682881400788520e-01,2.980563657272632394e-01,2.980615758576946606e-01,0.000000000000000000e+00,-9.147600778806895582e-04
6.225000000000000000e+01,2.980567015246870510e-01,2.979705864414333161e-01,2.980682881400788520e-01,2.980567015246870510e-01,2.980616294104428965e-01,0.000000000000000000e+00,-9.104296900955331610e-04
6.230000000000000426e+01,2.980570189584004215e-01,2.979710721587932043e-01,2.980682881400788520e-01,2.980570189584004215e-01,2.980616841436667941e-01,0.000000000000000000e+00,-9.061198487355658126e-04
6.235000000000000142e+01,2.980573162883579097e-01,2.979715568254732716e-01,2.980682881400788520e-01,2.980573162883579097e-01,2.980617398711097876e-01,0.000000000000000000e+00,-9.018304563647553968e-04
6.240000000000000568e+01,2.980575919266953422e-01,2.979720402254559808e-01,2.980682881400788520e-01,2.980575919266953422e-01,2.980617963670458281e-01,0.000000000000000000e+00,-8.975614158984884534e-04
6.245000000000000284e+01,2.980578444169657004e-01,2.979725221089248310e-01,2.980682881400788520e-01,2.980578444169657004e-01,2.980618533719854857e-01,0.000000000000000000e+00,-8.933126306061446153e-04
6.250000000000000000e+01,2.980580724178383267e-01,2.979730021989434596e-01,2.980682881400788520e-01,2.980580724178383267e-01,2.980619105993549955e-01,0.000000000000000000e+00,-8.890840041151205171e-04
6.255000000000000426e+01,2.980582746925117266e-01,2.979734801989296633e-01,2.980682881400788520e-01,2.980582746925117266e-01,2.980619677429712788e-01,0.000000000000000000e+00,-8.848754404160713702e-04
6.260000000000000142e+01,2.980584501047990331e-01,2.979739558007268307e-01,2.980682881400788520e-01,2.980584501047990331e-01,2.980620244851137635e-01,0.000000000000000000e+00,-8.806868438690635932e-04
6.265000000000000568e+01,2.980585976225165745e-01,2.979744286930561814e-01,2.980682881400788520e-01,2.980585976225165745e-01,2.980620805049772337e-01,0.000000000000000000e+00,-8.765181192103908663e-04
6.270000000000000284e+01,2.980587163284430519e-01,2.979748985701223818e-01,2.980682881400788520e-01,2.980587163284430519e-01,2.980621354872783901e-01,0.000000000000000000e+00,-8.723691715597989282e-04
6.275000000000000000e+01,2.980588054387386943e-01,2.979753651401412795e-01,2.980682881400788520e-01,2.980588054387386943e-01,2.980621891307840832e-01,0.000000000000000000e+00,-8.682399064278583690e-04
6.280000000000000426e+01,2.980588643283277328e-01,2.979758281335588843e-01,2.980682881400788520e-01,2.980588643283277328e-01,2.980622411565311825e-01,0.000000000000000000e+00,-8.641302297232935107e-04
6.285000000000000142e+01,2.980588925623728902e-01,2.979762873107390520e-01,2.980682881400788520e-01,2.980588925623728902e-01,2.980622913155150377e-01,0.000000000000000000e+00,-8.600400477600665845e-04
6.290000000000000568e+01,2.980588899326194752e-01,2.979767424689110933e-01,2.980682881400788520e-01,2.980588899326194752e-01,2.980623393956374767e-01,0.000000000000000000e+00,-8.559692672640678004e-04
6.295000000000000284e+01,2.980588564970736987e-01,2.979771934481881823e-01,2.980682881400788520e-01,2.980588564970736987e-01,2.980623852277261010e-01,0.000000000000000000e+00,-8.519177953792861921e-04
6.300000000000000000e+01,2.980587926212192040e-01,2.979776401364920280e-01,2.980682881400788520e-01,2.980587926212192040e-01,2.980624286904593467e-01,0.000000000000000000e+00,-8.478855396733905479e-04
6.305000000000000426e+01,2.980586990187789054e-01,2.979780824732486955e-01,2.980682881400788520e-01,2.980586990187789054e-01,2.980624697140629720e-01,0.000000000000000000e+00,-8.438724081426456167e-04
6.310000000000000142e+01,2.980585767899059380e-01,2.979785204517535480e-01,2.980682881400788520e-01,2.980585767899059380e-01,2.980625082826751648e-01,0.000000000000000000e+00,-8.398783092161851661e-04
6.315000000000000568e+01,2.980584274546455026e-01,2.979789541201380287e-01,2.980682881400788520e-01,2.980584274546455026e-01,2.980625444353139919e-01,0.000000000000000000e+00,-8.359031517596058952e-04
6.320000000000000284e+01,2.980582529795517965e-01,2.979793835809098068e-01,2.980682881400788520e-01,2.980582529795517965e-01,2.980625782654175993e-01,0.000000000000000000e+00,-8.319468450779823844e-04
6.325000000000000000e+01,2.980580557954721210e-01,2.979798089890745016e-01,2.980682881400788520e-01,2.980580557954721210e-01,2.980626099189663258e-01,0.000000000000000000e+00,-8.280092989183030806e-04
6.330000000000000426e+01,2.980578388047236404e-01,2.979802305488858938e-01,2.980682881400788520e-01,2.980578388047236404e-01,2.980626395912330251e-01,0.000000000000000000e+00,-8.240904234714490750e-04
6.335000000000000142e+01,2.980576053761754274e-01,2.979806485093074442e-01,2.980682881400788520e-01,2.980576053761754274e-01,2.980626675222448063e-01,0.000000000000000000e+00,-8.201901293737885301e-04
6.340000000000000568e+01,2.980573593271083621e-01,2.979810631583023617e-01,2.980682881400788520e-01,2.980573593271083621e-01,2.980626939910732132e-01,0.000000000000000000e+00,-8.163083277084617851e-04
6.345000000000000284e+01,2.980571048911369592e-01,2.979814748160992122e-01,2.980682881400788520e-01,2.980571048911369592e-01,2.980627193090998883e-01,0.000000000000000000e+00,-8.124449300064818212e-04
6.350000000000000000e+01,2.980568466719353271e-01,2.979818838276085957e-01,2.980682881400788520e-01,2.980568466719353271e-01,2.980627438124333617e-01,0.000000000000000000e+00,-8.085998482476890094e-04
6.355000000000000426e+01,2.980565895829901391e-01,2.979822905541856248e-01,2.980682881400788520e-01,2.980565895829901391e-01,2.980627678536717506e-01,0.000000000000000000e+00,-8.047729948616676957e-04
6.360000000000000142e+01,2.980563387740940429e-01,2.979826953649524768e-01,2.980682881400788520e-01,2.980563387740940429e-01,2.980627917932253124e-01,0.000000000000000000e+00,-8.009642827286575810e-04
6.365000000000000568e+01,2.980560995457753326e-01,2.979830986279031202e-01,2.980682881400788520e-01,2.980560995457753326e-01,2.980628159904211705e-01,0.000000000000000000e+00,-7.971736251804892792e-04
6.370000000000000284e+01,2.980558772533140610e-01,2.979835007010195880e-01,2.980682881400788520e-01,2.980558772533140610e-01,2.980628407946197544e-01,0.000000000000000000e+00,-7.934009360015856866e-04
6.375000000000000000e+01,2.980556772024069989e-01,2.979839019236258379e-01,2.980682881400788520e-01,2.980556772024069989e-01,2.980628665365688268e-01,0.000000000000000000e+00,-7.896461294299649773e-04
6.380000000000000426e+01,2.980555045388995627e-01,2.979843026082001911e-01,2.980682881400788520e-01,2.980555045388995627e-01,2.980628935202160323e-01,0.000000000000000000e+00,-7.859091201582793767e-04
6.385000000000000142e+01,2.980553641352863825e-01,2.979847030328524604e-01,2.980682881400788520e-01,2.980553641352863825e-01,2.980629220151859160e-01,0.000000000000000000e+00,-7.821898233347644898e-04
6.390000000000000568e+01,2.980552604768879621e-01,2.979851034346547300e-01,2.980682881400788520e-01,2.980552604768879621e-01,2.980629522501111461e-01,0.000000000000000000e+00,-7.784881545640828099e-04
6.395000000000000284e+01,2.980551975507277351e-01,2.979855040039923741e-01,2.980682881400788520e-01,2.980551975507277351e-01,2.980629844069832002e-01,0.000000000000000000e+00,-7.748040299079237163e-04
6.400000000000000000e+01,2.980551787401616859e-01,2.979859048800734822e-01,2.980682881400788520e-01,2.980551787401616859e-01,2.980630186166620121e-01,0.000000000000000000e+00,-7.711373658852959919e-04
6.404999999999999716e+01,2.980552067282475348e-01,2.979863061477056041e-01,2.980682881400788520e-01,2.980552067282475348e-01,2.980630549556528841e-01,0.000000000000000000e+00,-7.674880794723662773e-04
6.410000000000000853e+01,2.980552834126878325e-01,2.979867078354159760e-01,2.980682881400788520e-01,2.980552834126878325e-01,2.980630934442261570e-01,0.000000000000000000e+00,-7.638560881017524961e-04
6.415000000000000568e+01,2.980554098349431635e-01,2.979871099149561386e-01,2.980682881400788520e-01,2.980554098349431635e-01,2.980631340459222178e-01,0.000000000000000000e+00,-7.602413096611638317e-04
6.420000000000000284e+01,2.980555861257999095e-01,2.979875123021979433e-01,2.980682881400788520e-01,2.980555861257999095e-01,2.980631766684470607e-01,0.000000000000000000e+00,-7.566436624912543322e-04
6.425000000000000000e+01,2.980558114692961613e-01,2.979879148593917448e-01,2.980682881400788520e-01,2.980558114692961613e-01,2.980632211659299813e-01,0.000000000000000000e+00,-7.530630653826402704e-04
6.429999999999999716e+01,2.980560840864768801e-01,2.979883173987245004e-01,2.980682881400788520e-01,2.980560840864768801e-01,2.980632673424816748e-01,0.000000000000000000e+00,-7.494994375719873664e-04
6.435000000000000853e+01,2.980564012399739560e-01,2.979887196870841248e-01,2.980682881400788520e-01,2.980564012399739560e-01,2.980633149569578144e-01,0.000000000000000000e+00,-7.459526987371160487e-04
6.440000000000000568e+01,2.980567592599019933e-01,2.979891214519058695e-01,2.980682881400788520e-01,2.980567592599019933e-01,2.980633637288049864e-01,0.000000000000000000e+00,-7.424227689911201992e-04
6.445000000000000284e+01,2.980571535910445102e-01,2.979895223879518440e-01,2.980682881400788520e-01,2.980571535910445102e-01,2.980634133448393785e-01,0.000000000000000000e+00,-7.389095688754810601e-04
6.450000000000000000e+01,2.980575788607835452e-01,2.979899221648528163e-01,2.980682881400788520e-01,2.980575788607835452e-01,2.980634634667880256e-01,0.000000000000000000e+00,-7.354130193522317050e-04
6.454999999999999716e+01,2.980580289667199012e-01,2.979903204352239432e-01,2.980682881400788520e-01,2.980580289667199012e-01,2.980635137394034295e-01,0.000000000000000000e+00,-7.319330417952108880e-04
6.460000000000000853e+01,2.980584971824477569e-01,2.979907168431534248e-01,2.980682881400788520e-01,2.980584971824477569e-01,2.980635637989514364e-01,0.000000000000000000e+00,-7.284695579805369183e-04
6.465000000000000568e+01,2.980589762794980668e-01,2.979911110328565815e-01,2.980682881400788520e-01,2.980589762794980668e-01,2.980636132818642037e-01,0.000000000000000000e+00,-7.250224900763784300e-04
6.470000000000000284e+01,2.980594586630616605e-01,2.979915026572844128e-01,2.980682881400788520e-01,2.980594586630616605e-01,2.980636618333476484e-01,0.000000000000000000e+00,-7.215917606321967104e-04
6.475000000000000000e+01,2.980599365187536209e-01,2.979918913864794683e-01,2.980682881400788520e-01,2.980599365187536209e-01,2.980637091157362084e-01,0.000000000000000000e+00,-7.181772925676200518e-04
6.479999999999999716e+01,2.980604019673876448e-01,2.979922769154799700e-01,2.980682881400788520e-01,2.980604019673876448e-01,2.980637548163960759e-01,0.000000000000000000e+00,-7.147790091611260898e-04
6.485000000000000853e+01,2.980608472245069862e-01,2.979926589715852780e-01,2.980682881400788520e-01,2.980608472245069862e-01,2.980637986549891649e-01,0.000000000000000000e+00,-7.113968340387344423e-04
6.490000000000000568e+01,2.980612647612616017e-01,2.979930373208128369e-01,2.980682881400788520e-01,2.980612647612616017e-01,2.980638403899291689e-01,0.000000000000000000e+00,-7.080306911629151044e-04
6.495000000000000284e+01,2.980616474631406776e-01,2.979934117733986088e-01,2.980682881400788520e-01,2.980616474631406776e-01,2.980638798238807730e-01,0.000000000000000000e+00,-7.046805048218907335e-04
6.500000000000000000e+01,2.980619887830626702e-01,2.979937821882163163e-01,2.980682881400788520e-01,2.980619887830626702e-01,2.980639168081782864e-01,0.000000000000000000e+00,-7.013461996195736277e-04
6.504999999999999716e+01,2.980622828853909945e-01,2.979941484760185166e-01,2.980682881400788520e-01,2.980622828853909945e-01,2.980639512460651064e-01,0.000000000000000000e+00,-6.980277004662836533e-04
6.510000000000000853e+01,2.980625247775887110e-01,2.979945106014311174e-01,2.980682881400788520e-01,2.980625247775887110e-01,2.980639830946881785e-01,0.000000000000000000e+00,-6.947249325704435820e-04
6.515000000000000568e+01,2.980627104264363392e-01,2.979948685836640299e-01,2.980682881400788520e-01,2.980627104264363392e-01,2.980640123658071516e-01,0.000000000000000000e+00,-6.914378214313960345e-04
6.520000000000000284e+01,2.980628368560235830e-01,2.979952224959306339e-01,2.980682881400788520e-01,2.980628368560235830e-01,2.980640391252140087e-01,0.000000000000000000e+00,-6.881662928334754967e-04
6.525000000000000000e+01,2.980629022250716464e-01,2.979955724636005332e-01,2.980682881400788520e-01,2.980629022250716464e-01,2.980640634908846565e-01,0.000000000000000000e+00,-6.849102728414239874e-04
6.529999999999999716e+01,2.980629058815512100e-01,2.979959186611393918e-01,2.980682881400788520e-01,2.980629058815512100e-01,2.980640856299191510e-01,0.000000000000000000e+00,-6.816696877972408010e-04
6.535000000000000853e+01,2.980628483930199968e-01,2.979962613079180089e-01,2.980682881400788520e-01,2.980628483930199968e-01,2.980641057543498840e-01,0.000000000000000000e+00,-6.784444643184876821e-04
6.540000000000000568e+01,2.980627315516074516e-01,2.979966006629989894e-01,2.980682881400788520e-01,2.980627315516074516e-01,2.980641241159288080e-01,0.000000000000000000e+00,-6.752345292980706844e-04
6.545000000000000284e+01,2.980625583531110179e-01,2.979969370190325151e-01,2.980682881400788520e-01,2.980625583531110179e-01,2.980641410000230418e-01,0.000000000000000000e+00,-6.720398099054504656e-04
6.550000000000000000e+01,2.980623329502311569e-01,2.979972706954127637e-01,2.980682881400788520e-01,2.980623329502311569e-01,2.980641567187716778e-01,0.000000000000000000e+00,-6.688602335892573827e-04
6.554999999999999716e+01,2.980620605805461287e-01,2.979976020308623408e-01,2.980682881400788520e-01,2.980620605805461287e-01,2.980641716036704358e-01,0.000000000000000000e+00,-6.656957280811908254e-04
6.560000000000000853e+01,2.980617474704003178e-01,2.979979313756242476e-01,2.980682881400788520e-01,2.980617474704003178e-01,2.980641859977644081e-01,0.000000000000000000e+00,-6.625462214011125809e-04
6.565000000000000568e+01,2.980614007164419377e-01,2.979982590834485690e-01,2.980682881400788520e-01,2.980614007164419377e-01,2.980642002476349139e-01,0.000000000000000000e+00,-6.594116418631840691e-04
6.570000000000000284e+01,2.980610281470782441e-01,2.979985855035639508e-01,2.980682881400788520e-01,2.980610281470782441e-01,2.980642146953722538e-01,0.000000000000000000e+00,-6.562919180828796122e-04
6.575000000000000000e+01,2.980606381666096594e-01,2.979989109728229391e-01,2.980682881400788520e-01,2.980606381666096594e-01,2.980642296707214367e-01,0.000000000000000000e+00,-6.531869789847226512e-04
6.579999999999999716e+01,2.980602395852453013e-01,2.979992358082041437e-01,2.980682881400788520e-01,2.980602395852453013e-01,2.980642454835851773e-01,0.000000000000000000e+00,-6.500967538105283930e-04
6.585000000000000853e+01,2.980598414385740580e-01,2.979995602998436466e-01,2.980682881400788520e-01,2.980598414385740580e-01,2.980642624170564137e-01,0.000000000000000000e+00,-6.470211721279786566e-04
6.590000000000000568e+01,2.980594528003632782e-01,2.979998847047551358e-01,2.980682881400788520e-01,2.980594528003632782e-01,2.980642807211390521e-01,0.000000000000000000e+00,-6.439601638393041647e-04
6.595000000000000284e+01,2.980590825927676990e-01,2.980002092413792658e-01,2.980682881400788520e-01,2.980590825927676990e-01,2.980643006072982715e-01,0.000000000000000000e+00,-6.409136591898821579e-04
6.600000000000000000e+01,2.980587393981459221e-01,2.980005340850827578e-01,2.980682881400788520e-01,2.980587393981459221e-01,2.980643222439604001e-01,0.000000000000000000e+00,-6.378815887765626339e-04
6.604999999999999716e+01,2.980584312766995647e-01,2.980008593647036075e-01,2.980682881400788520e-01,2.980584312766995647e-01,2.980643457530591234e-01,0.000000000000000000e+00,-6.348638835555052862e-04
6.610000000000000853e+01,2.980581655940647279e-01,2.980011851602136219e-01,2.980682881400788520e-01,2.980581655940647279e-01,2.980643712076985197e-01,0.000000000000000000e+00,-6.318604748493736193e-04
6.615000000000000568e+01,2.980579488627975726e-01,2.980015115015425820e-01,2.980682881400788520e-01,2.980579488627975726e-01,2.980643986309779447e-01,0.000000000000000000e+00,-6.288712943537162368e-04
6.620000000000000284e+01,2.980577866014125221e-01,2.980018383685799077e-01,2.980682881400788520e-01,2.980577866014125221e-01,2.980644279959941412e-01,0.000000000000000000e+00,-6.258962741423743006e-04
6.625000000000000000e+01,2.980576832142496913e-01,2.980021656923420026e-01,2.980682881400788520e-01,2.980576832142496913e-01,2.980644592270091930e-01,0.000000000000000000e+00,-6.229353466718150862e-04
6.629999999999999716e+01,2.980576418949902329e-01,2.980024933572670842e-01,2.980682881400788520e-01,2.980576418949902329e-01,2.980644922017454679e-01,0.000000000000000000e+00,-6.199884447842673877e-04
6.635000000000000853e+01,2.980576645560986115e-01,2.980028212045709446e-01,2.980682881400788520e-01,2.980576645560986115e-01,2.980645267547419319e-01,0.000000000000000000e+00,-6.170555017095910068e-04
6.640000000000000568e+01,2.980577517858805092e-01,2.980031490365753766e-01,2.980682881400788520e-01,2.980577517858805092e-01,2.980645626816819105e-01,0.000000000000000000e+00,-6.141364510658261187e-04
6.645000000000000284e+01,2.980579028342026371e-01,2.980034766218959130e-01,2.980682881400788520e-01,2.980579028342026371e-01,2.980645997445817708e-01,0.000000000000000000e+00,-6.112312268583826140e-04
6.650000000000000000e+01,2.980581156272572030e-01,2.980038037013599261e-01,2.980682881400788520e-01,2.980581156272572030e-01,2.980646376777076889e-01,0.000000000000000000e+00,-6.083397634778871981e-04
6.654999999999999716e+01,2.980583868110750489e-01,2.980041299945059841e-01,2.980682881400788520e-01,2.980583868110750489e-01,2.980646761940756173e-01,0.000000000000000000e+00,-6.054619956966830448e-04
6.660000000000000853e+01,2.980587118228238963e-01,2.980044552065075902e-01,2.980682881400788520e-01,2.980587118228238963e-01,2.980647149923739692e-01,0.000000000000000000e+00,-6.025978586640660288e-04
6.665000000000000568e+01,2.980590849882810422e-01,2.980047790353522741e-01,2.980682881400788520e-01,2.980590849882810422e-01,2.980647537641422651e-01,0.000000000000000000e+00,-5.997472879003029654e-04
6.670000000000000284e+01,2.980594996432691657e-01,2.980051011791050031e-01,2.980682881400788520e-01,2.980594996432691657e-01,2.980647922010339901e-01,0.000000000000000000e+00,-5.969102192895265084e-04
6.675000000000000000e+01,2.980599482762943397e-01,2.980054213430839427e-01,2.980682881400788520e-01,2.980599482762943397e-01,2.980648300019911323e-01,0.000000000000000000e+00,-5.940865890716500375e-04
6.679999999999999716e+01,2.980604226891486741e-01,2.980057392467801436e-01,2.980682881400788520e-01,2.980604226891486741e-01,2.980648668801634815e-01,0.000000000000000000e+00,-5.912763338334029329e-04
6.685000000000000853e+01,2.980609141718444377e-01,2.980060546303617830e-01,2.980682881400788520e-01,2.980609141718444377e-01,2.980649025694116494e-01,0.000000000000000000e+00,-5.884793904986594919e-04
6.690000000000000568e+01,2.980614136879387588e-01,2.980063672606135250e-01,2.980682881400788520e-01,2.980614136879387588e-01,2.980649368302453750e-01,0.000000000000000000e+00,-5.856956963182284549e-04
6.695000000000000284e+01,2.980619120660999433e-01,2.980066769361786605e-01,2.980682881400788520e-01,2.980619120660999433e-01,2.980649694550646100e-01,0.000000000000000000e+00,-5.829251888592539531e-04
6.700000000000000000e+01,2.980624001936539313e-01,2.980069834919873428e-01,2.980682881400788520e-01,2.980624001936539313e-01,2.980650002725868108e-01,0.000000000000000000e+00,-5.801678059944348530e-04
6.704999999999999716e+01,2.980628692078436393e-01,2.980072868027772715e-01,2.980682881400788520e-01,2.980628692078436393e-01,2.980650291513664008e-01,0.000000000000000000e+00,-5.774234858912423657e-04
6.710000000000000853e+01,2.980633106806208077e-01,2.980075867856343264e-01,2.980682881400788520e-01,2.980633106806208077e-01,2.980650560023344608e-01,0.000000000000000000e+00,-5.746921670013126465e-04
6.715000000000000568e+01,2.980637167929773290e-01,2.980078834015055800e-01,2.980682881400788520e-01,2.980637167929773290e-01,2.980650807803105762e-01,0.000000000000000000e+00,-5.719737880502027104e-04
6.720000000000000284e+01,2.980640804950966949e-01,2.980081766556610945e-01,2.980682881400788520e-01,2.980640804950966949e-01,2.980651034844638558e-01,0.000000000000000000e+00,-5.692682880276820527e-04
6.725000000000000000e+01,2.980643956489589241e-01,2.980084665971087232e-01,2.980682881400788520e-01,2.980643956489589241e-01,2.980651241577265687e-01,0.000000000000000000e+00,-5.665756061787300844e-04
6.729999999999999716e+01,2.980646571504586007e-01,2.980087533169876735e-01,2.980682881400788520e-01,2.980646571504586007e-01,2.980651428851872065e-01,0.000000000000000000e+00,-5.638956819953797875e-04
6.735000000000000853e+01,2.980648610285779876e-01,2.980090369459938993e-01,2.980682881400788520e-01,2.980648610285779876e-01,2.980651597915148221e-01,0.000000000000000000e+00,-5.612284552095404052e-04
6.740000000000000568e+01,2.980650045196879816e-01,2.980093176509110986e-01,2.980682881400788520e-01,2.980650045196879816e-01,2.980651750374897491e-01,0.000000000000000000e+00,-5.585738657869146343e-04
6.745000000000000284e+01,2.980650861156136089e-01,2.980095956303418503e-01,2.980682881400788520e-01,2.980650861156136089e-01,2.980651888157340723e-01,0.000000000000000000e+00,-5.559318539220871888e-04
6.750000000000000000e+01,2.980651055846855191e-01,2.980098711097523001e-01,2.980682881400788520e-01,2.980651055846855191e-01,2.980652013457558147e-01,0.000000000000000000e+00,-5.533023600348695214e-04
6.754999999999999716e+01,2.980650639655915701e-01,2.980101443359572388e-01,2.980682881400788520e-01,2.980650639655915701e-01,2.980652128684340152e-01,0.000000000000000000e+00,-5.506853247679072052e-04
6.760000000000000853e+01,2.980649635344304604e-01,2.980104155711863489e-01,2.980682881400788520e-01,2.980649635344304604e-01,2.980652236400848643e-01,0.000000000000000000e+00,-5.480806889855729643e-04
6.765000000000000568e+01,2.980648077459377987e-01,2.980106850868783908e-01,2.980682881400788520e-01,2.980648077459377987e-01,2.980652339262558348e-01,0.000000000000000000e+00,-5.454883937741374349e-04
6.770000000000000284e+01,2.980646011503976234e-01,2.980109531573565951e-01,2.980682881400788520e-01,2.980646011503976234e-01,2.980652439954009081e-01,0.000000000000000000e+00,-5.429083804431414405e-04
6.775000000000000000e+01,2.980643492882528167e-01,2.980112200535373068e-01,2.980682881400788520e-01,2.980643492882528167e-01,2.980652541125901056e-01,0.000000000000000000e+00,-5.403405905279204478e-04
6.779999999999999716e+01,2.980640585648798302e-01,2.980114860368234253e-01,2.980682881400788520e-01,2.980640585648798302e-01,2.980652645334027628e-01,0.000000000000000000e+00,-5.377849657931759288e-04
6.785000000000000853e+01,2.980637361083881554e-01,2.980117513533249718e-01,2.980682881400788520e-01,2.980637361083881554e-01,2.980652754981487074e-01,0.000000000000000000e+00,-5.352414482374674275e-04
6.790000000000000568e+01,2.980633896136358207e-01,2.980120162285407326e-01,2.980682881400788520e-01,2.980633896136358207e-01,2.980652872265506237e-01,0.000000000000000000e+00,-5.327099800984867696e-04
6.795000000000000284e+01,2.980630271759104888e-01,2.980122808626218256e-01,2.980682881400788520e-01,2.980630271759104888e-01,2.980652999130077307e-01,0.000000000000000000e+00,-5.301905038589683735e-04
6.800000000000000000e+01,2.980626571179117446e-01,2.980125454263204410e-01,2.980682881400788520e-01,2.980626571179117446e-01,2.980653137225457439e-01,0.000000000000000000e+00,-5.276829622530422419e-04
6.804999999999999716e+01,2.980622878137770826e-01,2.980128100577107420e-01,2.980682881400788520e-01,2.980622878137770826e-01,2.980653287875379975e-01,0.000000000000000000e+00,-5.251872982728852165e-04
6.810000000000000853e+01,2.980619275139220758e-01,2.980130748597472068e-01,2.980682881400788520e-01,2.980619275139220758e-01,2.980653452052647867e-01,0.000000000000000000e+00,-5.227034551754630894e-04
6.815000000000000568e+01,2.980615841744130856e-01,2.980133398987052651e-01,2.980682881400788520e-01,2.980615841744130856e-01,2.980653630363541695e-01,0.000000000000000000e+00,-5.202313764891895558e-04
6.820000000000000284e+01,2.980612652944618635e-01,2.980136052035252114e-01,2.980682881400788520e-01,2.980612652944618635e-01,2.980653823041272132e-01,0.000000000000000000e+00,-5.177710060203364511e-04
6.825000000000000000e+01,2.980609777654270598e-01,2.980138707660602848e-01,2.980682881400788520e-01,2.980609777654270598e-01,2.980654029948461847e-01,0.000000000000000000e+00,-5.153222878590126921e-04
6.829999999999999716e+01,2.980607277344309303e-01,2.980141365422052657e-01,2.980682881400788520e-01,2.980607277344309303e-01,2.980654250588437026e-01,0.000000000000000000e+00,-5.128851663845822523e-04
6.835000000000000853e+01,2.980605204853607471e-01,2.980144024538619041e-01,2.980682881400788520e-01,2.980605204853607471e-01,2.980654484124889425e-01,0.000000000000000000e+00,-5.104595862703473728e-04
6.840000000000000568e+01,2.980603603396250190e-01,2.980146683916778949e-01,2.980682881400788520e-01,2.980603603396250190e-01,2.980654729409266124e-01,0.000000000000000000e+00,-5.080454924874311991e-04
6.845000000000000284e+01,2.980602505785872602e-01,2.980149342184773009e-01,2.980682881400788520e-01,2.980602505785872602e-01,2.980654985015080971e-01,0.000000000000000000e+00,-5.056428303077091383e-04
6.850000000000000000e+01,2.980601933891122712e-01,2.980151997732858882e-01,2.980682881400788520e-01,2.980601933891122712e-01,2.980655249278164609e-01,0.000000000000000000e+00,-5.032515453057712649e-04
6.854999999999999716e+01,2.980601898331441402e-01,2.980154648758406855e-01,2.980682881400788520e-01,2.980601898331441402e-01,2.980655520341766729e-01,0.000000000000000000e+00,-5.008715833598387972e-04
6.860000000000000853e+01,2.980602398416980492e-01,2.980157293314648070e-01,2.980682881400788520e-01,2.980602398416980492e-01,2.980655796205299857e-01,0.000000000000000000e+00,-4.985028906516244520e-04
6.865000000000000568e+01,2.980603422331098429e-01,2.980159929361806403e-01,2.980682881400788520e-01,2.980603422331098429e-01,2.980656074775471787e-01,0.000000000000000000e+00,-4.961454136651559767e-04
6.870000000000000284e+01,2.980604947548508021e-01,2.980162554819313359e-01,2.980682881400788520e-01,2.980604947548508021e-01,2.980656353918497703e-01,0.000000000000000000e+00,-4.937990991845778209e-04
6.875000000000000000e+01,2.980606941476999783e-01,2.980165167617812028e-01,2.980682881400788520e-01,2.980606941476999783e-01,2.980656631512103028e-01,0.000000000000000000e+00,-4.914638942910005536e-04
6.879999999999999716e+01,2.980609362305809973e-01,2.980167765749681674e-01,2.980682881400788520e-01,2.980609362305809973e-01,2.980656905496040232e-01,0.000000000000000000e+00,-4.891397463584748950e-04
6.885000000000000853e+01,2.980612160039260439e-01,2.980170347316875579e-01,2.980682881400788520e-01,2.980612160039260439e-01,2.980657173919924463e-01,0.000000000000000000e+00,-4.868266030491826836e-04
6.890000000000000568e+01,2.980615277690394360e-01,2.980172910574969691e-01,2.980682881400788520e-01,2.980615277690394360e-01,2.980657434987277754e-01,0.000000000000000000e+00,-4.845244123079563972e-04
6.895000000000000284e+01,2.980618652606025765e-01,2.980175453972422339e-01,2.980682881400788520e-01,2.980618652606025765e-01,2.980657687094778185e-01,0.000000000000000000e+00,-4.822331223562577643e-04
6.900000000000000000e+01,2.980622217892034964e-01,2.980177976184196220e-01,2.980682881400788520e-01,2.980622217892034964e-01,2.980657928865881878e-01,0.000000000000000000e+00,-4.799526816857467657e-04
6.904999999999999716e+01,2.980625903905875229e-01,2.980180476139053791e-01,2.980682881400788520e-01,2.980625903905875229e-01,2.980658159178105615e-01,0.000000000000000000e+00,-4.776830390515708559e-04
6.910000000000000853e+01,2.980629639782215179e-01,2.980182953040002580e-01,2.980682881400788520e-01,2.980629639782215179e-01,2.980658377183467711e-01,0.000000000000000000e+00,-4.754241434655252741e-04
6.915000000000000568e+01,2.980633354957394898e-01,2.980185406377554580e-01,2.980682881400788520e-01,2.980633354957394898e-01,2.980658582321743522e-01,0.000000000000000000e+00,-4.731759441892134091e-04
6.920000000000000284e+01,2.980636980658953328e-01,2.980187835935656504e-01,2.980682881400788520e-01,2.980636980658953328e-01,2.980658774326384042e-01,0.000000000000000000e+00,-4.709383907273349910e-04
6.925000000000000000e+01,2.980640451327838392e-01,2.980190241790320327e-01,2.980682881400788520e-01,2.980640451327838392e-01,2.980658953223141450e-01,0.000000000000000000e+00,-4.687114328212291800e-04
6.929999999999999716e+01,2.980643705943022415e-01,2.980192624301170601e-01,2.980682881400788520e-01,2.980643705943022415e-01,2.980659119321613648e-01,0.000000000000000000e+00,-4.664950204427776637e-04
6.935000000000000853e+01,2.980646689221041479e-01,2.980194984096305455e-01,2.980682881400788520e-01,2.980646689221041479e-01,2.980659273200094161e-01,0.000000000000000000e+00,-4.642891037887584031e-04
6.940000000000000568e+01,2.980649352666360219e-01,2.980197322051003073e-01,2.980682881400788520e-01,2.980649352666360219e-01,2.980659415684278613e-01,0.000000000000000000e+00,-4.620936332757408292e-04
6.945000000000000284e+01,2.980651655452370985e-01,2.980199639260968647e-01,2.980682881400788520e-01,2.980651655452370985e-01,2.980659547820504462e-01,0.000000000000000000e+00,-4.599085595355590283e-04
6.950000000000000000e+01,2.980653565117130088e-01,2.980201937010918400e-01,2.980682881400788520e-01,2.980653565117130088e-01,2.980659670844330034e-01,0.000000000000000000e+00,-4.577338334114381584e-04
6.954999999999999716e+01,2.980655058062511853e-01,2.980204216739396617e-01,2.980682881400788520e-01,2.980655058062511853e-01,2.980659786145350987e-01,0.000000000000000000e+00,-4.555694059547679719e-04
6.960000000000000853e+01,2.980656119850217389e-01,2.980206480000795466e-01,2.980682881400788520e-01,2.980656119850217389e-01,2.980659895229217926e-01,0.000000000000000000e+00,-4.534152284225534770e-04
6.965000000000000568e+01,2.980656745292852294e-01,2.980208728425594034e-01,2.980682881400788520e-01,2.980656745292852294e-01,2.980659999677869321e-01,0.000000000000000000e+00,-4.512712522755142771e-04
6.970000000000000284e+01,2.980656938342989282e-01,2.980210963679830738e-01,2.980682881400788520e-01,2.980656938342989282e-01,2.980660101109007809e-01,0.000000000000000000e+00,-4.491374291768213665e-04
6.975000000000000000e+01,2.980656711787663116e-01,2.980213187424849419e-01,2.980682881400788520e-01,2.980656711787663116e-01,2.980660201135840737e-01,0.000000000000000000e+00,-4.470137109914276903e-04
6.979999999999999716e+01,2.980656086759947976e-01,2.980215401278286658e-01,2.980682881400788520e-01,2.980656086759947976e-01,2.980660301328073025e-01,0.000000000000000000e+00,-4.449000497859318054e-04
6.985000000000000853e+01,2.980655092083099311e-01,2.980217606777243455e-01,2.980682881400788520e-01,2.980655092083099311e-01,2.980660403175072193e-01,0.000000000000000000e+00,-4.427963978289260185e-04
6.990000000000000568e+01,2.980653763466105111e-01,2.980219805344479500e-01,2.980682881400788520e-01,2.980653763466105111e-01,2.980660508052071500e-01,0.000000000000000000e+00,-4.407027075917626453e-04
6.995000000000000284e+01,2.980652142572296492e-01,2.980221998258392180e-01,2.980682881400788520e-01,2.980652142572296492e-01,2.980660617190141748e-01,0.000000000000000000e+00,-4.386189317496390263e-04
7.000000000000000000e+01,2.980650275984910169e-01,2.980224186627406513e-01,2.980682881400788520e-01,2.980650275984910169e-01,2.980660731650589534e-01,0.000000000000000000e+00,-4.365450231829682290e-04
7.004999999999999716e+01,2.980648214095122928e-01,2.980226371369295024e-01,2.980682881400788520e-01,2.980648214095122928e-01,2.980660852304273800e-01,0.000000000000000000e+00,-4.344809349789202960e-04
7.010000000000000853e+01,2.980646009939034724e-01,2.980228553195794494e-01,2.980682881400788520e-01,2.980646009939034724e-01,2.980660979816227574e-01,0.000000000000000000e+00,-4.324266204330812907e-04
7.015000000000000568e+01,2.980643718010461685e-01,2.980230732602761057e-01,2.980682881400788520e-01,2.980643718010461685e-01,2.980661114635811959e-01,0.000000000000000000e+00,-4.303820330511592355e-04
7.020000000000000284e+01,2.980641393076103873e-01,2.980232909865938584e-01,2.980682881400788520e-01,2.980641393076103873e-01,2.980661256992488961e-01,0.000000000000000000e+00,-4.283471265506633781e-04
7.025000000000000000e+01,2.980639089018823906e-01,2.980235085042305943e-01,2.980682881400788520e-01,2.980639089018823906e-01,2.980661406897168186e-01,0.000000000000000000e+00,-4.263218548625129852e-04
7.029999999999999716e+01,2.980636857733352518e-01,2.980237257976796061e-01,2.980682881400788520e-01,2.980636857733352518e-01,2.980661564148928688e-01,0.000000000000000000e+00,-4.243061721325119113e-04
7.035000000000000853e+01,2.980634748096856468e-01,2.980239428314082617e-01,2.980682881400788520e-01,2.980634748096856468e-01,2.980661728346805095e-01,0.000000000000000000e+00,-4.223000327226643868e-04
7.040000000000000568e+01,2.980632805034462152e-01,2.980241595514990238e-01,2.980682881400788520e-01,2.980632805034462152e-01,2.980661898906202811e-01,0.000000000000000000e+00,-4.203033912122915833e-04
7.045000000000000284e+01,2.980631068697144337e-01,2.980243758876998661e-01,2.980682881400788520e-01,2.980631068697144337e-01,2.980662075079397733e-01,0.000000000000000000e+00,-4.183162023989287371e-04
7.050000000000000000e+01,2.980629573766386264e-01,2.980245917558206337e-01,2.980682881400788520e-01,2.980629573766386264e-01,2.980662255979505404e-01,0.000000000000000000e+00,-4.163384212989892767e-04
7.054999999999999716e+01,2.980628348896806612e-01,2.980248070604071819e-01,2.980682881400788520e-01,2.980628348896806612e-01,2.980662440607220187e-01,0.000000000000000000e+00,-4.143700031482010519e-04
7.060000000000000853e+01,2.980627416304609256e-01,2.980250216976173538e-01,2.980682881400788520e-01,2.980627416304609256e-01,2.980662627879575033e-01,0.000000000000000000e+00,-4.124109034018006228e-04
7.065000000000000568e+01,2.980626791506262308e-01,2.980252355582221346e-01,2.980682881400788520e-01,2.980626791506262308e-01,2.980662816659956360e-01,0.000000000000000000e+00,-4.104610777345164005e-04
7.070000000000000284e+01,2.980626483208422828e-01,2.980254485306533807e-01,2.980682881400788520e-01,2.980626483208422828e-01,2.980663005788574127e-01,0.000000000000000000e+00,-4.085204820403332123e-04
7.075000000000000000e+01,2.980626493346780204e-01,2.980256605040190743e-01,2.980682881400788520e-01,2.980626493346780204e-01,2.980663194112622705e-01,0.000000000000000000e+00,-4.065890724320761853e-04
7.079999999999999716e+01,2.980626817268294260e-01,2.980258713710126628e-01,2.980682881400788520e-01,2.980626817268294260e-01,2.980663380515367056e-01,0.000000000000000000e+00,-4.046668052408335711e-04
7.085000000000000853e+01,2.980627444048354890e-01,2.980260810306445407e-01,2.980682881400788520e-01,2.980627444048354890e-01,2.980663563943460881e-01,0.000000000000000000e+00,-4.027536370152282703e-04
7.090000000000000568e+01,2.980628356931652734e-01,2.980262893907323907e-01,2.980682881400788520e-01,2.980628356931652734e-01,2.980663743431844481e-01,0.000000000000000000e+00,-4.008495245205854910e-04
7.095000000000000284e+01,2.980629533883191740e-01,2.980264963700925418e-01,2.980682881400788520e-01,2.980629533883191740e-01,2.980663918125663336e-01,0.000000000000000000e+00,-3.989544247379961058e-04
7.100000000000000000e+01,2.980630948233834454e-01,2.980267019003859930e-01,2.980682881400788520e-01,2.980630948233834454e-01,2.980664087298723341e-01,0.000000000000000000e+00,-3.970682948633261797e-04
7.104999999999999716e+01,2.980632569403149357e-01,2.980269059275796883e-01,2.980682881400788520e-01,2.980632569403149357e-01,2.980664250368103008e-01,0.000000000000000000e+00,-3.951910923061626910e-04
7.110000000000000853e+01,2.980634363681132770e-01,2.980271084129970105e-01,2.980682881400788520e-01,2.980634363681132770e-01,2.980664406904658947e-01,0.000000000000000000e+00,-3.933227746887400637e-04
7.115000000000000568e+01,2.980636295049622353e-01,2.980273093339401158e-01,2.980682881400788520e-01,2.980636295049622353e-01,2.980664556639245899e-01,0.000000000000000000e+00,-3.914632998448419783e-04
7.120000000000000284e+01,2.980638326023899998e-01,2.980275086838800602e-01,2.980682881400788520e-01,2.980638326023899998e-01,2.980664699464619094e-01,0.000000000000000000e+00,-3.896126258186984135e-04
7.125000000000000000e+01,2.980640418495141275e-01,2.980277064722201552e-01,2.980682881400788520e-01,2.980640418495141275e-01,2.980664835433065596e-01,0.000000000000000000e+00,-3.877707108638795428e-04
7.129999999999999716e+01,2.980642534554936995e-01,2.980279027236499845e-01,2.980682881400788520e-01,2.980642534554936995e-01,2.980664964749942247e-01,0.000000000000000000e+00,-3.859375134421913120e-04
7.135000000000000853e+01,2.980644637284109999e-01,2.980280974771165603e-01,2.980682881400788520e-01,2.980644637284109999e-01,2.980665087763388343e-01,0.000000000000000000e+00,-3.841129922225707460e-04
7.140000000000000568e+01,2.980646691489442501e-01,2.980282907844494233e-01,2.980682881400788520e-01,2.980646691489442501e-01,2.980665204950573854e-01,0.000000000000000000e+00,-3.822971060799774598e-04
7.145000000000000284e+01,2.980648664373636847e-01,2.980284827086837063e-01,2.980682881400788520e-01,2.980648664373636847e-01,2.980665316900931172e-01,0.000000000000000000e+00,-3.804898140942676067e-04
7.150000000000000000e+01,2.980650526125890321e-01,2.980286733221327866e-01,2.980682881400788520e-01,2.980650526125890321e-01,2.980665424296877197e-01,0.000000000000000000e+00,-3.786910755490508038e-04
7.154999999999999716e+01,2.980652250422703431e-01,2.980288627042668725e-01,2.980682881400788520e-01,2.980652250422703431e-01,2.980665527892599198e-01,0.000000000000000000e+00,-3.769008499305143687e-04
7.160000000000000853e+01,2.980653814831032422e-01,2.980290509394581400e-01,2.980682881400788520e-01,2.980653814831032422e-01,2.980665628491507846e-01,0.000000000000000000e+00,-3.751190969262005567e-04
7.165000000000000568e+01,2.980655201108451946e-01,2.980292381146560365e-01,2.980682881400788520e-01,2.980655201108451946e-01,2.980665726922984149e-01,0.000000000000000000e+00,-3.733457764237321352e-04
7.170000000000000284e+01,2.980656395397630054e-01,2.980294243170545920e-01,2.980682881400788520e-01,2.980656395397630054e-01,2.980665824019055332e-01,0.000000000000000000e+00,-3.715808485094605458e-04
7.175000000000000000e+01,2.980657388315048895e-01,2.980296096318155730e-01,2.980682881400788520e-01,2.980657388315048895e-01,2.980665920591622498e-01,0.000000000000000000e+00,-3.698242734670480940e-04
7.179999999999999716e+01,2.980658174936426374e-01,2.980297941399063788e-01,2.980682881400788520e-01,2.980658174936426374e-01,2.980666017410839586e-01,0.000000000000000000e+00,-3.680760117759558658e-04
7.185000000000000853e+01,2.980658754683702116e-01,2.980299779161080798e-01,2.980682881400788520e-01,2.980658754683702116e-01,2.980666115185190423e-01,0.000000000000000000e+00,-3.663360241098385667e-04
7.190000000000000568e+01,2.980659131120629857e-01,2.980301610272435564e-01,2.980682881400788520e-01,2.980659131120629857e-01,2.980666214543770121e-01,0.000000000000000000e+00,-3.646042713348440051e-04
7.195000000000000284e+01,2.980659311665975197e-01,2.980303435306690951e-01,2.980682881400788520e-01,2.980659311665975197e-01,2.980666316021198803e-01,0.000000000000000000e+00,-3.628807145078117441e-04
7.200000000000000000e+01,2.980659307234934663e-01,2.980305254730638564e-01,2.980682881400788520e-01,2.980659307234934663e-01,2.980666420045512965e-01,0.000000000000000000e+00,-3.611653148743751516e-04
7.204999999999999716e+01,2.980659131820723173e-01,2.980307068895446942e-01,2.980682881400788520e-01,2.980659131820723173e-01,2.980666526929313664e-01,0.000000000000000000e+00,-3.594580338669718352e-04
7.210000000000000853e+01,2.980658802029194088e-01,2.980308878031227571e-01,2.980682881400788520e-01,2.980658802029194088e-01,2.980666636864330310e-01,0.000000000000000000e+00,-3.577588331027661481e-04
7.215000000000000568e+01,2.980658336579967149e-01,2.980310682245104759e-01,2.980682881400788520e-01,2.980658336579967149e-01,2.980666749919486103e-01,0.000000000000000000e+00,-3.560676743815078356e-04
7.220000000000000284e+01,2.980657755787706753e-01,2.980312481522763290e-01,2.980682881400788520e-01,2.980657755787706753e-01,2.980666866042446794e-01,0.000000000000000000e+00,-3.543845196833173353e-04
7.225000000000000000e+01,2.980657081037053624e-01,2.980314275733370044e-01,2.980682881400788520e-01,2.980657081037053624e-01,2.980666985064536756e-01,0.000000000000000000e+00,-3.527093311664426171e-04
7.229999999999999716e+01,2.980656334264181750e-01,2.980316064637659190e-01,2.980682881400788520e-01,2.980656334264181750e-01,2.980667106708824177e-01,0.000000000000000000e+00,-3.510420711649870750e-04
7.235000000000000853e+01,2.980655537457125304e-01,2.980317847898900641e-01,2.980682881400788520e-01,2.980655537457125304e-01,2.980667230601087292e-01,0.000000000000000000e+00,-3.493827021866345453e-04
7.240000000000000568e+01,2.980654712185906163e-01,2.980319625096398695e-01,2.980682881400788520e-01,2.980654712185906163e-01,2.980667356283308589e-01,0.000000000000000000e+00,-3.477311869104044665e-04
7.245000000000000284e+01,2.980653879172120990e-01,2.980321395741081791e-01,2.980682881400788520e-01,2.980653879172120990e-01,2.980667483229266224e-01,0.000000000000000000e+00,-3.460874881844431422e-04
7.250000000000000000e+01,2.980653057906114678e-01,2.980323159292735391e-01,2.980682881400788520e-01,2.980653057906114678e-01,2.980667610861759131e-01,0.000000000000000000e+00,-3.444515690238933925e-04
7.254999999999999716e+01,2.980652266318168930e-01,2.980324915178342859e-01,2.980682881400788520e-01,2.980652266318168930e-01,2.980667738570951797e-01,0.000000000000000000e+00,-3.428233926088650901e-04
7.260000000000000853e+01,2.980651520508358354e-01,2.980326662811022542e-01,2.980682881400788520e-01,2.980651520508358354e-01,2.980667865733305222e-01,0.000000000000000000e+00,-3.412029222825192667e-04
7.265000000000000568e+01,2.980650834537929561e-01,2.980328401609005917e-01,2.980682881400788520e-01,2.980650834537929561e-01,2.980667991730555633e-01,0.000000000000000000e+00,-3.395901215493097539e-04
7.270000000000000284e+01,2.980650220283277418e-01,2.980330131014134465e-01,2.980682881400788520e-01,2.980650220283277418e-01,2.980668115968208021e-01,0.000000000000000000e+00,-3.379849540733905443e-04
7.275000000000000000e+01,2.980649687351871191e-01,2.980331850509354008e-01,2.980682881400788520e-01,2.980649687351871191e-01,2.980668237893031036e-01,0.000000000000000000e+00,-3.363873836772166286e-04
7.279999999999999716e+01,2.980649243057901798e-01,2.980333559634734120e-01,2.980682881400788520e-01,2.980649243057901798e-01,2.980668357009074732e-01,0.000000000000000000e+00,-3.347973743403568486e-04
7.285000000000000853e+01,2.980648892453967025e-01,2.980335258001587939e-01,2.980682881400788520e-01,2.980648892453967025e-01,2.980668472891786491e-01,0.000000000000000000e+00,-3.332148901985399619e-04
7.290000000000000568e+01,2.980648638413859741e-01,2.980336945304311591e-01,2.980682881400788520e-01,2.980648638413859741e-01,2.980668585199854337e-01,0.000000000000000000e+00,-3.316398955429322921e-04
7.295000000000000284e+01,2.980648481760488910e-01,2.980338621329650661e-01,2.980682881400788520e-01,2.980648481760488910e-01,2.980668693684470072e-01,0.000000000000000000e+00,-3.300723548196736901e-04
7.300000000000000000e+01,2.980648421432126050e-01,2.980340285963165026e-01,2.980682881400788520e-01,2.980648421432126050e-01,2.980668798195794666e-01,0.000000000000000000e+00,-3.285122326296636757e-04
7.304999999999999716e+01,2.980648454679613035e-01,2.980341939192744927e-01,2.980682881400788520e-01,2.980648454679613035e-01,2.980668898686473223e-01,0.000000000000000000e+00,-3.269594937286038295e-04
7.310000000000000853e+01,2.980648577286805767e-01,2.980343581109119455e-01,2.980682881400788520e-01,2.980648577286805767e-01,2.980668995212146788e-01,0.000000000000000000e+00,-3.254141030272913408e-04
7.315000000000000568e+01,2.980648783806441604e-01,2.980345211903376867e-01,2.980682881400788520e-01,2.980648783806441604e-01,2.980669087928969341e-01,0.000000000000000000e+00,-3.238760255921491822e-04
7.320000000000000284e+01,2.980649067803722296e-01,2.980346831861608869e-01,2.980682881400788520e-01,2.980649067803722296e-01,2.980669177088254851e-01,0.000000000000000000e+00,-3.223452266459857023e-04
7.325000000000000000e+01,2.980649422100244972e-01,2.980348441356855949e-01,2.980682881400788520e-01,2.980649422100244972e-01,2.980669263028424831e-01,0.000000000000000000e+00,-3.208216715689540897e-04
7.329999999999999716e+01,2.980649839011406677e-01,2.980350040838614101e-01,2.980682881400788520e-01,2.980649839011406677e-01,2.980669346164513955e-01,0.000000000000000000e+00,-3.193053258996966944e-04
7.335000000000000853e+01,2.980650310571106854e-01,2.980351630820230469e-01,2.980682881400788520e-01,2.980650310571106854e-01,2.980669426975567360e-01,0.000000000000000000e+00,-3.177961553366337650e-04
7.340000000000000568e+01,2.980650828738359293e-01,2.980353211864552043e-01,2.980682881400788520e-01,2.980650828738359293e-01,2.980669505990291568e-01,0.000000000000000000e+00,-3.162941257393724775e-04
7.345000000000000284e+01,2.980651385581342683e-01,2.980354784568261528e-01,2.980682881400788520e-01,2.980651385581342683e-01,2.980669583771392017e-01,0.000000000000000000e+00,-3.147992031301914250e-04
7.350000000000000000e+01,2.980651973435416990e-01,2.980356349545347228e-01,2.980682881400788520e-01,2.980651973435416990e-01,2.980669660899042395e-01,0.000000000000000000e+00,-3.133113536955569830e-04
7.354999999999999716e+01,2.980652585032642077e-01,2.980357907410177143e-01,2.980682881400788520e-01,2.980652585032642077e-01,2.980669737953964837e-01,0.000000000000000000e+00,-3.118305437876410838e-04
7.360000000000000853e+01,2.980653213601401896e-01,2.980359458760664659e-01,2.980682881400788520e-01,2.980653213601401896e-01,2.980669815500590070e-01,0.000000000000000000e+00,-3.103567399257805529e-04
7.365000000000000568e+01,2.980653852935745141e-01,2.980361004161983240e-01,2.980682881400788520e-01,2.980653852935745141e-01,2.980669894070780979e-01,0.000000000000000000e+00,-3.088899087978403302e-04
7.370000000000000284e+01,2.980654497435060724e-01,2.980362544131298086e-01,2.980682881400788520e-01,2.980654497435060724e-01,2.980669974148559276e-01,0.000000000000000000e+00,-3.074300172614329810e-04
7.375000000000000000e+01,2.980655142115609113e-01,2.980364079123918319e-01,2.980682881400788520e-01,2.980655142115609113e-01,2.980670056156263237e-01,0.000000000000000000e+00,-3.059770323449560606e-04
7.379999999999999716e+01,2.980655782596279280e-01,2.980365609521256620e-01,2.980682881400788520e-01,2.980655782596279280e-01,2.980670140442505112e-01,0.000000000000000000e+00,-3.045309212483976761e-04
7.385000000000000853e+01,2.980656415061660458e-01,2.980367135620915486e-01,2.980682881400788520e-01,2.980656415061660458e-01,2.980670227272259609e-01,0.000000000000000000e+00,-3.030916513438798349e-04
7.390000000000000568e+01,2.980657036206112998e-01,2.980368657629160478e-01,2.980682881400788520e-01,2.980657036206112998e-01,2.980670316819336585e-01,0.000000000000000000e+00,-3.016591901759138822e-04
7.395000000000000284e+01,2.980657643163005521e-01,2.980370175655977505e-01,2.980682881400788520e-01,2.980657643163005521e-01,2.980670409161438883e-01,0.000000000000000000e+00,-3.002335054613205958e-04
7.400000000000000000e+01,2.980658233423589265e-01,2.980371689712836281e-01,2.980682881400788520e-01,2.980658233423589265e-01,2.980670504277925237e-01,0.000000000000000000e+00,-2.988145650888207909e-04
7.404999999999999716e+01,2.980658804750171420e-01,2.980373199713204357e-01,2.980682881400788520e-01,2.980658804750171420e-01,2.980670602050322637e-01,0.000000000000000000e+00,-2.974023371182649947e-04
7.410000000000000853e+01,2.980659355088240980e-01,2.980374705475783426e-01,2.980682881400788520e-01,2.980659355088240980e-01,2.980670702265563188e-01,0.000000000000000000e+00,-2.959967897795096710e-04
7.415000000000000568e+01,2.980659882482106782e-01,2.980376206730369071e-01,2.980682881400788520e-01,2.980659882482106782e-01,2.980670804621840531e-01,0.000000000000000000e+00,-2.945978914709327301e-04
7.420000000000000284e+01,2.980660384998285450e-01,2.980377703126156907e-01,2.980682881400788520e-01,2.980660384998285450e-01,2.980670908736914870e-01,0.000000000000000000e+00,-2.932056107576097386e-04
7.425000000000000000e+01,2.980660860660513944e-01,2.980379194242257501e-01,2.980682881400788520e-01,2.980660860660513944e-01,2.980671014158626786e-01,0.000000000000000000e+00,-2.918199163691632958e-04
7.429999999999999716e+01,2.980661307399685156e-01,2.980380679600126981e-01,2.980682881400788520e-01,2.980661307399685156e-01,2.980671120377324512e-01,0.000000000000000000e+00,-2.904407771973193503e-04
7.435000000000000853e+01,2.980661723021393872e-01,2.980382158677562510e-01,2.980682881400788520e-01,2.980661723021393872e-01,2.980671226839856081e-01,0.000000000000000000e+00,-2.890681622931966948e-04
7.440000000000000568e+01,2.980662105193042644e-01,2.980383630923881810e-01,2.980682881400788520e-01,2.980662105193042644e-01,2.980671332964746068e-01,0.000000000000000000e+00,-2.877020408643814631e-04
7.445000000000000284e+01,2.980662451451660533e-01,2.980385095775863746e-01,2.980682881400788520e-01,2.980662451451660533e-01,2.980671438158135622e-01,0.000000000000000000e+00,-2.863423822718224091e-04
7.450000000000000000e+01,2.980662759232761694e-01,2.980386552674028078e-01,2.980682881400788520e-01,2.980662759232761694e-01,2.980671541830054450e-01,0.000000000000000000e+00,-2.849891560266048086e-04
7.454999999999999716e+01,2.980663025919726428e-01,2.980388001078803084e-01,2.980682881400788520e-01,2.980663025919726428e-01,2.980671643410589544e-01,0.000000000000000000e+00,-2.836423317866602857e-04
7.460000000000000853e+01,2.980663248912333030e-01,2.980389440486156394e-01,2.980682881400788520e-01,2.980663248912333030e-01,2.980671742365509913e-01,0.000000000000000000e+00,-2.823018793534557672e-04
7.465000000000000568e+01,2.980663425712288261e-01,2.980390870442267692e-01,2.980682881400788520e-01,2.980663425712288261e-01,2.980671838210936508e-01,0.000000000000000000e+00,-2.809677686687337751e-04
7.470000000000000284e+01,2.980663554022860984e-01,2.980392290556856949e-01,2.980682881400788520e-01,2.980663554022860984e-01,2.980671930526668234e-01,0.000000000000000000e+00,-2.796399698113491037e-04
7.475000000000000000e+01,2.980663631859073459e-01,2.980393700514813449e-01,2.980682881400788520e-01,2.980663631859073459e-01,2.980672018967807646e-01,0.000000000000000000e+00,-2.783184529942591291e-04
7.479999999999999716e+01,2.980663657664383015e-01,2.980395100085831417e-01,2.980682881400788520e-01,2.980663657664383015e-01,2.980672103274393248e-01,0.000000000000000000e+00,-2.770031885617190858e-04
7.485000000000000853e+01,2.980663630429367106e-01,2.980396489131792448e-01,2.980682881400788520e-01,2.980663630429367106e-01,2.980672183278779697e-01,0.000000000000000000e+00,-2.756941469867196098e-04
7.490000000000000568e+01,2.980663549807684998e-01,2.980397867611715990e-01,2.980682881400788520e-01,2.980663549807684998e-01,2.980672258910584405e-01,0.000000000000000000e+00,-2.743912988687162023e-04
7.495000000000000284e+01,2.980663416224474394e-01,2.980399235584145212e-01,2.980682881400788520e-01,2.980663416224474394e-01,2.980672330199077291e-01,0.000000000000000000e+00,-2.730946149316731660e-04
7.500000000000000000e+01,2.980663230972422362e-01,2.980400593206927184e-01,2.980682881400788520e-01,2.980663230972422362e-01,2.980672397272949858e-01,0.000000000000000000e+00,-2.718040660224490114e-04
7.504999999999999716e+01,2.980662996290961986e-01,2.980401940734385691e-01,2.980682881400788520e-01,2.980662996290961986e-01,2.980672460357495224e-01,0.000000000000000000e+00,-2.705196231095391619e-04
7.510000000000000853e+01,2.980662715424457487e-01,2.980403278511978282e-01,2.980682881400788520e-01,2.980662715424457487e-01,2.980672519769260731e-01,0.000000000000000000e+00,-2.692412572821843058e-04
7.515000000000000568e+01,2.980662392655760717e-01,2.980404606968585224e-01,2.980682881400788520e-01,2.980662392655760717e-01,2.980672575908335231e-01,0.000000000000000000e+00,-2.679689397498423355e-04
7.520000000000000284e+01,2.980662033312218018e-01,2.980405926606625178e-01,2.980682881400788520e-01,2.980662033312218018e-01,2.980672629248467542e-01,0.000000000000000000e+00,-2.667026418420099967e-04
7.525000000000000000e+01,2.980661643741988609e-01,2.980407237990277958e-01,2.980682881400788520e-01,2.980661643741988609e-01,2.980672680325286428e-01,0.000000000000000000e+00,-2.654423350083831871e-04
7.529999999999999716e+01,2.980661231259420507e-01,2.980408541732106342e-01,2.980682881400788520e-01,2.980661231259420507e-01,2.980672729722925740e-01,0.000000000000000000e+00,-2.641879908193246274e-04
7.535000000000000853e+01,2.980660804059189206e-01,2.980409838478439433e-01,2.980682881400788520e-01,2.980660804059189206e-01,2.980672778059406114e-01,0.000000000000000000e+00,-2.629395809666143459e-04
7.540000000000000568e+01,2.980660371099878025e-01,2.980411128893887818e-01,2.980682881400788520e-01,2.980660371099878025e-01,2.980672825971151796e-01,0.000000000000000000e+00,-2.616970772644344051e-04
7.545000000000000284e+01,2.980659941958676007e-01,2.980412413645391334e-01,2.980682881400788520e-01,2.980659941958676007e-01,2.980672874097041736e-01,0.000000000000000000e+00,-2.604604516505563201e-04
7.550000000000000000e+01,2.980659526659824032e-01,2.980413693386210761e-01,2.980682881400788520e-01,2.980659526659824032e-01,2.980672923062398505e-01,0.000000000000000000e+00,-2.592296761876803192e-04
7.554999999999999716e+01,2.980659135480345778e-01,2.980414968740262571e-01,2.980682881400788520e-01,2.980659135480345778e-01,2.980672973463327491e-01,0.000000000000000000e+00,-2.580047230648808022e-04
7.560000000000000853e+01,2.980658778737411141e-01,2.980416240287201979e-01,2.980682881400788520e-01,2.980658778737411141e-01,2.980673025851801050e-01,0.000000000000000000e+00,-2.567855645991062256e-04
7.565000000000000568e+01,2.980658466562384756e-01,2.980417508548618977e-01,2.980682881400788520e-01,2.980658466562384756e-01,2.980673080721855661e-01,0.000000000000000000e+00,-2.555721732366889628e-04
7.570000000000000284e+01,2.980658208667159581e-01,2.980418773975700986e-01,2.980682881400788520e-01,2.980658208667159581e-01,2.980673138497255681e-01,0.000000000000000000e+00,-2.543645215548162412e-04
7.575000000000000000e+01,2.980658014108804044e-01,2.980420036938655759e-01,2.980682881400788520e-01,2.980658014108804044e-01,2.980673199520919026e-01,0.000000000000000000e+00,-2.531625822629169991e-04
7.579999999999999716e+01,2.980657891058765552e-01,2.980421297718164331e-01,2.980682881400788520e-01,2.980657891058765552e-01,2.980673264046368454e-01,0.000000000000000000e+00,-2.519663282039279629e-04
7.585000000000000853e+01,2.980657846582943082e-01,2.980422556499058850e-01,2.980682881400788520e-01,2.980657846582943082e-01,2.980673332231414396e-01,0.000000000000000000e+00,-2.507757323553947630e-04
7.590000000000000568e+01,2.980657886438818349e-01,2.980423813366384622e-01,2.980682881400788520e-01,2.980657886438818349e-01,2.980673404134215332e-01,0.000000000000000000e+00,-2.495907678303912829e-04
7.595000000000000284e+01,2.980658014895531394e-01,2.980425068303929059e-01,2.980682881400788520e-01,2.980658014895531394e-01,2.980673479711807294e-01,0.000000000000000000e+00,-2.484114078782125186e-04
7.600000000000000000e+01,2.980658234582316823e-01,2.980426321195241979e-01,2.980682881400788520e-01,2.980658234582316823e-01,2.980673558821126945e-01,0.000000000000000000e+00,-2.472376258848387257e-04
7.604999999999999716e+01,2.980658546370082984e-01,2.980427571827120592e-01,2.980682881400788520e-01,2.980658546370082984e-01,2.980673641222493231e-01,0.000000000000000000e+00,-2.460693953731506872e-04
7.610000000000000853e+01,2.980658949290163062e-01,2.980428819895453718e-01,2.980682881400788520e-01,2.980658949290163062e-01,2.980673726585456595e-01,0.000000000000000000e+00,-2.449066900028879184e-04
7.615000000000000568e+01,2.980659440493356738e-01,2.980430065013280339e-01,2.980682881400788520e-01,2.980659440493356738e-01,2.980673814496850871e-01,0.000000000000000000e+00,-2.437494835703529230e-04
7.620000000000000284e+01,2.980660015251420103e-01,2.980431306720843221e-01,2.980682881400788520e-01,2.980660015251420103e-01,2.980673904470850788e-01,0.000000000000000000e+00,-2.425977500078662459e-04
7.625000000000000000e+01,2.980660667002105191e-01,2.980432544497397807e-01,2.980682881400788520e-01,2.980660667002105191e-01,2.980673995960780309e-01,0.000000000000000000e+00,-2.414514633829804001e-04
7.629999999999999716e+01,2.980661387437746890e-01,2.980433777774465498e-01,2.980682881400788520e-01,2.980661387437746890e-01,2.980674088372362585e-01,0.000000000000000000e+00,-2.403105978974732387e-04
7.635000000000000853e+01,2.980662166636326438e-01,2.980435005950211047e-01,2.980682881400788520e-01,2.980662166636326438e-01,2.980674181078097340e-01,0.000000000000000000e+00,-2.391751278861333505e-04
7.640000000000000568e+01,2.980662993232822133e-01,2.980436228404583221e-01,2.980682881400788520e-01,2.980662993232822133e-01,2.980674273432398769e-01,0.000000000000000000e+00,-2.380450278153735009e-04
7.645000000000000284e+01,2.980663854627657039e-01,2.980437444514847933e-01,2.980682881400788520e-01,2.980663854627657039e-01,2.980674364787129216e-01,0.000000000000000000e+00,-2.369202722816827979e-04
7.650000000000000000e+01,2.980664737228057026e-01,2.980438653671133586e-01,2.980682881400788520e-01,2.980664737228057026e-01,2.980674454507143967e-01,0.000000000000000000e+00,-2.358008360099584841e-04
7.654999999999999716e+01,2.980665626717294292e-01,2.980439855291618367e-01,2.980682881400788520e-01,2.980665626717294292e-01,2.980674541985470216e-01,0.000000000000000000e+00,-2.346866938517429160e-04
7.660000000000000853e+01,2.980666508346024868e-01,2.980441048836978690e-01,2.980682881400788520e-01,2.980666508346024868e-01,2.980674626657761617e-01,0.000000000000000000e+00,-2.335778207833932136e-04
7.665000000000000568e+01,2.980667367239314691e-01,2.980442233823766274e-01,2.980682881400788520e-01,2.980667367239314691e-01,2.980674708015670360e-01,0.000000000000000000e+00,-2.324741919042198207e-04
7.670000000000000284e+01,2.980668188712505828e-01,2.980443409836391888e-01,2.980682881400788520e-01,2.980668188712505828e-01,2.980674785618826483e-01,0.000000000000000000e+00,-2.313757824346144947e-04
7.675000000000000000e+01,2.980668958588744144e-01,2.980444576537428225e-01,2.980682881400788520e-01,2.980668958588744144e-01,2.980674859105142405e-01,0.000000000000000000e+00,-2.302825677142035033e-04
7.680000000000001137e+01,2.980669663510894241e-01,2.980445733675997078e-01,2.980682881400788520e-01,2.980669663510894241e-01,2.980674928199197327e-01,0.000000000000000000e+00,-2.291945232000471987e-04
7.685000000000000853e+01,2.980670291240573588e-01,2.980446881094047651e-01,2.980682881400788520e-01,2.980670291240573588e-01,2.980674992718512772e-01,0.000000000000000000e+00,-2.281116244649105253e-04
7.690000000000000568e+01,2.980670830937286464e-01,2.980448018730384452e-01,2.980682881400788520e-01,2.980670830937286464e-01,2.980675052577580475e-01,0.000000000000000000e+00,-2.270338471956195316e-04
7.695000000000000284e+01,2.980671273410990252e-01,2.980449146622360934e-01,2.980682881400788520e-01,2.980671273410990252e-01,2.980675107789552691e-01,0.000000000000000000e+00,-2.259611671915309652e-04
7.700000000000000000e+01,2.980671611341991212e-01,2.980450264905208368e-01,2.980682881400788520e-01,2.980671611341991212e-01,2.980675158465571628e-01,0.000000000000000000e+00,-2.248935603631188249e-04
7.705000000000001137e+01,2.980671839462728512e-01,2.980451373809032134e-01,2.980682881400788520e-01,2.980671839462728512e-01,2.980675204811762957e-01,0.000000000000000000e+00,-2.238310027306928882e-04
7.710000000000000853e+01,2.980671954696861858e-01,2.980452473653561474e-01,2.980682881400788520e-01,2.980671954696861858e-01,2.980675247123984462e-01,0.000000000000000000e+00,-2.227734704232552847e-04
7.715000000000000568e+01,2.980671956251968457e-01,2.980453564840782055e-01,2.980682881400788520e-01,2.980671956251968457e-01,2.980675285780459149e-01,0.000000000000000000e+00,-2.217209396774993437e-04
7.720000000000000284e+01,2.980671845663219188e-01,2.980454647845657279e-01,2.980682881400788520e-01,2.980671845663219188e-01,2.980675321232494346e-01,0.000000000000000000e+00,-2.206733868369489273e-04
7.725000000000000000e+01,2.980671626786486339e-01,2.980455723205156504e-01,2.980682881400788520e-01,2.980671626786486339e-01,2.980675353993507692e-01,0.000000000000000000e+00,-2.196307883512379241e-04
7.730000000000001137e+01,2.980671305740472121e-01,2.980456791505872172e-01,2.980682881400788520e-01,2.980671305740472121e-01,2.980675384626648161e-01,0.000000000000000000e+00,-2.185931207755251323e-04
7.735000000000000853e+01,2.980670890798632344e-01,2.980457853370531707e-01,2.980682881400788520e-01,2.980670890798632344e-01,2.980675413731301848e-01,0.000000000000000000e+00,-2.175603607700358588e-04
7.740000000000000568e+01,2.980670392232804833e-01,2.980458909443728932e-01,2.980682881400788520e-01,2.980670392232804833e-01,2.980675441928828384e-01,0.000000000000000000e+00,-2.165324850997167095e-04
7.745000000000000284e+01,2.980669822111591816e-01,2.980459960377232487e-01,2.980682881400788520e-01,2.980669822111591816e-01,2.980675469847866577e-01,0.000000000000000000e+00,-2.155094706340013203e-04
7.750000000000000000e+01,2.980669194057600779e-01,2.980461006815218195e-01,2.980682881400788520e-01,2.980669194057600779e-01,2.980675498109565114e-01,0.000000000000000000e+00,-2.144912943466656429e-04
7.755000000000001137e+01,2.980668522968631939e-01,2.980462049379781209e-01,2.980682881400788520e-01,2.980668522968631939e-01,2.980675527313096929e-01,0.000000000000000000e+00,-2.134779333157632456e-04
7.760000000000000853e+01,2.980667824708767011e-01,2.980463088657079318e-01,2.980682881400788520e-01,2.980667824708767011e-01,2.980675558021802507e-01,0.000000000000000000e+00,-2.124693647236258818e-04
7.765000000000000568e+01,2.980667115776052256e-01,2.980464125184429380e-01,2.980682881400788520e-01,2.980667115776052256e-01,2.980675590750286319e-01,0.000000000000000000e+00,-2.114655658569116023e-04
7.770000000000000284e+01,2.980666412954058875e-01,2.980465159438664413e-01,2.980682881400788520e-01,2.980666412954058875e-01,2.980675625952771135e-01,0.000000000000000000e+00,-2.104665141066915991e-04
7.775000000000000000e+01,2.980665732955030123e-01,2.980466191826015576e-01,2.980682881400788520e-01,2.980665732955030123e-01,2.980675664012983894e-01,0.000000000000000000e+00,-2.094721869685555360e-04
7.780000000000001137e+01,2.980665092062560473e-01,2.980467222673753858e-01,2.980682881400788520e-01,2.980665092062560473e-01,2.980675705235796835e-01,0.000000000000000000e+00,-2.084825620427243329e-04
7.785000000000000853e+01,2.980664505781826512e-01,2.980468252223780201e-01,2.980682881400788520e-01,2.980664505781826512e-01,2.980675749840814848e-01,0.000000000000000000e+00,-2.074976170341590466e-04
7.790000000000000568e+01,2.980663988505258266e-01,2.980469280628292861e-01,2.980682881400788520e-01,2.980663988505258266e-01,2.980675797958045603e-01,0.000000000000000000e+00,-2.065173297526511304e-04
7.795000000000000284e+01,2.980663553201216009e-01,2.980470307947627462e-01,2.980682881400788520e-01,2.980663553201216009e-01,2.980675849625740725e-01,0.000000000000000000e+00,-2.055416781128837462e-04
7.800000000000000000e+01,2.980663211132764667e-01,2.980471334150296414e-01,2.980682881400788520e-01,2.980663211132764667e-01,2.980675904790430764e-01,0.000000000000000000e+00,-2.045706401344608209e-04
7.805000000000001137e+01,2.980662971612956791e-01,2.980472359115208247e-01,2.980682881400788520e-01,2.980662971612956791e-01,2.980675963309150078e-01,0.000000000000000000e+00,-2.036041939418853082e-04
7.810000000000000853e+01,2.980662841802224072e-01,2.980473382635990820e-01,2.980682881400788520e-01,2.980662841802224072e-01,2.980676024953755610e-01,0.000000000000000000e+00,-2.026423177644954643e-04
7.815000000000000568e+01,2.980662826552521460e-01,2.980474404427299606e-01,2.980682881400788520e-01,2.980662826552521460e-01,2.980676089417235719e-01,0.000000000000000000e+00,-2.016849899363382949e-04
7.820000000000000284e+01,2.980662928301806569e-01,2.980475424132927320e-01,2.980682881400788520e-01,2.980662928301806569e-01,2.980676156321823700e-01,0.000000000000000000e+00,-2.007321888959930740e-04
7.825000000000000000e+01,2.980663147021270221e-01,2.980476441335516702e-01,2.980682881400788520e-01,2.980663147021270221e-01,2.980676225228703347e-01,0.000000000000000000e+00,-1.997838931863342286e-04
7.830000000000001137e+01,2.980663480216539374e-01,2.980477455567609457e-01,2.980682881400788520e-01,2.980663480216539374e-01,2.980676295649064000e-01,0.000000000000000000e+00,-1.988400814542348640e-04
7.835000000000000853e+01,2.980663922982811354e-01,2.980478466323764897e-01,2.980682881400788520e-01,2.980663922982811354e-01,2.980676367056215303e-01,0.000000000000000000e+00,-1.979007324502204967e-04
7.840000000000000568e+01,2.980664468112648180e-01,2.980479473073432972e-01,2.980682881400788520e-01,2.980664468112648180e-01,2.980676438898460789e-01,0.000000000000000000e+00,-1.969658250280638607e-04
7.845000000000000284e+01,2.980665106253954644e-01,2.980480475274270846e-01,2.980682881400788520e-01,2.980665106253954644e-01,2.980676510612415009e-01,0.000000000000000000e+00,-1.960353381443363189e-04
7.850000000000000000e+01,2.980665826114499151e-01,2.980481472385574371e-01,2.980682881400788520e-01,2.980665826114499151e-01,2.980676581636432232e-01,0.000000000000000000e+00,-1.951092508579165572e-04
7.855000000000001137e+01,2.980666614708289419e-01,2.980482463881500288e-01,2.980682881400788520e-01,2.980666614708289419e-01,2.980676651423829759e-01,0.000000000000000000e+00,-1.941875423294587286e-04
7.860000000000000853e+01,2.980667457638176421e-01,2.980483449263760520e-01,2.980682881400788520e-01,2.980667457638176421e-01,2.980676719455581103e-01,0.000000000000000000e+00,-1.932701918208341711e-04
7.865000000000000568e+01,2.980668339408226175e-01,2.980484428073496006e-01,2.980682881400788520e-01,2.980668339408226175e-01,2.980676785252190375e-01,0.000000000000000000e+00,-1.923571786945484313e-04
7.870000000000000284e+01,2.980669243758786169e-01,2.980485399902052523e-01,2.980682881400788520e-01,2.980669243758786169e-01,2.980676848384465893e-01,0.000000000000000000e+00,-1.914484824131398313e-04
7.875000000000000000e+01,2.980670154016656914e-01,2.980486364400412036e-01,2.980682881400788520e-01,2.980670154016656914e-01,2.980676908482950416e-01,0.000000000000000000e+00,-1.905440825385690078e-04
7.880000000000001137e+01,2.980671053452505492e-01,2.980487321287072500e-01,2.980682881400788520e-01,2.980671053452505492e-01,2.980676965245804277e-01,0.000000000000000000e+00,-1.896439587316041701e-04
7.885000000000000853e+01,2.980671925637528030e-01,2.980488270354215152e-01,2.980682881400788520e-01,2.980671925637528030e-01,2.980677018444966020e-01,0.000000000000000000e+00,-1.887480907512103687e-04
7.890000000000000568e+01,2.980672754791454104e-01,2.980489211472023836e-01,2.980682881400788520e-01,2.980672754791454104e-01,2.980677067930477819e-01,0.000000000000000000e+00,-1.878564584539384121e-04
7.895000000000000284e+01,2.980673526114235306e-01,2.980490144591093626e-01,2.980682881400788520e-01,2.980673526114235306e-01,2.980677113632887454e-01,0.000000000000000000e+00,-1.869690417933317806e-04
7.900000000000000000e+01,2.980674226094193191e-01,2.980491069742888799e-01,2.980682881400788520e-01,2.980674226094193191e-01,2.980677155563707936e-01,0.000000000000000000e+00,-1.860858208193427298e-04
7.905000000000001137e+01,2.980674842786002476e-01,2.980491987038274559e-01,2.980682881400788520e-01,2.980674842786002476e-01,2.980677193813952019e-01,0.000000000000000000e+00,-1.852067756777641685e-04
7.910000000000000853e+01,2.980675366052617514e-01,2.980492896664190816e-01,2.980682881400788520e-01,2.980675366052617514e-01,2.980677228550800417e-01,0.000000000000000000e+00,-1.843318866096815942e-04
7.915000000000000568e+01,2.980675787766122187e-01,2.980493798878571798e-01,2.980682881400788520e-01,2.980675787766122187e-01,2.980677260012522534e-01,0.000000000000000000e+00,-1.834611339509336757e-04
7.920000000000000284e+01,2.980676101963450342e-01,2.980494694003666400e-01,2.980682881400788520e-01,2.980676101963450342e-01,2.980677288501797917e-01,0.000000000000000000e+00,-1.825944981315938691e-04
7.925000000000000000e+01,2.980676304953983613e-01,2.980495582417944656e-01,2.980682881400788520e-01,2.980676304953983613e-01,2.980677314377619957e-01,0.000000000000000000e+00,-1.817319596754637424e-04
7.930000000000001137e+01,2.980676395377125920e-01,2.980496464546809610e-01,2.980682881400788520e-01,2.980676395377125920e-01,2.980677338046009428e-01,0.000000000000000000e+00,-1.808734991995708280e-04
7.935000000000000853e+01,2.980676374209106916e-01,2.980497340852356070e-01,2.980682881400788520e-01,2.980676374209106916e-01,2.980677359949769345e-01,0.000000000000000000e+00,-1.800190974136784273e-04
7.940000000000000568e+01,2.980676244719386858e-01,2.980498211822437682e-01,2.980682881400788520e-01,2.980676244719386858e-01,2.980677380557557044e-01,0.000000000000000000e+00,-1.791687351197906455e-04
7.945000000000000284e+01,2.980676012378157269e-01,2.980499077959322674e-01,2.980682881400788520e-01,2.980676012378157269e-01,2.980677400352534367e-01,0.000000000000000000e+00,-1.783223932116588355e-04
7.950000000000000000e+01,2.980675684717496998e-01,2.980499939768207485e-01,2.980682881400788520e-01,2.980675684717496998e-01,2.980677419820881857e-01,0.000000000000000000e+00,-1.774800526742753570e-04
7.955000000000001137e+01,2.980675271149736405e-01,2.980500797745873620e-01,2.980682881400788520e-01,2.980675271149736405e-01,2.980677439440456711e-01,0.000000000000000000e+00,-1.766416945833586619e-04
7.960000000000000853e+01,2.980674782747479989e-01,2.980501652369751953e-01,2.980682881400788520e-01,2.980674782747479989e-01,2.980677459669856533e-01,0.000000000000000000e+00,-1.758073001048205168e-04
7.965000000000000568e+01,2.980674231990526057e-01,2.980502504087650384e-01,2.980682881400788520e-01,2.980674231990526057e-01,2.980677480938144774e-01,0.000000000000000000e+00,-1.749768504942099162e-04
7.970000000000000284e+01,2.980673632485604241e-01,2.980503353308378567e-01,2.980682881400788520e-01,2.980673632485604241e-01,2.980677503635474901e-01,0.000000000000000000e+00,-1.741503270961403528e-04
7.975000000000000000e+01,2.980672998665338524e-01,2.980504200393470082e-01,2.980682881400788520e-01,2.980672998665338524e-01,2.980677528104813678e-01,0.000000000000000000e+00,-1.733277113436865126e-04
7.980000000000001137e+01,2.980672345473264206e-01,2.980505045650187479e-01,2.980682881400788520e-01,2.980672345473264206e-01,2.980677554634945658e-01,0.000000000000000000e+00,-1.725089847577617537e-04
7.985000000000000853e+01,2.980671688041899303e-01,2.980505889325947844e-01,2.980682881400788520e-01,2.980671688041899303e-01,2.980677583454894308e-01,0.000000000000000000e+00,-1.716941289464690213e-04
7.990000000000000568e+01,2.980671041370978602e-01,2.980506731604265491e-01,2.980682881400788520e-01,2.980671041370978602e-01,2.980677614729869696e-01,0.000000000000000000e+00,-1.708831256044303771e-04
7.995000000000000284e+01,2.980670420012825339e-01,2.980507572602294486e-01,2.980682881400788520e-01,2.980670420012825339e-01,2.980677648558806569e-01,0.000000000000000000e+00,-1.700759565120983413e-04
8.000000000000000000e+01,2.980669837771614539e-01,2.980508412369983207e-01,2.980682881400788520e-01,2.980669837771614539e-01,2.980677684973518371e-01,0.000000000000000000e+00,-1.692726035350582082e-04
8.005000000000001137e+01,2.980669307422872394e-01,2.980509250890828743e-01,2.980682881400788520e-01,2.980669307422872394e-01,2.980677723939452184e-01,0.000000000000000000e+00,-1.684730486233165390e-04
8.010000000000000853e+01,2.980668840459042013e-01,2.980510088084190601e-01,2.980682881400788520e-01,2.980668840459042013e-01,2.980677765358000775e-01,0.000000000000000000e+00,-1.676772738105977310e-04
8.015000000000000568e+01,2.980668446866280852e-01,2.980510923809059354e-01,2.980682881400788520e-01,2.980668446866280852e-01,2.980677809070272910e-01,0.000000000000000000e+00,-1.668852612136428914e-04
8.020000000000000284e+01,2.980668134936907965e-01,2.980511757869175327e-01,2.980682881400788520e-01,2.980668134936907965e-01,2.980677854862207043e-01,0.000000000000000000e+00,-1.660969930315281450e-04
8.025000000000000000e+01,2.980667911121079872e-01,2.980512590019334662e-01,2.980682881400788520e-01,2.980667911121079872e-01,2.980677902470879603e-01,0.000000000000000000e+00,-1.653124515450090986e-04
8.030000000000001137e+01,2.980667779920340710e-01,2.980513419972709022e-01,2.980682881400788520e-01,2.980667779920340710e-01,2.980677951591824693e-01,0.000000000000000000e+00,-1.645316191158993765e-04
8.035000000000000853e+01,2.980667743824751414e-01,2.980514247408985740e-01,2.980682881400788520e-01,2.980667743824751414e-01,2.980678001887172579e-01,0.000000000000000000e+00,-1.637544781864947732e-04
8.040000000000000568e+01,2.980667803294302920e-01,2.980515071983113606e-01,2.980682881400788520e-01,2.980667803294302920e-01,2.980678052994392702e-01,0.000000000000000000e+00,-1.629810112790457891e-04
8.045000000000000284e+01,2.980667956784332495e-01,2.980515893334427235e-01,2.980682881400788520e-01,2.980667956784332495e-01,2.980678104535422479e-01,0.000000000000000000e+00,-1.622112009952940263e-04
8.050000000000000000e+01,2.980668200813684221e-01,2.980516711095934079e-01,2.980682881400788520e-01,2.980668200813684221e-01,2.980678156125949885e-01,0.000000000000000000e+00,-1.614450300160693251e-04
8.055000000000001137e+01,2.980668530073434241e-01,2.980517524903524285e-01,2.980682881400788520e-01,2.980668530073434241e-01,2.980678207384624967e-01,0.000000000000000000e+00,-1.606824811009611163e-04
8.060000000000000853e+01,2.980668937573113242e-01,2.980518334404899661e-01,2.980682881400788520e-01,2.980668937573113242e-01,2.980678257941987708e-01,0.000000000000000000e+00,-1.599235370880612746e-04
8.065000000000000568e+01,2.980669414820592555e-01,2.980519139268000273e-01,2.980682881400788520e-01,2.980669414820592555e-01,2.980678307448894060e-01,0.000000000000000000e+00,-1.591681808937790189e-04
8.070000000000000284e+01,2.980669952031084202e-01,2.980519939188750467e-01,2.980682881400788520e-01,2.980669952031084202e-01,2.980678355584263084e-01,0.000000000000000000e+00,-1.584163955127359342e-04
8.075000000000000000e+01,2.980670538360150057e-01,2.980520733897945584e-01,2.980682881400788520e-01,2.980670538360150057e-01,2.980678402061963106e-01,0.000000000000000000e+00,-1.576681640177233893e-04
8.080000000000001137e+01,2.980671162155142384e-01,2.980521523167138365e-01,2.980682881400788520e-01,2.980671162155142384e-01,2.980678446636698120e-01,0.000000000000000000e+00,-1.569234695597338436e-04
8.085000000000000853e+01,2.980671811219193224e-01,2.980522306813408462e-01,2.980682881400788520e-01,2.980671811219193224e-01,2.980678489108776197e-01,0.000000000000000000e+00,-1.561822953680463901e-04
8.090000000000000568e+01,2.980672473081684704e-01,2.980523084702921821e-01,2.980682881400788520e-01,2.980672473081684704e-01,2.980678529327672188e-01,0.000000000000000000e+00,-1.554446247503657506e-04
8.095000000000000284e+01,2.980673135269100715e-01,2.980523856753231060e-01,2.980682881400788520e-01,2.980673135269100715e-01,2.980678567194324224e-01,0.000000000000000000e+00,-1.547104410930005727e-04
8.100000000000000000e+01,2.980673785570255307e-01,2.980524622934281886e-01,2.980682881400788520e-01,2.980673785570255307e-01,2.980678602662142906e-01,0.000000000000000000e+00,-1.539797278610721383e-04
8.105000000000001137e+01,2.980674412290152397e-01,2.980525383268141648e-01,2.980682881400788520e-01,2.980674412290152397e-01,2.980678635736740412e-01,0.000000000000000000e+00,-1.532524685987372219e-04
8.110000000000000853e+01,2.980675004487086666e-01,2.980526137827483879e-01,2.980682881400788520e-01,2.980675004487086666e-01,2.980678666474413374e-01,0.000000000000000000e+00,-1.525286469294177512e-04
8.115000000000000568e+01,2.980675552188091215e-01,2.980526886732892677e-01,2.980682881400788520e-01,2.980675552188091215e-01,2.980678694979448373e-01,0.000000000000000000e+00,-1.518082465560157779e-04
8.120000000000000284e+01,2.980676046578437655e-01,2.980527630149087948e-01,2.980682881400788520e-01,2.980676046578437655e-01,2.980678721400348841e-01,0.000000000000000000e+00,-1.510912512611051097e-04
8.125000000000000000e+01,2.980676480161557063e-01,2.980528368280185303e-01,2.980682881400788520e-01,2.980676480161557063e-01,2.980678745925092188e-01,0.000000000000000000e+00,-1.503776449070864875e-04
8.130000000000001137e+01,2.980676846886525788e-01,2.980529101364127742e-01,2.980682881400788520e-01,2.980676846886525788e-01,2.980678768775564258e-01,0.000000000000000000e+00,-1.496674114362893100e-04
8.135000000000000853e+01,2.980677142241047184e-01,2.980529829666451747e-01,2.980682881400788520e-01,2.980677142241047184e-01,2.980678790201322648e-01,0.000000000000000000e+00,-1.489605348710134030e-04
8.140000000000000568e+01,2.980677363308691930e-01,2.980530553473547117e-01,2.980682881400788520e-01,2.980677363308691930e-01,2.980678810472860985e-01,0.000000000000000000e+00,-1.482569993134961680e-04
8.145000000000000284e+01,2.980677508790018360e-01,2.980531273085598176e-01,2.980682881400788520e-01,2.980677508790018360e-01,2.980678829874543467e-01,0.000000000000000000e+00,-1.475567889457982801e-04
8.150000000000000000e+01,2.980677578988003007e-01,2.980531988809372312e-01,2.980682881400788520e-01,2.980677578988003007e-01,2.980678848697401739e-01,0.000000000000000000e+00,-1.468598880296041135e-04
8.155000000000001137e+01,2.980677575759029252e-01,2.980532700951052938e-01,2.980682881400788520e-01,2.980677575759029252e-01,2.980678867231958962e-01,0.000000000000000000e+00,-1.461662809059268385e-04
8.160000000000000853e+01,2.980677502431425818e-01,2.980533409809275613e-01,2.980682881400788520e-01,2.980677502431425818e-01,2.980678885761270380e-01,0.000000000000000000e+00,-1.454759519947217681e-04
8.165000000000000568e+01,2.980677363694239079e-01,2.980534115668539985e-01,2.980682881400788520e-01,2.980677363694239079e-01,2.980678904554334707e-01,0.000000000000000000e+00,-1.447888857944030203e-04
8.170000000000000284e+01,2.980677165459509337e-01,2.980534818793151852e-01,2.980682881400788520e-01,2.980677165459509337e-01,2.980678923860033414e-01,0.000000000000000000e+00,-1.441050668812694877e-04
8.175000000000000000e+01,2.980676914701861913e-01,2.980535519421821933e-01,2.980682881400788520e-01,2.980676914701861913e-01,2.980678943901730604e-01,0.000000000000000000e+00,-1.434244799088435279e-04
8.180000000000001137e+01,2.980676619279603590e-01,2.980536217763045670e-01,2.980682881400788520e-01,2.980676619279603590e-01,2.980678964872652270e-01,0.000000000000000000e+00,-1.427471096071285294e-04
8.185000000000000853e+01,2.980676287741836350e-01,2.980536913991351788e-01,2.980682881400788520e-01,2.980676287741836350e-01,2.980678986932133734e-01,0.000000000000000000e+00,-1.420729407817953531e-04
8.190000000000000568e+01,2.980675929126270773e-01,2.980537608244495096e-01,2.980682881400788520e-01,2.980675929126270773e-01,2.980679010202808565e-01,0.000000000000000000e+00,-1.414019583133062970e-04
8.195000000000000284e+01,2.980675552752508617e-01,2.980538300621628500e-01,2.980682881400788520e-01,2.980675552752508617e-01,2.980679034768784486e-01,0.000000000000000000e+00,-1.407341471559888898e-04
8.200000000000000000e+01,2.980675168015504140e-01,2.980538991182484776e-01,2.980682881400788520e-01,2.980675168015504140e-01,2.980679060674821801e-01,0.000000000000000000e+00,-1.400694923370742839e-04
8.205000000000001137e+01,2.980674784183794945e-01,2.980539679947555864e-01,2.980682881400788520e-01,2.980674784183794945e-01,2.980679087926511595e-01,0.000000000000000000e+00,-1.394079789557104430e-04
8.210000000000000853e+01,2.980674410206807790e-01,2.980540366899234739e-01,2.980682881400788520e-01,2.980674410206807790e-01,2.980679116491416480e-01,0.000000000000000000e+00,-1.387495921819676564e-04
8.215000000000000568e+01,2.980674054535238926e-01,2.980541051983875422e-01,2.980682881400788520e-01,2.980674054535238926e-01,2.980679146301131177e-01,0.000000000000000000e+00,-1.380943172558454920e-04
8.220000000000000284e+01,2.980673724958064486e-01,2.980541735114686785e-01,2.980682881400788520e-01,2.980673724958064486e-01,2.980679177254172973e-01,0.000000000000000000e+00,-1.374421394863026248e-04
8.225000000000000000e+01,2.980673428459257313e-01,2.980542416175366860e-01,2.980682881400788520e-01,2.980673428459257313e-01,2.980679209219617154e-01,0.000000000000000000e+00,-1.367930442503140687e-04
8.230000000000001137e+01,2.980673171096737128e-01,2.980543095024370537e-01,2.980682881400788520e-01,2.980673171096737128e-01,2.980679242041362476e-01,0.000000000000000000e+00,-1.361470169919754090e-04
8.235000000000000853e+01,2.980672957905508014e-01,2.980543771499677419e-01,2.980682881400788520e-01,2.980672957905508014e-01,2.980679275542899020e-01,0.000000000000000000e+00,-1.355040432216607837e-04
8.240000000000000568e+01,2.980672792826308259e-01,2.980544445423937705e-01,2.980682881400788520e-01,2.980672792826308259e-01,2.980679309532452970e-01,0.000000000000000000e+00,-1.348641085152459172e-04
8.245000000000000284e+01,2.980672678660499231e-01,2.980545116609842893e-01,2.980682881400788520e-01,2.980672678660499231e-01,2.980679343808356196e-01,0.000000000000000000e+00,-1.342271985134046086e-04
8.250000000000000000e+01,2.980672617051289830e-01,2.980545784865589187e-01,2.980682881400788520e-01,2.980672617051289830e-01,2.980679378164510229e-01,0.000000000000000000e+00,-1.335932989209839871e-04
8.255000000000001137e+01,2.980672608490800846e-01,2.980546450000283731e-01,2.980682881400788520e-01,2.980672608490800846e-01,2.980679412395790262e-01,0.000000000000000000e+00,-1.329623955064656909e-04
8.260000000000000853e+01,2.980672652351906149e-01,2.980547111829164320e-01,2.980682881400788520e-01,2.980672652351906149e-01,2.980679446303265978e-01,0.000000000000000000e+00,-1.323344741015136466e-04
8.265000000000000568e+01,2.980672746943262563e-01,2.980547770178500477e-01,2.980682881400788520e-01,2.980672746943262563e-01,2.980679479699100964e-01,0.000000000000000000e+00,-1.317095206006065511e-04
8.270000000000000284e+01,2.980672889585478380e-01,2.980548424890054338e-01,2.980682881400788520e-01,2.980672889585478380e-01,2.980679512411015253e-01,0.000000000000000000e+00,-1.310875209607617262e-04
8.275000000000000000e+01,2.980673076705945279e-01,2.980549075825010275e-01,2.980682881400788520e-01,2.980673076705945279e-01,2.980679544286211624e-01,0.000000000000000000e+00,-1.304684612013415877e-04
8.280000000000001137e+01,2.980673303949545327e-01,2.980549722867271711e-01,2.980682881400788520e-01,2.980673303949545327e-01,2.980679575194675746e-01,0.000000000000000000e+00,-1.298523274039375280e-04
8.285000000000000853e+01,2.980673566302158850e-01,2.980550365926070699e-01,2.980682881400788520e-01,2.980673566302158850e-01,2.980679605031782975e-01,0.000000000000000000e+00,-1.292391057123328359e-04
8.290000000000000568e+01,2.980673858223734096e-01,2.980551004937827542e-01,2.980682881400788520e-01,2.980673858223734096e-01,2.980679633720160204e-01,0.000000000000000000e+00,-1.286287823325254652e-04
8.295000000000000284e+01,2.980674173787565828e-01,2.980551639867244917e-01,2.980682881400788520e-01,2.980674173787565828e-01,2.980679661210777764e-01,0.000000000000000000e+00,-1.280213435328148518e-04
8.300000000000000000e+01,2.980674506822412195e-01,2.980552270707620965e-01,2.980682881400788520e-01,2.980674506822412195e-01,2.980679687483265283e-01,0.000000000000000000e+00,-1.274167756439363282e-04
8.305000000000001137e+01,2.980674851054141428e-01,2.980552897480394647e-01,2.980682881400788520e-01,2.980674851054141428e-01,2.980679712545453719e-01,0.000000000000000000e+00,-1.268150650592312885e-04
8.310000000000000853e+01,2.980675200243717571e-01,2.980553520233959475e-01,2.980682881400788520e-01,2.980675200243717571e-01,2.980679736432194638e-01,0.000000000000000000e+00,-1.262161982348515067e-04
8.315000000000000568e+01,2.980675548318559298e-01,2.980554139041794448e-01,2.980682881400788520e-01,2.980675548318559298e-01,2.980679759203483936e-01,0.000000000000000000e+00,-1.256201616899758954e-04
8.320000000000000284e+01,2.980675889494543984e-01,2.980554753999978823e-01,2.980682881400788520e-01,2.980675889494543984e-01,2.980679780941985491e-01,0.000000000000000000e+00,-1.250269420070388934e-04
8.325000000000000000e+01,2.980676218386271170e-01,2.980555365224177855e-01,2.980682881400788520e-01,2.980676218386271170e-01,2.980679801750009683e-01,0.000000000000000000e+00,-1.244365258319521036e-04
8.330000000000001137e+01,2.980676530103561483e-01,2.980555972846188340e-01,2.980682881400788520e-01,2.980676530103561483e-01,2.980679821746062830e-01,0.000000000000000000e+00,-1.238488998743162003e-04
8.335000000000000853e+01,2.980676820332547883e-01,2.980556577010151087e-01,2.980682881400788520e-01,2.980676820332547883e-01,2.980679841061058544e-01,0.000000000000000000e+00,-1.232640509076070323e-04
8.340000000000000568e+01,2.980677085400180171e-01,2.980557177868542462e-01,2.980682881400788520e-01,2.980677085400180171e-01,2.980679859834311496e-01,0.000000000000000000e+00,-1.226819657693309893e-04
8.345000000000000284e+01,2.980677322321368949e-01,2.980557775578054347e-01,2.980682881400788520e-01,2.980677322321368949e-01,2.980679878209415712e-01,0.000000000000000000e+00,-1.221026313611422586e-04
8.350000000000000000e+01,2.980677528828457601e-01,2.980558370295484094e-01,2.980682881400788520e-01,2.980677528828457601e-01,2.980679896330132861e-01,0.000000000000000000e+00,-1.215260346489126198e-04
8.355000000000001137e+01,2.980677703383148303e-01,2.980558962173736059e-01,2.980682881400788520e-01,2.980677703383148303e-01,2.980679914336398784e-01,0.000000000000000000e+00,-1.209521626627503381e-04
8.360000000000000853e+01,2.980677845171407769e-01,2.980559551358051285e-01,2.980682881400788520e-01,2.980677845171407769e-01,2.980679932360548179e-01,0.000000000000000000e+00,-1.203810024969622841e-04
8.365000000000000568e+01,2.980677954082291969e-01,2.980560137982554147e-01,2.980682881400788520e-01,2.980677954082291969e-01,2.980679950523864585e-01,0.000000000000000000e+00,-1.198125413099566271e-04
8.370000000000000284e+01,2.980678030671952139e-01,2.980560722167209242e-01,2.980682881400788520e-01,2.980678030671952139e-01,2.980679968933533375e-01,0.000000000000000000e+00,-1.192467663240853547e-04
8.375000000000000000e+01,2.980678076114416930e-01,2.980561304015255653e-01,2.980682881400788520e-01,2.980678076114416930e-01,2.980679987680081022e-01,0.000000000000000000e+00,-1.186836648254234477e-04
8.380000000000001137e+01,2.980678092140982005e-01,2.980561883611185792e-01,2.980682881400788520e-01,2.980678092140982005e-01,2.980680006835349505e-01,0.000000000000000000e+00,-1.181232241634871640e-04
8.385000000000000853e+01,2.980678080970238231e-01,2.980562461019304332e-01,2.980682881400788520e-01,2.980678080970238231e-01,2.980680026451055231e-01,0.000000000000000000e+00,-1.175654317508949948e-04
8.390000000000000568e+01,2.980678045230924500e-01,2.980563036282897205e-01,2.980682881400788520e-01,2.980678045230924500e-01,2.980680046557960261e-01,0.000000000000000000e+00,-1.170102750629677704e-04
8.395000000000000284e+01,2.980677987879839508e-01,2.980563609424016214e-01,2.980682881400788520e-01,2.980677987879839508e-01,2.980680067165653591e-01,0.000000000000000000e+00,-1.164577416372809793e-04
8.400000000000000000e+01,2.980677912117092321e-01,2.980564180443879829e-01,2.980682881400788520e-01,2.980677912117092321e-01,2.980680088262953054e-01,0.000000000000000000e+00,-1.159078190731671604e-04
8.405000000000001137e+01,2.980677821300904418e-01,2.980564749323850182e-01,2.980682881400788520e-01,2.980677821300904418e-01,2.980680109818881207e-01,0.000000000000000000e+00,-1.153604950311773252e-04
8.410000000000000853e+01,2.980677718864093717e-01,2.980565316026961287e-01,2.980682881400788520e-01,2.980677718864093717e-01,2.980680131784193554e-01,0.000000000000000000e+00,-1.148157572325079302e-04
8.415000000000000568e+01,2.980677608234203468e-01,2.980565880499933540e-01,2.980682881400788520e-01,2.980677608234203468e-01,2.980680154093391931e-01,0.000000000000000000e+00,-1.142735934583979517e-04
8.420000000000000284e+01,2.980677492759054581e-01,2.980566442675610106e-01,2.980682881400788520e-01,2.980677492759054581e-01,2.980680176667159786e-01,0.000000000000000000e+00,-1.137339915495078687e-04
8.425000000000000000e+01,2.980677375639261828e-01,2.980567002475739136e-01,2.980682881400788520e-01,2.980677375639261828e-01,2.980680199415144394e-01,0.000000000000000000e+00,-1.131969394052834122e-04
8.430000000000001137e+01,2.980677259868977358e-01,2.980567559814014111e-01,2.980682881400788520e-01,2.980677259868977358e-01,2.980680222238997201e-01,0.000000000000000000e+00,-1.126624249833159538e-04
8.435000000000000853e+01,2.980677148185858494e-01,2.980568114599280727e-01,2.980682881400788520e-01,2.980677148185858494e-01,2.980680245035579046e-01,0.000000000000000000e+00,-1.121304362987032735e-04
8.440000000000000568e+01,2.980677043030934281e-01,2.980568666738819261e-01,2.980682881400788520e-01,2.980677043030934281e-01,2.980680267700242525e-01,0.000000000000000000e+00,-1.116009614234205464e-04
8.445000000000000284e+01,2.980676946518751591e-01,2.980569216141604194e-01,2.980682881400788520e-01,2.980676946518751591e-01,2.980680290130089949e-01,0.000000000000000000e+00,-1.110739884857091643e-04
8.450000000000000000e+01,2.980676860417887375e-01,2.980569762721449467e-01,2.980682881400788520e-01,2.980676860417887375e-01,2.980680312227118600e-01,0.000000000000000000e+00,-1.105495056694856830e-04
8.455000000000001137e+01,2.980676786141603918e-01,2.980570306399954461e-01,2.980682881400788520e-01,2.980676786141603918e-01,2.980680333901168377e-01,0.000000000000000000e+00,-1.100275012137813166e-04
8.460000000000000853e+01,2.980676724748184681e-01,2.980570847109169641e-01,2.980682881400788520e-01,2.980676724748184681e-01,2.980680355072581889e-01,0.000000000000000000e+00,-1.095079634122144601e-04
8.465000000000000568e+01,2.980676676950225756e-01,2.980571384793905820e-01,2.980682881400788520e-01,2.980676676950225756e-01,2.980680375674518157e-01,0.000000000000000000e+00,-1.089908806124986507e-04
8.470000000000000284e+01,2.980676643131964232e-01,2.980571919413635973e-01,2.980682881400788520e-01,2.980676643131964232e-01,2.980680395654852211e-01,0.000000000000000000e+00,-1.084762412159935731e-04
8.475000000000000000e+01,2.980676623373543777e-01,2.980572450943935192e-01,2.980682881400788520e-01,2.980676623373543777e-01,2.980680414977612269e-01,0.000000000000000000e+00,-1.079640336772962609e-04
8.480000000000001137e+01,2.980676617481001212e-01,2.980572979377425491e-01,2.980682881400788520e-01,2.980676617481001212e-01,2.980680433623929537e-01,0.000000000000000000e+00,-1.074542465038773738e-04
8.485000000000000853e+01,2.980676625020652892e-01,2.980573504724210454e-01,2.980682881400788520e-01,2.980676625020652892e-01,2.980680451592466196e-01,0.000000000000000000e+00,-1.069468682557594063e-04
8.490000000000000568e+01,2.980676645356529764e-01,2.980574027011790861e-01,2.980682881400788520e-01,2.980676645356529764e-01,2.980680468899336022e-01,0.000000000000000000e+00,-1.064418875452394171e-04
8.495000000000000284e+01,2.980676677689499399e-01,2.980574546284466830e-01,2.980682881400788520e-01,2.980676677689499399e-01,2.980680485577503203e-01,0.000000000000000000e+00,-1.059392930366507207e-04
8.500000000000000000e+01,2.980676721096752191e-01,2.980575062602263126e-01,2.980682881400788520e-01,2.980676721096752191e-01,2.980680501675709304e-01,0.000000000000000000e+00,-1.054390734461643840e-04
8.505000000000001137e+01,2.980676774570400478e-01,2.980575576039399266e-01,2.980682881400788520e-01,2.980676774570400478e-01,2.980680517256941164e-01,0.000000000000000000e+00,-1.049412175416241836e-04
8.510000000000000853e+01,2.980676837054057615e-01,2.980576086682360515e-01,2.980682881400788520e-01,2.980676837054057615e-01,2.980680532396502991e-01,0.000000000000000000e+00,-1.044457141424138857e-04
8.515000000000000568e+01,2.980676907476385584e-01,2.980576594627629694e-01,2.980682881400788520e-01,2.980676907476385584e-01,2.980680547179749285e-01,0.000000000000000000e+00,-1.039525521193493141e-04
8.520000000000000284e+01,2.980676984780772365e-01,2.980577099979146438e-01,2.980682881400788520e-01,2.980676984780772365e-01,2.980680561699540765e-01,0.000000000000000000e+00,-1.034617203945925080e-04
8.525000000000000000e+01,2.980677067950475712e-01,2.980577602845561613e-01,2.980682881400788520e-01,2.980677067950475712e-01,2.980680576053503228e-01,0.000000000000000000e+00,-1.029732079415825912e-04
8.530000000000001137e+01,2.980677156028754271e-01,2.980578103337380713e-01,2.980682881400788520e-01,2.980677156028754271e-01,2.980680590341165392e-01,0.000000000000000000e+00,-1.024870037849763706e-04
8.535000000000000853e+01,2.980677248133714041e-01,2.980578601564058960e-01,2.980682881400788520e-01,2.980677248133714041e-01,2.980680604661059552e-01,0.000000000000000000e+00,-1.020030970005970407e-04
8.540000000000000568e+01,2.980677343467774687e-01,2.980579097631145813e-01,2.980682881400788520e-01,2.980677343467774687e-01,2.980680619107861640e-01,0.000000000000000000e+00,-1.015214767153808673e-04
8.545000000000000284e+01,2.980677441321876175e-01,2.980579591637548820e-01,2.980682881400788520e-01,2.980677441321876175e-01,2.980680633769656196e-01,0.000000000000000000e+00,-1.010421321073231405e-04
8.550000000000000000e+01,2.980677541074695514e-01,2.980580083672991210e-01,2.980682881400788520e-01,2.980677541074695514e-01,2.980680648725396731e-01,0.000000000000000000e+00,-1.005650524054141115e-04
8.555000000000001137e+01,2.980677642187325449e-01,2.980580573815742040e-01,2.980682881400788520e-01,2.980677642187325449e-01,2.980680664042631989e-01,0.000000000000000000e+00,-1.000902268895647928e-04
8.560000000000000853e+01,2.980677744194000778e-01,2.980581062130666092e-01,2.980682881400788520e-01,2.980677744194000778e-01,2.980680679775556952e-01,0.000000000000000000e+00,-9.961764489051724045e-05
8.565000000000000568e+01,2.980677846689573363e-01,2.980581548667657343e-01,2.980682881400788520e-01,2.980677846689573363e-01,2.980680695963446869e-01,0.000000000000000000e+00,-9.914729578973843749e-05
8.570000000000000284e+01,2.980677949314530784e-01,2.980582033460487112e-01,2.980682881400788520e-01,2.980677949314530784e-01,2.980680712629506512e-01,0.000000000000000000e+00,-9.867916901929481147e-05
8.575000000000000000e+01,2.980678051738409606e-01,2.980582516526104619e-01,2.980682881400788520e-01,2.980678051738409606e-01,2.980680729780166294e-01,0.000000000000000000e+00,-9.821325406170754743e-05
8.580000000000001137e+01,2.980678153642496997e-01,2.980582997864399952e-01,2.980682881400788520e-01,2.980678153642496997e-01,2.980680747404849673e-01,0.000000000000000000e+00,-9.774954044978826360e-05
8.585000000000000853e+01,2.980678254702699981e-01,2.980583477458434993e-01,2.980682881400788520e-01,2.980678254702699981e-01,2.980680765476201866e-01,0.000000000000000000e+00,-9.728801776645468343e-05
8.590000000000000568e+01,2.980678354573454980e-01,2.980583955275140640e-01,2.980682881400788520e-01,2.980678354573454980e-01,2.980680783950785395e-01,0.000000000000000000e+00,-9.682867564452721221e-05
8.595000000000000284e+01,2.980678452873469220e-01,2.980584431266445344e-01,2.980682881400788520e-01,2.980678452873469220e-01,2.980680802770211968e-01,0.000000000000000000e+00,-9.637150376650919636e-05
8.600000000000000000e+01,2.980678549174027303e-01,2.980584905370820548e-01,2.980682881400788520e-01,2.980678549174027303e-01,2.980680821862684571e-01,0.000000000000000000e+00,-9.591649186435220720e-05
8.605000000000001137e+01,2.980678642990481353e-01,2.980585377515184153e-01,2.980682881400788520e-01,2.980678642990481353e-01,2.980680841144903170e-01,0.000000000000000000e+00,-9.546362971920759608e-05
8.610000000000000853e+01,2.980678733777410438e-01,2.980585847617120421e-01,2.980682881400788520e-01,2.980678733777410438e-01,2.980680860524281828e-01,0.000000000000000000e+00,-9.501290716117006695e-05
8.615000000000000568e+01,2.980678820927820105e-01,2.980586315587352986e-01,2.980682881400788520e-01,2.980678820927820105e-01,2.980680879901421720e-01,0.000000000000000000e+00,-9.456431406901082712e-05
8.620000000000000284e+01,2.980678903776567412e-01,2.980586781332398849e-01,2.980682881400788520e-01,2.980678903776567412e-01,2.980680899172768461e-01,0.000000000000000000e+00,-9.411784036990871870e-05
8.625000000000000000e+01,2.980678981608069766e-01,2.980587244757344489e-01,2.980682881400788520e-01,2.980678981608069766e-01,2.980680918233383769e-01,0.000000000000000000e+00,-9.367347603917885632e-05
8.630000000000001137e+01,2.980679053668176537e-01,2.980587705768659168e-01,2.980682881400788520e-01,2.980679053668176537e-01,2.980680936979759332e-01,0.000000000000000000e+00,-9.323121110000054661e-05
8.635000000000000853e+01,2.980679119179937553e-01,2.980588164276975482e-01,2.980682881400788520e-01,2.980679119179937553e-01,2.980680955312599023e-01,0.000000000000000000e+00,-9.279103562315008655e-05
8.640000000000000568e+01,2.980679177362839938e-01,2.980588620199766114e-01,2.980682881400788520e-01,2.980679177362839938e-01,2.980680973139492873e-01,0.000000000000000000e+00,-9.235293972673793935e-05
8.645000000000000284e+01,2.980679227454960389e-01,2.980589073463843497e-01,2.980682881400788520e-01,2.980679227454960389e-01,2.980680990377419515e-01,0.000000000000000000e+00,-9.191691357595095180e-05
8.650000000000000000e+01,2.980679268737355669e-01,2.980589524007618563e-01,2.980682881400788520e-01,2.980679268737355669e-01,2.980681006955001600e-01,0.000000000000000000e+00,-9.148294738280297422e-05
8.655000000000001137e+01,2.980679300559911926e-01,2.980589971783060843e-01,2.980682881400788520e-01,2.980679300559911926e-01,2.980681022814466452e-01,0.000000000000000000e+00,-9.105103140589481813e-05
8.660000000000000853e+01,2.980679322367796313e-01,2.980590416757306071e-01,2.980682881400788520e-01,2.980679322367796313e-01,2.980681037913255893e-01,0.000000000000000000e+00,-9.062115595018043444e-05
8.665000000000000568e+01,2.980679333727612179e-01,2.980590858913876873e-01,2.980682881400788520e-01,2.980679333727612179e-01,2.980681052225243599e-01,0.000000000000000000e+00,-9.019331136674172474e-05
8.670000000000000284e+01,2.980679334352323018e-01,2.980591298253475463e-01,2.980682881400788520e-01,2.980679334352323018e-01,2.980681065741528357e-01,0.000000000000000000e+00,-8.976748805257124000e-05
8.675000000000000000e+01,2.980679324124036467e-01,2.980591734794338366e-01,2.980682881400788520e-01,2.980679324124036467e-01,2.980681078470788781e-01,0.000000000000000000e+00,-8.934367645036040881e-05
8.680000000000001137e+01,2.980679303113751843e-01,2.980592168572135936e-01,2.980682881400788520e-01,2.980679303113751843e-01,2.980681090439183945e-01,0.000000000000000000e+00,-8.892186704829275297e-05
8.685000000000000853e+01,2.980679271597262425e-01,2.980592599639423357e-01,2.980682881400788520e-01,2.980679271597262425e-01,2.980681101689803270e-01,0.000000000000000000e+00,-8.850205037984023356e-05
8.690000000000000568e+01,2.980679230066479724e-01,2.980593028064661976e-01,2.980682881400788520e-01,2.980679230066479724e-01,2.980681112281685641e-01,0.000000000000000000e+00,-8.808421702356069498e-05
8.695000000000000284e+01,2.980679179235566356e-01,2.980593453930825421e-01,2.980682881400788520e-01,2.980679179235566356e-01,2.980681122288428297e-01,0.000000000000000000e+00,-8.766835760289480735e-05
8.700000000000000000e+01,2.980679120041405117e-01,2.980593877333633790e-01,2.980682881400788520e-01,2.980679120041405117e-01,2.980681131796419359e-01,0.000000000000000000e+00,-8.725446278596090842e-05
8.705000000000001137e+01,2.980679053638084497e-01,2.980594298379463658e-01,2.980682881400788520e-01,2.980679053638084497e-01,2.980681140902748938e-01,0.000000000000000000e+00,-8.684252328534531880e-05
8.710000000000000853e+01,2.980678981385249116e-01,2.980594717182977749e-01,2.980682881400788520e-01,2.980678981385249116e-01,2.980681149712835487e-01,0.000000000000000000e+00,-8.643252985788768355e-05
8.715000000000000568e+01,2.980678904830336706e-01,2.980595133864542001e-01,2.980682881400788520e-01,2.980678904830336706e-01,2.980681158337846748e-01,0.000000000000000000e+00,-8.602447330445777557e-05
8.720000000000000284e+01,2.980678825684911493e-01,2.980595548547493312e-01,2.980682881400788520e-01,2.980678825684911493e-01,2.980681166891963052e-01,0.000000000000000000e+00,-8.561834446972564476e-05
8.725000000000000000e+01,2.980678745795472540e-01,2.980595961355325119e-01,2.980682881400788520e-01,2.980678745795472540e-01,2.980681175489567347e-01,0.000000000000000000e+00,-8.521413424192335101e-05
8.730000000000001137e+01,2.980678667109295521e-01,2.980596372408865213e-01,2.980682881400788520e-01,2.980678667109295521e-01,2.980681184242418014e-01,0.000000000000000000e+00,-8.481183355259624827e-05
8.735000000000000853e+01,2.980678591636015673e-01,2.980596781823513508e-01,2.980682881400788520e-01,2.980678591636015673e-01,2.980681193256889405e-01,0.000000000000000000e+00,-8.441143337634810211e-05
8.740000000000000568e+01,2.980678521405808468e-01,2.980597189706608585e-01,2.980682881400788520e-01,2.980678521405808468e-01,2.980681202631339510e-01,0.000000000000000000e+00,-8.401292473057537895e-05
8.745000000000000284e+01,2.980678458425141120e-01,2.980597596154996864e-01,2.980682881400788520e-01,2.980678458425141120e-01,2.980681212453671902e-01,0.000000000000000000e+00,-8.361629867519681885e-05
8.750000000000000000e+01,2.980678404631166845e-01,2.980598001252847129e-01,2.980682881400788520e-01,2.980678404631166845e-01,2.980681222799159702e-01,0.000000000000000000e+00,-8.322154631237689624e-05
8.755000000000001137e+01,2.980678361845887636e-01,2.980598405069789791e-01,2.980682881400788520e-01,2.980678361845887636e-01,2.980681233728575963e-01,0.000000000000000000e+00,-8.282865878624517421e-05
8.760000000000000853e+01,2.980678331731271835e-01,2.980598807659399774e-01,2.980682881400788520e-01,2.980678331731271835e-01,2.980681245286682657e-01,0.000000000000000000e+00,-8.243762728261457451e-05
8.765000000000000568e+01,2.980678315746495000e-01,2.980599209058082955e-01,2.980682881400788520e-01,2.980678315746495000e-01,2.980681257501111570e-01,0.000000000000000000e+00,-8.204844302869914623e-05
8.770000000000000284e+01,2.980678315108453713e-01,2.980599609284378393e-01,2.980682881400788520e-01,2.980678315108453713e-01,2.980681270381671522e-01,0.000000000000000000e+00,-8.166109729283646936e-05
8.775000000000000000e+01,2.980678330756646455e-01,2.980600008338702422e-01,2.980682881400788520e-01,2.980678330756646455e-01,2.980681283920086355e-01,0.000000000000000000e+00,-8.127558138421381241e-05
8.780000000000001137e+01,2.980678363323426283e-01,2.980600406203530173e-01,2.980682881400788520e-01,2.980678363323426283e-01,2.980681298090182563e-01,0.000000000000000000e+00,-8.089188665260324833e-05
8.785000000000000853e+01,2.980678413110500191e-01,2.980600802844021180e-01,2.980682881400788520e-01,2.980678413110500191e-01,2.980681312848508790e-01,0.000000000000000000e+00,-8.051000448810632481e-05
8.790000000000000568e+01,2.980678480072432301e-01,2.980601198209061331e-01,2.980682881400788520e-01,2.980678480072432301e-01,2.980681328135382224e-01,0.000000000000000000e+00,-8.012992632091188070e-05
8.795000000000000284e+01,2.980678563807713788e-01,2.980601592232703934e-01,2.980682881400788520e-01,2.980678563807713788e-01,2.980681343876324663e-01,0.000000000000000000e+00,-7.975164362106642549e-05
8.800000000000000000e+01,2.980678663557813080e-01,2.980601984835964391e-01,2.980682881400788520e-01,2.980678663557813080e-01,2.980681359983862744e-01,0.000000000000000000e+00,-7.937514789826227268e-05
8.805000000000001137e+01,2.980678778214395641e-01,2.980602375928933512e-01,2.980682881400788520e-01,2.980678778214395641e-01,2.980681376359635149e-01,0.000000000000000000e+00,-7.900043070164066220e-05
8.810000000000000853e+01,2.980678906334732758e-01,2.980602765413146171e-01,2.980682881400788520e-01,2.980678906334732758e-01,2.980681392896765702e-01,0.000000000000000000e+00,-7.862748361961484573e-05
8.815000000000000568e+01,2.980679046165086166e-01,2.980603153184153697e-01,2.980682881400788520e-01,2.980679046165086166e-01,2.980681409482433541e-01,0.000000000000000000e+00,-7.825629827970904202e-05
8.820000000000000284e+01,2.980679195671679382e-01,2.980603539134237812e-01,2.980682881400788520e-01,2.980679195671679382e-01,2.980681426000586498e-01,0.000000000000000000e+00,-7.788686634841610827e-05
8.825000000000000000e+01,2.980679352578657904e-01,2.980603923155188406e-01,2.980682881400788520e-01,2.980679352578657904e-01,2.980681442334719433e-01,0.000000000000000000e+00,-7.751917953107299235e-05
8.830000000000001137e+01,2.980679514412273301e-01,2.980604305141090760e-01,2.980682881400788520e-01,2.980679514412273301e-01,2.980681458370662562e-01,0.000000000000000000e+00,-7.715322957175152659e-05
8.835000000000000853e+01,2.980679678550358647e-01,2.980604684991047248e-01,2.980682881400788520e-01,2.980679678550358647e-01,2.980681473999300390e-01,0.000000000000000000e+00,-7.678900825316534900e-05
8.840000000000000568e+01,2.980679842276023339e-01,2.980605062611763612e-01,2.980682881400788520e-01,2.980679842276023339e-01,2.980681489119160199e-01,0.000000000000000000e+00,-7.642650739658774786e-05
8.845000000000000284e+01,2.980680002834384945e-01,2.980605437919948697e-01,2.980682881400788520e-01,2.980680002834384945e-01,2.980681503638810681e-01,0.000000000000000000e+00,-7.606571886178190684e-05
8.850000000000000000e+01,2.980680157491065740e-01,2.980605810844459413e-01,2.980682881400788520e-01,2.980680157491065740e-01,2.980681517479006892e-01,0.000000000000000000e+00,-7.570663454693899710e-05
8.855000000000001137e+01,2.980680303591129454e-01,2.980606181328147586e-01,2.980682881400788520e-01,2.980680303591129454e-01,2.980681530574535998e-01,0.000000000000000000e+00,-7.534924638862120242e-05
8.860000000000000853e+01,2.980680438617107075e-01,2.980606549329357646e-01,2.980682881400788520e-01,2.980680438617107075e-01,2.980681542875719403e-01,0.000000000000000000e+00,-7.499354636170855266e-05
8.865000000000000568e+01,2.980680560244765576e-01,2.980606914823053510e-01,2.980682881400788520e-01,2.980680560244765576e-01,2.980681554349532969e-01,0.000000000000000000e+00,-7.463952647934446970e-05
8.870000000000000284e+01,2.980680666395325029e-01,2.980607277801534671e-01,2.980682881400788520e-01,2.980680666395325029e-01,2.980681564980327547e-01,0.000000000000000000e+00,-7.428717879287917208e-05
8.875000000000000000e+01,2.980680755282885119e-01,2.980607638274736515e-01,2.980682881400788520e-01,2.980680755282885119e-01,2.980681574770128184e-01,0.000000000000000000e+00,-7.393649539180612723e-05
8.880000000000001137e+01,2.980680825455937488e-01,2.980607996270108195e-01,2.980682881400788520e-01,2.980680825455937488e-01,2.980681583738511997e-01,0.000000000000000000e+00,-7.358746840369123946e-05
8.885000000000000853e+01,2.980680875831958065e-01,2.980608351832073621e-01,2.980682881400788520e-01,2.980680875831958065e-01,2.980681591922067497e-01,0.000000000000000000e+00,-7.324008999409070816e-05
8.890000000000000568e+01,2.980680905724236718e-01,2.980608705021087768e-01,2.980682881400788520e-01,2.980680905724236718e-01,2.980681599373454227e-01,0.000000000000000000e+00,-7.289435236645350376e-05
8.895000000000000284e+01,2.980680914860260877e-01,2.980609055912319949e-01,2.980682881400788520e-01,2.980680914860260877e-01,2.980681606160081598e-01,0.000000000000000000e+00,-7.255024776201225635e-05
8.900000000000000000e+01,2.980680903391175196e-01,2.980609404593994594e-01,2.980682881400788520e-01,2.980680903391175196e-01,2.980681612362454103e-01,0.000000000000000000e+00,-7.220776845965405947e-05
8.905000000000001137e+01,2.980680871892029127e-01,2.980609751165433363e-01,2.980682881400788520e-01,2.980680871892029127e-01,2.980681618072208994e-01,0.000000000000000000e+00,-7.186690677577567486e-05
8.910000000000000853e+01,2.980680821352738041e-01,2.980610095734847476e-01,2.980682881400788520e-01,2.980680821352738041e-01,2.980681623389911938e-01,0.000000000000000000e+00,-7.152765506411903191e-05
8.915000000000000568e+01,2.980680753159901109e-01,2.980610438416935182e-01,2.980682881400788520e-01,2.980680753159901109e-01,2.980681628422650609e-01,0.000000000000000000e+00,-7.119000571558773999e-05
8.920000000000000284e+01,2.980680669069821209e-01,2.980610779330342130e-01,2.980682881400788520e-01,2.980680669069821209e-01,2.980681633281500598e-01,0.000000000000000000e+00,-7.085395115804464083e-05
8.925000000000000000e+01,2.980680571173278670e-01,2.980611118595054565e-01,2.980682881400788520e-01,2.980680571173278670e-01,2.980681638078910289e-01,0.000000000000000000e+00,-7.051948385609286738e-05
8.930000000000001137e+01,2.980680461852801000e-01,2.980611456329772535e-01,2.980682881400788520e-01,2.980680461852801000e-01,2.980681642926083508e-01,0.000000000000000000e+00,-7.018659631083599124e-05
8.935000000000000853e+01,2.980680343733346227e-01,2.980611792649346947e-01,2.980682881400788520e-01,2.980680343733346227e-01,2.980681647930406575e-01,0.000000000000000000e+00,-6.985528105962590499e-05
8.940000000000000568e+01,2.980680219627472871e-01,2.980612127662319311e-01,2.980682881400788520e-01,2.980680219627472871e-01,2.980681653192995273e-01,0.000000000000000000e+00,-6.952553067579330304e-05
8.945000000000000284e+01,2.980680092476190590e-01,2.980612461468642449e-01,2.980682881400788520e-01,2.980680092476190590e-01,2.980681658806410561e-01,0.000000000000000000e+00,-6.919733776836803883e-05
8.950000000000000000e+01,2.980679965286804345e-01,2.980612794157616596e-01,2.980682881400788520e-01,2.980679965286804345e-01,2.980681664852598001e-01,0.000000000000000000e+00,-6.887069498178781325e-05
8.955000000000001137e+01,2.980679841069115432e-01,2.980613125806103048e-01,2.980682881400788520e-01,2.980679841069115432e-01,2.980681671401099186e-01,0.000000000000000000e+00,-6.854559499560039851e-05
8.960000000000000853e+01,2.980679722771408247e-01,2.980613456477046452e-01,2.980682881400788520e-01,2.980679722771408247e-01,2.980681678507570709e-01,0.000000000000000000e+00,-6.822203052416018348e-05
8.965000000000000568e+01,2.980679613217638857e-01,2.980613786218336281e-01,2.980682881400788520e-01,2.980679613217638857e-01,2.980681686212652282e-01,0.000000000000000000e+00,-6.789999431632260491e-05
8.970000000000000284e+01,2.980679515047228723e-01,2.980614115062039104e-01,2.980682881400788520e-01,2.980679515047228723e-01,2.980681694541194582e-01,0.000000000000000000e+00,-6.757947915513986604e-05
8.975000000000000000e+01,2.980679430658808582e-01,2.980614443024009463e-01,2.980682881400788520e-01,2.980679430658808582e-01,2.980681703501866786e-01,0.000000000000000000e+00,-6.726047785755959619e-05
8.980000000000001137e+01,2.980679362159162626e-01,2.980614770103883204e-01,2.980682881400788520e-01,2.980679362159162626e-01,2.980681713087157680e-01,0.000000000000000000e+00,-6.694298327413028657e-05
8.985000000000000853e+01,2.980679311318518154e-01,2.980615096285454957e-01,2.980682881400788520e-01,2.980679311318518154e-01,2.980681723273743700e-01,0.000000000000000000e+00,-6.662698828871518289e-05
8.990000000000000568e+01,2.980679279533167136e-01,2.980615421537419207e-01,2.980682881400788520e-01,2.980679279533167136e-01,2.980681734023237217e-01,0.000000000000000000e+00,-6.631248581821871403e-05
8.995000000000000284e+01,2.980679267796248477e-01,2.980615745814458317e-01,2.980682881400788520e-01,2.980679267796248477e-01,2.980681745283270678e-01,0.000000000000000000e+00,-6.599946881232536197e-05
9.000000000000000000e+01,2.980679276677342115e-01,2.980616069058644735e-01,2.980682881400788520e-01,2.980679276677342115e-01,2.980681756988898257e-01,0.000000000000000000e+00,-6.568793025325533679e-05
9.005000000000001137e+01,2.980679306311296295e-01,2.980616391201119098e-01,2.980682881400788520e-01,2.980679306311296295e-01,2.980681769064274511e-01,0.000000000000000000e+00,-6.537786315553818176e-05
9.010000000000000853e+01,2.980679356396538360e-01,2.980616712164002591e-01,2.980682881400788520e-01,2.980679356396538360e-01,2.980681781424568411e-01,0.000000000000000000e+00,-6.506926056580479621e-05
9.015000000000000568e+01,2.980679426202871296e-01,2.980617031862495270e-01,2.980682881400788520e-01,2.980679426202871296e-01,2.980681793978057770e-01,0.000000000000000000e+00,-6.476211556259822873e-05
9.020000000000000284e+01,2.980679514588559509e-01,2.980617350207104832e-01,2.980682881400788520e-01,2.980679514588559509e-01,2.980681806628360797e-01,0.000000000000000000e+00,-6.445642125620847183e-05
9.025000000000000000e+01,2.980679620026293053e-01,2.980617667105956992e-01,2.980682881400788520e-01,2.980679620026293053e-01,2.980681819276745359e-01,0.000000000000000000e+00,-6.415217078852422444e-05
9.030000000000001137e+01,2.980679740637421915e-01,2.980617982467123617e-01,2.980682881400788520e-01,2.980679740637421915e-01,2.980681831824456562e-01,0.000000000000000000e+00,-6.384935733290845257e-05
9.035000000000000853e+01,2.980679874233659876e-01,2.980618296200923112e-01,2.980682881400788520e-01,2.980679874233659876e-01,2.980681844175017137e-01,0.000000000000000000e+00,-6.354797409409216463e-05
9.040000000000000568e+01,2.980680018365307604e-01,2.980618608222126986e-01,2.980682881400788520e-01,2.980680018365307604e-01,2.980681856236435112e-01,0.000000000000000000e+00,-6.324801430808762103e-05
9.045000000000000284e+01,2.980680170374879201e-01,2.980618918452034305e-01,2.980682881400788520e-01,2.980680170374879201e-01,2.980681867923276607e-01,0.000000000000000000e+00,-6.294947124212007009e-05
9.050000000000000000e+01,2.980680327454929279e-01,2.980619226820357959e-01,2.980682881400788520e-01,2.980680327454929279e-01,2.980681879158552650e-01,0.000000000000000000e+00,-6.265233819457408006e-05
9.055000000000001137e+01,2.980680486708758292e-01,2.980619533266883892e-01,2.980682881400788520e-01,2.980680486708758292e-01,2.980681889875378965e-01,0.000000000000000000e+00,-6.235660849495545650e-05
9.060000000000000853e+01,2.980680645212650526e-01,2.980619837742869982e-01,2.980682881400788520e-01,2.980680645212650526e-01,2.980681900018373742e-01,0.000000000000000000e+00,-6.206227550386225343e-05
9.065000000000000568e+01,2.980680800078241988e-01,2.980620140212151270e-01,2.980682881400788520e-01,2.980680800078241988e-01,2.980681909544763974e-01,0.000000000000000000e+00,-6.176933261296767004e-05
9.070000000000000284e+01,2.980680948513656503e-01,2.980620440651934877e-01,2.980682881400788520e-01,2.980680948513656503e-01,2.980681918425179822e-01,0.000000000000000000e+00,-6.147777324500679631e-05
9.075000000000000000e+01,2.980681087882053881e-01,2.980620739053266299e-01,2.980682881400788520e-01,2.980681087882053881e-01,2.980681926644120350e-01,0.000000000000000000e+00,-6.118759085376834599e-05
9.080000000000001137e+01,2.980681215756336155e-01,2.980621035421167631e-01,2.980682881400788520e-01,2.980681215756336155e-01,2.980681934200091199e-01,0.000000000000000000e+00,-6.089877892408547473e-05
9.085000000000000853e+01,2.980681329968824511e-01,2.980621329774439943e-01,2.980682881400788520e-01,2.980681329968824511e-01,2.980681941105411958e-01,0.000000000000000000e+00,-6.061133097182575804e-05
9.090000000000000568e+01,2.980681428654874954e-01,2.980621622145156469e-01,2.980682881400788520e-01,2.980681428654874954e-01,2.980681947385699915e-01,0.000000000000000000e+00,-6.032524054387442675e-05
9.095000000000000284e+01,2.980681510289516223e-01,2.980621912577842703e-01,2.980682881400788520e-01,2.980681510289516223e-01,2.980681953079060698e-01,0.000000000000000000e+00,-6.004050121811071111e-05
9.100000000000000000e+01,2.980681573716388866e-01,2.980622201128391158e-01,2.980682881400788520e-01,2.980681573716388866e-01,2.980681958234994156e-01,0.000000000000000000e+00,-5.975710660337355966e-05
9.105000000000001137e+01,2.980681618168419811e-01,2.980622487862720216e-01,2.980682881400788520e-01,2.980681618168419811e-01,2.980681962913059868e-01,0.000000000000000000e+00,-5.947505033941432738e-05
9.110000000000000853e+01,2.980681643279869952e-01,2.980622772855231473e-01,2.980682881400788520e-01,2.980681643279869952e-01,2.980681967181328385e-01,0.000000000000000000e+00,-5.919432609683608068e-05
9.115000000000000568e+01,2.980681649089592100e-01,2.980623056187087783e-01,2.980682881400788520e-01,2.980681649089592100e-01,2.980681971114664819e-01,0.000000000000000000e+00,-5.891492757701520278e-05
9.120000000000000284e+01,2.980681636035523163e-01,2.980623337944374729e-01,2.980682881400788520e-01,2.980681636035523163e-01,2.980681974792886990e-01,0.000000000000000000e+00,-5.863684851200708851e-05
9.125000000000000000e+01,2.980681604940642049e-01,2.980623618216174942e-01,2.980682881400788520e-01,2.980681604940642049e-01,2.980681978298839740e-01,0.000000000000000000e+00,-5.836008266443349566e-05
9.130000000000001137e+01,2.980681556990796288e-01,2.980623897092611330e-01,2.980682881400788520e-01,2.980681556990796288e-01,2.980681981716438722e-01,0.000000000000000000e+00,-5.808462382735111258e-05
9.135000000000000853e+01,2.980681493704998575e-01,2.980624174662901971e-01,2.980682881400788520e-01,2.980681493704998575e-01,2.980681985128725842e-01,0.000000000000000000e+00,-5.781046582410249394e-05
9.140000000000000568e+01,2.980681416898926517e-01,2.980624451013477172e-01,2.980682881400788520e-01,2.980681416898926517e-01,2.980681988615985212e-01,0.000000000000000000e+00,-5.753760250814865312e-05
9.145000000000000284e+01,2.980681328642522110e-01,2.980624726226194232e-01,2.980682881400788520e-01,2.980681328642522110e-01,2.980681992253956802e-01,0.000000000000000000e+00,-5.726602776288488341e-05
9.150000000000000000e+01,2.980681231212696236e-01,2.980625000376696532e-01,2.980682881400788520e-01,2.980681231212696236e-01,2.980681996112198306e-01,0.000000000000000000e+00,-5.699573550144187463e-05
9.155000000000001137e+01,2.980681127042238421e-01,2.980625273532950259e-01,2.980682881400788520e-01,2.980681127042238421e-01,2.980682000252616870e-01,0.000000000000000000e+00,-5.672671966647112242e-05
9.160000000000000853e+01,2.980681018666096471e-01,2.980625545753989303e-01,2.980682881400788520e-01,2.980681018666096471e-01,2.980682004728219536e-01,0.000000000000000000e+00,-5.645897422992068816e-05
9.165000000000000568e+01,2.980680908666248907e-01,2.980625817088893292e-01,2.980682881400788520e-01,2.980680908666248907e-01,2.980682009582086289e-01,0.000000000000000000e+00,-5.619249319279872765e-05
9.170000000000000284e+01,2.980680799616383103e-01,2.980626087576022654e-01,2.980682881400788520e-01,2.980680799616383103e-01,2.980682014846607331e-01,0.000000000000000000e+00,-5.592727058493146336e-05
9.175000000000000000e+01,2.980680694027589284e-01,2.980626357242513458e-01,2.980682881400788520e-01,2.980680694027589284e-01,2.980682020542978483e-01,0.000000000000000000e+00,-5.566330046471503758e-05
9.180000000000001137e+01,2.980680594296253316e-01,2.980626626104053156e-01,2.980682881400788520e-01,2.980680594296253316e-01,2.980682026680971930e-01,0.000000000000000000e+00,-5.540057691886550228e-05
9.185000000000000853e+01,2.980680502655232433e-01,2.980626894164919993e-01,2.980682881400788520e-01,2.980680502655232433e-01,2.980682033258982289e-01,0.000000000000000000e+00,-5.513909406216935087e-05
9.190000000000000568e+01,2.980680421129341950e-01,2.980627161418293869e-01,2.980682881400788520e-01,2.980680421129341950e-01,2.980682040264331367e-01,0.000000000000000000e+00,-5.487884603723555444e-05
9.195000000000000284e+01,2.980680351496047265e-01,2.980627427846816446e-01,2.980682881400788520e-01,2.980680351496047265e-01,2.980682047673830493e-01,0.000000000000000000e+00,-5.461982701425389307e-05
9.200000000000000000e+01,2.980680295252138290e-01,2.980627693423385516e-01,2.980682881400788520e-01,2.980680295252138290e-01,2.980682055454575985e-01,0.000000000000000000e+00,-5.436203119075970431e-05
9.205000000000001137e+01,2.980680253587008610e-01,2.980627958112160303e-01,2.980682881400788520e-01,2.980680253587008610e-01,2.980682063564951689e-01,0.000000000000000000e+00,-5.410545279140897899e-05
9.210000000000000853e+01,2.980680227363015078e-01,2.980628221869747740e-01,2.980682881400788520e-01,2.980680227363015078e-01,2.980682071955815804e-01,0.000000000000000000e+00,-5.385008606776278114e-05
9.215000000000000568e+01,2.980680217103224283e-01,2.980628484646536402e-01,2.980682881400788520e-01,2.980680217103224283e-01,2.980682080571834813e-01,0.000000000000000000e+00,-5.359592529808541024e-05
9.220000000000000284e+01,2.980680222986679118e-01,2.980628746388146455e-01,2.980682881400788520e-01,2.980680222986679118e-01,2.980682089352933994e-01,0.000000000000000000e+00,-5.334296478715612271e-05
9.225000000000000000e+01,2.980680244851161564e-01,2.980629007036956213e-01,2.980682881400788520e-01,2.980680244851161564e-01,2.980682098235822308e-01,0.000000000000000000e+00,-5.309119886609336921e-05
9.230000000000001137e+01,2.980680282203246878e-01,2.980629266533668664e-01,2.980682881400788520e-01,2.980680282203246878e-01,2.980682107155560590e-01,0.000000000000000000e+00,-5.284062189219578280e-05
9.235000000000000853e+01,2.980680334235300544e-01,2.980629524818876330e-01,2.980682881400788520e-01,2.980680334235300544e-01,2.980682116047124741e-01,0.000000000000000000e+00,-5.259122824879678749e-05
9.240000000000000568e+01,2.980680399848910089e-01,2.980629781834593928e-01,2.980682881400788520e-01,2.980680399848910089e-01,2.980682124846938952e-01,0.000000000000000000e+00,-5.234301234513303702e-05
9.245000000000000284e+01,2.980680477684117813e-01,2.980630037525716092e-01,2.980682881400788520e-01,2.980680477684117813e-01,2.980682133494332309e-01,0.000000000000000000e+00,-5.209596861622772085e-05
9.250000000000000000e+01,2.980680566153697808e-01,2.980630291841369073e-01,2.980682881400788520e-01,2.980680566153697808e-01,2.980682141932891605e-01,0.000000000000000000e+00,-5.185009152278658242e-05
9.255000000000001137e+01,2.980680663481630188e-01,2.980630544736129206e-01,2.980682881400788520e-01,2.980680663481630188e-01,2.980682150111680362e-01,0.000000000000000000e+00,-5.160537555110484035e-05
9.260000000000000853e+01,2.980680767744833259e-01,2.980630796171080399e-01,2.980682881400788520e-01,2.980680767744833259e-01,2.980682157986293546e-01,0.000000000000000000e+00,-5.136181521298619857e-05
9.265000000000000568e+01,2.980680876917181643e-01,2.980631046114686211e-01,2.980682881400788520e-01,2.980680876917181643e-01,2.980682165519731863e-01,0.000000000000000000e+00,-5.111940504566935093e-05
9.270000000000000284e+01,2.980680988914788387e-01,2.980631294543463206e-01,2.980682881400788520e-01,2.980680988914788387e-01,2.980682172683075115e-01,0.000000000000000000e+00,-5.087813961176262419e-05
9.275000000000000000e+01,2.980681101641528552e-01,2.980631541442446131e-01,2.980682881400788520e-01,2.980681101641528552e-01,2.980682179455945713e-01,0.000000000000000000e+00,-5.063801349918485508e-05
9.280000000000001137e+01,2.980681213033799515e-01,2.980631786805433836e-01,2.980682881400788520e-01,2.980681213033799515e-01,2.980682185826754593e-01,0.000000000000000000e+00,-5.039902132110949968e-05
9.285000000000000853e+01,2.980681321103553771e-01,2.980632030635014806e-01,2.980682881400788520e-01,2.980681321103553771e-01,2.980682191792730640e-01,0.000000000000000000e+00,-5.016115771591199543e-05
9.290000000000000568e+01,2.980681423978685518e-01,2.980632272942386196e-01,2.980682881400788520e-01,2.980681423978685518e-01,2.980682197359733054e-01,0.000000000000000000e+00,-4.992441734711732638e-05
9.295000000000000284e+01,2.980681519939953894e-01,2.980632513746963586e-01,2.980682881400788520e-01,2.980681519939953894e-01,2.980682202541866666e-01,0.000000000000000000e+00,-4.968879490334775109e-05
9.300000000000000000e+01,2.980681607453701809e-01,2.980632753075805885e-01,2.980682881400788520e-01,2.980681607453701809e-01,2.980682207360904057e-01,0.000000000000000000e+00,-4.945428509826799623e-05
9.305000000000001137e+01,2.980681685199758069e-01,2.980632990962868711e-01,2.980682881400788520e-01,2.980681685199758069e-01,2.980682211845538943e-01,0.000000000000000000e+00,-4.922088267052783452e-05
9.310000000000000853e+01,2.980681752094012649e-01,2.980633227448109546e-01,2.980682881400788520e-01,2.980681752094012649e-01,2.980682216030492993e-01,0.000000000000000000e+00,-4.898858238370022418e-05
9.315000000000000568e+01,2.980681807305314845e-01,2.980633462576473547e-01,2.980682881400788520e-01,2.980681807305314845e-01,2.980682219955499423e-01,0.000000000000000000e+00,-4.875737902621477964e-05
9.320000000000000284e+01,2.980681850266446720e-01,2.980633696396783883e-01,2.980682881400788520e-01,2.980681850266446720e-01,2.980682223664195551e-01,0.000000000000000000e+00,-4.852726741128569237e-05
9.325000000000000000e+01,2.980681880679101337e-01,2.980633928960570445e-01,2.980682881400788520e-01,2.980681880679101337e-01,2.980682227202947066e-01,0.000000000000000000e+00,-4.829824237683372933e-05
9.330000000000001137e+01,2.980681898512896888e-01,2.980634160320860260e-01,2.980682881400788520e-01,2.980681898512896888e-01,2.980682230619645656e-01,0.000000000000000000e+00,-4.807029878540233607e-05
9.335000000000000853e+01,2.980681903998613214e-01,2.980634390530971234e-01,2.980682881400788520e-01,2.980681903998613214e-01,2.980682233962495542e-01,0.000000000000000000e+00,-4.784343152406768856e-05
9.340000000000000568e+01,2.980681897615963805e-01,2.980634619643330319e-01,2.980682881400788520e-01,2.980681897615963805e-01,2.980682237278834967e-01,0.000000000000000000e+00,-4.761763550434198919e-05
9.345000000000000284e+01,2.980681880076309631e-01,2.980634847708347746e-01,2.980682881400788520e-01,2.980681880076309631e-01,2.980682240614009881e-01,0.000000000000000000e+00,-4.739290566207262912e-05
9.350000000000000000e+01,2.980681852300854917e-01,2.980635074773372306e-01,2.980682881400788520e-01,2.980681852300854917e-01,2.980682244010329218e-01,0.000000000000000000e+00,-4.716923695733466263e-05
9.355000000000001137e+01,2.980681815394922718e-01,2.980635300881756544e-01,2.980682881400788520e-01,2.980681815394922718e-01,2.980682247506131199e-01,0.000000000000000000e+00,-4.694662437431964917e-05
9.360000000000000853e+01,2.980681770619005855e-01,2.980635526072047958e-01,2.980682881400788520e-01,2.980681770619005855e-01,2.980682251134968985e-01,0.000000000000000000e+00,-4.672506292121979970e-05
9.365000000000000568e+01,2.980681719357312631e-01,2.980635750377317872e-01,2.980682881400788520e-01,2.980681719357312631e-01,2.980682254924948427e-01,0.000000000000000000e+00,-4.650454763010876180e-05
9.370000000000000284e+01,2.980681663084598920e-01,2.980635973824657947e-01,2.980682881400788520e-01,2.980681663084598920e-01,2.980682258898214587e-01,0.000000000000000000e+00,-4.628507355682031103e-05
9.375000000000000000e+01,2.980681603332054341e-01,2.980636196434829910e-01,2.980682881400788520e-01,2.980681603332054341e-01,2.980682263070610905e-01,0.000000000000000000e+00,-4.606663578082402684e-05
9.380000000000001137e+01,2.980681541653037447e-01,2.980636418222092909e-01,2.980682881400788520e-01,2.980681541653037447e-01,2.980682267451498224e-01,0.000000000000000000e+00,-4.584922940509980968e-05
9.385000000000000853e+01,2.980681479589425420e-01,2.980636639194196302e-01,2.980682881400788520e-01,2.980681479589425420e-01,2.980682272043752024e-01,0.000000000000000000e+00,-4.563284955601243885e-05
9.390000000000000568e+01,2.980681418639293256e-01,2.980636859352534529e-01,2.980682881400788520e-01,2.980681418639293256e-01,2.980682276843917844e-01,0.000000000000000000e+00,-4.541749138318430746e-05
9.395000000000000284e+01,2.980681360226612453e-01,2.980637078692464637e-01,2.980682881400788520e-01,2.980681360226612453e-01,2.980682281842524373e-01,0.000000000000000000e+00,-4.520315005937002771e-05
9.400000000000000000e+01,2.980681305673557602e-01,2.980637297203758695e-01,2.980682881400788520e-01,2.980681305673557602e-01,2.980682287024539190e-01,0.000000000000000000e+00,-4.498982078033004676e-05
9.405000000000001137e+01,2.980681256175963800e-01,2.980637514871187776e-01,2.980682881400788520e-01,2.980681256175963800e-01,2.980682292369952746e-01,0.000000000000000000e+00,-4.477749876470649203e-05
9.410000000000000853e+01,2.980681212782365641e-01,2.980637731675216950e-01,2.980682881400788520e-01,2.980681212782365641e-01,2.980682297854471141e-01,0.000000000000000000e+00,-4.456617925389991101e-05
9.415000000000000568e+01,2.980681176376962505e-01,2.980637947592784109e-01,2.980682881400788520e-01,2.980681176376962505e-01,2.980682303450296056e-01,0.000000000000000000e+00,-4.435585751194622781e-05
9.420000000000000284e+01,2.980681147666754960e-01,2.980638162598145402e-01,2.980682881400788520e-01,2.980681147666754960e-01,2.980682309126970742e-01,0.000000000000000000e+00,-4.414652882539660007e-05
9.425000000000000000e+01,2.980681127172993827e-01,2.980638376663762856e-01,2.980682881400788520e-01,2.980681127172993827e-01,2.980682314852265979e-01,0.000000000000000000e+00,-4.393818850319781104e-05
9.430000000000001137e+01,2.980681115226971878e-01,2.980638589761210877e-01,2.980682881400788520e-01,2.980681115226971878e-01,2.980682320593087131e-01,0.000000000000000000e+00,-4.373083187657387480e-05
9.435000000000000853e+01,2.980681111970107655e-01,2.980638801862071641e-01,2.980682881400788520e-01,2.980681111970107655e-01,2.980682326316370090e-01,0.000000000000000000e+00,-4.352445429890972164e-05
9.440000000000000568e+01,2.980681117358155441e-01,2.980639012938804955e-01,2.980682881400788520e-01,2.980681117358155441e-01,2.980682331989950584e-01,0.000000000000000000e+00,-4.331905114563435496e-05
9.445000000000000284e+01,2.980681131169296005e-01,2.980639222965564827e-01,2.980682881400788520e-01,2.980681131169296005e-01,2.980682337583379082e-01,0.000000000000000000e+00,-4.311461781410655603e-05
9.450000000000000000e+01,2.980681153015786733e-01,2.980639431918943316e-01,2.980682881400788520e-01,2.980681153015786733e-01,2.980682343068666862e-01,0.000000000000000000e+00,-4.291114972350032448e-05
9.455000000000001137e+01,2.980681182358771997e-01,2.980639639778628336e-01,2.980682881400788520e-01,2.980681182358771997e-01,2.980682348420943262e-01,0.000000000000000000e+00,-4.270864231469065082e-05
9.460000000000000853e+01,2.980681218525806364e-01,2.980639846527953774e-01,2.980682881400788520e-01,2.980681218525806364e-01,2.980682353619004132e-01,0.000000000000000000e+00,-4.250709105014048838e-05
9.465000000000000568e+01,2.980681260730582705e-01,2.980640052154338582e-01,2.980682881400788520e-01,2.980681260730582705e-01,2.980682358645752039e-01,0.000000000000000000e+00,-4.230649141378676977e-05
9.470000000000000284e+01,2.980681308094348947e-01,2.980640256649597641e-01,2.980682881400788520e-01,2.980681308094348947e-01,2.980682363488508790e-01,0.000000000000000000e+00,-4.210683891092731779e-05
9.475000000000000000e+01,2.980681359668450603e-01,2.980640460010131054e-01,2.980682881400788520e-01,2.980681359668450603e-01,2.980682368139199179e-01,0.000000000000000000e+00,-4.190812906810708558e-05
9.480000000000001137e+01,2.980681414457452827e-01,2.980640662236974103e-01,2.980682881400788520e-01,2.980681414457452827e-01,2.980682372594407048e-01,0.000000000000000000e+00,-4.171035743300498618e-05
9.485000000000000853e+01,2.980681471442299113e-01,2.980640863335731194e-01,2.980682881400788520e-01,2.980681471442299113e-01,2.980682376855305904e-01,0.000000000000000000e+00,-4.151351957431980062e-05
9.490000000000000568e+01,2.980681529602968172e-01,2.980641063316379347e-01,2.980682881400788520e-01,2.980681529602968172e-01,2.980682380927461295e-01,0.000000000000000000e+00,-4.131761108165666870e-05
9.495000000000000284e+01,2.980681587940151034e-01,2.980641262192962326e-01,2.980682881400788520e-01,2.980681587940151034e-01,2.980682384820527719e-01,0.000000000000000000e+00,-4.112262756541326810e-05
9.500000000000000000e+01,2.980681645495487087e-01,2.980641459983182084e-01,2.980682881400788520e-01,2.980681645495487087e-01,2.980682388547838957e-01,0.000000000000000000e+00,-4.092856465666646108e-05
9.505000000000001137e+01,2.980681701369961578e-01,2.980641656707905263e-01,2.980682881400788520e-01,2.980681701369961578e-01,2.980682392125912350e-01,0.000000000000000000e+00,-4.073541800705949672e-05
9.510000000000000853e+01,2.980681754740131528e-01,2.980641852390591429e-01,2.980682881400788520e-01,2.980681754740131528e-01,2.980682395573879817e-01,0.000000000000000000e+00,-4.054318328868926076e-05
9.515000000000000568e+01,2.980681804871895269e-01,2.980642047056674682e-01,2.980682881400788520e-01,2.980681804871895269e-01,2.980682398912868347e-01,0.000000000000000000e+00,-4.035185619399483308e-05
9.520000000000000284e+01,2.980681851131612992e-01,2.980642240732902515e-01,2.980682881400788520e-01,2.980681851131612992e-01,2.980682402165338307e-01,0.000000000000000000e+00,-4.016143243564787493e-05
9.525000000000000000e+01,2.980681892994431204e-01,2.980642433446661355e-01,2.980682881400788520e-01,2.980681892994431204e-01,2.980682405354407871e-01,0.000000000000000000e+00,-3.997190774644308382e-05
9.530000000000001137e+01,2.980681930049763895e-01,2.980642625225302100e-01,2.980682881400788520e-01,2.980681930049763895e-01,2.980682408503181335e-01,0.000000000000000000e+00,-3.978327787919171810e-05
9.535000000000000853e+01,2.980681962003930430e-01,2.980642816095486203e-01,2.980682881400788520e-01,2.980681962003930430e-01,2.980682411634092976e-01,0.000000000000000000e+00,-3.959553860661711375e-05
9.540000000000000568e+01,2.980681988680032313e-01,2.980643006082569491e-01,2.980682881400788520e-01,2.980681988680032313e-01,2.980682414768290878e-01,0.000000000000000000e+00,-3.940868572125174615e-05
9.545000000000000284e+01,2.980682010015209271e-01,2.980643195210040952e-01,2.980682881400788520e-01,2.980682010015209271e-01,2.980682417925076266e-01,0.000000000000000000e+00,-3.922271503533824243e-05
9.550000000000000000e+01,2.980682026055475053e-01,2.980643383499023691e-01,2.980682881400788520e-01,2.980682026055475053e-01,2.980682421121404468e-01,0.000000000000000000e+00,-3.903762238073249448e-05
9.555000000000001137e+01,2.980682036948374969e-01,2.980643570967865252e-01,2.980682881400788520e-01,2.980682036948374969e-01,2.980682424371474126e-01,0.000000000000000000e+00,-3.885340360881027520e-05
9.560000000000000853e+01,2.980682042933764930e-01,2.980643757631807333e-01,2.980682881400788520e-01,2.980682042933764930e-01,2.980682427686398017e-01,0.000000000000000000e+00,-3.867005459037751406e-05
9.565000000000000568e+01,2.980682044333023972e-01,2.980643943502758741e-01,2.980682881400788520e-01,2.980682044333023972e-01,2.980682431073974348e-01,0.000000000000000000e+00,-3.848757121558318817e-05
9.570000000000000284e+01,2.980682041537054960e-01,2.980644128589164943e-01,2.980682881400788520e-01,2.980682041537054960e-01,2.980682434538559078e-01,0.000000000000000000e+00,-3.830594939383662482e-05
9.575000000000000000e+01,2.980682034993428764e-01,2.980644312895981973e-01,2.980682881400788520e-01,2.980682034993428764e-01,2.980682438081035390e-01,0.000000000000000000e+00,-3.812518505372802942e-05
9.580000000000001137e+01,2.980682025193032159e-01,2.980644496424746936e-01,2.980682881400788520e-01,2.980682025193032159e-01,2.980682441698890295e-01,0.000000000000000000e+00,-3.794527414295203571e-05
9.585000000000000853e+01,2.980682012656580282e-01,2.980644679173751199e-01,2.980682881400788520e-01,2.980682012656580282e-01,2.980682445386379498e-01,0.000000000000000000e+00,-3.776621262823553853e-05
9.590000000000000568e+01,2.980681997921333926e-01,2.980644861138292967e-01,2.980682881400788520e-01,2.980681997921333926e-01,2.980682449134788303e-01,0.000000000000000000e+00,-3.758799649526735624e-05
9.595000000000000284e+01,2.980681981528334745e-01,2.980645042311020898e-01,2.980682881400788520e-01,2.980681981528334745e-01,2.980682452932769677e-01,0.000000000000000000e+00,-3.741062174863206050e-05
9.600000000000000000e+01,2.980681964010453711e-01,2.980645222682339335e-01,2.980682881400788520e-01,2.980681964010453711e-01,2.980682456766750588e-01,0.000000000000000000e+00,-3.723408441174516127e-05
9.605000000000001137e+01,2.980681945881495931e-01,2.980645402240871267e-01,2.980682881400788520e-01,2.980681945881495931e-01,2.980682460621398300e-01,0.000000000000000000e+00,-3.705838052679105661e-05
9.610000000000000853e+01,2.980681927626575023e-01,2.980645580973969033e-01,2.980682881400788520e-01,2.980681927626575023e-01,2.980682464480123861e-01,0.000000000000000000e+00,-3.688350615466292720e-05
9.615000000000000568e+01,2.980681909693914666e-01,2.980645758868243345e-01,2.980682881400788520e-01,2.980681909693914666e-01,2.980682468325618339e-01,0.000000000000000000e+00,-3.670945737490234628e-05
9.620000000000000284e+01,2.980681892488197815e-01,2.980645935910111177e-01,2.980682881400788520e-01,2.980681892488197815e-01,2.980682472140396833e-01,0.000000000000000000e+00,-3.653623028564138327e-05
9.625000000000000000e+01,2.980681876365528504e-01,2.980646112086338673e-01,2.980682881400788520e-01,2.980681876365528504e-01,2.980682475907342477e-01,0.000000000000000000e+00,-3.636382100354367734e-05
9.630000000000001137e+01,2.980681861630019580e-01,2.980646287384562942e-01,2.980682881400788520e-01,2.980681861630019580e-01,2.980682479610226587e-01,0.000000000000000000e+00,-3.619222566374479959e-05
9.635000000000000853e+01,2.980681848531985256e-01,2.980646461793781121e-01,2.980682881400788520e-01,2.980681848531985256e-01,2.980682483234201041e-01,0.000000000000000000e+00,-3.602144041979262184e-05
9.640000000000000568e+01,2.980681837267663004e-01,2.980646635304795566e-01,2.980682881400788520e-01,2.980681837267663004e-01,2.980682486766239592e-01,0.000000000000000000e+00,-3.585146144358466335e-05
9.645000000000000284e+01,2.980681827980353749e-01,2.980646807910598550e-01,2.980682881400788520e-01,2.980681827980353749e-01,2.980682490195524226e-01,0.000000000000000000e+00,-3.568228492530423133e-05
9.650000000000000000e+01,2.980681820762844936e-01,2.980646979606687008e-01,2.980682881400788520e-01,2.980681820762844936e-01,2.980682493513760467e-01,0.000000000000000000e+00,-3.551390707335357305e-05
9.655000000000001137e+01,2.980681815660929379e-01,2.980647150391302902e-01,2.980682881400788520e-01,2.980681815660929379e-01,2.980682496715417185e-01,0.000000000000000000e+00,-3.534632411428340949e-05
9.660000000000000853e+01,2.980681812677841713e-01,2.980647320265592537e-01,2.980682881400788520e-01,2.980681812677841713e-01,2.980682499797885354e-01,0.000000000000000000e+00,-3.517953229271933836e-05
9.665000000000000568e+01,2.980681811779394841e-01,2.980647489233675951e-01,2.980682881400788520e-01,2.980681811779394841e-01,2.980682502761547448e-01,0.000000000000000000e+00,-3.501352787128443562e-05
9.670000000000000284e+01,2.980681812899605432e-01,2.980647657302633591e-01,2.980682881400788520e-01,2.980681812899605432e-01,2.980682505609764110e-01,0.000000000000000000e+00,-3.484830713051687641e-05
9.675000000000000000e+01,2.980681815946584767e-01,2.980647824482404729e-01,2.980682881400788520e-01,2.980681815946584767e-01,2.980682508348773685e-01,0.000000000000000000e+00,-3.468386636878404594e-05
9.680000000000001137e+01,2.980681820808492866e-01,2.980647990785605383e-01,2.980682881400788520e-01,2.980681820808492866e-01,2.980682510987507361e-01,0.000000000000000000e+00,-3.452020190219202891e-05
9.685000000000000853e+01,2.980681827359348279e-01,2.980648156227267975e-01,2.980682881400788520e-01,2.980681827359348279e-01,2.980682513537332157e-01,0.000000000000000000e+00,-3.435731006449068087e-05
9.690000000000000568e+01,2.980681835464512042e-01,2.980648320824516029e-01,2.980682881400788520e-01,2.980681835464512042e-01,2.980682516011722849e-01,0.000000000000000000e+00,-3.419518720697415265e-05
9.695000000000000284e+01,2.980681844985693107e-01,2.980648484596176706e-01,2.980682881400788520e-01,2.980681844985693107e-01,2.980682518425875061e-01,0.000000000000000000e+00,-3.403382969837837226e-05
9.700000000000000000e+01,2.980681855785328183e-01,2.980648647562348930e-01,2.980682881400788520e-01,2.980681855785328183e-01,2.980682520796273383e-01,0.000000000000000000e+00,-3.387323392477408835e-05
9.705000000000001137e+01,2.980681867730245460e-01,2.980648809743930983e-01,2.980682881400788520e-01,2.980681867730245460e-01,2.980682523140220086e-01,0.000000000000000000e+00,-3.371339628945735904e-05
9.710000000000000853e+01,2.980681880694522334e-01,2.980648971162133121e-01,2.980682881400788520e-01,2.980681880694522334e-01,2.980682525475346067e-01,0.000000000000000000e+00,-3.355431321283753346e-05
9.715000000000000568e+01,2.980681894561513223e-01,2.980649131837977417e-01,2.980682881400788520e-01,2.980681894561513223e-01,2.980682527819110139e-01,0.000000000000000000e+00,-3.339598113232286847e-05
9.720000000000000284e+01,2.980681909225020854e-01,2.980649291791801492e-01,2.980682881400788520e-01,2.980681909225020854e-01,2.980682530188303314e-01,0.000000000000000000e+00,-3.323839650220508142e-05
9.725000000000000000e+01,2.980681924589646536e-01,2.980649451042783893e-01,2.980682881400788520e-01,2.980681924589646536e-01,2.980682532598577517e-01,0.000000000000000000e+00,-3.308155579354416724e-05
9.730000000000001137e+01,2.980681940570360511e-01,2.980649609608502781e-01,2.980682881400788520e-01,2.980681940570360511e-01,2.980682535063996497e-01,0.000000000000000000e+00,-3.292545549405238202e-05
9.735000000000000853e+01,2.980681957091375067e-01,2.980649767504531811e-01,2.980682881400788520e-01,2.980681957091375067e-01,2.980682537596640036e-01,0.000000000000000000e+00,-3.277009210798023241e-05
9.740000000000000568e+01,2.980681974084422592e-01,2.980649924744099288e-01,2.980682881400788520e-01,2.980681974084422592e-01,2.980682540206255338e-01,0.000000000000000000e+00,-3.261546215600371175e-05
9.745000000000000284e+01,2.980681991486553439e-01,2.980650081337802848e-01,2.980682881400788520e-01,2.980681991486553439e-01,2.980682542899978360e-01,0.000000000000000000e+00,-3.246156217511482283e-05
9.750000000000000000e+01,2.980682009237588526e-01,2.980650237293401283e-01,2.980682881400788520e-01,2.980682009237588526e-01,2.980682545682119544e-01,0.000000000000000000e+00,-3.230838871851483813e-05
9.755000000000001137e+01,2.980682027277379298e-01,2.980650392615678546e-01,2.980682881400788520e-01,2.980682027277379298e-01,2.980682548554033917e-01,0.000000000000000000e+00,-3.215593835551199860e-05
9.760000000000000853e+01,2.980682045543008307e-01,2.980650547306392673e-01,2.980682881400788520e-01,2.980682045543008307e-01,2.980682551514063916e-01,0.000000000000000000e+00,-3.200420767142378637e-05
9.765000000000000568e+01,2.980682063966091366e-01,2.980650701364302435e-01,2.980682881400788520e-01,2.980682063966091366e-01,2.980682554557569919e-01,0.000000000000000000e+00,-3.185319326748381214e-05
9.770000000000000284e+01,2.980682082470319516e-01,2.980650854785275028e-01,2.980682881400788520e-01,2.980682082470319516e-01,2.980682557677035716e-01,0.000000000000000000e+00,-3.170289176075471982e-05
9.775000000000000000e+01,2.980682100969365145e-01,2.980651007562473698e-01,2.980682881400788520e-01,2.980682100969365145e-01,2.980682560862257802e-01,0.000000000000000000e+00,-3.155329978404627510e-05
9.780000000000001137e+01,2.980682119365286042e-01,2.980651159686614760e-01,2.980682881400788520e-01,2.980682119365286042e-01,2.980682564100600729e-01,0.000000000000000000e+00,-3.140441398583957290e-05
9.785000000000000853e+01,2.980682137547504551e-01,2.980651311146292892e-01,2.980682881400788520e-01,2.980682137547504551e-01,2.980682567377323511e-01,0.000000000000000000e+00,-3.125623103021706571e-05
9.790000000000000568e+01,2.980682155392458399e-01,2.980651461928363055e-01,2.980682881400788520e-01,2.980682155392458399e-01,2.980682570675959875e-01,0.000000000000000000e+00,-3.110874759679777571e-05
9.795000000000000284e+01,2.980682172763964854e-01,2.980651612018365704e-01,2.980682881400788520e-01,2.980682172763964854e-01,2.980682573978746253e-01,0.000000000000000000e+00,-3.096196038067813801e-05
9.800000000000000000e+01,2.980682189514322067e-01,2.980651761400994193e-01,2.980682881400788520e-01,2.980682189514322067e-01,2.980682577267086408e-01,0.000000000000000000e+00,-3.081586609237874595e-05
9.805000000000001137e+01,2.980682205486158698e-01,2.980651910060579945e-01,2.980682881400788520e-01,2.980682205486158698e-01,2.980682580522037717e-01,0.000000000000000000e+00,-3.067046145779359697e-05
9.810000000000000853e+01,2.980682220514990211e-01,2.980652057981590386e-01,2.980682881400788520e-01,2.980682220514990211e-01,2.980682583724808543e-01,0.000000000000000000e+00,-3.052574321814530817e-05
9.815000000000000568e+01,2.980682234432438515e-01,2.980652205149124101e-01,2.980682881400788520e-01,2.980682234432438515e-01,2.980682586857253957e-01,0.000000000000000000e+00,-3.038170812994250389e-05
9.820000000000000284e+01,2.980682247070025603e-01,2.980652351549392121e-01,2.980682881400788520e-01,2.980682247070025603e-01,2.980682589902357016e-01,0.000000000000000000e+00,-3.023835296493998813e-05
9.825000000000000000e+01,2.980682258263445683e-01,2.980652497170168669e-01,2.980682881400788520e-01,2.980682258263445683e-01,2.980682592844678402e-01,0.000000000000000000e+00,-3.009567451010040112e-05
9.830000000000001137e+01,2.980682267857194256e-01,2.980652642001204167e-01,2.980682881400788520e-01,2.980682267857194256e-01,2.980682595670772206e-01,0.000000000000000000e+00,-2.995366956755727512e-05
9.835000000000000853e+01,2.980682275709407580e-01,2.980652786034589385e-01,2.980682881400788520e-01,2.980682275709407580e-01,2.980682598369543967e-01,0.000000000000000000e+00,-2.981233495457803937e-05
9.840000000000000568e+01,2.980682281696770963e-01,2.980652929265053541e-01,2.980682881400788520e-01,2.980682281696770963e-01,2.980682600932557103e-01,0.000000000000000000e+00,-2.967166750352589352e-05
9.845000000000000284e+01,2.980682285719333802e-01,2.980653071690205769e-01,2.980682881400788520e-01,2.980682285719333802e-01,2.980682603354267712e-01,0.000000000000000000e+00,-2.953166406182096938e-05
9.850000000000000000e+01,2.980682287705070377e-01,2.980653213310691663e-01,2.980682881400788520e-01,2.980682287705070377e-01,2.980682605632183346e-01,0.000000000000000000e+00,-2.939232149189880268e-05
9.855000000000001137e+01,2.980682287614029313e-01,2.980653354130279320e-01,2.980682881400788520e-01,2.980682287614029313e-01,2.980682607766950709e-01,0.000000000000000000e+00,-2.925363667116617547e-05
9.860000000000000853e+01,2.980682285441915158e-01,2.980653494155865446e-01,2.980682881400788520e-01,2.980682285441915158e-01,2.980682609762357327e-01,0.000000000000000000e+00,-2.911560649195391273e-05
9.865000000000000568e+01,2.980682281222972185e-01,2.980653633397395419e-01,2.980682881400788520e-01,2.980682281222972185e-01,2.980682611625256606e-01,0.000000000000000000e+00,-2.897822786146523705e-05
9.870000000000000284e+01,2.980682275032031092e-01,2.980653771867712853e-01,2.980682881400788520e-01,2.980682275032031092e-01,2.980682613365414069e-01,0.000000000000000000e+00,-2.884149770172056578e-05
9.875000000000000000e+01,2.980682266985630324e-01,2.980653909582330341e-01,2.980682881400788520e-01,2.980682266985630324e-01,2.980682614995279756e-01,0.000000000000000000e+00,-2.870541294949771055e-05
9.880000000000001137e+01,2.980682257242122102e-01,2.980654046559134684e-01,2.980682881400788520e-01,2.980682257242122102e-01,2.980682616529690687e-01,0.000000000000000000e+00,-2.856997055626746206e-05
9.885000000000000853e+01,2.980682246000712632e-01,2.980654182818027742e-01,2.980682881400788520e-01,2.980682246000712632e-01,2.980682617985516147e-01,0.000000000000000000e+00,-2.843516748812510242e-05
9.890000000000000568e+01,2.980682233499413747e-01,2.980654318380520640e-01,2.980682881400788520e-01,2.980682233499413747e-01,2.980682619381246345e-01,0.000000000000000000e+00,-2.830100072571695383e-05
9.895000000000000284e+01,2.980682220011908190e-01,2.980654453269280801e-01,2.980682881400788520e-01,2.980682220011908190e-01,2.980682620736544997e-01,0.000000000000000000e+00,-2.816746726416305462e-05
9.900000000000000000e+01,2.980682205843366295e-01,2.980654587507654552e-01,2.980682881400788520e-01,2.980682205843366295e-01,2.980682622071768040e-01,0.000000000000000000e+00,-2.803456411297616598e-05
9.905000000000001137e+01,2.980682191325284558e-01,2.980654721119168626e-01,2.980682881400788520e-01,2.980682191325284558e-01,2.980682623407464593e-01,0.000000000000000000e+00,-2.790228829597705173e-05
9.910000000000000853e+01,2.980682176809433259e-01,2.980654854127026687e-01,2.980682881400788520e-01,2.980682176809433259e-01,2.980682624763877908e-01,0.000000000000000000e+00,-2.777063685120705094e-05
9.915000000000000568e+01,2.980682162661042467e-01,2.980654986553612495e-01,2.980682881400788520e-01,2.980682162661042467e-01,2.980682626160442994e-01,0.000000000000000000e+00,-2.763960683083800107e-05
9.920000000000000284e+01,2.980682149251374646e-01,2.980655118420015848e-01,2.980682881400788520e-01,2.980682149251374646e-01,2.980682627615316993e-01,0.000000000000000000e+00,-2.750919530108047382e-05
9.925000000000000000e+01,2.980682136949843741e-01,2.980655249745587376e-01,2.980682881400788520e-01,2.980682136949843741e-01,2.980682629144929541e-01,0.000000000000000000e+00,-2.737939934209101148e-05
9.930000000000001137e+01,2.980682126115873354e-01,2.980655380547534983e-01,2.980682881400788520e-01,2.980682126115873354e-01,2.980682630763582530e-01,0.000000000000000000e+00,-2.725021604787844842e-05
9.935000000000000853e+01,2.980682117090684979e-01,2.980655510840574118e-01,2.980682881400788520e-01,2.980682117090684979e-01,2.980682632483100392e-01,0.000000000000000000e+00,-2.712164252621079852e-05
9.940000000000000568e+01,2.980682110189222800e-01,2.980655640636642456e-01,2.980682881400788520e-01,2.980682110189222800e-01,2.980682634312540880e-01,0.000000000000000000e+00,-2.699367589852231866e-05
9.945000000000000284e+01,2.980682105692414319e-01,2.980655769944675071e-01,2.980682881400788520e-01,2.980682105692414319e-01,2.980682636257974694e-01,0.000000000000000000e+00,-2.686631329982222909e-05
9.950000000000000000e+01,2.980682103839974451e-01,2.980655898770459555e-01,2.980682881400788520e-01,2.980682103839974451e-01,2.980682638322338374e-01,0.000000000000000000e+00,-2.673955187860544973e-05
9.955000000000001137e+01,2.980682104823937362e-01,2.980656027116566631e-01,2.980682881400788520e-01,2.980682104823937362e-01,2.980682640505363246e-01,0.000000000000000000e+00,-2.661338879676510837e-05
9.960000000000000853e+01,2.980682108783102024e-01,2.980656154982355144e-01,2.980682881400788520e-01,2.980682108783102024e-01,2.980682642803584304e-01,0.000000000000000000e+00,-2.648782122950819662e-05
9.965000000000000568e+01,2.980682115798535814e-01,2.980656282364061438e-01,2.980682881400788520e-01,2.980682115798535814e-01,2.980682645210426807e-01,0.000000000000000000e+00,-2.636284636527461039e-05
9.970000000000000284e+01,2.980682125890285472e-01,2.980656409254958117e-01,2.980682881400788520e-01,2.980682125890285472e-01,2.980682647716363931e-01,0.000000000000000000e+00,-2.623846140565887398e-05
9.975000000000000000e+01,2.980682139015393695e-01,2.980656535645588856e-01,2.980682881400788520e-01,2.980682139015393695e-01,2.980682650309154358e-01,0.000000000000000000e+00,-2.611466356533604497e-05
9.980000000000001137e+01,2.980682155067297945e-01,2.980656661524063722e-01,2.980682881400788520e-01,2.980682155067297945e-01,2.980682652974135927e-01,0.000000000000000000e+00,-2.599145007199107167e-05
9.985000000000000853e+01,2.980682173876658680e-01,2.980656786876417774e-01,2.980682881400788520e-01,2.980682173876658680e-01,2.980682655694584238e-01,0.000000000000000000e+00,-2.586881816625220620e-05
9.990000000000000568e+01,2.980682195213623098e-01,2.980656911687014077e-01,2.980682881400788520e-01,2.980682195213623098e-01,2.980682658452115663e-01,0.000000000000000000e+00,-2.574676510162747021e-05
9.995000000000000284e+01,2.980682218791504967e-01,2.980657035938985566e-01,2.980682881400788520e-01,2.980682218791504967e-01,2.980682661227129771e-01,0.000000000000000000e+00,-2.562528814444546085e-05
1.000000000000000000e+02,2.980682244271808390e-01,2.980657159614708007e-01,2.980682881400788520e-01,2.980682244271808390e-01,2.980682663999282278e-01,0.000000000000000000e+00,-2.550438457379909763e-05
1.000500000000000114e+02,2.980682271270516659e-01,2.980657282696287380e-01,2.980682881400788520e-01,2.980682271270516659e-01,2.980682666747968557e-01,0.000000000000000000e+00,-2.538405168149263536e-05
1.001000000000000085e+02,2.980682299365509658e-01,2.980657405166046159e-01,2.980682881400788520e-01,2.980682299365509658e-01,2.980682669452818234e-01,0.000000000000000000e+00,-2.526428677199196713e-05
1.001500000000000057e+02,2.980682328104961032e-01,2.980657527007013474e-01,2.980682881400788520e-01,2.980682328104961032e-01,2.980682672094175922e-01,0.000000000000000000e+00,-2.514508716237655341e-05
1.002000000000000028e+02,2.980682357016533057e-01,2.980657648203381416e-01,2.980682881400788520e-01,2.980682357016533057e-01,2.980682674653564179e-01,0.000000000000000000e+00,-2.502645018229450905e-05
1.002500000000000000e+02,2.980682385617171026e-01,2.980657768740945235e-01,2.980682881400788520e-01,2.980682385617171026e-01,2.980682677114119272e-01,0.000000000000000000e+00,-2.490837317391900134e-05
1.003000000000000114e+02,2.980682413423277888e-01,2.980657888607489148e-01,2.980682881400788520e-01,2.980682413423277888e-01,2.980682679460981421e-01,0.000000000000000000e+00,-2.479085349190608814e-05
1.003500000000000085e+02,2.980682439961043206e-01,2.980658007793133835e-01,2.980682881400788520e-01,2.980682439961043206e-01,2.980682681681636748e-01,0.000000000000000000e+00,-2.467388850335384685e-05
1.004000000000000057e+02,2.980682464776689966e-01,2.980658126290616217e-01,2.980682881400788520e-01,2.980682464776689966e-01,2.980682683766204266e-01,0.000000000000000000e+00,-2.455747558776132718e-05
1.004500000000000028e+02,2.980682487446404960e-01,2.980658244095513165e-01,2.980682881400788520e-01,2.980682487446404960e-01,2.980682685707650159e-01,0.000000000000000000e+00,-2.444161213698882868e-05
1.005000000000000000e+02,2.980682507585724617e-01,2.980658361206389717e-01,2.980682881400788520e-01,2.980682507585724617e-01,2.980682687501944872e-01,0.000000000000000000e+00,-2.432629555521709751e-05
1.005500000000000114e+02,2.980682524858157545e-01,2.980658477624877900e-01,2.980682881400788520e-01,2.980682524858157545e-01,2.980682689148136388e-01,0.000000000000000000e+00,-2.421152325890647567e-05
1.006000000000000085e+02,2.980682538982837859e-01,2.980658593355681174e-01,2.980682881400788520e-01,2.980682538982837859e-01,2.980682690648358002e-01,0.000000000000000000e+00,-2.409729267675515590e-05
1.006500000000000057e+02,2.980682549741032195e-01,2.980658708406507817e-01,2.980682881400788520e-01,2.980682549741032195e-01,2.980682692007757262e-01,0.000000000000000000e+00,-2.398360124965639293e-05
1.007000000000000028e+02,2.980682556981342768e-01,2.980658822787929374e-01,2.980682881400788520e-01,2.980682556981342768e-01,2.980682693234359970e-01,0.000000000000000000e+00,-2.387044643065422395e-05
1.007500000000000000e+02,2.980682560623472699e-01,2.980658936513176926e-01,2.980682881400788520e-01,2.980682560623472699e-01,2.980682694338862015e-01,0.000000000000000000e+00,-2.375782568489817953e-05
1.008000000000000114e+02,2.980682560660469771e-01,2.980659049597872423e-01,2.980682881400788520e-01,2.980682560660469771e-01,2.980682695334361809e-01,0.000000000000000000e+00,-2.364573648959580228e-05
1.008500000000000085e+02,2.980682557159375912e-01,2.980659162059705602e-01,2.980682881400788520e-01,2.980682557159375912e-01,2.980682696236039986e-01,0.000000000000000000e+00,-2.353417633396404752e-05
1.009000000000000057e+02,2.980682550260265185e-01,2.980659273918069840e-01,2.980682881400788520e-01,2.980682550260265185e-01,2.980682697060789144e-01,0.000000000000000000e+00,-2.342314271917840028e-05
1.009500000000000028e+02,2.980682540173683059e-01,2.980659385193653588e-01,2.980682881400788520e-01,2.980682540173683059e-01,2.980682697826811944e-01,0.000000000000000000e+00,-2.331263315832058630e-05
1.010000000000000000e+02,2.980682527176525820e-01,2.980659495908010159e-01,2.980682881400788520e-01,2.980682527176525820e-01,2.980682698553186460e-01,0.000000000000000000e+00,-2.320264517632467701e-05
1.010500000000000114e+02,2.980682511606458918e-01,2.980659606083108648e-01,2.980682881400788520e-01,2.980682511606458918e-01,2.980682699259418200e-01,0.000000000000000000e+00,-2.309317630992090752e-05
1.011000000000000085e+02,2.980682493854980297e-01,2.980659715740880400e-01,2.980682881400788520e-01,2.980682493854980297e-01,2.980682699964987692e-01,0.000000000000000000e+00,-2.298422410757888136e-05
1.011500000000000057e+02,2.980682474359284129e-01,2.980659824902769928e-01,2.980682881400788520e-01,2.980682474359284129e-01,2.980682700688899733e-01,0.000000000000000000e+00,-2.287578612944876269e-05
1.012000000000000028e+02,2.980682453593100356e-01,2.980659933589303590e-01,2.980682881400788520e-01,2.980682453593100356e-01,2.980682701449250960e-01,0.000000000000000000e+00,-2.276785994730139785e-05
1.012500000000000000e+02,2.980682432056711018e-01,2.980660041819678807e-01,2.980682881400788520e-01,2.980682432056711018e-01,2.980682702262823502e-01,0.000000000000000000e+00,-2.266044314446750854e-05
1.013000000000000114e+02,2.980682410266364823e-01,2.980660149611397136e-01,2.980682881400788520e-01,2.980682410266364823e-01,2.980682703144713064e-01,0.000000000000000000e+00,-2.255353331577589232e-05
1.013500000000000085e+02,2.980682388743318700e-01,2.980660256979932865e-01,2.980682881400788520e-01,2.980682388743318700e-01,2.980682704108000292e-01,0.000000000000000000e+00,-2.244712806749144009e-05
1.014000000000000057e+02,2.980682368002759430e-01,2.980660363938456570e-01,2.980682881400788520e-01,2.980682368002759430e-01,2.980682705163473778e-01,0.000000000000000000e+00,-2.234122501725196782e-05
1.014500000000000028e+02,2.980682348542835758e-01,2.980660470497615289e-01,2.980682881400788520e-01,2.980682348542835758e-01,2.980682706319409125e-01,0.000000000000000000e+00,-2.223582179400568514e-05
1.015000000000000000e+02,2.980682330834064087e-01,2.980660576665374317e-01,2.980682881400788520e-01,2.980682330834064087e-01,2.980682707581411850e-01,0.000000000000000000e+00,-2.213091603794827773e-05
1.015500000000000114e+02,2.980682315309324260e-01,2.980660682446920617e-01,2.980682881400788520e-01,2.980682315309324260e-01,2.980682708952320792e-01,0.000000000000000000e+00,-2.202650540046008801e-05
1.016000000000000085e+02,2.980682302354678570e-01,2.980660787844636728e-01,2.980682881400788520e-01,2.980682302354678570e-01,2.980682710432180360e-01,0.000000000000000000e+00,-2.192258754404444773e-05
1.016500000000000057e+02,2.980682292301212177e-01,2.980660892858135180e-01,2.980682881400788520e-01,2.980682292301212177e-01,2.980682712018277170e-01,0.000000000000000000e+00,-2.181916014226545152e-05
1.017000000000000028e+02,2.980682285418082000e-01,2.980660997484361752e-01,2.980682881400788520e-01,2.980682285418082000e-01,2.980682713705241071e-01,0.000000000000000000e+00,-2.171622087968743474e-05
1.017500000000000000e+02,2.980682281906912312e-01,2.980661101717754780e-01,2.980682881400788520e-01,2.980682281906912312e-01,2.980682715485206691e-01,0.000000000000000000e+00,-2.161376745181506110e-05
1.018000000000000114e+02,2.980682281897673591e-01,2.980661205550465542e-01,2.980682881400788520e-01,2.980682281897673591e-01,2.980682717348030475e-01,0.000000000000000000e+00,-2.151179756503401343e-05
1.018500000000000085e+02,2.980682285446124014e-01,2.980661308972623047e-01,2.980682881400788520e-01,2.980682285446124014e-01,2.980682719281559367e-01,0.000000000000000000e+00,-2.141030893655333786e-05
1.019000000000000057e+02,2.980682292532867983e-01,2.980661411972647112e-01,2.980682881400788520e-01,2.980682292532867983e-01,2.980682721271941671e-01,0.000000000000000000e+00,-2.130929929434822163e-05
1.019500000000000028e+02,2.980682303064048910e-01,2.980661514537595869e-01,2.980682881400788520e-01,2.980682303064048910e-01,2.980682723303972881e-01,0.000000000000000000e+00,-2.120876637710444808e-05
1.020000000000000000e+02,2.980682316873652926e-01,2.980661616653535462e-01,2.980682881400788520e-01,2.980682316873652926e-01,2.980682725361469831e-01,0.000000000000000000e+00,-2.110870793416349536e-05
1.020500000000000114e+02,2.980682333727366906e-01,2.980661718305934182e-01,2.980682881400788520e-01,2.980682333727366906e-01,2.980682727427659828e-01,0.000000000000000000e+00,-2.100912172546905813e-05
1.021000000000000085e+02,2.980682353327900880e-01,2.980661819480058261e-01,2.980682881400788520e-01,2.980682353327900880e-01,2.980682729485579774e-01,0.000000000000000000e+00,-2.091000552151459934e-05
1.021500000000000057e+02,2.980682375321646593e-01,2.980661920161370437e-01,2.980682881400788520e-01,2.980682375321646593e-01,2.980682731518473627e-01,0.000000000000000000e+00,-2.081135710329136605e-05
1.022000000000000028e+02,2.980682399306521235e-01,2.980662020335916318e-01,2.980682881400788520e-01,2.980682399306521235e-01,2.980682733510178206e-01,0.000000000000000000e+00,-2.071317426223798764e-05
1.022500000000000000e+02,2.980682424840815914e-01,2.980662119990689640e-01,2.980682881400788520e-01,2.980682424840815914e-01,2.980682735445489562e-01,0.000000000000000000e+00,-2.061545480019038565e-05
1.023000000000000114e+02,2.980682451452844606e-01,2.980662219113972555e-01,2.980682881400788520e-01,2.980682451452844606e-01,2.980682737310501595e-01,0.000000000000000000e+00,-2.051819652933258825e-05
1.023500000000000085e+02,2.980682478651183187e-01,2.980662317695636498e-01,2.980682881400788520e-01,2.980682478651183187e-01,2.980682739092908595e-01,0.000000000000000000e+00,-2.042139727214818174e-05
1.024000000000000057e+02,2.980682505935256521e-01,2.980662415727404757e-01,2.980682881400788520e-01,2.980682505935256521e-01,2.980682740782266138e-01,0.000000000000000000e+00,-2.032505486137197882e-05
1.024500000000000028e+02,2.980682532806053220e-01,2.980662513203063968e-01,2.980682881400788520e-01,2.980682532806053220e-01,2.980682742370203697e-01,0.000000000000000000e+00,-2.022916713994249327e-05
1.025000000000000000e+02,2.980682558776716062e-01,2.980662610118625655e-01,2.980682881400788520e-01,2.980682558776716062e-01,2.980682743850586180e-01,0.000000000000000000e+00,-2.013373196095447561e-05
1.025500000000000114e+02,2.980682583382788797e-01,2.980662706472432255e-01,2.980682881400788520e-01,2.980682583382788797e-01,2.980682745219619956e-01,0.000000000000000000e+00,-2.003874718761167580e-05
1.026000000000000085e+02,2.980682606191887851e-01,2.980662802265208189e-01,2.980682881400788520e-01,2.980682606191887851e-01,2.980682746475901146e-01,0.000000000000000000e+00,-1.994421069318007340e-05
1.026500000000000057e+02,2.980682626812592995e-01,2.980662897500049868e-01,2.980682881400788520e-01,2.980682626812592995e-01,2.980682747620410633e-01,0.000000000000000000e+00,-1.985012036094079279e-05
1.027000000000000028e+02,2.980682644902377665e-01,2.980662992182365190e-01,2.980682881400788520e-01,2.980682644902377665e-01,2.980682748656449665e-01,0.000000000000000000e+00,-1.975647408414360774e-05
1.027500000000000000e+02,2.980682660174399090e-01,2.980663086319758071e-01,2.980682881400788520e-01,2.980682660174399090e-01,2.980682749589523839e-01,0.000000000000000000e+00,-1.966326976596029371e-05
1.028000000000000114e+02,2.980682672403023314e-01,2.980663179921859696e-01,2.980682881400788520e-01,2.980682672403023314e-01,2.980682750427178784e-01,0.000000000000000000e+00,-1.957050531943805790e-05
1.028500000000000085e+02,2.980682681427970770e-01,2.980663273000122016e-01,2.980682881400788520e-01,2.980682681427970770e-01,2.980682751178789225e-01,0.000000000000000000e+00,-1.947817866745336245e-05
1.029000000000000057e+02,2.980682687157008570e-01,2.980663365567565726e-01,2.980682881400788520e-01,2.980682687157008570e-01,2.980682751855308621e-01,0.000000000000000000e+00,-1.938628774266558833e-05
1.029500000000000028e+02,2.980682689567145660e-01,2.980663457638500491e-01,2.980682881400788520e-01,2.980682689567145660e-01,2.980682752468988284e-01,0.000000000000000000e+00,-1.929483048747119051e-05
1.030000000000000000e+02,2.980682688704321404e-01,2.980663549228215747e-01,2.980682881400788520e-01,2.980682688704321404e-01,2.980682753033069843e-01,0.000000000000000000e+00,-1.920380485395825639e-05
1.030500000000000114e+02,2.980682684681616457e-01,2.980663640352657073e-01,2.980682881400788520e-01,2.980682684681616457e-01,2.980682753561461062e-01,0.000000000000000000e+00,-1.911320880386088117e-05
1.031000000000000085e+02,2.980682677676034231e-01,2.980663731028092567e-01,2.980682881400788520e-01,2.980682677676034231e-01,2.980682754068401108e-01,0.000000000000000000e+00,-1.902304030851477318e-05
1.031500000000000057e+02,2.980682667923951756e-01,2.980663821270777003e-01,2.980682881400788520e-01,2.980682667923951756e-01,2.980682754568125814e-01,0.000000000000000000e+00,-1.893329734881280156e-05
1.032000000000000028e+02,2.980682655715350404e-01,2.980663911096622654e-01,2.980682881400788520e-01,2.980682655715350404e-01,2.980682755074537948e-01,0.000000000000000000e+00,-1.884397791516134702e-05
1.032500000000000000e+02,2.980682641386966369e-01,2.980664000520885093e-01,2.980682881400788520e-01,2.980682641386966369e-01,2.980682755600892464e-01,0.000000000000000000e+00,-1.875508000743732334e-05
1.033000000000000114e+02,2.980682625314533540e-01,2.980664089557869545e-01,2.980682881400788520e-01,2.980682625314533540e-01,2.980682756159504510e-01,0.000000000000000000e+00,-1.866660163494592397e-05
1.033500000000000085e+02,2.980682607904291959e-01,2.980664178220667204e-01,2.980682881400788520e-01,2.980682607904291959e-01,2.980682756761483532e-01,0.000000000000000000e+00,-1.857854081637912763e-05
1.034000000000000057e+02,2.980682589583962261e-01,2.980664266520920980e-01,2.980682881400788520e-01,2.980682589583962261e-01,2.980682757416500683e-01,0.000000000000000000e+00,-1.849089557977478656e-05
1.034500000000000028e+02,2.980682570793392605e-01,2.980664354468636201e-01,2.980682881400788520e-01,2.980682570793392605e-01,2.980682758132598420e-01,0.000000000000000000e+00,-1.840366396247678215e-05
1.035000000000000000e+02,2.980682551975080696e-01,2.980664442072027964e-01,2.980682881400788520e-01,2.980682551975080696e-01,2.980682758916038955e-01,0.000000000000000000e+00,-1.831684401109565818e-05
1.035500000000000114e+02,2.980682533564786296e-01,2.980664529337417323e-01,2.980682881400788520e-01,2.980682533564786296e-01,2.980682759771198787e-01,0.000000000000000000e+00,-1.823043378147018589e-05
1.036000000000000085e+02,2.980682515982431835e-01,2.980664616269171896e-01,2.980682881400788520e-01,2.980682515982431835e-01,2.980682760700510414e-01,0.000000000000000000e+00,-1.814443133862938978e-05
1.036500000000000057e+02,2.980682499623492077e-01,2.980664702869695870e-01,2.980682881400788520e-01,2.980682499623492077e-01,2.980682761704452899e-01,0.000000000000000000e+00,-1.805883475675515283e-05
1.037000000000000028e+02,2.980682484851045477e-01,2.980664789139465531e-01,2.980682881400788520e-01,2.980682484851045477e-01,2.980682762781584616e-01,0.000000000000000000e+00,-1.797364211914543149e-05
1.037500000000000000e+02,2.980682471988654325e-01,2.980664875077107534e-01,2.980682881400788520e-01,2.980682471988654325e-01,2.980682763928625967e-01,0.000000000000000000e+00,-1.788885151817719638e-05
1.038000000000000114e+02,2.980682461314215215e-01,2.980664960679523801e-01,2.980682881400788520e-01,2.980682461314215215e-01,2.980682765140579282e-01,0.000000000000000000e+00,-1.780446105527071451e-05
1.038500000000000085e+02,2.980682453054895875e-01,2.980665045942048064e-01,2.980682881400788520e-01,2.980682453054895875e-01,2.980682766410888695e-01,0.000000000000000000e+00,-1.772046884085238836e-05
1.039000000000000057e+02,2.980682447383249389e-01,2.980665130858641820e-01,2.980682881400788520e-01,2.980682447383249389e-01,2.980682767731636096e-01,0.000000000000000000e+00,-1.763687299431862133e-05
1.039500000000000028e+02,2.980682444414574084e-01,2.980665215422115266e-01,2.980682881400788520e-01,2.980682444414574084e-01,2.980682769093759288e-01,0.000000000000000000e+00,-1.755367164399894482e-05
1.040000000000000000e+02,2.980682444205550730e-01,2.980665299624368214e-01,2.980682881400788520e-01,2.980682444205550730e-01,2.980682770487295130e-01,0.000000000000000000e+00,-1.747086292711857929e-05
1.040500000000000114e+02,2.980682446754164272e-01,2.980665383456652662e-01,2.980682881400788520e-01,2.980682446754164272e-01,2.980682771901642658e-01,0.000000000000000000e+00,-1.738844498976058208e-05
1.041000000000000085e+02,2.980682452000888438e-01,2.980665466909838135e-01,2.980682881400788520e-01,2.980682452000888438e-01,2.980682773325824542e-01,0.000000000000000000e+00,-1.730641598682748023e-05
1.041500000000000057e+02,2.980682459831086040e-01,2.980665549974682582e-01,2.980682881400788520e-01,2.980682459831086040e-01,2.980682774748764641e-01,0.000000000000000000e+00,-1.722477408200160897e-05
1.042000000000000028e+02,2.980682470078542812e-01,2.980665632642100493e-01,2.980682881400788520e-01,2.980682470078542812e-01,2.980682776159548353e-01,0.000000000000000000e+00,-1.714351744770500641e-05
1.042500000000000000e+02,2.980682482530042643e-01,2.980665714903417141e-01,2.980682881400788520e-01,2.980682482530042643e-01,2.980682777547681850e-01,0.000000000000000000e+00,-1.706264426505792929e-05
1.043000000000000114e+02,2.980682496930860959e-01,2.980665796750606167e-01,2.980682881400788520e-01,2.980682496930860959e-01,2.980682778903330221e-01,0.000000000000000000e+00,-1.698215272383651824e-05
1.043500000000000085e+02,2.980682512991031929e-01,2.980665878176511630e-01,2.980682881400788520e-01,2.980682512991031929e-01,2.980682780217533967e-01,0.000000000000000000e+00,-1.690204102242977527e-05
1.044000000000000057e+02,2.980682530392248508e-01,2.980665959175033963e-01,2.980682881400788520e-01,2.980682530392248508e-01,2.980682781482401622e-01,0.000000000000000000e+00,-1.682230736779464058e-05
1.044500000000000028e+02,2.980682548795217102e-01,2.980666039741293183e-01,2.980682881400788520e-01,2.980682548795217102e-01,2.980682782691269073e-01,0.000000000000000000e+00,-1.674294997541119463e-05
1.045000000000000000e+02,2.980682567847307007e-01,2.980666119871754338e-01,2.980682881400788520e-01,2.980682567847307007e-01,2.980682783838823346e-01,0.000000000000000000e+00,-1.666396706923606460e-05
1.045500000000000114e+02,2.980682587190315314e-01,2.980666199564315222e-01,2.980682881400788520e-01,2.980682587190315314e-01,2.980682784921196982e-01,0.000000000000000000e+00,-1.658535688165562068e-05
1.046000000000000085e+02,2.980682606468175733e-01,2.980666278818364101e-01,2.980682881400788520e-01,2.980682606468175733e-01,2.980682785936017432e-01,0.000000000000000000e+00,-1.650711765343836949e-05
1.046500000000000057e+02,2.980682625334439284e-01,2.980666357634789154e-01,2.980682881400788520e-01,2.980682625334439284e-01,2.980682786882423163e-01,0.000000000000000000e+00,-1.642924763368695099e-05
1.047000000000000028e+02,2.980682643459379166e-01,2.980666436015961263e-01,2.980682881400788520e-01,2.980682643459379166e-01,2.980682787761040897e-01,0.000000000000000000e+00,-1.635174507978952896e-05
1.047500000000000000e+02,2.980682660536558282e-01,2.980666513965671838e-01,2.980682881400788520e-01,2.980682660536558282e-01,2.980682788573929543e-01,0.000000000000000000e+00,-1.627460825737152706e-05
1.048000000000000114e+02,2.980682676288736177e-01,2.980666591489045114e-01,2.980682881400788520e-01,2.980682676288736177e-01,2.980682789324485271e-01,0.000000000000000000e+00,-1.619783544024711760e-05
1.048500000000000085e+02,2.980682690473001606e-01,2.980666668592413804e-01,2.980682881400788520e-01,2.980682690473001606e-01,2.980682790017324391e-01,0.000000000000000000e+00,-1.612142491037135732e-05
1.049000000000000057e+02,2.980682702885033009e-01,2.980666745283173102e-01,2.980682881400788520e-01,2.980682702885033009e-01,2.980682790658130688e-01,0.000000000000000000e+00,-1.604537495779231657e-05
1.049500000000000028e+02,2.980682713362416414e-01,2.980666821569608604e-01,2.980682881400788520e-01,2.980682713362416414e-01,2.980682791253488895e-01,0.000000000000000000e+00,-1.596968388060435350e-05
1.050000000000000000e+02,2.980682721786971356e-01,2.980666897460710896e-01,2.980682881400788520e-01,2.980682721786971356e-01,2.980682791810695398e-01,0.000000000000000000e+00,-1.589434998490222187e-05
1.050500000000000114e+02,2.980682728086061495e-01,2.980666972965973494e-01,2.980682881400788520e-01,2.980682728086061495e-01,2.980682792337558396e-01,0.000000000000000000e+00,-1.581937158473584965e-05
1.051000000000000085e+02,2.980682732232881604e-01,2.980667048095189675e-01,2.980682881400788520e-01,2.980682732232881604e-01,2.980682792842191953e-01,0.000000000000000000e+00,-1.574474700206696074e-05
1.051500000000000057e+02,2.980682734245748700e-01,2.980667122858239315e-01,2.980682881400788520e-01,2.980682734245748700e-01,2.980682793332806169e-01,0.000000000000000000e+00,-1.567047456672628967e-05
1.052000000000000028e+02,2.980682734186436145e-01,2.980667197264889046e-01,2.980682881400788520e-01,2.980682734186436145e-01,2.980682793817505671e-01,0.000000000000000000e+00,-1.559655261637288333e-05
1.052500000000000000e+02,2.980682732157614034e-01,2.980667271324592971e-01,2.980682881400788520e-01,2.980682732157614034e-01,2.980682794304089778e-01,0.000000000000000000e+00,-1.552297949645440906e-05
1.053000000000000114e+02,2.980682728299475226e-01,2.980667345046311700e-01,2.980682881400788520e-01,2.980682728299475226e-01,2.980682794799872082e-01,0.000000000000000000e+00,-1.544975356016934981e-05
1.053500000000000085e+02,2.980682722785653604e-01,2.980667418438346372e-01,2.980682881400788520e-01,2.980682722785653604e-01,2.980682795311515032e-01,0.000000000000000000e+00,-1.537687316843038186e-05
1.054000000000000057e+02,2.980682715818531725e-01,2.980667491508195432e-01,2.980682881400788520e-01,2.980682715818531725e-01,2.980682795844885602e-01,0.000000000000000000e+00,-1.530433668982951096e-05
1.054500000000000028e+02,2.980682707624071615e-01,2.980667564262435842e-01,2.980682881400788520e-01,2.980682707624071615e-01,2.980682796404936497e-01,0.000000000000000000e+00,-1.523214250060472121e-05
1.055000000000000000e+02,2.980682698446289747e-01,2.980667636706627599e-01,2.980682881400788520e-01,2.980682698446289747e-01,2.980682796995612338e-01,0.000000000000000000e+00,-1.516028898460770653e-05
1.055500000000000114e+02,2.980682688541514413e-01,2.980667708845251562e-01,2.980682881400788520e-01,2.980682688541514413e-01,2.980682797619785274e-01,0.000000000000000000e+00,-1.508877453327302679e-05
1.056000000000000085e+02,2.980682678172553723e-01,2.980667780681673928e-01,2.980682881400788520e-01,2.980682678172553723e-01,2.980682798279219448e-01,0.000000000000000000e+00,-1.501759754558852092e-05
1.056500000000000057e+02,2.980682667602915226e-01,2.980667852218137348e-01,2.980682881400788520e-01,2.980682667602915226e-01,2.980682798974565451e-01,0.000000000000000000e+00,-1.494675642806642316e-05
1.057000000000000028e+02,2.980682657091191512e-01,2.980667923455785906e-01,2.980682881400788520e-01,2.980682657091191512e-01,2.980682799705380304e-01,0.000000000000000000e+00,-1.487624959471553795e-05
1.057500000000000000e+02,2.980682646885743914e-01,2.980667994394712861e-01,2.980682881400788520e-01,2.980682646885743914e-01,2.980682800470179639e-01,0.000000000000000000e+00,-1.480607546701386725e-05
1.058000000000000114e+02,2.980682637219784215e-01,2.980668065034036140e-01,2.980682881400788520e-01,2.980682637219784215e-01,2.980682801266509863e-01,0.000000000000000000e+00,-1.473623247388178670e-05
1.058500000000000085e+02,2.980682628306953741e-01,2.980668135371994931e-01,2.980682881400788520e-01,2.980682628306953741e-01,2.980682802091046413e-01,0.000000000000000000e+00,-1.466671905165554027e-05
1.059000000000000057e+02,2.980682620337481437e-01,2.980668205406065696e-01,2.980682881400788520e-01,2.980682620337481437e-01,2.980682802939709775e-01,0.000000000000000000e+00,-1.459753364406061798e-05
1.059500000000000028e+02,2.980682613474985865e-01,2.980668275133095957e-01,2.980682881400788520e-01,2.980682613474985865e-01,2.980682803807798154e-01,0.000000000000000000e+00,-1.452867470218512693e-05
1.060000000000000000e+02,2.980682607853972210e-01,2.980668344549446958e-01,2.980682881400788520e-01,2.980682607853972210e-01,2.980682804690131249e-01,0.000000000000000000e+00,-1.446014068445300977e-05
1.060500000000000114e+02,2.980682603578053147e-01,2.980668413651147430e-01,2.980682881400788520e-01,2.980682603578053147e-01,2.980682805581204020e-01,0.000000000000000000e+00,-1.439193005659659747e-05
1.061000000000000085e+02,2.980682600718910780e-01,2.980668482434049027e-01,2.980682881400788520e-01,2.980682600718910780e-01,2.980682806475341007e-01,0.000000000000000000e+00,-1.432404129162885881e-05
1.061500000000000057e+02,2.980682599315991888e-01,2.980668550893981750e-01,2.980682881400788520e-01,2.980682599315991888e-01,2.980682807366851206e-01,0.000000000000000000e+00,-1.425647286981463515e-05
1.062000000000000028e+02,2.980682599376922592e-01,2.980668619026904942e-01,2.980682881400788520e-01,2.980682599376922592e-01,2.980682808250183502e-01,0.000000000000000000e+00,-1.418922327864139577e-05
1.062500000000000000e+02,2.980682600878598598e-01,2.980668686829051617e-01,2.980682881400788520e-01,2.980682600878598598e-01,2.980682809120064336e-01,0.000000000000000000e+00,-1.412229101278892933e-05
1.063000000000000114e+02,2.980682603768909367e-01,2.980668754297057799e-01,2.980682881400788520e-01,2.980682603768909367e-01,2.980682809971632041e-01,0.000000000000000000e+00,-1.405567457409812055e-05
1.063500000000000085e+02,2.980682607969026843e-01,2.980668821428080761e-01,2.980682881400788520e-01,2.980682607969026843e-01,2.980682810800552307e-01,0.000000000000000000e+00,-1.398937247153898150e-05
1.064000000000000057e+02,2.980682613376188783e-01,2.980668888219896173e-01,2.980682881400788520e-01,2.980682613376188783e-01,2.980682811603117544e-01,0.000000000000000000e+00,-1.392338322117743941e-05
1.064500000000000028e+02,2.980682619866893979e-01,2.980668954670977477e-01,2.980682881400788520e-01,2.980682619866893979e-01,2.980682812376324042e-01,0.000000000000000000e+00,-1.385770534614128427e-05
1.065000000000000000e+02,2.980682627300418885e-01,2.980669020780554179e-01,2.980682881400788520e-01,2.980682627300418885e-01,2.980682813117930818e-01,0.000000000000000000e+00,-1.379233737658539476e-05
1.065500000000000114e+02,2.980682635522563517e-01,2.980669086548647373e-01,2.980682881400788520e-01,2.980682635522563517e-01,2.980682813826497357e-01,0.000000000000000000e+00,-1.372727784965592057e-05
1.066000000000000085e+02,2.980682644369537226e-01,2.980669151976083064e-01,2.980682881400788520e-01,2.980682644369537226e-01,2.980682814501392497e-01,0.000000000000000000e+00,-1.366252530945382105e-05
1.066500000000000057e+02,2.980682653671880011e-01,2.980669217064482179e-01,2.980682881400788520e-01,2.980682653671880011e-01,2.980682815142788877e-01,0.000000000000000000e+00,-1.359807830699772451e-05
1.067000000000000028e+02,2.980682663258338305e-01,2.980669281816231697e-01,2.980682881400788520e-01,2.980682663258338305e-01,2.980682815751631853e-01,0.000000000000000000e+00,-1.353393540018619458e-05
1.067500000000000000e+02,2.980682672959603097e-01,2.980669346234433026e-01,2.980682881400788520e-01,2.980682672959603097e-01,2.980682816329586760e-01,0.000000000000000000e+00,-1.347009515375972386e-05
1.068000000000000114e+02,2.980682682611832113e-01,2.980669410322833723e-01,2.980682881400788520e-01,2.980682682611832113e-01,2.980682816878973407e-01,0.000000000000000000e+00,-1.340655613926242936e-05
1.068500000000000085e+02,2.980682692059883898e-01,2.980669474085743120e-01,2.980682881400788520e-01,2.980682692059883898e-01,2.980682817402677820e-01,0.000000000000000000e+00,-1.334331693500337365e-05
1.069000000000000057e+02,2.980682701160204950e-01,2.980669537527932955e-01,2.980682881400788520e-01,2.980682701160204950e-01,2.980682817904058979e-01,0.000000000000000000e+00,-1.328037612601823148e-05
1.069500000000000028e+02,2.980682709783315509e-01,2.980669600654531903e-01,2.980682881400788520e-01,2.980682709783315509e-01,2.980682818386836130e-01,0.000000000000000000e+00,-1.321773230403093107e-05
1.070000000000000000e+02,2.980682717815855143e-01,2.980669663470910669e-01,2.980682881400788520e-01,2.980682717815855143e-01,2.980682818854978322e-01,0.000000000000000000e+00,-1.315538406741550374e-05
1.070500000000000114e+02,2.980682725162165925e-01,2.980669725982560969e-01,2.980682881400788520e-01,2.980682725162165925e-01,2.980682819312582277e-01,0.000000000000000000e+00,-1.309333002115846210e-05
1.071000000000000085e+02,2.980682731745393776e-01,2.980669788194978409e-01,2.980682881400788520e-01,2.980682731745393776e-01,2.980682819763755265e-01,0.000000000000000000e+00,-1.303156877682180842e-05
1.071500000000000057e+02,2.980682737508105751e-01,2.980669850113545905e-01,2.980682881400788520e-01,2.980682737508105751e-01,2.980682820212498529e-01,0.000000000000000000e+00,-1.297009895250637507e-05
1.072000000000000028e+02,2.980682742412434916e-01,2.980669911743423772e-01,2.980682881400788520e-01,2.980682742412434916e-01,2.980682820662596266e-01,0.000000000000000000e+00,-1.290891917281622876e-05
1.072500000000000000e+02,2.980682746439775599e-01,2.980669973089447589e-01,2.980682881400788520e-01,2.980682746439775599e-01,2.980682821117516257e-01,0.000000000000000000e+00,-1.284802806882374909e-05
1.073000000000000114e+02,2.980682749590052860e-01,2.980670034156038817e-01,2.980682881400788520e-01,2.980682749590052860e-01,2.980682821580316610e-01,0.000000000000000000e+00,-1.278742427803558972e-05
1.073500000000000085e+02,2.980682751880611159e-01,2.980670094947128201e-01,2.980682881400788520e-01,2.980682751880611159e-01,2.980682822053572489e-01,0.000000000000000000e+00,-1.272710644435971515e-05
1.074000000000000057e+02,2.980682753344768843e-01,2.980670155466094706e-01,2.980682881400788520e-01,2.980682753344768843e-01,2.980682822539312826e-01,0.000000000000000000e+00,-1.266707321807316783e-05
1.074500000000000028e+02,2.980682754030092307e-01,2.980670215715722771e-01,2.980682881400788520e-01,2.980682754030092307e-01,2.980682823038978690e-01,0.000000000000000000e+00,-1.260732325579102771e-05
1.075000000000000000e+02,2.980682753996439782e-01,2.980670275698173999e-01,2.980682881400788520e-01,2.980682753996439782e-01,2.980682823553394423e-01,0.000000000000000000e+00,-1.254785522043633075e-05
1.075500000000000114e+02,2.980682753313851907e-01,2.980670335414978278e-01,2.980682881400788520e-01,2.980682753313851907e-01,2.980682824082759863e-01,0.000000000000000000e+00,-1.248866778121066162e-05
1.076000000000000085e+02,2.980682752060330731e-01,2.980670394867046546e-01,2.980682881400788520e-01,2.980682752060330731e-01,2.980682824626660343e-01,0.000000000000000000e+00,-1.242975961356622195e-05
1.076500000000000057e+02,2.980682750319582630e-01,2.980670454054694662e-01,2.980682881400788520e-01,2.980682750319582630e-01,2.980682825184093887e-01,0.000000000000000000e+00,-1.237112939917799004e-05
1.077000000000000028e+02,2.980682748178781205e-01,2.980670512977687259e-01,2.980682881400788520e-01,2.980682748178781205e-01,2.980682825753513399e-01,0.000000000000000000e+00,-1.231277582591733410e-05
1.077500000000000000e+02,2.980682745726396243e-01,2.980670571635296584e-01,2.980682881400788520e-01,2.980682745726396243e-01,2.980682826332884394e-01,0.000000000000000000e+00,-1.225469758782586601e-05
1.078000000000000114e+02,2.980682743050154238e-01,2.980670630026371892e-01,2.980682881400788520e-01,2.980682743050154238e-01,2.980682826919756612e-01,0.000000000000000000e+00,-1.219689338509016761e-05
1.078500000000000085e+02,2.980682740235163219e-01,2.980670688149422154e-01,2.980682881400788520e-01,2.980682740235163219e-01,2.980682827511346167e-01,0.000000000000000000e+00,-1.213936192401680485e-05
1.079000000000000057e+02,2.980682737362242984e-01,2.980670746002704874e-01,2.980682881400788520e-01,2.980682737362242984e-01,2.980682828104622151e-01,0.000000000000000000e+00,-1.208210191700788247e-05
1.079500000000000028e+02,2.980682734506491238e-01,2.980670803584323791e-01,2.980682881400788520e-01,2.980682734506491238e-01,2.980682828696406550e-01,0.000000000000000000e+00,-1.202511208253674261e-05
1.080000000000000000e+02,2.980682731736109536e-01,2.980670860892324914e-01,2.980682881400788520e-01,2.980682731736109536e-01,2.980682829283469726e-01,0.000000000000000000e+00,-1.196839114512391923e-05
1.080500000000000114e+02,2.980682729111494011e-01,2.980670917924794772e-01,2.980682881400788520e-01,2.980682729111494011e-01,2.980682829862629779e-01,0.000000000000000000e+00,-1.191193783531307223e-05
1.081000000000000085e+02,2.980682726684610317e-01,2.980670974679959229e-01,2.980682881400788520e-01,2.980682726684610317e-01,2.980682830430848584e-01,0.000000000000000000e+00,-1.185575088964701808e-05
1.081500000000000057e+02,2.980682724498633918e-01,2.980671031156271744e-01,2.980682881400788520e-01,2.980682724498633918e-01,2.980682830985322274e-01,0.000000000000000000e+00,-1.179982905064336410e-05
1.082000000000000028e+02,2.980682722587859601e-01,2.980671087352496640e-01,2.980682881400788520e-01,2.980682722587859601e-01,2.980682831523563392e-01,0.000000000000000000e+00,-1.174417106677019012e-05
1.082500000000000000e+02,2.980682720977852473e-01,2.980671143267784040e-01,2.980682881400788520e-01,2.980682720977852473e-01,2.980682832043476393e-01,0.000000000000000000e+00,-1.168877569242119319e-05
1.083000000000000114e+02,2.980682719685821547e-01,2.980671198901727048e-01,2.980682881400788520e-01,2.980682719685821547e-01,2.980682832543414817e-01,0.000000000000000000e+00,-1.163364168789069158e-05
1.083500000000000085e+02,2.980682718721190394e-01,2.980671254254413927e-01,2.980682881400788520e-01,2.980682718721190394e-01,2.980682833022232914e-01,0.000000000000000000e+00,-1.157876781934795631e-05
1.084000000000000057e+02,2.980682718086324900e-01,2.980671309326457519e-01,2.980682881400788520e-01,2.980682718086324900e-01,2.980682833479316174e-01,0.000000000000000000e+00,-1.152415285881127674e-05
1.084500000000000028e+02,2.980682717777391466e-01,2.980671364119015232e-01,2.980682881400788520e-01,2.980682717777391466e-01,2.980682833914599095e-01,0.000000000000000000e+00,-1.146979558412163302e-05
1.085000000000000000e+02,2.980682717785298474e-01,2.980671418633789038e-01,2.980682881400788520e-01,2.980682717785298474e-01,2.980682834328567954e-01,0.000000000000000000e+00,-1.141569477891557415e-05
1.085500000000000114e+02,2.980682718096693273e-01,2.980671472873012151e-01,2.980682881400788520e-01,2.980682718096693273e-01,2.980682834722244712e-01,0.000000000000000000e+00,-1.136184923259799094e-05
1.086000000000000085e+02,2.980682718694973588e-01,2.980671526839421825e-01,2.980682881400788520e-01,2.980682718694973588e-01,2.980682835097162031e-01,0.000000000000000000e+00,-1.130825774031429604e-05
1.086500000000000057e+02,2.980682719561275618e-01,2.980671580536211063e-01,2.980682881400788520e-01,2.980682719561275618e-01,2.980682835455314428e-01,0.000000000000000000e+00,-1.125491910292223472e-05
1.087000000000000028e+02,2.980682720675408293e-01,2.980671633966978651e-01,2.980682881400788520e-01,2.980682720675408293e-01,2.980682835799105534e-01,0.000000000000000000e+00,-1.120183212696331269e-05
1.087500000000000000e+02,2.980682722016711472e-01,2.980671687135655890e-01,2.980682881400788520e-01,2.980682722016711472e-01,2.980682836131280378e-01,0.000000000000000000e+00,-1.114899562463401571e-05
1.088000000000000114e+02,2.980682723564797576e-01,2.980671740046432205e-01,2.980682881400788520e-01,2.980682723564797576e-01,2.980682836454845996e-01,0.000000000000000000e+00,-1.109640841375682573e-05
1.088500000000000085e+02,2.980682725300179414e-01,2.980671792703670775e-01,2.980682881400788520e-01,2.980682725300179414e-01,2.980682836772988731e-01,0.000000000000000000e+00,-1.104406931775104742e-05
1.089000000000000057e+02,2.980682727204746474e-01,2.980671845111818041e-01,2.980682881400788520e-01,2.980682727204746474e-01,2.980682837088983739e-01,0.000000000000000000e+00,-1.099197716560356183e-05
1.089500000000000028e+02,2.980682729262101316e-01,2.980671897275313231e-01,2.980682881400788520e-01,2.980682729262101316e-01,2.980682837406105068e-01,0.000000000000000000e+00,-1.094013079183964266e-05
1.090000000000000000e+02,2.980682731457742762e-01,2.980671949198496207e-01,2.980682881400788520e-01,2.980682731457742762e-01,2.980682837727532952e-01,0.000000000000000000e+00,-1.088852903649392005e-05
1.090500000000000114e+02,2.980682733779097537e-01,2.980672000885518647e-01,2.980682881400788520e-01,2.980682733779097537e-01,2.980682838056263884e-01,0.000000000000000000e+00,-1.083717074508134931e-05
1.091000000000000085e+02,2.980682736215418682e-01,2.980672052340260225e-01,2.980682881400788520e-01,2.980682736215418682e-01,2.980682838395029011e-01,0.000000000000000000e+00,-1.078605476856862358e-05
1.091500000000000057e+02,2.980682738757550743e-01,2.980672103566252007e-01,2.980682881400788520e-01,2.980682738757550743e-01,2.980682838746215313e-01,0.000000000000000000e+00,-1.073517996334573724e-05
1.092000000000000028e+02,2.980682741397591706e-01,2.980672154566609278e-01,2.980682881400788520e-01,2.980682741397591706e-01,2.980682839111800653e-01,0.000000000000000000e+00,-1.068454519119793558e-05
1.092500000000000000e+02,2.980682744128461681e-01,2.980672205343975478e-01,2.980682881400788520e-01,2.980682744128461681e-01,2.980682839493294933e-01,0.000000000000000000e+00,-1.063414931927811674e-05
1.093000000000000114e+02,2.980682746943411621e-01,2.980672255900478351e-01,2.980682881400788520e-01,2.980682746943411621e-01,2.980682839891698466e-01,0.000000000000000000e+00,-1.058399122007969281e-05
1.093500000000000085e+02,2.980682749835488199e-01,2.980672306237701630e-01,2.980682881400788520e-01,2.980682749835488199e-01,2.980682840307473103e-01,0.000000000000000000e+00,-1.053406977140975240e-05
1.094000000000000057e+02,2.980682752796993129e-01,2.980672356356667274e-01,2.980682881400788520e-01,2.980682752796993129e-01,2.980682840740523920e-01,0.000000000000000000e+00,-1.048438385636290262e-05
1.094500000000000028e+02,2.980682755818953034e-01,2.980672406257839357e-01,2.980682881400788520e-01,2.980682755818953034e-01,2.980682841190202548e-01,0.000000000000000000e+00,-1.043493236329541927e-05
1.095000000000000000e+02,2.980682758890630946e-01,2.980672455941134058e-01,2.980682881400788520e-01,2.980682758890630946e-01,2.980682841655319937e-01,0.000000000000000000e+00,-1.038571418579994770e-05
1.095500000000000114e+02,2.980682761999106645e-01,2.980672505405953521e-01,2.980682881400788520e-01,2.980682761999106645e-01,2.980682842134176336e-01,0.000000000000000000e+00,-1.033672822268058309e-05
1.096000000000000085e+02,2.980682765128941925e-01,2.980672554651225270e-01,2.980682881400788520e-01,2.980682765128941925e-01,2.980682842624603479e-01,0.000000000000000000e+00,-1.028797337792862498e-05
1.096500000000000057e+02,2.980682768261954108e-01,2.980672603675459387e-01,2.980682881400788520e-01,2.980682768261954108e-01,2.980682843124020098e-01,0.000000000000000000e+00,-1.023944856069817424e-05
1.097000000000000028e+02,2.980682771377111684e-01,2.980672652476814566e-01,2.980682881400788520e-01,2.980682771377111684e-01,2.980682843629499645e-01,0.000000000000000000e+00,-1.019115268528266012e-05
1.097500000000000000e+02,2.980682774450560402e-01,2.980672701053174167e-01,2.980682881400788520e-01,2.980682774450560402e-01,2.980682844137845233e-01,0.000000000000000000e+00,-1.014308467109140958e-05
1.098000000000000114e+02,2.980682777455791466e-01,2.980672749402228372e-01,2.980682881400788520e-01,2.980682777455791466e-01,2.980682844645670682e-01,0.000000000000000000e+00,-1.009524344262637596e-05
1.098500000000000085e+02,2.980682780363947404e-01,2.980672797521563555e-01,2.980682881400788520e-01,2.980682780363947404e-01,2.980682845149493221e-01,0.000000000000000000e+00,-1.004762792945924870e-05
1.099000000000000057e+02,2.980682783144265047e-01,2.980672845408753324e-01,2.980682881400788520e-01,2.980682783144265047e-01,2.980682845645819534e-01,0.000000000000000000e+00,-1.000023706620876819e-05
1.099500000000000028e+02,2.980682785764644516e-01,2.980672893061447892e-01,2.980682881400788520e-01,2.980682785764644516e-01,2.980682846131240682e-01,0.000000000000000000e+00,-9.953069792517877797e-06
1.100000000000000000e+02,2.980682788192337007e-01,2.980672940477465116e-01,2.980682881400788520e-01,2.980682788192337007e-01,2.980682846602518143e-01,0.000000000000000000e+00,-9.906125053031292831e-06
1.100500000000000114e+02,2.980682790394723058e-01,2.980672987654874317e-01,2.980682881400788520e-01,2.980682790394723058e-01,2.980682847056671525e-01,0.000000000000000000e+00,-9.859401797372910122e-06
1.101000000000000085e+02,2.980682792340170195e-01,2.980673034592075665e-01,2.980682881400788520e-01,2.980682792340170195e-01,2.980682847491055720e-01,0.000000000000000000e+00,-9.812898980123368445e-06
1.101500000000000057e+02,2.980682793998942204e-01,2.980673081287868453e-01,2.980682881400788520e-01,2.980682793998942204e-01,2.980682847903429744e-01,0.000000000000000000e+00,-9.766615560797388686e-06
1.102000000000000028e+02,2.980682795344128944e-01,2.980673127741513828e-01,2.980682881400788520e-01,2.980682795344128944e-01,2.980682848292017795e-01,0.000000000000000000e+00,-9.720550503821369826e-06
1.102500000000000000e+02,2.980682796352573383e-01,2.980673173952778643e-01,2.980682881400788520e-01,2.980682796352573383e-01,2.980682848655556993e-01,0.000000000000000000e+00,-9.674702778510781628e-06
1.103000000000000114e+02,2.980682797005765328e-01,2.980673219921971540e-01,2.980682881400788520e-01,2.980682797005765328e-01,2.980682848993330691e-01,0.000000000000000000e+00,-9.629071359047516673e-06
1.103500000000000085e+02,2.980682797290668540e-01,2.980673265649964598e-01,2.980682881400788520e-01,2.980682797290668540e-01,2.980682849305189008e-01,0.000000000000000000e+00,-9.583655224457372833e-06
1.104000000000000057e+02,2.980682797200458478e-01,2.980673311138198334e-01,2.980682881400788520e-01,2.980682797200458478e-01,2.980682849591557160e-01,0.000000000000000000e+00,-9.538453358587291805e-06
1.104500000000000028e+02,2.980682796735140694e-01,2.980673356388674478e-01,2.980682881400788520e-01,2.980682796735140694e-01,2.980682849853424354e-01,0.000000000000000000e+00,-9.493464750082817867e-06
1.105000000000000000e+02,2.980682795902024895e-01,2.980673401403931000e-01,2.980682881400788520e-01,2.980682795902024895e-01,2.980682850092323255e-01,0.000000000000000000e+00,-9.448688392365432972e-06
1.105500000000000114e+02,2.980682794716037476e-01,2.980673446187008246e-01,2.980682881400788520e-01,2.980682794716037476e-01,2.980682850310291676e-01,0.000000000000000000e+00,-9.404123283609971463e-06
1.106000000000000085e+02,2.980682793199851965e-01,2.980673490741398424e-01,2.980682881400788520e-01,2.980682793199851965e-01,2.980682850509824844e-01,0.000000000000000000e+00,-9.359768426722199107e-06
1.106500000000000057e+02,2.980682791383831298e-01,2.980673535070985647e-01,2.980682881400788520e-01,2.980682791383831298e-01,2.980682850693814889e-01,0.000000000000000000e+00,-9.315622829316302350e-06
1.107000000000000028e+02,2.980682789305766911e-01,2.980673579179973776e-01,2.980682881400788520e-01,2.980682789305766911e-01,2.980682850865477573e-01,0.000000000000000000e+00,-9.271685503692629987e-06
1.107500000000000000e+02,2.980682787010419665e-01,2.980673623072810918e-01,2.980682881400788520e-01,2.980682787010419665e-01,2.980682851028277347e-01,0.000000000000000000e+00,-9.227955466815643195e-06
1.108000000000000114e+02,2.980682784548865927e-01,2.980673666754098949e-01,2.980682881400788520e-01,2.980682784548865927e-01,2.980682851185839644e-01,0.000000000000000000e+00,-9.184431740291787650e-06
1.108500000000000085e+02,2.980682781977655460e-01,2.980673710228511908e-01,2.980682881400788520e-01,2.980682781977655460e-01,2.980682851341862061e-01,0.000000000000000000e+00,-9.141113350347892488e-06
1.109000000000000057e+02,2.980682779357796131e-01,2.980673753500698853e-01,2.980682881400788520e-01,2.980682779357796131e-01,2.980682851500026653e-01,0.000000000000000000e+00,-9.097999327809410034e-06
1.109500000000000028e+02,2.980682776753591501e-01,2.980673796575197265e-01,2.980682881400788520e-01,2.980682776753591501e-01,2.980682851663905009e-01,0.000000000000000000e+00,-9.055088708079123082e-06
1.110000000000000000e+02,2.980682774231344645e-01,2.980673839456345342e-01,2.980682881400788520e-01,2.980682774231344645e-01,2.980682851836876091e-01,0.000000000000000000e+00,-9.012380531115987708e-06
1.110500000000000114e+02,2.980682771857971480e-01,2.980673882148199283e-01,2.980682881400788520e-01,2.980682771857971480e-01,2.980682852022040752e-01,0.000000000000000000e+00,-8.969873841414145491e-06
1.111000000000000085e+02,2.980682769699541379e-01,2.980673924654458351e-01,2.980682881400788520e-01,2.980682769699541379e-01,2.980682852222146240e-01,0.000000000000000000e+00,-8.927567687982215246e-06
1.111500000000000057e+02,2.980682767819788359e-01,2.980673966978397149e-01,2.980682881400788520e-01,2.980682767819788359e-01,2.980682852439521247e-01,0.000000000000000000e+00,-8.885461124322655918e-06
1.112000000000000028e+02,2.980682766278626161e-01,2.980674009122811219e-01,2.980682881400788520e-01,2.980682766278626161e-01,2.980682852676019845e-01,0.000000000000000000e+00,-8.843553208411422542e-06
1.112500000000000000e+02,2.980682765130706069e-01,2.980674051089972076e-01,2.980682881400788520e-01,2.980682765130706069e-01,2.980682852932974858e-01,0.000000000000000000e+00,-8.801843002677783143e-06
1.113000000000000114e+02,2.980682764424050224e-01,2.980674092881595572e-01,2.980682881400788520e-01,2.980682764424050224e-01,2.980682853211170102e-01,0.000000000000000000e+00,-8.760329573984062789e-06
1.113500000000000085e+02,2.980682764198799850e-01,2.980674134498824679e-01,2.980682881400788520e-01,2.980682764198799850e-01,2.980682853510818187e-01,0.000000000000000000e+00,-8.719011993605782363e-06
1.114000000000000057e+02,2.980682764486111691e-01,2.980674175942223392e-01,2.980682881400788520e-01,2.980682764486111691e-01,2.980682853831560508e-01,0.000000000000000000e+00,-8.677889337211633011e-06
1.114500000000000028e+02,2.980682765307229309e-01,2.980674217211790600e-01,2.980682881400788520e-01,2.980682765307229309e-01,2.980682854172475582e-01,0.000000000000000000e+00,-8.636960684843572562e-06
1.115000000000000000e+02,2.980682766672762551e-01,2.980674258306980628e-01,2.980682881400788520e-01,2.980682766672762551e-01,2.980682854532101800e-01,0.000000000000000000e+00,-8.596225120896982931e-06
1.115500000000000114e+02,2.980682768582185171e-01,2.980674299226740986e-01,2.980682881400788520e-01,2.980682768582185171e-01,2.980682854908475177e-01,0.000000000000000000e+00,-8.555681734100631017e-06
1.116000000000000085e+02,2.980682771023586697e-01,2.980674339969561770e-01,2.980682881400788520e-01,2.980682771023586697e-01,2.980682855299179312e-01,0.000000000000000000e+00,-8.515329617496914200e-06
1.116500000000000057e+02,2.980682773973666877e-01,2.980674380533532841e-01,2.980682881400788520e-01,2.980682773973666877e-01,2.980682855701401457e-01,0.000000000000000000e+00,-8.475167868421565429e-06
1.117000000000000028e+02,2.980682777397995475e-01,2.980674420916416545e-01,2.980682881400788520e-01,2.980682777397995475e-01,2.980682856112005230e-01,0.000000000000000000e+00,-8.435195588483717459e-06
1.117500000000000000e+02,2.980682781251529079e-01,2.980674461115720986e-01,2.980682881400788520e-01,2.980682781251529079e-01,2.980682856527604452e-01,0.000000000000000000e+00,-8.395411883545585914e-06
1.118000000000000114e+02,2.980682785479376595e-01,2.980674501128782183e-01,2.980682881400788520e-01,2.980682785479376595e-01,2.980682856944645853e-01,0.000000000000000000e+00,-8.355815863702150664e-06
1.118500000000000085e+02,2.980682790017800676e-01,2.980674540952851226e-01,2.980682881400788520e-01,2.980682790017800676e-01,2.980682857359494564e-01,0.000000000000000000e+00,-8.316406643260635604e-06
1.119000000000000057e+02,2.980682794795438961e-01,2.980674580585180311e-01,2.980682881400788520e-01,2.980682794795438961e-01,2.980682857768521266e-01,0.000000000000000000e+00,-8.277183340719927447e-06
1.119500000000000028e+02,2.980682799734714616e-01,2.980674620023110455e-01,2.980682881400788520e-01,2.980682799734714616e-01,2.980682858168189342e-01,0.000000000000000000e+00,-8.238145078749889484e-06
1.120000000000000000e+02,2.980682804753407855e-01,2.980674659264153648e-01,2.980682881400788520e-01,2.980682804753407855e-01,2.980682858555137593e-01,0.000000000000000000e+00,-8.199290984170477144e-06
1.120500000000000114e+02,2.980682809766360131e-01,2.980674698306072234e-01,2.980682881400788520e-01,2.980682809766360131e-01,2.980682858926260170e-01,0.000000000000000000e+00,-8.160620187930885732e-06
1.121000000000000085e+02,2.980682814687263260e-01,2.980674737146953301e-01,2.980682881400788520e-01,2.980682814687263260e-01,2.980682859278778740e-01,0.000000000000000000e+00,-8.122131825088520297e-06
1.121500000000000057e+02,2.980682819430500174e-01,2.980674775785270847e-01,2.980682881400788520e-01,2.980682819430500174e-01,2.980682859610305768e-01,0.000000000000000000e+00,-8.083825034788040038e-06
1.122000000000000028e+02,2.980682823912995660e-01,2.980674814219941848e-01,2.980682881400788520e-01,2.980682823912995660e-01,2.980682859918902250e-01,0.000000000000000000e+00,-8.045698960240245159e-06
1.122500000000000000e+02,2.980682828056031020e-01,2.980674852450367895e-01,2.980682881400788520e-01,2.980682828056031020e-01,2.980682860203116569e-01,0.000000000000000000e+00,-8.007752748701114500e-06
1.123000000000000114e+02,2.980682831786984899e-01,2.980674890476467942e-01,2.980682881400788520e-01,2.980682831786984899e-01,2.980682860462019468e-01,0.000000000000000000e+00,-7.969985551450887206e-06
1.123500000000000085e+02,2.980682835040954770e-01,2.980674928298698845e-01,2.980682881400788520e-01,2.980682835040954770e-01,2.980682860695222369e-01,0.000000000000000000e+00,-7.932396523773141021e-06
1.124000000000000057e+02,2.980682837762228532e-01,2.980674965918056474e-01,2.980682881400788520e-01,2.980682837762228532e-01,2.980682860902881259e-01,0.000000000000000000e+00,-7.894984824934134842e-06
1.124500000000000028e+02,2.980682839905561821e-01,2.980675003336074047e-01,2.980682881400788520e-01,2.980682839905561821e-01,2.980682861085692248e-01,0.000000000000000000e+00,-7.857749618162176693e-06
1.125000000000000000e+02,2.980682841437239938e-01,2.980675040554798261e-01,2.980682881400788520e-01,2.980682841437239938e-01,2.980682861244869364e-01,0.000000000000000000e+00,-7.820690070627391496e-06
1.125500000000000114e+02,2.980682842335892202e-01,2.980675077576760423e-01,2.980682881400788520e-01,2.980682842335892202e-01,2.980682861382113469e-01,0.000000000000000000e+00,-7.783805353421485455e-06
1.126000000000000085e+02,2.980682842593041504e-01,2.980675114404929271e-01,2.980682881400788520e-01,2.980682842593041504e-01,2.980682861499570624e-01,0.000000000000000000e+00,-7.747094641538025431e-06
1.126500000000000057e+02,2.980682842213374650e-01,2.980675151042662119e-01,2.980682881400788520e-01,2.980682842213374650e-01,2.980682861599776023e-01,0.000000000000000000e+00,-7.710557113852848770e-06
1.127000000000000028e+02,2.980682841214722378e-01,2.980675187493639910e-01,2.980682881400788520e-01,2.980682841214722378e-01,2.980682861685592933e-01,0.000000000000000000e+00,-7.674191953104803461e-06
1.127500000000000000e+02,2.980682839627756264e-01,2.980675223761797277e-01,2.980682881400788520e-01,2.980682839627756264e-01,2.980682861760143298e-01,0.000000000000000000e+00,-7.637998345877045655e-06
1.128000000000000114e+02,2.980682837495396420e-01,2.980675259851250924e-01,2.980682881400788520e-01,2.980682837495396420e-01,2.980682861826733365e-01,0.000000000000000000e+00,-7.601975482578336326e-06
1.128500000000000085e+02,2.980682834871952736e-01,2.980675295766217481e-01,2.980682881400788520e-01,2.980682834871952736e-01,2.980682861888774848e-01,0.000000000000000000e+00,-7.566122557424996083e-06
1.129000000000000057e+02,2.980682831822011325e-01,2.980675331510936332e-01,2.980682881400788520e-01,2.980682831822011325e-01,2.980682861949704998e-01,0.000000000000000000e+00,-7.530438768423164911e-06
1.129500000000000028e+02,2.980682828419090047e-01,2.980675367089587469e-01,2.980682881400788520e-01,2.980682828419090047e-01,2.980682862012904999e-01,0.000000000000000000e+00,-7.494923317351286378e-06
1.130000000000000000e+02,2.980682824744099180e-01,2.980675402506215987e-01,2.980682881400788520e-01,2.980682824744099180e-01,2.980682862081625584e-01,0.000000000000000000e+00,-7.459575409743122082e-06
1.130500000000000114e+02,2.980682820883631678e-01,2.980675437764654379e-01,2.980682881400788520e-01,2.980682820883631678e-01,2.980682862158909319e-01,0.000000000000000000e+00,-7.424394254871014281e-06
1.131000000000000085e+02,2.980682816928127976e-01,2.980675472868459797e-01,2.980682881400788520e-01,2.980682816928127976e-01,2.980682862247525655e-01,0.000000000000000000e+00,-7.389379065729527991e-06
1.131500000000000057e+02,2.980682812969954742e-01,2.980675507820848003e-01,2.980682881400788520e-01,2.980682812969954742e-01,2.980682862349907092e-01,0.000000000000000000e+00,-7.354529059019290448e-06
1.132000000000000028e+02,2.980682809101436459e-01,2.980675542624643404e-01,2.980682881400788520e-01,2.980682809101436459e-01,2.980682862468098104e-01,0.000000000000000000e+00,-7.319843455131217657e-06
1.132500000000000000e+02,2.980682805412888658e-01,2.980675577282235755e-01,2.980682881400788520e-01,2.980682805412888658e-01,2.980682862603714067e-01,0.000000000000000000e+00,-7.285321478130893410e-06
1.133000000000000114e+02,2.980682801990693354e-01,2.980675611795549074e-01,2.980682881400788520e-01,2.980682801990693354e-01,2.980682862757904616e-01,0.000000000000000000e+00,-7.250962355743159218e-06
1.133500000000000085e+02,2.980682798915460507e-01,2.980675646166019432e-01,2.980682881400788520e-01,2.980682798915460507e-01,2.980682862931338661e-01,0.000000000000000000e+00,-7.216765319336929552e-06
1.134000000000000057e+02,2.980682796260317735e-01,2.980675680394586080e-01,2.980682881400788520e-01,2.980682796260317735e-01,2.980682863124189952e-01,0.000000000000000000e+00,-7.182729603910004539e-06
1.134500000000000028e+02,2.980682794089363763e-01,2.980675714481695326e-01,2.980682881400788520e-01,2.980682794089363763e-01,2.980682863336143185e-01,0.000000000000000000e+00,-7.148854448074040211e-06
1.135000000000000000e+02,2.980682792456318952e-01,2.980675748427313310e-01,2.980682881400788520e-01,2.980682792456318952e-01,2.980682863566407326e-01,0.000000000000000000e+00,-7.115139094039535694e-06
1.135500000000000114e+02,2.980682791403408971e-01,2.980675782230950976e-01,2.980682881400788520e-01,2.980682791403408971e-01,2.980682863813738370e-01,0.000000000000000000e+00,-7.081582787600783971e-06
1.136000000000000085e+02,2.980682790960494932e-01,2.980675815891700720e-01,2.980682881400788520e-01,2.980682790960494932e-01,2.980682864076479310e-01,0.000000000000000000e+00,-7.048184778120875169e-06
1.136500000000000057e+02,2.980682791144480537e-01,2.980675849408280231e-01,2.980682881400788520e-01,2.980682791144480537e-01,2.980682864352598993e-01,0.000000000000000000e+00,-7.014944318516409301e-06
1.137000000000000028e+02,2.980682791959001765e-01,2.980675882779085240e-01,2.980682881400788520e-01,2.980682791959001765e-01,2.980682864639750407e-01,0.000000000000000000e+00,-6.981860665242315747e-06
1.137500000000000000e+02,2.980682793394399677e-01,2.980675916002248904e-01,2.980682881400788520e-01,2.980682793394399677e-01,2.980682864935327303e-01,0.000000000000000000e+00,-6.948933078276370336e-06
1.138000000000000114e+02,2.980682795427992415e-01,2.980675949075707321e-01,2.980682881400788520e-01,2.980682795427992415e-01,2.980682865236528034e-01,0.000000000000000000e+00,-6.916160821103614178e-06
1.138500000000000085e+02,2.980682798024621438e-01,2.980675981997267798e-01,2.980682881400788520e-01,2.980682798024621438e-01,2.980682865540428272e-01,0.000000000000000000e+00,-6.883543160700599695e-06
1.139000000000000057e+02,2.980682801137468085e-01,2.980676014764678805e-01,2.980682881400788520e-01,2.980682801137468085e-01,2.980682865844046514e-01,0.000000000000000000e+00,-6.851079367519289372e-06
1.139500000000000028e+02,2.980682804709118838e-01,2.980676047375702131e-01,2.980682881400788520e-01,2.980682804709118838e-01,2.980682866144417353e-01,0.000000000000000000e+00,-6.818768715470924864e-06
1.140000000000000000e+02,2.980682808672854289e-01,2.980676079828179503e-01,2.980682881400788520e-01,2.980682808672854289e-01,2.980682866438661427e-01,0.000000000000000000e+00,-6.786610481909566602e-06
1.140500000000000114e+02,2.980682812954134064e-01,2.980676112120101418e-01,2.980682881400788520e-01,2.980682812954134064e-01,2.980682866724049251e-01,0.000000000000000000e+00,-6.754603947615475856e-06
1.141000000000000085e+02,2.980682817472237178e-01,2.980676144249668202e-01,2.980682881400788520e-01,2.980682817472237178e-01,2.980682866998065061e-01,0.000000000000000000e+00,-6.722748396778239295e-06
1.141500000000000057e+02,2.980682822142029509e-01,2.980676176215344420e-01,2.980682881400788520e-01,2.980682822142029509e-01,2.980682867258461766e-01,0.000000000000000000e+00,-6.691043116979784285e-06
1.142000000000000028e+02,2.980682826875811209e-01,2.980676208015908824e-01,2.980682881400788520e-01,2.980682826875811209e-01,2.980682867503308131e-01,0.000000000000000000e+00,-6.659487399177154472e-06
1.142500000000000000e+02,2.980682831585205195e-01,2.980676239650493220e-01,2.980682881400788520e-01,2.980682831585205195e-01,2.980682867731030972e-01,0.000000000000000000e+00,-6.628080537685234546e-06
1.143000000000000114e+02,2.980682836183047857e-01,2.980676271118615217e-01,2.980682881400788520e-01,2.980682836183047857e-01,2.980682867940445124e-01,0.000000000000000000e+00,-6.596821830159340325e-06
1.143500000000000085e+02,2.980682840585233695e-01,2.980676302420198764e-01,2.980682881400788520e-01,2.980682840585233695e-01,2.980682868130776209e-01,0.000000000000000000e+00,-6.565710577577686022e-06
1.144000000000000057e+02,2.980682844712478907e-01,2.980676333555585256e-01,2.980682881400788520e-01,2.980682844712478907e-01,2.980682868301669508e-01,0.000000000000000000e+00,-6.534746084223975175e-06
1.144500000000000028e+02,2.980682848491964521e-01,2.980676364525536304e-01,2.980682881400788520e-01,2.980682848491964521e-01,2.980682868453193857e-01,0.000000000000000000e+00,-6.503927657669774737e-06
1.145000000000000000e+02,2.980682851858821869e-01,2.980676395331222639e-01,2.980682881400788520e-01,2.980682851858821869e-01,2.980682868585831646e-01,0.000000000000000000e+00,-6.473254608757178010e-06
1.145500000000000114e+02,2.980682854757433220e-01,2.980676425974209121e-01,2.980682881400788520e-01,2.980682854757433220e-01,2.980682868700460508e-01,0.000000000000000000e+00,-6.442726251581418444e-06
1.146000000000000085e+02,2.980682857142516462e-01,2.980676456456423651e-01,2.980682881400788520e-01,2.980682857142516462e-01,2.980682868798327223e-01,0.000000000000000000e+00,-6.412341903473706206e-06
1.146500000000000057e+02,2.980682858979974981e-01,2.980676486780124979e-01,2.980682881400788520e-01,2.980682858979974981e-01,2.980682868881009973e-01,0.000000000000000000e+00,-6.382100884984072380e-06
1.147000000000000028e+02,2.980682860247496069e-01,2.980676516947857180e-01,2.980682881400788520e-01,2.980682860247496069e-01,2.980682868950376707e-01,0.000000000000000000e+00,-6.352002519864654463e-06
1.147500000000000000e+02,2.980682860934888989e-01,2.980676546962403028e-01,2.980682881400788520e-01,2.980682860934888989e-01,2.980682869008537961e-01,0.000000000000000000e+00,-6.322046135053025060e-06
1.148000000000000114e+02,2.980682861044152698e-01,2.980676576826728486e-01,2.980682881400788520e-01,2.980682861044152698e-01,2.980682869057789119e-01,0.000000000000000000e+00,-6.292231060655879730e-06
1.148500000000000085e+02,2.980682860589284888e-01,2.980676606543927187e-01,2.980682881400788520e-01,2.980682860589284888e-01,2.980682869100557131e-01,0.000000000000000000e+00,-6.262556629933026363e-06
1.149000000000000057e+02,2.980682859595826240e-01,2.980676636117161049e-01,2.980682881400788520e-01,2.980682859595826240e-01,2.980682869139340552e-01,0.000000000000000000e+00,-6.233022179281547360e-06
1.149500000000000028e+02,2.980682858100170418e-01,2.980676665549598647e-01,2.980682881400788520e-01,2.980682858100170418e-01,2.980682869176647376e-01,0.000000000000000000e+00,-6.203627048220436152e-06
1.150000000000000000e+02,2.980682856148639814e-01,2.980676694844360264e-01,2.980682881400788520e-01,2.980682856148639814e-01,2.980682869214939523e-01,0.000000000000000000e+00,-6.174370579375453940e-06
1.150500000000000114e+02,2.980682853796364218e-01,2.980676724004456823e-01,2.980682881400788520e-01,2.980682853796364218e-01,2.980682869256575107e-01,0.000000000000000000e+00,-6.145252118464314246e-06
1.151000000000000085e+02,2.980682851105984632e-01,2.980676753032741044e-01,2.980682881400788520e-01,2.980682851105984632e-01,2.980682869303755145e-01,0.000000000000000000e+00,-6.116271014282239306e-06
1.151500000000000057e+02,2.980682848146210540e-01,2.980676781931856922e-01,2.980682881400788520e-01,2.980682848146210540e-01,2.980682869358475262e-01,0.000000000000000000e+00,-6.087426618687697728e-06
1.152000000000000028e+02,2.980682844990271141e-01,2.980676810704198654e-01,2.980682881400788520e-01,2.980682844990271141e-01,2.980682869422485171e-01,0.000000000000000000e+00,-6.058718286588514847e-06
1.152500000000000000e+02,2.980682841714288323e-01,2.980676839351874552e-01,2.980682881400788520e-01,2.980682841714288323e-01,2.980682869497250365e-01,0.000000000000000000e+00,-6.030145375928209236e-06
1.153000000000000114e+02,2.980682838395615764e-01,2.980676867876679292e-01,2.980682881400788520e-01,2.980682838395615764e-01,2.980682869583927141e-01,0.000000000000000000e+00,-6.001707247672551141e-06
1.153500000000000085e+02,2.980682835111173601e-01,2.980676896280073374e-01,2.980682881400788520e-01,2.980682835111173601e-01,2.980682869683339287e-01,0.000000000000000000e+00,-5.973403265796395351e-06
1.154000000000000057e+02,2.980682831935824173e-01,2.980676924563172014e-01,2.980682881400788520e-01,2.980682831935824173e-01,2.980682869795969192e-01,0.000000000000000000e+00,-5.945232797270525933e-06
1.154500000000000028e+02,2.980682828940813822e-01,2.980676952726741269e-01,2.980682881400788520e-01,2.980682828940813822e-01,2.980682869921953415e-01,0.000000000000000000e+00,-5.917195212048821988e-06
1.155000000000000000e+02,2.980682826192323498e-01,2.980676980771203577e-01,2.980682881400788520e-01,2.980682826192323498e-01,2.980682870061087120e-01,0.000000000000000000e+00,-5.889289883055404771e-06
1.155500000000000114e+02,2.980682823750150368e-01,2.980677008696651087e-01,2.980682881400788520e-01,2.980682823750150368e-01,2.980682870212836844e-01,0.000000000000000000e+00,-5.861516186171970315e-06
1.156000000000000085e+02,2.980682821666550408e-01,2.980677036502863420e-01,2.980682881400788520e-01,2.980682821666550408e-01,2.980682870376363813e-01,0.000000000000000000e+00,-5.833873500225007703e-06
1.156500000000000057e+02,2.980682819985269183e-01,2.980677064189340419e-01,2.980682881400788520e-01,2.980682819985269183e-01,2.980682870550547259e-01,0.000000000000000000e+00,-5.806361206973186747e-06
1.157000000000000028e+02,2.980682818740766349e-01,2.980677091755329355e-01,2.980682881400788520e-01,2.980682818740766349e-01,2.980682870734020495e-01,0.000000000000000000e+00,-5.778978691094705860e-06
1.157500000000000000e+02,2.980682817957664432e-01,2.980677119199868774e-01,2.980682881400788520e-01,2.980682817957664432e-01,2.980682870925208672e-01,0.000000000000000000e+00,-5.751725340174478137e-06
1.158000000000000114e+02,2.980682817650410765e-01,2.980677146521828469e-01,2.980682881400788520e-01,2.980682817650410765e-01,2.980682871122373179e-01,0.000000000000000000e+00,-5.724600544691402995e-06
1.158500000000000085e+02,2.980682817823176456e-01,2.980677173719955553e-01,2.980682881400788520e-01,2.980682817823176456e-01,2.980682871323653282e-01,0.000000000000000000e+00,-5.697603698005560724e-06
1.159000000000000057e+02,2.980682818469970186e-01,2.980677200792922199e-01,2.980682881400788520e-01,2.980682818469970186e-01,2.980682871527118305e-01,0.000000000000000000e+00,-5.670734196345201221e-06
1.159500000000000028e+02,2.980682819574975717e-01,2.980677227739373381e-01,2.980682881400788520e-01,2.980682819574975717e-01,2.980682871730812589e-01,0.000000000000000000e+00,-5.643991438793747956e-06
1.160000000000000000e+02,2.980682821113092573e-01,2.980677254557975164e-01,2.980682881400788520e-01,2.980682821113092573e-01,2.980682871932802125e-01,0.000000000000000000e+00,-5.617374827276712165e-06
1.160500000000000114e+02,2.980682823050667674e-01,2.980677281247458010e-01,2.980682881400788520e-01,2.980682823050667674e-01,2.980682872131224515e-01,0.000000000000000000e+00,-5.590883766548427465e-06
1.161000000000000085e+02,2.980682825346394060e-01,2.980677307806662291e-01,2.980682881400788520e-01,2.980682825346394060e-01,2.980682872324326715e-01,0.000000000000000000e+00,-5.564517664178802260e-06
1.161500000000000057e+02,2.980682827952361724e-01,2.980677334234576592e-01,2.980682881400788520e-01,2.980682827952361724e-01,2.980682872510507231e-01,0.000000000000000000e+00,-5.538275930539913748e-06
1.162000000000000028e+02,2.980682830815222228e-01,2.980677360530370468e-01,2.980682881400788520e-01,2.980682830815222228e-01,2.980682872688349416e-01,0.000000000000000000e+00,-5.512157978792540946e-06
1.162500000000000000e+02,2.980682833877449922e-01,2.980677386693425523e-01,2.980682881400788520e-01,2.980682833877449922e-01,2.980682872856650345e-01,0.000000000000000000e+00,-5.486163224872719739e-06
1.163000000000000114e+02,2.980682837078662550e-01,2.980677412723358177e-01,2.980682881400788520e-01,2.980682837078662550e-01,2.980682873014445788e-01,0.000000000000000000e+00,-5.460291087478136982e-06
1.163500000000000085e+02,2.980682840356974617e-01,2.980677438620035202e-01,2.980682881400788520e-01,2.980682840356974617e-01,2.980682873161022983e-01,0.000000000000000000e+00,-5.434540988054677930e-06
1.164000000000000057e+02,2.980682843650353520e-01,2.980677464383584829e-01,2.980682881400788520e-01,2.980682843650353520e-01,2.980682873295935620e-01,0.000000000000000000e+00,-5.408912350782770371e-06
1.164500000000000028e+02,2.980682846897941829e-01,2.980677490014400632e-01,2.980682881400788520e-01,2.980682846897941829e-01,2.980682873419003287e-01,0.000000000000000000e+00,-5.383404602563912564e-06
1.165000000000000000e+02,2.980682850041329046e-01,2.980677515513136533e-01,2.980682881400788520e-01,2.980682850041329046e-01,2.980682873530309251e-01,0.000000000000000000e+00,-5.358017173007171537e-06
1.165500000000000114e+02,2.980682853025731771e-01,2.980677540880697918e-01,2.980682881400788520e-01,2.980682853025731771e-01,2.980682873630192131e-01,0.000000000000000000e+00,-5.332749494415738979e-06
1.166000000000000085e+02,2.980682855801071174e-01,2.980677566118227761e-01,2.980682881400788520e-01,2.980682855801071174e-01,2.980682873719229242e-01,0.000000000000000000e+00,-5.307601001773631976e-06
1.166500000000000057e+02,2.980682858322918349e-01,2.980677591227082757e-01,2.980682881400788520e-01,2.980682858322918349e-01,2.980682873798215504e-01,0.000000000000000000e+00,-5.282571132732339535e-06
1.167000000000000028e+02,2.980682860553292013e-01,2.980677616208809444e-01,2.980682881400788520e-01,2.980682860553292013e-01,2.980682873868136795e-01,0.000000000000000000e+00,-5.257659327597728306e-06
1.167500000000000000e+02,2.980682862461296323e-01,2.980677641065113681e-01,2.980682881400788520e-01,2.980682862461296323e-01,2.980682873930142751e-01,0.000000000000000000e+00,-5.232865029317016903e-06
1.168000000000000114e+02,2.980682864023587730e-01,2.980677665797827891e-01,2.980682881400788520e-01,2.980682864023587730e-01,2.980682873985511239e-01,0.000000000000000000e+00,-5.208187683465761247e-06
1.168500000000000085e+02,2.980682865224661415e-01,2.980677690408876090e-01,2.980682881400788520e-01,2.980682865224661415e-01,2.980682874035613938e-01,0.000000000000000000e+00,-5.183626738235243094e-06
1.169000000000000057e+02,2.980682866056965086e-01,2.980677714900235586e-01,2.980682881400788520e-01,2.980682866056965086e-01,2.980682874081880263e-01,0.000000000000000000e+00,-5.159181644419655267e-06
1.169500000000000028e+02,2.980682866520828478e-01,2.980677739273903670e-01,2.980682881400788520e-01,2.980682866520828478e-01,2.980682874125759052e-01,0.000000000000000000e+00,-5.134851855403678232e-06
1.170000000000000000e+02,2.980682866624229099e-01,2.980677763531855984e-01,2.980682881400788520e-01,2.980682866624229099e-01,2.980682874168683050e-01,0.000000000000000000e+00,-5.110636827150115103e-06
1.170500000000000114e+02,2.980682866382396434e-01,2.980677787676016544e-01,2.980682881400788520e-01,2.980682866382396434e-01,2.980682874212034483e-01,0.000000000000000000e+00,-5.086536018187623223e-06
1.171000000000000085e+02,2.980682865817265714e-01,2.980677811708222213e-01,2.980682881400788520e-01,2.980682865817265714e-01,2.980682874257111759e-01,0.000000000000000000e+00,-5.062548889598603285e-06
1.171500000000000057e+02,2.980682864956806788e-01,2.980677835630194394e-01,2.980682881400788520e-01,2.980682864956806788e-01,2.980682874305099483e-01,0.000000000000000000e+00,-5.038674905007214661e-06
1.172000000000000028e+02,2.980682863834236418e-01,2.980677859443511823e-01,2.980682881400788520e-01,2.980682863834236418e-01,2.980682874357042378e-01,0.000000000000000000e+00,-5.014913530567521178e-06
1.172500000000000000e+02,2.980682862487145646e-01,2.980677883149590590e-01,2.980682881400788520e-01,2.980682862487145646e-01,2.980682874413825290e-01,0.000000000000000000e+00,-4.991264234951652138e-06
1.173000000000000114e+02,2.980682860956550551e-01,2.980677906749665818e-01,2.980682881400788520e-01,2.980682860956550551e-01,2.980682874476154876e-01,0.000000000000000000e+00,-4.967726489338169167e-06
1.173500000000000085e+02,2.980682859285906372e-01,2.980677930244780005e-01,2.980682881400788520e-01,2.980682859285906372e-01,2.980682874544547389e-01,0.000000000000000000e+00,-4.944299767400450004e-06
1.174000000000000057e+02,2.980682857520095541e-01,2.980677953635778032e-01,2.980682881400788520e-01,2.980682857520095541e-01,2.980682874619323686e-01,0.000000000000000000e+00,-4.920983545295140059e-06
1.174500000000000028e+02,2.980682855704415712e-01,2.980677976923303274e-01,2.980682881400788520e-01,2.980682855704415712e-01,2.980682874700604779e-01,0.000000000000000000e+00,-4.897777301650711532e-06
1.175000000000000000e+02,2.980682853883598327e-01,2.980678000107800929e-01,2.980682881400788520e-01,2.980682853883598327e-01,2.980682874788318504e-01,0.000000000000000000e+00,-4.874680517555985275e-06
1.175500000000000114e+02,2.980682852100866587e-01,2.980678023189530235e-01,2.980682881400788520e-01,2.980682852100866587e-01,2.980682874882206734e-01,0.000000000000000000e+00,-4.851692676548829673e-06
1.176000000000000085e+02,2.980682850397061712e-01,2.980678046168572792e-01,2.980682881400788520e-01,2.980682850397061712e-01,2.980682874981837593e-01,0.000000000000000000e+00,-4.828813264604760435e-06
1.176500000000000057e+02,2.980682848809851904e-01,2.980678069044852552e-01,2.980682881400788520e-01,2.980682848809851904e-01,2.980682875086622663e-01,0.000000000000000000e+00,-4.806041770125657261e-06
1.177000000000000028e+02,2.980682847373039013e-01,2.980678091818155795e-01,2.980682881400788520e-01,2.980682847373039013e-01,2.980682875195839743e-01,0.000000000000000000e+00,-4.783377683928455956e-06
1.177500000000000000e+02,2.980682846115972895e-01,2.980678114488153896e-01,2.980682881400788520e-01,2.980682846115972895e-01,2.980682875308652835e-01,0.000000000000000000e+00,-4.760820499233885431e-06
1.178000000000000114e+02,2.980682845063090669e-01,2.980678137054429411e-01,2.980682881400788520e-01,2.980682845063090669e-01,2.980682875424141010e-01,0.000000000000000000e+00,-4.738369711655221650e-06
1.178500000000000085e+02,2.980682844233575324e-01,2.980678159516503833e-01,2.980682881400788520e-01,2.980682844233575324e-01,2.980682875541323384e-01,0.000000000000000000e+00,-4.716024819187082225e-06
1.179000000000000057e+02,2.980682843641146995e-01,2.980678181873865351e-01,2.980682881400788520e-01,2.980682843641146995e-01,2.980682875659187436e-01,0.000000000000000000e+00,-4.693785322194128698e-06
1.179500000000000028e+02,2.980682843293983031e-01,2.980678204125995490e-01,2.980682881400788520e-01,2.980682843293983031e-01,2.980682875776718421e-01,0.000000000000000000e+00,-4.671650723399952615e-06
1.180000000000000000e+02,2.980682843194760179e-01,2.980678226272397424e-01,2.980682881400788520e-01,2.980682843194760179e-01,2.980682875892925465e-01,0.000000000000000000e+00,-4.649620527875863355e-06
1.180500000000000114e+02,2.980682843340823895e-01,2.980678248312623180e-01,2.980682881400788520e-01,2.980682843340823895e-01,2.980682876006865989e-01,0.000000000000000000e+00,-4.627694243029736939e-06
1.181000000000000085e+02,2.980682843724462017e-01,2.980678270246294170e-01,2.980682881400788520e-01,2.980682843724462017e-01,2.980682876117672353e-01,0.000000000000000000e+00,-4.605871378594941078e-06
1.181500000000000057e+02,2.980682844333282788e-01,2.980678292073123958e-01,2.980682881400788520e-01,2.980682844333282788e-01,2.980682876224570177e-01,0.000000000000000000e+00,-4.584151446619194142e-06
1.182000000000000028e+02,2.980682845150683935e-01,2.980678313792937129e-01,2.980682881400788520e-01,2.980682845150683935e-01,2.980682876326898323e-01,0.000000000000000000e+00,-4.562533961453554586e-06
1.182500000000000000e+02,2.980682846156391119e-01,2.980678335405682056e-01,2.980682881400788520e-01,2.980682846156391119e-01,2.980682876424121663e-01,0.000000000000000000e+00,-4.541018439741444245e-06
1.183000000000000114e+02,2.980682847327059126e-01,2.980678356911442561e-01,2.980682881400788520e-01,2.980682847327059126e-01,2.980682876515842739e-01,0.000000000000000000e+00,-4.519604400407687729e-06
1.183500000000000085e+02,2.980682848636913018e-01,2.980678378310443466e-01,2.980682881400788520e-01,2.980682848636913018e-01,2.980682876601808418e-01,0.000000000000000000e+00,-4.498291364647634826e-06
1.184000000000000057e+02,2.980682850058418154e-01,2.980678399603055584e-01,2.980682881400788520e-01,2.980682850058418154e-01,2.980682876681911564e-01,0.000000000000000000e+00,-4.477078855916344741e-06
1.184500000000000028e+02,2.980682851562955760e-01,2.980678420789791283e-01,2.980682881400788520e-01,2.980682851562955760e-01,2.980682876756191035e-01,0.000000000000000000e+00,-4.455966399917851642e-06
1.185000000000000000e+02,2.980682853121496279e-01,2.980678441871300599e-01,2.980682881400788520e-01,2.980682853121496279e-01,2.980682876824825023e-01,0.000000000000000000e+00,-4.434953524594440380e-06
1.185500000000000114e+02,2.980682854705247187e-01,2.980678462848361798e-01,2.980682881400788520e-01,2.980682854705247187e-01,2.980682876888122168e-01,0.000000000000000000e+00,-4.414039760116116174e-06
1.186000000000000085e+02,2.980682856286266391e-01,2.980678483721870831e-01,2.980682881400788520e-01,2.980682856286266391e-01,2.980682876946509907e-01,0.000000000000000000e+00,-4.393224638870020088e-06
1.186500000000000057e+02,2.980682857838028998e-01,2.980678504492823566e-01,2.980682881400788520e-01,2.980682857838028998e-01,2.980682877000518927e-01,0.000000000000000000e+00,-4.372507695449982573e-06
1.187000000000000028e+02,2.980682859335926915e-01,2.980678525162298032e-01,2.980682881400788520e-01,2.980682859335926915e-01,2.980682877050764845e-01,0.000000000000000000e+00,-4.351888466646193053e-06
1.187500000000000000e+02,2.980682860757708497e-01,2.980678545731438311e-01,2.980682881400788520e-01,2.980682860757708497e-01,2.980682877097929895e-01,0.000000000000000000e+00,-4.331366491434863581e-06
1.188000000000000114e+02,2.980682862083837703e-01,2.980678566201429569e-01,2.980682881400788520e-01,2.980682862083837703e-01,2.980682877142740717e-01,0.000000000000000000e+00,-4.310941310967997533e-06
1.188500000000000085e+02,2.980682863297771101e-01,2.980678586573478617e-01,2.980682881400788520e-01,2.980682863297771101e-01,2.980682877185947266e-01,0.000000000000000000e+00,-4.290612468563324307e-06
1.189000000000000057e+02,2.980682864386153819e-01,2.980678606848791712e-01,2.980682881400788520e-01,2.980682864386153819e-01,2.980682877228301719e-01,0.000000000000000000e+00,-4.270379509694089197e-06
1.189500000000000028e+02,2.980682865338932230e-01,2.980678627028553462e-01,2.980682881400788520e-01,2.980682865338932230e-01,2.980682877270535158e-01,0.000000000000000000e+00,-4.250241981979151571e-06
1.190000000000000000e+02,2.980682866149379495e-01,2.980678647113905733e-01,2.980682881400788520e-01,2.980682866149379495e-01,2.980682877313340917e-01,0.000000000000000000e+00,-4.230199435172957699e-06
1.190500000000000114e+02,2.980682866814049481e-01,2.980678667105930990e-01,2.980682881400788520e-01,2.980682866814049481e-01,2.980682877357352378e-01,0.000000000000000000e+00,-4.210251421155633851e-06
1.191000000000000085e+02,2.980682867332649644e-01,2.980678687005633432e-01,2.980682881400788520e-01,2.980682867332649644e-01,2.980682877403127429e-01,0.000000000000000000e+00,-4.190397493923170886e-06
1.191500000000000057e+02,2.980682867707852290e-01,2.980678706813925660e-01,2.980682881400788520e-01,2.980682867707852290e-01,2.980682877451135138e-01,0.000000000000000000e+00,-4.170637209577522432e-06
1.192000000000000028e+02,2.980682867945044223e-01,2.980678726531618694e-01,2.980682881400788520e-01,2.980682867945044223e-01,2.980682877501744654e-01,0.000000000000000000e+00,-4.150970126316891959e-06
1.192500000000000000e+02,2.980682868052031975e-01,2.980678746159411974e-01,2.980682881400788520e-01,2.980682868052031975e-01,2.980682877555216326e-01,0.000000000000000000e+00,-4.131395804425908894e-06
1.193000000000000114e+02,2.980682868038702638e-01,2.980678765697888921e-01,2.980682881400788520e-01,2.980682868038702638e-01,2.980682877611695591e-01,0.000000000000000000e+00,-4.111913806265898751e-06
1.193500000000000085e+02,2.980682867916659706e-01,2.980678785147517496e-01,2.980682881400788520e-01,2.980682867916659706e-01,2.980682877671213538e-01,0.000000000000000000e+00,-4.092523696265193921e-06
1.194000000000000057e+02,2.980682867698842275e-01,2.980678804508646862e-01,2.980682881400788520e-01,2.980682867698842275e-01,2.980682877733687453e-01,0.000000000000000000e+00,-4.073225040909366538e-06
1.194500000000000028e+02,2.980682867399134794e-01,2.980678823781517384e-01,2.980682881400788520e-01,2.980682867399134794e-01,2.980682877798925823e-01,0.000000000000000000e+00,-4.054017408731545195e-06
1.195000000000000000e+02,2.980682867031984040e-01,2.980678842966265618e-01,2.980682881400788520e-01,2.980682867031984040e-01,2.980682877866636105e-01,0.000000000000000000e+00,-4.034900370302697783e-06
1.195500000000000114e+02,2.980682866612027748e-01,2.980678862062935974e-01,2.980682881400788520e-01,2.980682866612027748e-01,2.980682877936434161e-01,0.000000000000000000e+00,-4.015873498221934660e-06
1.196000000000000085e+02,2.980682866153744337e-01,2.980678881071493480e-01,2.980682881400788520e-01,2.980682866153744337e-01,2.980682878007860359e-01,0.000000000000000000e+00,-3.996936367106852470e-06
1.196500000000000057e+02,2.980682865671137050e-01,2.980678899991838215e-01,2.980682881400788520e-01,2.980682865671137050e-01,2.980682878080391784e-01,0.000000000000000000e+00,-3.978088553583778026e-06
1.197000000000000028e+02,2.980682865177449736e-01,2.980678918823822521e-01,2.980682881400788520e-01,2.980682865177449736e-01,2.980682878153458892e-01,0.000000000000000000e+00,-3.959329636278107890e-06
1.197500000000000000e+02,2.980682864684928712e-01,2.980678937567269871e-01,2.980682881400788520e-01,2.980682864684928712e-01,2.980682878226465493e-01,0.000000000000000000e+00,-3.940659195804654746e-06
1.198000000000000114e+02,2.980682864204629023e-01,2.980678956221989861e-01,2.980682881400788520e-01,2.980682864204629023e-01,2.980682878298804850e-01,0.000000000000000000e+00,-3.922076814757940396e-06
1.198500000000000085e+02,2.980682863746266786e-01,2.980678974787799862e-01,2.980682881400788520e-01,2.980682863746266786e-01,2.980682878369877442e-01,0.000000000000000000e+00,-3.903582077702626835e-06
1.199000000000000057e+02,2.980682863318123710e-01,2.980678993264541110e-01,2.980682881400788520e-01,2.980682863318123710e-01,2.980682878439112615e-01,0.000000000000000000e+00,-3.885174571163809249e-06
1.199500000000000028e+02,2.980682862926997134e-01,2.980679011652095367e-01,2.980682881400788520e-01,2.980682862926997134e-01,2.980682878505979128e-01,0.000000000000000000e+00,-3.866853883617498755e-06
1.200000000000000000e+02,2.980682862578195591e-01,2.980679029950401571e-01,2.980682881400788520e-01,2.980682862578195591e-01,2.980682878570007355e-01,0.000000000000000000e+00,-3.848619605481035680e-06
1.200500000000000114e+02,2.980682862275580436e-01,2.980679048159468603e-01,2.980682881400788520e-01,2.980682862275580436e-01,2.980682878630797616e-01,0.000000000000000000e+00,-3.830471329103652769e-06
1.201000000000000085e+02,2.980682862021643009e-01,2.980679066279385836e-01,2.980682881400788520e-01,2.980682862021643009e-01,2.980682878688034609e-01,0.000000000000000000e+00,-3.812408648757015099e-06
1.201500000000000057e+02,2.980682861817615659e-01,2.980679084310335902e-01,2.980682881400788520e-01,2.980682861817615659e-01,2.980682878741496289e-01,0.000000000000000000e+00,-3.794431160625805726e-06
1.202000000000000028e+02,2.980682861663609962e-01,2.980679102252595247e-01,2.980682881400788520e-01,2.980682861663609962e-01,2.980682878791057755e-01,0.000000000000000000e+00,-3.776538462798515899e-06
1.202500000000000000e+02,2.980682861558776597e-01,2.980679120106542457e-01,2.980682881400788520e-01,2.980682861558776597e-01,2.980682878836697913e-01,0.000000000000000000e+00,-3.758730155258174711e-06
1.203000000000000114e+02,2.980682861501477987e-01,2.980679137872657147e-01,2.980682881400788520e-01,2.980682861501477987e-01,2.980682878878497255e-01,0.000000000000000000e+00,-3.741005839873252805e-06
1.203500000000000085e+02,2.980682861489467594e-01,2.980679155551516635e-01,2.980682881400788520e-01,2.980682861489467594e-01,2.980682878916636747e-01,0.000000000000000000e+00,-3.723365120388631317e-06
1.204000000000000057e+02,2.980682861520071447e-01,2.980679173143791494e-01,2.980682881400788520e-01,2.980682861520071447e-01,2.980682878951393944e-01,0.000000000000000000e+00,-3.705807602416655082e-06
1.204500000000000028e+02,2.980682861590361887e-01,2.980679190650237786e-01,2.980682881400788520e-01,2.980682861590361887e-01,2.980682878983131334e-01,0.000000000000000000e+00,-3.688332893428334509e-06
1.205000000000000000e+02,2.980682861697320218e-01,2.980679208071687070e-01,2.980682881400788520e-01,2.980682861697320218e-01,2.980682879012289677e-01,0.000000000000000000e+00,-3.670940602744597846e-06
1.205500000000000114e+02,2.980682861837980480e-01,2.980679225409033073e-01,2.980682881400788520e-01,2.980682861837980480e-01,2.980682879039374678e-01,0.000000000000000000e+00,-3.653630341527686597e-06
1.206000000000000085e+02,2.980682862009557121e-01,2.980679242663218931e-01,2.980682881400788520e-01,2.980682862009557121e-01,2.980682879064941448e-01,0.000000000000000000e+00,-3.636401722772655967e-06
1.206500000000000057e+02,2.980682862209539374e-01,2.980679259835219419e-01,2.980682881400788520e-01,2.980682862209539374e-01,2.980682879089581183e-01,0.000000000000000000e+00,-3.619254361298909619e-06
1.207000000000000028e+02,2.980682862435766745e-01,2.980679276926027632e-01,2.980682881400788520e-01,2.980682862435766745e-01,2.980682879113901729e-01,0.000000000000000000e+00,-3.602187873741938556e-06
1.207500000000000000e+02,2.980682862686470092e-01,2.980679293936634999e-01,2.980682881400788520e-01,2.980682862686470092e-01,2.980682879138513708e-01,0.000000000000000000e+00,-3.585201878545041381e-06
1.208000000000000114e+02,2.980682862960286061e-01,2.980679310868016296e-01,2.980682881400788520e-01,2.980682862960286061e-01,2.980682879164012200e-01,0.000000000000000000e+00,-3.568295995951202515e-06
1.208500000000000085e+02,2.980682863256244874e-01,2.980679327721112437e-01,2.980682881400788520e-01,2.980682863256244874e-01,2.980682879190960644e-01,0.000000000000000000e+00,-3.551469847995012354e-06
1.209000000000000057e+02,2.980682863573729247e-01,2.980679344496814376e-01,2.980682881400788520e-01,2.980682863573729247e-01,2.980682879219873072e-01,0.000000000000000000e+00,-3.534723058494653065e-06
1.209500000000000028e+02,2.980682863912409997e-01,2.980679361195950339e-01,2.980682881400788520e-01,2.980682863912409997e-01,2.980682879251203565e-01,0.000000000000000000e+00,-3.518055253043921653e-06
1.210000000000000000e+02,2.980682864272163335e-01,2.980679377819271947e-01,2.980682881400788520e-01,2.980682864272163335e-01,2.980682879285331266e-01,0.000000000000000000e+00,-3.501466059004336462e-06
1.210500000000000114e+02,2.980682864652972053e-01,2.980679394367443669e-01,2.980682881400788520e-01,2.980682864652972053e-01,2.980682879322549272e-01,0.000000000000000000e+00,-3.484955105497231816e-06
1.211000000000000085e+02,2.980682865054811170e-01,2.980679410841036159e-01,2.980682881400788520e-01,2.980682865054811170e-01,2.980682879363059090e-01,0.000000000000000000e+00,-3.468522023395922541e-06
1.211500000000000057e+02,2.980682865477534138e-01,2.980679427240516821e-01,2.980682881400788520e-01,2.980682865477534138e-01,2.980682879406962305e-01,0.000000000000000000e+00,-3.452166445317788865e-06
1.212000000000000028e+02,2.980682865920753488e-01,2.980679443566252029e-01,2.980682881400788520e-01,2.980682865920753488e-01,2.980682879454257805e-01,0.000000000000000000e+00,-3.435888005616476938e-06
1.212500000000000000e+02,2.980682866383725371e-01,2.980679459818502686e-01,2.980682881400788520e-01,2.980682866383725371e-01,2.980682879504842897e-01,0.000000000000000000e+00,-3.419686340373993477e-06
1.213000000000000114e+02,2.980682866865247971e-01,2.980679475997426997e-01,2.980682881400788520e-01,2.980682866865247971e-01,2.980682879558514409e-01,0.000000000000000000e+00,-3.403561087392831743e-06
1.213500000000000085e+02,2.980682867363568800e-01,2.980679492103087691e-01,2.980682881400788520e-01,2.980682867363568800e-01,2.980682879614973690e-01,0.000000000000000000e+00,-3.387511886188071691e-06
1.214000000000000057e+02,2.980682867876313091e-01,2.980679508135458122e-01,2.980682881400788520e-01,2.980682867876313091e-01,2.980682879673836050e-01,0.000000000000000000e+00,-3.371538377979420824e-06
1.214500000000000028e+02,2.980682868400434948e-01,2.980679524094432264e-01,2.980682881400788520e-01,2.980682868400434948e-01,2.980682879734637969e-01,0.000000000000000000e+00,-3.355640205683243615e-06
1.215000000000000000e+02,2.980682868932192364e-01,2.980679539979836368e-01,2.980682881400788520e-01,2.980682868932192364e-01,2.980682879796849871e-01,0.000000000000000000e+00,-3.339817013904551112e-06
1.215500000000000114e+02,2.980682869467148888e-01,2.980679555791443947e-01,2.980682881400788520e-01,2.980682869467148888e-01,2.980682879859892775e-01,0.000000000000000000e+00,-3.324068448928977000e-06
1.216000000000000085e+02,2.980682870000205265e-01,2.980679571528989102e-01,2.980682881400788520e-01,2.980682870000205265e-01,2.980682879923147732e-01,0.000000000000000000e+00,-3.308394158714665986e-06
1.216500000000000057e+02,2.980682870525658834e-01,2.980679587192184288e-01,2.980682881400788520e-01,2.980682870525658834e-01,2.980682879985977474e-01,0.000000000000000000e+00,-3.292793792884186331e-06
1.217000000000000028e+02,2.980682871037290127e-01,2.980679602780735848e-01,2.980682881400788520e-01,2.980682871037290127e-01,2.980682880047738625e-01,0.000000000000000000e+00,-3.277267002716389862e-06
1.217500000000000000e+02,2.980682871528478328e-01,2.980679618294360123e-01,2.980682881400788520e-01,2.980682871528478328e-01,2.980682880107801136e-01,0.000000000000000000e+00,-3.261813441138252504e-06
1.218000000000000114e+02,2.980682871992337279e-01,2.980679633732801759e-01,2.980682881400788520e-01,2.980682871992337279e-01,2.980682880165564375e-01,0.000000000000000000e+00,-3.246432762716711423e-06
1.218500000000000085e+02,2.980682872421871465e-01,2.980679649095847594e-01,2.980682881400788520e-01,2.980682872421871465e-01,2.980682880220471009e-01,0.000000000000000000e+00,-3.231124623650521230e-06
1.219000000000000057e+02,2.980682872810154760e-01,2.980679664383341643e-01,2.980682881400788520e-01,2.980682872810154760e-01,2.980682880272023105e-01,0.000000000000000000e+00,-3.215888681762043262e-06
1.219500000000000028e+02,2.980682873150509171e-01,2.980679679595198417e-01,2.980682881400788520e-01,2.980682873150509171e-01,2.980682880319795447e-01,0.000000000000000000e+00,-3.200724596489156001e-06
1.220000000000000000e+02,2.980682873436702462e-01,2.980679694731414586e-01,2.980682881400788520e-01,2.980682873436702462e-01,2.980682880363443865e-01,0.000000000000000000e+00,-3.185632028877104493e-06
1.220500000000000114e+02,2.980682873663134114e-01,2.980679709792076748e-01,2.980682881400788520e-01,2.980682873663134114e-01,2.980682880402718005e-01,0.000000000000000000e+00,-3.170610641570437868e-06
1.221000000000000085e+02,2.980682873825026280e-01,2.980679724777367534e-01,2.980682881400788520e-01,2.980682873825026280e-01,2.980682880437466320e-01,0.000000000000000000e+00,-3.155660098805000221e-06
1.221500000000000057e+02,2.980682873918597542e-01,2.980679739687572827e-01,2.980682881400788520e-01,2.980682873918597542e-01,2.980682880467638851e-01,0.000000000000000000e+00,-3.140780066399917254e-06
1.222000000000000028e+02,2.980682873941220556e-01,2.980679754523080094e-01,2.980682881400788520e-01,2.980682873941220556e-01,2.980682880493291664e-01,0.000000000000000000e+00,-3.125970211749737082e-06
1.222500000000000000e+02,2.980682873891561391e-01,2.980679769284379499e-01,2.980682881400788520e-01,2.980682873891561391e-01,2.980682880514582966e-01,0.000000000000000000e+00,-3.111230203816590943e-06
1.223000000000000114e+02,2.980682873769686103e-01,2.980679783972057795e-01,2.980682881400788520e-01,2.980682873769686103e-01,2.980682880531770884e-01,0.000000000000000000e+00,-3.096559713122440730e-06
1.223500000000000085e+02,2.980682873577144010e-01,2.980679798586794993e-01,2.980682881400788520e-01,2.980682873577144010e-01,2.980682880545206803e-01,0.000000000000000000e+00,-3.081958411741464588e-06
1.224000000000000057e+02,2.980682873317009318e-01,2.980679813129354372e-01,2.980682881400788520e-01,2.980682873317009318e-01,2.980682880555327596e-01,0.000000000000000000e+00,-3.067425973292456484e-06
1.224500000000000028e+02,2.980682872993889454e-01,2.980679827600569709e-01,2.980682881400788520e-01,2.980682872993889454e-01,2.980682880562642856e-01,0.000000000000000000e+00,-3.052962072931389264e-06
1.225000000000000000e+02,2.980682872613895640e-01,2.980679842001337509e-01,2.980682881400788520e-01,2.980682872613895640e-01,2.980682880567724902e-01,0.000000000000000000e+00,-3.038566387344042919e-06
1.225500000000000114e+02,2.980682872184569621e-01,2.980679856332598687e-01,2.980682881400788520e-01,2.980682872184569621e-01,2.980682880571193794e-01,0.000000000000000000e+00,-3.024238594738760341e-06
1.226000000000000085e+02,2.980682871714780413e-01,2.980679870595325243e-01,2.980682881400788520e-01,2.980682871714780413e-01,2.980682880573700122e-01,0.000000000000000000e+00,-3.009978374839264479e-06
1.226500000000000057e+02,2.980682871214573870e-01,2.980679884790503609e-01,2.980682881400788520e-01,2.980682871214573870e-01,2.980682880575912241e-01,0.000000000000000000e+00,-2.995785408877584770e-06
1.227000000000000028e+02,2.980682870694994491e-01,2.980679898919118553e-01,2.980682881400788520e-01,2.980682870694994491e-01,2.980682880578498506e-01,0.000000000000000000e+00,-2.981659379587090291e-06
1.227500000000000000e+02,2.980682870167875032e-01,2.980679912982138191e-01,2.980682881400788520e-01,2.980682870167875032e-01,2.980682880582109506e-01,0.000000000000000000e+00,-2.967599971195586020e-06
1.228000000000000114e+02,2.980682869645597810e-01,2.980679926980494554e-01,2.980682881400788520e-01,2.980682869645597810e-01,2.980682880587364192e-01,0.000000000000000000e+00,-2.953606869418490829e-06
1.228500000000000085e+02,2.980682869140836577e-01,2.980679940915073045e-01,2.980682881400788520e-01,2.980682869140836577e-01,2.980682880594834328e-01,0.000000000000000000e+00,-2.939679761452128138e-06
1.229000000000000057e+02,2.980682868666280627e-01,2.980679954786694119e-01,2.980682881400788520e-01,2.980682868666280627e-01,2.980682880605030061e-01,0.000000000000000000e+00,-2.925818335967003860e-06
1.229500000000000028e+02,2.980682868234354466e-01,2.980679968596104401e-01,2.980682881400788520e-01,2.980682868234354466e-01,2.980682880618387154e-01,0.000000000000000000e+00,-2.912022283101199971e-06
1.230000000000000000e+02,2.980682867856930263e-01,2.980679982343963919e-01,2.980682881400788520e-01,2.980682867856930263e-01,2.980682880635258658e-01,0.000000000000000000e+00,-2.898291294453824824e-06
1.230500000000000114e+02,2.980682867545049186e-01,2.980679996030840551e-01,2.980682881400788520e-01,2.980682867545049186e-01,2.980682880655903255e-01,0.000000000000000000e+00,-2.884625063078454151e-06
1.231000000000000085e+02,2.980682867308650508e-01,2.980680009657199481e-01,2.980682881400788520e-01,2.980682867308650508e-01,2.980682880680483038e-01,0.000000000000000000e+00,-2.871023283476639826e-06
1.231500000000000057e+02,2.980682867156326799e-01,2.980680023223403752e-01,2.980682881400788520e-01,2.980682867156326799e-01,2.980682880709055738e-01,0.000000000000000000e+00,-2.857485651591450814e-06
1.232000000000000028e+02,2.980682867095093558e-01,2.980680036729712046e-01,2.980682881400788520e-01,2.980682867095093558e-01,2.980682880741576390e-01,0.000000000000000000e+00,-2.844011864800984053e-06
1.232500000000000000e+02,2.980682867130199920e-01,2.980680050176277018e-01,2.980682881400788520e-01,2.980682867130199920e-01,2.980682880777899002e-01,0.000000000000000000e+00,-2.830601621911951570e-06
1.233000000000000114e+02,2.980682867264972669e-01,2.980680063563154736e-01,2.980682881400788520e-01,2.980682867264972669e-01,2.980682880817777658e-01,0.000000000000000000e+00,-2.817254623153218035e-06
1.233500000000000085e+02,2.980682867500695776e-01,2.980680076890305230e-01,2.980682881400788520e-01,2.980682867500695776e-01,2.980682880860875406e-01,0.000000000000000000e+00,-2.803970570169374333e-06
1.234000000000000057e+02,2.980682867836546013e-01,2.980680090157604711e-01,2.980682881400788520e-01,2.980682867836546013e-01,2.980682880906770915e-01,0.000000000000000000e+00,-2.790749166014276387e-06
1.234500000000000028e+02,2.980682868269561303e-01,2.980680103364855005e-01,2.980682881400788520e-01,2.980682868269561303e-01,2.980682880954970138e-01,0.000000000000000000e+00,-2.777590115144603055e-06
1.235000000000000000e+02,2.980682868794671814e-01,2.980680116511794098e-01,2.980682881400788520e-01,2.980682868794671814e-01,2.980682881004917961e-01,0.000000000000000000e+00,-2.764493123413395807e-06
1.235500000000000114e+02,2.980682869404768232e-01,2.980680129598113348e-01,2.980682881400788520e-01,2.980682869404768232e-01,2.980682881056010980e-01,0.000000000000000000e+00,-2.751457898063563252e-06
1.236000000000000085e+02,2.980682870090822223e-01,2.980680142623466922e-01,2.980682881400788520e-01,2.980682870090822223e-01,2.980682881107614701e-01,0.000000000000000000e+00,-2.738484147721441575e-06
1.236500000000000057e+02,2.980682870842054633e-01,2.980680155587492330e-01,2.980682881400788520e-01,2.980682870842054633e-01,2.980682881159074649e-01,0.000000000000000000e+00,-2.725571582390248237e-06
1.237000000000000028e+02,2.980682871646141430e-01,2.980680168489822646e-01,2.980682881400788520e-01,2.980682871646141430e-01,2.980682881209736346e-01,0.000000000000000000e+00,-2.712719913443616152e-06
1.237500000000000000e+02,2.980682872489460178e-01,2.980680181330104261e-01,2.980682881400788520e-01,2.980682872489460178e-01,2.980682881258958083e-01,0.000000000000000000e+00,-2.699928853619060520e-06
1.238000000000000114e+02,2.980682873357367590e-01,2.980680194108010772e-01,2.980682881400788520e-01,2.980682873357367590e-01,2.980682881306127574e-01,0.000000000000000000e+00,-2.687198117011467264e-06
1.238500000000000085e+02,2.980682874234507063e-01,2.980680206823256850e-01,2.980682881400788520e-01,2.980682874234507063e-01,2.980682881350675828e-01,0.000000000000000000e+00,-2.674527419066604757e-06
1.239000000000000057e+02,2.980682875105129526e-01,2.980680219475614900e-01,2.980682881400788520e-01,2.980682875105129526e-01,2.980682881392091033e-01,0.000000000000000000e+00,-2.661916476574572866e-06
1.239500000000000028e+02,2.980682875953433730e-01,2.980680232064921720e-01,2.980682881400788520e-01,2.980682875953433730e-01,2.980682881429929654e-01,0.000000000000000000e+00,-2.649365007663331624e-06
1.240000000000000000e+02,2.980682876763907085e-01,2.980680244591094041e-01,2.980682881400788520e-01,2.980682876763907085e-01,2.980682881463825873e-01,0.000000000000000000e+00,-2.636872731792196862e-06
1.240500000000000114e+02,2.980682877521665941e-01,2.980680257054132420e-01,2.980682881400788520e-01,2.980682877521665941e-01,2.980682881493502134e-01,0.000000000000000000e+00,-2.624439369745361678e-06
1.241000000000000085e+02,2.980682878212780329e-01,2.980680269454130116e-01,2.980682881400788520e-01,2.980682878212780329e-01,2.980682881518773586e-01,0.000000000000000000e+00,-2.612064643625472117e-06
1.241500000000000057e+02,2.980682878824588711e-01,2.980680281791275310e-01,2.980682881400788520e-01,2.980682878824588711e-01,2.980682881539551965e-01,0.000000000000000000e+00,-2.599748276847184635e-06
1.242000000000000028e+02,2.980682879345977199e-01,2.980680294065852776e-01,2.980682881400788520e-01,2.980682879345977199e-01,2.980682881555846708e-01,0.000000000000000000e+00,-2.587489994130759145e-06
1.242500000000000000e+02,2.980682879767634352e-01,2.980680306278244429e-01,2.980682881400788520e-01,2.980682879767634352e-01,2.980682881567766063e-01,0.000000000000000000e+00,-2.575289521495736339e-06
1.243000000000000114e+02,2.980682880082263786e-01,2.980680318428923781e-01,2.980682881400788520e-01,2.980682880082263786e-01,2.980682881575509868e-01,0.000000000000000000e+00,-2.563146586254585787e-06
1.243500000000000085e+02,2.980682880284753478e-01,2.980680330518452603e-01,2.980682881400788520e-01,2.980682880284753478e-01,2.980682881579369559e-01,0.000000000000000000e+00,-2.551060917006462033e-06
1.244000000000000057e+02,2.980682880372300114e-01,2.980680342547471495e-01,2.980682881400788520e-01,2.980682880372300114e-01,2.980682881579715393e-01,0.000000000000000000e+00,-2.539032243630930201e-06
1.244500000000000028e+02,2.980682880344479035e-01,2.980680354516693775e-01,2.980682881400788520e-01,2.980682880344479035e-01,2.980682881576991461e-01,0.000000000000000000e+00,-2.527060297281811452e-06
1.245000000000000000e+02,2.980682880203265328e-01,2.980680366426890493e-01,2.980682881400788520e-01,2.980682880203265328e-01,2.980682881571700693e-01,0.000000000000000000e+00,-2.515144810381034793e-06
1.245500000000000114e+02,2.980682879953002185e-01,2.980680378278880993e-01,2.980682881400788520e-01,2.980682879953002185e-01,2.980682881564397646e-01,0.000000000000000000e+00,-2.503285516612558350e-06
1.246000000000000085e+02,2.980682879600313195e-01,2.980680390073517927e-01,2.980682881400788520e-01,2.980682879600313195e-01,2.980682881555669073e-01,0.000000000000000000e+00,-2.491482150916295715e-06
1.246500000000000057e+02,2.980682879153966902e-01,2.980680401811675595e-01,2.980682881400788520e-01,2.980682879153966902e-01,2.980682881546125040e-01,0.000000000000000000e+00,-2.479734449482179940e-06
1.247000000000000028e+02,2.980682878624695276e-01,2.980680413494232184e-01,2.980682881400788520e-01,2.980682878624695276e-01,2.980682881536381723e-01,0.000000000000000000e+00,-2.468042149744180519e-06
1.247500000000000000e+02,2.980682878024962790e-01,2.980680425122058663e-01,2.980682881400788520e-01,2.980682878024962790e-01,2.980682881527048633e-01,0.000000000000000000e+00,-2.456404990374417357e-06
1.248000000000000114e+02,2.980682877368703854e-01,2.980680436696001578e-01,2.980682881400788520e-01,2.980682877368703854e-01,2.980682881518713079e-01,0.000000000000000000e+00,-2.444822711277325560e-06
1.248500000000000085e+02,2.980682876671025272e-01,2.980680448216873613e-01,2.980682881400788520e-01,2.980682876671025272e-01,2.980682881511927396e-01,0.000000000000000000e+00,-2.433295053583862152e-06
1.249000000000000057e+02,2.980682875947878174e-01,2.980680459685436934e-01,2.980682881400788520e-01,2.980682875947878174e-01,2.980682881507196180e-01,0.000000000000000000e+00,-2.421821759645699243e-06
1.249500000000000028e+02,2.980682875215718286e-01,2.980680471102394313e-01,2.980682881400788520e-01,2.980682875215718286e-01,2.980682881504967408e-01,0.000000000000000000e+00,-2.410402573029549751e-06
1.250000000000000000e+02,2.980682874491151768e-01,2.980680482468379688e-01,2.980682881400788520e-01,2.980682874491151768e-01,2.980682881505617998e-01,0.000000000000000000e+00,-2.399037238511464758e-06
1.250500000000000114e+02,2.980682873790578835e-01,2.980680493783949281e-01,2.980682881400788520e-01,2.980682873790578835e-01,2.980682881509451043e-01,0.000000000000000000e+00,-2.387725502071170669e-06
1.251000000000000085e+02,2.980682873129840704e-01,2.980680505049576046e-01,2.980682881400788520e-01,2.980682873129840704e-01,2.980682881516686922e-01,0.000000000000000000e+00,-2.376467110886470745e-06
1.251500000000000057e+02,2.980682872523880977e-01,2.980680516265645785e-01,2.980682881400788520e-01,2.980682872523880977e-01,2.980682881527458861e-01,0.000000000000000000e+00,-2.365261813327633936e-06
1.252000000000000028e+02,2.980682871986428673e-01,2.980680527432454374e-01,2.980682881400788520e-01,2.980682871986428673e-01,2.980682881541813489e-01,0.000000000000000000e+00,-2.354109358951833265e-06
1.252500000000000000e+02,2.980682871529705680e-01,2.980680538550209424e-01,2.980682881400788520e-01,2.980682871529705680e-01,2.980682881559708064e-01,0.000000000000000000e+00,-2.343009498497609615e-06
1.253000000000000114e+02,2.980682871164169745e-01,2.980680549619031394e-01,2.980682881400788520e-01,2.980682871164169745e-01,2.980682881581014909e-01,0.000000000000000000e+00,-2.331961983879341879e-06
1.253500000000000085e+02,2.980682870898297421e-01,2.980680560638956922e-01,2.980682881400788520e-01,2.980682870898297421e-01,2.980682881605525303e-01,0.000000000000000000e+00,-2.320966568181755220e-06
1.254000000000000057e+02,2.980682870738409762e-01,2.980680571609948815e-01,2.980682881400788520e-01,2.980682870738409762e-01,2.980682881632954473e-01,0.000000000000000000e+00,-2.310023005654430602e-06
1.254500000000000028e+02,2.980682870688546870e-01,2.980680582531897715e-01,2.980682881400788520e-01,2.980682870688546870e-01,2.980682881662949368e-01,0.000000000000000000e+00,-2.299131051706345667e-06
1.255000000000000000e+02,2.980682870750393509e-01,2.980680593404637646e-01,2.980682881400788520e-01,2.980682870750393509e-01,2.980682881695100872e-01,0.000000000000000000e+00,-2.288290462900428309e-06
1.255500000000000114e+02,2.980682870923254679e-01,2.980680604227952668e-01,2.980682881400788520e-01,2.980682870923254679e-01,2.980682881728949352e-01,0.000000000000000000e+00,-2.277500996948108137e-06
1.256000000000000085e+02,2.980682871204084483e-01,2.980680615001588540e-01,2.980682881400788520e-01,2.980682871204084483e-01,2.980682881764001313e-01,0.000000000000000000e+00,-2.266762412703940778e-06
1.256500000000000057e+02,2.980682871587566618e-01,2.980680625725267152e-01,2.980682881400788520e-01,2.980682871587566618e-01,2.980682881799737172e-01,0.000000000000000000e+00,-2.256074470160171621e-06
1.257000000000000028e+02,2.980682872066244826e-01,2.980680636398695960e-01,2.980682881400788520e-01,2.980682872066244826e-01,2.980682881835626796e-01,0.000000000000000000e+00,-2.245436930441384689e-06
1.257500000000000000e+02,2.980682872630694424e-01,2.980680647021584639e-01,2.980682881400788520e-01,2.980682872630694424e-01,2.980682881871140610e-01,0.000000000000000000e+00,-2.234849555799132868e-06
1.258000000000000114e+02,2.980682873269742683e-01,2.980680657593653415e-01,2.980682881400788520e-01,2.980682873269742683e-01,2.980682881905762915e-01,0.000000000000000000e+00,-2.224312109606614733e-06
1.258500000000000085e+02,2.980682873970720292e-01,2.980680668114646381e-01,2.980682881400788520e-01,2.980682873970720292e-01,2.980682881939002993e-01,0.000000000000000000e+00,-2.213824356353353061e-06
1.259000000000000057e+02,2.980682874719745579e-01,2.980680678584344823e-01,2.980682881400788520e-01,2.980682874719745579e-01,2.980682881970406206e-01,0.000000000000000000e+00,-2.203386061639913583e-06
1.259500000000000028e+02,2.980682875502032037e-01,2.980680689002572770e-01,2.980682881400788520e-01,2.980682875502032037e-01,2.980682881999565104e-01,0.000000000000000000e+00,-2.192996992172622883e-06
1.260000000000000000e+02,2.980682876302215845e-01,2.980680699369211428e-01,2.980682881400788520e-01,2.980682876302215845e-01,2.980682882026127190e-01,0.000000000000000000e+00,-2.182656915758373973e-06
1.260500000000000114e+02,2.980682877104689488e-01,2.980680709684200291e-01,2.980682881400788520e-01,2.980682877104689488e-01,2.980682882049801585e-01,0.000000000000000000e+00,-2.172365601299382307e-06
1.261000000000000085e+02,2.980682877893937044e-01,2.980680719947548796e-01,2.980682881400788520e-01,2.980682877893937044e-01,2.980682882070367357e-01,0.000000000000000000e+00,-2.162122818788025236e-06
1.261500000000000057e+02,2.980682878654870582e-01,2.980680730159335212e-01,2.980682881400788520e-01,2.980682878654870582e-01,2.980682882087674623e-01,0.000000000000000000e+00,-2.151928339301726354e-06
1.262000000000000028e+02,2.980682879373145466e-01,2.980680740319713307e-01,2.980682881400788520e-01,2.980682879373145466e-01,2.980682882101648445e-01,0.000000000000000000e+00,-2.141781934997802992e-06
1.262500000000000000e+02,2.980682880035461779e-01,2.980680750428909564e-01,2.980682881400788520e-01,2.980682880035461779e-01,2.980682882112288823e-01,0.000000000000000000e+00,-2.131683379108410280e-06
1.263000000000000114e+02,2.980682880629839104e-01,2.980680760487223191e-01,2.980682881400788520e-01,2.980682880629839104e-01,2.980682882119669586e-01,0.000000000000000000e+00,-2.121632445935498341e-06
1.263500000000000085e+02,2.980682881145855778e-01,2.980680770495022780e-01,2.980682881400788520e-01,2.980682881145855778e-01,2.980682882123933952e-01,0.000000000000000000e+00,-2.111628910845811823e-06
1.264000000000000057e+02,2.980682881574858722e-01,2.980680780452741874e-01,2.980682881400788520e-01,2.980682881574858722e-01,2.980682882125292310e-01,0.000000000000000000e+00,-2.101672550265896226e-06
1.264500000000000028e+02,2.980682881910122206e-01,2.980680790360872301e-01,2.980682881400788520e-01,2.980682881910122206e-01,2.980682882124013888e-01,0.000000000000000000e+00,-2.091763141677149104e-06
1.265000000000000000e+02,2.980682882146972745e-01,2.980680800219956961e-01,2.980682881400788520e-01,2.980682882146972745e-01,2.980682882120420651e-01,0.000000000000000000e+00,-2.081900463610919138e-06
1.265500000000000114e+02,2.980682882282861823e-01,2.980680810030582606e-01,2.980682881400788520e-01,2.980682882282861823e-01,2.980682882114877863e-01,0.000000000000000000e+00,-2.072084295643602234e-06
1.266000000000000085e+02,2.980682882317391424e-01,2.980680819793367076e-01,2.980682881400788520e-01,2.980682882317391424e-01,2.980682882107785203e-01,0.000000000000000000e+00,-2.062314418391807088e-06
1.266500000000000057e+02,2.980682882252295718e-01,2.980680829508952634e-01,2.980682881400788520e-01,2.980682882252295718e-01,2.980682882099566222e-01,0.000000000000000000e+00,-2.052590613507472036e-06
1.267000000000000028e+02,2.980682882091374997e-01,2.980680839177994867e-01,2.980682881400788520e-01,2.980682882091374997e-01,2.980682882090658348e-01,0.000000000000000000e+00,-2.042912663673094989e-06
1.267500000000000000e+02,2.980682881840382437e-01,2.980680848801150473e-01,2.980682881400788520e-01,2.980682881840382437e-01,2.980682882081502894e-01,0.000000000000000000e+00,-2.033280352596908313e-06
1.268000000000000114e+02,2.980682881506875326e-01,2.980680858379067821e-01,2.980682881400788520e-01,2.980682881506875326e-01,2.980682882072532847e-01,0.000000000000000000e+00,-2.023693465008124006e-06
1.268500000000000085e+02,2.980682881100026327e-01,2.980680867912378074e-01,2.980682881400788520e-01,2.980682881100026327e-01,2.980682882064164541e-01,0.000000000000000000e+00,-2.014151786652158129e-06
1.269000000000000057e+02,2.980682880630401432e-01,2.980680877401684081e-01,2.980682881400788520e-01,2.980682880630401432e-01,2.980682882056788219e-01,0.000000000000000000e+00,-2.004655104285881488e-06
1.269500000000000028e+02,2.980682880109713495e-01,2.980680886847552613e-01,2.980682881400788520e-01,2.980682880109713495e-01,2.980682882050758598e-01,0.000000000000000000e+00,-1.995203205672892772e-06
1.270000000000000000e+02,2.980682879550553555e-01,2.980680896250507694e-01,2.980682881400788520e-01,2.980682879550553555e-01,2.980682882046387094e-01,0.000000000000000000e+00,-1.985795879578778553e-06
1.270500000000000114e+02,2.980682878966105509e-01,2.980680905611021725e-01,2.980682881400788520e-01,2.980682878966105509e-01,2.980682882043937387e-01,0.000000000000000000e+00,-1.976432915766406326e-06
1.271000000000000085e+02,2.980682878369856903e-01,2.980680914929512704e-01,2.980682881400788520e-01,2.980682878369856903e-01,2.980682882043617643e-01,0.000000000000000000e+00,-1.967114104991225591e-06
1.271500000000000057e+02,2.980682877775303052e-01,2.980680924206340898e-01,2.980682881400788520e-01,2.980682877775303052e-01,2.980682882045579407e-01,0.000000000000000000e+00,-1.957839238996529977e-06
1.272000000000000028e+02,2.980682877195658942e-01,2.980680933441803848e-01,2.980682881400788520e-01,2.980682877195658942e-01,2.980682882049914273e-01,0.000000000000000000e+00,-1.948608110508795595e-06
1.272500000000000000e+02,2.980682876643583334e-01,2.980680942636138031e-01,2.980682881400788520e-01,2.980682876643583334e-01,2.980682882056651661e-01,0.000000000000000000e+00,-1.939420513232971535e-06
1.273000000000000114e+02,2.980682876130915648e-01,2.980680951789520527e-01,2.980682881400788520e-01,2.980682876130915648e-01,2.980682882065762707e-01,0.000000000000000000e+00,-1.930276241847823725e-06
1.273500000000000085e+02,2.980682875668438925e-01,2.980680960902067911e-01,2.980682881400788520e-01,2.980682875668438925e-01,2.980682882077160256e-01,0.000000000000000000e+00,-1.921175092001253806e-06
1.274000000000000057e+02,2.980682875265670551e-01,2.980680969973842354e-01,2.980682881400788520e-01,2.980682875265670551e-01,2.980682882090702202e-01,0.000000000000000000e+00,-1.912116860305634518e-06
1.274500000000000028e+02,2.980682874930679627e-01,2.980680979004854403e-01,2.980682881400788520e-01,2.980682874930679627e-01,2.980682882106199250e-01,0.000000000000000000e+00,-1.903101344333175162e-06
1.275000000000000000e+02,2.980682874669947635e-01,2.980680987995072417e-01,2.980682881400788520e-01,2.980682874669947635e-01,2.980682882123414923e-01,0.000000000000000000e+00,-1.894128342611307598e-06
1.275500000000000114e+02,2.980682874488256862e-01,2.980680996944424233e-01,2.980682881400788520e-01,2.980682874488256862e-01,2.980682882142078882e-01,0.000000000000000000e+00,-1.885197654618045140e-06
1.276000000000000085e+02,2.980682874388625447e-01,2.980681005852808263e-01,2.980682881400788520e-01,2.980682874388625447e-01,2.980682882161889147e-01,0.000000000000000000e+00,-1.876309080777415993e-06
1.276500000000000057e+02,2.980682874372278524e-01,2.980681014720100719e-01,2.980682881400788520e-01,2.980682874372278524e-01,2.980682882182523197e-01,0.000000000000000000e+00,-1.867462422454891175e-06
1.277000000000000028e+02,2.980682874438659313e-01,2.980681023546162822e-01,2.980682881400788520e-01,2.980682874438659313e-01,2.980682882203645190e-01,0.000000000000000000e+00,-1.858657481952843578e-06
1.277500000000000000e+02,2.980682874585480202e-01,2.980681032330850799e-01,2.980682881400788520e-01,2.980682874585480202e-01,2.980682882224913177e-01,0.000000000000000000e+00,-1.849894062506029892e-06
1.278000000000000114e+02,2.980682874808809335e-01,2.980681041074021986e-01,2.980682881400788520e-01,2.980682874808809335e-01,2.980682882245990761e-01,0.000000000000000000e+00,-1.841171968277108318e-06
1.278500000000000085e+02,2.980682875103190521e-01,2.980681049775545932e-01,2.980682881400788520e-01,2.980682875103190521e-01,2.980682882266550426e-01,0.000000000000000000e+00,-1.832491004352203084e-06
1.279000000000000057e+02,2.980682875461794779e-01,2.980681058435309394e-01,2.980682881400788520e-01,2.980682875461794779e-01,2.980682882286286306e-01,0.000000000000000000e+00,-1.823850976736463023e-06
1.279500000000000028e+02,2.980682875876598525e-01,2.980681067053223554e-01,2.980682881400788520e-01,2.980682875876598525e-01,2.980682882304915848e-01,0.000000000000000000e+00,-1.815251692349698084e-06
1.280000000000000000e+02,2.980682876338583420e-01,2.980681075629231236e-01,2.980682881400788520e-01,2.980682876338583420e-01,2.980682882322190363e-01,0.000000000000000000e+00,-1.806692959022027701e-06
1.280500000000000114e+02,2.980682876837950079e-01,2.980681084163311900e-01,2.980682881400788520e-01,2.980682876837950079e-01,2.980682882337897244e-01,0.000000000000000000e+00,-1.798174585489571091e-06
1.280999999999999943e+02,2.980682877364352334e-01,2.980681092655483866e-01,2.980682881400788520e-01,2.980682877364352334e-01,2.980682882351865515e-01,0.000000000000000000e+00,-1.789696381390189638e-06
1.281500000000000057e+02,2.980682877907125938e-01,2.980681101105809860e-01,2.980682881400788520e-01,2.980682877907125938e-01,2.980682882363967501e-01,0.000000000000000000e+00,-1.781258157259218911e-06
1.282000000000000171e+02,2.980682878455529483e-01,2.980681109514398131e-01,2.980682881400788520e-01,2.980682878455529483e-01,2.980682882374122711e-01,0.000000000000000000e+00,-1.772859724525317141e-06
1.282500000000000000e+02,2.980682878998973662e-01,2.980681117881400777e-01,2.980682881400788520e-01,2.980682878998973662e-01,2.980682882382296173e-01,0.000000000000000000e+00,-1.764500895506270291e-06
1.283000000000000114e+02,2.980682879527246087e-01,2.980681126207017084e-01,2.980682881400788520e-01,2.980682879527246087e-01,2.980682882388500099e-01,0.000000000000000000e+00,-1.756181483404855146e-06
1.283499999999999943e+02,2.980682880030717796e-01,2.980681134491488526e-01,2.980682881400788520e-01,2.980682880030717796e-01,2.980682882392790556e-01,0.000000000000000000e+00,-1.747901302304777581e-06
1.284000000000000057e+02,2.980682880500535314e-01,2.980681142735098210e-01,2.980682881400788520e-01,2.980682880500535314e-01,2.980682882395265243e-01,0.000000000000000000e+00,-1.739660167166557037e-06
1.284500000000000171e+02,2.980682880928789968e-01,2.980681150938166435e-01,2.980682881400788520e-01,2.980682880928789968e-01,2.980682882396060163e-01,0.000000000000000000e+00,-1.731457893823520267e-06
1.285000000000000000e+02,2.980682881308659438e-01,2.980681159101046251e-01,2.980682881400788520e-01,2.980682881308659438e-01,2.980682882395345179e-01,0.000000000000000000e+00,-1.723294298977778354e-06
1.285500000000000114e+02,2.980682881634524328e-01,2.980681167224118466e-01,2.980682881400788520e-01,2.980682881634524328e-01,2.980682882393318467e-01,0.000000000000000000e+00,-1.715169200196197588e-06
1.285999999999999943e+02,2.980682881902054215e-01,2.980681175307784980e-01,2.980682881400788520e-01,2.980682881902054215e-01,2.980682882390200961e-01,0.000000000000000000e+00,-1.707082415906468173e-06
1.286500000000000057e+02,2.980682882108263154e-01,2.980681183352463792e-01,2.980682881400788520e-01,2.980682882108263154e-01,2.980682882386229138e-01,0.000000000000000000e+00,-1.699033765393110042e-06
1.287000000000000171e+02,2.980682882251534660e-01,2.980681191358582893e-01,2.980682881400788520e-01,2.980682882251534660e-01,2.980682882381651688e-01,0.000000000000000000e+00,-1.691023068793533098e-06
1.287500000000000000e+02,2.980682882331613937e-01,2.980681199326571940e-01,2.980682881400788520e-01,2.980682882331613937e-01,2.980682882376718967e-01,0.000000000000000000e+00,-1.683050147094113967e-06
1.288000000000000114e+02,2.980682882349572349e-01,2.980681207256857812e-01,2.980682881400788520e-01,2.980682882349572349e-01,2.980682882371680220e-01,0.000000000000000000e+00,-1.675114822126249881e-06
1.288499999999999943e+02,2.980682882307743031e-01,2.980681215149857399e-01,2.980682881400788520e-01,2.980682882307743031e-01,2.980682882366773589e-01,0.000000000000000000e+00,-1.667216916562447300e-06
1.289000000000000057e+02,2.980682882209632067e-01,2.980681223005971492e-01,2.980682881400788520e-01,2.980682882209632067e-01,2.980682882362225561e-01,0.000000000000000000e+00,-1.659356253912401197e-06
1.289500000000000171e+02,2.980682882059805250e-01,2.980681230825581451e-01,2.980682881400788520e-01,2.980682882059805250e-01,2.980682882358240415e-01,0.000000000000000000e+00,-1.651532658519104856e-06
1.290000000000000000e+02,2.980682881863753741e-01,2.980681238609043660e-01,2.980682881400788520e-01,2.980682881863753741e-01,2.980682882354999119e-01,0.000000000000000000e+00,-1.643745955554909895e-06
1.290500000000000114e+02,2.980682881627747527e-01,2.980681246356683967e-01,2.980682881400788520e-01,2.980682881627747527e-01,2.980682882352654883e-01,0.000000000000000000e+00,-1.635995971017646431e-06
1.290999999999999943e+02,2.980682881358673320e-01,2.980681254068797692e-01,2.980682881400788520e-01,2.980682881358673320e-01,2.980682882351329832e-01,0.000000000000000000e+00,-1.628282531726720800e-06
1.291500000000000057e+02,2.980682881063865808e-01,2.980681261745646293e-01,2.980682881400788520e-01,2.980682881063865808e-01,2.980682882351111673e-01,0.000000000000000000e+00,-1.620605465319190620e-06
1.292000000000000171e+02,2.980682880750932240e-01,2.980681269387455146e-01,2.980682881400788520e-01,2.980682880750932240e-01,2.980682882352055363e-01,0.000000000000000000e+00,-1.612964600245904010e-06
1.292500000000000000e+02,2.980682880427582004e-01,2.980681276994415763e-01,2.980682881400788520e-01,2.980682880427582004e-01,2.980682882354181440e-01,0.000000000000000000e+00,-1.605359765767596468e-06
1.293000000000000114e+02,2.980682880101453991e-01,2.980681284566682465e-01,2.980682881400788520e-01,2.980682880101453991e-01,2.980682882357474361e-01,0.000000000000000000e+00,-1.597790791950983292e-06
1.293499999999999943e+02,2.980682879779956163e-01,2.980681292104379598e-01,2.980682881400788520e-01,2.980682879779956163e-01,2.980682882361889163e-01,0.000000000000000000e+00,-1.590257509664921251e-06
1.294000000000000057e+02,2.980682879470112900e-01,2.980681299607597645e-01,2.980682881400788520e-01,2.980682879470112900e-01,2.980682882367348685e-01,0.000000000000000000e+00,-1.582759750576500377e-06
1.294500000000000171e+02,2.980682879178427891e-01,2.980681307076401554e-01,2.980682881400788520e-01,2.980682879178427891e-01,2.980682882373749121e-01,0.000000000000000000e+00,-1.575297347147219186e-06
1.295000000000000000e+02,2.980682878910765332e-01,2.980681314510830737e-01,2.980682881400788520e-01,2.980682878910765332e-01,2.980682882380963350e-01,0.000000000000000000e+00,-1.567870132629127077e-06
1.295500000000000114e+02,2.980682878672245573e-01,2.980681321910904624e-01,2.980682881400788520e-01,2.980682878672245573e-01,2.980682882388845933e-01,0.000000000000000000e+00,-1.560477941060974993e-06
1.295999999999999943e+02,2.980682878467165176e-01,2.980681329276627656e-01,2.980682881400788520e-01,2.980682878467165176e-01,2.980682882397234779e-01,0.000000000000000000e+00,-1.553120607264444644e-06
1.296500000000000057e+02,2.980682878298935856e-01,2.980681336607992060e-01,2.980682881400788520e-01,2.980682878298935856e-01,2.980682882405958911e-01,0.000000000000000000e+00,-1.545797966840312500e-06
1.297000000000000171e+02,2.980682878170047845e-01,2.980681343904986180e-01,2.980682881400788520e-01,2.980682878170047845e-01,2.980682882414842361e-01,0.000000000000000000e+00,-1.538509856164719040e-06
1.297500000000000000e+02,2.980682878082054343e-01,2.980681351167596693e-01,2.980682881400788520e-01,2.980682878082054343e-01,2.980682882423708602e-01,0.000000000000000000e+00,-1.531256112385393949e-06
1.298000000000000114e+02,2.980682878035575967e-01,2.980681358395812497e-01,2.980682881400788520e-01,2.980682878035575967e-01,2.980682882432386105e-01,0.000000000000000000e+00,-1.524036573417936793e-06
1.298499999999999943e+02,2.980682878030329053e-01,2.980681365589633591e-01,2.980682881400788520e-01,2.980682878030329053e-01,2.980682882440711667e-01,0.000000000000000000e+00,-1.516851077942145558e-06
1.299000000000000057e+02,2.980682878065170072e-01,2.980681372749069968e-01,2.980682881400788520e-01,2.980682878065170072e-01,2.980682882448535409e-01,0.000000000000000000e+00,-1.509699465398314058e-06
1.299500000000000171e+02,2.980682878138160019e-01,2.980681379874149384e-01,2.980682881400788520e-01,2.980682878138160019e-01,2.980682882455725768e-01,0.000000000000000000e+00,-1.502581575983631193e-06
1.300000000000000000e+02,2.980682878246642686e-01,2.980681386964918467e-01,2.980682881400788520e-01,2.980682878246642686e-01,2.980682882462168948e-01,0.000000000000000000e+00,-1.495497250648556076e-06
1.300500000000000114e+02,2.980682878387334034e-01,2.980681394021444386e-01,2.980682881400788520e-01,2.980682878387334034e-01,2.980682882467775019e-01,0.000000000000000000e+00,-1.488446331093232542e-06
1.300999999999999943e+02,2.980682878556425441e-01,2.980681401043818735e-01,2.980682881400788520e-01,2.980682878556425441e-01,2.980682882472478479e-01,0.000000000000000000e+00,-1.481428659763973112e-06
1.301500000000000057e+02,2.980682878749691955e-01,2.980681408032158641e-01,2.980682881400788520e-01,2.980682878749691955e-01,2.980682882476238804e-01,0.000000000000000000e+00,-1.474444079849712893e-06
1.302000000000000171e+02,2.980682878962603310e-01,2.980681414986605104e-01,2.980682881400788520e-01,2.980682878962603310e-01,2.980682882479040452e-01,0.000000000000000000e+00,-1.467492435278547962e-06
1.302500000000000000e+02,2.980682879190440504e-01,2.980681421907324102e-01,2.980682881400788520e-01,2.980682879190440504e-01,2.980682882480894524e-01,0.000000000000000000e+00,-1.460573570714277144e-06
1.303000000000000114e+02,2.980682879428407928e-01,2.980681428794504928e-01,2.980682881400788520e-01,2.980682879428407928e-01,2.980682882481836549e-01,0.000000000000000000e+00,-1.453687331552961368e-06
1.303499999999999943e+02,2.980682879671743835e-01,2.980681435648359079e-01,2.980682881400788520e-01,2.980682879671743835e-01,2.980682882481923146e-01,0.000000000000000000e+00,-1.446833563919538703e-06
1.304000000000000057e+02,2.980682879915821371e-01,2.980681442469118592e-01,2.980682881400788520e-01,2.980682879915821371e-01,2.980682882481233142e-01,0.000000000000000000e+00,-1.440012114664446188e-06
1.304500000000000171e+02,2.980682880156245163e-01,2.980681449257031601e-01,2.980682881400788520e-01,2.980682880156245163e-01,2.980682882479862572e-01,0.000000000000000000e+00,-1.433222831360277647e-06
1.305000000000000000e+02,2.980682880388936251e-01,2.980681456012360120e-01,2.980682881400788520e-01,2.980682880388936251e-01,2.980682882477922457e-01,0.000000000000000000e+00,-1.426465562298440448e-06
1.305500000000000114e+02,2.980682880610202590e-01,2.980681462735376708e-01,2.980682881400788520e-01,2.980682880610202590e-01,2.980682882475533257e-01,0.000000000000000000e+00,-1.419740156485857374e-06
1.305999999999999943e+02,2.980682880816800662e-01,2.980681469426361141e-01,2.980682881400788520e-01,2.980682880816800662e-01,2.980682882472824313e-01,0.000000000000000000e+00,-1.413046463641688601e-06
1.306500000000000057e+02,2.980682881005979334e-01,2.980681476085594306e-01,2.980682881400788520e-01,2.980682881005979334e-01,2.980682882469928852e-01,0.000000000000000000e+00,-1.406384334194032083e-06
1.307000000000000171e+02,2.980682881175515386e-01,2.980681482713358199e-01,2.980682881400788520e-01,2.980682881175515386e-01,2.980682882466977879e-01,0.000000000000000000e+00,-1.399753619276694664e-06
1.307500000000000000e+02,2.980682881323725719e-01,2.980681489309928711e-01,2.980682881400788520e-01,2.980682881323725719e-01,2.980682882464099070e-01,0.000000000000000000e+00,-1.393154170725930996e-06
1.308000000000000114e+02,2.980682881449475685e-01,2.980681495875572851e-01,2.980682881400788520e-01,2.980682881449475685e-01,2.980682882461413996e-01,0.000000000000000000e+00,-1.386585841077196444e-06
1.308499999999999943e+02,2.980682881552166319e-01,2.980681502410547634e-01,2.980682881400788520e-01,2.980682881552166319e-01,2.980682882459030902e-01,0.000000000000000000e+00,-1.380048483561950803e-06
1.309000000000000057e+02,2.980682881631714354e-01,2.980681508915093425e-01,2.980682881400788520e-01,2.980682881631714354e-01,2.980682882457045824e-01,0.000000000000000000e+00,-1.373541952104403153e-06
1.309500000000000171e+02,2.980682881688516139e-01,2.980681515389436154e-01,2.980682881400788520e-01,2.980682881688516139e-01,2.980682882455537586e-01,0.000000000000000000e+00,-1.367066101318327227e-06
1.310000000000000000e+02,2.980682881723409894e-01,2.980681521833781211e-01,2.980682881400788520e-01,2.980682881723409894e-01,2.980682882454567251e-01,0.000000000000000000e+00,-1.360620786503849458e-06
1.310500000000000114e+02,2.980682881737620193e-01,2.980681528248313450e-01,2.980682881400788520e-01,2.980682881737620193e-01,2.980682882454177007e-01,0.000000000000000000e+00,-1.354205863644212896e-06
1.310999999999999943e+02,2.980682881732704126e-01,2.980681534633197738e-01,2.980682881400788520e-01,2.980682881732704126e-01,2.980682882454387395e-01,0.000000000000000000e+00,-1.347821189402628780e-06
1.311500000000000057e+02,2.980682881710489118e-01,2.980681540988577849e-01,2.980682881400788520e-01,2.980682881710489118e-01,2.980682882455198968e-01,0.000000000000000000e+00,-1.341466621119025843e-06
1.312000000000000171e+02,2.980682881673008544e-01,2.980681547314575353e-01,2.980682881400788520e-01,2.980682881673008544e-01,2.980682882456592298e-01,0.000000000000000000e+00,-1.335142016806903369e-06
1.312500000000000000e+02,2.980682881622438996e-01,2.980681553611293499e-01,2.980682881400788520e-01,2.980682881622438996e-01,2.980682882458528526e-01,0.000000000000000000e+00,-1.328847235150112257e-06
1.313000000000000114e+02,2.980682881561036446e-01,2.980681559878816111e-01,2.980682881400788520e-01,2.980682881561036446e-01,2.980682882460951588e-01,0.000000000000000000e+00,-1.322582135499668062e-06
1.313499999999999943e+02,2.980682881491074632e-01,2.980681566117210357e-01,2.980682881400788520e-01,2.980682881491074632e-01,2.980682882463788208e-01,0.000000000000000000e+00,-1.316346577870594521e-06
1.314000000000000057e+02,2.980682881414791208e-01,2.980681572326530637e-01,2.980682881400788520e-01,2.980682881414791208e-01,2.980682882466953454e-01,0.000000000000000000e+00,-1.310140422938713517e-06
1.314500000000000171e+02,2.980682881334333345e-01,2.980681578506818585e-01,2.980682881400788520e-01,2.980682881334333345e-01,2.980682882470350736e-01,0.000000000000000000e+00,-1.303963532037510628e-06
1.315000000000000000e+02,2.980682881251718319e-01,2.980681584658108618e-01,2.980682881400788520e-01,2.980682881251718319e-01,2.980682882473875694e-01,0.000000000000000000e+00,-1.297815767154955791e-06
1.315500000000000114e+02,2.980682881168791876e-01,2.980681590780429047e-01,2.980682881400788520e-01,2.980682881168791876e-01,2.980682882477420081e-01,0.000000000000000000e+00,-1.291696990930345989e-06
1.315999999999999943e+02,2.980682881087201586e-01,2.980681596873807626e-01,2.980682881400788520e-01,2.980682881087201586e-01,2.980682882480873985e-01,0.000000000000000000e+00,-1.285607066651189010e-06
1.316500000000000057e+02,2.980682881008378526e-01,2.980681602938271557e-01,2.980682881400788520e-01,2.980682881008378526e-01,2.980682882484129714e-01,0.000000000000000000e+00,-1.279545858250052705e-06
1.317000000000000171e+02,2.980682880933518963e-01,2.980681608973854702e-01,2.980682881400788520e-01,2.980682880933518963e-01,2.980682882487085128e-01,0.000000000000000000e+00,-1.273513230301467804e-06
1.317500000000000000e+02,2.980682880863586570e-01,2.980681614980597027e-01,2.980682881400788520e-01,2.980682880863586570e-01,2.980682882489644747e-01,0.000000000000000000e+00,-1.267509048018825453e-06
1.318000000000000114e+02,2.980682880799311874e-01,2.980681620958549605e-01,2.980682881400788520e-01,2.980682880799311874e-01,2.980682882491726970e-01,0.000000000000000000e+00,-1.261533177251288925e-06
1.318499999999999943e+02,2.980682880741203356e-01,2.980681626907775716e-01,2.980682881400788520e-01,2.980682880741203356e-01,2.980682882493260188e-01,0.000000000000000000e+00,-1.255585484480741343e-06
1.319000000000000057e+02,2.980682880689564662e-01,2.980681632828354188e-01,2.980682881400788520e-01,2.980682880689564662e-01,2.980682882494191110e-01,0.000000000000000000e+00,-1.249665836818738687e-06
1.319500000000000171e+02,2.980682880644516253e-01,2.980681638720378834e-01,2.980682881400788520e-01,2.980682880644516253e-01,2.980682882494480879e-01,0.000000000000000000e+00,-1.243774102003482924e-06
1.320000000000000000e+02,2.980682880606020935e-01,2.980681644583961232e-01,2.980682881400788520e-01,2.980682880606020935e-01,2.980682882494109509e-01,0.000000000000000000e+00,-1.237910148396825625e-06
1.320500000000000114e+02,2.980682880573914395e-01,2.980681650419231832e-01,2.980682881400788520e-01,2.980682880573914395e-01,2.980682882493077002e-01,0.000000000000000000e+00,-1.232073844981276038e-06
1.320999999999999943e+02,2.980682880547931846e-01,2.980681656226337739e-01,2.980682881400788520e-01,2.980682880547931846e-01,2.980682882491399455e-01,0.000000000000000000e+00,-1.226265061357061245e-06
1.321500000000000057e+02,2.980682880527742995e-01,2.980681662005444377e-01,2.980682881400788520e-01,2.980682880527742995e-01,2.980682882489111840e-01,0.000000000000000000e+00,-1.220483667739160914e-06
1.322000000000000171e+02,2.980682880512981470e-01,2.980681667756732711e-01,2.980682881400788520e-01,2.980682880512981470e-01,2.980682882486268004e-01,0.000000000000000000e+00,-1.214729534954425478e-06
1.322500000000000000e+02,2.980682880503272569e-01,2.980681673480399807e-01,2.980682881400788520e-01,2.980682880503272569e-01,2.980682882482934004e-01,0.000000000000000000e+00,-1.209002534438658531e-06
1.323000000000000114e+02,2.980682880498259912e-01,2.980681679176654386e-01,2.980682881400788520e-01,2.980682880498259912e-01,2.980682882479192553e-01,0.000000000000000000e+00,-1.203302538233742848e-06
1.323499999999999943e+02,2.980682880497627085e-01,2.980681684845716828e-01,2.980682881400788520e-01,2.980682880497627085e-01,2.980682882475135798e-01,0.000000000000000000e+00,-1.197629418984812562e-06
1.324000000000000057e+02,2.980682880501116516e-01,2.980681690487816393e-01,2.980682881400788520e-01,2.980682880501116516e-01,2.980682882470866435e-01,0.000000000000000000e+00,-1.191983049937397393e-06
1.324500000000000171e+02,2.980682880508542243e-01,2.980681696103186784e-01,2.980682881400788520e-01,2.980682880508542243e-01,2.980682882466491601e-01,0.000000000000000000e+00,-1.186363304934618759e-06
1.325000000000000000e+02,2.980682880519798239e-01,2.980681701692063923e-01,2.980682881400788520e-01,2.980682880519798239e-01,2.980682882462122318e-01,0.000000000000000000e+00,-1.180770058414408120e-06
1.325500000000000114e+02,2.980682880534860080e-01,2.980681707254684287e-01,2.980682881400788520e-01,2.980682880534860080e-01,2.980682882457869609e-01,0.000000000000000000e+00,-1.175203185406692918e-06
1.325999999999999943e+02,2.980682880553782166e-01,2.980681712791279914e-01,2.980682881400788520e-01,2.980682880553782166e-01,2.980682882453841165e-01,0.000000000000000000e+00,-1.169662561530689255e-06
1.326500000000000057e+02,2.980682880576691618e-01,2.980681718302076177e-01,2.980682881400788520e-01,2.980682880576691618e-01,2.980682882450139126e-01,0.000000000000000000e+00,-1.164148062992095879e-06
1.327000000000000171e+02,2.980682880603774398e-01,2.980681723787289017e-01,2.980682881400788520e-01,2.980682880603774398e-01,2.980682882446855642e-01,0.000000000000000000e+00,-1.158659566580411421e-06
1.327500000000000000e+02,2.980682880635259213e-01,2.980681729247122713e-01,2.980682881400788520e-01,2.980682880635259213e-01,2.980682882444072312e-01,0.000000000000000000e+00,-1.153196949666190434e-06
1.328000000000000114e+02,2.980682880671398083e-01,2.980681734681767669e-01,2.980682881400788520e-01,2.980682880671398083e-01,2.980682882441857973e-01,0.000000000000000000e+00,-1.147760090198322082e-06
1.328499999999999943e+02,2.980682880712441918e-01,2.980681740091397081e-01,2.980682881400788520e-01,2.980682880712441918e-01,2.980682882440263692e-01,0.000000000000000000e+00,-1.142348866701375756e-06
1.329000000000000057e+02,2.980682880758619979e-01,2.980681745476168043e-01,2.980682881400788520e-01,2.980682880758619979e-01,2.980682882439326109e-01,0.000000000000000000e+00,-1.136963158272860923e-06
1.329500000000000171e+02,2.980682880810112123e-01,2.980681750836217114e-01,2.980682881400788520e-01,2.980682880810112123e-01,2.980682882439061876e-01,0.000000000000000000e+00,-1.131602844580600681e-06
1.330000000000000000e+02,2.980682880867026041e-01,2.980681756171664198e-01,2.980682881400788520e-01,2.980682880867026041e-01,2.980682882439469883e-01,0.000000000000000000e+00,-1.126267805860034603e-06
1.330500000000000114e+02,2.980682880929373391e-01,2.980681761482607550e-01,2.980682881400788520e-01,2.980682880929373391e-01,2.980682882440530701e-01,0.000000000000000000e+00,-1.120957922911560320e-06
1.330999999999999943e+02,2.980682880997050366e-01,2.980681766769128771e-01,2.980682881400788520e-01,2.980682880997050366e-01,2.980682882442206028e-01,0.000000000000000000e+00,-1.115673077097907508e-06
1.331500000000000057e+02,2.980682881069817713e-01,2.980681772031290588e-01,2.980682881400788520e-01,2.980682881069817713e-01,2.980682882444440907e-01,0.000000000000000000e+00,-1.110413150341476720e-06
1.332000000000000171e+02,2.980682881147290186e-01,2.980681777269139077e-01,2.980682881400788520e-01,2.980682881147290186e-01,2.980682882447164284e-01,0.000000000000000000e+00,-1.105178025121712741e-06
1.332500000000000000e+02,2.980682881228925996e-01,2.980681782482706987e-01,2.980682881400788520e-01,2.980682881228925996e-01,2.980682882450291227e-01,0.000000000000000000e+00,-1.099967584472494241e-06
1.333000000000000114e+02,2.980682881314021815e-01,2.980681787672012639e-01,2.980682881400788520e-01,2.980682881314021815e-01,2.980682882453724591e-01,0.000000000000000000e+00,-1.094781711979512420e-06
1.333499999999999943e+02,2.980682881401717776e-01,2.980681792837066579e-01,2.980682881400788520e-01,2.980682881401717776e-01,2.980682882457358351e-01,0.000000000000000000e+00,-1.089620291777671678e-06
1.334000000000000057e+02,2.980682881491000802e-01,2.980681797977871028e-01,2.980682881400788520e-01,2.980682881491000802e-01,2.980682882461079264e-01,0.000000000000000000e+00,-1.084483208548495362e-06
1.334500000000000171e+02,2.980682881580720145e-01,2.980681803094423210e-01,2.980682881400788520e-01,2.980682881580720145e-01,2.980682882464770755e-01,0.000000000000000000e+00,-1.079370347517556716e-06
1.335000000000000000e+02,2.980682881669605155e-01,2.980681808186719794e-01,2.980682881400788520e-01,2.980682881669605155e-01,2.980682882468314587e-01,0.000000000000000000e+00,-1.074281594451899456e-06
1.335500000000000114e+02,2.980682881756288594e-01,2.980681813254759671e-01,2.980682881400788520e-01,2.980682881756288594e-01,2.980682882471595296e-01,0.000000000000000000e+00,-1.069216835657480151e-06
1.335999999999999943e+02,2.980682881839336051e-01,2.980681818298545060e-01,2.980682881400788520e-01,2.980682881839336051e-01,2.980682882474502970e-01,0.000000000000000000e+00,-1.064175957976636654e-06
1.336500000000000057e+02,2.980682881917276483e-01,2.980681823318085955e-01,2.980682881400788520e-01,2.980682881917276483e-01,2.980682882476934914e-01,0.000000000000000000e+00,-1.059158848785536839e-06
1.337000000000000171e+02,2.980682881988637178e-01,2.980681828313403448e-01,2.980682881400788520e-01,2.980682881988637178e-01,2.980682882478799534e-01,0.000000000000000000e+00,-1.054165395991672869e-06
1.337500000000000000e+02,2.980682882051983174e-01,2.980681833284529736e-01,2.980682881400788520e-01,2.980682882051983174e-01,2.980682882480018003e-01,0.000000000000000000e+00,-1.049195488031356726e-06
1.338000000000000114e+02,2.980682882105953890e-01,2.980681838231512004e-01,2.980682881400788520e-01,2.980682882105953890e-01,2.980682882480525930e-01,0.000000000000000000e+00,-1.044249013867211512e-06
1.338499999999999943e+02,2.980682882149303659e-01,2.980681843154414090e-01,2.980682881400788520e-01,2.980682882149303659e-01,2.980682882480277240e-01,0.000000000000000000e+00,-1.039325862985709976e-06
1.339000000000000057e+02,2.980682882180936688e-01,2.980681848053315930e-01,2.980682881400788520e-01,2.980682882180936688e-01,2.980682882479241402e-01,0.000000000000000000e+00,-1.034425925394690798e-06
1.339500000000000171e+02,2.980682882199944261e-01,2.980681852928316333e-01,2.980682881400788520e-01,2.980682882199944261e-01,2.980682882477408424e-01,0.000000000000000000e+00,-1.029549091620918497e-06
1.340000000000000000e+02,2.980682882205636930e-01,2.980681857779532984e-01,2.980682881400788520e-01,2.980682882205636930e-01,2.980682882474785522e-01,0.000000000000000000e+00,-1.024695252707643769e-06
1.340500000000000114e+02,2.980682882197572270e-01,2.980681862607100774e-01,2.980682881400788520e-01,2.980682882197572270e-01,2.980682882471400452e-01,0.000000000000000000e+00,-1.019864300212151534e-06
1.340999999999999943e+02,2.980682882175577086e-01,2.980681867411171804e-01,2.980682881400788520e-01,2.980682882175577086e-01,2.980682882467298178e-01,0.000000000000000000e+00,-1.015056126203378872e-06
1.341500000000000057e+02,2.980682882139764067e-01,2.980681872191917048e-01,2.980682881400788520e-01,2.980682882139764067e-01,2.980682882462540317e-01,0.000000000000000000e+00,-1.010270623259477257e-06
1.342000000000000171e+02,2.980682882090544550e-01,2.980681876949519693e-01,2.980682881400788520e-01,2.980682882090544550e-01,2.980682882457204030e-01,0.000000000000000000e+00,-1.005507684465446376e-06
1.342500000000000000e+02,2.980682882028629077e-01,2.980681881684177914e-01,2.980682881400788520e-01,2.980682882028629077e-01,2.980682882451381466e-01,0.000000000000000000e+00,-1.000767203410741257e-06
1.343000000000000114e+02,2.980682881955024066e-01,2.980681886396099878e-01,2.980682881400788520e-01,2.980682881955024066e-01,2.980682882445173654e-01,0.000000000000000000e+00,-9.960490741868825779e-07
1.343499999999999943e+02,2.980682881871020151e-01,2.980681891085502078e-01,2.980682881400788520e-01,2.980682881871020151e-01,2.980682882438693282e-01,0.000000000000000000e+00,-9.913531913851266917e-07
1.344000000000000057e+02,2.980682881778173310e-01,2.980681895752606558e-01,2.980682881400788520e-01,2.980682881778173310e-01,2.980682882432056369e-01,0.000000000000000000e+00,-9.866794500940799577e-07
1.344500000000000171e+02,2.980682881678279883e-01,2.980681900397638695e-01,2.980682881400788520e-01,2.980682881678279883e-01,2.980682882425385039e-01,0.000000000000000000e+00,-9.820277458973825300e-07
1.345000000000000000e+02,2.980682881573341048e-01,2.980681905020823863e-01,2.980682881400788520e-01,2.980682881573341048e-01,2.980682882418798640e-01,0.000000000000000000e+00,-9.773979748713504293e-07
1.345500000000000114e+02,2.980682881465526735e-01,2.980681909622382997e-01,2.980682881400788520e-01,2.980682881465526735e-01,2.980682882412416523e-01,0.000000000000000000e+00,-9.727900335826538258e-07
1.345999999999999943e+02,2.980682881357128999e-01,2.980681914202532035e-01,2.980682881400788520e-01,2.980682881357128999e-01,2.980682882406351375e-01,0.000000000000000000e+00,-9.682038190860076037e-07
1.346500000000000057e+02,2.980682881250516503e-01,2.980681918761478033e-01,2.980682881400788520e-01,2.980682881250516503e-01,2.980682882400707001e-01,0.000000000000000000e+00,-9.636392289218445619e-07
1.347000000000000171e+02,2.980682881148082330e-01,2.980681923299416947e-01,2.980682881400788520e-01,2.980682881148082330e-01,2.980682882395578326e-01,0.000000000000000000e+00,-9.590961611140195311e-07
1.347500000000000000e+02,2.980682881052189592e-01,2.980681927816530852e-01,2.980682881400788520e-01,2.980682881052189592e-01,2.980682882391044730e-01,0.000000000000000000e+00,-9.545745141675128556e-07
1.348000000000000114e+02,2.980682880965119241e-01,2.980681932312986282e-01,2.980682881400788520e-01,2.980682880965119241e-01,2.980682882387173382e-01,0.000000000000000000e+00,-9.500741870661393811e-07
1.348499999999999943e+02,2.980682880889015673e-01,2.980681936788933672e-01,2.980682881400788520e-01,2.980682880889015673e-01,2.980682882384012578e-01,0.000000000000000000e+00,-9.455950792702727948e-07
1.349000000000000057e+02,2.980682880825837877e-01,2.980681941244504585e-01,2.980682881400788520e-01,2.980682880825837877e-01,2.980682882381595067e-01,0.000000000000000000e+00,-9.411370907145681655e-07
1.349500000000000171e+02,2.980682880777307808e-01,2.980681945679811706e-01,2.980682881400788520e-01,2.980682880777307808e-01,2.980682882379933618e-01,0.000000000000000000e+00,-9.367001218057110593e-07
1.350000000000000000e+02,2.980682880744870422e-01,2.980681950094949961e-01,2.980682881400788520e-01,2.980682880744870422e-01,2.980682882379023235e-01,0.000000000000000000e+00,-9.322840734201516209e-07
1.350500000000000114e+02,2.980682880729654260e-01,2.980681954489993180e-01,2.980682881400788520e-01,2.980682880729654260e-01,2.980682882378840604e-01,0.000000000000000000e+00,-9.278888469018680887e-07
1.350999999999999943e+02,2.980682880732440920e-01,2.980681958864999648e-01,2.980682881400788520e-01,2.980682880732440920e-01,2.980682882379343535e-01,0.000000000000000000e+00,-9.235143440601407925e-07
1.351500000000000057e+02,2.980682880753640074e-01,2.980681963220008224e-01,2.980682881400788520e-01,2.980682880753640074e-01,2.980682882380475407e-01,0.000000000000000000e+00,-9.191604671673125981e-07
1.352000000000000171e+02,2.980682880793275036e-01,2.980681967555043332e-01,2.980682881400788520e-01,2.980682880793275036e-01,2.980682882382162391e-01,0.000000000000000000e+00,-9.148271189566002799e-07
1.352500000000000000e+02,2.980682880850975547e-01,2.980681971870114966e-01,2.980682881400788520e-01,2.980682880850975547e-01,2.980682882384317889e-01,0.000000000000000000e+00,-9.105142026198853538e-07
1.353000000000000114e+02,2.980682880925978884e-01,2.980681976165222014e-01,2.980682881400788520e-01,2.980682880925978884e-01,2.980682882386843646e-01,0.000000000000000000e+00,-9.062216218055196259e-07
1.353499999999999943e+02,2.980682881017141517e-01,2.980681980440353374e-01,2.980682881400788520e-01,2.980682881017141517e-01,2.980682882389633637e-01,0.000000000000000000e+00,-9.019492806161760584e-07
1.354000000000000057e+02,2.980682881122957983e-01,2.980681984695491282e-01,2.980682881400788520e-01,2.980682881122957983e-01,2.980682882392575173e-01,0.000000000000000000e+00,-8.976970836066599305e-07
1.354500000000000171e+02,2.980682881241589754e-01,2.980681988930614645e-01,2.980682881400788520e-01,2.980682881241589754e-01,2.980682882395550570e-01,0.000000000000000000e+00,-8.934649357817901976e-07
1.355000000000000000e+02,2.980682881370901316e-01,2.980681993145700703e-01,2.980682881400788520e-01,2.980682881370901316e-01,2.980682882398443256e-01,0.000000000000000000e+00,-8.892527425942527915e-07
1.355500000000000114e+02,2.980682881508502358e-01,2.980681997340728362e-01,2.980682881400788520e-01,2.980682881508502358e-01,2.980682882401138323e-01,0.000000000000000000e+00,-8.850604099424772155e-07
1.355999999999999943e+02,2.980682881651798288e-01,2.980682001515680413e-01,2.980682881400788520e-01,2.980682881651798288e-01,2.980682882403524747e-01,0.000000000000000000e+00,-8.808878441685525250e-07
1.356500000000000057e+02,2.980682881798043526e-01,2.980682005670547419e-01,2.980682881400788520e-01,2.980682881798043526e-01,2.980682882405499279e-01,0.000000000000000000e+00,-8.767349520561112278e-07
1.357000000000000171e+02,2.980682881944401452e-01,2.980682009805328270e-01,2.980682881400788520e-01,2.980682881944401452e-01,2.980682882406969214e-01,0.000000000000000000e+00,-8.726016408282780878e-07
1.357500000000000000e+02,2.980682882088004915e-01,2.980682013920034068e-01,2.980682881400788520e-01,2.980682882088004915e-01,2.980682882407852397e-01,0.000000000000000000e+00,-8.684878181455960592e-07
1.358000000000000114e+02,2.980682882226016739e-01,2.980682018014689239e-01,2.980682881400788520e-01,2.980682882226016739e-01,2.980682882408081658e-01,0.000000000000000000e+00,-8.643933921039708548e-07
1.358499999999999943e+02,2.980682882355695229e-01,2.980682022089333194e-01,2.980682881400788520e-01,2.980682882355695229e-01,2.980682882407604262e-01,0.000000000000000000e+00,-8.603182712326554314e-07
1.359000000000000057e+02,2.980682882474450790e-01,2.980682026144019781e-01,2.980682881400788520e-01,2.980682882474450790e-01,2.980682882406384682e-01,0.000000000000000000e+00,-8.562623644922023934e-07
1.359500000000000171e+02,2.980682882579905879e-01,2.980682030178821718e-01,2.980682881400788520e-01,2.980682882579905879e-01,2.980682882404402934e-01,0.000000000000000000e+00,-8.522255812724782300e-07
1.360000000000000000e+02,2.980682882669947187e-01,2.980682034193826713e-01,2.980682881400788520e-01,2.980682882669947187e-01,2.980682882401658462e-01,0.000000000000000000e+00,-8.482078313906501294e-07
1.360500000000000114e+02,2.980682882742772821e-01,2.980682038189141347e-01,2.980682881400788520e-01,2.980682882742772821e-01,2.980682882398166256e-01,0.000000000000000000e+00,-8.442090250891939695e-07
1.360999999999999943e+02,2.980682882796933386e-01,2.980682042164886081e-01,2.980682881400788520e-01,2.980682882796933386e-01,2.980682882393959621e-01,0.000000000000000000e+00,-8.402290730339353421e-07
1.361500000000000057e+02,2.980682882831364733e-01,2.980682046121199691e-01,2.980682881400788520e-01,2.980682882831364733e-01,2.980682882389085742e-01,0.000000000000000000e+00,-8.362678863120637902e-07
1.362000000000000171e+02,2.980682882845412385e-01,2.980682050058232613e-01,2.980682881400788520e-01,2.980682882845412385e-01,2.980682882383609011e-01,0.000000000000000000e+00,-8.323253764301817735e-07
1.362500000000000000e+02,2.980682882838847636e-01,2.980682053976149715e-01,2.980682881400788520e-01,2.980682882838847636e-01,2.980682882377604925e-01,0.000000000000000000e+00,-8.284014553123592451e-07
1.363000000000000114e+02,2.980682882811873657e-01,2.980682057875125301e-01,2.980682881400788520e-01,2.980682882811873657e-01,2.980682882371160636e-01,0.000000000000000000e+00,-8.244960352981831471e-07
1.363499999999999943e+02,2.980682882765121611e-01,2.980682061755343115e-01,2.980682881400788520e-01,2.980682882765121611e-01,2.980682882364372177e-01,0.000000000000000000e+00,-8.206090291408262806e-07
1.364000000000000057e+02,2.980682882699638436e-01,2.980682065616992449e-01,2.980682881400788520e-01,2.980682882699638436e-01,2.980682882357342245e-01,0.000000000000000000e+00,-8.167403500051159655e-07
1.364500000000000171e+02,2.980682882616865204e-01,2.980682069460266481e-01,2.980682881400788520e-01,2.980682882616865204e-01,2.980682882350177976e-01,0.000000000000000000e+00,-8.128899114656206979e-07
1.365000000000000000e+02,2.980682882518604915e-01,2.980682073285359501e-01,2.980682881400788520e-01,2.980682882518604915e-01,2.980682882342987061e-01,0.000000000000000000e+00,-8.090576275047226220e-07
1.365500000000000114e+02,2.980682882406984757e-01,2.980682077092465243e-01,2.980682881400788520e-01,2.980682882406984757e-01,2.980682882335877748e-01,0.000000000000000000e+00,-8.052434125107092695e-07
1.365999999999999943e+02,2.980682882284411139e-01,2.980682080881773000e-01,2.980682881400788520e-01,2.980682882284411139e-01,2.980682882328954397e-01,0.000000000000000000e+00,-8.014471812758779010e-07
1.366500000000000057e+02,2.980682882153515845e-01,2.980682084653465957e-01,2.980682881400788520e-01,2.980682882153515845e-01,2.980682882322314708e-01,0.000000000000000000e+00,-7.976688489946077640e-07
1.367000000000000171e+02,2.980682882017100521e-01,2.980682088407718422e-01,2.980682881400788520e-01,2.980682882017100521e-01,2.980682882316049720e-01,0.000000000000000000e+00,-7.939083312614974679e-07
1.367500000000000000e+02,2.980682881878074508e-01,2.980682092144695261e-01,2.980682881400788520e-01,2.980682881878074508e-01,2.980682882310239368e-01,0.000000000000000000e+00,-7.901655440694517484e-07
1.368000000000000114e+02,2.980682881739394885e-01,2.980682095864549130e-01,2.980682881400788520e-01,2.980682881739394885e-01,2.980682882304952486e-01,0.000000000000000000e+00,-7.864404038077913130e-07
1.368499999999999943e+02,2.980682881603998746e-01,2.980682099567417698e-01,2.980682881400788520e-01,2.980682881603998746e-01,2.980682882300244585e-01,0.000000000000000000e+00,-7.827328272603905338e-07
1.369000000000000057e+02,2.980682881474743806e-01,2.980682103253425308e-01,2.980682881400788520e-01,2.980682881474743806e-01,2.980682882296156744e-01,0.000000000000000000e+00,-7.790427316037790345e-07
1.369500000000000171e+02,2.980682881354345670e-01,2.980682106922681318e-01,2.980682881400788520e-01,2.980682881354345670e-01,2.980682882292715608e-01,0.000000000000000000e+00,-7.753700344052880648e-07
1.370000000000000000e+02,2.980682881245318994e-01,2.980682110575277322e-01,2.980682881400788520e-01,2.980682881245318994e-01,2.980682882289931168e-01,0.000000000000000000e+00,-7.717146536211792986e-07
1.370500000000000114e+02,2.980682881149925856e-01,2.980682114211291589e-01,2.980682881400788520e-01,2.980682881149925856e-01,2.980682882287798985e-01,0.000000000000000000e+00,-7.680765075947772326e-07
1.370999999999999943e+02,2.980682881070127466e-01,2.980682117830784628e-01,2.980682881400788520e-01,2.980682881070127466e-01,2.980682882286300184e-01,0.000000000000000000e+00,-7.644555150546380064e-07
1.371500000000000057e+02,2.980682881007545304e-01,2.980682121433804177e-01,2.980682881400788520e-01,2.980682881007545304e-01,2.980682882285399238e-01,0.000000000000000000e+00,-7.608515951126850836e-07
1.372000000000000171e+02,2.980682880963423931e-01,2.980682125020382434e-01,2.980682881400788520e-01,2.980682880963423931e-01,2.980682882285049518e-01,0.000000000000000000e+00,-7.572646672623895069e-07
1.372500000000000000e+02,2.980682880938612112e-01,2.980682128590539937e-01,2.980682881400788520e-01,2.980682880938612112e-01,2.980682882285191071e-01,0.000000000000000000e+00,-7.536946513769389306e-07
1.373000000000000114e+02,2.980682880933542833e-01,2.980682132144286678e-01,2.980682881400788520e-01,2.980682880933542833e-01,2.980682882285754509e-01,0.000000000000000000e+00,-7.501414677074086651e-07
1.373499999999999943e+02,2.980682880948227753e-01,2.980682135681623213e-01,2.980682881400788520e-01,2.980682880948227753e-01,2.980682882286659896e-01,0.000000000000000000e+00,-7.466050368809781424e-07
1.374000000000000057e+02,2.980682880982262195e-01,2.980682139202543435e-01,2.980682881400788520e-01,2.980682880982262195e-01,2.980682882287823410e-01,0.000000000000000000e+00,-7.430852798991055610e-07
1.374500000000000171e+02,2.980682881034832921e-01,2.980682142707035687e-01,2.980682881400788520e-01,2.980682881034832921e-01,2.980682882289154012e-01,0.000000000000000000e+00,-7.395821181357653154e-07
1.375000000000000000e+02,2.980682881104743664e-01,2.980682146195086646e-01,2.980682881400788520e-01,2.980682881104743664e-01,2.980682882290560110e-01,0.000000000000000000e+00,-7.360954733356634041e-07
1.375500000000000114e+02,2.980682881190439559e-01,2.980682149666680769e-01,2.980682881400788520e-01,2.980682881190439559e-01,2.980682882291948443e-01,0.000000000000000000e+00,-7.326252676124643777e-07
1.375999999999999943e+02,2.980682881290046549e-01,2.980682153121806399e-01,2.980682881400788520e-01,2.980682881290046549e-01,2.980682882293229641e-01,0.000000000000000000e+00,-7.291714234470560859e-07
1.376500000000000057e+02,2.980682881401413020e-01,2.980682156560452989e-01,2.980682881400788520e-01,2.980682881401413020e-01,2.980682882294316549e-01,0.000000000000000000e+00,-7.257338636858008724e-07
1.377000000000000171e+02,2.980682881522159211e-01,2.980682159982617208e-01,2.980682881400788520e-01,2.980682881522159211e-01,2.980682882295129232e-01,0.000000000000000000e+00,-7.223125115388013805e-07
1.377500000000000000e+02,2.980682881649731053e-01,2.980682163388304051e-01,2.980682881400788520e-01,2.980682881649731053e-01,2.980682882295594416e-01,0.000000000000000000e+00,-7.189072905781982288e-07
1.378000000000000114e+02,2.980682881781455684e-01,2.980682166777525177e-01,2.980682881400788520e-01,2.980682881781455684e-01,2.980682882295649927e-01,0.000000000000000000e+00,-7.155181247364526520e-07
1.378499999999999943e+02,2.980682881914601401e-01,2.980682170150304455e-01,2.980682881400788520e-01,2.980682881914601401e-01,2.980682882295242475e-01,0.000000000000000000e+00,-7.121449383046577288e-07
1.379000000000000057e+02,2.980682882046434834e-01,2.980682173506676302e-01,2.980682881400788520e-01,2.980682882046434834e-01,2.980682882294332092e-01,0.000000000000000000e+00,-7.087876559308552215e-07
1.379500000000000171e+02,2.980682882174282011e-01,2.980682176846687348e-01,2.980682881400788520e-01,2.980682882174282011e-01,2.980682882292889913e-01,0.000000000000000000e+00,-7.054462026183692506e-07
1.380000000000000000e+02,2.980682882295583869e-01,2.980682180170396434e-01,2.980682881400788520e-01,2.980682882295583869e-01,2.980682882290900393e-01,0.000000000000000000e+00,-7.021205037241368986e-07
1.380500000000000114e+02,2.980682882407949541e-01,2.980682183477876279e-01,2.980682881400788520e-01,2.980682882407949541e-01,2.980682882288361313e-01,0.000000000000000000e+00,-6.988104849570633782e-07
1.380999999999999943e+02,2.980682882509207432e-01,2.980682186769210706e-01,2.980682881400788520e-01,2.980682882509207432e-01,2.980682882285282664e-01,0.000000000000000000e+00,-6.955160723763812231e-07
1.381500000000000057e+02,2.980682882597446293e-01,2.980682190044495194e-01,2.980682881400788520e-01,2.980682882597446293e-01,2.980682882281687762e-01,0.000000000000000000e+00,-6.922371923900076798e-07
1.382000000000000171e+02,2.980682882671055189e-01,2.980682193303838545e-01,2.980682881400788520e-01,2.980682882671055189e-01,2.980682882277610468e-01,0.000000000000000000e+00,-6.889737717529346036e-07
1.382500000000000000e+02,2.980682882728751815e-01,2.980682196547357332e-01,2.980682881400788520e-01,2.980682882728751815e-01,2.980682882273095191e-01,0.000000000000000000e+00,-6.857257375656062846e-07
1.383000000000000114e+02,2.980682882769609132e-01,2.980682199775178121e-01,2.980682881400788520e-01,2.980682882769609132e-01,2.980682882268195777e-01,0.000000000000000000e+00,-6.824930172722997093e-07
1.383499999999999943e+02,2.980682882793065924e-01,2.980682202987435248e-01,2.980682881400788520e-01,2.980682882793065924e-01,2.980682882262973843e-01,0.000000000000000000e+00,-6.792755386595394438e-07
1.384000000000000057e+02,2.980682882798936228e-01,2.980682206184268046e-01,2.980682881400788520e-01,2.980682882798936228e-01,2.980682882257498223e-01,0.000000000000000000e+00,-6.760732298544849894e-07
1.384500000000000171e+02,2.980682882787408228e-01,2.980682209365820845e-01,2.980682881400788520e-01,2.980682882787408228e-01,2.980682882251839971e-01,0.000000000000000000e+00,-6.728860193233493719e-07
1.385000000000000000e+02,2.980682882759032037e-01,2.980682212532238529e-01,2.980682881400788520e-01,2.980682882759032037e-01,2.980682882246074583e-01,0.000000000000000000e+00,-6.697138358698139193e-07
1.385500000000000114e+02,2.980682882714704718e-01,2.980682215683668757e-01,2.980682881400788520e-01,2.980682882714704718e-01,2.980682882240277554e-01,0.000000000000000000e+00,-6.665566086334367930e-07
1.385999999999999943e+02,2.980682882655644739e-01,2.980682218820256968e-01,2.980682881400788520e-01,2.980682882655644739e-01,2.980682882234523823e-01,0.000000000000000000e+00,-6.634142670880891531e-07
1.386500000000000057e+02,2.980682882583360338e-01,2.980682221942144161e-01,2.980682881400788520e-01,2.980682882583360338e-01,2.980682882228885555e-01,0.000000000000000000e+00,-6.602867410403755479e-07
1.387000000000000171e+02,2.980682882499612885e-01,2.980682225049469114e-01,2.980682881400788520e-01,2.980682882499612885e-01,2.980682882223429919e-01,0.000000000000000000e+00,-6.571739606280732556e-07
1.387500000000000000e+02,2.980682882406374135e-01,2.980682228142362278e-01,2.980682881400788520e-01,2.980682882406374135e-01,2.980682882218218532e-01,0.000000000000000000e+00,-6.540758563185666500e-07
1.388000000000000114e+02,2.980682882305781822e-01,2.980682231220948553e-01,2.980682881400788520e-01,2.980682882305781822e-01,2.980682882213307461e-01,0.000000000000000000e+00,-6.509923589072843184e-07
1.388499999999999943e+02,2.980682882200089145e-01,2.980682234285341736e-01,2.980682881400788520e-01,2.980682882200089145e-01,2.980682882208741113e-01,0.000000000000000000e+00,-6.479233995161553446e-07
1.389000000000000057e+02,2.980682882091615360e-01,2.980682237335648410e-01,2.980682881400788520e-01,2.980682882091615360e-01,2.980682882204558348e-01,0.000000000000000000e+00,-6.448689095920524618e-07
1.389500000000000171e+02,2.980682881982695265e-01,2.980682240371964054e-01,2.980682881400788520e-01,2.980682881982695265e-01,2.980682882200784700e-01,0.000000000000000000e+00,-6.418288209052546883e-07
1.390000000000000000e+02,2.980682881875627577e-01,2.980682243394373043e-01,2.980682881400788520e-01,2.980682881875627577e-01,2.980682882197438488e-01,0.000000000000000000e+00,-6.388030655479096448e-07
1.390500000000000114e+02,2.980682881772627746e-01,2.980682246402950319e-01,2.980682881400788520e-01,2.980682881772627746e-01,2.980682882194525818e-01,0.000000000000000000e+00,-6.357915759324908954e-07
1.390999999999999943e+02,2.980682881675781326e-01,2.980682249397758055e-01,2.980682881400788520e-01,2.980682881675781326e-01,2.980682882192043359e-01,0.000000000000000000e+00,-6.327942847902882178e-07
1.391500000000000057e+02,2.980682881587001787e-01,2.980682252378850650e-01,2.980682881400788520e-01,2.980682881587001787e-01,2.980682882189976124e-01,0.000000000000000000e+00,-6.298111251698733088e-07
1.392000000000000171e+02,2.980682881507993875e-01,2.980682255346271403e-01,2.980682881400788520e-01,2.980682881507993875e-01,2.980682882188301908e-01,0.000000000000000000e+00,-6.268420304355972533e-07
1.392500000000000000e+02,2.980682881440219756e-01,2.980682258300054177e-01,2.980682881400788520e-01,2.980682881440219756e-01,2.980682882186988514e-01,0.000000000000000000e+00,-6.238869342660811122e-07
1.393000000000000114e+02,2.980682881384875138e-01,2.980682261240226172e-01,2.980682881400788520e-01,2.980682881384875138e-01,2.980682882185997085e-01,0.000000000000000000e+00,-6.209457706527162503e-07
1.393499999999999943e+02,2.980682881342866519e-01,2.980682264166806816e-01,2.980682881400788520e-01,2.980682881342866519e-01,2.980682882185280991e-01,0.000000000000000000e+00,-6.180184738981766287e-07
1.394000000000000057e+02,2.980682881314800636e-01,2.980682267079810543e-01,2.980682881400788520e-01,2.980682881314800636e-01,2.980682882184789162e-01,0.000000000000000000e+00,-6.151049786149355444e-07
1.394500000000000171e+02,2.980682881300976139e-01,2.980682269979247900e-01,2.980682881400788520e-01,2.980682881300976139e-01,2.980682882184467197e-01,0.000000000000000000e+00,-6.122052197237979339e-07
1.395000000000000000e+02,2.980682881301385811e-01,2.980682272865124993e-01,2.980682881400788520e-01,2.980682881301385811e-01,2.980682882184257365e-01,0.000000000000000000e+00,-6.093191324524261124e-07
1.395500000000000114e+02,2.980682881315721011e-01,2.980682275737449038e-01,2.980682881400788520e-01,2.980682881315721011e-01,2.980682882184101379e-01,0.000000000000000000e+00,-6.064466523338917709e-07
1.395999999999999943e+02,2.980682881343388879e-01,2.980682278596225587e-01,2.980682881400788520e-01,2.980682881343388879e-01,2.980682882183940952e-01,0.000000000000000000e+00,-6.035877152052282910e-07
1.396500000000000057e+02,2.980682881383529548e-01,2.980682281441462411e-01,2.980682881400788520e-01,2.980682881383529548e-01,2.980682882183720017e-01,0.000000000000000000e+00,-6.007422572059827421e-07
1.397000000000000171e+02,2.980682881435041121e-01,2.980682284273170612e-01,2.980682881400788520e-01,2.980682881435041121e-01,2.980682882183385285e-01,0.000000000000000000e+00,-5.979102147768028190e-07
1.397500000000000000e+02,2.980682881496609649e-01,2.980682287091363514e-01,2.980682881400788520e-01,2.980682881496609649e-01,2.980682882182888460e-01,0.000000000000000000e+00,-5.950915246580085319e-07
1.398000000000000114e+02,2.980682881566741882e-01,2.980682289896062209e-01,2.980682881400788520e-01,2.980682881566741882e-01,2.980682882182185689e-01,0.000000000000000000e+00,-5.922861238881708858e-07
1.398499999999999943e+02,2.980682881643804127e-01,2.980682292687291124e-01,2.980682881400788520e-01,2.980682881643804127e-01,2.980682882181240889e-01,0.000000000000000000e+00,-5.894939498027300517e-07
1.399000000000000057e+02,2.980682881726057221e-01,2.980682295465083009e-01,2.980682881400788520e-01,2.980682881726057221e-01,2.980682882180022975e-01,0.000000000000000000e+00,-5.867149400325781748e-07
1.399500000000000171e+02,2.980682881811699270e-01,2.980682298229477278e-01,2.980682881400788520e-01,2.980682881811699270e-01,2.980682882178510296e-01,0.000000000000000000e+00,-5.839490325026910986e-07
1.400000000000000000e+02,2.980682881898905068e-01,2.980682300980521671e-01,2.980682881400788520e-01,2.980682881898905068e-01,2.980682882176687309e-01,0.000000000000000000e+00,-5.811961654307370074e-07
1.400500000000000114e+02,2.980682881985867727e-01,2.980682303718270032e-01,2.980682881400788520e-01,2.980682881985867727e-01,2.980682882174547355e-01,0.000000000000000000e+00,-5.784562773257103740e-07
1.400999999999999943e+02,2.980682882070832540e-01,2.980682306442785090e-01,2.980682881400788520e-01,2.980682882070832540e-01,2.980682882172092096e-01,0.000000000000000000e+00,-5.757293069865680246e-07
1.401500000000000057e+02,2.980682882152137503e-01,2.980682309154136789e-01,2.980682881400788520e-01,2.980682882152137503e-01,2.980682882169330417e-01,0.000000000000000000e+00,-5.730151935008666868e-07
1.402000000000000171e+02,2.980682882228245512e-01,2.980682311852401734e-01,2.980682881400788520e-01,2.980682882228245512e-01,2.980682882166277858e-01,0.000000000000000000e+00,-5.703138762434174771e-07
1.402500000000000000e+02,2.980682882297771563e-01,2.980682314537662636e-01,2.980682881400788520e-01,2.980682882297771563e-01,2.980682882162957736e-01,0.000000000000000000e+00,-5.676252948749462133e-07
1.403000000000000114e+02,2.980682882359511066e-01,2.980682317210007759e-01,2.980682881400788520e-01,2.980682882359511066e-01,2.980682882159397251e-01,0.000000000000000000e+00,-5.649493893407380549e-07
1.403499999999999943e+02,2.980682882412458157e-01,2.980682319869530916e-01,2.980682881400788520e-01,2.980682882412458157e-01,2.980682882155630820e-01,0.000000000000000000e+00,-5.622860998693244970e-07
1.404000000000000057e+02,2.980682882455821248e-01,2.980682322516327587e-01,2.980682881400788520e-01,2.980682882455821248e-01,2.980682882151694524e-01,0.000000000000000000e+00,-5.596353669711402932e-07
1.404500000000000171e+02,2.980682882489036345e-01,2.980682325150498246e-01,2.980682881400788520e-01,2.980682882489036345e-01,2.980682882147629997e-01,0.000000000000000000e+00,-5.569971314372159544e-07
1.405000000000000000e+02,2.980682882511768161e-01,2.980682327772143370e-01,2.980682881400788520e-01,2.980682882511768161e-01,2.980682882143477763e-01,0.000000000000000000e+00,-5.543713343378539426e-07
1.405500000000000114e+02,2.980682882523913446e-01,2.980682330381363987e-01,2.980682881400788520e-01,2.980682882523913446e-01,2.980682882139281120e-01,0.000000000000000000e+00,-5.517579170213136517e-07
1.405999999999999943e+02,2.980682882525592658e-01,2.980682332978260574e-01,2.980682881400788520e-01,2.980682882525592658e-01,2.980682882135081702e-01,0.000000000000000000e+00,-5.491568211125165061e-07
1.406500000000000057e+02,2.980682882517143306e-01,2.980682335562931939e-01,2.980682881400788520e-01,2.980682882517143306e-01,2.980682882130920586e-01,0.000000000000000000e+00,-5.465679885117309421e-07
1.407000000000000171e+02,2.980682882499102737e-01,2.980682338135474119e-01,2.980682881400788520e-01,2.980682882499102737e-01,2.980682882126835520e-01,0.000000000000000000e+00,-5.439913613932923295e-07
1.407500000000000000e+02,2.980682882472190376e-01,2.980682340695979815e-01,2.980682881400788520e-01,2.980682882472190376e-01,2.980682882122862032e-01,0.000000000000000000e+00,-5.414268822042979051e-07
1.408000000000000114e+02,2.980682882437287184e-01,2.980682343244536181e-01,2.980682881400788520e-01,2.980682882437287184e-01,2.980682882119030097e-01,0.000000000000000000e+00,-5.388744936633251065e-07
1.408499999999999943e+02,2.980682882395410127e-01,2.980682345781227593e-01,2.980682881400788520e-01,2.980682882395410127e-01,2.980682882115366361e-01,0.000000000000000000e+00,-5.363341387591559403e-07
1.409000000000000057e+02,2.980682882347684970e-01,2.980682348306130103e-01,2.980682881400788520e-01,2.980682882347684970e-01,2.980682882111890808e-01,0.000000000000000000e+00,-5.338057607494915036e-07
1.409500000000000171e+02,2.980682882295319081e-01,2.980682350819315318e-01,2.980682881400788520e-01,2.980682882295319081e-01,2.980682882108618426e-01,0.000000000000000000e+00,-5.312893031596882108e-07
1.410000000000000000e+02,2.980682882239569786e-01,2.980682353320849298e-01,2.980682881400788520e-01,2.980682882239569786e-01,2.980682882105559206e-01,0.000000000000000000e+00,-5.287847097814921151e-07
1.410500000000000114e+02,2.980682882181719950e-01,2.980682355810790884e-01,2.980682881400788520e-01,2.980682882181719950e-01,2.980682882102715370e-01,0.000000000000000000e+00,-5.262919246717716405e-07
1.410999999999999943e+02,2.980682882123044108e-01,2.980682358289193368e-01,2.980682881400788520e-01,2.980682882123044108e-01,2.980682882100085251e-01,0.000000000000000000e+00,-5.238108921512764677e-07
1.411500000000000057e+02,2.980682882064784045e-01,2.980682360756103932e-01,2.980682881400788520e-01,2.980682882064784045e-01,2.980682882097660524e-01,0.000000000000000000e+00,-5.213415568033709016e-07
1.412000000000000171e+02,2.980682882008122703e-01,2.980682363211564212e-01,2.980682881400788520e-01,2.980682882008122703e-01,2.980682882095427866e-01,0.000000000000000000e+00,-5.188838634728108617e-07
1.412500000000000000e+02,2.980682881954160313e-01,2.980682365655612509e-01,2.980682881400788520e-01,2.980682881954160313e-01,2.980682882093369512e-01,0.000000000000000000e+00,-5.164377572644914381e-07
1.413000000000000114e+02,2.980682881903894410e-01,2.980682368088280465e-01,2.980682881400788520e-01,2.980682881903894410e-01,2.980682882091463815e-01,0.000000000000000000e+00,-5.140031835422211290e-07
1.413499999999999943e+02,2.980682881858200406e-01,2.980682370509598611e-01,2.980682881400788520e-01,2.980682881858200406e-01,2.980682882089686347e-01,0.000000000000000000e+00,-5.115800879274999956e-07
1.414000000000000057e+02,2.980682881817822150e-01,2.980682372919592482e-01,2.980682881400788520e-01,2.980682881817822150e-01,2.980682882088008800e-01,0.000000000000000000e+00,-5.091684162982905112e-07
1.414500000000000171e+02,2.980682881783354721e-01,2.980682375318287614e-01,2.980682881400788520e-01,2.980682881783354721e-01,2.980682882086402308e-01,0.000000000000000000e+00,-5.067681147878194335e-07
1.415000000000000000e+02,2.980682881755243874e-01,2.980682377705706765e-01,2.980682881400788520e-01,2.980682881755243874e-01,2.980682882084836893e-01,0.000000000000000000e+00,-5.043791297833616768e-07
1.415500000000000114e+02,2.980682881733779377e-01,2.980682380081874361e-01,2.980682881400788520e-01,2.980682881733779377e-01,2.980682882083282581e-01,0.000000000000000000e+00,-5.020014079250344549e-07
1.415999999999999943e+02,2.980682881719097232e-01,2.980682382446814271e-01,2.980682881400788520e-01,2.980682881719097232e-01,2.980682882081710505e-01,0.000000000000000000e+00,-4.996348961046171520e-07
1.416500000000000057e+02,2.980682881711181897e-01,2.980682384800550921e-01,2.980682881400788520e-01,2.980682881711181897e-01,2.980682882080092910e-01,0.000000000000000000e+00,-4.972795414643463131e-07
1.417000000000000171e+02,2.980682881709876275e-01,2.980682387143113177e-01,2.980682881400788520e-01,2.980682881709876275e-01,2.980682882078404261e-01,0.000000000000000000e+00,-4.949352913957490673e-07
1.417500000000000000e+02,2.980682881714889487e-01,2.980682389474529903e-01,2.980682881400788520e-01,2.980682881714889487e-01,2.980682882076623463e-01,0.000000000000000000e+00,-4.926020935384566469e-07
1.418000000000000114e+02,2.980682881725810196e-01,2.980682391794834407e-01,2.980682881400788520e-01,2.980682881725810196e-01,2.980682882074730533e-01,0.000000000000000000e+00,-4.902798957790311403e-07
1.418499999999999943e+02,2.980682881742122703e-01,2.980682394104064992e-01,2.980682881400788520e-01,2.980682881742122703e-01,2.980682882072711037e-01,0.000000000000000000e+00,-4.879686462498104573e-07
1.419000000000000057e+02,2.980682881763222492e-01,2.980682396402261070e-01,2.980682881400788520e-01,2.980682881763222492e-01,2.980682882070554429e-01,0.000000000000000000e+00,-4.856682933277410115e-07
1.419500000000000171e+02,2.980682881788433991e-01,2.980682398689468715e-01,2.980682881400788520e-01,2.980682881788433991e-01,2.980682882068254047e-01,0.000000000000000000e+00,-4.833787856332246966e-07
1.420000000000000000e+02,2.980682881817030006e-01,2.980682400965736223e-01,2.980682881400788520e-01,2.980682881817030006e-01,2.980682882065808226e-01,0.000000000000000000e+00,-4.811000720289735923e-07
1.420500000000000114e+02,2.980682881848249477e-01,2.980682403231117439e-01,2.980682881400788520e-01,2.980682881848249477e-01,2.980682882063219186e-01,0.000000000000000000e+00,-4.788321016188653049e-07
1.420999999999999943e+02,2.980682881881317470e-01,2.980682405485670095e-01,2.980682881400788520e-01,2.980682881881317470e-01,2.980682882060493588e-01,0.000000000000000000e+00,-4.765748237468042904e-07
1.421500000000000057e+02,2.980682881915461824e-01,2.980682407729454142e-01,2.980682881400788520e-01,2.980682881915461824e-01,2.980682882057641980e-01,0.000000000000000000e+00,-4.743281879955876244e-07
1.422000000000000171e+02,2.980682881949932028e-01,2.980682409962533974e-01,2.980682881400788520e-01,2.980682881949932028e-01,2.980682882054678240e-01,0.000000000000000000e+00,-4.720921441857828425e-07
1.422500000000000000e+02,2.980682881984013100e-01,2.980682412184976759e-01,2.980682881400788520e-01,2.980682881984013100e-01,2.980682882051619020e-01,0.000000000000000000e+00,-4.698666423746004331e-07
1.423000000000000114e+02,2.980682882017039459e-01,2.980682414396851332e-01,2.980682881400788520e-01,2.980682882017039459e-01,2.980682882048484306e-01,0.000000000000000000e+00,-4.676516328547751720e-07
1.423499999999999943e+02,2.980682882048409366e-01,2.980682416598228190e-01,2.980682881400788520e-01,2.980682882048409366e-01,2.980682882045294635e-01,0.000000000000000000e+00,-4.654470661534612736e-07
1.424000000000000057e+02,2.980682882077591023e-01,2.980682418789179500e-01,2.980682881400788520e-01,2.980682882077591023e-01,2.980682882042072768e-01,0.000000000000000000e+00,-4.632528930311121370e-07
1.424500000000000171e+02,2.980682882104134235e-01,2.980682420969776314e-01,2.980682881400788520e-01,2.980682882104134235e-01,2.980682882038840908e-01,0.000000000000000000e+00,-4.610690644803901085e-07
1.425000000000000000e+02,2.980682882127670963e-01,2.980682423140090798e-01,2.980682881400788520e-01,2.980682882127670963e-01,2.980682882035622372e-01,0.000000000000000000e+00,-4.588955317250620570e-07
1.425500000000000114e+02,2.980682882147921986e-01,2.980682425300192895e-01,2.980682881400788520e-01,2.980682882147921986e-01,2.980682882032438807e-01,0.000000000000000000e+00,-4.567322462189030479e-07
1.425999999999999943e+02,2.980682882164696346e-01,2.980682427450151439e-01,2.980682881400788520e-01,2.980682882164696346e-01,2.980682882029310754e-01,0.000000000000000000e+00,-4.545791596446180709e-07
1.426500000000000057e+02,2.980682882177888571e-01,2.980682429590033045e-01,2.980682881400788520e-01,2.980682882177888571e-01,2.980682882026257086e-01,0.000000000000000000e+00,-4.524362239127454495e-07
1.427000000000000171e+02,2.980682882187475902e-01,2.980682431719901548e-01,2.980682881400788520e-01,2.980682882187475902e-01,2.980682882023292790e-01,0.000000000000000000e+00,-4.503033911605937621e-07
1.427500000000000000e+02,2.980682882193512184e-01,2.980682433839818013e-01,2.980682881400788520e-01,2.980682882193512184e-01,2.980682882020431745e-01,0.000000000000000000e+00,-4.481806137511614509e-07
1.428000000000000114e+02,2.980682882196122319e-01,2.980682435949839615e-01,2.980682881400788520e-01,2.980682882196122319e-01,2.980682882017683943e-01,0.000000000000000000e+00,-4.460678442720637378e-07
1.428499999999999943e+02,2.980682882195492267e-01,2.980682438050019645e-01,2.980682881400788520e-01,2.980682882195492267e-01,2.980682882015054935e-01,0.000000000000000000e+00,-4.439650355344837321e-07
1.429000000000000057e+02,2.980682882191860728e-01,2.980682440140408063e-01,2.980682881400788520e-01,2.980682882191860728e-01,2.980682882012548607e-01,0.000000000000000000e+00,-4.418721405721021522e-07
1.429500000000000171e+02,2.980682882185508031e-01,2.980682442221050943e-01,2.980682881400788520e-01,2.980682882185508031e-01,2.980682882010163848e-01,0.000000000000000000e+00,-4.397891126400563215e-07
1.430000000000000000e+02,2.980682882176747261e-01,2.980682444291990474e-01,2.980682881400788520e-01,2.980682882176747261e-01,2.980682882007895662e-01,0.000000000000000000e+00,-4.377159052138912242e-07
1.430500000000000114e+02,2.980682882165912595e-01,2.980682446353265513e-01,2.980682881400788520e-01,2.980682882165912595e-01,2.980682882005737944e-01,0.000000000000000000e+00,-4.356524719885129963e-07
1.430999999999999943e+02,2.980682882153350977e-01,2.980682448404911589e-01,2.980682881400788520e-01,2.980682882153350977e-01,2.980682882003678480e-01,0.000000000000000000e+00,-4.335987668771663448e-07
1.431500000000000057e+02,2.980682882139409351e-01,2.980682450446960896e-01,2.980682881400788520e-01,2.980682882139409351e-01,2.980682882001705059e-01,0.000000000000000000e+00,-4.315547440103923265e-07
1.432000000000000171e+02,2.980682882124428001e-01,2.980682452479443412e-01,2.980682881400788520e-01,2.980682882124428001e-01,2.980682881999801026e-01,0.000000000000000000e+00,-4.295203577350182617e-07
1.432500000000000000e+02,2.980682882108733889e-01,2.980682454502386336e-01,2.980682881400788520e-01,2.980682882108733889e-01,2.980682881997949174e-01,0.000000000000000000e+00,-4.274955626131314474e-07
1.433000000000000114e+02,2.980682882092628994e-01,2.980682456515817425e-01,2.980682881400788520e-01,2.980682882092628994e-01,2.980682881996131184e-01,0.000000000000000000e+00,-4.254803134210666884e-07
1.433499999999999943e+02,2.980682882076390317e-01,2.980682458519761657e-01,2.980682881400788520e-01,2.980682882076390317e-01,2.980682881994326516e-01,0.000000000000000000e+00,-4.234745651484088103e-07
1.434000000000000057e+02,2.980682882060261552e-01,2.980682460514243459e-01,2.980682881400788520e-01,2.980682882060261552e-01,2.980682881992516298e-01,0.000000000000000000e+00,-4.214782729969802431e-07
1.434500000000000171e+02,2.980682882044452531e-01,2.980682462499288921e-01,2.980682881400788520e-01,2.980682882044452531e-01,2.980682881990681099e-01,0.000000000000000000e+00,-4.194913923798531163e-07
1.435000000000000000e+02,2.980682882029136449e-01,2.980682464474923576e-01,2.980682881400788520e-01,2.980682882029136449e-01,2.980682881988802602e-01,0.000000000000000000e+00,-4.175138789203592360e-07
1.435500000000000114e+02,2.980682882014449864e-01,2.980682466441175182e-01,2.980682881400788520e-01,2.980682882014449864e-01,2.980682881986863597e-01,0.000000000000000000e+00,-4.155456884510991625e-07
1.435999999999999943e+02,2.980682882000494915e-01,2.980682468398073159e-01,2.980682881400788520e-01,2.980682882000494915e-01,2.980682881984850208e-01,0.000000000000000000e+00,-4.135867770129683338e-07
1.436500000000000057e+02,2.980682881987339883e-01,2.980682470345648039e-01,2.980682881400788520e-01,2.980682881987339883e-01,2.980682881982749111e-01,0.000000000000000000e+00,-4.116371008541771548e-07
1.437000000000000171e+02,2.980682881975023624e-01,2.980682472283934792e-01,2.980682881400788520e-01,2.980682881975023624e-01,2.980682881980551424e-01,0.000000000000000000e+00,-4.096966164292847440e-07
1.437500000000000000e+02,2.980682881963557795e-01,2.980682474212969502e-01,2.980682881400788520e-01,2.980682881963557795e-01,2.980682881978249932e-01,0.000000000000000000e+00,-4.077652803982275990e-07
1.438000000000000114e+02,2.980682881952933516e-01,2.980682476132792136e-01,2.980682881400788520e-01,2.980682881952933516e-01,2.980682881975841858e-01,0.000000000000000000e+00,-4.058430496253621839e-07
1.438499999999999943e+02,2.980682881943125251e-01,2.980682478043445438e-01,2.980682881400788520e-01,2.980682881943125251e-01,2.980682881973326648e-01,0.000000000000000000e+00,-4.039298811785069887e-07
1.439000000000000057e+02,2.980682881934096362e-01,2.980682479944975483e-01,2.980682881400788520e-01,2.980682881934096362e-01,2.980682881970708187e-01,0.000000000000000000e+00,-4.020257323279820463e-07
1.439500000000000171e+02,2.980682881925803551e-01,2.980682481837431674e-01,2.980682881400788520e-01,2.980682881925803551e-01,2.980682881967992026e-01,0.000000000000000000e+00,-4.001305605456696262e-07
1.440000000000000000e+02,2.980682881918202964e-01,2.980682483720865084e-01,2.980682881400788520e-01,2.980682881918202964e-01,2.980682881965188713e-01,0.000000000000000000e+00,-3.982443235040606872e-07
1.440500000000000114e+02,2.980682881911252968e-01,2.980682485595331221e-01,2.980682881400788520e-01,2.980682881911252968e-01,2.980682881962309905e-01,0.000000000000000000e+00,-3.963669790753107001e-07
1.440999999999999943e+02,2.980682881904920256e-01,2.980682487460885599e-01,2.980682881400788520e-01,2.980682881904920256e-01,2.980682881959370589e-01,0.000000000000000000e+00,-3.944984853303066940e-07
1.441500000000000057e+02,2.980682881899182624e-01,2.980682489317587058e-01,2.980682881400788520e-01,2.980682881899182624e-01,2.980682881956387420e-01,0.000000000000000000e+00,-3.926388005377236087e-07
1.442000000000000171e+02,2.980682881894030078e-01,2.980682491165496106e-01,2.980682881400788520e-01,2.980682881894030078e-01,2.980682881953379271e-01,0.000000000000000000e+00,-3.907878831630989642e-07
1.442500000000000000e+02,2.980682881889467062e-01,2.980682493004672695e-01,2.980682881400788520e-01,2.980682881889467062e-01,2.980682881950364460e-01,0.000000000000000000e+00,-3.889456918678994831e-07
1.443000000000000114e+02,2.980682881885515778e-01,2.980682494835178442e-01,2.980682881400788520e-01,2.980682881885515778e-01,2.980682881947364082e-01,0.000000000000000000e+00,-3.871121855085890368e-07
1.443499999999999943e+02,2.980682881882210644e-01,2.980682496657074410e-01,2.980682881400788520e-01,2.980682881882210644e-01,2.980682881944397566e-01,0.000000000000000000e+00,-3.852873231357179795e-07
1.444000000000000057e+02,2.980682881879602730e-01,2.980682498470420549e-01,2.980682881400788520e-01,2.980682881879602730e-01,2.980682881941484341e-01,0.000000000000000000e+00,-3.834710639929911468e-07
1.444500000000000171e+02,2.980682881877754209e-01,2.980682500275275704e-01,2.980682881400788520e-01,2.980682881877754209e-01,2.980682881938643281e-01,0.000000000000000000e+00,-3.816633675163598896e-07
1.445000000000000000e+02,2.980682881876735024e-01,2.980682502071697049e-01,2.980682881400788520e-01,2.980682881876735024e-01,2.980682881935890483e-01,0.000000000000000000e+00,-3.798641933331046314e-07
1.445500000000000114e+02,2.980682881876622892e-01,2.980682503859740096e-01,2.980682881400788520e-01,2.980682881876622892e-01,2.980682881933241490e-01,0.000000000000000000e+00,-3.780735012609242552e-07
1.445999999999999943e+02,2.980682881877495527e-01,2.980682505639456470e-01,2.980682881400788520e-01,2.980682881877495527e-01,2.980682881930707961e-01,0.000000000000000000e+00,-3.762912513070378248e-07
1.446500000000000057e+02,2.980682881879428425e-01,2.980682507410896132e-01,2.980682881400788520e-01,2.980682881879428425e-01,2.980682881928299888e-01,0.000000000000000000e+00,-3.745174036672703714e-07
1.447000000000000171e+02,2.980682881882489310e-01,2.980682509174105155e-01,2.980682881400788520e-01,2.980682881882489310e-01,2.980682881926023930e-01,0.000000000000000000e+00,-3.727519187251683801e-07
1.447500000000000000e+02,2.980682881886733138e-01,2.980682510929125728e-01,2.980682881400788520e-01,2.980682881886733138e-01,2.980682881923882865e-01,0.000000000000000000e+00,-3.709947570510991284e-07
1.448000000000000114e+02,2.980682881892197655e-01,2.980682512675997820e-01,2.980682881400788520e-01,2.980682881892197655e-01,2.980682881921877247e-01,0.000000000000000000e+00,-3.692458794013570140e-07
1.448499999999999943e+02,2.980682881898900072e-01,2.980682514414756956e-01,2.980682881400788520e-01,2.980682881898900072e-01,2.980682881920003191e-01,0.000000000000000000e+00,-3.675052467172902637e-07
1.449000000000000057e+02,2.980682881906831505e-01,2.980682516145434779e-01,2.980682881400788520e-01,2.980682881906831505e-01,2.980682881918254590e-01,0.000000000000000000e+00,-3.657728201244106488e-07
1.449500000000000171e+02,2.980682881915955873e-01,2.980682517868060710e-01,2.980682881400788520e-01,2.980682881915955873e-01,2.980682881916621452e-01,0.000000000000000000e+00,-3.640485609315218881e-07
1.450000000000000000e+02,2.980682881926205452e-01,2.980682519582660839e-01,2.980682881400788520e-01,2.980682881926205452e-01,2.980682881915091564e-01,0.000000000000000000e+00,-3.623324306298503276e-07
1.450500000000000114e+02,2.980682881937480322e-01,2.980682521289257925e-01,2.980682881400788520e-01,2.980682881937480322e-01,2.980682881913648830e-01,0.000000000000000000e+00,-3.606243908921762554e-07
1.450999999999999943e+02,2.980682881949647811e-01,2.980682522987873617e-01,2.980682881400788520e-01,2.980682881949647811e-01,2.980682881912277149e-01,0.000000000000000000e+00,-3.589244035719750097e-07
1.451500000000000057e+02,2.980682881962544162e-01,2.980682524678525680e-01,2.980682881400788520e-01,2.980682881962544162e-01,2.980682881910956539e-01,0.000000000000000000e+00,-3.572324307025602585e-07
1.452000000000000171e+02,2.980682881975972864e-01,2.980682526361232432e-01,2.980682881400788520e-01,2.980682881975972864e-01,2.980682881909667015e-01,0.000000000000000000e+00,-3.555484344962366489e-07
1.452500000000000000e+02,2.980682881989711319e-01,2.980682528036009971e-01,2.980682881400788520e-01,2.980682881989711319e-01,2.980682881908387483e-01,0.000000000000000000e+00,-3.538723773434494385e-07
1.453000000000000114e+02,2.980682882003511391e-01,2.980682529702874395e-01,2.980682881400788520e-01,2.980682882003511391e-01,2.980682881907096293e-01,0.000000000000000000e+00,-3.522042218119474689e-07
1.453499999999999943e+02,2.980682882017105517e-01,2.980682531361842913e-01,2.980682881400788520e-01,2.980682882017105517e-01,2.980682881905773463e-01,0.000000000000000000e+00,-3.505439306459501079e-07
1.454000000000000057e+02,2.980682882030211145e-01,2.980682533012931068e-01,2.980682881400788520e-01,2.980682882030211145e-01,2.980682881904397896e-01,0.000000000000000000e+00,-3.488914667653096403e-07
1.454500000000000171e+02,2.980682882042538506e-01,2.980682534656158289e-01,2.980682881400788520e-01,2.980682882042538506e-01,2.980682881902951831e-01,0.000000000000000000e+00,-3.472467932646932988e-07
1.455000000000000000e+02,2.980682882053796168e-01,2.980682536291544005e-01,2.980682881400788520e-01,2.980682882053796168e-01,2.980682881901417502e-01,0.000000000000000000e+00,-3.456098734127604241e-07
1.455500000000000114e+02,2.980682882063698247e-01,2.980682537919109865e-01,2.980682881400788520e-01,2.980682882063698247e-01,2.980682881899780479e-01,0.000000000000000000e+00,-3.439806706513412138e-07
1.455999999999999943e+02,2.980682882071971074e-01,2.980682539538880294e-01,2.980682881400788520e-01,2.980682882071971074e-01,2.980682881898029102e-01,0.000000000000000000e+00,-3.423591485946350585e-07
1.456500000000000057e+02,2.980682882078362628e-01,2.980682541150882492e-01,2.980682881400788520e-01,2.980682882078362628e-01,2.980682881896153935e-01,0.000000000000000000e+00,-3.407452710283907199e-07
1.457000000000000171e+02,2.980682882082647533e-01,2.980682542755146991e-01,2.980682881400788520e-01,2.980682882082647533e-01,2.980682881894148872e-01,0.000000000000000000e+00,-3.391390019091164726e-07
1.457500000000000000e+02,2.980682882084635388e-01,2.980682544351706542e-01,2.980682881400788520e-01,2.980682882084635388e-01,2.980682881892012248e-01,0.000000000000000000e+00,-3.375403053632706580e-07
1.458000000000000114e+02,2.980682882084175755e-01,2.980682545940597783e-01,2.980682881400788520e-01,2.980682882084175755e-01,2.980682881889743507e-01,0.000000000000000000e+00,-3.359491456864696028e-07
1.458499999999999943e+02,2.980682882081163720e-01,2.980682547521860681e-01,2.980682881400788520e-01,2.980682882081163720e-01,2.980682881887348201e-01,0.000000000000000000e+00,-3.343654873426987669e-07
1.459000000000000057e+02,2.980682882075544882e-01,2.980682549095537426e-01,2.980682881400788520e-01,2.980682882075544882e-01,2.980682881884832436e-01,0.000000000000000000e+00,-3.327892949635181200e-07
1.459500000000000171e+02,2.980682882067318684e-01,2.980682550661673536e-01,2.980682881400788520e-01,2.980682882067318684e-01,2.980682881882207313e-01,0.000000000000000000e+00,-3.312205333472848833e-07
1.460000000000000000e+02,2.980682882056539529e-01,2.980682552220318415e-01,2.980682881400788520e-01,2.980682882056539529e-01,2.980682881879485602e-01,0.000000000000000000e+00,-3.296591674583671655e-07
1.460500000000000114e+02,2.980682882043319548e-01,2.980682553771520915e-01,2.980682881400788520e-01,2.980682882043319548e-01,2.980682881876683399e-01,0.000000000000000000e+00,-3.281051624263643746e-07
1.460999999999999943e+02,2.980682882027825276e-01,2.980682555315335436e-01,2.980682881400788520e-01,2.980682882027825276e-01,2.980682881873818468e-01,0.000000000000000000e+00,-3.265584835453382179e-07
1.461500000000000057e+02,2.980682882010277646e-01,2.980682556851814158e-01,2.980682881400788520e-01,2.980682882010277646e-01,2.980682881870910794e-01,0.000000000000000000e+00,-3.250190962730298848e-07
1.462000000000000171e+02,2.980682881990949218e-01,2.980682558381013703e-01,2.980682881400788520e-01,2.980682881990949218e-01,2.980682881867979805e-01,0.000000000000000000e+00,-3.234869662301021109e-07
1.462500000000000000e+02,2.980682881970157516e-01,2.980682559902988471e-01,2.980682881400788520e-01,2.980682881970157516e-01,2.980682881865047706e-01,0.000000000000000000e+00,-3.219620591993668962e-07
1.463000000000000114e+02,2.980682881948261143e-01,2.980682561417795085e-01,2.980682881400788520e-01,2.980682881948261143e-01,2.980682881862136147e-01,0.000000000000000000e+00,-3.204443411250175633e-07
1.463499999999999943e+02,2.980682881925651451e-01,2.980682562925487389e-01,2.980682881400788520e-01,2.980682881925651451e-01,2.980682881859265110e-01,0.000000000000000000e+00,-3.189337781118769630e-07
1.464000000000000057e+02,2.980682881902745329e-01,2.980682564426119785e-01,2.980682881400788520e-01,2.980682881902745329e-01,2.980682881856456246e-01,0.000000000000000000e+00,-3.174303364246321273e-07
1.464500000000000171e+02,2.980682881879976875e-01,2.980682565919745008e-01,2.980682881400788520e-01,2.980682881879976875e-01,2.980682881853727317e-01,0.000000000000000000e+00,-3.159339824870822095e-07
1.465000000000000000e+02,2.980682881857786848e-01,2.980682567406413019e-01,2.980682881400788520e-01,2.980682881857786848e-01,2.980682881851096089e-01,0.000000000000000000e+00,-3.144446828813860547e-07
1.465500000000000114e+02,2.980682881836613785e-01,2.980682568886172112e-01,2.980682881400788520e-01,2.980682881836613785e-01,2.980682881848576438e-01,0.000000000000000000e+00,-3.129624043473124166e-07
1.465999999999999943e+02,2.980682881816884011e-01,2.980682570359067807e-01,2.980682881400788520e-01,2.980682881816884011e-01,2.980682881846181687e-01,0.000000000000000000e+00,-3.114871137814949921e-07
1.466500000000000057e+02,2.980682881799002204e-01,2.980682571825142291e-01,2.980682881400788520e-01,2.980682881799002204e-01,2.980682881843920162e-01,0.000000000000000000e+00,-3.100187782366868204e-07
1.467000000000000171e+02,2.980682881783340843e-01,2.980682573284434422e-01,2.980682881400788520e-01,2.980682881783340843e-01,2.980682881841799081e-01,0.000000000000000000e+00,-3.085573649210250587e-07
1.467500000000000000e+02,2.980682881770232440e-01,2.980682574736979729e-01,2.980682881400788520e-01,2.980682881770232440e-01,2.980682881839821219e-01,0.000000000000000000e+00,-3.071028411972894576e-07
1.468000000000000114e+02,2.980682881759961766e-01,2.980682576182811516e-01,2.980682881400788520e-01,2.980682881759961766e-01,2.980682881837986020e-01,0.000000000000000000e+00,-3.056551745821717952e-07
1.468499999999999943e+02,2.980682881752756974e-01,2.980682577621957541e-01,2.980682881400788520e-01,2.980682881752756974e-01,2.980682881836290155e-01,0.000000000000000000e+00,-3.042143327455497050e-07
1.469000000000000057e+02,2.980682881748785151e-01,2.980682579054443337e-01,2.980682881400788520e-01,2.980682881748785151e-01,2.980682881834726961e-01,0.000000000000000000e+00,-3.027802835097514517e-07
1.469500000000000171e+02,2.980682881748146773e-01,2.980682580480292221e-01,2.980682881400788520e-01,2.980682881748146773e-01,2.980682881833287001e-01,0.000000000000000000e+00,-3.013529948488429938e-07
1.470000000000000000e+02,2.980682881750872926e-01,2.980682581899523065e-01,2.980682881400788520e-01,2.980682881750872926e-01,2.980682881831958064e-01,0.000000000000000000e+00,-2.999324348879055176e-07
1.470500000000000114e+02,2.980682881756923641e-01,2.980682583312153078e-01,2.980682881400788520e-01,2.980682881756923641e-01,2.980682881830725162e-01,0.000000000000000000e+00,-2.985185719023174709e-07
1.470999999999999943e+02,2.980682881766187342e-01,2.980682584718197248e-01,2.980682881400788520e-01,2.980682881766187342e-01,2.980682881829571085e-01,0.000000000000000000e+00,-2.971113743170491433e-07
1.471500000000000057e+02,2.980682881778483617e-01,2.980682586117667787e-01,2.980682881400788520e-01,2.980682881778483617e-01,2.980682881828478070e-01,0.000000000000000000e+00,-2.957108107059479292e-07
1.472000000000000171e+02,2.980682881793563777e-01,2.980682587510576353e-01,2.980682881400788520e-01,2.980682881793563777e-01,2.980682881827426134e-01,0.000000000000000000e+00,-2.943168497910409551e-07
1.472500000000000000e+02,2.980682881811118623e-01,2.980682588896934604e-01,2.980682881400788520e-01,2.980682881811118623e-01,2.980682881826394737e-01,0.000000000000000000e+00,-2.929294604418333128e-07
1.473000000000000114e+02,2.980682881830782893e-01,2.980682590276751975e-01,2.980682881400788520e-01,2.980682881830782893e-01,2.980682881825363340e-01,0.000000000000000000e+00,-2.915486116746072452e-07
1.473499999999999943e+02,2.980682881852142474e-01,2.980682591650039015e-01,2.980682881400788520e-01,2.980682881852142474e-01,2.980682881824311403e-01,0.000000000000000000e+00,-2.901742726517380090e-07
1.474000000000000057e+02,2.980682881874742729e-01,2.980682593016806825e-01,2.980682881400788520e-01,2.980682881874742729e-01,2.980682881823219499e-01,0.000000000000000000e+00,-2.888064126809950189e-07
1.474500000000000171e+02,2.980682881898101266e-01,2.980682594377068173e-01,2.980682881400788520e-01,2.980682881898101266e-01,2.980682881822069308e-01,0.000000000000000000e+00,-2.874450012148661275e-07
1.475000000000000000e+02,2.980682881921712379e-01,2.980682595730835827e-01,2.980682881400788520e-01,2.980682881921712379e-01,2.980682881820843622e-01,0.000000000000000000e+00,-2.860900078498707344e-07
1.475500000000000114e+02,2.980682881945064255e-01,2.980682597078125329e-01,2.980682881400788520e-01,2.980682881945064255e-01,2.980682881819527452e-01,0.000000000000000000e+00,-2.847414023258808363e-07
1.475999999999999943e+02,2.980682881967644526e-01,2.980682598418954443e-01,2.980682881400788520e-01,2.980682881967644526e-01,2.980682881818108587e-01,0.000000000000000000e+00,-2.833991545254524004e-07
1.476500000000000057e+02,2.980682881988955812e-01,2.980682599753343154e-01,2.980682881400788520e-01,2.980682881988955812e-01,2.980682881816577590e-01,0.000000000000000000e+00,-2.820632344731461501e-07
1.477000000000000171e+02,2.980682882008524048e-01,2.980682601081314220e-01,2.980682881400788520e-01,2.980682882008524048e-01,2.980682881814926688e-01,0.000000000000000000e+00,-2.807336123348667198e-07
1.477500000000000000e+02,2.980682882025909031e-01,2.980682602402893733e-01,2.980682881400788520e-01,2.980682882025909031e-01,2.980682881813152552e-01,0.000000000000000000e+00,-2.794102584171956704e-07
1.478000000000000114e+02,2.980682882040715520e-01,2.980682603718110002e-01,2.980682881400788520e-01,2.980682882040715520e-01,2.980682881811252960e-01,0.000000000000000000e+00,-2.780931431667277320e-07
1.478499999999999943e+02,2.980682882052600458e-01,2.980682605026994114e-01,2.980682881400788520e-01,2.980682882052600458e-01,2.980682881809231244e-01,0.000000000000000000e+00,-2.767822371694167895e-07
1.479000000000000057e+02,2.980682882061281846e-01,2.980682606329581041e-01,2.980682881400788520e-01,2.980682882061281846e-01,2.980682881807091844e-01,0.000000000000000000e+00,-2.754775111499172082e-07
1.479500000000000171e+02,2.980682882066543749e-01,2.980682607625906311e-01,2.980682881400788520e-01,2.980682882066543749e-01,2.980682881804842532e-01,0.000000000000000000e+00,-2.741789359709322536e-07
1.480000000000000000e+02,2.980682882068242390e-01,2.980682608916011000e-01,2.980682881400788520e-01,2.980682882068242390e-01,2.980682881802493300e-01,0.000000000000000000e+00,-2.728864826325680173e-07
1.480500000000000114e+02,2.980682882066308936e-01,2.980682610199935634e-01,2.980682881400788520e-01,2.980682882066308936e-01,2.980682881800057471e-01,0.000000000000000000e+00,-2.716001222716814132e-07
1.480999999999999943e+02,2.980682882060750050e-01,2.980682611477723509e-01,2.980682881400788520e-01,2.980682882060750050e-01,2.980682881797550032e-01,0.000000000000000000e+00,-2.703198261612404031e-07
1.481500000000000057e+02,2.980682882051650107e-01,2.980682612749420146e-01,2.980682881400788520e-01,2.980682882051650107e-01,2.980682881794985972e-01,0.000000000000000000e+00,-2.690455657096814689e-07
1.482000000000000171e+02,2.980682882039166759e-01,2.980682614015071619e-01,2.980682881400788520e-01,2.980682882039166759e-01,2.980682881792384165e-01,0.000000000000000000e+00,-2.677773124602738089e-07
1.482500000000000000e+02,2.980682882023529268e-01,2.980682615274724556e-01,2.980682881400788520e-01,2.980682882023529268e-01,2.980682881789762928e-01,0.000000000000000000e+00,-2.665150380904777104e-07
1.483000000000000114e+02,2.980682882005032952e-01,2.980682616528426143e-01,2.980682881400788520e-01,2.980682882005032952e-01,2.980682881787140581e-01,0.000000000000000000e+00,-2.652587144113196504e-07
1.483499999999999943e+02,2.980682881984033639e-01,2.980682617776222454e-01,2.980682881400788520e-01,2.980682881984033639e-01,2.980682881784535998e-01,0.000000000000000000e+00,-2.640083133667567044e-07
1.484000000000000057e+02,2.980682881960937669e-01,2.980682619018160673e-01,2.980682881400788520e-01,2.980682881960937669e-01,2.980682881781967497e-01,0.000000000000000000e+00,-2.627638070330503762e-07
1.484500000000000171e+02,2.980682881936195239e-01,2.980682620254285209e-01,2.980682881400788520e-01,2.980682881936195239e-01,2.980682881779452842e-01,0.000000000000000000e+00,-2.615251676181428118e-07
1.485000000000000000e+02,2.980682881910290405e-01,2.980682621484639916e-01,2.980682881400788520e-01,2.980682881910290405e-01,2.980682881777007021e-01,0.000000000000000000e+00,-2.602923674610349181e-07
1.485500000000000114e+02,2.980682881883729429e-01,2.980682622709266427e-01,2.980682881400788520e-01,2.980682881883729429e-01,2.980682881774645576e-01,0.000000000000000000e+00,-2.590653790311640585e-07
1.485999999999999943e+02,2.980682881857029676e-01,2.980682623928205266e-01,2.980682881400788520e-01,2.980682881857029676e-01,2.980682881772380166e-01,0.000000000000000000e+00,-2.578441749277935006e-07
1.486500000000000057e+02,2.980682881830710174e-01,2.980682625141493625e-01,2.980682881400788520e-01,2.980682881830710174e-01,2.980682881770221337e-01,0.000000000000000000e+00,-2.566287278793903770e-07
1.487000000000000171e+02,2.980682881805278850e-01,2.980682626349165920e-01,2.980682881400788520e-01,2.980682881805278850e-01,2.980682881768176862e-01,0.000000000000000000e+00,-2.554190107430247151e-07
1.487500000000000000e+02,2.980682881781222537e-01,2.980682627551254349e-01,2.980682881400788520e-01,2.980682881781222537e-01,2.980682881766251180e-01,0.000000000000000000e+00,-2.542149965037537498e-07
1.488000000000000114e+02,2.980682881758996428e-01,2.980682628747788887e-01,2.980682881400788520e-01,2.980682881758996428e-01,2.980682881764447067e-01,0.000000000000000000e+00,-2.530166582740180952e-07
1.488499999999999943e+02,2.980682881739013523e-01,2.980682629938795625e-01,2.980682881400788520e-01,2.980682881739013523e-01,2.980682881762765080e-01,0.000000000000000000e+00,-2.518239692930446393e-07
1.489000000000000057e+02,2.980682881721637423e-01,2.980682631124298432e-01,2.980682881400788520e-01,2.980682881721637423e-01,2.980682881761201330e-01,0.000000000000000000e+00,-2.506369029262398566e-07
1.489500000000000171e+02,2.980682881707174547e-01,2.980682632304318402e-01,2.980682881400788520e-01,2.980682881707174547e-01,2.980682881759750824e-01,0.000000000000000000e+00,-2.494554326645999024e-07
1.490000000000000000e+02,2.980682881695866926e-01,2.980682633478873855e-01,2.980682881400788520e-01,2.980682881695866926e-01,2.980682881758405789e-01,0.000000000000000000e+00,-2.482795321241153078e-07
1.490500000000000114e+02,2.980682881687888863e-01,2.980682634647981444e-01,2.980682881400788520e-01,2.980682881687888863e-01,2.980682881757156788e-01,0.000000000000000000e+00,-2.471091750451767328e-07
1.490999999999999943e+02,2.980682881683341390e-01,2.980682635811656156e-01,2.980682881400788520e-01,2.980682881683341390e-01,2.980682881755991054e-01,0.000000000000000000e+00,-2.459443352919959667e-07
1.491500000000000057e+02,2.980682881682254481e-01,2.980682636969909649e-01,2.980682881400788520e-01,2.980682881682254481e-01,2.980682881754896374e-01,0.000000000000000000e+00,-2.447849868520124224e-07
1.492000000000000171e+02,2.980682881684583174e-01,2.980682638122753580e-01,2.980682881400788520e-01,2.980682881684583174e-01,2.980682881753857205e-01,0.000000000000000000e+00,-2.436311038353185306e-07
1.492500000000000000e+02,2.980682881690212005e-01,2.980682639270198497e-01,2.980682881400788520e-01,2.980682881690212005e-01,2.980682881752859115e-01,0.000000000000000000e+00,-2.424826604740802632e-07
1.493000000000000114e+02,2.980682881698955566e-01,2.980682640412253837e-01,2.980682881400788520e-01,2.980682881698955566e-01,2.980682881751884894e-01,0.000000000000000000e+00,-2.413396311219572867e-07
1.493499999999999943e+02,2.980682881710565724e-01,2.980682641548929590e-01,2.980682881400788520e-01,2.980682881710565724e-01,2.980682881750919555e-01,0.000000000000000000e+00,-2.402019902535368260e-07
1.494000000000000057e+02,2.980682881724736055e-01,2.980682642680234640e-01,2.980682881400788520e-01,2.980682881724736055e-01,2.980682881749947000e-01,0.000000000000000000e+00,-2.390697124637588999e-07
1.494500000000000171e+02,2.980682881741109069e-01,2.980682643806179533e-01,2.980682881400788520e-01,2.980682881741109069e-01,2.980682881748951685e-01,0.000000000000000000e+00,-2.379427724673518534e-07
1.495000000000000000e+02,2.980682881759284530e-01,2.980682644926775371e-01,2.980682881400788520e-01,2.980682881759284530e-01,2.980682881747920288e-01,0.000000000000000000e+00,-2.368211450982687359e-07
1.495500000000000114e+02,2.980682881778830007e-01,2.980682646042033812e-01,2.980682881400788520e-01,2.980682881778830007e-01,2.980682881746838930e-01,0.000000000000000000e+00,-2.357048053091237073e-07
1.495999999999999943e+02,2.980682881799287531e-01,2.980682647151968734e-01,2.980682881400788520e-01,2.980682881799287531e-01,2.980682881745697066e-01,0.000000000000000000e+00,-2.345937281706354048e-07
1.496500000000000057e+02,2.980682881820186370e-01,2.980682648256595679e-01,2.980682881400788520e-01,2.980682881820186370e-01,2.980682881744484147e-01,0.000000000000000000e+00,-2.334878888710695950e-07
1.497000000000000171e+02,2.980682881841052456e-01,2.980682649355930747e-01,2.980682881400788520e-01,2.980682881841052456e-01,2.980682881743193513e-01,0.000000000000000000e+00,-2.323872627156880736e-07
1.497500000000000000e+02,2.980682881861417832e-01,2.980682650449994475e-01,2.980682881400788520e-01,2.980682881861417832e-01,2.980682881741819612e-01,0.000000000000000000e+00,-2.312918251261935141e-07
1.498000000000000114e+02,2.980682881880832302e-01,2.980682651538807404e-01,2.980682881400788520e-01,2.980682881880832302e-01,2.980682881740359114e-01,0.000000000000000000e+00,-2.302015516401854615e-07
1.498499999999999943e+02,2.980682881898871206e-01,2.980682652622392848e-01,2.980682881400788520e-01,2.980682881898871206e-01,2.980682881738810353e-01,0.000000000000000000e+00,-2.291164179106128307e-07
1.499000000000000057e+02,2.980682881915145410e-01,2.980682653700775786e-01,2.980682881400788520e-01,2.980682881915145410e-01,2.980682881737175549e-01,0.000000000000000000e+00,-2.280363997052278622e-07
1.499500000000000171e+02,2.980682881929307415e-01,2.980682654773984530e-01,2.980682881400788520e-01,2.980682881929307415e-01,2.980682881735457479e-01,0.000000000000000000e+00,-2.269614729060496054e-07
1.500000000000000000e+02,2.980682881941061346e-01,2.980682655842048501e-01,2.980682881400788520e-01,2.980682881941061346e-01,2.980682881733662248e-01,0.000000000000000000e+00,-2.258916135088232738e-07
1.500500000000000114e+02,2.980682881950165175e-01,2.980682656904998229e-01,2.980682881400788520e-01,2.980682881950165175e-01,2.980682881731795963e-01,0.000000000000000000e+00,-2.248267976224815320e-07
1.500999999999999943e+02,2.980682881956437380e-01,2.980682657962866466e-01,2.980682881400788520e-01,2.980682881956437380e-01,2.980682881729868061e-01,0.000000000000000000e+00,-2.237670014686154970e-07
1.501500000000000057e+02,2.980682881959759722e-01,2.980682659015687630e-01,2.980682881400788520e-01,2.980682881959759722e-01,2.980682881727889089e-01,0.000000000000000000e+00,-2.227122013809376665e-07
1.502000000000000171e+02,2.980682881960076691e-01,2.980682660063496137e-01,2.980682881400788520e-01,2.980682881960076691e-01,2.980682881725870148e-01,0.000000000000000000e+00,-2.216623738047582141e-07
1.502500000000000000e+02,2.980682881957399388e-01,2.980682661106328069e-01,2.980682881400788520e-01,2.980682881957399388e-01,2.980682881723823452e-01,0.000000000000000000e+00,-2.206174952964557265e-07
1.503000000000000114e+02,2.980682881951800534e-01,2.980682662144218953e-01,2.980682881400788520e-01,2.980682881951800534e-01,2.980682881721761768e-01,0.000000000000000000e+00,-2.195775425229499514e-07
1.503499999999999943e+02,2.980682881943413909e-01,2.980682663177205427e-01,2.980682881400788520e-01,2.980682881943413909e-01,2.980682881719697863e-01,0.000000000000000000e+00,-2.185424922611866960e-07
1.504000000000000057e+02,2.980682881932431028e-01,2.980682664205323018e-01,2.980682881400788520e-01,2.980682881932431028e-01,2.980682881717644506e-01,0.000000000000000000e+00,-2.175123213976106283e-07
1.504500000000000171e+02,2.980682881919093918e-01,2.980682665228607808e-01,2.980682881400788520e-01,2.980682881919093918e-01,2.980682881715615018e-01,0.000000000000000000e+00,-2.164870069276549131e-07
1.505000000000000000e+02,2.980682881903690129e-01,2.980682666247093660e-01,2.980682881400788520e-01,2.980682881903690129e-01,2.980682881713619947e-01,0.000000000000000000e+00,-2.154665259552233841e-07
1.505500000000000114e+02,2.980682881886547175e-01,2.980682667260814989e-01,2.980682881400788520e-01,2.980682881886547175e-01,2.980682881711670396e-01,0.000000000000000000e+00,-2.144508556921762886e-07
1.505999999999999943e+02,2.980682881868021994e-01,2.980682668269802882e-01,2.980682881400788520e-01,2.980682881868021994e-01,2.980682881709776355e-01,0.000000000000000000e+00,-2.134399734578272559e-07
1.506500000000000057e+02,2.980682881848494836e-01,2.980682669274088981e-01,2.980682881400788520e-01,2.980682881848494836e-01,2.980682881707945597e-01,0.000000000000000000e+00,-2.124338566784283015e-07
1.507000000000000171e+02,2.980682881828360387e-01,2.980682670273702151e-01,2.980682881400788520e-01,2.980682881828360387e-01,2.980682881706185339e-01,0.000000000000000000e+00,-2.114324828866715597e-07
1.507500000000000000e+02,2.980682881808017215e-01,2.980682671268670147e-01,2.980682881400788520e-01,2.980682881808017215e-01,2.980682881704499465e-01,0.000000000000000000e+00,-2.104358297211860140e-07
1.508000000000000114e+02,2.980682881787862226e-01,2.980682672259017396e-01,2.980682881400788520e-01,2.980682881787862226e-01,2.980682881702892417e-01,0.000000000000000000e+00,-2.094438749260333797e-07
1.508499999999999943e+02,2.980682881768279002e-01,2.980682673244768321e-01,2.980682881400788520e-01,2.980682881768279002e-01,2.980682881701364750e-01,0.000000000000000000e+00,-2.084565963502175134e-07
1.509000000000000057e+02,2.980682881749632807e-01,2.980682674225944573e-01,2.980682881400788520e-01,2.980682881749632807e-01,2.980682881699916464e-01,0.000000000000000000e+00,-2.074739719471868338e-07
1.509500000000000171e+02,2.980682881732260037e-01,2.980682675202565579e-01,2.980682881400788520e-01,2.980682881732260037e-01,2.980682881698545339e-01,0.000000000000000000e+00,-2.064959797743415077e-07
1.510000000000000000e+02,2.980682881716464339e-01,2.980682676174649659e-01,2.980682881400788520e-01,2.980682881716464339e-01,2.980682881697247488e-01,0.000000000000000000e+00,-2.055225979925469614e-07
1.510500000000000114e+02,2.980682881702509390e-01,2.980682677142213466e-01,2.980682881400788520e-01,2.980682881702509390e-01,2.980682881696017916e-01,0.000000000000000000e+00,-2.045538048656439256e-07
1.510999999999999943e+02,2.980682881690614461e-01,2.980682678105271988e-01,2.980682881400788520e-01,2.980682881690614461e-01,2.980682881694850517e-01,0.000000000000000000e+00,-2.035895787599645940e-07
1.511500000000000057e+02,2.980682881680949969e-01,2.980682679063838547e-01,2.980682881400788520e-01,2.980682881680949969e-01,2.980682881693736963e-01,0.000000000000000000e+00,-2.026298981438512969e-07
1.512000000000000171e+02,2.980682881673635820e-01,2.980682680017927022e-01,2.980682881400788520e-01,2.980682881673635820e-01,2.980682881692668929e-01,0.000000000000000000e+00,-2.016747415871764188e-07
1.512500000000000000e+02,2.980682881668740847e-01,2.980682680967549070e-01,2.980682881400788520e-01,2.980682881668740847e-01,2.980682881691636976e-01,0.000000000000000000e+00,-2.007240877608631102e-07
1.513000000000000114e+02,2.980682881666280037e-01,2.980682681912715792e-01,2.980682881400788520e-01,2.980682881666280037e-01,2.980682881690631114e-01,0.000000000000000000e+00,-1.997779154364111341e-07
1.513499999999999943e+02,2.980682881666216755e-01,2.980682682853438292e-01,2.980682881400788520e-01,2.980682881666216755e-01,2.980682881689641350e-01,0.000000000000000000e+00,-1.988362034854248574e-07
1.514000000000000057e+02,2.980682881668466067e-01,2.980682683789727672e-01,2.980682881400788520e-01,2.980682881668466067e-01,2.980682881688658803e-01,0.000000000000000000e+00,-1.978989308791381975e-07
1.514500000000000171e+02,2.980682881672895301e-01,2.980682684721595588e-01,2.980682881400788520e-01,2.980682881672895301e-01,2.980682881687672370e-01,0.000000000000000000e+00,-1.969660766879511363e-07
1.515000000000000000e+02,2.980682881679329599e-01,2.980682685649053698e-01,2.980682881400788520e-01,2.980682881679329599e-01,2.980682881686673724e-01,0.000000000000000000e+00,-1.960376200809583465e-07
1.515500000000000114e+02,2.980682881687557462e-01,2.980682686572113660e-01,2.980682881400788520e-01,2.980682881687557462e-01,2.980682881685653984e-01,0.000000000000000000e+00,-1.951135403254854149e-07
1.515999999999999943e+02,2.980682881697334086e-01,2.980682687490789351e-01,2.980682881400788520e-01,2.980682881697334086e-01,2.980682881684605934e-01,0.000000000000000000e+00,-1.941938167866281882e-07
1.516500000000000057e+02,2.980682881708388576e-01,2.980682688405094094e-01,2.980682881400788520e-01,2.980682881708388576e-01,2.980682881683522911e-01,0.000000000000000000e+00,-1.932784289267879113e-07
1.517000000000000171e+02,2.980682881720431165e-01,2.980682689315043432e-01,2.980682881400788520e-01,2.980682881720431165e-01,2.980682881682399921e-01,0.000000000000000000e+00,-1.923673563052159469e-07
1.517500000000000000e+02,2.980682881733159872e-01,2.980682690220654019e-01,2.980682881400788520e-01,2.980682881733159872e-01,2.980682881681232521e-01,0.000000000000000000e+00,-1.914605785775560069e-07
1.518000000000000114e+02,2.980682881746264390e-01,2.980682691121942507e-01,2.980682881400788520e-01,2.980682881746264390e-01,2.980682881680017937e-01,0.000000000000000000e+00,-1.905580754953858019e-07
1.518499999999999943e+02,2.980682881759437741e-01,2.980682692018928881e-01,2.980682881400788520e-01,2.980682881759437741e-01,2.980682881678755614e-01,0.000000000000000000e+00,-1.896598269057695964e-07
1.519000000000000057e+02,2.980682881772379611e-01,2.980682692911632015e-01,2.980682881400788520e-01,2.980682881772379611e-01,2.980682881677444440e-01,0.000000000000000000e+00,-1.887658127508003601e-07
1.519500000000000171e+02,2.980682881784803007e-01,2.980682693800073557e-01,2.980682881400788520e-01,2.980682881784803007e-01,2.980682881676086637e-01,0.000000000000000000e+00,-1.878760130671568767e-07
1.520000000000000000e+02,2.980682881796440364e-01,2.980682694684276268e-01,2.980682881400788520e-01,2.980682881796440364e-01,2.980682881674684426e-01,0.000000000000000000e+00,-1.869904079856526713e-07
1.520500000000000114e+02,2.980682881807050211e-01,2.980682695564264018e-01,2.980682881400788520e-01,2.980682881807050211e-01,2.980682881673241691e-01,0.000000000000000000e+00,-1.861089777307897042e-07
1.520999999999999943e+02,2.980682881816417718e-01,2.980682696440060120e-01,2.980682881400788520e-01,2.980682881816417718e-01,2.980682881671762874e-01,0.000000000000000000e+00,-1.852317026203187869e-07
1.521500000000000057e+02,2.980682881824363029e-01,2.980682697311690110e-01,2.980682881400788520e-01,2.980682881824363029e-01,2.980682881670253526e-01,0.000000000000000000e+00,-1.843585630647940166e-07
1.522000000000000171e+02,2.980682881830740705e-01,2.980682698179180634e-01,2.980682881400788520e-01,2.980682881830740705e-01,2.980682881668720308e-01,0.000000000000000000e+00,-1.834895395671362361e-07
1.522500000000000000e+02,2.980682881835444165e-01,2.980682699042556671e-01,2.980682881400788520e-01,2.980682881835444165e-01,2.980682881667169326e-01,0.000000000000000000e+00,-1.826246127221958860e-07
1.523000000000000114e+02,2.980682881838404574e-01,2.980682699901845423e-01,2.980682881400788520e-01,2.980682881838404574e-01,2.980682881665608353e-01,0.000000000000000000e+00,-1.817637632163139765e-07
1.523499999999999943e+02,2.980682881839591958e-01,2.980682700757072423e-01,2.980682881400788520e-01,2.980682881839591958e-01,2.980682881664044603e-01,0.000000000000000000e+00,-1.809069718268938594e-07
1.524000000000000057e+02,2.980682881839015752e-01,2.980682701608265428e-01,2.980682881400788520e-01,2.980682881839015752e-01,2.980682881662484740e-01,0.000000000000000000e+00,-1.800542194219669385e-07
1.524500000000000171e+02,2.980682881836721476e-01,2.980682702455448863e-01,2.980682881400788520e-01,2.980682881836721476e-01,2.980682881660935979e-01,0.000000000000000000e+00,-1.792054869597649709e-07
1.525000000000000000e+02,2.980682881832788511e-01,2.980682703298648817e-01,2.980682881400788520e-01,2.980682881832788511e-01,2.980682881659404426e-01,0.000000000000000000e+00,-1.783607554882943269e-07
1.525500000000000114e+02,2.980682881827330100e-01,2.980682704137890826e-01,2.980682881400788520e-01,2.980682881827330100e-01,2.980682881657896743e-01,0.000000000000000000e+00,-1.775200061449091651e-07
1.525999999999999943e+02,2.980682881820485020e-01,2.980682704973197650e-01,2.980682881400788520e-01,2.980682881820485020e-01,2.980682881656417926e-01,0.000000000000000000e+00,-1.766832201558914362e-07
1.526500000000000057e+02,2.980682881812418139e-01,2.980682705804593158e-01,2.980682881400788520e-01,2.980682881812418139e-01,2.980682881654972416e-01,0.000000000000000000e+00,-1.758503788360295106e-07
1.527000000000000171e+02,2.980682881803312090e-01,2.980682706632099555e-01,2.980682881400788520e-01,2.980682881803312090e-01,2.980682881653563543e-01,0.000000000000000000e+00,-1.750214635882018087e-07
1.527500000000000000e+02,2.980682881793366157e-01,2.980682707455737934e-01,2.980682881400788520e-01,2.980682881793366157e-01,2.980682881652193528e-01,0.000000000000000000e+00,-1.741964559029597432e-07
1.528000000000000114e+02,2.980682881782788507e-01,2.980682708275527726e-01,2.980682881400788520e-01,2.980682881782788507e-01,2.980682881650865146e-01,0.000000000000000000e+00,-1.733753373581149229e-07
1.528499999999999943e+02,2.980682881771793413e-01,2.980682709091487803e-01,2.980682881400788520e-01,2.980682881771793413e-01,2.980682881649577842e-01,0.000000000000000000e+00,-1.725580896183291357e-07
1.529000000000000057e+02,2.980682881760594038e-01,2.980682709903637040e-01,2.980682881400788520e-01,2.980682881760594038e-01,2.980682881648331617e-01,0.000000000000000000e+00,-1.717446944347026111e-07
1.529500000000000171e+02,2.980682881749400215e-01,2.980682710711990979e-01,2.980682881400788520e-01,2.980682881749400215e-01,2.980682881647124804e-01,0.000000000000000000e+00,-1.709351336443702241e-07
1.530000000000000000e+02,2.980682881738413448e-01,2.980682711516566274e-01,2.980682881400788520e-01,2.980682881738413448e-01,2.980682881645955740e-01,0.000000000000000000e+00,-1.701293891700967452e-07
1.530500000000000114e+02,2.980682881727820810e-01,2.980682712317377914e-01,2.980682881400788520e-01,2.980682881727820810e-01,2.980682881644820537e-01,0.000000000000000000e+00,-1.693274430198700798e-07
1.530999999999999943e+02,2.980682881717794386e-01,2.980682713114439220e-01,2.980682881400788520e-01,2.980682881717794386e-01,2.980682881643716420e-01,0.000000000000000000e+00,-1.685292772865071859e-07
1.531500000000000057e+02,2.980682881708486276e-01,2.980682713907764070e-01,2.980682881400788520e-01,2.980682881708486276e-01,2.980682881642638393e-01,0.000000000000000000e+00,-1.677348741472490338e-07
1.532000000000000171e+02,2.980682881700026932e-01,2.980682714697366342e-01,2.980682881400788520e-01,2.980682881700026932e-01,2.980682881641582016e-01,0.000000000000000000e+00,-1.669442158633698586e-07
1.532500000000000000e+02,2.980682881692523489e-01,2.980682715483257139e-01,2.980682881400788520e-01,2.980682881692523489e-01,2.980682881640542292e-01,0.000000000000000000e+00,-1.661572847797797436e-07
1.533000000000000114e+02,2.980682881686056440e-01,2.980682716265450338e-01,2.980682881400788520e-01,2.980682881686056440e-01,2.980682881639513671e-01,0.000000000000000000e+00,-1.653740633246300879e-07
1.533499999999999943e+02,2.980682881680682406e-01,2.980682717043957042e-01,2.980682881400788520e-01,2.980682881680682406e-01,2.980682881638491155e-01,0.000000000000000000e+00,-1.645945340089281801e-07
1.534000000000000057e+02,2.980682881676431362e-01,2.980682717818790572e-01,2.980682881400788520e-01,2.980682881676431362e-01,2.980682881637469750e-01,0.000000000000000000e+00,-1.638186794261418717e-07
1.534500000000000171e+02,2.980682881673308304e-01,2.980682718589963143e-01,2.980682881400788520e-01,2.980682881673308304e-01,2.980682881636445014e-01,0.000000000000000000e+00,-1.630464822518174866e-07
1.535000000000000000e+02,2.980682881671294360e-01,2.980682719357487520e-01,2.980682881400788520e-01,2.980682881671294360e-01,2.980682881635412507e-01,0.000000000000000000e+00,-1.622779252431920910e-07
1.535500000000000114e+02,2.980682881670347895e-01,2.980682720121377027e-01,2.980682881400788520e-01,2.980682881670347895e-01,2.980682881634368342e-01,0.000000000000000000e+00,-1.615129912388079615e-07
1.536000000000000227e+02,2.980682881670406736e-01,2.980682720881645542e-01,2.980682881400788520e-01,2.980682881670406736e-01,2.980682881633308634e-01,0.000000000000000000e+00,-1.607516631581341997e-07
1.536500000000000057e+02,2.980682881671390949e-01,2.980682721638307497e-01,2.980682881400788520e-01,2.980682881671390949e-01,2.980682881632231718e-01,0.000000000000000000e+00,-1.599939240011832641e-07
1.537000000000000171e+02,2.980682881673205054e-01,2.980682722391378436e-01,2.980682881400788520e-01,2.980682881673205054e-01,2.980682881631135372e-01,0.000000000000000000e+00,-1.592397568481325583e-07
1.537500000000000000e+02,2.980682881675742468e-01,2.980682723140873347e-01,2.980682881400788520e-01,2.980682881675742468e-01,2.980682881630018488e-01,0.000000000000000000e+00,-1.584891448589480838e-07
1.538000000000000114e+02,2.980682881678885510e-01,2.980682723886809438e-01,2.980682881400788520e-01,2.980682881678885510e-01,2.980682881628880510e-01,0.000000000000000000e+00,-1.577420712730078014e-07
1.538500000000000227e+02,2.980682881682511498e-01,2.980682724629203362e-01,2.980682881400788520e-01,2.980682881682511498e-01,2.980682881627722547e-01,0.000000000000000000e+00,-1.569985194087261839e-07
1.539000000000000057e+02,2.980682881686493868e-01,2.980682725368072883e-01,2.980682881400788520e-01,2.980682881686493868e-01,2.980682881626545710e-01,0.000000000000000000e+00,-1.562584726631846713e-07
1.539500000000000171e+02,2.980682881690706609e-01,2.980682726103436320e-01,2.980682881400788520e-01,2.980682881690706609e-01,2.980682881625351111e-01,0.000000000000000000e+00,-1.555219145117569385e-07
1.540000000000000000e+02,2.980682881695027042e-01,2.980682726835313101e-01,2.980682881400788520e-01,2.980682881695027042e-01,2.980682881624141523e-01,0.000000000000000000e+00,-1.547888285077414416e-07
1.540500000000000114e+02,2.980682881699336928e-01,2.980682727563721546e-01,2.980682881400788520e-01,2.980682881699336928e-01,2.980682881622920277e-01,0.000000000000000000e+00,-1.540591982819922172e-07
1.541000000000000227e+02,2.980682881703525799e-01,2.980682728288682748e-01,2.980682881400788520e-01,2.980682881703525799e-01,2.980682881621690150e-01,0.000000000000000000e+00,-1.533330075425536793e-07
1.541500000000000057e+02,2.980682881707493181e-01,2.980682729010215026e-01,2.980682881400788520e-01,2.980682881707493181e-01,2.980682881620455027e-01,0.000000000000000000e+00,-1.526102400742940656e-07
1.542000000000000171e+02,2.980682881711150811e-01,2.980682729728339475e-01,2.980682881400788520e-01,2.980682881711150811e-01,2.980682881619219349e-01,0.000000000000000000e+00,-1.518908797385424043e-07
1.542500000000000000e+02,2.980682881714422083e-01,2.980682730443076078e-01,2.980682881400788520e-01,2.980682881714422083e-01,2.980682881617986446e-01,0.000000000000000000e+00,-1.511749104727287105e-07
1.543000000000000114e+02,2.980682881717244270e-01,2.980682731154444820e-01,2.980682881400788520e-01,2.980682881717244270e-01,2.980682881616760760e-01,0.000000000000000000e+00,-1.504623162900196565e-07
1.543500000000000227e+02,2.980682881719568522e-01,2.980682731862464574e-01,2.980682881400788520e-01,2.980682881719568522e-01,2.980682881615546176e-01,0.000000000000000000e+00,-1.497530812789649877e-07
1.544000000000000057e+02,2.980682881721361532e-01,2.980682732567155879e-01,2.980682881400788520e-01,2.980682881721361532e-01,2.980682881614345470e-01,0.000000000000000000e+00,-1.490471896031382492e-07
1.544500000000000171e+02,2.980682881722602207e-01,2.980682733268537055e-01,2.980682881400788520e-01,2.980682881722602207e-01,2.980682881613162527e-01,0.000000000000000000e+00,-1.483446255007798665e-07
1.545000000000000000e+02,2.980682881723283884e-01,2.980682733966626974e-01,2.980682881400788520e-01,2.980682881723283884e-01,2.980682881612000124e-01,0.000000000000000000e+00,-1.476453732844482214e-07
1.545500000000000114e+02,2.980682881723412114e-01,2.980682734661442845e-01,2.980682881400788520e-01,2.980682881723412114e-01,2.980682881610860480e-01,0.000000000000000000e+00,-1.469494173406633686e-07
1.546000000000000227e+02,2.980682881723004107e-01,2.980682735353002988e-01,2.980682881400788520e-01,2.980682881723004107e-01,2.980682881609745261e-01,0.000000000000000000e+00,-1.462567421295604137e-07
1.546500000000000057e+02,2.980682881722085953e-01,2.980682736041322944e-01,2.980682881400788520e-01,2.980682881722085953e-01,2.980682881608655022e-01,0.000000000000000000e+00,-1.455673321845404038e-07
1.547000000000000171e+02,2.980682881720694288e-01,2.980682736726418813e-01,2.980682881400788520e-01,2.980682881720694288e-01,2.980682881607590873e-01,0.000000000000000000e+00,-1.448811721119223286e-07
1.547500000000000000e+02,2.980682881718870747e-01,2.980682737408306138e-01,2.980682881400788520e-01,2.980682881718870747e-01,2.980682881606552814e-01,0.000000000000000000e+00,-1.441982465906016080e-07
1.548000000000000114e+02,2.980682881716662513e-01,2.980682738086998795e-01,2.980682881400788520e-01,2.980682881716662513e-01,2.980682881605539181e-01,0.000000000000000000e+00,-1.435185403717032848e-07
1.548500000000000227e+02,2.980682881714121213e-01,2.980682738762511219e-01,2.980682881400788520e-01,2.980682881714121213e-01,2.980682881604549417e-01,0.000000000000000000e+00,-1.428420382782448787e-07
1.549000000000000057e+02,2.980682881711299026e-01,2.980682739434856177e-01,2.980682881400788520e-01,2.980682881711299026e-01,2.980682881603581302e-01,0.000000000000000000e+00,-1.421687252047951916e-07
1.549500000000000171e+02,2.980682881708249798e-01,2.980682740104045880e-01,2.980682881400788520e-01,2.980682881708249798e-01,2.980682881602632062e-01,0.000000000000000000e+00,-1.414985861171351497e-07
1.550000000000000000e+02,2.980682881705025156e-01,2.980682740770093653e-01,2.980682881400788520e-01,2.980682881705025156e-01,2.980682881601699474e-01,0.000000000000000000e+00,-1.408316060519261639e-07
1.550500000000000114e+02,2.980682881701673947e-01,2.980682741433010041e-01,2.980682881400788520e-01,2.980682881701673947e-01,2.980682881600780210e-01,0.000000000000000000e+00,-1.401677701163706548e-07
1.551000000000000227e+02,2.980682881698242803e-01,2.980682742092806703e-01,2.980682881400788520e-01,2.980682881698242803e-01,2.980682881599870382e-01,0.000000000000000000e+00,-1.395070634878847539e-07
1.551500000000000057e+02,2.980682881694772246e-01,2.980682742749495295e-01,2.980682881400788520e-01,2.980682881694772246e-01,2.980682881598966660e-01,0.000000000000000000e+00,-1.388494714137649963e-07
1.552000000000000171e+02,2.980682881691299468e-01,2.980682743403086921e-01,2.980682881400788520e-01,2.980682881691299468e-01,2.980682881598065714e-01,0.000000000000000000e+00,-1.381949792108582685e-07
1.552500000000000000e+02,2.980682881687855557e-01,2.980682744053592126e-01,2.980682881400788520e-01,2.980682881687855557e-01,2.980682881597164213e-01,0.000000000000000000e+00,-1.375435722652373162e-07
1.553000000000000114e+02,2.980682881684464935e-01,2.980682744701022568e-01,2.980682881400788520e-01,2.980682881684464935e-01,2.980682881596258271e-01,0.000000000000000000e+00,-1.368952360318723063e-07
1.553500000000000227e+02,2.980682881681147589e-01,2.980682745345389351e-01,2.980682881400788520e-01,2.980682881681147589e-01,2.980682881595345113e-01,0.000000000000000000e+00,-1.362499560343077907e-07
1.554000000000000057e+02,2.980682881677917395e-01,2.980682745986704685e-01,2.980682881400788520e-01,2.980682881677917395e-01,2.980682881594422518e-01,0.000000000000000000e+00,-1.356077178643406476e-07
1.554500000000000171e+02,2.980682881674783791e-01,2.980682746624980228e-01,2.980682881400788520e-01,2.980682881674783791e-01,2.980682881593487155e-01,0.000000000000000000e+00,-1.349685071816967537e-07
1.555000000000000000e+02,2.980682881671751217e-01,2.980682747260228194e-01,2.980682881400788520e-01,2.980682881671751217e-01,2.980682881592537914e-01,0.000000000000000000e+00,-1.343323097137135056e-07
1.555500000000000114e+02,2.980682881668820783e-01,2.980682747892462459e-01,2.980682881400788520e-01,2.980682881668820783e-01,2.980682881591573685e-01,0.000000000000000000e+00,-1.336991112550208059e-07
1.556000000000000227e+02,2.980682881665990269e-01,2.980682748521695791e-01,2.980682881400788520e-01,2.980682881665990269e-01,2.980682881590593358e-01,0.000000000000000000e+00,-1.330688976672244315e-07
1.556500000000000057e+02,2.980682881663255790e-01,2.980682749147942623e-01,2.980682881400788520e-01,2.980682881663255790e-01,2.980682881589597488e-01,0.000000000000000000e+00,-1.324416548785902230e-07
1.557000000000000171e+02,2.980682881660612349e-01,2.980682749771216833e-01,2.980682881400788520e-01,2.980682881660612349e-01,2.980682881588585520e-01,0.000000000000000000e+00,-1.318173688837304180e-07
1.557500000000000000e+02,2.980682881658053840e-01,2.980682750391533964e-01,2.980682881400788520e-01,2.980682881658053840e-01,2.980682881587559674e-01,0.000000000000000000e+00,-1.311960257432933716e-07
1.558000000000000114e+02,2.980682881655575822e-01,2.980682751008909004e-01,2.980682881400788520e-01,2.980682881655575822e-01,2.980682881586520505e-01,0.000000000000000000e+00,-1.305776115836474813e-07
1.558500000000000227e+02,2.980682881653174410e-01,2.980682751623358606e-01,2.980682881400788520e-01,2.980682881653174410e-01,2.980682881585471344e-01,0.000000000000000000e+00,-1.299621125965770229e-07
1.559000000000000057e+02,2.980682881650847382e-01,2.980682752234898314e-01,2.980682881400788520e-01,2.980682881650847382e-01,2.980682881584413302e-01,0.000000000000000000e+00,-1.293495150389707065e-07
1.559500000000000171e+02,2.980682881648595850e-01,2.980682752843545336e-01,2.980682881400788520e-01,2.980682881648595850e-01,2.980682881583350818e-01,0.000000000000000000e+00,-1.287398052325144424e-07
1.560000000000000000e+02,2.980682881646422588e-01,2.980682753449316880e-01,2.980682881400788520e-01,2.980682881646422588e-01,2.980682881582286115e-01,0.000000000000000000e+00,-1.281329695633885793e-07
1.560500000000000114e+02,2.980682881644334259e-01,2.980682754052229044e-01,2.980682881400788520e-01,2.980682881644334259e-01,2.980682881581223631e-01,0.000000000000000000e+00,-1.275289944819601403e-07
1.561000000000000227e+02,2.980682881642340298e-01,2.980682754652299038e-01,2.980682881400788520e-01,2.980682881642340298e-01,2.980682881580165589e-01,0.000000000000000000e+00,-1.269278665024825764e-07
1.561500000000000057e+02,2.980682881640452364e-01,2.980682755249544624e-01,2.980682881400788520e-01,2.980682881640452364e-01,2.980682881579116428e-01,0.000000000000000000e+00,-1.263295722027942223e-07
1.562000000000000171e+02,2.980682881638685999e-01,2.980682755843981901e-01,2.980682881400788520e-01,2.980682881638685999e-01,2.980682881578080035e-01,0.000000000000000000e+00,-1.257340982240163298e-07
1.562500000000000000e+02,2.980682881637057302e-01,2.980682756435627523e-01,2.980682881400788520e-01,2.980682881637057302e-01,2.980682881577058629e-01,0.000000000000000000e+00,-1.251414312702570557e-07
1.563000000000000114e+02,2.980682881635585701e-01,2.980682757024498142e-01,2.980682881400788520e-01,2.980682881635585701e-01,2.980682881576056098e-01,0.000000000000000000e+00,-1.245515581083110829e-07
1.563500000000000227e+02,2.980682881634289516e-01,2.980682757610609301e-01,2.980682881400788520e-01,2.980682881634289516e-01,2.980682881575075216e-01,0.000000000000000000e+00,-1.239644655673674472e-07
1.564000000000000057e+02,2.980682881633189285e-01,2.980682758193976545e-01,2.980682881400788520e-01,2.980682881633189285e-01,2.980682881574117093e-01,0.000000000000000000e+00,-1.233801405387131814e-07
1.564500000000000171e+02,2.980682881632302772e-01,2.980682758774614860e-01,2.980682881400788520e-01,2.980682881632302772e-01,2.980682881573185061e-01,0.000000000000000000e+00,-1.227985699754382302e-07
1.565000000000000000e+02,2.980682881631646630e-01,2.980682759352538680e-01,2.980682881400788520e-01,2.980682881631646630e-01,2.980682881572279119e-01,0.000000000000000000e+00,-1.222197408921483325e-07
1.565500000000000114e+02,2.980682881631235848e-01,2.980682759927760772e-01,2.980682881400788520e-01,2.980682881631235848e-01,2.980682881571400933e-01,0.000000000000000000e+00,-1.216436403646711542e-07
1.566000000000000227e+02,2.980682881631080416e-01,2.980682760500294459e-01,2.980682881400788520e-01,2.980682881631080416e-01,2.980682881570549947e-01,0.000000000000000000e+00,-1.210702555297692230e-07
1.566500000000000057e+02,2.980682881631186998e-01,2.980682761070151954e-01,2.980682881400788520e-01,2.980682881631186998e-01,2.980682881569725606e-01,0.000000000000000000e+00,-1.204995735848527316e-07
1.567000000000000171e+02,2.980682881631556702e-01,2.980682761637345468e-01,2.980682881400788520e-01,2.980682881631556702e-01,2.980682881568927356e-01,0.000000000000000000e+00,-1.199315817876918376e-07
1.567500000000000000e+02,2.980682881632185643e-01,2.980682762201885549e-01,2.980682881400788520e-01,2.980682881632185643e-01,2.980682881568152975e-01,0.000000000000000000e+00,-1.193662674561341249e-07
1.568000000000000114e+02,2.980682881633063275e-01,2.980682762763782190e-01,2.980682881400788520e-01,2.980682881633063275e-01,2.980682881567400244e-01,0.000000000000000000e+00,-1.188036179678197363e-07
1.568500000000000227e+02,2.980682881634172388e-01,2.980682763323046491e-01,2.980682881400788520e-01,2.980682881634172388e-01,2.980682881566666942e-01,0.000000000000000000e+00,-1.182436207599011904e-07
1.569000000000000057e+02,2.980682881635490222e-01,2.980682763879686781e-01,2.980682881400788520e-01,2.980682881635490222e-01,2.980682881565950293e-01,0.000000000000000000e+00,-1.176862633287620347e-07
1.569500000000000171e+02,2.980682881636987358e-01,2.980682764433712495e-01,2.980682881400788520e-01,2.980682881636987358e-01,2.980682881565245856e-01,0.000000000000000000e+00,-1.171315332297371923e-07
1.570000000000000000e+02,2.980682881638627157e-01,2.980682764985133071e-01,2.980682881400788520e-01,2.980682881638627157e-01,2.980682881564550857e-01,0.000000000000000000e+00,-1.165794180768362864e-07
1.570500000000000114e+02,2.980682881640369652e-01,2.980682765533955725e-01,2.980682881400788520e-01,2.980682881640369652e-01,2.980682881563861408e-01,0.000000000000000000e+00,-1.160299055424663562e-07
1.571000000000000227e+02,2.980682881642167104e-01,2.980682766080189894e-01,2.980682881400788520e-01,2.980682881642167104e-01,2.980682881563173625e-01,0.000000000000000000e+00,-1.154829833571578152e-07
1.571500000000000057e+02,2.980682881643970106e-01,2.980682766623843905e-01,2.980682881400788520e-01,2.980682881643970106e-01,2.980682881562483066e-01,0.000000000000000000e+00,-1.149386393092893642e-07
1.572000000000000171e+02,2.980682881645724258e-01,2.980682767164926084e-01,2.980682881400788520e-01,2.980682881645724258e-01,2.980682881561787512e-01,0.000000000000000000e+00,-1.143968612448159216e-07
1.572500000000000000e+02,2.980682881647375160e-01,2.980682767703444758e-01,2.980682881400788520e-01,2.980682881647375160e-01,2.980682881561081965e-01,0.000000000000000000e+00,-1.138576370669985257e-07
1.573000000000000114e+02,2.980682881648866189e-01,2.980682768239409919e-01,2.980682881400788520e-01,2.980682881648866189e-01,2.980682881560364206e-01,0.000000000000000000e+00,-1.133209547361311795e-07
1.573500000000000227e+02,2.980682881650141280e-01,2.980682768772829339e-01,2.980682881400788520e-01,2.980682881650141280e-01,2.980682881559631459e-01,0.000000000000000000e+00,-1.127868022692758627e-07
1.574000000000000057e+02,2.980682881651147698e-01,2.980682769303714119e-01,2.980682881400788520e-01,2.980682881651147698e-01,2.980682881558881503e-01,0.000000000000000000e+00,-1.122551677399928431e-07
1.574500000000000171e+02,2.980682881651834926e-01,2.980682769832073142e-01,2.980682881400788520e-01,2.980682881651834926e-01,2.980682881558112673e-01,0.000000000000000000e+00,-1.117260392780734917e-07
1.575000000000000000e+02,2.980682881652157445e-01,2.980682770357918066e-01,2.980682881400788520e-01,2.980682881652157445e-01,2.980682881557322750e-01,0.000000000000000000e+00,-1.111994050692780195e-07
1.575500000000000114e+02,2.980682881652075844e-01,2.980682770881259436e-01,2.980682881400788520e-01,2.980682881652075844e-01,2.980682881556512842e-01,0.000000000000000000e+00,-1.106752533550678947e-07
1.576000000000000227e+02,2.980682881651558480e-01,2.980682771402108910e-01,2.980682881400788520e-01,2.980682881651558480e-01,2.980682881555681285e-01,0.000000000000000000e+00,-1.101535724323464786e-07
1.576500000000000057e+02,2.980682881650579819e-01,2.980682771920478702e-01,2.980682881400788520e-01,2.980682881650579819e-01,2.980682881554829189e-01,0.000000000000000000e+00,-1.096343506531957967e-07
1.577000000000000171e+02,2.980682881649126537e-01,2.980682772436382133e-01,2.980682881400788520e-01,2.980682881649126537e-01,2.980682881553958219e-01,0.000000000000000000e+00,-1.091175764246151104e-07
1.577500000000000000e+02,2.980682881647191973e-01,2.980682772949831971e-01,2.980682881400788520e-01,2.980682881647191973e-01,2.980682881553070041e-01,0.000000000000000000e+00,-1.086032382082648210e-07
1.578000000000000114e+02,2.980682881644782234e-01,2.980682773460841539e-01,2.980682881400788520e-01,2.980682881644782234e-01,2.980682881552166319e-01,0.000000000000000000e+00,-1.080913245202049229e-07
1.578500000000000227e+02,2.980682881641911752e-01,2.980682773969425825e-01,2.980682881400788520e-01,2.980682881641911752e-01,2.980682881551249830e-01,0.000000000000000000e+00,-1.075818239306410647e-07
1.579000000000000057e+02,2.980682881638607173e-01,2.980682774475598706e-01,2.980682881400788520e-01,2.980682881638607173e-01,2.980682881550323904e-01,0.000000000000000000e+00,-1.070747250636678197e-07
1.579500000000000171e+02,2.980682881634904580e-01,2.980682774979375171e-01,2.980682881400788520e-01,2.980682881634904580e-01,2.980682881549391872e-01,0.000000000000000000e+00,-1.065700165970132388e-07
1.580000000000000000e+02,2.980682881630848380e-01,2.980682775480770208e-01,2.980682881400788520e-01,2.980682881630848380e-01,2.980682881548457064e-01,0.000000000000000000e+00,-1.060676872617879964e-07
1.580500000000000114e+02,2.980682881626494085e-01,2.980682775979798249e-01,2.980682881400788520e-01,2.980682881626494085e-01,2.980682881547523921e-01,0.000000000000000000e+00,-1.055677258422307645e-07
1.581000000000000227e+02,2.980682881621903868e-01,2.980682776476474283e-01,2.980682881400788520e-01,2.980682881621903868e-01,2.980682881546595775e-01,0.000000000000000000e+00,-1.050701211754597013e-07
1.581500000000000057e+02,2.980682881617146007e-01,2.980682776970813852e-01,2.980682881400788520e-01,2.980682881617146007e-01,2.980682881545675955e-01,0.000000000000000000e+00,-1.045748621512218880e-07
1.582000000000000171e+02,2.980682881612294888e-01,2.980682777462831390e-01,2.980682881400788520e-01,2.980682881612294888e-01,2.980682881544768903e-01,0.000000000000000000e+00,-1.040819377116436790e-07
1.582500000000000000e+02,2.980682881607427670e-01,2.980682777952540774e-01,2.980682881400788520e-01,2.980682881607427670e-01,2.980682881543877949e-01,0.000000000000000000e+00,-1.035913368509862673e-07
1.583000000000000114e+02,2.980682881602625400e-01,2.980682778439956993e-01,2.980682881400788520e-01,2.980682881602625400e-01,2.980682881543005314e-01,0.000000000000000000e+00,-1.031030486153972251e-07
1.583500000000000227e+02,2.980682881597967460e-01,2.980682778925092813e-01,2.980682881400788520e-01,2.980682881597967460e-01,2.980682881542154883e-01,0.000000000000000000e+00,-1.026170621026664927e-07
1.584000000000000057e+02,2.980682881593532674e-01,2.980682779407961558e-01,2.980682881400788520e-01,2.980682881593532674e-01,2.980682881541327767e-01,0.000000000000000000e+00,-1.021333664619837963e-07
1.584500000000000171e+02,2.980682881589395983e-01,2.980682779888575995e-01,2.980682881400788520e-01,2.980682881589395983e-01,2.980682881540526741e-01,0.000000000000000000e+00,-1.016519508936948342e-07
1.585000000000000000e+02,2.980682881585627886e-01,2.980682780366947782e-01,2.980682881400788520e-01,2.980682881585627886e-01,2.980682881539752915e-01,0.000000000000000000e+00,-1.011728046490608392e-07
1.585500000000000114e+02,2.980682881582291666e-01,2.980682780843089130e-01,2.980682881400788520e-01,2.980682881582291666e-01,2.980682881539006290e-01,0.000000000000000000e+00,-1.006959170300180210e-07
1.586000000000000227e+02,2.980682881579443388e-01,2.980682781317010033e-01,2.980682881400788520e-01,2.980682881579443388e-01,2.980682881538287421e-01,0.000000000000000000e+00,-1.002212773889399470e-07
1.586500000000000057e+02,2.980682881577128573e-01,2.980682781788720481e-01,2.980682881400788520e-01,2.980682881577128573e-01,2.980682881537595752e-01,0.000000000000000000e+00,-9.974887512839833492e-08
1.587000000000000171e+02,2.980682881575382748e-01,2.980682782258230468e-01,2.980682881400788520e-01,2.980682881575382748e-01,2.980682881536930173e-01,0.000000000000000000e+00,-9.927869970092735255e-08
1.587500000000000000e+02,2.980682881574228671e-01,2.980682782725548874e-01,2.980682881400788520e-01,2.980682881574228671e-01,2.980682881536289575e-01,0.000000000000000000e+00,-9.881074060878881771e-08
1.588000000000000114e+02,2.980682881573678555e-01,2.980682783190684026e-01,2.980682881400788520e-01,2.980682881573678555e-01,2.980682881535671735e-01,0.000000000000000000e+00,-9.834498740373592894e-08
1.588500000000000227e+02,2.980682881573730736e-01,2.980682783653643697e-01,2.980682881400788520e-01,2.980682881573730736e-01,2.980682881535073880e-01,0.000000000000000000e+00,-9.788142968678284606e-08
1.589000000000000057e+02,2.980682881574370779e-01,2.980682784114435657e-01,2.980682881400788520e-01,2.980682881574370779e-01,2.980682881534492679e-01,0.000000000000000000e+00,-9.742005710797122673e-08
1.589500000000000171e+02,2.980682881575571486e-01,2.980682784573066568e-01,2.980682881400788520e-01,2.980682881575571486e-01,2.980682881533925910e-01,0.000000000000000000e+00,-9.696085936613837762e-08
1.590000000000000000e+02,2.980682881577294552e-01,2.980682785029543647e-01,2.980682881400788520e-01,2.980682881577294552e-01,2.980682881533369688e-01,0.000000000000000000e+00,-9.650382620868981287e-08
1.590500000000000114e+02,2.980682881579489463e-01,2.980682785483872999e-01,2.980682881400788520e-01,2.980682881579489463e-01,2.980682881532820683e-01,0.000000000000000000e+00,-9.604894743136813319e-08
1.591000000000000227e+02,2.980682881582094601e-01,2.980682785936061840e-01,2.980682881400788520e-01,2.980682881582094601e-01,2.980682881532275008e-01,0.000000000000000000e+00,-9.559621287802707982e-08
1.591500000000000057e+02,2.980682881585040023e-01,2.980682786386116279e-01,2.980682881400788520e-01,2.980682881585040023e-01,2.980682881531728778e-01,0.000000000000000000e+00,-9.514561244040446352e-08
1.592000000000000171e+02,2.980682881588248567e-01,2.980682786834042419e-01,2.980682881400788520e-01,2.980682881588248567e-01,2.980682881531178663e-01,0.000000000000000000e+00,-9.469713605789505387e-08
1.592500000000000000e+02,2.980682881591635858e-01,2.980682787279848034e-01,2.980682881400788520e-01,2.980682881591635858e-01,2.980682881530621886e-01,0.000000000000000000e+00,-9.425077371732856401e-08
1.593000000000000114e+02,2.980682881595113076e-01,2.980682787723539229e-01,2.980682881400788520e-01,2.980682881595113076e-01,2.980682881530054562e-01,0.000000000000000000e+00,-9.380651545274378396e-08
1.593500000000000227e+02,2.980682881598590295e-01,2.980682788165123220e-01,2.980682881400788520e-01,2.980682881598590295e-01,2.980682881529474471e-01,0.000000000000000000e+00,-9.336435134516725363e-08
1.594000000000000057e+02,2.980682881601976475e-01,2.980682788604607780e-01,2.980682881400788520e-01,2.980682881601976475e-01,2.980682881528879391e-01,0.000000000000000000e+00,-9.292427152239206803e-08
1.594500000000000171e+02,2.980682881605181689e-01,2.980682789042000680e-01,2.980682881400788520e-01,2.980682881605181689e-01,2.980682881528267103e-01,0.000000000000000000e+00,-9.248626615875554442e-08
1.595000000000000000e+02,2.980682881608120449e-01,2.980682789477310801e-01,2.980682881400788520e-01,2.980682881608120449e-01,2.980682881527635941e-01,0.000000000000000000e+00,-9.205032547492183921e-08
1.595500000000000114e+02,2.980682881610711710e-01,2.980682789910546471e-01,2.980682881400788520e-01,2.980682881610711710e-01,2.980682881526985906e-01,0.000000000000000000e+00,-9.161643973766134881e-08
1.596000000000000227e+02,2.980682881612882196e-01,2.980682790341717125e-01,2.980682881400788520e-01,2.980682881612882196e-01,2.980682881526316441e-01,0.000000000000000000e+00,-9.118459925963476921e-08
1.596500000000000057e+02,2.980682881614567514e-01,2.980682790770832757e-01,2.980682881400788520e-01,2.980682881614567514e-01,2.980682881525626993e-01,0.000000000000000000e+00,-9.075479439917626874e-08
1.597000000000000171e+02,2.980682881615712709e-01,2.980682791197903914e-01,2.980682881400788520e-01,2.980682881615712709e-01,2.980682881524919225e-01,0.000000000000000000e+00,-9.032701556007610503e-08
1.597500000000000000e+02,2.980682881616275037e-01,2.980682791622940586e-01,2.980682881400788520e-01,2.980682881616275037e-01,2.980682881524193695e-01,0.000000000000000000e+00,-8.990125319136874762e-08
1.598000000000000114e+02,2.980682881616223412e-01,2.980682792045954987e-01,2.980682881400788520e-01,2.980682881616223412e-01,2.980682881523452621e-01,0.000000000000000000e+00,-8.947749778711737430e-08
1.598500000000000227e+02,2.980682881615540625e-01,2.980682792466957665e-01,2.980682881400788520e-01,2.980682881615540625e-01,2.980682881522697669e-01,0.000000000000000000e+00,-8.905573988620133200e-08
1.599000000000000057e+02,2.980682881614222790e-01,2.980682792885961385e-01,2.980682881400788520e-01,2.980682881614222790e-01,2.980682881521931060e-01,0.000000000000000000e+00,-8.863597007210625788e-08
1.599500000000000171e+02,2.980682881612278790e-01,2.980682793302977807e-01,2.980682881400788520e-01,2.980682881612278790e-01,2.980682881521156680e-01,0.000000000000000000e+00,-8.821817897271114322e-08
1.600000000000000000e+02,2.980682881609730828e-01,2.980682793718019141e-01,2.980682881400788520e-01,2.980682881609730828e-01,2.980682881520376193e-01,0.000000000000000000e+00,-8.780235726008021475e-08
1.600500000000000114e+02,2.980682881606614432e-01,2.980682794131098157e-01,2.980682881400788520e-01,2.980682881606614432e-01,2.980682881519594041e-01,0.000000000000000000e+00,-8.738849565025392930e-08
1.601000000000000227e+02,2.980682881602977341e-01,2.980682794542227620e-01,2.980682881400788520e-01,2.980682881602977341e-01,2.980682881518812444e-01,0.000000000000000000e+00,-8.697658490304171542e-08
1.601500000000000057e+02,2.980682881598877842e-01,2.980682794951419190e-01,2.980682881400788520e-01,2.980682881598877842e-01,2.980682881518035288e-01,0.000000000000000000e+00,-8.656661582181458262e-08
1.602000000000000171e+02,2.980682881594383660e-01,2.980682795358686188e-01,2.980682881400788520e-01,2.980682881594383660e-01,2.980682881517265348e-01,0.000000000000000000e+00,-8.615857925330056297e-08
1.602500000000000000e+02,2.980682881589571398e-01,2.980682795764040272e-01,2.980682881400788520e-01,2.980682881589571398e-01,2.980682881516506511e-01,0.000000000000000000e+00,-8.575246608737991437e-08
1.603000000000000114e+02,2.980682881584523769e-01,2.980682796167493098e-01,2.980682881400788520e-01,2.980682881584523769e-01,2.980682881515760441e-01,0.000000000000000000e+00,-8.534826725688056211e-08
1.603500000000000227e+02,2.980682881579328480e-01,2.980682796569056880e-01,2.980682881400788520e-01,2.980682881579328480e-01,2.980682881515030469e-01,0.000000000000000000e+00,-8.494597373737741825e-08
1.604000000000000057e+02,2.980682881574074905e-01,2.980682796968742720e-01,2.980682881400788520e-01,2.980682881574074905e-01,2.980682881514318816e-01,0.000000000000000000e+00,-8.454557654698983483e-08
1.604500000000000171e+02,2.980682881568855191e-01,2.980682797366560610e-01,2.980682881400788520e-01,2.980682881568855191e-01,2.980682881513627702e-01,0.000000000000000000e+00,-8.414706674618038066e-08
1.605000000000000000e+02,2.980682881563758713e-01,2.980682797762522207e-01,2.980682881400788520e-01,2.980682881563758713e-01,2.980682881512957683e-01,0.000000000000000000e+00,-8.375043543755704583e-08
1.605500000000000114e+02,2.980682881558872621e-01,2.980682798156636393e-01,2.980682881400788520e-01,2.980682881558872621e-01,2.980682881512309867e-01,0.000000000000000000e+00,-8.335567376567291845e-08
1.606000000000000227e+02,2.980682881554279073e-01,2.980682798548912604e-01,2.980682881400788520e-01,2.980682881554279073e-01,2.980682881511685922e-01,0.000000000000000000e+00,-8.296277291683021566e-08
1.606500000000000057e+02,2.980682881550053009e-01,2.980682798939360278e-01,2.980682881400788520e-01,2.980682881550053009e-01,2.980682881511084181e-01,0.000000000000000000e+00,-8.257172411888318960e-08
1.607000000000000171e+02,2.980682881546262153e-01,2.980682799327987187e-01,2.980682881400788520e-01,2.980682881546262153e-01,2.980682881510505755e-01,0.000000000000000000e+00,-8.218251864104105993e-08
1.607500000000000000e+02,2.980682881542963125e-01,2.980682799714801656e-01,2.980682881400788520e-01,2.980682881542963125e-01,2.980682881509949533e-01,0.000000000000000000e+00,-8.179514779367630647e-08
1.608000000000000114e+02,2.980682881540204221e-01,2.980682800099810348e-01,2.980682881400788520e-01,2.980682881540204221e-01,2.980682881509413296e-01,0.000000000000000000e+00,-8.140960292812745605e-08
1.608500000000000227e+02,2.980682881538019302e-01,2.980682800483021033e-01,2.980682881400788520e-01,2.980682881538019302e-01,2.980682881508896487e-01,0.000000000000000000e+00,-8.102587543650912220e-08
1.609000000000000057e+02,2.980682881536431683e-01,2.980682800864439819e-01,2.980682881400788520e-01,2.980682881536431683e-01,2.980682881508396331e-01,0.000000000000000000e+00,-8.064395675151905364e-08
1.609500000000000171e+02,2.980682881535450801e-01,2.980682801244072810e-01,2.980682881400788520e-01,2.980682881535450801e-01,2.980682881507911164e-01,0.000000000000000000e+00,-8.026383834624599020e-08
1.610000000000000000e+02,2.980682881535074435e-01,2.980682801621926670e-01,2.980682881400788520e-01,2.980682881535074435e-01,2.980682881507438209e-01,0.000000000000000000e+00,-7.988551173398187292e-08
1.610500000000000114e+02,2.980682881535287043e-01,2.980682801998006948e-01,2.980682881400788520e-01,2.980682881535287043e-01,2.980682881506975246e-01,0.000000000000000000e+00,-7.950896846802993818e-08
1.611000000000000227e+02,2.980682881536060314e-01,2.980682802372318640e-01,2.980682881400788520e-01,2.980682881536060314e-01,2.980682881506518944e-01,0.000000000000000000e+00,-7.913420014151851601e-08
1.611500000000000057e+02,2.980682881537355944e-01,2.980682802744867854e-01,2.980682881400788520e-01,2.980682881537355944e-01,2.980682881506065973e-01,0.000000000000000000e+00,-7.876119838721256530e-08
1.612000000000000171e+02,2.980682881539123419e-01,2.980682803115660140e-01,2.980682881400788520e-01,2.980682881539123419e-01,2.980682881505615223e-01,0.000000000000000000e+00,-7.838995487732616184e-08
1.612500000000000000e+02,2.980682881541303897e-01,2.980682803484701049e-01,2.980682881400788520e-01,2.980682881541303897e-01,2.980682881505162252e-01,0.000000000000000000e+00,-7.802046132333848041e-08
1.613000000000000114e+02,2.980682881543830764e-01,2.980682803851996132e-01,2.980682881400788520e-01,2.980682881543830764e-01,2.980682881504705950e-01,0.000000000000000000e+00,-7.765270947580689172e-08
1.613500000000000227e+02,2.980682881546630192e-01,2.980682804217552051e-01,2.980682881400788520e-01,2.980682881546630192e-01,2.980682881504242987e-01,0.000000000000000000e+00,-7.728669112418350031e-08
1.614000000000000057e+02,2.980682881549624463e-01,2.980682804581373802e-01,2.980682881400788520e-01,2.980682881549624463e-01,2.980682881503771697e-01,0.000000000000000000e+00,-7.692239809663242368e-08
1.614500000000000171e+02,2.980682881552731978e-01,2.980682804943468045e-01,2.980682881400788520e-01,2.980682881552731978e-01,2.980682881503290416e-01,0.000000000000000000e+00,-7.655982225984568175e-08
1.615000000000000000e+02,2.980682881555870578e-01,2.980682805303842553e-01,2.980682881400788520e-01,2.980682881555870578e-01,2.980682881502798032e-01,0.000000000000000000e+00,-7.619895551886260678e-08
1.615500000000000114e+02,2.980682881558957553e-01,2.980682805662502877e-01,2.980682881400788520e-01,2.980682881558957553e-01,2.980682881502292880e-01,0.000000000000000000e+00,-7.583978981688789010e-08
1.616000000000000227e+02,2.980682881561914632e-01,2.980682806019457343e-01,2.980682881400788520e-01,2.980682881561914632e-01,2.980682881501774406e-01,0.000000000000000000e+00,-7.548231713511264641e-08
1.616500000000000057e+02,2.980682881564664655e-01,2.980682806374713167e-01,2.980682881400788520e-01,2.980682881564664655e-01,2.980682881501242609e-01,0.000000000000000000e+00,-7.512652949253381045e-08
1.617000000000000171e+02,2.980682881567138787e-01,2.980682806728278122e-01,2.980682881400788520e-01,2.980682881567138787e-01,2.980682881500697490e-01,0.000000000000000000e+00,-7.477241894577574396e-08
1.617500000000000000e+02,2.980682881569273190e-01,2.980682807080161645e-01,2.980682881400788520e-01,2.980682881569273190e-01,2.980682881500139048e-01,0.000000000000000000e+00,-7.441997758891369545e-08
1.618000000000000114e+02,2.980682881571012910e-01,2.980682807430371506e-01,2.980682881400788520e-01,2.980682881571012910e-01,2.980682881499569503e-01,0.000000000000000000e+00,-7.406919755329465276e-08
1.618500000000000227e+02,2.980682881572312981e-01,2.980682807778917698e-01,2.980682881400788520e-01,2.980682881572312981e-01,2.980682881498988301e-01,0.000000000000000000e+00,-7.372007100736379392e-08
1.619000000000000057e+02,2.980682881573136767e-01,2.980682808125807992e-01,2.980682881400788520e-01,2.980682881573136767e-01,2.980682881498398218e-01,0.000000000000000000e+00,-7.337259015648741758e-08
1.619500000000000171e+02,2.980682881573460952e-01,2.980682808471052936e-01,2.980682881400788520e-01,2.980682881573460952e-01,2.980682881497800363e-01,0.000000000000000000e+00,-7.302674724277862628e-08
1.620000000000000000e+02,2.980682881573271104e-01,2.980682808814662521e-01,2.980682881400788520e-01,2.980682881573271104e-01,2.980682881497196957e-01,0.000000000000000000e+00,-7.268253454492467728e-08
1.620500000000000114e+02,2.980682881572564447e-01,2.980682809156645074e-01,2.980682881400788520e-01,2.980682881572564447e-01,2.980682881496589665e-01,0.000000000000000000e+00,-7.233994437801330115e-08
1.621000000000000227e+02,2.980682881571349863e-01,2.980682809497011698e-01,2.980682881400788520e-01,2.980682881571349863e-01,2.980682881495980707e-01,0.000000000000000000e+00,-7.199896909336101874e-08
1.621500000000000057e+02,2.980682881569646780e-01,2.980682809835771829e-01,2.980682881400788520e-01,2.980682881569646780e-01,2.980682881495372860e-01,0.000000000000000000e+00,-7.165960107834290081e-08
1.622000000000000171e+02,2.980682881567484066e-01,2.980682810172934905e-01,2.980682881400788520e-01,2.980682881567484066e-01,2.980682881494767789e-01,0.000000000000000000e+00,-7.132183275622011742e-08
1.622500000000000000e+02,2.980682881564900577e-01,2.980682810508511471e-01,2.980682881400788520e-01,2.980682881564900577e-01,2.980682881494168268e-01,0.000000000000000000e+00,-7.098565658597352240e-08
1.623000000000000114e+02,2.980682881561943498e-01,2.980682810842510411e-01,2.980682881400788520e-01,2.980682881561943498e-01,2.980682881493575409e-01,0.000000000000000000e+00,-7.065106506213198362e-08
1.623500000000000227e+02,2.980682881558666675e-01,2.980682811174941160e-01,2.980682881400788520e-01,2.980682881558666675e-01,2.980682881492991432e-01,0.000000000000000000e+00,-7.031805071460744981e-08
1.624000000000000057e+02,2.980682881555129504e-01,2.980682811505812602e-01,2.980682881400788520e-01,2.980682881555129504e-01,2.980682881492418557e-01,0.000000000000000000e+00,-6.998660610852637770e-08
1.624500000000000171e+02,2.980682881551396379e-01,2.980682811835134172e-01,2.980682881400788520e-01,2.980682881551396379e-01,2.980682881491857894e-01,0.000000000000000000e+00,-6.965672384406399158e-08
1.625000000000000000e+02,2.980682881547534469e-01,2.980682812162913642e-01,2.980682881400788520e-01,2.980682881547534469e-01,2.980682881491310554e-01,0.000000000000000000e+00,-6.932839655627953533e-08
1.625500000000000114e+02,2.980682881543612606e-01,2.980682812489160449e-01,2.980682881400788520e-01,2.980682881543612606e-01,2.980682881490777092e-01,0.000000000000000000e+00,-6.900161691495106131e-08
1.626000000000000227e+02,2.980682881539699070e-01,2.980682812813881255e-01,2.980682881400788520e-01,2.980682881539699070e-01,2.980682881490259173e-01,0.000000000000000000e+00,-6.867637762441287946e-08
1.626500000000000057e+02,2.980682881535861584e-01,2.980682813137084386e-01,2.980682881400788520e-01,2.980682881535861584e-01,2.980682881489755687e-01,0.000000000000000000e+00,-6.835267142339222550e-08
1.627000000000000171e+02,2.980682881532162876e-01,2.980682813458776503e-01,2.980682881400788520e-01,2.980682881532162876e-01,2.980682881489267744e-01,0.000000000000000000e+00,-6.803049108484668356e-08
1.627500000000000000e+02,2.980682881528663453e-01,2.980682813778965379e-01,2.980682881400788520e-01,2.980682881528663453e-01,2.980682881488794789e-01,0.000000000000000000e+00,-6.770982941580453368e-08
1.628000000000000114e+02,2.980682881525418271e-01,2.980682814097656563e-01,2.980682881400788520e-01,2.980682881525418271e-01,2.980682881488335711e-01,0.000000000000000000e+00,-6.739067925720284945e-08
1.628500000000000227e+02,2.980682881522473959e-01,2.980682814414856718e-01,2.980682881400788520e-01,2.980682881522473959e-01,2.980682881487889957e-01,0.000000000000000000e+00,-6.707303348372859988e-08
1.629000000000000057e+02,2.980682881519872152e-01,2.980682814730571395e-01,2.980682881400788520e-01,2.980682881519872152e-01,2.980682881487456415e-01,0.000000000000000000e+00,-6.675688500365988367e-08
1.629500000000000171e+02,2.980682881517643934e-01,2.980682815044807255e-01,2.980682881400788520e-01,2.980682881517643934e-01,2.980682881487033975e-01,0.000000000000000000e+00,-6.644222675870745466e-08
1.630000000000000000e+02,2.980682881515814286e-01,2.980682815357569293e-01,2.980682881400788520e-01,2.980682881515814286e-01,2.980682881486620972e-01,0.000000000000000000e+00,-6.612905172385733249e-08
1.630500000000000114e+02,2.980682881514397087e-01,2.980682815668863062e-01,2.980682881400788520e-01,2.980682881514397087e-01,2.980682881486216296e-01,0.000000000000000000e+00,-6.581735290721444564e-08
1.631000000000000227e+02,2.980682881513398996e-01,2.980682815978693556e-01,2.980682881400788520e-01,2.980682881513398996e-01,2.980682881485817171e-01,0.000000000000000000e+00,-6.550712334984690970e-08
1.631500000000000057e+02,2.980682881512816684e-01,2.980682816287066328e-01,2.980682881400788520e-01,2.980682881512816684e-01,2.980682881485422486e-01,0.000000000000000000e+00,-6.519835612563004098e-08
1.632000000000000171e+02,2.980682881512637938e-01,2.980682816593986373e-01,2.980682881400788520e-01,2.980682881512637938e-01,2.980682881485030578e-01,0.000000000000000000e+00,-6.489104434109230235e-08
1.632500000000000000e+02,2.980682881512843885e-01,2.980682816899458687e-01,2.980682881400788520e-01,2.980682881512843885e-01,2.980682881484639779e-01,0.000000000000000000e+00,-6.458518113526248001e-08
1.633000000000000114e+02,2.980682881513406213e-01,2.980682817203488821e-01,2.980682881400788520e-01,2.980682881513406213e-01,2.980682881484248425e-01,0.000000000000000000e+00,-6.428075967951429262e-08
1.633500000000000227e+02,2.980682881514291060e-01,2.980682817506081772e-01,2.980682881400788520e-01,2.980682881514291060e-01,2.980682881483855406e-01,0.000000000000000000e+00,-6.397777317741665179e-08
1.634000000000000057e+02,2.980682881515459015e-01,2.980682817807243645e-01,2.980682881400788520e-01,2.980682881515459015e-01,2.980682881483458502e-01,0.000000000000000000e+00,-6.367621486458036232e-08
1.634500000000000171e+02,2.980682881516864557e-01,2.980682818106978882e-01,2.980682881400788520e-01,2.980682881516864557e-01,2.980682881483057156e-01,0.000000000000000000e+00,-6.337607800850683418e-08
1.635000000000000000e+02,2.980682881518459948e-01,2.980682818405294143e-01,2.980682881400788520e-01,2.980682881518459948e-01,2.980682881482650259e-01,0.000000000000000000e+00,-6.307735590843961353e-08
1.635500000000000114e+02,2.980682881520194116e-01,2.980682818702194981e-01,2.980682881400788520e-01,2.980682881520194116e-01,2.980682881482237256e-01,0.000000000000000000e+00,-6.278004189521241970e-08
1.636000000000000227e+02,2.980682881522013772e-01,2.980682818997688055e-01,2.980682881400788520e-01,2.980682881522013772e-01,2.980682881481817037e-01,0.000000000000000000e+00,-6.248412933110178794e-08
1.636500000000000057e+02,2.980682881523867844e-01,2.980682819291778918e-01,2.980682881400788520e-01,2.980682881523867844e-01,2.980682881481390156e-01,0.000000000000000000e+00,-6.218961160967879894e-08
1.637000000000000171e+02,2.980682881525703043e-01,2.980682819584474230e-01,2.980682881400788520e-01,2.980682881525703043e-01,2.980682881480956614e-01,0.000000000000000000e+00,-6.189648215566012016e-08
1.637500000000000000e+02,2.980682881527470518e-01,2.980682819875781209e-01,2.980682881400788520e-01,2.980682881527470518e-01,2.980682881480515856e-01,0.000000000000000000e+00,-6.160473442476250143e-08
1.638000000000000114e+02,2.980682881529123640e-01,2.980682820165706515e-01,2.980682881400788520e-01,2.980682881529123640e-01,2.980682881480068436e-01,0.000000000000000000e+00,-6.131436190355558975e-08
1.638500000000000227e+02,2.980682881530619110e-01,2.980682820454257365e-01,2.980682881400788520e-01,2.980682881530619110e-01,2.980682881479615465e-01,0.000000000000000000e+00,-6.102535810931739105e-08
1.639000000000000057e+02,2.980682881531919182e-01,2.980682820741440975e-01,2.980682881400788520e-01,2.980682881531919182e-01,2.980682881479157498e-01,0.000000000000000000e+00,-6.073771658988851439e-08
1.639500000000000171e+02,2.980682881532991657e-01,2.980682821027264562e-01,2.980682881400788520e-01,2.980682881532991657e-01,2.980682881478695645e-01,0.000000000000000000e+00,-6.045143092352779249e-08
1.640000000000000000e+02,2.980682881533809336e-01,2.980682821311735342e-01,2.980682881400788520e-01,2.980682881533809336e-01,2.980682881478230462e-01,0.000000000000000000e+00,-6.016649471876998022e-08
1.640500000000000114e+02,2.980682881534352235e-01,2.980682821594861642e-01,2.980682881400788520e-01,2.980682881534352235e-01,2.980682881477763058e-01,0.000000000000000000e+00,-5.988290161428121637e-08
1.641000000000000227e+02,2.980682881534605921e-01,2.980682821876650124e-01,2.980682881400788520e-01,2.980682881534605921e-01,2.980682881477295654e-01,0.000000000000000000e+00,-5.960064527871856179e-08
1.641500000000000057e+02,2.980682881534563733e-01,2.980682822157109113e-01,2.980682881400788520e-01,2.980682881534563733e-01,2.980682881476828805e-01,0.000000000000000000e+00,-5.931971941058757205e-08
1.642000000000000171e+02,2.980682881534224560e-01,2.980682822436245827e-01,2.980682881400788520e-01,2.980682881534224560e-01,2.980682881476363622e-01,0.000000000000000000e+00,-5.904011773810108125e-08
1.642500000000000000e+02,2.980682881533594508e-01,2.980682822714066926e-01,2.980682881400788520e-01,2.980682881533594508e-01,2.980682881475901214e-01,0.000000000000000000e+00,-5.876183401904031504e-08
1.643000000000000114e+02,2.980682881532684680e-01,2.980682822990581293e-01,2.980682881400788520e-01,2.980682881532684680e-01,2.980682881475443247e-01,0.000000000000000000e+00,-5.848486204061419712e-08
1.643500000000000227e+02,2.980682881531512840e-01,2.980682823265794479e-01,2.980682881400788520e-01,2.980682881531512840e-01,2.980682881474990276e-01,0.000000000000000000e+00,-5.820919561932121671e-08
1.644000000000000057e+02,2.980682881530100636e-01,2.980682823539714810e-01,2.980682881400788520e-01,2.980682881530100636e-01,2.980682881474543411e-01,0.000000000000000000e+00,-5.793482860081134235e-08
1.644500000000000171e+02,2.980682881528474715e-01,2.980682823812348947e-01,2.980682881400788520e-01,2.980682881528474715e-01,2.980682881474103763e-01,0.000000000000000000e+00,-5.766175485974795547e-08
1.645000000000000000e+02,2.980682881526665051e-01,2.980682824083702998e-01,2.980682881400788520e-01,2.980682881526665051e-01,2.980682881473671331e-01,0.000000000000000000e+00,-5.738996829967173623e-08
1.645500000000000114e+02,2.980682881524703842e-01,2.980682824353784177e-01,2.980682881400788520e-01,2.980682881524703842e-01,2.980682881473246670e-01,0.000000000000000000e+00,-5.711946285286374853e-08
1.646000000000000227e+02,2.980682881522626060e-01,2.980682824622598037e-01,2.980682881400788520e-01,2.980682881522626060e-01,2.980682881472830337e-01,0.000000000000000000e+00,-5.685023248021096696e-08
1.646500000000000057e+02,2.980682881520466676e-01,2.980682824890151239e-01,2.980682881400788520e-01,2.980682881520466676e-01,2.980682881472422330e-01,0.000000000000000000e+00,-5.658227117107026181e-08
1.647000000000000171e+02,2.980682881518262328e-01,2.980682825156449889e-01,2.980682881400788520e-01,2.980682881518262328e-01,2.980682881472022649e-01,0.000000000000000000e+00,-5.631557294313476638e-08
1.647500000000000000e+02,2.980682881516048544e-01,2.980682825421499538e-01,2.980682881400788520e-01,2.980682881516048544e-01,2.980682881471631296e-01,0.000000000000000000e+00,-5.605013184230064138e-08
1.648000000000000114e+02,2.980682881513858629e-01,2.980682825685305182e-01,2.980682881400788520e-01,2.980682881513858629e-01,2.980682881471247159e-01,0.000000000000000000e+00,-5.578594194253280031e-08
1.648500000000000227e+02,2.980682881511725335e-01,2.980682825947872927e-01,2.980682881400788520e-01,2.980682881511725335e-01,2.980682881470870238e-01,0.000000000000000000e+00,-5.552299734573437377e-08
1.649000000000000057e+02,2.980682881509678084e-01,2.980682826209207215e-01,2.980682881400788520e-01,2.980682881509678084e-01,2.980682881470499423e-01,0.000000000000000000e+00,-5.526129218161378485e-08
1.649500000000000171e+02,2.980682881507742965e-01,2.980682826469314151e-01,2.980682881400788520e-01,2.980682881507742965e-01,2.980682881470134715e-01,0.000000000000000000e+00,-5.500082060755333990e-08
1.650000000000000000e+02,2.980682881505943294e-01,2.980682826728197621e-01,2.980682881400788520e-01,2.980682881505943294e-01,2.980682881469774448e-01,0.000000000000000000e+00,-5.474157680848030745e-08
1.650500000000000114e+02,2.980682881504297388e-01,2.980682826985863176e-01,2.980682881400788520e-01,2.980682881504297388e-01,2.980682881469418621e-01,0.000000000000000000e+00,-5.448355499673508549e-08
1.651000000000000227e+02,2.980682881502820791e-01,2.980682827242315813e-01,2.980682881400788520e-01,2.980682881502820791e-01,2.980682881469065570e-01,0.000000000000000000e+00,-5.422674941194373628e-08
1.651500000000000057e+02,2.980682881501522941e-01,2.980682827497560528e-01,2.980682881400788520e-01,2.980682881501522941e-01,2.980682881468714740e-01,0.000000000000000000e+00,-5.397115432088827773e-08
1.652000000000000171e+02,2.980682881500411052e-01,2.980682827751601205e-01,2.980682881400788520e-01,2.980682881500411052e-01,2.980682881468365020e-01,0.000000000000000000e+00,-5.371676401737849034e-08
1.652500000000000000e+02,2.980682881499486792e-01,2.980682828004442841e-01,2.980682881400788520e-01,2.980682881499486792e-01,2.980682881468015855e-01,0.000000000000000000e+00,-5.346357282212544454e-08
1.653000000000000114e+02,2.980682881498747383e-01,2.980682828256091543e-01,2.980682881400788520e-01,2.980682881498747383e-01,2.980682881467666689e-01,0.000000000000000000e+00,-5.321157508261324802e-08
1.653500000000000227e+02,2.980682881498187831e-01,2.980682828506551196e-01,2.980682881400788520e-01,2.980682881498187831e-01,2.980682881467315859e-01,0.000000000000000000e+00,-5.296076517297406865e-08
1.654000000000000057e+02,2.980682881497798142e-01,2.980682828755826796e-01,2.980682881400788520e-01,2.980682881497798142e-01,2.980682881466963918e-01,0.000000000000000000e+00,-5.271113749386199937e-08
1.654500000000000171e+02,2.980682881497566106e-01,2.980682829003923895e-01,2.980682881400788520e-01,2.980682881497566106e-01,2.980682881466610312e-01,0.000000000000000000e+00,-5.246268647232720100e-08
1.655000000000000000e+02,2.980682881497476733e-01,2.980682829250847488e-01,2.980682881400788520e-01,2.980682881497476733e-01,2.980682881466253931e-01,0.000000000000000000e+00,-5.221540656169289719e-08
1.655500000000000114e+02,2.980682881497512815e-01,2.980682829496602571e-01,2.980682881400788520e-01,2.980682881497512815e-01,2.980682881465894773e-01,0.000000000000000000e+00,-5.196929224142978189e-08
1.656000000000000227e+02,2.980682881497654924e-01,2.980682829741195805e-01,2.980682881400788520e-01,2.980682881497654924e-01,2.980682881465533396e-01,0.000000000000000000e+00,-5.172433801703420548e-08
1.656500000000000057e+02,2.980682881497884185e-01,2.980682829984631077e-01,2.980682881400788520e-01,2.980682881497884185e-01,2.980682881465169798e-01,0.000000000000000000e+00,-5.148053841990456087e-08
1.657000000000000171e+02,2.980682881498178949e-01,2.980682830226915603e-01,2.980682881400788520e-01,2.980682881498178949e-01,2.980682881464803424e-01,0.000000000000000000e+00,-5.123788800721887401e-08
1.657500000000000000e+02,2.980682881498519232e-01,2.980682830468053823e-01,2.980682881400788520e-01,2.980682881498519232e-01,2.980682881464435385e-01,0.000000000000000000e+00,-5.099638136181441271e-08
1.658000000000000114e+02,2.980682881498884496e-01,2.980682830708052400e-01,2.980682881400788520e-01,2.980682881498884496e-01,2.980682881464065126e-01,0.000000000000000000e+00,-5.075601309206526390e-08
1.658500000000000227e+02,2.980682881499255310e-01,2.980682830946916329e-01,2.980682881400788520e-01,2.980682881499255310e-01,2.980682881463694311e-01,0.000000000000000000e+00,-5.051677783176286893e-08
1.659000000000000057e+02,2.980682881499613912e-01,2.980682831184652826e-01,2.980682881400788520e-01,2.980682881499613912e-01,2.980682881463322942e-01,0.000000000000000000e+00,-5.027867023999600294e-08
1.659500000000000171e+02,2.980682881499943093e-01,2.980682831421266887e-01,2.980682881400788520e-01,2.980682881499943093e-01,2.980682881462952127e-01,0.000000000000000000e+00,-5.004168500103110499e-08
1.660000000000000000e+02,2.980682881500228976e-01,2.980682831656764620e-01,2.980682881400788520e-01,2.980682881500228976e-01,2.980682881462581868e-01,0.000000000000000000e+00,-4.980581682419439493e-08
1.660500000000000114e+02,2.980682881500458237e-01,2.980682831891152684e-01,2.980682881400788520e-01,2.980682881500458237e-01,2.980682881462213274e-01,0.000000000000000000e+00,-4.957106044375257406e-08
1.661000000000000227e+02,2.980682881500620329e-01,2.980682832124436077e-01,2.980682881400788520e-01,2.980682881500620329e-01,2.980682881461846900e-01,0.000000000000000000e+00,-4.933741061879646399e-08
1.661500000000000057e+02,2.980682881500708037e-01,2.980682832356620904e-01,2.980682881400788520e-01,2.980682881500708037e-01,2.980682881461483302e-01,0.000000000000000000e+00,-4.910486213312358011e-08
1.662000000000000171e+02,2.980682881500714143e-01,2.980682832587713826e-01,2.980682881400788520e-01,2.980682881500714143e-01,2.980682881461123590e-01,0.000000000000000000e+00,-4.887340979512114173e-08
1.662500000000000000e+02,2.980682881500636427e-01,2.980682832817719286e-01,2.980682881400788520e-01,2.980682881500636427e-01,2.980682881460767764e-01,0.000000000000000000e+00,-4.864304843765134549e-08
1.663000000000000114e+02,2.980682881500473225e-01,2.980682833046643943e-01,2.980682881400788520e-01,2.980682881500473225e-01,2.980682881460416378e-01,0.000000000000000000e+00,-4.841377291793487844e-08
1.663500000000000227e+02,2.980682881500224535e-01,2.980682833274492238e-01,2.980682881400788520e-01,2.980682881500224535e-01,2.980682881460070544e-01,0.000000000000000000e+00,-4.818557811743715756e-08
1.664000000000000057e+02,2.980682881499893688e-01,2.980682833501270834e-01,2.980682881400788520e-01,2.980682881499893688e-01,2.980682881459729705e-01,0.000000000000000000e+00,-4.795845894175375533e-08
1.664500000000000171e+02,2.980682881499485126e-01,2.980682833726984171e-01,2.980682881400788520e-01,2.980682881499485126e-01,2.980682881459394418e-01,0.000000000000000000e+00,-4.773241032049614951e-08
1.665000000000000000e+02,2.980682881499003289e-01,2.980682833951637800e-01,2.980682881400788520e-01,2.980682881499003289e-01,2.980682881459065237e-01,0.000000000000000000e+00,-4.750742720717969646e-08
1.665500000000000114e+02,2.980682881498455949e-01,2.980682834175236162e-01,2.980682881400788520e-01,2.980682881498455949e-01,2.980682881458741051e-01,0.000000000000000000e+00,-4.728350457911001618e-08
1.666000000000000227e+02,2.980682881497849768e-01,2.980682834397784808e-01,2.980682881400788520e-01,2.980682881497849768e-01,2.980682881458422417e-01,0.000000000000000000e+00,-4.706063743727170017e-08
1.666500000000000057e+02,2.980682881497193071e-01,2.980682834619287624e-01,2.980682881400788520e-01,2.980682881497193071e-01,2.980682881458108779e-01,0.000000000000000000e+00,-4.683882080621644348e-08
1.667000000000000171e+02,2.980682881496494185e-01,2.980682834839750162e-01,2.980682881400788520e-01,2.980682881496494185e-01,2.980682881457800137e-01,0.000000000000000000e+00,-4.661804973395160697e-08
1.667500000000000000e+02,2.980682881495761438e-01,2.980682835059176305e-01,2.980682881400788520e-01,2.980682881495761438e-01,2.980682881457495381e-01,0.000000000000000000e+00,-4.639831929183064565e-08
1.668000000000000114e+02,2.980682881495002046e-01,2.980682835277570497e-01,2.980682881400788520e-01,2.980682881495002046e-01,2.980682881457195066e-01,0.000000000000000000e+00,-4.617962457444204809e-08
1.668500000000000227e+02,2.980682881494224334e-01,2.980682835494936622e-01,2.980682881400788520e-01,2.980682881494224334e-01,2.980682881456897526e-01,0.000000000000000000e+00,-4.596196069950068461e-08
1.669000000000000057e+02,2.980682881493434966e-01,2.980682835711279677e-01,2.980682881400788520e-01,2.980682881493434966e-01,2.980682881456602762e-01,0.000000000000000000e+00,-4.574532280773855323e-08
1.669500000000000171e+02,2.980682881492640046e-01,2.980682835926604102e-01,2.980682881400788520e-01,2.980682881492640046e-01,2.980682881456309663e-01,0.000000000000000000e+00,-4.552970606279573746e-08
1.670000000000000000e+02,2.980682881491845126e-01,2.980682836140912673e-01,2.980682881400788520e-01,2.980682881491845126e-01,2.980682881456018229e-01,0.000000000000000000e+00,-4.531510565111336249e-08
1.670500000000000114e+02,2.980682881491054093e-01,2.980682836354210941e-01,2.980682881400788520e-01,2.980682881491054093e-01,2.980682881455727351e-01,0.000000000000000000e+00,-4.510151678182536687e-08
1.671000000000000227e+02,2.980682881490270275e-01,2.980682836566502236e-01,2.980682881400788520e-01,2.980682881490270275e-01,2.980682881455437028e-01,0.000000000000000000e+00,-4.488893468665159770e-08
1.671500000000000057e+02,2.980682881489496450e-01,2.980682836777791000e-01,2.980682881400788520e-01,2.980682881489496450e-01,2.980682881455145594e-01,0.000000000000000000e+00,-4.467735461979171974e-08
1.672000000000000171e+02,2.980682881488734282e-01,2.980682836988081674e-01,2.980682881400788520e-01,2.980682881488734282e-01,2.980682881454853606e-01,0.000000000000000000e+00,-4.446677185781848267e-08
1.672500000000000000e+02,2.980682881487984326e-01,2.980682837197378143e-01,2.980682881400788520e-01,2.980682881487984326e-01,2.980682881454559952e-01,0.000000000000000000e+00,-4.425718169957281468e-08
1.673000000000000114e+02,2.980682881487247138e-01,2.980682837405684849e-01,2.980682881400788520e-01,2.980682881487247138e-01,2.980682881454264632e-01,0.000000000000000000e+00,-4.404857946605817503e-08
1.673500000000000227e+02,2.980682881486522162e-01,2.980682837613006786e-01,2.980682881400788520e-01,2.980682881486522162e-01,2.980682881453967092e-01,0.000000000000000000e+00,-4.384096050033667999e-08
1.674000000000000057e+02,2.980682881485808289e-01,2.980682837819347286e-01,2.980682881400788520e-01,2.980682881485808289e-01,2.980682881453667887e-01,0.000000000000000000e+00,-4.363432016742428909e-08
1.674500000000000171e+02,2.980682881485104407e-01,2.980682838024712455e-01,2.980682881400788520e-01,2.980682881485104407e-01,2.980682881453365907e-01,0.000000000000000000e+00,-4.342865385418750687e-08
1.675000000000000000e+02,2.980682881484409963e-01,2.980682838229105625e-01,2.980682881400788520e-01,2.980682881484409963e-01,2.980682881453062261e-01,0.000000000000000000e+00,-4.322395696924062055e-08
1.675500000000000114e+02,2.980682881483723845e-01,2.980682838432531789e-01,2.980682881400788520e-01,2.980682881483723845e-01,2.980682881452756949e-01,0.000000000000000000e+00,-4.302022494284211052e-08
1.676000000000000227e+02,2.980682881483044944e-01,2.980682838634996501e-01,2.980682881400788520e-01,2.980682881483044944e-01,2.980682881452449418e-01,0.000000000000000000e+00,-4.281745322679377407e-08
1.676500000000000057e+02,2.980682881482373259e-01,2.980682838836503645e-01,2.980682881400788520e-01,2.980682881482373259e-01,2.980682881452141331e-01,0.000000000000000000e+00,-4.261563729433802259e-08
1.677000000000000171e+02,2.980682881481708235e-01,2.980682839037059328e-01,2.980682881400788520e-01,2.980682881481708235e-01,2.980682881451832134e-01,0.000000000000000000e+00,-4.241477264005702512e-08
1.677500000000000000e+02,2.980682881481050428e-01,2.980682839236667436e-01,2.980682881400788520e-01,2.980682881481050428e-01,2.980682881451522381e-01,0.000000000000000000e+00,-4.221485477977240773e-08
1.678000000000000114e+02,2.980682881480401503e-01,2.980682839435334075e-01,2.980682881400788520e-01,2.980682881480401503e-01,2.980682881451213184e-01,0.000000000000000000e+00,-4.201587925044433749e-08
1.678500000000000227e+02,2.980682881479762569e-01,2.980682839633063130e-01,2.980682881400788520e-01,2.980682881479762569e-01,2.980682881450905097e-01,0.000000000000000000e+00,-4.181784161007250563e-08
1.679000000000000057e+02,2.980682881479136404e-01,2.980682839829860709e-01,2.980682881400788520e-01,2.980682881479136404e-01,2.980682881450598121e-01,0.000000000000000000e+00,-4.162073743759660120e-08
1.679500000000000171e+02,2.980682881478526336e-01,2.980682840025731806e-01,2.980682881400788520e-01,2.980682881478526336e-01,2.980682881450293920e-01,0.000000000000000000e+00,-4.142456233279718831e-08
1.680000000000000000e+02,2.980682881477935142e-01,2.980682840220680307e-01,2.980682881400788520e-01,2.980682881477935142e-01,2.980682881449992494e-01,0.000000000000000000e+00,-4.122931191619821137e-08
1.680500000000000114e+02,2.980682881477366708e-01,2.980682840414712320e-01,2.980682881400788520e-01,2.980682881477366708e-01,2.980682881449694399e-01,0.000000000000000000e+00,-4.103498182896841496e-08
1.681000000000000227e+02,2.980682881476826585e-01,2.980682840607832285e-01,2.980682881400788520e-01,2.980682881476826585e-01,2.980682881449400190e-01,0.000000000000000000e+00,-4.084156773282453729e-08
1.681500000000000057e+02,2.980682881476317547e-01,2.980682840800045197e-01,2.980682881400788520e-01,2.980682881476317547e-01,2.980682881449110422e-01,0.000000000000000000e+00,-4.064906530993464913e-08
1.682000000000000171e+02,2.980682881475845147e-01,2.980682840991355498e-01,2.980682881400788520e-01,2.980682881475845147e-01,2.980682881448825650e-01,0.000000000000000000e+00,-4.045747026282066563e-08
1.682500000000000000e+02,2.980682881475413826e-01,2.980682841181768183e-01,2.980682881400788520e-01,2.980682881475413826e-01,2.980682881448546429e-01,0.000000000000000000e+00,-4.026677831426396831e-08
1.683000000000000114e+02,2.980682881475026358e-01,2.980682841371287140e-01,2.980682881400788520e-01,2.980682881475026358e-01,2.980682881448272759e-01,0.000000000000000000e+00,-4.007698520720857204e-08
1.683500000000000227e+02,2.980682881474687185e-01,2.980682841559917362e-01,2.980682881400788520e-01,2.980682881474687185e-01,2.980682881448004085e-01,0.000000000000000000e+00,-3.988808670466715062e-08
1.684000000000000057e+02,2.980682881474398527e-01,2.980682841747663292e-01,2.980682881400788520e-01,2.980682881474398527e-01,2.980682881447741517e-01,0.000000000000000000e+00,-3.970007858962603682e-08
1.684500000000000171e+02,2.980682881474162604e-01,2.980682841934528260e-01,2.980682881400788520e-01,2.980682881474162604e-01,2.980682881447484500e-01,0.000000000000000000e+00,-3.951295666495083769e-08
1.685000000000000000e+02,2.980682881473980528e-01,2.980682842120516152e-01,2.980682881400788520e-01,2.980682881473980528e-01,2.980682881447233035e-01,0.000000000000000000e+00,-3.932671675329343308e-08
1.685500000000000114e+02,2.980682881473852297e-01,2.980682842305631963e-01,2.980682881400788520e-01,2.980682881473852297e-01,2.980682881446986565e-01,0.000000000000000000e+00,-3.914135469699835194e-08
1.686000000000000227e+02,2.980682881473775692e-01,2.980682842489878470e-01,2.980682881400788520e-01,2.980682881473775692e-01,2.980682881446745092e-01,0.000000000000000000e+00,-3.895686635800994948e-08
1.686500000000000057e+02,2.980682881473749046e-01,2.980682842673260113e-01,2.980682881400788520e-01,2.980682881473749046e-01,2.980682881446507504e-01,0.000000000000000000e+00,-3.877324761778047096e-08
1.687000000000000171e+02,2.980682881473768475e-01,2.980682842855779113e-01,2.980682881400788520e-01,2.980682881473768475e-01,2.980682881446273802e-01,0.000000000000000000e+00,-3.859049437717757957e-08
1.687500000000000000e+02,2.980682881473828427e-01,2.980682843037440466e-01,2.980682881400788520e-01,2.980682881473828427e-01,2.980682881446042876e-01,0.000000000000000000e+00,-3.840860255639333344e-08
1.688000000000000114e+02,2.980682881473923351e-01,2.980682843218246947e-01,2.980682881400788520e-01,2.980682881473923351e-01,2.980682881445814725e-01,0.000000000000000000e+00,-3.822756809485281195e-08
1.688500000000000227e+02,2.980682881474044921e-01,2.980682843398201887e-01,2.980682881400788520e-01,2.980682881474044921e-01,2.980682881445588794e-01,0.000000000000000000e+00,-3.804738695112375457e-08
1.689000000000000057e+02,2.980682881474184809e-01,2.980682843577308061e-01,2.980682881400788520e-01,2.980682881474184809e-01,2.980682881445363419e-01,0.000000000000000000e+00,-3.786805510282605400e-08
1.689500000000000171e+02,2.980682881474334689e-01,2.980682843755569911e-01,2.980682881400788520e-01,2.980682881474334689e-01,2.980682881445138599e-01,0.000000000000000000e+00,-3.768956854654199721e-08
1.690000000000000000e+02,2.980682881474483459e-01,2.980682843932990211e-01,2.980682881400788520e-01,2.980682881474483459e-01,2.980682881444913224e-01,0.000000000000000000e+00,-3.751192329772716149e-08
1.690500000000000114e+02,2.980682881474621682e-01,2.980682844109572294e-01,2.980682881400788520e-01,2.980682881474621682e-01,2.980682881444687293e-01,0.000000000000000000e+00,-3.733511539062073489e-08
1.691000000000000227e+02,2.980682881474738255e-01,2.980682844285318933e-01,2.980682881400788520e-01,2.980682881474738255e-01,2.980682881444459698e-01,0.000000000000000000e+00,-3.715914087815781516e-08
1.691500000000000057e+02,2.980682881474822077e-01,2.980682844460234571e-01,2.980682881400788520e-01,2.980682881474822077e-01,2.980682881444230437e-01,0.000000000000000000e+00,-3.698399583188074931e-08
1.692000000000000171e+02,2.980682881474863155e-01,2.980682844634322537e-01,2.980682881400788520e-01,2.980682881474863155e-01,2.980682881443998955e-01,0.000000000000000000e+00,-3.680967634185102222e-08
1.692500000000000000e+02,2.980682881474852053e-01,2.980682844807585608e-01,2.980682881400788520e-01,2.980682881474852053e-01,2.980682881443764143e-01,0.000000000000000000e+00,-3.663617851656275350e-08
1.693000000000000114e+02,2.980682881474778778e-01,2.980682844980028223e-01,2.980682881400788520e-01,2.980682881474778778e-01,2.980682881443526555e-01,0.000000000000000000e+00,-3.646349848285481114e-08
1.693500000000000227e+02,2.980682881474636670e-01,2.980682845151653715e-01,2.980682881400788520e-01,2.980682881474636670e-01,2.980682881443285637e-01,0.000000000000000000e+00,-3.629163238582513551e-08
1.694000000000000057e+02,2.980682881474417401e-01,2.980682845322465413e-01,2.980682881400788520e-01,2.980682881474417401e-01,2.980682881443041943e-01,0.000000000000000000e+00,-3.612057638874385223e-08
1.694500000000000171e+02,2.980682881474117085e-01,2.980682845492468314e-01,2.980682881400788520e-01,2.980682881474117085e-01,2.980682881442794918e-01,0.000000000000000000e+00,-3.595032667296815206e-08
1.695000000000000000e+02,2.980682881473730728e-01,2.980682845661665747e-01,2.980682881400788520e-01,2.980682881473730728e-01,2.980682881442545118e-01,0.000000000000000000e+00,-3.578087943785628389e-08
1.695500000000000114e+02,2.980682881473257217e-01,2.980682845830061600e-01,2.980682881400788520e-01,2.980682881473257217e-01,2.980682881442292542e-01,0.000000000000000000e+00,-3.561223090068336766e-08
1.696000000000000227e+02,2.980682881472696555e-01,2.980682845997660868e-01,2.980682881400788520e-01,2.980682881472696555e-01,2.980682881442037746e-01,0.000000000000000000e+00,-3.544437729655643961e-08
1.696500000000000057e+02,2.980682881472050405e-01,2.980682846164466326e-01,2.980682881400788520e-01,2.980682881472050405e-01,2.980682881441781285e-01,0.000000000000000000e+00,-3.527731487833007980e-08
1.697000000000000171e+02,2.980682881471322099e-01,2.980682846330483526e-01,2.980682881400788520e-01,2.980682881471322099e-01,2.980682881441523713e-01,0.000000000000000000e+00,-3.511103991652335660e-08
1.697500000000000000e+02,2.980682881470518297e-01,2.980682846495716354e-01,2.980682881400788520e-01,2.980682881470518297e-01,2.980682881441265031e-01,0.000000000000000000e+00,-3.494554869923615573e-08
1.698000000000000114e+02,2.980682881469645662e-01,2.980682846660168694e-01,2.980682881400788520e-01,2.980682881469645662e-01,2.980682881441006349e-01,0.000000000000000000e+00,-3.478083753206603203e-08
1.698500000000000227e+02,2.980682881468714185e-01,2.980682846823845544e-01,2.980682881400788520e-01,2.980682881468714185e-01,2.980682881440748777e-01,0.000000000000000000e+00,-3.461690273802606712e-08
1.699000000000000057e+02,2.980682881467733858e-01,2.980682846986751344e-01,2.980682881400788520e-01,2.980682881467733858e-01,2.980682881440491760e-01,0.000000000000000000e+00,-3.445374065746289915e-08
1.699500000000000171e+02,2.980682881466717449e-01,2.980682847148889425e-01,2.980682881400788520e-01,2.980682881466717449e-01,2.980682881440236964e-01,0.000000000000000000e+00,-3.429134764797420982e-08
1.700000000000000000e+02,2.980682881465677170e-01,2.980682847310265338e-01,2.980682881400788520e-01,2.980682881465677170e-01,2.980682881439984944e-01,0.000000000000000000e+00,-3.412972008432842174e-08
1.700500000000000114e+02,2.980682881464628009e-01,2.980682847470881858e-01,2.980682881400788520e-01,2.980682881464628009e-01,2.980682881439736254e-01,0.000000000000000000e+00,-3.396885435838285383e-08
1.701000000000000227e+02,2.980682881463583289e-01,2.980682847630744536e-01,2.980682881400788520e-01,2.980682881463583289e-01,2.980682881439491450e-01,0.000000000000000000e+00,-3.380874687900392159e-08
1.701500000000000057e+02,2.980682881462558553e-01,2.980682847789856704e-01,2.980682881400788520e-01,2.980682881462558553e-01,2.980682881439250531e-01,0.000000000000000000e+00,-3.364939407198672187e-08
1.702000000000000171e+02,2.980682881461568234e-01,2.980682847948222247e-01,2.980682881400788520e-01,2.980682881461568234e-01,2.980682881439014609e-01,0.000000000000000000e+00,-3.349079237997477653e-08
1.702500000000000000e+02,2.980682881460625655e-01,2.980682848105845051e-01,2.980682881400788520e-01,2.980682881460625655e-01,2.980682881438783682e-01,0.000000000000000000e+00,-3.333293826238160248e-08
1.703000000000000114e+02,2.980682881459744138e-01,2.980682848262729556e-01,2.980682881400788520e-01,2.980682881459744138e-01,2.980682881438557752e-01,0.000000000000000000e+00,-3.317582819531072658e-08
1.703500000000000227e+02,2.980682881458935896e-01,2.980682848418879094e-01,2.980682881400788520e-01,2.980682881458935896e-01,2.980682881438337928e-01,0.000000000000000000e+00,-3.301945867147784472e-08
1.704000000000000057e+02,2.980682881458212585e-01,2.980682848574296995e-01,2.980682881400788520e-01,2.980682881458212585e-01,2.980682881438123100e-01,0.000000000000000000e+00,-3.286382620013221310e-08
1.704500000000000171e+02,2.980682881457581979e-01,2.980682848728986589e-01,2.980682881400788520e-01,2.980682881457581979e-01,2.980682881437913823e-01,0.000000000000000000e+00,-3.270892730697852273e-08
1.705000000000000000e+02,2.980682881457052402e-01,2.980682848882951208e-01,2.980682881400788520e-01,2.980682881457052402e-01,2.980682881437709542e-01,0.000000000000000000e+00,-3.255475853409999810e-08
1.705500000000000114e+02,2.980682881456628297e-01,2.980682849036194182e-01,2.980682881400788520e-01,2.980682881456628297e-01,2.980682881437510812e-01,0.000000000000000000e+00,-3.240131643988046352e-08
1.706000000000000227e+02,2.980682881456313549e-01,2.980682849188718286e-01,2.980682881400788520e-01,2.980682881456313549e-01,2.980682881437315968e-01,0.000000000000000000e+00,-3.224859759892835498e-08
1.706500000000000057e+02,2.980682881456108158e-01,2.980682849340527407e-01,2.980682881400788520e-01,2.980682881456108158e-01,2.980682881437126119e-01,0.000000000000000000e+00,-3.209659860199979904e-08
1.707000000000000171e+02,2.980682881456011013e-01,2.980682849491623765e-01,2.980682881400788520e-01,2.980682881456011013e-01,2.980682881436939602e-01,0.000000000000000000e+00,-3.194531605592243932e-08
1.707500000000000000e+02,2.980682881456018229e-01,2.980682849642009580e-01,2.980682881400788520e-01,2.980682881456018229e-01,2.980682881436756415e-01,0.000000000000000000e+00,-3.179474658352011022e-08
1.708000000000000114e+02,2.980682881456123146e-01,2.980682849791688738e-01,2.980682881400788520e-01,2.980682881456123146e-01,2.980682881436575449e-01,0.000000000000000000e+00,-3.164488682353700093e-08
1.708500000000000227e+02,2.980682881456319100e-01,2.980682849940663459e-01,2.980682881400788520e-01,2.980682881456319100e-01,2.980682881436397258e-01,0.000000000000000000e+00,-3.149573343056306365e-08
1.709000000000000057e+02,2.980682881456594435e-01,2.980682850088936520e-01,2.980682881400788520e-01,2.980682881456594435e-01,2.980682881436219622e-01,0.000000000000000000e+00,-3.134728307495920995e-08
1.709500000000000171e+02,2.980682881456938049e-01,2.980682850236510140e-01,2.980682881400788520e-01,2.980682881456938049e-01,2.980682881436042542e-01,0.000000000000000000e+00,-3.119953244278248070e-08
1.710000000000000000e+02,2.980682881457336064e-01,2.980682850383387650e-01,2.980682881400788520e-01,2.980682881457336064e-01,2.980682881435866016e-01,0.000000000000000000e+00,-3.105247823571284396e-08
1.710500000000000114e+02,2.980682881457774602e-01,2.980682850529571826e-01,2.980682881400788520e-01,2.980682881457774602e-01,2.980682881435688936e-01,0.000000000000000000e+00,-3.090611717097878833e-08
1.711000000000000227e+02,2.980682881458237565e-01,2.980682850675064333e-01,2.980682881400788520e-01,2.980682881458237565e-01,2.980682881435510190e-01,0.000000000000000000e+00,-3.076044598128469657e-08
1.711500000000000057e+02,2.980682881458708855e-01,2.980682850819869056e-01,2.980682881400788520e-01,2.980682881458708855e-01,2.980682881435330334e-01,0.000000000000000000e+00,-3.061546141473739194e-08
1.712000000000000171e+02,2.980682881459172928e-01,2.980682850963987662e-01,2.980682881400788520e-01,2.980682881459172928e-01,2.980682881435148257e-01,0.000000000000000000e+00,-3.047116023477341907e-08
1.712500000000000000e+02,2.980682881459612577e-01,2.980682851107424591e-01,2.980682881400788520e-01,2.980682881459612577e-01,2.980682881434963405e-01,0.000000000000000000e+00,-3.032753922008728444e-08
1.713000000000000114e+02,2.980682881460012812e-01,2.980682851250180954e-01,2.980682881400788520e-01,2.980682881460012812e-01,2.980682881434776332e-01,0.000000000000000000e+00,-3.018459516455877032e-08
1.713500000000000227e+02,2.980682881460359201e-01,2.980682851392261190e-01,2.980682881400788520e-01,2.980682881460359201e-01,2.980682881434586484e-01,0.000000000000000000e+00,-3.004232487718195607e-08
1.714000000000000057e+02,2.980682881460636757e-01,2.980682851533668076e-01,2.980682881400788520e-01,2.980682881460636757e-01,2.980682881434393305e-01,0.000000000000000000e+00,-2.990072518199370342e-08
1.714500000000000171e+02,2.980682881460834377e-01,2.980682851674404388e-01,2.980682881400788520e-01,2.980682881460834377e-01,2.980682881434197351e-01,0.000000000000000000e+00,-2.975979291800216159e-08
1.715000000000000000e+02,2.980682881460941513e-01,2.980682851814473455e-01,2.980682881400788520e-01,2.980682881460941513e-01,2.980682881433998066e-01,0.000000000000000000e+00,-2.961952493911717492e-08
1.715500000000000114e+02,2.980682881460948730e-01,2.980682851953878609e-01,2.980682881400788520e-01,2.980682881460948730e-01,2.980682881433797116e-01,0.000000000000000000e+00,-2.947991811407889392e-08
1.716000000000000227e+02,2.980682881460850475e-01,2.980682852092623736e-01,2.980682881400788520e-01,2.980682881460850475e-01,2.980682881433592835e-01,0.000000000000000000e+00,-2.934096932638869568e-08
1.716500000000000057e+02,2.980682881460642308e-01,2.980682852230711610e-01,2.980682881400788520e-01,2.980682881460642308e-01,2.980682881433386888e-01,0.000000000000000000e+00,-2.920267547423914823e-08
1.717000000000000171e+02,2.980682881460322564e-01,2.980682852368146118e-01,2.980682881400788520e-01,2.980682881460322564e-01,2.980682881433179832e-01,0.000000000000000000e+00,-2.906503347044442804e-08
1.717500000000000000e+02,2.980682881459891798e-01,2.980682852504930591e-01,2.980682881400788520e-01,2.980682881459891798e-01,2.980682881432971110e-01,0.000000000000000000e+00,-2.892804024237208098e-08
1.718000000000000114e+02,2.980682881459352784e-01,2.980682852641068914e-01,2.980682881400788520e-01,2.980682881459352784e-01,2.980682881432761833e-01,0.000000000000000000e+00,-2.879169273187359204e-08
1.718500000000000227e+02,2.980682881458711631e-01,2.980682852776564418e-01,2.980682881400788520e-01,2.980682881458711631e-01,2.980682881432552556e-01,0.000000000000000000e+00,-2.865598789521670544e-08
1.719000000000000057e+02,2.980682881457974442e-01,2.980682852911420988e-01,2.980682881400788520e-01,2.980682881457974442e-01,2.980682881432343834e-01,0.000000000000000000e+00,-2.852092270301717894e-08
1.719500000000000171e+02,2.980682881457152322e-01,2.980682853045641956e-01,2.980682881400788520e-01,2.980682881457152322e-01,2.980682881432135667e-01,0.000000000000000000e+00,-2.838649414017086894e-08
1.720000000000000000e+02,2.980682881456255817e-01,2.980682853179230651e-01,2.980682881400788520e-01,2.980682881456255817e-01,2.980682881431929721e-01,0.000000000000000000e+00,-2.825269920578701347e-08
1.720500000000000114e+02,2.980682881455297695e-01,2.980682853312190961e-01,2.980682881400788520e-01,2.980682881455297695e-01,2.980682881431725995e-01,0.000000000000000000e+00,-2.811953491312046291e-08
1.721000000000000227e+02,2.980682881454292388e-01,2.980682853444526215e-01,2.980682881400788520e-01,2.980682881454292388e-01,2.980682881431524489e-01,0.000000000000000000e+00,-2.798699828950570071e-08
1.721500000000000057e+02,2.980682881453255439e-01,2.980682853576240299e-01,2.980682881400788520e-01,2.980682881453255439e-01,2.980682881431326314e-01,0.000000000000000000e+00,-2.785508637629009994e-08
1.722000000000000171e+02,2.980682881452201838e-01,2.980682853707335989e-01,2.980682881400788520e-01,2.980682881452201838e-01,2.980682881431132025e-01,0.000000000000000000e+00,-2.772379622876768256e-08
1.722500000000000000e+02,2.980682881451148236e-01,2.980682853837816615e-01,2.980682881400788520e-01,2.980682881451148236e-01,2.980682881430941622e-01,0.000000000000000000e+00,-2.759312491611387481e-08
1.723000000000000114e+02,2.980682881450110178e-01,2.980682853967685508e-01,2.980682881400788520e-01,2.980682881450110178e-01,2.980682881430755105e-01,0.000000000000000000e+00,-2.746306952131988857e-08
1.723500000000000227e+02,2.980682881449103205e-01,2.980682854096946000e-01,2.980682881400788520e-01,2.980682881449103205e-01,2.980682881430573028e-01,0.000000000000000000e+00,-2.733362714112713586e-08
1.724000000000000057e+02,2.980682881448142307e-01,2.980682854225600309e-01,2.980682881400788520e-01,2.980682881448142307e-01,2.980682881430395392e-01,0.000000000000000000e+00,-2.720479488596320844e-08
1.724500000000000171e+02,2.980682881447241361e-01,2.980682854353652322e-01,2.980682881400788520e-01,2.980682881447241361e-01,2.980682881430222197e-01,0.000000000000000000e+00,-2.707656987987697383e-08
1.725000000000000000e+02,2.980682881446413135e-01,2.980682854481104260e-01,2.980682881400788520e-01,2.980682881446413135e-01,2.980682881430053444e-01,0.000000000000000000e+00,-2.694894926047407840e-08
1.725500000000000114e+02,2.980682881445667620e-01,2.980682854607958898e-01,2.980682881400788520e-01,2.980682881445667620e-01,2.980682881429889131e-01,0.000000000000000000e+00,-2.682193017885369457e-08
1.726000000000000227e+02,2.980682881445014254e-01,2.980682854734219012e-01,2.980682881400788520e-01,2.980682881445014254e-01,2.980682881429728703e-01,0.000000000000000000e+00,-2.669550979954462602e-08
1.726500000000000057e+02,2.980682881444459698e-01,2.980682854859887376e-01,2.980682881400788520e-01,2.980682881444459698e-01,2.980682881429572717e-01,0.000000000000000000e+00,-2.656968530044163467e-08
1.727000000000000171e+02,2.980682881444009502e-01,2.980682854984965657e-01,2.980682881400788520e-01,2.980682881444009502e-01,2.980682881429419506e-01,0.000000000000000000e+00,-2.644445387274316386e-08
1.727500000000000000e+02,2.980682881443665888e-01,2.980682855109457186e-01,2.980682881400788520e-01,2.980682881443665888e-01,2.980682881429269626e-01,0.000000000000000000e+00,-2.631981272088829400e-08
1.728000000000000114e+02,2.980682881443429411e-01,2.980682855233363626e-01,2.980682881400788520e-01,2.980682881443429411e-01,2.980682881429122522e-01,0.000000000000000000e+00,-2.619575906249394300e-08
1.728500000000000227e+02,2.980682881443297849e-01,2.980682855356687200e-01,2.980682881400788520e-01,2.980682881443297849e-01,2.980682881428977637e-01,0.000000000000000000e+00,-2.607229012829349940e-08
1.729000000000000057e+02,2.980682881443267318e-01,2.980682855479431237e-01,2.980682881400788520e-01,2.980682881443267318e-01,2.980682881428834419e-01,0.000000000000000000e+00,-2.594940316207451911e-08
1.729500000000000171e+02,2.980682881443331711e-01,2.980682855601596848e-01,2.980682881400788520e-01,2.980682881443331711e-01,2.980682881428692310e-01,0.000000000000000000e+00,-2.582709542061717325e-08
1.730000000000000000e+02,2.980682881443483812e-01,2.980682855723186808e-01,2.980682881400788520e-01,2.980682881443483812e-01,2.980682881428550757e-01,0.000000000000000000e+00,-2.570536417363334121e-08
1.730500000000000114e+02,2.980682881443712517e-01,2.980682855844203338e-01,2.980682881400788520e-01,2.980682881443712517e-01,2.980682881428409758e-01,0.000000000000000000e+00,-2.558420670370513788e-08
1.731000000000000227e+02,2.980682881444007837e-01,2.980682855964648659e-01,2.980682881400788520e-01,2.980682881444007837e-01,2.980682881428268760e-01,0.000000000000000000e+00,-2.546362030622476768e-08
1.731500000000000057e+02,2.980682881444356447e-01,2.980682856084524435e-01,2.980682881400788520e-01,2.980682881444356447e-01,2.980682881428126652e-01,0.000000000000000000e+00,-2.534360228933394187e-08
1.732000000000000171e+02,2.980682881444746135e-01,2.980682856203833997e-01,2.980682881400788520e-01,2.980682881444746135e-01,2.980682881427983988e-01,0.000000000000000000e+00,-2.522414997386336863e-08
1.732500000000000000e+02,2.980682881445161359e-01,2.980682856322579011e-01,2.980682881400788520e-01,2.980682881445161359e-01,2.980682881427840214e-01,0.000000000000000000e+00,-2.510526069327374531e-08
1.733000000000000114e+02,2.980682881445589349e-01,2.980682856440762807e-01,2.980682881400788520e-01,2.980682881445589349e-01,2.980682881427694220e-01,0.000000000000000000e+00,-2.498693179359534113e-08
1.733500000000000227e+02,2.980682881446014565e-01,2.980682856558386495e-01,2.980682881400788520e-01,2.980682881446014565e-01,2.980682881427547115e-01,0.000000000000000000e+00,-2.486916063336945269e-08
1.734000000000000057e+02,2.980682881446423127e-01,2.980682856675452852e-01,2.980682881400788520e-01,2.980682881446423127e-01,2.980682881427397790e-01,0.000000000000000000e+00,-2.475194458358914140e-08
1.734500000000000171e+02,2.980682881446802268e-01,2.980682856791965207e-01,2.980682881400788520e-01,2.980682881446802268e-01,2.980682881427246245e-01,0.000000000000000000e+00,-2.463528102764020259e-08
1.735000000000000000e+02,2.980682881447139221e-01,2.980682856907925782e-01,2.980682881400788520e-01,2.980682881447139221e-01,2.980682881427093034e-01,0.000000000000000000e+00,-2.451916736124345145e-08
1.735500000000000114e+02,2.980682881447421773e-01,2.980682857023337351e-01,2.980682881400788520e-01,2.980682881447421773e-01,2.980682881426938158e-01,0.000000000000000000e+00,-2.440360099239582777e-08
1.736000000000000227e+02,2.980682881447640487e-01,2.980682857138202135e-01,2.980682881400788520e-01,2.980682881447640487e-01,2.980682881426781616e-01,0.000000000000000000e+00,-2.428857934131320470e-08
1.736500000000000057e+02,2.980682881447787036e-01,2.980682857252522910e-01,2.980682881400788520e-01,2.980682881447787036e-01,2.980682881426622854e-01,0.000000000000000000e+00,-2.417409984037235370e-08
1.737000000000000171e+02,2.980682881447853649e-01,2.980682857366303562e-01,2.980682881400788520e-01,2.980682881447853649e-01,2.980682881426463537e-01,0.000000000000000000e+00,-2.406015993405362431e-08
1.737500000000000000e+02,2.980682881447836441e-01,2.980682857479545755e-01,2.980682881400788520e-01,2.980682881447836441e-01,2.980682881426302555e-01,0.000000000000000000e+00,-2.394675707888428881e-08
1.738000000000000114e+02,2.980682881447731525e-01,2.980682857592252266e-01,2.980682881400788520e-01,2.980682881447731525e-01,2.980682881426141018e-01,0.000000000000000000e+00,-2.383388874338119553e-08
1.738500000000000227e+02,2.980682881447537791e-01,2.980682857704426980e-01,2.980682881400788520e-01,2.980682881447537791e-01,2.980682881425979480e-01,0.000000000000000000e+00,-2.372155240799476202e-08
1.739000000000000057e+02,2.980682881447256904e-01,2.980682857816072118e-01,2.980682881400788520e-01,2.980682881447256904e-01,2.980682881425817943e-01,0.000000000000000000e+00,-2.360974556505256802e-08
1.739500000000000171e+02,2.980682881446889976e-01,2.980682857927190454e-01,2.980682881400788520e-01,2.980682881446889976e-01,2.980682881425656405e-01,0.000000000000000000e+00,-2.349846571870310713e-08
1.740000000000000000e+02,2.980682881446443111e-01,2.980682858037785321e-01,2.980682881400788520e-01,2.980682881446443111e-01,2.980682881425495978e-01,0.000000000000000000e+00,-2.338771038486064038e-08
1.740500000000000114e+02,2.980682881445921306e-01,2.980682858147859493e-01,2.980682881400788520e-01,2.980682881445921306e-01,2.980682881425336661e-01,0.000000000000000000e+00,-2.327747709114905707e-08
1.741000000000000227e+02,2.980682881445332333e-01,2.980682858257415191e-01,2.980682881400788520e-01,2.980682881445332333e-01,2.980682881425178454e-01,0.000000000000000000e+00,-2.316776337684732724e-08
1.741500000000000057e+02,2.980682881444685628e-01,2.980682858366455745e-01,2.980682881400788520e-01,2.980682881444685628e-01,2.980682881425022468e-01,0.000000000000000000e+00,-2.305856679283427573e-08
1.742000000000000171e+02,2.980682881443990628e-01,2.980682858474983932e-01,2.980682881400788520e-01,2.980682881443990628e-01,2.980682881424868702e-01,0.000000000000000000e+00,-2.294988490153370377e-08
1.742500000000000000e+02,2.980682881443258436e-01,2.980682858583001971e-01,2.980682881400788520e-01,2.980682881443258436e-01,2.980682881424717712e-01,0.000000000000000000e+00,-2.284171527686049643e-08
1.743000000000000114e+02,2.980682881442500154e-01,2.980682858690513193e-01,2.980682881400788520e-01,2.980682881442500154e-01,2.980682881424568387e-01,0.000000000000000000e+00,-2.273405550416585340e-08
1.743500000000000227e+02,2.980682881441727994e-01,2.980682858797519263e-01,2.980682881400788520e-01,2.980682881441727994e-01,2.980682881424422392e-01,0.000000000000000000e+00,-2.262690318018386633e-08
1.744000000000000057e+02,2.980682881440953613e-01,2.980682858904023513e-01,2.980682881400788520e-01,2.980682881440953613e-01,2.980682881424279174e-01,0.000000000000000000e+00,-2.252025591297779181e-08
1.744500000000000171e+02,2.980682881440188670e-01,2.980682859010028163e-01,2.980682881400788520e-01,2.980682881440188670e-01,2.980682881424139286e-01,0.000000000000000000e+00,-2.241411132188615558e-08
1.745000000000000000e+02,2.980682881439443710e-01,2.980682859115534877e-01,2.980682881400788520e-01,2.980682881439443710e-01,2.980682881424002173e-01,0.000000000000000000e+00,-2.230846703747036551e-08
1.745500000000000114e+02,2.980682881438730392e-01,2.980682859220546987e-01,2.980682881400788520e-01,2.980682881438730392e-01,2.980682881423867836e-01,0.000000000000000000e+00,-2.220332070146100778e-08
1.746000000000000227e+02,2.980682881438058152e-01,2.980682859325066159e-01,2.980682881400788520e-01,2.980682881438058152e-01,2.980682881423736275e-01,0.000000000000000000e+00,-2.209866996670581052e-08
1.746500000000000057e+02,2.980682881437434761e-01,2.980682859429094611e-01,2.980682881400788520e-01,2.980682881437434761e-01,2.980682881423606934e-01,0.000000000000000000e+00,-2.199451249711702529e-08
1.747000000000000171e+02,2.980682881436868548e-01,2.980682859532634565e-01,2.980682881400788520e-01,2.980682881436868548e-01,2.980682881423480923e-01,0.000000000000000000e+00,-2.189084596761884147e-08
1.747500000000000000e+02,2.980682881436365061e-01,2.980682859635688242e-01,2.980682881400788520e-01,2.980682881436365061e-01,2.980682881423356578e-01,0.000000000000000000e+00,-2.178766806409616400e-08
1.748000000000000114e+02,2.980682881435928744e-01,2.980682859738257862e-01,2.980682881400788520e-01,2.980682881435928744e-01,2.980682881423234454e-01,0.000000000000000000e+00,-2.168497648334227594e-08
1.748500000000000227e+02,2.980682881435562925e-01,2.980682859840345089e-01,2.980682881400788520e-01,2.980682881435562925e-01,2.980682881423113995e-01,0.000000000000000000e+00,-2.158276893300778163e-08
1.749000000000000057e+02,2.980682881435269271e-01,2.980682859941951590e-01,2.980682881400788520e-01,2.980682881435269271e-01,2.980682881422994646e-01,0.000000000000000000e+00,-2.148104313154935455e-08
1.749500000000000171e+02,2.980682881435046672e-01,2.980682860043080140e-01,2.980682881400788520e-01,2.980682881435046672e-01,2.980682881422876962e-01,0.000000000000000000e+00,-2.137979680817840580e-08
1.750000000000000000e+02,2.980682881434895126e-01,2.980682860143731849e-01,2.980682881400788520e-01,2.980682881434895126e-01,2.980682881422759833e-01,0.000000000000000000e+00,-2.127902770281094705e-08
1.750500000000000114e+02,2.980682881434810749e-01,2.980682860243909493e-01,2.980682881400788520e-01,2.980682881434810749e-01,2.980682881422643260e-01,0.000000000000000000e+00,-2.117873356601644428e-08
1.751000000000000227e+02,2.980682881434789100e-01,2.980682860343614737e-01,2.980682881400788520e-01,2.980682881434789100e-01,2.980682881422526687e-01,0.000000000000000000e+00,-2.107891215896812740e-08
1.751500000000000057e+02,2.980682881434825182e-01,2.980682860442849247e-01,2.980682881400788520e-01,2.980682881434825182e-01,2.980682881422410668e-01,0.000000000000000000e+00,-2.097956125339280026e-08
1.752000000000000171e+02,2.980682881434912335e-01,2.980682860541615242e-01,2.980682881400788520e-01,2.980682881434912335e-01,2.980682881422294095e-01,0.000000000000000000e+00,-2.088067863152064397e-08
1.752500000000000000e+02,2.980682881435042786e-01,2.980682860639914944e-01,2.980682881400788520e-01,2.980682881435042786e-01,2.980682881422176966e-01,0.000000000000000000e+00,-2.078226208603638682e-08
1.753000000000000114e+02,2.980682881435208764e-01,2.980682860737750017e-01,2.980682881400788520e-01,2.980682881435208764e-01,2.980682881422059283e-01,0.000000000000000000e+00,-2.068430942002962712e-08
1.753500000000000227e+02,2.980682881435401943e-01,2.980682860835122128e-01,2.980682881400788520e-01,2.980682881435401943e-01,2.980682881421940489e-01,0.000000000000000000e+00,-2.058681844694549349e-08
1.754000000000000057e+02,2.980682881435612885e-01,2.980682860932034606e-01,2.980682881400788520e-01,2.980682881435612885e-01,2.980682881421821695e-01,0.000000000000000000e+00,-2.048978699053639050e-08
1.754500000000000171e+02,2.980682881435833265e-01,2.980682861028488562e-01,2.980682881400788520e-01,2.980682881435833265e-01,2.980682881421701236e-01,0.000000000000000000e+00,-2.039321288481314203e-08
1.755000000000000000e+02,2.980682881436053644e-01,2.980682861124486216e-01,2.980682881400788520e-01,2.980682881436053644e-01,2.980682881421580221e-01,0.000000000000000000e+00,-2.029709397399633987e-08
1.755500000000000114e+02,2.980682881436265697e-01,2.980682861220030344e-01,2.980682881400788520e-01,2.980682881436265697e-01,2.980682881421458097e-01,0.000000000000000000e+00,-2.020142811246869806e-08
1.756000000000000227e+02,2.980682881436461096e-01,2.980682861315122056e-01,2.980682881400788520e-01,2.980682881436461096e-01,2.980682881421335417e-01,0.000000000000000000e+00,-2.010621316472690439e-08
1.756500000000000057e+02,2.980682881436632625e-01,2.980682861409764683e-01,2.980682881400788520e-01,2.980682881436632625e-01,2.980682881421212183e-01,0.000000000000000000e+00,-2.001144700533380274e-08
1.757000000000000171e+02,2.980682881436773068e-01,2.980682861503960446e-01,2.980682881400788520e-01,2.980682881436773068e-01,2.980682881421087838e-01,0.000000000000000000e+00,-1.991712751887133974e-08
1.757500000000000000e+02,2.980682881436877429e-01,2.980682861597711009e-01,2.980682881400788520e-01,2.980682881436877429e-01,2.980682881420963493e-01,0.000000000000000000e+00,-1.982325259989304821e-08
1.758000000000000114e+02,2.980682881436940712e-01,2.980682861691018593e-01,2.980682881400788520e-01,2.980682881436940712e-01,2.980682881420838592e-01,0.000000000000000000e+00,-1.972982015287697063e-08
1.758500000000000227e+02,2.980682881436959031e-01,2.980682861783885973e-01,2.980682881400788520e-01,2.980682881436959031e-01,2.980682881420713692e-01,0.000000000000000000e+00,-1.963682809217934368e-08
1.759000000000000057e+02,2.980682881436929055e-01,2.980682861876314815e-01,2.980682881400788520e-01,2.980682881436929055e-01,2.980682881420589347e-01,0.000000000000000000e+00,-1.954427434198760114e-08
1.759500000000000171e+02,2.980682881436850229e-01,2.980682861968308450e-01,2.980682881400788520e-01,2.980682881436850229e-01,2.980682881420465002e-01,0.000000000000000000e+00,-1.945215683627417415e-08
1.760000000000000000e+02,2.980682881436721998e-01,2.980682862059867988e-01,2.980682881400788520e-01,2.980682881436721998e-01,2.980682881420341213e-01,0.000000000000000000e+00,-1.936047351875060925e-08
1.760500000000000114e+02,2.980682881436544918e-01,2.980682862150996204e-01,2.980682881400788520e-01,2.980682881436544918e-01,2.980682881420218533e-01,0.000000000000000000e+00,-1.926922234282124946e-08
1.761000000000000227e+02,2.980682881436320097e-01,2.980682862241695319e-01,2.980682881400788520e-01,2.980682881436320097e-01,2.980682881420096408e-01,0.000000000000000000e+00,-1.917840127153810010e-08
1.761500000000000057e+02,2.980682881436050868e-01,2.980682862331967553e-01,2.980682881400788520e-01,2.980682881436050868e-01,2.980682881419975949e-01,0.000000000000000000e+00,-1.908800827755495329e-08
1.762000000000000171e+02,2.980682881435741116e-01,2.980682862421815127e-01,2.980682881400788520e-01,2.980682881435741116e-01,2.980682881419856600e-01,0.000000000000000000e+00,-1.899804134308226362e-08
1.762500000000000000e+02,2.980682881435394171e-01,2.980682862511240261e-01,2.980682881400788520e-01,2.980682881435394171e-01,2.980682881419738917e-01,0.000000000000000000e+00,-1.890849845984226862e-08
1.763000000000000114e+02,2.980682881435015585e-01,2.980682862600244620e-01,2.980682881400788520e-01,2.980682881435015585e-01,2.980682881419622343e-01,0.000000000000000000e+00,-1.881937762902384787e-08
1.763500000000000227e+02,2.980682881434610354e-01,2.980682862688830981e-01,2.980682881400788520e-01,2.980682881434610354e-01,2.980682881419507435e-01,0.000000000000000000e+00,-1.873067686123831849e-08
1.764000000000000057e+02,2.980682881434184583e-01,2.980682862777000453e-01,2.980682881400788520e-01,2.980682881434184583e-01,2.980682881419394747e-01,0.000000000000000000e+00,-1.864239417647478720e-08
1.764500000000000171e+02,2.980682881433743825e-01,2.980682862864755811e-01,2.980682881400788520e-01,2.980682881433743825e-01,2.980682881419283170e-01,0.000000000000000000e+00,-1.855452760405583993e-08
1.765000000000000000e+02,2.980682881433294740e-01,2.980682862952098722e-01,2.980682881400788520e-01,2.980682881433294740e-01,2.980682881419173813e-01,0.000000000000000000e+00,-1.846707518259396263e-08
1.765500000000000114e+02,2.980682881432842879e-01,2.980682863039030850e-01,2.980682881400788520e-01,2.980682881432842879e-01,2.980682881419065566e-01,0.000000000000000000e+00,-1.838003495994721764e-08
1.766000000000000227e+02,2.980682881432393794e-01,2.980682863125554416e-01,2.980682881400788520e-01,2.980682881432393794e-01,2.980682881418958985e-01,0.000000000000000000e+00,-1.829340499317612439e-08
1.766500000000000057e+02,2.980682881431953590e-01,2.980682863211671085e-01,2.980682881400788520e-01,2.980682881431953590e-01,2.980682881418854069e-01,0.000000000000000000e+00,-1.820718334850009678e-08
1.767000000000000171e+02,2.980682881431526710e-01,2.980682863297382523e-01,2.980682881400788520e-01,2.980682881431526710e-01,2.980682881418750818e-01,0.000000000000000000e+00,-1.812136810125411879e-08
1.767500000000000000e+02,2.980682881431117592e-01,2.980682863382690950e-01,2.980682881400788520e-01,2.980682881431117592e-01,2.980682881418648122e-01,0.000000000000000000e+00,-1.803595733584608836e-08
1.768000000000000114e+02,2.980682881430731235e-01,2.980682863467598032e-01,2.980682881400788520e-01,2.980682881430731235e-01,2.980682881418547092e-01,0.000000000000000000e+00,-1.795094914571364196e-08
1.768500000000000227e+02,2.980682881430369302e-01,2.980682863552105433e-01,2.980682881400788520e-01,2.980682881430369302e-01,2.980682881418446617e-01,0.000000000000000000e+00,-1.786634163328199146e-08
1.769000000000000057e+02,2.980682881430036235e-01,2.980682863636214264e-01,2.980682881400788520e-01,2.980682881430036235e-01,2.980682881418347252e-01,0.000000000000000000e+00,-1.778213290992129793e-08
1.769500000000000171e+02,2.980682881429732589e-01,2.980682863719927300e-01,2.980682881400788520e-01,2.980682881429732589e-01,2.980682881418248442e-01,0.000000000000000000e+00,-1.769832109590434970e-08
1.770000000000000000e+02,2.980682881429460029e-01,2.980682863803245652e-01,2.980682881400788520e-01,2.980682881429460029e-01,2.980682881418149632e-01,0.000000000000000000e+00,-1.761490432036502803e-08
1.770500000000000114e+02,2.980682881429218556e-01,2.980682863886170986e-01,2.980682881400788520e-01,2.980682881429218556e-01,2.980682881418051378e-01,0.000000000000000000e+00,-1.753188072125598190e-08
1.771000000000000227e+02,2.980682881429008724e-01,2.980682863968704965e-01,2.980682881400788520e-01,2.980682881429008724e-01,2.980682881417953678e-01,0.000000000000000000e+00,-1.744924844530746748e-08
1.771500000000000057e+02,2.980682881428828868e-01,2.980682864050849812e-01,2.980682881400788520e-01,2.980682881428828868e-01,2.980682881417855978e-01,0.000000000000000000e+00,-1.736700564798582042e-08
1.772000000000000171e+02,2.980682881428677877e-01,2.980682864132607190e-01,2.980682881400788520e-01,2.980682881428677877e-01,2.980682881417757724e-01,0.000000000000000000e+00,-1.728515049345200081e-08
1.772500000000000000e+02,2.980682881428554087e-01,2.980682864213978212e-01,2.980682881400788520e-01,2.980682881428554087e-01,2.980682881417659469e-01,0.000000000000000000e+00,-1.720368115452111429e-08
1.773000000000000114e+02,2.980682881428455278e-01,2.980682864294965650e-01,2.980682881400788520e-01,2.980682881428455278e-01,2.980682881417561214e-01,0.000000000000000000e+00,-1.712259581262094384e-08
1.773500000000000227e+02,2.980682881428377562e-01,2.980682864375570063e-01,2.980682881400788520e-01,2.980682881428377562e-01,2.980682881417462959e-01,0.000000000000000000e+00,-1.704189265775192744e-08
1.774000000000000057e+02,2.980682881428318165e-01,2.980682864455794223e-01,2.980682881400788520e-01,2.980682881428318165e-01,2.980682881417364150e-01,0.000000000000000000e+00,-1.696156988844652039e-08
1.774500000000000171e+02,2.980682881428274866e-01,2.980682864535639243e-01,2.980682881400788520e-01,2.980682881428274866e-01,2.980682881417265340e-01,0.000000000000000000e+00,-1.688162571172866672e-08
1.775000000000000000e+02,2.980682881428243225e-01,2.980682864615107897e-01,2.980682881400788520e-01,2.980682881428243225e-01,2.980682881417165975e-01,0.000000000000000000e+00,-1.680205834307433279e-08
1.775500000000000114e+02,2.980682881428220465e-01,2.980682864694200740e-01,2.980682881400788520e-01,2.980682881428220465e-01,2.980682881417067165e-01,0.000000000000000000e+00,-1.672286600637109453e-08
1.776000000000000227e+02,2.980682881428202702e-01,2.980682864772920548e-01,2.980682881400788520e-01,2.980682881428202702e-01,2.980682881416967800e-01,0.000000000000000000e+00,-1.664404693387890260e-08
1.776500000000000057e+02,2.980682881428187159e-01,2.980682864851268987e-01,2.980682881400788520e-01,2.980682881428187159e-01,2.980682881416868435e-01,0.000000000000000000e+00,-1.656559936619044062e-08
1.777000000000000171e+02,2.980682881428171060e-01,2.980682864929247722e-01,2.980682881400788520e-01,2.980682881428171060e-01,2.980682881416769625e-01,0.000000000000000000e+00,-1.648752155219169509e-08
1.777500000000000000e+02,2.980682881428151076e-01,2.980682865006858973e-01,2.980682881400788520e-01,2.980682881428151076e-01,2.980682881416670815e-01,0.000000000000000000e+00,-1.640981174902322683e-08
1.778000000000000114e+02,2.980682881428124986e-01,2.980682865084104405e-01,2.980682881400788520e-01,2.980682881428124986e-01,2.980682881416572561e-01,0.000000000000000000e+00,-1.633246822204089640e-08
1.778500000000000227e+02,2.980682881428091124e-01,2.980682865160985129e-01,2.980682881400788520e-01,2.980682881428091124e-01,2.980682881416474306e-01,0.000000000000000000e+00,-1.625548924477736054e-08
1.779000000000000057e+02,2.980682881428047271e-01,2.980682865237504475e-01,2.980682881400788520e-01,2.980682881428047271e-01,2.980682881416377161e-01,0.000000000000000000e+00,-1.617887309890353544e-08
1.779500000000000171e+02,2.980682881427992870e-01,2.980682865313662999e-01,2.980682881400788520e-01,2.980682881427992870e-01,2.980682881416281127e-01,0.000000000000000000e+00,-1.610261807419001376e-08
1.780000000000000000e+02,2.980682881427925701e-01,2.980682865389462921e-01,2.980682881400788520e-01,2.980682881427925701e-01,2.980682881416185093e-01,0.000000000000000000e+00,-1.602672246846923599e-08
1.780500000000000114e+02,2.980682881427846320e-01,2.980682865464905906e-01,2.980682881400788520e-01,2.980682881427846320e-01,2.980682881416090724e-01,0.000000000000000000e+00,-1.595118458759716553e-08
1.781000000000000227e+02,2.980682881427754172e-01,2.980682865539994730e-01,2.980682881400788520e-01,2.980682881427754172e-01,2.980682881415997465e-01,0.000000000000000000e+00,-1.587600274541569828e-08
1.781500000000000057e+02,2.980682881427649256e-01,2.980682865614729393e-01,2.980682881400788520e-01,2.980682881427649256e-01,2.980682881415904761e-01,0.000000000000000000e+00,-1.580117526371500276e-08
1.782000000000000171e+02,2.980682881427532127e-01,2.980682865689113226e-01,2.980682881400788520e-01,2.980682881427532127e-01,2.980682881415813723e-01,0.000000000000000000e+00,-1.572670047219586686e-08
1.782500000000000000e+02,2.980682881427402786e-01,2.980682865763146783e-01,2.980682881400788520e-01,2.980682881427402786e-01,2.980682881415723240e-01,0.000000000000000000e+00,-1.565257670843269309e-08
1.783000000000000114e+02,2.980682881427263453e-01,2.980682865836832285e-01,2.980682881400788520e-01,2.980682881427263453e-01,2.980682881415634422e-01,0.000000000000000000e+00,-1.557880231783622580e-08
1.783500000000000227e+02,2.980682881427114128e-01,2.980682865910171397e-01,2.980682881400788520e-01,2.980682881427114128e-01,2.980682881415547270e-01,0.000000000000000000e+00,-1.550537565361652662e-08
1.784000000000000057e+02,2.980682881426955921e-01,2.980682865983165786e-01,2.980682881400788520e-01,2.980682881426955921e-01,2.980682881415460672e-01,0.000000000000000000e+00,-1.543229507674649574e-08
1.784500000000000171e+02,2.980682881426791053e-01,2.980682866055816560e-01,2.980682881400788520e-01,2.980682881426791053e-01,2.980682881415375185e-01,0.000000000000000000e+00,-1.535955895592501276e-08
1.785000000000000000e+02,2.980682881426619524e-01,2.980682866128125386e-01,2.980682881400788520e-01,2.980682881426619524e-01,2.980682881415290808e-01,0.000000000000000000e+00,-1.528716566754063012e-08
1.785500000000000114e+02,2.980682881426444109e-01,2.980682866200093928e-01,2.980682881400788520e-01,2.980682881426444109e-01,2.980682881415207541e-01,0.000000000000000000e+00,-1.521511359563532267e-08
1.786000000000000227e+02,2.980682881426264252e-01,2.980682866271724407e-01,2.980682881400788520e-01,2.980682881426264252e-01,2.980682881415125385e-01,0.000000000000000000e+00,-1.514340113186836310e-08
1.786500000000000057e+02,2.980682881426082731e-01,2.980682866343016824e-01,2.980682881400788520e-01,2.980682881426082731e-01,2.980682881415043783e-01,0.000000000000000000e+00,-1.507202667548059430e-08
1.787000000000000171e+02,2.980682881425899544e-01,2.980682866413973953e-01,2.980682881400788520e-01,2.980682881425899544e-01,2.980682881414962737e-01,0.000000000000000000e+00,-1.500098863325821875e-08
1.787500000000000000e+02,2.980682881425715802e-01,2.980682866484596905e-01,2.980682881400788520e-01,2.980682881425715802e-01,2.980682881414882246e-01,0.000000000000000000e+00,-1.493028541949789807e-08
1.788000000000000114e+02,2.980682881425532060e-01,2.980682866554886790e-01,2.980682881400788520e-01,2.980682881425532060e-01,2.980682881414802310e-01,0.000000000000000000e+00,-1.485991545597062348e-08
1.788500000000000227e+02,2.980682881425348874e-01,2.980682866624845273e-01,2.980682881400788520e-01,2.980682881425348874e-01,2.980682881414722374e-01,0.000000000000000000e+00,-1.478987717188710154e-08
1.789000000000000057e+02,2.980682881425167352e-01,2.980682866694474020e-01,2.980682881400788520e-01,2.980682881425167352e-01,2.980682881414642993e-01,0.000000000000000000e+00,-1.472016900386232439e-08
1.789500000000000171e+02,2.980682881424986941e-01,2.980682866763774141e-01,2.980682881400788520e-01,2.980682881424986941e-01,2.980682881414563612e-01,0.000000000000000000e+00,-1.465078939588061640e-08
1.790000000000000000e+02,2.980682881424807640e-01,2.980682866832747302e-01,2.980682881400788520e-01,2.980682881424807640e-01,2.980682881414484231e-01,0.000000000000000000e+00,-1.458173679926117216e-08
1.790500000000000114e+02,2.980682881424630559e-01,2.980682866901395167e-01,2.980682881400788520e-01,2.980682881424630559e-01,2.980682881414404850e-01,0.000000000000000000e+00,-1.451300967262312465e-08
1.791000000000000227e+02,2.980682881424454034e-01,2.980682866969718847e-01,2.980682881400788520e-01,2.980682881424454034e-01,2.980682881414324914e-01,0.000000000000000000e+00,-1.444460648185141742e-08
1.791500000000000057e+02,2.980682881424279174e-01,2.980682867037719452e-01,2.980682881400788520e-01,2.980682881424279174e-01,2.980682881414244978e-01,0.000000000000000000e+00,-1.437652570006244020e-08
1.792000000000000171e+02,2.980682881424104869e-01,2.980682867105399203e-01,2.980682881400788520e-01,2.980682881424104869e-01,2.980682881414165042e-01,0.000000000000000000e+00,-1.430876580756975055e-08
1.792500000000000000e+02,2.980682881423931119e-01,2.980682867172759765e-01,2.980682881400788520e-01,2.980682881423931119e-01,2.980682881414084551e-01,0.000000000000000000e+00,-1.424132529185053329e-08
1.793000000000000114e+02,2.980682881423757924e-01,2.980682867239801692e-01,2.980682881400788520e-01,2.980682881423757924e-01,2.980682881414004060e-01,0.000000000000000000e+00,-1.417420264751136854e-08
1.793500000000000227e+02,2.980682881423584729e-01,2.980682867306527206e-01,2.980682881400788520e-01,2.980682881423584729e-01,2.980682881413923568e-01,0.000000000000000000e+00,-1.410739637625501041e-08
1.794000000000000057e+02,2.980682881423412089e-01,2.980682867372937972e-01,2.980682881400788520e-01,2.980682881423412089e-01,2.980682881413842522e-01,0.000000000000000000e+00,-1.404090498684677042e-08
1.794500000000000171e+02,2.980682881423238895e-01,2.980682867439034545e-01,2.980682881400788520e-01,2.980682881423238895e-01,2.980682881413762031e-01,0.000000000000000000e+00,-1.397472699508106467e-08
1.795000000000000000e+02,2.980682881423065700e-01,2.980682867504820255e-01,2.980682881400788520e-01,2.980682881423065700e-01,2.980682881413680985e-01,0.000000000000000000e+00,-1.390886092374863762e-08
1.795500000000000114e+02,2.980682881422893060e-01,2.980682867570294547e-01,2.980682881400788520e-01,2.980682881422893060e-01,2.980682881413599938e-01,0.000000000000000000e+00,-1.384330530260317874e-08
1.796000000000000227e+02,2.980682881422720421e-01,2.980682867635460753e-01,2.980682881400788520e-01,2.980682881422720421e-01,2.980682881413519447e-01,0.000000000000000000e+00,-1.377805866832888046e-08
1.796500000000000057e+02,2.980682881422549446e-01,2.980682867700319427e-01,2.980682881400788520e-01,2.980682881422549446e-01,2.980682881413438956e-01,0.000000000000000000e+00,-1.371311956450757765e-08
1.797000000000000171e+02,2.980682881422379582e-01,2.980682867764872790e-01,2.980682881400788520e-01,2.980682881422379582e-01,2.980682881413359575e-01,0.000000000000000000e+00,-1.364848654158609212e-08
1.797500000000000000e+02,2.980682881422211938e-01,2.980682867829121951e-01,2.980682881400788520e-01,2.980682881422211938e-01,2.980682881413280194e-01,0.000000000000000000e+00,-1.358415815684427870e-08
1.798000000000000114e+02,2.980682881422047070e-01,2.980682867893068577e-01,2.980682881400788520e-01,2.980682881422047070e-01,2.980682881413201368e-01,0.000000000000000000e+00,-1.352013297436235153e-08
1.798500000000000227e+02,2.980682881421886088e-01,2.980682867956713777e-01,2.980682881400788520e-01,2.980682881421886088e-01,2.980682881413123653e-01,0.000000000000000000e+00,-1.345640956498924447e-08
1.799000000000000057e+02,2.980682881421730102e-01,2.980682868020059773e-01,2.980682881400788520e-01,2.980682881421730102e-01,2.980682881413046492e-01,0.000000000000000000e+00,-1.339298650631052140e-08
1.799500000000000171e+02,2.980682881421580221e-01,2.980682868083108228e-01,2.980682881400788520e-01,2.980682881421580221e-01,2.980682881412970442e-01,0.000000000000000000e+00,-1.332986238261650998e-08
1.800000000000000000e+02,2.980682881421436448e-01,2.980682868145859699e-01,2.980682881400788520e-01,2.980682881421436448e-01,2.980682881412895502e-01,0.000000000000000000e+00,-1.326703578487099443e-08
1.800500000000000114e+02,2.980682881421301000e-01,2.980682868208316405e-01,2.980682881400788520e-01,2.980682881421301000e-01,2.980682881412821672e-01,0.000000000000000000e+00,-1.320450531067948992e-08
1.801000000000000227e+02,2.980682881421173880e-01,2.980682868270478902e-01,2.980682881400788520e-01,2.980682881421173880e-01,2.980682881412748952e-01,0.000000000000000000e+00,-1.314226956425810086e-08
1.801500000000000057e+02,2.980682881421056196e-01,2.980682868332349966e-01,2.980682881400788520e-01,2.980682881421056196e-01,2.980682881412677343e-01,0.000000000000000000e+00,-1.308032715640240232e-08
1.802000000000000171e+02,2.980682881420948505e-01,2.980682868393930152e-01,2.980682881400788520e-01,2.980682881420948505e-01,2.980682881412606844e-01,0.000000000000000000e+00,-1.301867670445617597e-08
1.802500000000000000e+02,2.980682881420851360e-01,2.980682868455220569e-01,2.980682881400788520e-01,2.980682881420851360e-01,2.980682881412537455e-01,0.000000000000000000e+00,-1.295731683228091189e-08
1.803000000000000114e+02,2.980682881420765318e-01,2.980682868516222883e-01,2.980682881400788520e-01,2.980682881420765318e-01,2.980682881412469176e-01,0.000000000000000000e+00,-1.289624617022472978e-08
1.803500000000000227e+02,2.980682881420690378e-01,2.980682868576938760e-01,2.980682881400788520e-01,2.980682881420690378e-01,2.980682881412402008e-01,0.000000000000000000e+00,-1.283546335509209581e-08
1.804000000000000057e+02,2.980682881420625985e-01,2.980682868637369309e-01,2.980682881400788520e-01,2.980682881420625985e-01,2.980682881412335949e-01,0.000000000000000000e+00,-1.277496703011329313e-08
1.804500000000000171e+02,2.980682881420572139e-01,2.980682868697515087e-01,2.980682881400788520e-01,2.980682881420572139e-01,2.980682881412271001e-01,0.000000000000000000e+00,-1.271475584491392198e-08
1.805000000000000000e+02,2.980682881420528840e-01,2.980682868757378312e-01,2.980682881400788520e-01,2.980682881420528840e-01,2.980682881412206608e-01,0.000000000000000000e+00,-1.265482845548517417e-08
1.805500000000000114e+02,2.980682881420493868e-01,2.980682868816960096e-01,2.980682881400788520e-01,2.980682881420493868e-01,2.980682881412143326e-01,0.000000000000000000e+00,-1.259518352415338624e-08
1.806000000000000227e+02,2.980682881420466668e-01,2.980682868876260994e-01,2.980682881400788520e-01,2.980682881420466668e-01,2.980682881412080598e-01,0.000000000000000000e+00,-1.253581971955050078e-08
1.806500000000000057e+02,2.980682881420446684e-01,2.980682868935282115e-01,2.980682881400788520e-01,2.980682881420446684e-01,2.980682881412017871e-01,0.000000000000000000e+00,-1.247673571658423338e-08
1.807000000000000171e+02,2.980682881420431141e-01,2.980682868994025680e-01,2.980682881400788520e-01,2.980682881420431141e-01,2.980682881411956253e-01,0.000000000000000000e+00,-1.241793019640831231e-08
1.807500000000000000e+02,2.980682881420418928e-01,2.980682869052492245e-01,2.980682881400788520e-01,2.980682881420418928e-01,2.980682881411894081e-01,0.000000000000000000e+00,-1.235940184639341138e-08
1.808000000000000114e+02,2.980682881420408381e-01,2.980682869110682920e-01,2.980682881400788520e-01,2.980682881420408381e-01,2.980682881411832463e-01,0.000000000000000000e+00,-1.230114936009739463e-08
1.808500000000000227e+02,2.980682881420397279e-01,2.980682869168599369e-01,2.980682881400788520e-01,2.980682881420397279e-01,2.980682881411770846e-01,0.000000000000000000e+00,-1.224317143723651223e-08
1.809000000000000057e+02,2.980682881420383956e-01,2.980682869226242149e-01,2.980682881400788520e-01,2.980682881420383956e-01,2.980682881411709229e-01,0.000000000000000000e+00,-1.218546678365623740e-08
1.809500000000000171e+02,2.980682881420365637e-01,2.980682869283612924e-01,2.980682881400788520e-01,2.980682881420365637e-01,2.980682881411647056e-01,0.000000000000000000e+00,-1.212803411130219099e-08
1.810000000000000000e+02,2.980682881420340657e-01,2.980682869340712804e-01,2.980682881400788520e-01,2.980682881420340657e-01,2.980682881411584884e-01,0.000000000000000000e+00,-1.207087213819171466e-08
1.810500000000000114e+02,2.980682881420307351e-01,2.980682869397542345e-01,2.980682881400788520e-01,2.980682881420307351e-01,2.980682881411522156e-01,0.000000000000000000e+00,-1.201397958838502534e-08
1.811000000000000227e+02,2.980682881420264052e-01,2.980682869454103767e-01,2.980682881400788520e-01,2.980682881420264052e-01,2.980682881411458873e-01,0.000000000000000000e+00,-1.195735519195667923e-08
1.811500000000000057e+02,2.980682881420207986e-01,2.980682869510397626e-01,2.980682881400788520e-01,2.980682881420207986e-01,2.980682881411395591e-01,0.000000000000000000e+00,-1.190099768496744101e-08
1.812000000000000171e+02,2.980682881420139152e-01,2.980682869566426141e-01,2.980682881400788520e-01,2.980682881420139152e-01,2.980682881411331753e-01,0.000000000000000000e+00,-1.184490580943589833e-08
1.812500000000000000e+02,2.980682881420055885e-01,2.980682869622189313e-01,2.980682881400788520e-01,2.980682881420055885e-01,2.980682881411267360e-01,0.000000000000000000e+00,-1.178907831331032440e-08
1.813000000000000114e+02,2.980682881419957075e-01,2.980682869677688807e-01,2.980682881400788520e-01,2.980682881419957075e-01,2.980682881411202412e-01,0.000000000000000000e+00,-1.173351395044091287e-08
1.813500000000000227e+02,2.980682881419842722e-01,2.980682869732926288e-01,2.980682881400788520e-01,2.980682881419842722e-01,2.980682881411137464e-01,0.000000000000000000e+00,-1.167821148055185056e-08
1.814000000000000057e+02,2.980682881419712271e-01,2.980682869787902312e-01,2.980682881400788520e-01,2.980682881419712271e-01,2.980682881411071961e-01,0.000000000000000000e+00,-1.162316966921349110e-08
1.814500000000000171e+02,2.980682881419565722e-01,2.980682869842619098e-01,2.980682881400788520e-01,2.980682881419565722e-01,2.980682881411006457e-01,0.000000000000000000e+00,-1.156838728781510759e-08
1.815000000000000000e+02,2.980682881419403629e-01,2.980682869897077758e-01,2.980682881400788520e-01,2.980682881419403629e-01,2.980682881410940954e-01,0.000000000000000000e+00,-1.151386311353720192e-08
1.815500000000000114e+02,2.980682881419227659e-01,2.980682869951279401e-01,2.980682881400788520e-01,2.980682881419227659e-01,2.980682881410875451e-01,0.000000000000000000e+00,-1.145959592932425741e-08
1.816000000000000227e+02,2.980682881419038366e-01,2.980682870005225138e-01,2.980682881400788520e-01,2.980682881419038366e-01,2.980682881410809393e-01,0.000000000000000000e+00,-1.140558452385765532e-08
1.816500000000000057e+02,2.980682881418836860e-01,2.980682870058916634e-01,2.980682881400788520e-01,2.980682881418836860e-01,2.980682881410744445e-01,0.000000000000000000e+00,-1.135182769152859785e-08
1.817000000000000171e+02,2.980682881418625918e-01,2.980682870112354999e-01,2.980682881400788520e-01,2.980682881418625918e-01,2.980682881410678942e-01,0.000000000000000000e+00,-1.129832423241110239e-08
1.817500000000000000e+02,2.980682881418407759e-01,2.980682870165541343e-01,2.980682881400788520e-01,2.980682881418407759e-01,2.980682881410614549e-01,0.000000000000000000e+00,-1.124507295223536300e-08
1.818000000000000114e+02,2.980682881418183494e-01,2.980682870218477887e-01,2.980682881400788520e-01,2.980682881418183494e-01,2.980682881410550156e-01,0.000000000000000000e+00,-1.119207266236090836e-08
1.818500000000000227e+02,2.980682881417957009e-01,2.980682870271164631e-01,2.980682881400788520e-01,2.980682881417957009e-01,2.980682881410486873e-01,0.000000000000000000e+00,-1.113932217975027598e-08
1.819000000000000057e+02,2.980682881417729413e-01,2.980682870323604350e-01,2.980682881400788520e-01,2.980682881417729413e-01,2.980682881410424145e-01,0.000000000000000000e+00,-1.108682032694246459e-08
1.819500000000000171e+02,2.980682881417504593e-01,2.980682870375796489e-01,2.980682881400788520e-01,2.980682881417504593e-01,2.980682881410362528e-01,0.000000000000000000e+00,-1.103456593202661664e-08
1.820000000000000000e+02,2.980682881417285324e-01,2.980682870427743825e-01,2.980682881400788520e-01,2.980682881417285324e-01,2.980682881410302021e-01,0.000000000000000000e+00,-1.098255782861599347e-08
1.820500000000000114e+02,2.980682881417072716e-01,2.980682870479447466e-01,2.980682881400788520e-01,2.980682881417072716e-01,2.980682881410242069e-01,0.000000000000000000e+00,-1.093079485582176865e-08
1.821000000000000227e+02,2.980682881416870655e-01,2.980682870530907413e-01,2.980682881400788520e-01,2.980682881416870655e-01,2.980682881410183227e-01,0.000000000000000000e+00,-1.087927585822726618e-08
1.821500000000000057e+02,2.980682881416681362e-01,2.980682870582125887e-01,2.980682881400788520e-01,2.980682881416681362e-01,2.980682881410125495e-01,0.000000000000000000e+00,-1.082799968586211284e-08
1.822000000000000171e+02,2.980682881416505947e-01,2.980682870633103998e-01,2.980682881400788520e-01,2.980682881416505947e-01,2.980682881410068874e-01,0.000000000000000000e+00,-1.077696519417641685e-08
1.822500000000000000e+02,2.980682881416347185e-01,2.980682870683842300e-01,2.980682881400788520e-01,2.980682881416347185e-01,2.980682881410013918e-01,0.000000000000000000e+00,-1.072617124401547935e-08
1.823000000000000114e+02,2.980682881416206187e-01,2.980682870734342460e-01,2.980682881400788520e-01,2.980682881416206187e-01,2.980682881409959517e-01,0.000000000000000000e+00,-1.067561670159410874e-08
1.823500000000000227e+02,2.980682881416084062e-01,2.980682870784605587e-01,2.980682881400788520e-01,2.980682881416084062e-01,2.980682881409905671e-01,0.000000000000000000e+00,-1.062530043847149265e-08
1.824000000000000057e+02,2.980682881415981367e-01,2.980682870834632237e-01,2.980682881400788520e-01,2.980682881415981367e-01,2.980682881409853491e-01,0.000000000000000000e+00,-1.057522133152591097e-08
1.824500000000000171e+02,2.980682881415898655e-01,2.980682870884423519e-01,2.980682881400788520e-01,2.980682881415898655e-01,2.980682881409801865e-01,0.000000000000000000e+00,-1.052537826292959622e-08
1.825000000000000000e+02,2.980682881415835372e-01,2.980682870933981099e-01,2.980682881400788520e-01,2.980682881415835372e-01,2.980682881409751350e-01,0.000000000000000000e+00,-1.047577012012396441e-08
1.825500000000000114e+02,2.980682881415792074e-01,2.980682870983305532e-01,2.980682881400788520e-01,2.980682881415792074e-01,2.980682881409701390e-01,0.000000000000000000e+00,-1.042639579579452836e-08
1.826000000000000227e+02,2.980682881415766539e-01,2.980682871032397929e-01,2.980682881400788520e-01,2.980682881415766539e-01,2.980682881409651985e-01,0.000000000000000000e+00,-1.037725418784638334e-08
1.826500000000000057e+02,2.980682881415758212e-01,2.980682871081258845e-01,2.980682881400788520e-01,2.980682881415758212e-01,2.980682881409603135e-01,0.000000000000000000e+00,-1.032834419937954549e-08
1.827000000000000171e+02,2.980682881415765428e-01,2.980682871129889944e-01,2.980682881400788520e-01,2.980682881415765428e-01,2.980682881409554286e-01,0.000000000000000000e+00,-1.027966473866431348e-08
1.827500000000000000e+02,2.980682881415786523e-01,2.980682871178291227e-01,2.980682881400788520e-01,2.980682881415786523e-01,2.980682881409505991e-01,0.000000000000000000e+00,-1.023121471911714456e-08
1.828000000000000114e+02,2.980682881415818164e-01,2.980682871226464914e-01,2.980682881400788520e-01,2.980682881415818164e-01,2.980682881409458251e-01,0.000000000000000000e+00,-1.018299305927610549e-08
1.828500000000000227e+02,2.980682881415858687e-01,2.980682871274411005e-01,2.980682881400788520e-01,2.980682881415858687e-01,2.980682881409409957e-01,0.000000000000000000e+00,-1.013499868277702168e-08
1.829000000000000057e+02,2.980682881415904761e-01,2.980682871322131167e-01,2.980682881400788520e-01,2.980682881415904761e-01,2.980682881409361662e-01,0.000000000000000000e+00,-1.008723051832927048e-08
1.829500000000000171e+02,2.980682881415954166e-01,2.980682871369625953e-01,2.980682881400788520e-01,2.980682881415954166e-01,2.980682881409313367e-01,0.000000000000000000e+00,-1.003968749969180628e-08
1.830000000000000000e+02,2.980682881416003571e-01,2.980682871416896473e-01,2.980682881400788520e-01,2.980682881416003571e-01,2.980682881409265073e-01,0.000000000000000000e+00,-9.992368565649577507e-09
1.830500000000000114e+02,2.980682881416050756e-01,2.980682871463943284e-01,2.980682881400788520e-01,2.980682881416050756e-01,2.980682881409216223e-01,0.000000000000000000e+00,-9.945272659989593020e-09
1.831000000000000227e+02,2.980682881416091834e-01,2.980682871510768051e-01,2.980682881400788520e-01,2.980682881416091834e-01,2.980682881409166818e-01,0.000000000000000000e+00,-9.898398731477536056e-09
1.831500000000000057e+02,2.980682881416124586e-01,2.980682871557371882e-01,2.980682881400788520e-01,2.980682881416124586e-01,2.980682881409117413e-01,0.000000000000000000e+00,-9.851745733834224323e-09
1.832000000000000171e+02,2.980682881416146790e-01,2.980682871603754780e-01,2.980682881400788520e-01,2.980682881416146790e-01,2.980682881409067453e-01,0.000000000000000000e+00,-9.805312625712161081e-09
1.832500000000000000e+02,2.980682881416155672e-01,2.980682871649918408e-01,2.980682881400788520e-01,2.980682881416155672e-01,2.980682881409016938e-01,0.000000000000000000e+00,-9.759098370672519670e-09
1.833000000000000114e+02,2.980682881416150121e-01,2.980682871695864433e-01,2.980682881400788520e-01,2.980682881416150121e-01,2.980682881408966423e-01,0.000000000000000000e+00,-9.713101937161717755e-09
1.833500000000000227e+02,2.980682881416127361e-01,2.980682871741592854e-01,2.980682881400788520e-01,2.980682881416127361e-01,2.980682881408914797e-01,0.000000000000000000e+00,-9.667322298488661589e-09
1.834000000000000057e+02,2.980682881416086283e-01,2.980682871787105337e-01,2.980682881400788520e-01,2.980682881416086283e-01,2.980682881408863727e-01,0.000000000000000000e+00,-9.621758432801707377e-09
1.834500000000000171e+02,2.980682881416026331e-01,2.980682871832402436e-01,2.980682881400788520e-01,2.980682881416026331e-01,2.980682881408811546e-01,0.000000000000000000e+00,-9.576409323065791385e-09
1.835000000000000000e+02,2.980682881415947505e-01,2.980682871877485818e-01,2.980682881400788520e-01,2.980682881415947505e-01,2.980682881408759921e-01,0.000000000000000000e+00,-9.531273957039897544e-09
1.835500000000000114e+02,2.980682881415848695e-01,2.980682871922356592e-01,2.980682881400788520e-01,2.980682881415848695e-01,2.980682881408707741e-01,0.000000000000000000e+00,-9.486351327254275238e-09
1.836000000000000227e+02,2.980682881415731011e-01,2.980682871967015313e-01,2.980682881400788520e-01,2.980682881415731011e-01,2.980682881408655560e-01,0.000000000000000000e+00,-9.441640430988125281e-09
1.836500000000000057e+02,2.980682881415595009e-01,2.980682872011463647e-01,2.980682881400788520e-01,2.980682881415595009e-01,2.980682881408603935e-01,0.000000000000000000e+00,-9.397140270247184977e-09
1.837000000000000171e+02,2.980682881415442353e-01,2.980682872055702148e-01,2.980682881400788520e-01,2.980682881415442353e-01,2.980682881408551754e-01,0.000000000000000000e+00,-9.352849851741251970e-09
1.837500000000000000e+02,2.980682881415273600e-01,2.980682872099731928e-01,2.980682881400788520e-01,2.980682881415273600e-01,2.980682881408500129e-01,0.000000000000000000e+00,-9.308768186862371488e-09
1.838000000000000114e+02,2.980682881415090968e-01,2.980682872143554651e-01,2.980682881400788520e-01,2.980682881415090968e-01,2.980682881408449059e-01,0.000000000000000000e+00,-9.264894291662421404e-09
1.838500000000000227e+02,2.980682881414897234e-01,2.980682872187170873e-01,2.980682881400788520e-01,2.980682881414897234e-01,2.980682881408398543e-01,0.000000000000000000e+00,-9.221227186831402055e-09
1.839000000000000057e+02,2.980682881414694618e-01,2.980682872230582259e-01,2.980682881400788520e-01,2.980682881414694618e-01,2.980682881408348028e-01,0.000000000000000000e+00,-9.177765897675507682e-09
1.839500000000000171e+02,2.980682881414484786e-01,2.980682872273789363e-01,2.980682881400788520e-01,2.980682881414484786e-01,2.980682881408298623e-01,0.000000000000000000e+00,-9.134509454095206145e-09
1.840000000000000000e+02,2.980682881414271623e-01,2.980682872316792742e-01,2.980682881400788520e-01,2.980682881414271623e-01,2.980682881408249774e-01,0.000000000000000000e+00,-9.091456890563838106e-09
1.840500000000000114e+02,2.980682881414057350e-01,2.980682872359594615e-01,2.980682881400788520e-01,2.980682881414057350e-01,2.980682881408201479e-01,0.000000000000000000e+00,-9.048607246105939935e-09
1.841000000000000227e+02,2.980682881413845298e-01,2.980682872402194983e-01,2.980682881400788520e-01,2.980682881413845298e-01,2.980682881408154294e-01,0.000000000000000000e+00,-9.005959564275703922e-09
1.841500000000000057e+02,2.980682881413637686e-01,2.980682872444594955e-01,2.980682881400788520e-01,2.980682881413637686e-01,2.980682881408107665e-01,0.000000000000000000e+00,-8.963512893135819004e-09
1.842000000000000171e+02,2.980682881413437291e-01,2.980682872486796198e-01,2.980682881400788520e-01,2.980682881413437291e-01,2.980682881408062146e-01,0.000000000000000000e+00,-8.921266285236069944e-09
1.842500000000000000e+02,2.980682881413246887e-01,2.980682872528798710e-01,2.980682881400788520e-01,2.980682881413246887e-01,2.980682881408017737e-01,0.000000000000000000e+00,-8.879218797592181360e-09
1.843000000000000114e+02,2.980682881413068697e-01,2.980682872570604158e-01,2.980682881400788520e-01,2.980682881413068697e-01,2.980682881407973883e-01,0.000000000000000000e+00,-8.837369491664858622e-09
1.843500000000000227e+02,2.980682881412903829e-01,2.980682872612213652e-01,2.980682881400788520e-01,2.980682881412903829e-01,2.980682881407931140e-01,0.000000000000000000e+00,-8.795717433338823788e-09
1.844000000000000057e+02,2.980682881412755614e-01,2.980682872653627191e-01,2.980682881400788520e-01,2.980682881412755614e-01,2.980682881407888951e-01,0.000000000000000000e+00,-8.754261692901760551e-09
1.844500000000000171e+02,2.980682881412624052e-01,2.980682872694846441e-01,2.980682881400788520e-01,2.980682881412624052e-01,2.980682881407847318e-01,0.000000000000000000e+00,-8.713001345023813388e-09
1.845000000000000000e+02,2.980682881412510254e-01,2.980682872735871403e-01,2.980682881400788520e-01,2.980682881412510254e-01,2.980682881407806795e-01,0.000000000000000000e+00,-8.671935468736853456e-09
1.845500000000000114e+02,2.980682881412415886e-01,2.980682872776703740e-01,2.980682881400788520e-01,2.980682881412415886e-01,2.980682881407766827e-01,0.000000000000000000e+00,-8.631063147413708087e-09
1.846000000000000227e+02,2.980682881412339835e-01,2.980682872817344009e-01,2.980682881400788520e-01,2.980682881412339835e-01,2.980682881407727414e-01,0.000000000000000000e+00,-8.590383468747974269e-09
1.846500000000000057e+02,2.980682881412282659e-01,2.980682872857793320e-01,2.980682881400788520e-01,2.980682881412282659e-01,2.980682881407688556e-01,0.000000000000000000e+00,-8.549895524733537658e-09
1.847000000000000171e+02,2.980682881412243801e-01,2.980682872898051672e-01,2.980682881400788520e-01,2.980682881412243801e-01,2.980682881407650253e-01,0.000000000000000000e+00,-8.509598411644170990e-09
1.847500000000000000e+02,2.980682881412222152e-01,2.980682872938120731e-01,2.980682881400788520e-01,2.980682881412222152e-01,2.980682881407611950e-01,0.000000000000000000e+00,-8.469491230013569257e-09
1.848000000000000114e+02,2.980682881412216045e-01,2.980682872978001052e-01,2.980682881400788520e-01,2.980682881412216045e-01,2.980682881407574203e-01,0.000000000000000000e+00,-8.429573084615029181e-09
1.848500000000000227e+02,2.980682881412224372e-01,2.980682873017693191e-01,2.980682881400788520e-01,2.980682881412224372e-01,2.980682881407536455e-01,0.000000000000000000e+00,-8.389843084441735849e-09
1.849000000000000057e+02,2.980682881412245466e-01,2.980682873057198257e-01,2.980682881400788520e-01,2.980682881412245466e-01,2.980682881407498708e-01,0.000000000000000000e+00,-8.350300342686617558e-09
1.849500000000000171e+02,2.980682881412276553e-01,2.980682873096516805e-01,2.980682881400788520e-01,2.980682881412276553e-01,2.980682881407460960e-01,0.000000000000000000e+00,-8.310943976722610937e-09
1.850000000000000000e+02,2.980682881412315965e-01,2.980682873135649946e-01,2.980682881400788520e-01,2.980682881412315965e-01,2.980682881407423213e-01,0.000000000000000000e+00,-8.271773108083089854e-09
1.850500000000000114e+02,2.980682881412360929e-01,2.980682873174598235e-01,2.980682881400788520e-01,2.980682881412360929e-01,2.980682881407384910e-01,0.000000000000000000e+00,-8.232786862441999847e-09
1.851000000000000227e+02,2.980682881412409224e-01,2.980682873213362782e-01,2.980682881400788520e-01,2.980682881412409224e-01,2.980682881407347162e-01,0.000000000000000000e+00,-8.193984369594589781e-09
1.851500000000000057e+02,2.980682881412457519e-01,2.980682873251944143e-01,2.980682881400788520e-01,2.980682881412457519e-01,2.980682881407308860e-01,0.000000000000000000e+00,-8.155364763437867221e-09
1.852000000000000171e+02,2.980682881412504703e-01,2.980682873290342871e-01,2.980682881400788520e-01,2.980682881412504703e-01,2.980682881407270002e-01,0.000000000000000000e+00,-8.116927181951159689e-09
1.852500000000000000e+02,2.980682881412547447e-01,2.980682873328560634e-01,2.980682881400788520e-01,2.980682881412547447e-01,2.980682881407231144e-01,0.000000000000000000e+00,-8.078670767177142449e-09
1.853000000000000114e+02,2.980682881412584084e-01,2.980682873366597430e-01,2.980682881400788520e-01,2.980682881412584084e-01,2.980682881407192286e-01,0.000000000000000000e+00,-8.040594665202363369e-09
1.853500000000000227e+02,2.980682881412611840e-01,2.980682873404454925e-01,2.980682881400788520e-01,2.980682881412611840e-01,2.980682881407152873e-01,0.000000000000000000e+00,-8.002698026138421250e-09
1.854000000000000057e+02,2.980682881412629048e-01,2.980682873442133674e-01,2.980682881400788520e-01,2.980682881412629048e-01,2.980682881407113460e-01,0.000000000000000000e+00,-7.964980004102975415e-09
1.854500000000000171e+02,2.980682881412635155e-01,2.980682873479634232e-01,2.980682881400788520e-01,2.980682881412635155e-01,2.980682881407074047e-01,0.000000000000000000e+00,-7.927439757200642800e-09
1.855000000000000000e+02,2.980682881412627383e-01,2.980682873516957709e-01,2.980682881400788520e-01,2.980682881412627383e-01,2.980682881407034079e-01,0.000000000000000000e+00,-7.890076447504520395e-09
1.855500000000000114e+02,2.980682881412605734e-01,2.980682873554104662e-01,2.980682881400788520e-01,2.980682881412605734e-01,2.980682881406994111e-01,0.000000000000000000e+00,-7.852889241037209717e-09
1.856000000000000227e+02,2.980682881412569096e-01,2.980682873591076754e-01,2.980682881400788520e-01,2.980682881412569096e-01,2.980682881406954143e-01,0.000000000000000000e+00,-7.815877307752420317e-09
1.856500000000000057e+02,2.980682881412517471e-01,2.980682873627873986e-01,2.980682881400788520e-01,2.980682881412517471e-01,2.980682881406914175e-01,0.000000000000000000e+00,-7.779039821516320163e-09
1.857000000000000171e+02,2.980682881412450858e-01,2.980682873664498023e-01,2.980682881400788520e-01,2.980682881412450858e-01,2.980682881406874207e-01,0.000000000000000000e+00,-7.742375960089056427e-09
1.857500000000000000e+02,2.980682881412369256e-01,2.980682873700949420e-01,2.980682881400788520e-01,2.980682881412369256e-01,2.980682881406834239e-01,0.000000000000000000e+00,-7.705884905106580671e-09
1.858000000000000114e+02,2.980682881412273777e-01,2.980682873737228733e-01,2.980682881400788520e-01,2.980682881412273777e-01,2.980682881406794826e-01,0.000000000000000000e+00,-7.669565842062153092e-09
1.858500000000000227e+02,2.980682881412164975e-01,2.980682873773337627e-01,2.980682881400788520e-01,2.980682881412164975e-01,2.980682881406755413e-01,0.000000000000000000e+00,-7.633417960288366228e-09
1.859000000000000057e+02,2.980682881412044516e-01,2.980682873809276101e-01,2.980682881400788520e-01,2.980682881412044516e-01,2.980682881406716556e-01,0.000000000000000000e+00,-7.597440452938988347e-09
1.859500000000000171e+02,2.980682881411913510e-01,2.980682873845045266e-01,2.980682881400788520e-01,2.980682881411913510e-01,2.980682881406677698e-01,0.000000000000000000e+00,-7.561632516970825028e-09
1.860000000000000000e+02,2.980682881411773621e-01,2.980682873880646233e-01,2.980682881400788520e-01,2.980682881411773621e-01,2.980682881406639950e-01,0.000000000000000000e+00,-7.525993353126012537e-09
1.860500000000000114e+02,2.980682881411627072e-01,2.980682873916080111e-01,2.980682881400788520e-01,2.980682881411627072e-01,2.980682881406602203e-01,0.000000000000000000e+00,-7.490522165913977012e-09
1.861000000000000227e+02,2.980682881411475527e-01,2.980682873951346901e-01,2.980682881400788520e-01,2.980682881411475527e-01,2.980682881406565010e-01,0.000000000000000000e+00,-7.455218163593837028e-09
1.861500000000000057e+02,2.980682881411321206e-01,2.980682873986447712e-01,2.980682881400788520e-01,2.980682881411321206e-01,2.980682881406528373e-01,0.000000000000000000e+00,-7.420080558156672978e-09
1.862000000000000171e+02,2.980682881411165774e-01,2.980682874021383655e-01,2.980682881400788520e-01,2.980682881411165774e-01,2.980682881406492291e-01,0.000000000000000000e+00,-7.385108565307822098e-09
1.862500000000000000e+02,2.980682881411011453e-01,2.980682874056155285e-01,2.980682881400788520e-01,2.980682881411011453e-01,2.980682881406456763e-01,0.000000000000000000e+00,-7.350301404449594532e-09
1.863000000000000114e+02,2.980682881410859908e-01,2.980682874090763712e-01,2.980682881400788520e-01,2.980682881410859908e-01,2.980682881406421791e-01,0.000000000000000000e+00,-7.315658298663613849e-09
1.863500000000000227e+02,2.980682881410713914e-01,2.980682874125208937e-01,2.980682881400788520e-01,2.980682881410713914e-01,2.980682881406387374e-01,0.000000000000000000e+00,-7.281178474693667936e-09
1.864000000000000057e+02,2.980682881410574026e-01,2.980682874159492624e-01,2.980682881400788520e-01,2.980682881410574026e-01,2.980682881406354068e-01,0.000000000000000000e+00,-7.246861162928353923e-09
1.864500000000000171e+02,2.980682881410442464e-01,2.980682874193614773e-01,2.980682881400788520e-01,2.980682881410442464e-01,2.980682881406320761e-01,0.000000000000000000e+00,-7.212705597383823193e-09
1.865000000000000000e+02,2.980682881410319784e-01,2.980682874227577051e-01,2.980682881400788520e-01,2.980682881410319784e-01,2.980682881406288010e-01,0.000000000000000000e+00,-7.178711015686879604e-09
1.865500000000000114e+02,2.980682881410208207e-01,2.980682874261378901e-01,2.980682881400788520e-01,2.980682881410208207e-01,2.980682881406255813e-01,0.000000000000000000e+00,-7.144876659057727806e-09
1.866000000000000227e+02,2.980682881410108287e-01,2.980682874295021989e-01,2.980682881400788520e-01,2.980682881410108287e-01,2.980682881406223617e-01,0.000000000000000000e+00,-7.111201772293217044e-09
1.866500000000000057e+02,2.980682881410020024e-01,2.980682874328506871e-01,2.980682881400788520e-01,2.980682881410020024e-01,2.980682881406192530e-01,0.000000000000000000e+00,-7.077685603749903813e-09
1.867000000000000171e+02,2.980682881409943974e-01,2.980682874361833545e-01,2.980682881400788520e-01,2.980682881409943974e-01,2.980682881406161444e-01,0.000000000000000000e+00,-7.044327405327228651e-09
1.867500000000000000e+02,2.980682881409880691e-01,2.980682874395003679e-01,2.980682881400788520e-01,2.980682881409880691e-01,2.980682881406130358e-01,0.000000000000000000e+00,-7.011126432450928693e-09
1.868000000000000114e+02,2.980682881409829621e-01,2.980682874428017826e-01,2.980682881400788520e-01,2.980682881409829621e-01,2.980682881406099827e-01,0.000000000000000000e+00,-6.978081944056251688e-09
1.868500000000000227e+02,2.980682881409790208e-01,2.980682874460875986e-01,2.980682881400788520e-01,2.980682881409790208e-01,2.980682881406069296e-01,0.000000000000000000e+00,-6.945193202571596028e-09
1.869000000000000057e+02,2.980682881409761897e-01,2.980682874493579271e-01,2.980682881400788520e-01,2.980682881409761897e-01,2.980682881406038764e-01,0.000000000000000000e+00,-6.912459473901936524e-09
1.869500000000000171e+02,2.980682881409743579e-01,2.980682874526128234e-01,2.980682881400788520e-01,2.980682881409743579e-01,2.980682881406008233e-01,0.000000000000000000e+00,-6.879880027412394951e-09
1.870000000000000000e+02,2.980682881409734697e-01,2.980682874558523987e-01,2.980682881400788520e-01,2.980682881409734697e-01,2.980682881405978257e-01,0.000000000000000000e+00,-6.847454135912044671e-09
1.870500000000000114e+02,2.980682881409734142e-01,2.980682874590766529e-01,2.980682881400788520e-01,2.980682881409734142e-01,2.980682881405947726e-01,0.000000000000000000e+00,-6.815181075637617663e-09
1.871000000000000227e+02,2.980682881409739693e-01,2.980682874622857526e-01,2.980682881400788520e-01,2.980682881409739693e-01,2.980682881405917750e-01,0.000000000000000000e+00,-6.783060126237295915e-09
1.871500000000000057e+02,2.980682881409750795e-01,2.980682874654796422e-01,2.980682881400788520e-01,2.980682881409750795e-01,2.980682881405887219e-01,0.000000000000000000e+00,-6.751090570754727817e-09
1.872000000000000171e+02,2.980682881409765228e-01,2.980682874686584882e-01,2.980682881400788520e-01,2.980682881409765228e-01,2.980682881405856688e-01,0.000000000000000000e+00,-6.719271695613007321e-09
1.872500000000000000e+02,2.980682881409781881e-01,2.980682874718223463e-01,2.980682881400788520e-01,2.980682881409781881e-01,2.980682881405826157e-01,0.000000000000000000e+00,-6.687602790598606792e-09
1.873000000000000114e+02,2.980682881409799090e-01,2.980682874749712163e-01,2.980682881400788520e-01,2.980682881409799090e-01,2.980682881405795626e-01,0.000000000000000000e+00,-6.656083148845736669e-09
1.873500000000000227e+02,2.980682881409815188e-01,2.980682874781052649e-01,2.980682881400788520e-01,2.980682881409815188e-01,2.980682881405764539e-01,0.000000000000000000e+00,-6.624712066820446234e-09
1.874000000000000057e+02,2.980682881409829621e-01,2.980682874812244920e-01,2.980682881400788520e-01,2.980682881409829621e-01,2.980682881405734008e-01,0.000000000000000000e+00,-6.593488844304861681e-09
1.874500000000000171e+02,2.980682881409840168e-01,2.980682874843290087e-01,2.980682881400788520e-01,2.980682881409840168e-01,2.980682881405702922e-01,0.000000000000000000e+00,-6.562412784381693850e-09
1.875000000000000000e+02,2.980682881409845719e-01,2.980682874874188704e-01,2.980682881400788520e-01,2.980682881409845719e-01,2.980682881405671836e-01,0.000000000000000000e+00,-6.531483193418626851e-09
1.875500000000000114e+02,2.980682881409845719e-01,2.980682874904941881e-01,2.980682881400788520e-01,2.980682881409845719e-01,2.980682881405641305e-01,0.000000000000000000e+00,-6.500699381052735631e-09
1.876000000000000227e+02,2.980682881409839058e-01,2.980682874935549620e-01,2.980682881400788520e-01,2.980682881409839058e-01,2.980682881405610218e-01,0.000000000000000000e+00,-6.470060660175255928e-09
1.876500000000000057e+02,2.980682881409825180e-01,2.980682874966013030e-01,2.980682881400788520e-01,2.980682881409825180e-01,2.980682881405579687e-01,0.000000000000000000e+00,-6.439566346916121783e-09
1.877000000000000171e+02,2.980682881409803531e-01,2.980682874996332665e-01,2.980682881400788520e-01,2.980682881409803531e-01,2.980682881405548601e-01,0.000000000000000000e+00,-6.409215760628694130e-09
1.877500000000000000e+02,2.980682881409774110e-01,2.980682875026509637e-01,2.980682881400788520e-01,2.980682881409774110e-01,2.980682881405518070e-01,0.000000000000000000e+00,-6.379008223874658963e-09
1.878000000000000114e+02,2.980682881409735807e-01,2.980682875056544501e-01,2.980682881400788520e-01,2.980682881409735807e-01,2.980682881405487539e-01,0.000000000000000000e+00,-6.348943062408787354e-09
1.878500000000000227e+02,2.980682881409689733e-01,2.980682875086437811e-01,2.980682881400788520e-01,2.980682881409689733e-01,2.980682881405457563e-01,0.000000000000000000e+00,-6.319019605163990790e-09
1.879000000000000057e+02,2.980682881409635887e-01,2.980682875116190123e-01,2.980682881400788520e-01,2.980682881409635887e-01,2.980682881405427032e-01,0.000000000000000000e+00,-6.289237184236308663e-09
1.879500000000000171e+02,2.980682881409574270e-01,2.980682875145802546e-01,2.980682881400788520e-01,2.980682881409574270e-01,2.980682881405397611e-01,0.000000000000000000e+00,-6.259595134869904874e-09
1.880000000000000000e+02,2.980682881409505991e-01,2.980682875175275082e-01,2.980682881400788520e-01,2.980682881409505991e-01,2.980682881405368190e-01,0.000000000000000000e+00,-6.230092795442411845e-09
1.880500000000000114e+02,2.980682881409431051e-01,2.980682875204609394e-01,2.980682881400788520e-01,2.980682881409431051e-01,2.980682881405338769e-01,0.000000000000000000e+00,-6.200729507449933733e-09
1.881000000000000227e+02,2.980682881409351115e-01,2.980682875233805484e-01,2.980682881400788520e-01,2.980682881409351115e-01,2.980682881405309903e-01,0.000000000000000000e+00,-6.171504615492565811e-09
1.881500000000000057e+02,2.980682881409266183e-01,2.980682875262863907e-01,2.980682881400788520e-01,2.980682881409266183e-01,2.980682881405281592e-01,0.000000000000000000e+00,-6.142417467259642522e-09
1.882000000000000171e+02,2.980682881409177920e-01,2.980682875291785772e-01,2.980682881400788520e-01,2.980682881409177920e-01,2.980682881405253282e-01,0.000000000000000000e+00,-6.113467413515127820e-09
1.882500000000000000e+02,2.980682881409086882e-01,2.980682875320571634e-01,2.980682881400788520e-01,2.980682881409086882e-01,2.980682881405225526e-01,0.000000000000000000e+00,-6.084653808083281785e-09
1.883000000000000114e+02,2.980682881408994178e-01,2.980682875349222050e-01,2.980682881400788520e-01,2.980682881408994178e-01,2.980682881405198326e-01,0.000000000000000000e+00,-6.055976007834046817e-09
1.883500000000000227e+02,2.980682881408900919e-01,2.980682875377737573e-01,2.980682881400788520e-01,2.980682881408900919e-01,2.980682881405171125e-01,0.000000000000000000e+00,-6.027433372668844953e-09
1.884000000000000057e+02,2.980682881408808216e-01,2.980682875406118759e-01,2.980682881400788520e-01,2.980682881408808216e-01,2.980682881405144480e-01,0.000000000000000000e+00,-5.999025265506214697e-09
1.884500000000000171e+02,2.980682881408716622e-01,2.980682875434366719e-01,2.980682881400788520e-01,2.980682881408716622e-01,2.980682881405117834e-01,0.000000000000000000e+00,-5.970751052267554564e-09
1.885000000000000000e+02,2.980682881408627249e-01,2.980682875462481451e-01,2.980682881400788520e-01,2.980682881408627249e-01,2.980682881405091744e-01,0.000000000000000000e+00,-5.942610101863068455e-09
1.885500000000000114e+02,2.980682881408540652e-01,2.980682875490464068e-01,2.980682881400788520e-01,2.980682881408540652e-01,2.980682881405065654e-01,0.000000000000000000e+00,-5.914601786177541457e-09
1.886000000000000227e+02,2.980682881408457385e-01,2.980682875518314567e-01,2.980682881400788520e-01,2.980682881408457385e-01,2.980682881405040119e-01,0.000000000000000000e+00,-5.886725480056455620e-09
1.886500000000000057e+02,2.980682881408378559e-01,2.980682875546034061e-01,2.980682881400788520e-01,2.980682881408378559e-01,2.980682881405014584e-01,0.000000000000000000e+00,-5.858980561291963451e-09
1.887000000000000171e+02,2.980682881408304175e-01,2.980682875573623103e-01,2.980682881400788520e-01,2.980682881408304175e-01,2.980682881404989604e-01,0.000000000000000000e+00,-5.831366410608933380e-09
1.887500000000000000e+02,2.980682881408234786e-01,2.980682875601081694e-01,2.980682881400788520e-01,2.980682881408234786e-01,2.980682881404964069e-01,0.000000000000000000e+00,-5.803882411651291355e-09
1.888000000000000114e+02,2.980682881408170393e-01,2.980682875628411499e-01,2.980682881400788520e-01,2.980682881408170393e-01,2.980682881404939089e-01,0.000000000000000000e+00,-5.776527950968072089e-09
1.888500000000000227e+02,2.980682881408111551e-01,2.980682875655611963e-01,2.980682881400788520e-01,2.980682881408111551e-01,2.980682881404914109e-01,0.000000000000000000e+00,-5.749302417999872331e-09
1.889000000000000057e+02,2.980682881408057705e-01,2.980682875682684196e-01,2.980682881400788520e-01,2.980682881408057705e-01,2.980682881404889684e-01,0.000000000000000000e+00,-5.722205205065164331e-09
1.889500000000000171e+02,2.980682881408008855e-01,2.980682875709629309e-01,2.980682881400788520e-01,2.980682881408008855e-01,2.980682881404864704e-01,0.000000000000000000e+00,-5.695235707346682102e-09
1.890000000000000000e+02,2.980682881407965001e-01,2.980682875736446746e-01,2.980682881400788520e-01,2.980682881407965001e-01,2.980682881404840279e-01,0.000000000000000000e+00,-5.668393322878031849e-09
1.890500000000000114e+02,2.980682881407925588e-01,2.980682875763138173e-01,2.980682881400788520e-01,2.980682881407925588e-01,2.980682881404815299e-01,0.000000000000000000e+00,-5.641677452530119587e-09
1.891000000000000227e+02,2.980682881407890616e-01,2.980682875789703590e-01,2.980682881400788520e-01,2.980682881407890616e-01,2.980682881404790874e-01,0.000000000000000000e+00,-5.615087499997908808e-09
1.891500000000000057e+02,2.980682881407858975e-01,2.980682875816143551e-01,2.980682881400788520e-01,2.980682881407858975e-01,2.980682881404766449e-01,0.000000000000000000e+00,-5.588622871787048281e-09
1.892000000000000171e+02,2.980682881407830664e-01,2.980682875842458612e-01,2.980682881400788520e-01,2.980682881407830664e-01,2.980682881404741469e-01,0.000000000000000000e+00,-5.562282977200558576e-09
1.892500000000000000e+02,2.980682881407805129e-01,2.980682875868649884e-01,2.980682881400788520e-01,2.980682881407805129e-01,2.980682881404717044e-01,0.000000000000000000e+00,-5.536067228325803147e-09
1.893000000000000114e+02,2.980682881407781815e-01,2.980682875894717365e-01,2.980682881400788520e-01,2.980682881407781815e-01,2.980682881404692619e-01,0.000000000000000000e+00,-5.509975040021193880e-09
1.893500000000000227e+02,2.980682881407760165e-01,2.980682875920662167e-01,2.980682881400788520e-01,2.980682881407760165e-01,2.980682881404667639e-01,0.000000000000000000e+00,-5.484005829903268881e-09
1.894000000000000057e+02,2.980682881407739626e-01,2.980682875946484289e-01,2.980682881400788520e-01,2.980682881407739626e-01,2.980682881404643214e-01,0.000000000000000000e+00,-5.458159018333637911e-09
1.894500000000000171e+02,2.980682881407719642e-01,2.980682875972184842e-01,2.980682881400788520e-01,2.980682881407719642e-01,2.980682881404618789e-01,0.000000000000000000e+00,-5.432434028405981589e-09
1.895000000000000000e+02,2.980682881407699658e-01,2.980682875997764381e-01,2.980682881400788520e-01,2.980682881407699658e-01,2.980682881404594364e-01,0.000000000000000000e+00,-5.406830285933312806e-09
1.895500000000000114e+02,2.980682881407679119e-01,2.980682876023222905e-01,2.980682881400788520e-01,2.980682881407679119e-01,2.980682881404569939e-01,0.000000000000000000e+00,-5.381347219435014813e-09
1.896000000000000227e+02,2.980682881407658025e-01,2.980682876048561525e-01,2.980682881400788520e-01,2.980682881407658025e-01,2.980682881404546070e-01,0.000000000000000000e+00,-5.355984260124192793e-09
1.896500000000000057e+02,2.980682881407635820e-01,2.980682876073781351e-01,2.980682881400788520e-01,2.980682881407635820e-01,2.980682881404522200e-01,0.000000000000000000e+00,-5.330740841894955141e-09
1.897000000000000171e+02,2.980682881407612506e-01,2.980682876098881828e-01,2.980682881400788520e-01,2.980682881407612506e-01,2.980682881404498330e-01,0.000000000000000000e+00,-5.305616401309681492e-09
1.897500000000000000e+02,2.980682881407587526e-01,2.980682876123864067e-01,2.980682881400788520e-01,2.980682881407587526e-01,2.980682881404474460e-01,0.000000000000000000e+00,-5.280610377586622461e-09
1.898000000000000114e+02,2.980682881407560325e-01,2.980682876148728622e-01,2.980682881400788520e-01,2.980682881407560325e-01,2.980682881404451146e-01,0.000000000000000000e+00,-5.255722212587178431e-09
1.898500000000000227e+02,2.980682881407532014e-01,2.980682876173476603e-01,2.980682881400788520e-01,2.980682881407532014e-01,2.980682881404427831e-01,0.000000000000000000e+00,-5.230951350803626677e-09
1.899000000000000057e+02,2.980682881407501483e-01,2.980682876198107456e-01,2.980682881400788520e-01,2.980682881407501483e-01,2.980682881404404516e-01,0.000000000000000000e+00,-5.206297239346614389e-09
1.899500000000000171e+02,2.980682881407469287e-01,2.980682876222622846e-01,2.980682881400788520e-01,2.980682881407469287e-01,2.980682881404381757e-01,0.000000000000000000e+00,-5.181759327932807216e-09
1.900000000000000000e+02,2.980682881407435425e-01,2.980682876247022217e-01,2.980682881400788520e-01,2.980682881407435425e-01,2.980682881404359552e-01,0.000000000000000000e+00,-5.157337068872665192e-09
1.900500000000000114e+02,2.980682881407399898e-01,2.980682876271307236e-01,2.980682881400788520e-01,2.980682881407399898e-01,2.980682881404337348e-01,0.000000000000000000e+00,-5.133029917058210383e-09
1.901000000000000227e+02,2.980682881407363261e-01,2.980682876295477901e-01,2.980682881400788520e-01,2.980682881407363261e-01,2.980682881404315143e-01,0.000000000000000000e+00,-5.108837329950758979e-09
1.901500000000000057e+02,2.980682881407324958e-01,2.980682876319534769e-01,2.980682881400788520e-01,2.980682881407324958e-01,2.980682881404293494e-01,0.000000000000000000e+00,-5.084758767568964391e-09
1.902000000000000171e+02,2.980682881407285545e-01,2.980682876343478394e-01,2.980682881400788520e-01,2.980682881407285545e-01,2.980682881404271845e-01,0.000000000000000000e+00,-5.060793692476666800e-09
1.902500000000000000e+02,2.980682881407245022e-01,2.980682876367309331e-01,2.980682881400788520e-01,2.980682881407245022e-01,2.980682881404250750e-01,0.000000000000000000e+00,-5.036941569770855196e-09
1.903000000000000114e+02,2.980682881407203944e-01,2.980682876391028135e-01,2.980682881400788520e-01,2.980682881407203944e-01,2.980682881404229656e-01,0.000000000000000000e+00,-5.013201867069845312e-09
1.903500000000000227e+02,2.980682881407162310e-01,2.980682876414634808e-01,2.980682881400788520e-01,2.980682881407162310e-01,2.980682881404209117e-01,0.000000000000000000e+00,-4.989574054501335137e-09
1.904000000000000057e+02,2.980682881407120122e-01,2.980682876438131013e-01,2.980682881400788520e-01,2.980682881407120122e-01,2.980682881404188578e-01,0.000000000000000000e+00,-4.966057604690491032e-09
1.904500000000000171e+02,2.980682881407077933e-01,2.980682876461516195e-01,2.980682881400788520e-01,2.980682881407077933e-01,2.980682881404168039e-01,0.000000000000000000e+00,-4.942651992748339909e-09
1.905000000000000000e+02,2.980682881407035745e-01,2.980682876484790911e-01,2.980682881400788520e-01,2.980682881407035745e-01,2.980682881404148055e-01,0.000000000000000000e+00,-4.919356696259959565e-09
1.905500000000000114e+02,2.980682881406993556e-01,2.980682876507956269e-01,2.980682881400788520e-01,2.980682881406993556e-01,2.980682881404127516e-01,0.000000000000000000e+00,-4.896171195272757541e-09
1.906000000000000227e+02,2.980682881406951368e-01,2.980682876531012826e-01,2.980682881400788520e-01,2.980682881406951368e-01,2.980682881404107532e-01,0.000000000000000000e+00,-4.873094972284993161e-09
1.906500000000000057e+02,2.980682881406909179e-01,2.980682876553960026e-01,2.980682881400788520e-01,2.980682881406909179e-01,2.980682881404087547e-01,0.000000000000000000e+00,-4.850127512234160606e-09
1.907000000000000171e+02,2.980682881406867546e-01,2.980682876576799534e-01,2.980682881400788520e-01,2.980682881406867546e-01,2.980682881404068119e-01,0.000000000000000000e+00,-4.827268302485434027e-09
1.907500000000000000e+02,2.980682881406825913e-01,2.980682876599531350e-01,2.980682881400788520e-01,2.980682881406825913e-01,2.980682881404048135e-01,0.000000000000000000e+00,-4.804516832820355857e-09
1.908000000000000114e+02,2.980682881406784834e-01,2.980682876622156030e-01,2.980682881400788520e-01,2.980682881406784834e-01,2.980682881404028151e-01,0.000000000000000000e+00,-4.781872595425304249e-09
1.908500000000000227e+02,2.980682881406743201e-01,2.980682876644673573e-01,2.980682881400788520e-01,2.980682881406743201e-01,2.980682881404008722e-01,0.000000000000000000e+00,-4.759335084880281480e-09
1.909000000000000057e+02,2.980682881406702123e-01,2.980682876667085091e-01,2.980682881400788520e-01,2.980682881406702123e-01,2.980682881403988738e-01,0.000000000000000000e+00,-4.736903798147569159e-09
1.909500000000000171e+02,2.980682881406661044e-01,2.980682876689391136e-01,2.980682881400788520e-01,2.980682881406661044e-01,2.980682881403969309e-01,0.000000000000000000e+00,-4.714578234560464516e-09
1.910000000000000000e+02,2.980682881406619966e-01,2.980682876711591711e-01,2.980682881400788520e-01,2.980682881406619966e-01,2.980682881403949325e-01,0.000000000000000000e+00,-4.692357895812219343e-09
1.910500000000000114e+02,2.980682881406578888e-01,2.980682876733687370e-01,2.980682881400788520e-01,2.980682881406578888e-01,2.980682881403929896e-01,0.000000000000000000e+00,-4.670242285944756415e-09
1.911000000000000227e+02,2.980682881406537810e-01,2.980682876755679223e-01,2.980682881400788520e-01,2.980682881406537810e-01,2.980682881403909912e-01,0.000000000000000000e+00,-4.648230911337766433e-09
1.911500000000000057e+02,2.980682881406496176e-01,2.980682876777567269e-01,2.980682881400788520e-01,2.980682881406496176e-01,2.980682881403890483e-01,0.000000000000000000e+00,-4.626323280697598154e-09
1.912000000000000171e+02,2.980682881406454543e-01,2.980682876799351511e-01,2.980682881400788520e-01,2.980682881406454543e-01,2.980682881403870499e-01,0.000000000000000000e+00,-4.604518905046247793e-09
1.912500000000000000e+02,2.980682881406412910e-01,2.980682876821033611e-01,2.980682881400788520e-01,2.980682881406412910e-01,2.980682881403851070e-01,0.000000000000000000e+00,-4.582817297710586646e-09
1.913000000000000114e+02,2.980682881406370721e-01,2.980682876842613016e-01,2.980682881400788520e-01,2.980682881406370721e-01,2.980682881403831086e-01,0.000000000000000000e+00,-4.561217974311328163e-09
1.913500000000000227e+02,2.980682881406328533e-01,2.980682876864091391e-01,2.980682881400788520e-01,2.980682881406328533e-01,2.980682881403811657e-01,0.000000000000000000e+00,-4.539720452752368063e-09
1.914000000000000057e+02,2.980682881406285789e-01,2.980682876885467625e-01,2.980682881400788520e-01,2.980682881406285789e-01,2.980682881403792228e-01,0.000000000000000000e+00,-4.518324253209940827e-09
1.914500000000000171e+02,2.980682881406243601e-01,2.980682876906743384e-01,2.980682881400788520e-01,2.980682881406243601e-01,2.980682881403772799e-01,0.000000000000000000e+00,-4.497028898121880413e-09
1.915000000000000000e+02,2.980682881406201412e-01,2.980682876927919223e-01,2.980682881400788520e-01,2.980682881406201412e-01,2.980682881403753370e-01,0.000000000000000000e+00,-4.475833912177067910e-09
1.915500000000000114e+02,2.980682881406159779e-01,2.980682876948995141e-01,2.980682881400788520e-01,2.980682881406159779e-01,2.980682881403733941e-01,0.000000000000000000e+00,-4.454738822304692257e-09
1.916000000000000227e+02,2.980682881406118145e-01,2.980682876969971695e-01,2.980682881400788520e-01,2.980682881406118145e-01,2.980682881403715068e-01,0.000000000000000000e+00,-4.433743157663795501e-09
1.916500000000000057e+02,2.980682881406077067e-01,2.980682876990849439e-01,2.980682881400788520e-01,2.980682881406077067e-01,2.980682881403696194e-01,0.000000000000000000e+00,-4.412846449632732038e-09
1.917000000000000171e+02,2.980682881406037099e-01,2.980682877011628928e-01,2.980682881400788520e-01,2.980682881406037099e-01,2.980682881403677320e-01,0.000000000000000000e+00,-4.392048231798636952e-09
1.917500000000000000e+02,2.980682881405998241e-01,2.980682877032310718e-01,2.980682881400788520e-01,2.980682881405998241e-01,2.980682881403659001e-01,0.000000000000000000e+00,-4.371348039947138363e-09
1.918000000000000114e+02,2.980682881405960494e-01,2.980682877052894808e-01,2.980682881400788520e-01,2.980682881405960494e-01,2.980682881403640683e-01,0.000000000000000000e+00,-4.350745412051858029e-09
1.918500000000000227e+02,2.980682881405924411e-01,2.980682877073382309e-01,2.980682881400788520e-01,2.980682881405924411e-01,2.980682881403622364e-01,0.000000000000000000e+00,-4.330239888264214689e-09
1.919000000000000057e+02,2.980682881405889995e-01,2.980682877093773775e-01,2.980682881400788520e-01,2.980682881405889995e-01,2.980682881403604600e-01,0.000000000000000000e+00,-4.309831010903119046e-09
1.919500000000000171e+02,2.980682881405857243e-01,2.980682877114068652e-01,2.980682881400788520e-01,2.980682881405857243e-01,2.980682881403586837e-01,0.000000000000000000e+00,-4.289518324444684469e-09
1.920000000000000000e+02,2.980682881405826157e-01,2.980682877134268050e-01,2.980682881400788520e-01,2.980682881405826157e-01,2.980682881403569628e-01,0.000000000000000000e+00,-4.269301375512184192e-09
1.920500000000000114e+02,2.980682881405797291e-01,2.980682877154372523e-01,2.980682881400788520e-01,2.980682881405797291e-01,2.980682881403552420e-01,0.000000000000000000e+00,-4.249179712865805027e-09
1.921000000000000227e+02,2.980682881405770646e-01,2.980682877174382628e-01,2.980682881400788520e-01,2.980682881405770646e-01,2.980682881403535767e-01,0.000000000000000000e+00,-4.229152887392663297e-09
1.921500000000000057e+02,2.980682881405746221e-01,2.980682877194298364e-01,2.980682881400788520e-01,2.980682881405746221e-01,2.980682881403519113e-01,0.000000000000000000e+00,-4.209220452096751279e-09
1.922000000000000171e+02,2.980682881405724016e-01,2.980682877214120841e-01,2.980682881400788520e-01,2.980682881405724016e-01,2.980682881403502460e-01,0.000000000000000000e+00,-4.189381962088918396e-09
1.922500000000000000e+02,2.980682881405704032e-01,2.980682877233849504e-01,2.980682881400788520e-01,2.980682881405704032e-01,2.980682881403486362e-01,0.000000000000000000e+00,-4.169636974577018664e-09
1.923000000000000114e+02,2.980682881405686269e-01,2.980682877253485463e-01,2.980682881400788520e-01,2.980682881405686269e-01,2.980682881403470263e-01,0.000000000000000000e+00,-4.149985048855901815e-09
1.923500000000000227e+02,2.980682881405670170e-01,2.980682877273028719e-01,2.980682881400788520e-01,2.980682881405670170e-01,2.980682881403454720e-01,0.000000000000000000e+00,-4.130425746297737754e-09
1.924000000000000057e+02,2.980682881405655738e-01,2.980682877292479827e-01,2.980682881400788520e-01,2.980682881405655738e-01,2.980682881403438622e-01,0.000000000000000000e+00,-4.110958630342095365e-09
1.924500000000000171e+02,2.980682881405642415e-01,2.980682877311839896e-01,2.980682881400788520e-01,2.980682881405642415e-01,2.980682881403423079e-01,0.000000000000000000e+00,-4.091583266486209898e-09
1.925000000000000000e+02,2.980682881405630757e-01,2.980682877331108371e-01,2.980682881400788520e-01,2.980682881405630757e-01,2.980682881403407536e-01,0.000000000000000000e+00,-4.072299222275383540e-09
1.925500000000000114e+02,2.980682881405620210e-01,2.980682877350286364e-01,2.980682881400788520e-01,2.980682881405620210e-01,2.980682881403391993e-01,0.000000000000000000e+00,-4.053106067293172570e-09
1.926000000000000227e+02,2.980682881405609663e-01,2.980682877369373318e-01,2.980682881400788520e-01,2.980682881405609663e-01,2.980682881403377005e-01,0.000000000000000000e+00,-4.034003373151928552e-09
1.926500000000000057e+02,2.980682881405599671e-01,2.980682877388370899e-01,2.980682881400788520e-01,2.980682881405599671e-01,2.980682881403361462e-01,0.000000000000000000e+00,-4.014990713483169947e-09
1.927000000000000171e+02,2.980682881405589124e-01,2.980682877407278553e-01,2.980682881400788520e-01,2.980682881405589124e-01,2.980682881403345919e-01,0.000000000000000000e+00,-3.996067663928018258e-09
1.927500000000000000e+02,2.980682881405578022e-01,2.980682877426096833e-01,2.980682881400788520e-01,2.980682881405578022e-01,2.980682881403330931e-01,0.000000000000000000e+00,-3.977233802127827721e-09
1.928000000000000114e+02,2.980682881405566365e-01,2.980682877444826850e-01,2.980682881400788520e-01,2.980682881405566365e-01,2.980682881403315387e-01,0.000000000000000000e+00,-3.958488707714695894e-09
1.928500000000000227e+02,2.980682881405553042e-01,2.980682877463468050e-01,2.980682881400788520e-01,2.980682881405553042e-01,2.980682881403300399e-01,0.000000000000000000e+00,-3.939831962302050340e-09
1.929000000000000057e+02,2.980682881405538054e-01,2.980682877482021542e-01,2.980682881400788520e-01,2.980682881405538054e-01,2.980682881403284856e-01,0.000000000000000000e+00,-3.921263149475395782e-09
1.929500000000000171e+02,2.980682881405520845e-01,2.980682877500487327e-01,2.980682881400788520e-01,2.980682881405520845e-01,2.980682881403269313e-01,0.000000000000000000e+00,-3.902781854782966141e-09
1.930000000000000000e+02,2.980682881405501972e-01,2.980682877518865959e-01,2.980682881400788520e-01,2.980682881405501972e-01,2.980682881403253770e-01,0.000000000000000000e+00,-3.884387665726446872e-09
1.930500000000000114e+02,2.980682881405480322e-01,2.980682877537157993e-01,2.980682881400788520e-01,2.980682881405480322e-01,2.980682881403238227e-01,0.000000000000000000e+00,-3.866080171751840412e-09
1.931000000000000227e+02,2.980682881405455897e-01,2.980682877555363430e-01,2.980682881400788520e-01,2.980682881405455897e-01,2.980682881403222684e-01,0.000000000000000000e+00,-3.847858964240261313e-09
1.931500000000000057e+02,2.980682881405428142e-01,2.980682877573483380e-01,2.980682881400788520e-01,2.980682881405428142e-01,2.980682881403207141e-01,0.000000000000000000e+00,-3.829723636498796724e-09
1.932000000000000171e+02,2.980682881405398166e-01,2.980682877591517288e-01,2.980682881400788520e-01,2.980682881405398166e-01,2.980682881403191042e-01,0.000000000000000000e+00,-3.811673783751477714e-09
1.932500000000000000e+02,2.980682881405365414e-01,2.980682877609466819e-01,2.980682881400788520e-01,2.980682881405365414e-01,2.980682881403175499e-01,0.000000000000000000e+00,-3.793709003130224954e-09
1.933000000000000114e+02,2.980682881405329332e-01,2.980682877627330862e-01,2.980682881400788520e-01,2.980682881405329332e-01,2.980682881403159956e-01,0.000000000000000000e+00,-3.775828893665810940e-09
1.933500000000000227e+02,2.980682881405291029e-01,2.980682877645111084e-01,2.980682881400788520e-01,2.980682881405291029e-01,2.980682881403144413e-01,0.000000000000000000e+00,-3.758033056278995927e-09
1.934000000000000057e+02,2.980682881405249951e-01,2.980682877662807484e-01,2.980682881400788520e-01,2.980682881405249951e-01,2.980682881403128870e-01,0.000000000000000000e+00,-3.740321093771577835e-09
1.934500000000000171e+02,2.980682881405206652e-01,2.980682877680420617e-01,2.980682881400788520e-01,2.980682881405206652e-01,2.980682881403113327e-01,0.000000000000000000e+00,-3.722692610817482270e-09
1.935000000000000000e+02,2.980682881405161688e-01,2.980682877697950484e-01,2.980682881400788520e-01,2.980682881405161688e-01,2.980682881403097784e-01,0.000000000000000000e+00,-3.705147213954034533e-09
1.935500000000000114e+02,2.980682881405115059e-01,2.980682877715397638e-01,2.980682881400788520e-01,2.980682881405115059e-01,2.980682881403082241e-01,0.000000000000000000e+00,-3.687684511573077349e-09
1.936000000000000227e+02,2.980682881405066764e-01,2.980682877732762637e-01,2.980682881400788520e-01,2.980682881405066764e-01,2.980682881403066697e-01,0.000000000000000000e+00,-3.670304113912319803e-09
1.936500000000000057e+02,2.980682881405018470e-01,2.980682877750046034e-01,2.980682881400788520e-01,2.980682881405018470e-01,2.980682881403051709e-01,0.000000000000000000e+00,-3.653005633046580803e-09
1.937000000000000171e+02,2.980682881404969620e-01,2.980682877767248384e-01,2.980682881400788520e-01,2.980682881404969620e-01,2.980682881403036721e-01,0.000000000000000000e+00,-3.635788682879117335e-09
1.937500000000000000e+02,2.980682881404921325e-01,2.980682877784369134e-01,2.980682881400788520e-01,2.980682881404921325e-01,2.980682881403022289e-01,0.000000000000000000e+00,-3.618652879133084234e-09
1.938000000000000114e+02,2.980682881404873585e-01,2.980682877801409392e-01,2.980682881400788520e-01,2.980682881404873585e-01,2.980682881403007300e-01,0.000000000000000000e+00,-3.601597839342851683e-09
1.938500000000000227e+02,2.980682881404827511e-01,2.980682877818369714e-01,2.980682881400788520e-01,2.980682881404827511e-01,2.980682881402992868e-01,0.000000000000000000e+00,-3.584623182845558873e-09
1.939000000000000057e+02,2.980682881404782547e-01,2.980682877835250100e-01,2.980682881400788520e-01,2.980682881404782547e-01,2.980682881402978990e-01,0.000000000000000000e+00,-3.567728530772575019e-09
1.939500000000000171e+02,2.980682881404739804e-01,2.980682877852051660e-01,2.980682881400788520e-01,2.980682881404739804e-01,2.980682881402965112e-01,0.000000000000000000e+00,-3.550913506041006692e-09
1.940000000000000000e+02,2.980682881404699280e-01,2.980682877868773284e-01,2.980682881400788520e-01,2.980682881404699280e-01,2.980682881402951234e-01,0.000000000000000000e+00,-3.534177733345374317e-09
1.940500000000000114e+02,2.980682881404662088e-01,2.980682877885416637e-01,2.980682881400788520e-01,2.980682881404662088e-01,2.980682881402937912e-01,0.000000000000000000e+00,-3.517520839149118685e-09
1.941000000000000227e+02,2.980682881404627671e-01,2.980682877901981720e-01,2.980682881400788520e-01,2.980682881404627671e-01,2.980682881402924589e-01,0.000000000000000000e+00,-3.500942451676365124e-09
1.941500000000000057e+02,2.980682881404597140e-01,2.980682877918469087e-01,2.980682881400788520e-01,2.980682881404597140e-01,2.980682881402911266e-01,0.000000000000000000e+00,-3.484442200903572286e-09
1.942000000000000171e+02,2.980682881404569939e-01,2.980682877934878738e-01,2.980682881400788520e-01,2.980682881404569939e-01,2.980682881402898499e-01,0.000000000000000000e+00,-3.468019718551245866e-09
1.942500000000000000e+02,2.980682881404546070e-01,2.980682877951211229e-01,2.980682881400788520e-01,2.980682881404546070e-01,2.980682881402885731e-01,0.000000000000000000e+00,-3.451674638075791287e-09
1.943000000000000114e+02,2.980682881404525530e-01,2.980682877967466560e-01,2.980682881400788520e-01,2.980682881404525530e-01,2.980682881402872964e-01,0.000000000000000000e+00,-3.435406594661246026e-09
1.943500000000000227e+02,2.980682881404509432e-01,2.980682877983645285e-01,2.980682881400788520e-01,2.980682881404509432e-01,2.980682881402860751e-01,0.000000000000000000e+00,-3.419215225211209645e-09
1.944000000000000057e+02,2.980682881404496110e-01,2.980682877999748515e-01,2.980682881400788520e-01,2.980682881404496110e-01,2.980682881402848539e-01,0.000000000000000000e+00,-3.403100168340708879e-09
1.944500000000000171e+02,2.980682881404486118e-01,2.980682878015775139e-01,2.980682881400788520e-01,2.980682881404486118e-01,2.980682881402836326e-01,0.000000000000000000e+00,-3.387061064368085064e-09
1.945000000000000000e+02,2.980682881404478901e-01,2.980682878031726823e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402824114e-01,0.000000000000000000e+00,-3.371097555307060649e-09
1.945500000000000114e+02,2.980682881404474460e-01,2.980682878047603013e-01,2.980682881400788520e-01,2.980682881404474460e-01,2.980682881402812456e-01,0.000000000000000000e+00,-3.355209284858635306e-09
1.946000000000000227e+02,2.980682881404472240e-01,2.980682878063404262e-01,2.980682881400788520e-01,2.980682881404472240e-01,2.980682881402800244e-01,0.000000000000000000e+00,-3.339395898403231435e-09
1.946500000000000057e+02,2.980682881404471685e-01,2.980682878079131681e-01,2.980682881400788520e-01,2.980682881404471685e-01,2.980682881402788587e-01,0.000000000000000000e+00,-3.323657042992734209e-09
1.947000000000000171e+02,2.980682881404472795e-01,2.980682878094784161e-01,2.980682881400788520e-01,2.980682881404472795e-01,2.980682881402776929e-01,0.000000000000000000e+00,-3.307992367342577933e-09
1.947500000000000000e+02,2.980682881404474460e-01,2.980682878110363365e-01,2.980682881400788520e-01,2.980682881404474460e-01,2.980682881402764717e-01,0.000000000000000000e+00,-3.292401521823989988e-09
1.948000000000000114e+02,2.980682881404476126e-01,2.980682878125868740e-01,2.980682881400788520e-01,2.980682881404476126e-01,2.980682881402753059e-01,0.000000000000000000e+00,-3.276884158456078019e-09
1.948500000000000227e+02,2.980682881404477791e-01,2.980682878141300840e-01,2.980682881400788520e-01,2.980682881404477791e-01,2.980682881402740847e-01,0.000000000000000000e+00,-3.261439930898167762e-09
1.949000000000000057e+02,2.980682881404478901e-01,2.980682878156660776e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402729190e-01,0.000000000000000000e+00,-3.246068494442016794e-09
1.949500000000000171e+02,2.980682881404478901e-01,2.980682878171947436e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402716977e-01,0.000000000000000000e+00,-3.230769506004096522e-09
1.950000000000000000e+02,2.980682881404476681e-01,2.980682878187162488e-01,2.980682881400788520e-01,2.980682881404476681e-01,2.980682881402705320e-01,0.000000000000000000e+00,-3.215542624118010661e-09
1.950500000000000114e+02,2.980682881404472795e-01,2.980682878202305375e-01,2.980682881400788520e-01,2.980682881404472795e-01,2.980682881402693107e-01,0.000000000000000000e+00,-3.200387508926774329e-09
1.951000000000000227e+02,2.980682881404466134e-01,2.980682878217377207e-01,2.980682881400788520e-01,2.980682881404466134e-01,2.980682881402680895e-01,0.000000000000000000e+00,-3.185303822175323927e-09
1.951500000000000057e+02,2.980682881404456697e-01,2.980682878232377431e-01,2.980682881400788520e-01,2.980682881404456697e-01,2.980682881402668682e-01,0.000000000000000000e+00,-3.170291227202917419e-09
1.952000000000000171e+02,2.980682881404444484e-01,2.980682878247307155e-01,2.980682881400788520e-01,2.980682881404444484e-01,2.980682881402656470e-01,0.000000000000000000e+00,-3.155349388935594574e-09
1.952500000000000000e+02,2.980682881404428386e-01,2.980682878262166380e-01,2.980682881400788520e-01,2.980682881404428386e-01,2.980682881402644258e-01,0.000000000000000000e+00,-3.140477973878773297e-09
1.953000000000000114e+02,2.980682881404409512e-01,2.980682878276955661e-01,2.980682881400788520e-01,2.980682881404409512e-01,2.980682881402632045e-01,0.000000000000000000e+00,-3.125676650109712348e-09
1.953500000000000227e+02,2.980682881404387308e-01,2.980682878291674442e-01,2.980682881400788520e-01,2.980682881404387308e-01,2.980682881402619833e-01,0.000000000000000000e+00,-3.110945087270188320e-09
1.954000000000000057e+02,2.980682881404361217e-01,2.980682878306324390e-01,2.980682881400788520e-01,2.980682881404361217e-01,2.980682881402607620e-01,0.000000000000000000e+00,-3.096282956559086990e-09
1.954500000000000171e+02,2.980682881404332352e-01,2.980682878320905504e-01,2.980682881400788520e-01,2.980682881404332352e-01,2.980682881402595408e-01,0.000000000000000000e+00,-3.081689930725021980e-09
1.955000000000000000e+02,2.980682881404300155e-01,2.980682878335417785e-01,2.980682881400788520e-01,2.980682881404300155e-01,2.980682881402583195e-01,0.000000000000000000e+00,-3.067165684059112635e-09
1.955500000000000114e+02,2.980682881404265183e-01,2.980682878349861231e-01,2.980682881400788520e-01,2.980682881404265183e-01,2.980682881402570983e-01,0.000000000000000000e+00,-3.052709892387631634e-09
1.956000000000000227e+02,2.980682881404227991e-01,2.980682878364236954e-01,2.980682881400788520e-01,2.980682881404227991e-01,2.980682881402559326e-01,0.000000000000000000e+00,-3.038322233064838707e-09
1.956500000000000057e+02,2.980682881404188578e-01,2.980682878378544953e-01,2.980682881400788520e-01,2.980682881404188578e-01,2.980682881402547113e-01,0.000000000000000000e+00,-3.024002384965745288e-09
1.957000000000000171e+02,2.980682881404147500e-01,2.980682878392785229e-01,2.980682881400788520e-01,2.980682881404147500e-01,2.980682881402535456e-01,0.000000000000000000e+00,-3.009750028478915565e-09
1.957500000000000000e+02,2.980682881404104756e-01,2.980682878406958891e-01,2.980682881400788520e-01,2.980682881404104756e-01,2.980682881402523798e-01,0.000000000000000000e+00,-2.995564845499402351e-09
1.958000000000000114e+02,2.980682881404061457e-01,2.980682878421065940e-01,2.980682881400788520e-01,2.980682881404061457e-01,2.980682881402512141e-01,0.000000000000000000e+00,-2.981446519421601903e-09
1.958500000000000227e+02,2.980682881404017603e-01,2.980682878435106375e-01,2.980682881400788520e-01,2.980682881404017603e-01,2.980682881402501039e-01,0.000000000000000000e+00,-2.967394735132169944e-09
1.959000000000000057e+02,2.980682881403974305e-01,2.980682878449080198e-01,2.980682881400788520e-01,2.980682881403974305e-01,2.980682881402489381e-01,0.000000000000000000e+00,-2.953409179003034473e-09
1.959500000000000171e+02,2.980682881403931561e-01,2.980682878462989072e-01,2.980682881400788520e-01,2.980682881403931561e-01,2.980682881402478834e-01,0.000000000000000000e+00,-2.939489538884379200e-09
1.960000000000000000e+02,2.980682881403889928e-01,2.980682878476832443e-01,2.980682881400788520e-01,2.980682881403889928e-01,2.980682881402467732e-01,0.000000000000000000e+00,-2.925635504097629471e-09
1.960500000000000114e+02,2.980682881403849960e-01,2.980682878490610310e-01,2.980682881400788520e-01,2.980682881403849960e-01,2.980682881402457185e-01,0.000000000000000000e+00,-2.911846765428594528e-09
1.961000000000000227e+02,2.980682881403812212e-01,2.980682878504323230e-01,2.980682881400788520e-01,2.980682881403812212e-01,2.980682881402446638e-01,0.000000000000000000e+00,-2.898123015120522497e-09
1.961500000000000057e+02,2.980682881403776130e-01,2.980682878517972312e-01,2.980682881400788520e-01,2.980682881403776130e-01,2.980682881402436091e-01,0.000000000000000000e+00,-2.884463946867206254e-09
1.962000000000000171e+02,2.980682881403743378e-01,2.980682878531556446e-01,2.980682881400788520e-01,2.980682881403743378e-01,2.980682881402426099e-01,0.000000000000000000e+00,-2.870869255806202199e-09
1.962500000000000000e+02,2.980682881403713402e-01,2.980682878545077297e-01,2.980682881400788520e-01,2.980682881403713402e-01,2.980682881402416107e-01,0.000000000000000000e+00,-2.857338638512001464e-09
1.963000000000000114e+02,2.980682881403686757e-01,2.980682878558534310e-01,2.980682881400788520e-01,2.980682881403686757e-01,2.980682881402406115e-01,0.000000000000000000e+00,-2.843871792989223458e-09
1.963500000000000227e+02,2.980682881403662887e-01,2.980682878571928041e-01,2.980682881400788520e-01,2.980682881403662887e-01,2.980682881402396123e-01,0.000000000000000000e+00,-2.830468418665928941e-09
1.964000000000000057e+02,2.980682881403642903e-01,2.980682878585258488e-01,2.980682881400788520e-01,2.980682881403642903e-01,2.980682881402386686e-01,0.000000000000000000e+00,-2.817128216386889252e-09
1.964500000000000171e+02,2.980682881403625695e-01,2.980682878598526209e-01,2.980682881400788520e-01,2.980682881403625695e-01,2.980682881402377249e-01,0.000000000000000000e+00,-2.803850888406878704e-09
1.965000000000000000e+02,2.980682881403611817e-01,2.980682878611731756e-01,2.980682881400788520e-01,2.980682881403611817e-01,2.980682881402367812e-01,0.000000000000000000e+00,-2.790636138384092708e-09
1.965500000000000114e+02,2.980682881403601270e-01,2.980682878624874577e-01,2.980682881400788520e-01,2.980682881403601270e-01,2.980682881402358375e-01,0.000000000000000000e+00,-2.777483671373455465e-09
1.966000000000000227e+02,2.980682881403593498e-01,2.980682878637955779e-01,2.980682881400788520e-01,2.980682881403593498e-01,2.980682881402348938e-01,0.000000000000000000e+00,-2.764393193820112541e-09
1.966500000000000057e+02,2.980682881403588502e-01,2.980682878650975365e-01,2.980682881400788520e-01,2.980682881403588502e-01,2.980682881402339501e-01,0.000000000000000000e+00,-2.751364413552833684e-09
1.967000000000000171e+02,2.980682881403585727e-01,2.980682878663933333e-01,2.980682881400788520e-01,2.980682881403585727e-01,2.980682881402330620e-01,0.000000000000000000e+00,-2.738397039777485956e-09
1.967500000000000000e+02,2.980682881403585172e-01,2.980682878676830794e-01,2.980682881400788520e-01,2.980682881403585172e-01,2.980682881402321183e-01,0.000000000000000000e+00,-2.725490783070576764e-09
1.968000000000000114e+02,2.980682881403585727e-01,2.980682878689666637e-01,2.980682881400788520e-01,2.980682881403585727e-01,2.980682881402312301e-01,0.000000000000000000e+00,-2.712645355372755939e-09
1.968500000000000227e+02,2.980682881403587947e-01,2.980682878702442529e-01,2.980682881400788520e-01,2.980682881403587947e-01,2.980682881402302864e-01,0.000000000000000000e+00,-2.699860469982426182e-09
1.969000000000000057e+02,2.980682881403590723e-01,2.980682878715157913e-01,2.980682881400788520e-01,2.980682881403590723e-01,2.980682881402293982e-01,0.000000000000000000e+00,-2.687135841549318764e-09
1.969500000000000171e+02,2.980682881403593498e-01,2.980682878727813345e-01,2.980682881400788520e-01,2.980682881403593498e-01,2.980682881402284545e-01,0.000000000000000000e+00,-2.674471186068103143e-09
1.970000000000000000e+02,2.980682881403596829e-01,2.980682878740409381e-01,2.980682881400788520e-01,2.980682881403596829e-01,2.980682881402275108e-01,0.000000000000000000e+00,-2.661866220872113214e-09
1.970500000000000114e+02,2.980682881403599049e-01,2.980682878752945464e-01,2.980682881400788520e-01,2.980682881403599049e-01,2.980682881402266227e-01,0.000000000000000000e+00,-2.649320664626956095e-09
1.971000000000000227e+02,2.980682881403600715e-01,2.980682878765422705e-01,2.980682881400788520e-01,2.980682881403600715e-01,2.980682881402256790e-01,0.000000000000000000e+00,-2.636834237324301243e-09
1.971500000000000057e+02,2.980682881403600715e-01,2.980682878777840550e-01,2.980682881400788520e-01,2.980682881403600715e-01,2.980682881402247353e-01,0.000000000000000000e+00,-2.624406660275609599e-09
1.972000000000000171e+02,2.980682881403599049e-01,2.980682878790200663e-01,2.980682881400788520e-01,2.980682881403599049e-01,2.980682881402237916e-01,0.000000000000000000e+00,-2.612037656105871415e-09
1.972500000000000000e+02,2.980682881403595719e-01,2.980682878802501934e-01,2.980682881400788520e-01,2.980682881403595719e-01,2.980682881402229034e-01,0.000000000000000000e+00,-2.599726948747485532e-09
1.973000000000000114e+02,2.980682881403590168e-01,2.980682878814744918e-01,2.980682881400788520e-01,2.980682881403590168e-01,2.980682881402219597e-01,0.000000000000000000e+00,-2.587474263434035673e-09
1.973500000000000227e+02,2.980682881403582396e-01,2.980682878826930726e-01,2.980682881400788520e-01,2.980682881403582396e-01,2.980682881402210160e-01,0.000000000000000000e+00,-2.575279326694198259e-09
1.974000000000000057e+02,2.980682881403571849e-01,2.980682878839058803e-01,2.980682881400788520e-01,2.980682881403571849e-01,2.980682881402200723e-01,0.000000000000000000e+00,-2.563141866345624992e-09
1.974500000000000171e+02,2.980682881403559081e-01,2.980682878851129702e-01,2.980682881400788520e-01,2.980682881403559081e-01,2.980682881402191287e-01,0.000000000000000000e+00,-2.551061611488842399e-09
1.975000000000000000e+02,2.980682881403543538e-01,2.980682878863143981e-01,2.980682881400788520e-01,2.980682881403543538e-01,2.980682881402181850e-01,0.000000000000000000e+00,-2.539038292501251882e-09
1.975500000000000114e+02,2.980682881403525220e-01,2.980682878875101083e-01,2.980682881400788520e-01,2.980682881403525220e-01,2.980682881402172968e-01,0.000000000000000000e+00,-2.527071641031061926e-09
1.976000000000000227e+02,2.980682881403504680e-01,2.980682878887002119e-01,2.980682881400788520e-01,2.980682881403504680e-01,2.980682881402163531e-01,0.000000000000000000e+00,-2.515161389991345640e-09
1.976500000000000057e+02,2.980682881403481921e-01,2.980682878898847088e-01,2.980682881400788520e-01,2.980682881403481921e-01,2.980682881402154094e-01,0.000000000000000000e+00,-2.503307273554042869e-09
1.977000000000000171e+02,2.980682881403456941e-01,2.980682878910635991e-01,2.980682881400788520e-01,2.980682881403456941e-01,2.980682881402145212e-01,0.000000000000000000e+00,-2.491509027144024346e-09
1.977500000000000000e+02,2.980682881403430295e-01,2.980682878922369938e-01,2.980682881400788520e-01,2.980682881403430295e-01,2.980682881402136331e-01,0.000000000000000000e+00,-2.479766387433225323e-09
1.978000000000000114e+02,2.980682881403401985e-01,2.980682878934048374e-01,2.980682881400788520e-01,2.980682881403401985e-01,2.980682881402127449e-01,0.000000000000000000e+00,-2.468079092334713867e-09
1.978500000000000227e+02,2.980682881403372564e-01,2.980682878945671854e-01,2.980682881400788520e-01,2.980682881403372564e-01,2.980682881402118567e-01,0.000000000000000000e+00,-2.456446880996888181e-09
1.979000000000000057e+02,2.980682881403342033e-01,2.980682878957240378e-01,2.980682881400788520e-01,2.980682881403342033e-01,2.980682881402109685e-01,0.000000000000000000e+00,-2.444869493797628439e-09
1.979500000000000171e+02,2.980682881403310946e-01,2.980682878968754501e-01,2.980682881400788520e-01,2.980682881403310946e-01,2.980682881402101359e-01,0.000000000000000000e+00,-2.433346672338481294e-09
1.980000000000000000e+02,2.980682881403279860e-01,2.980682878980214223e-01,2.980682881400788520e-01,2.980682881403279860e-01,2.980682881402092477e-01,0.000000000000000000e+00,-2.421878159438950675e-09
1.980500000000000114e+02,2.980682881403248219e-01,2.980682878991620655e-01,2.980682881400788520e-01,2.980682881403248219e-01,2.980682881402084150e-01,0.000000000000000000e+00,-2.410463699130691398e-09
1.981000000000000227e+02,2.980682881403217688e-01,2.980682879002973240e-01,2.980682881400788520e-01,2.980682881403217688e-01,2.980682881402075823e-01,0.000000000000000000e+00,-2.399103036651843797e-09
1.981500000000000057e+02,2.980682881403187712e-01,2.980682879014271980e-01,2.980682881400788520e-01,2.980682881403187712e-01,2.980682881402068052e-01,0.000000000000000000e+00,-2.387795918441325361e-09
1.982000000000000171e+02,2.980682881403158291e-01,2.980682879025517429e-01,2.980682881400788520e-01,2.980682881403158291e-01,2.980682881402059725e-01,0.000000000000000000e+00,-2.376542092133158747e-09
1.982500000000000000e+02,2.980682881403131090e-01,2.980682879036710697e-01,2.980682881400788520e-01,2.980682881403131090e-01,2.980682881402051954e-01,0.000000000000000000e+00,-2.365341306550873842e-09
1.983000000000000114e+02,2.980682881403105000e-01,2.980682879047850675e-01,2.980682881400788520e-01,2.980682881403105000e-01,2.980682881402044182e-01,0.000000000000000000e+00,-2.354193311701858530e-09
1.983500000000000227e+02,2.980682881403080575e-01,2.980682879058938473e-01,2.980682881400788520e-01,2.980682881403080575e-01,2.980682881402036410e-01,0.000000000000000000e+00,-2.343097858771816583e-09
1.984000000000000057e+02,2.980682881403057816e-01,2.980682879069974089e-01,2.980682881400788520e-01,2.980682881403057816e-01,2.980682881402028639e-01,0.000000000000000000e+00,-2.332054700119197425e-09
1.984500000000000171e+02,2.980682881403037832e-01,2.980682879080957526e-01,2.980682881400788520e-01,2.980682881403037832e-01,2.980682881402020867e-01,0.000000000000000000e+00,-2.321063589269648646e-09
1.985000000000000000e+02,2.980682881403019513e-01,2.980682879091889337e-01,2.980682881400788520e-01,2.980682881403019513e-01,2.980682881402013651e-01,0.000000000000000000e+00,-2.310124280910561990e-09
1.985500000000000114e+02,2.980682881403003415e-01,2.980682879102769522e-01,2.980682881400788520e-01,2.980682881403003415e-01,2.980682881402005879e-01,0.000000000000000000e+00,-2.299236530885534548e-09
1.986000000000000227e+02,2.980682881402989537e-01,2.980682879113598638e-01,2.980682881400788520e-01,2.980682881402989537e-01,2.980682881401998663e-01,0.000000000000000000e+00,-2.288400096188985056e-09
1.986500000000000057e+02,2.980682881402977324e-01,2.980682879124376683e-01,2.980682881400788520e-01,2.980682881402977324e-01,2.980682881401991446e-01,0.000000000000000000e+00,-2.277614734960693262e-09
1.987000000000000171e+02,2.980682881402967332e-01,2.980682879135103658e-01,2.980682881400788520e-01,2.980682881402967332e-01,2.980682881401984230e-01,0.000000000000000000e+00,-2.266880206480390994e-09
1.987500000000000000e+02,2.980682881402959561e-01,2.980682879145780673e-01,2.980682881400788520e-01,2.980682881402959561e-01,2.980682881401977014e-01,0.000000000000000000e+00,-2.256196271162413190e-09
1.988000000000000114e+02,2.980682881402952900e-01,2.980682879156406617e-01,2.980682881400788520e-01,2.980682881402952900e-01,2.980682881401969242e-01,0.000000000000000000e+00,-2.245562690550354320e-09
1.988500000000000227e+02,2.980682881402947904e-01,2.980682879166983157e-01,2.980682881400788520e-01,2.980682881402947904e-01,2.980682881401962026e-01,0.000000000000000000e+00,-2.234979227311709902e-09
1.989000000000000057e+02,2.980682881402944018e-01,2.980682879177509181e-01,2.980682881400788520e-01,2.980682881402944018e-01,2.980682881401954809e-01,0.000000000000000000e+00,-2.224445645232620604e-09
1.989500000000000171e+02,2.980682881402940687e-01,2.980682879187985801e-01,2.980682881400788520e-01,2.980682881402940687e-01,2.980682881401947593e-01,0.000000000000000000e+00,-2.213961709212583656e-09
1.990000000000000000e+02,2.980682881402938467e-01,2.980682879198413571e-01,2.980682881400788520e-01,2.980682881402938467e-01,2.980682881401940376e-01,0.000000000000000000e+00,-2.203527185259187028e-09
1.990500000000000114e+02,2.980682881402936801e-01,2.980682879208791380e-01,2.980682881400788520e-01,2.980682881402936801e-01,2.980682881401933160e-01,0.000000000000000000e+00,-2.193141840482918035e-09
1.991000000000000227e+02,2.980682881402935691e-01,2.980682879219120340e-01,2.980682881400788520e-01,2.980682881402935691e-01,2.980682881401925943e-01,0.000000000000000000e+00,-2.182805443091955415e-09
1.991500000000000057e+02,2.980682881402934026e-01,2.980682879229401006e-01,2.980682881400788520e-01,2.980682881402934026e-01,2.980682881401918727e-01,0.000000000000000000e+00,-2.172517762386966773e-09
1.992000000000000171e+02,2.980682881402932360e-01,2.980682879239632821e-01,2.980682881400788520e-01,2.980682881402932360e-01,2.980682881401911510e-01,0.000000000000000000e+00,-2.162278568756002396e-09
1.992500000000000000e+02,2.980682881402929585e-01,2.980682879249816897e-01,2.980682881400788520e-01,2.980682881402929585e-01,2.980682881401904294e-01,0.000000000000000000e+00,-2.152087633669352258e-09
1.993000000000000114e+02,2.980682881402926809e-01,2.980682879259952123e-01,2.980682881400788520e-01,2.980682881402926809e-01,2.980682881401897077e-01,0.000000000000000000e+00,-2.141944729674427012e-09
1.993500000000000227e+02,2.980682881402922924e-01,2.980682879270040164e-01,2.980682881400788520e-01,2.980682881402922924e-01,2.980682881401889861e-01,0.000000000000000000e+00,-2.131849630390708879e-09
1.994000000000000057e+02,2.980682881402917928e-01,2.980682879280080466e-01,2.980682881400788520e-01,2.980682881402917928e-01,2.980682881401882645e-01,0.000000000000000000e+00,-2.121802110504693026e-09
1.994500000000000171e+02,2.980682881402911821e-01,2.980682879290073584e-01,2.980682881400788520e-01,2.980682881402911821e-01,2.980682881401875428e-01,0.000000000000000000e+00,-2.111801945764829772e-09
1.995000000000000000e+02,2.980682881402904050e-01,2.980682879300019517e-01,2.980682881400788520e-01,2.980682881402904050e-01,2.980682881401868212e-01,0.000000000000000000e+00,-2.101848912976563153e-09
1.995500000000000114e+02,2.980682881402895723e-01,2.980682879309918265e-01,2.980682881400788520e-01,2.980682881402895723e-01,2.980682881401860995e-01,0.000000000000000000e+00,-2.091942789997310356e-09
1.996000000000000227e+02,2.980682881402885731e-01,2.980682879319770939e-01,2.980682881400788520e-01,2.980682881402885731e-01,2.980682881401854334e-01,0.000000000000000000e+00,-2.082083355731527995e-09
1.996500000000000057e+02,2.980682881402874074e-01,2.980682879329576429e-01,2.980682881400788520e-01,2.980682881402874074e-01,2.980682881401847117e-01,0.000000000000000000e+00,-2.072270390125777982e-09
1.997000000000000171e+02,2.980682881402861306e-01,2.980682879339336400e-01,2.980682881400788520e-01,2.980682881402861306e-01,2.980682881401839901e-01,0.000000000000000000e+00,-2.062503674163773542e-09
1.997500000000000000e+02,2.980682881402847428e-01,2.980682879349050296e-01,2.980682881400788520e-01,2.980682881402847428e-01,2.980682881401833240e-01,0.000000000000000000e+00,-2.052782989861561709e-09
1.998000000000000114e+02,2.980682881402832440e-01,2.980682879358718118e-01,2.980682881400788520e-01,2.980682881402832440e-01,2.980682881401826578e-01,0.000000000000000000e+00,-2.043108120262585476e-09
1.998500000000000227e+02,2.980682881402816342e-01,2.980682879368340421e-01,2.980682881400788520e-01,2.980682881402816342e-01,2.980682881401819362e-01,0.000000000000000000e+00,-2.033478849432887390e-09
1.999000000000000057e+02,2.980682881402799134e-01,2.980682879377917760e-01,2.980682881400788520e-01,2.980682881402799134e-01,2.980682881401812701e-01,0.000000000000000000e+00,-2.023894962456285425e-09
1.999500000000000171e+02,2.980682881402781370e-01,2.980682879387450135e-01,2.980682881400788520e-01,2.980682881402781370e-01,2.980682881401806039e-01,0.000000000000000000e+00,-2.014356245429540192e-09
2.000000000000000000e+02,2.980682881402763051e-01,2.980682879396936991e-01,2.980682881400788520e-01,2.980682881402763051e-01,2.980682881401799378e-01,0.000000000000000000e+00,-2.004862485457632968e-09


==> data/mixed_witness_L8.json <==
{
  "L": 8,
  "kappa": 0.1,
  "g": 1,
  "beta": 1,
  "lambda": 0.1,
  "observable": "O=N_r/L+lambda H/(gL)",
  "steady_O": 0.29806828814007885,
  "note": "O combines population with conditional-X coherence. It is not pure excitation density.",
  "states": {
    "allg": {
      "O_initial": 4.9404924595819466e-15,
      "initial_error": 0.2980682881400739,
      "O_visible_rate": 0.13055949700049618,
      "O_visible_frequency": -0.018978717800934884,
      "leading_coefficient_abs": 0.022199579517622976,
      "tailbound_at_200": 2.1244861517417536e-13,
      "settling_times": [
        {
          "epsilon": 0.1,
          "tau": 0.4663572262674828
        },
        {
          "epsilon": 0.05,
          "tau": 4.246468678827623
        },
        {
          "epsilon": 0.01,
          "tau": 14.157506928666209
        },
        {
          "epsilon": 0.005,
          "tau": 23.578168827370483
        },
        {
          "epsilon": 0.001,
          "tau": 33.32856985891517
        },
        {
          "epsilon": 0.0001,
          "tau": 47.63316310716249
        },
        {
          "epsilon": 1e-05,
          "tau": 66.53296857785786
        },
        {
          "epsilon": 1e-06,
          "tau": 82.69751127952277
        },
        {
          "epsilon": 1e-07,
          "tau": 97.10262399491778
        }
      ]
    },
    "Gibbs_beta1": {
      "O_initial": 0.20114328393198466,
      "initial_error": 0.0969250042080942,
      "O_visible_rate": 0.0944801987445215,
      "O_visible_frequency": 0.0,
      "leading_coefficient_abs": 0.03224659005359894,
      "tailbound_at_200": 2.0058875363814756e-10,
      "settling_times": [
        {
          "epsilon": 0.1,
          "tau": 0.0
        },
        {
          "epsilon": 0.05,
          "tau": 4.660977269232159
        },
        {
          "epsilon": 0.01,
          "tau": 17.533814394717062
        },
        {
          "epsilon": 0.005,
          "tau": 23.68987101873105
        },
        {
          "epsilon": 0.001,
          "tau": 38.99152056688612
        },
        {
          "epsilon": 0.0001,
          "tau": 62.01445113722588
        },
        {
          "epsilon": 1e-05,
          "tau": 85.78788556799232
        },
        {
          "epsilon": 1e-06,
          "tau": 109.93774205860063
        },
        {
          "epsilon": 1e-07,
          "tau": 134.2470004947998
        }
      ]
    }
  },
  "eta_O": 1.381871532187762,
  "rate_definition": "Visible pole/envelope rates. The reference leading mode is real and slower than the complete fast envelope, so the absolute-error ratio tends to zero."
}


==> data/observables_L18_merged.csv <==
t,n_F,n_S,O_F,O_S,deltaO_F,deltaO_S
0.000000000000000000e+00,-2.775557561562891351e-16,2.435391113908768612e-01,-2.775557561562891351e-16,2.004546708152215584e-01,-2.893585168665863683e-01,-8.890384605136453233e-02
5.000000000000000278e-02,7.421454921938408500e-03,2.453131454132840006e-01,7.421454921938408500e-03,2.024776174812030760e-01,-2.819370619446476822e-01,-8.688089938538301471e-02
1.000000000000000056e-01,1.947668439481986535e-02,2.470384725053865471e-01,1.947668439481986535e-02,2.044498143760100362e-01,-2.698818324717662254e-01,-8.490870249057605457e-02
1.500000000000000222e-01,3.575844448622989002e-02,2.486893195266284828e-01,3.575844448622989002e-02,2.063455213176450531e-01,-2.536000723803562007e-01,-8.301299554894103760e-02
2.000000000000000111e-01,5.575070841057575000e-02,2.502421865984159610e-01,5.575070841057575000e-02,2.081412771962792840e-01,-2.336078084560103407e-01,-8.121723967030683444e-02
2.500000000000000000e-01,7.885155302758650731e-02,2.516763897175461340e-01,7.885155302758650731e-02,2.098164419935698022e-01,-2.105069638389995834e-01,-7.954207487301628854e-02
3.000000000000000444e-01,1.043983570833741936e-01,2.529745053630623186e-01,1.043983570833741936e-01,2.113536407271278672e-01,-1.849601597832118971e-01,-7.800487613945819576e-02
3.500000000000000333e-01,1.316938317932157265e-01,2.541227072148740662e-01,1.316938317932157265e-01,2.127390994517137091e-01,-1.576646850733703642e-01,-7.661941741487240942e-02
4.000000000000000222e-01,1.600314745405765626e-01,2.551109894256345934e-01,1.600314745405765626e-01,2.139628677720019911e-01,-1.293270423260095281e-01,-7.539564909458407183e-02
4.500000000000000111e-01,1.887192058317125332e-01,2.559332751558580643e-01,1.887192058317125332e-01,2.150189265901581992e-01,-1.006393110348735576e-01,-7.433959027642786377e-02
5.000000000000000000e-01,2.171001939318388252e-01,2.565874131070511877e-01,2.171001939318388252e-01,2.159051838359912767e-01,-7.225832293474727941e-02,-7.345333303059478625e-02
5.500000000000000444e-01,2.445701618154453860e-01,2.570750684086217097e-01,2.445701618154453860e-01,2.166233645480432624e-01,-4.478835505114069082e-02,-7.273515231854284224e-02
6.000000000000000888e-01,2.705907771075681811e-01,2.574015173066544482e-01,2.705907771075681811e-01,2.171788047658063381e-01,-1.876773975901790958e-02,-7.217971210077975264e-02
6.500000000000000222e-01,2.946990197416187729e-01,2.575753575802010586e-01,2.946990197416187729e-01,2.175801611702476990e-01,5.340502875032690847e-03,-7.177835569633839174e-02
7.000000000000000666e-01,3.165126811478677360e-01,2.576081484267548349e-01,3.165126811478677360e-01,2.178390502252199323e-01,2.715416428128166262e-02,-7.151946664136614451e-02
7.500000000000000000e-01,3.357323564976567032e-01,2.575139947038420085e-01,3.357323564976567032e-01,2.179696317169218245e-01,4.637383963107059859e-02,-7.138888514966426624e-02
8.000000000000000444e-01,3.521404386691009414e-01,2.573090909125054226e-01,3.521404386691009414e-01,2.179881520866947531e-01,6.278192180251487842e-02,-7.137036477989135153e-02
8.500000000000000888e-01,3.655977069616352382e-01,2.570112402133827301e-01,3.655977069616352382e-01,2.179124628565913269e-01,7.623919009504916133e-02,-7.144605400999473610e-02
9.000000000000000222e-01,3.760381289802195437e-01,2.566393631512636775e-01,3.760381289802195437e-01,2.177615288314932451e-01,8.667961211363343910e-02,-7.159698803509287335e-02
9.500000000000000666e-01,3.834624689307826184e-01,2.562130097184677768e-01,3.834624689307826184e-01,2.175549397150961517e-01,9.410395206419649994e-02,-7.180357715148993902e-02
1.000000000000000000e+00,3.879312311530426216e-01,2.557518870081341156e-01,3.879312311530426216e-01,2.173124373968216838e-01,9.857271428645653089e-02,-7.204607946976442079e-02
1.050000000000000044e+00,3.895573767246743868e-01,2.552754130942745392e-01,3.895573767246743868e-01,2.170534695513730017e-01,1.001988598580883100e-01,-7.230504731521311679e-02
1.100000000000000089e+00,3.884991459692339610e-01,2.548023060210970470e-01,3.884991459692339610e-01,2.167967784370886941e-01,9.914062910264785644e-02,-7.256173842949739661e-02
1.150000000000000133e+00,3.849532120621361186e-01,2.543502149762350562e-01,3.849532120621361186e-01,2.165600319700674292e-01,9.559469519555004180e-02,-7.279848489651868926e-02
1.200000000000000178e+00,3.791482900879575291e-01,2.539353989360345065e-01,3.791482900879575291e-01,2.163595023631266490e-01,8.978977322137142447e-02,-7.299901450345942788e-02
1.250000000000000000e+00,3.713392389542892746e-01,2.535724563671399867e-01,3.713392389542892746e-01,2.162097959132466274e-01,8.198072208770317004e-02,-7.314872095333943558e-02
1.300000000000000044e+00,3.618016251704111452e-01,2.532741079936824402e-01,3.618016251704111452e-01,2.161236359446487287e-01,7.244310830382504063e-02,-7.323488092193736199e-02
1.350000000000000089e+00,3.508266700010930217e-01,2.530510332251360017e-01,3.508266700010930217e-01,2.161116994988057649e-01,6.146815313450693097e-02,-7.324681736778032581e-02
1.400000000000000133e+00,3.387164752254139821e-01,2.529117596044219707e-01,3.387164752254139821e-01,2.161825071256100461e-01,4.935795835882790528e-02,-7.317600974097604460e-02
1.450000000000000178e+00,3.257794163228631135e-01,2.528626035849616538e-01,3.257794163228631135e-01,2.163423640774689849e-01,3.642089945627705050e-02,-7.301615278911709195e-02
1.500000000000000000e+00,3.123256027613421915e-01,2.529076600751516968e-01,3.123256027613421915e-01,2.165953503364085875e-01,2.296708589475609727e-02,-7.276316653017750324e-02
1.550000000000000044e+00,2.986623296811294903e-01,2.530488374875334845e-01,2.986623296811294903e-01,2.169433562017170358e-01,9.303812814543408263e-03,-7.241516066486908265e-02
1.600000000000000089e+00,2.850894796386229113e-01,2.532859344811243529e-01,2.850894796386229113e-01,2.173861596156877463e-01,-4.269037227963181150e-03,-7.197235725089834446e-02
1.650000000000000133e+00,2.718948729689730781e-01,2.536167541696294769e-01,2.718948729689730781e-01,2.179215409883324128e-01,-1.746364389761301955e-02,-7.143697587825365014e-02
1.700000000000000178e+00,2.593496065876389478e-01,2.540372512656255966e-01,2.593496065876389478e-01,2.185454309786097615e-01,-3.000891027894713251e-02,-7.081308588797630144e-02
1.750000000000000000e+00,2.477034598152519917e-01,2.545417074225586607e-01,2.477034598152519917e-01,2.192520864810641734e-01,-4.165505705133409897e-02,-7.010643038552191730e-02
1.800000000000000044e+00,2.371804787091472966e-01,2.551229299062881539e-01,2.371804787091472966e-01,2.200342899365700378e-01,-5.217803815743879414e-02,-6.932422693001605296e-02
1.850000000000000089e+00,2.279748747027763589e-01,2.557724686629869737e-01,2.279748747027763589e-01,2.208835670211616031e-01,-6.138364216380973182e-02,-6.847494984542451535e-02
1.900000000000000133e+00,2.202473871508612846e-01,2.564808468413340425e-01,2.202473871508612846e-01,2.217904177586101921e-01,-6.911112971572480612e-02,-6.756809910797587082e-02
1.950000000000000178e+00,2.141222615699579501e-01,2.572377998685808631e-01,2.141222615699579501e-01,2.227445561449120370e-01,-7.523625529662815448e-02,-6.661396072167405369e-02
2.000000000000000000e+00,2.096849857579858867e-01,2.580325182699612641e-01,2.096849857579858867e-01,2.237351534638506445e-01,-7.967353110860021792e-02,-6.562336340273544621e-02
2.050000000000000266e+00,2.069809052524324844e-01,2.588538895595059453e-01,2.069809052524324844e-01,2.247510806128243110e-01,-8.237761161415360633e-02,-6.460743625376179355e-02
2.100000000000000089e+00,2.060148092254047714e-01,2.596907347195296367e-01,2.060148092254047714e-01,2.257811449488986433e-01,-8.334370764118133323e-02,-6.357737191768746132e-02
2.149999999999999911e+00,2.067515400699434236e-01,2.605320350288706788e-01,2.067515400699434236e-01,2.268143174096678982e-01,-8.260697679664266713e-02,-6.254419945691819249e-02
2.200000000000000178e+00,2.091176372620933144e-01,2.613671452988522437e-01,2.091176372620933144e-01,2.278399459642480862e-01,-8.024087960449277634e-02,-6.151857090233798370e-02
2.250000000000000000e+00,2.130039815358913957e-01,2.621859899325716947e-01,2.130039815358913957e-01,2.288479518083149089e-01,-7.635453533069468113e-02,-6.051056505827114018e-02
2.300000000000000266e+00,2.182693619942971397e-01,2.629792386371945234e-01,2.182693619942971397e-01,2.298290051330799943e-01,-7.108915487228896490e-02,-5.952951173350606862e-02
2.350000000000000089e+00,2.247448493402375291e-01,2.637384590879337520e-01,2.247448493402375291e-01,2.307746777689671513e-01,-6.461366752634856159e-02,-5.858383909761895325e-02
2.400000000000000355e+00,2.322388254087379977e-01,2.644562443611540026e-01,2.322388254087379977e-01,2.316775705252477335e-01,-5.711969145784809992e-02,-5.768094634133837106e-02
2.450000000000000178e+00,2.405424945168834205e-01,2.651263135147176597e-01,2.405424945168834205e-01,2.325314136091309880e-01,-4.881602234970265630e-02,-5.682710325745507496e-02
2.500000000000000000e+00,2.494356870461246489e-01,2.657435842859455777e-01,2.494356870461246489e-01,2.333311391014287473e-01,-3.992282982046144874e-02,-5.602737776515735041e-02
2.550000000000000266e+00,2.586927606129728052e-01,2.663042174888362035e-01,2.586927606129728052e-01,2.340729250782954685e-01,-3.066575625361328550e-02,-5.528559178829065002e-02
2.600000000000000089e+00,2.680884089149953020e-01,2.668056333082706733e-01,2.680884089149953020e-01,2.347542115854792666e-01,-2.127010795159077136e-02,-5.460430528110680332e-02
2.650000000000000355e+00,2.774032019361217238e-01,2.672465002945436097e-01,2.774032019361217238e-01,2.353736892777140710e-01,-1.195531493046434433e-02,-5.398482758887199195e-02
2.700000000000000178e+00,2.864287021874025174e-01,2.676266984410205496e-01,2.864287021874025174e-01,2.359312621156298417e-01,-2.929814679183567229e-03,-5.342725475095626286e-02
2.750000000000000000e+00,2.949720281866718974e-01,2.679472582656946544e-01,2.949720281866718974e-01,2.364279860505595077e-01,5.613511320085818809e-03,-5.293053081602658999e-02
2.800000000000000266e+00,3.028597663748517910e-01,2.682102782995109402e-01,3.028597663748517910e-01,2.368659861094988828e-01,1.350124950826571933e-02,-5.249253075708720101e-02
2.850000000000000089e+00,3.099411640346678709e-01,2.684188237977248037e-01,3.099411640346678709e-01,2.372483547053831077e-01,2.058264716808176631e-02,-5.211016216120300387e-02
2.900000000000000355e+00,3.160905665692987365e-01,2.685768098246459346e-01,3.160905665692987365e-01,2.375790343313111952e-01,2.673204970271263886e-02,-5.177948253527493022e-02
2.950000000000000178e+00,3.212090910467156890e-01,2.686888721085995413e-01,3.212090910467156890e-01,2.378626880429587365e-01,3.185057418012959829e-02,-5.149582882362734731e-02
3.000000000000000000e+00,3.252255529354384223e-01,2.687602292175171881e-01,3.252255529354384223e-01,2.381045612860831495e-01,3.586703606885234541e-02,-5.125395558050292732e-02
3.050000000000000266e+00,3.280966836026550371e-01,2.687965396636901594e-01,3.280966836026550371e-01,2.383103386830649761e-01,3.873816673606894634e-02,-5.104817818352110764e-02
3.100000000000000089e+00,3.298066920179815731e-01,2.688037575094802123e-01,3.298066920179815731e-01,2.384859993546370738e-01,4.044817515139548236e-02,-5.087251751194903082e-02
3.150000000000000355e+00,3.303662352260010038e-01,2.687879899174583920e-01,3.303662352260010038e-01,2.386376742234773141e-01,4.100771835941490612e-02,-5.072084264310876278e-02
3.200000000000000178e+00,3.298108688929080046e-01,2.687553598747322581e-01,3.298108688929080046e-01,2.387715085315622043e-01,4.045235202632189997e-02,-5.058700833502386557e-02
3.250000000000000000e+00,3.281990522399946819e-01,2.687118770305786386e-01,3.281990522399946819e-01,2.388935325114990293e-01,3.884053537340859813e-02,-5.046498435508706831e-02
3.300000000000000266e+00,3.256097817605266287e-01,2.686633192295512784e-01,3.256097817605266287e-01,2.390095427941192896e-01,3.625126489394052409e-02,-5.034897407246678724e-02
3.350000000000000089e+00,3.221399261549093840e-01,2.686151269113501994e-01,3.221399261549093840e-01,2.391249967228764595e-01,3.278140928832332102e-02,-5.023352014370963126e-02
3.400000000000000355e+00,3.179013317633503366e-01,2.685723120975234690e-01,3.179013317633503366e-01,2.392449212936029190e-01,2.854281489676425976e-02,-5.011359557298315781e-02
3.450000000000000178e+00,3.130177641709586123e-01,2.685393832080325560e-01,3.130177641709586123e-01,2.393738379604972155e-01,2.365924730437253889e-02,-4.998467890608889602e-02
3.500000000000000000e+00,3.076217481882543292e-01,2.685202864627371233e-01,3.076217481882543292e-01,2.395157040607108212e-01,1.826323132166821767e-02,-4.984281280587524177e-02
3.550000000000000266e+00,3.018513654504064725e-01,2.685183641388004250e-01,3.018513654504064725e-01,2.396738711254445264e-01,1.249284858382036789e-02,-4.968464574114153653e-02
3.600000000000000089e+00,2.958470665976548064e-01,2.685363294892381680e-01,2.958470665976548064e-01,2.398510598793960891e-01,6.488549731068730432e-03,-4.950745698719001553e-02
3.650000000000000355e+00,2.897485533590420936e-01,2.685762576937867352e-01,2.897485533590420936e-01,2.400493512961726639e-01,3.900364924560238938e-04,-4.930916557041343379e-02
3.700000000000000178e+00,2.836917846464878101e-01,2.686395918230622959e-01,2.836917846464878101e-01,2.402701926869920124e-01,-5.666732220098262378e-03,-4.908832417959405753e-02
3.750000000000000000e+00,2.778061596262119126e-01,2.687271624610554910e-01,2.778061596262119126e-01,2.405144174640668209e-01,-1.155235724037420066e-02,-4.884409940251926985e-02
3.800000000000000266e+00,2.722119292366630416e-01,2.688392193577418543e-01,2.722119292366630416e-01,2.407822769468705715e-01,-1.714658762992302132e-02,-4.857623991971553312e-02
3.850000000000000089e+00,2.670178853077786463e-01,2.689754732790721192e-01,2.670178853077786463e-01,2.410734823750909084e-01,-2.234063155880744098e-02,-4.828503449149518928e-02
3.900000000000000355e+00,2.623193728783162482e-01,2.691351460893721126e-01,2.623193728783162482e-01,2.413872551600121374e-01,-2.703914398826983562e-02,-4.797126170657393940e-02
3.950000000000000178e+00,2.581966661628348203e-01,2.693170270420958134e-01,2.581966661628348203e-01,2.417223833471739136e-01,-3.116185070375126348e-02,-4.763613351941217711e-02
4.000000000000000000e+00,2.547137416724644110e-01,2.695195332670820010e-01,2.547137416724644110e-01,2.420772822755896114e-01,-3.464477519412165890e-02,-4.728123459099650011e-02
4.049999999999999822e+00,2.519174731893863983e-01,2.697407725213956109e-01,2.519174731893863983e-01,2.424500574979553957e-01,-3.744104367719969240e-02,-4.690845936863069499e-02
4.099999999999999645e+00,2.498372627582005068e-01,2.699786064094655269e-01,2.498372627582005068e-01,2.428385681651603345e-01,-3.952125410838557007e-02,-4.651994870142577010e-02
4.150000000000000355e+00,2.484851098938297698e-01,2.702307124672344574e-01,2.484851098938297698e-01,2.432404892676418851e-01,-4.087340697275632095e-02,-4.611802759894418485e-02
4.200000000000000178e+00,2.478561082885302469e-01,2.704946437333070053e-01,2.478561082885302469e-01,2.436533713546395474e-01,-4.150240857805585076e-02,-4.570514551194656411e-02
4.250000000000000000e+00,2.479293460412730077e-01,2.707678846851371279e-01,2.479293460412730077e-01,2.440746966076885183e-01,-4.142917082531308304e-02,-4.528382025889758633e-02
4.299999999999999822e+00,2.486691725372157380e-01,2.710479026869302421e-01,2.486691725372157380e-01,2.445019304135620519e-01,-4.068934432937035273e-02,-4.485658645302403880e-02
4.349999999999999645e+00,2.500267833193791089e-01,2.713321943648312473e-01,2.500267833193791089e-01,2.449325678509985948e-01,-3.933173354720698178e-02,-4.442594901558750281e-02
4.400000000000000355e+00,2.519420643441830365e-01,2.716183265814123282e-01,2.519420643441830365e-01,2.453641747622262725e-01,-3.741645252240303338e-02,-4.399434210435979736e-02
4.450000000000000178e+00,2.543456295382847121e-01,2.719039719139915157e-01,2.543456295382847121e-01,2.457944233130520129e-01,-3.501288732830137168e-02,-4.356409355353406399e-02
4.500000000000000000e+00,2.571609810739827751e-01,2.721869387403126894e-01,2.571609810739827751e-01,2.462211221445208820e-01,-3.219753579260329485e-02,-4.313739472206520875e-02
4.549999999999999822e+00,2.603067205592015654e-01,2.724651961933964306e-01,2.603067205592015654e-01,2.466422413776781231e-01,-2.905179630738451840e-02,-4.271627548890795378e-02
4.599999999999999645e+00,2.636987414732087642e-01,2.727368943605010254e-01,2.636987414732087642e-01,2.470559328463433624e-01,-2.565977539337732996e-02,-4.230258402024274222e-02
4.650000000000000355e+00,2.672523385056984058e-01,2.730003801676816888e-01,2.672523385056984058e-01,2.474605459996069012e-01,-2.210617836088770230e-02,-4.189797086697918255e-02
4.700000000000000178e+00,2.708841775741207547e-01,2.732542094129895016e-01,2.708841775741207547e-01,2.478546399375612941e-01,-1.847433929246535336e-02,-4.150387692902479664e-02
4.750000000000000000e+00,2.745140805957785313e-01,2.734971553923457588e-01,2.745140805957785313e-01,2.482369920250191708e-01,-1.484443627080756466e-02,-4.112152484156689908e-02
4.799999999999999822e+00,2.780665908154438815e-01,2.737282145094981356e-01,2.780665908154438815e-01,2.486066034755722298e-01,-1.129192605114218671e-02,-4.075191339101387478e-02
4.849999999999999645e+00,2.814722967856627678e-01,2.739466091840985773e-01,2.814722967856627678e-01,2.489627022211967355e-01,-7.886220080923331613e-03,-4.039581464538938987e-02
4.900000000000000355e+00,2.846689051030323325e-01,2.741517882800382222e-01,2.846689051030323325e-01,2.493047432909005212e-01,-4.689611763553748654e-03,-4.005377357568558339e-02
4.950000000000000178e+00,2.876020629234387616e-01,2.743434251804661161e-01,2.876020629234387616e-01,2.496324068263645057e-01,-1.756453943147307049e-03,-3.972611004022159886e-02
5.000000000000000000e+00,2.902259404543603427e-01,2.745214135469072336e-01,2.902259404543603427e-01,2.499455937736511923e-01,8.674235877742524255e-04,-3.941292309293491225e-02
5.049999999999999822e+00,2.925035905895396193e-01,2.746858607270785679e-01,2.925035905895396193e-01,2.502444192173344240e-01,3.145073722953526003e-03,-3.911409764925165983e-02
5.099999999999999645e+00,2.944071073777471126e-01,2.748370787271794957e-01,2.944071073777471126e-01,2.505292032746300190e-01,5.048590511161018396e-03,-3.882931359195606474e-02
5.150000000000000355e+00,2.959176071112620821e-01,2.749755726451748039e-01,2.959176071112620821e-01,2.508004594478668303e-01,6.559090244675991332e-03,-3.855805741871923265e-02
5.200000000000000178e+00,2.970250557152833704e-01,2.751020264748139654e-01,2.970250557152833704e-01,2.510588803468244423e-01,7.666538848697255354e-03,-3.829963651976167616e-02
5.250000000000000000e+00,2.977279642383250380e-01,2.752172862359570926e-01,2.977279642383250380e-01,2.513053207382192067e-01,8.369447371738942057e-03,-3.805319612836687015e-02
5.299999999999999822e+00,2.980329711381108915e-01,2.753223404625136372e-01,2.980329711381108915e-01,2.515407779552464307e-01,8.674454271524818100e-03,-3.781773891133965310e-02
5.349999999999999645e+00,2.979543263434531464e-01,2.754182981796710616e-01,2.979543263434531464e-01,2.517663698003005379e-01,8.595809476867034837e-03,-3.759214706628558056e-02
5.400000000000000355e+00,2.975132883599821976e-01,2.755063646197011273e-01,2.975132883599821976e-01,2.519833101914411011e-01,8.154771493396112056e-03,-3.737520667514501044e-02
5.450000000000000178e+00,2.967374425167254026e-01,2.755878150514338709e-01,2.967374425167254026e-01,2.521928829287648499e-01,7.378925650139324041e-03,-3.716563393782121305e-02
5.500000000000000000e+00,2.956599462412894397e-01,2.756639672226044446e-01,2.956599462412894397e-01,2.523964140807477552e-01,6.301429374703360238e-03,-3.696210278583832859e-02
5.549999999999999822e+00,2.943187062698476852e-01,2.757361530265968752e-01,2.943187062698476852e-01,2.525952436027160686e-01,4.960189403261601460e-03,-3.676327326387000133e-02
5.599999999999999645e+00,2.927554930424890456e-01,2.758056900961570745e-01,2.927554930424890456e-01,2.527906968904231055e-01,3.396976175902968308e-03,-3.656781997616299906e-02
5.650000000000000355e+00,2.910149991400354796e-01,2.758738540882205159e-01,2.910149991400354796e-01,2.529840570330643135e-01,1.656482273449378729e-03,-3.637445983352174950e-02
5.700000000000000178e+00,2.891438512783701120e-01,2.759418524498117309e-01,2.891438512783701120e-01,2.531765385556615788e-01,-2.146655882159575557e-04,-3.618197831092451189e-02
5.750000000000000000e+00,2.871895887741719999e-01,2.760108004411060412e-01,2.871895887741719999e-01,2.533692634266861421e-01,-2.168928092414081250e-03,-3.598925343989992087e-02
5.799999999999999822e+00,2.851996251445648722e-01,2.760817001369787471e-01,2.851996251445648722e-01,2.535632400518595952e-01,-4.158891722021208076e-03,-3.579527681472650241e-02
5.849999999999999645e+00,2.832202131852264992e-01,2.761554230342452843e-01,2.832202131852264992e-01,2.537593458807907432e-01,-6.138303681359568928e-03,-3.559917098579537531e-02
5.900000000000000355e+00,2.812954370774443102e-01,2.762326967626210217e-01,2.812954370774443102e-01,2.539583141238192510e-01,-8.063079789141764861e-03,-3.540020274276686751e-02
5.950000000000000178e+00,2.794662574352652085e-01,2.763140962398892286e-01,2.794662574352652085e-01,2.541607249188084783e-01,-9.892259431320883992e-03,-3.519779194777763326e-02
6.000000000000000000e+00,2.777696364159165654e-01,2.764000394345574318e-01,2.777696364159165654e-01,2.543670011103402184e-01,-1.158888045066950624e-02,-3.499151575624591393e-02
6.050000000000000711e+00,2.762377698607669241e-01,2.764907877125427071e-01,2.762377698607669241e-01,2.545774086170161099e-01,-1.312074700581914409e-02,-3.478110824957002245e-02
6.099999999999999645e+00,2.748974517861003664e-01,2.765864505589228362e-01,2.748974517861003664e-01,2.547920611770298494e-01,-1.446106508048570355e-02,-3.456645568955621362e-02
6.150000000000000355e+00,2.737695933794258574e-01,2.766869942923927406e-01,2.737695933794258574e-01,2.550109290888180613e-01,-1.558892348716024029e-02,-3.434758777776802247e-02
6.200000000000000178e+00,2.728689140552323922e-01,2.767922542387656892e-01,2.728689140552323922e-01,2.552338514123164148e-01,-1.648960281135370895e-02,-3.412466545426966896e-02
6.250000000000000000e+00,2.722038162584294874e-01,2.769019497093213600e-01,2.722038162584294874e-01,2.554605509758788862e-01,-1.715470060815660683e-02,-3.389796589070723232e-02
6.300000000000000711e+00,2.717764488376187004e-01,2.770157010465784109e-01,2.717764488376187004e-01,2.556906514507572004e-01,-1.758206802896739723e-02,-3.366786541582892506e-02
6.349999999999999645e+00,2.715829562846020506e-01,2.771330479583100637e-01,2.715829562846020506e-01,2.559236957133648738e-01,-1.777556058198401928e-02,-3.343482115322121001e-02
6.400000000000000355e+00,2.716139033530473590e-01,2.772534683617018381e-01,2.716139033530473590e-01,2.561591647167216212e-01,-1.774461351353875255e-02,-3.319935214986446947e-02
6.450000000000000178e+00,2.718548569704615225e-01,2.773763970020440839e-01,2.718548569704615225e-01,2.563964961350564398e-01,-1.750365989612455778e-02,-3.296202073152969952e-02
6.500000000000000000e+00,2.722871004016239049e-01,2.775012431901608956e-01,2.722871004016239049e-01,2.566351021254574261e-01,-1.707141646496217191e-02,-3.272341474112865078e-02
6.550000000000000711e+00,2.728884487532947656e-01,2.776274071133925103e-01,2.728884487532947656e-01,2.568743856611611087e-01,-1.647006811329135290e-02,-3.248413120542494731e-02
6.599999999999999645e+00,2.736341305301113747e-01,2.777542943079974735e-01,2.736341305301113747e-01,2.571137550242076353e-01,-1.572438633647471606e-02,-3.224476184237846238e-02
6.650000000000000355e+00,2.744976973854030278e-01,2.778813280266531627e-01,2.744976973854030278e-01,2.573526361910867810e-01,-1.486081948118304734e-02,-3.200588067549928889e-02
6.700000000000000178e+00,2.754519236790721193e-01,2.780079593830500073e-01,2.754519236790721193e-01,2.575904829933773899e-01,-1.390659318751394716e-02,-3.176803387320868005e-02
6.750000000000000000e+00,2.764696590505491547e-01,2.781336752963070036e-01,2.764696590505491547e-01,2.578267850761766233e-01,-1.288885781603694471e-02,-3.153173179040943963e-02
6.800000000000000711e+00,2.775246008874233672e-01,2.782580043818566606e-01,2.775246008874233672e-01,2.580610738010907790e-01,-1.183391597916271486e-02,-3.129744306549527705e-02
6.849999999999999645e+00,2.785919591205417989e-01,2.783805210348243575e-01,2.785919591205417989e-01,2.582929263399493802e-01,-1.076655774604430051e-02,-3.106559052663671744e-02
6.900000000000000355e+00,2.796489928639269151e-01,2.785008480211332293e-01,2.796489928639269151e-01,2.585219682746616177e-01,-9.709524002659191202e-03,-3.083654859192449388e-02
6.950000000000000178e+00,2.806754065812148147e-01,2.786186579272911801e-01,2.806754065812148147e-01,2.587478750543404926e-01,-8.683110285371277784e-03,-3.061064181224559810e-02
7.000000000000000000e+00,2.816536021483465047e-01,2.787336738214644116e-01,2.816536021483465047e-01,2.589703726624925650e-01,-7.704914718239593875e-03,-3.038814420409348405e-02
7.050000000000000711e+00,2.825687917952036110e-01,2.788456694479069520e-01,2.825687917952036110e-01,2.591892378165017163e-01,-6.789725071382490991e-03,-3.016927905008438132e-02
7.099999999999999645e+00,2.834089848457418959e-01,2.789544692184849350e-01,2.834089848457418959e-01,2.594042979633151558e-01,-5.949532020844186184e-03,-2.995421890327090025e-02
7.150000000000000355e+00,2.841648678834416963e-01,2.790599481852321651e-01,2.841648678834416963e-01,2.596154312553858312e-01,-5.193648983144396117e-03,-2.974308561120023522e-02
7.200000000000000178e+00,2.848296029868132573e-01,2.791620320845245029e-01,2.848296029868132573e-01,2.598225665975615328e-01,-4.528913879772849919e-03,-2.953595026902451626e-02
7.250000000000000000e+00,2.853985716807208028e-01,2.792606974453204494e-01,2.853985716807208028e-01,2.600256837574452806e-01,-3.959945185865285273e-03,-2.933283310914078928e-02
7.300000000000000711e+00,2.858690930653882689e-01,2.793559716599729459e-01,2.858690930653882689e-01,2.602248134377625477e-01,-3.489423801197816602e-03,-2.913370342882357425e-02
7.349999999999999645e+00,2.862401432207094532e-01,2.794479328349279701e-01,2.862401432207094532e-01,2.604200371280626092e-01,-3.118373645876652313e-03,-2.893847973852347114e-02
7.400000000000000355e+00,2.865120996138645904e-01,2.795367091775979862e-01,2.865120996138645904e-01,2.606114864920214269e-01,-2.846417252721502103e-03,-2.874703037456463953e-02
7.450000000000000178e+00,2.866865291914243996e-01,2.796224776406274204e-01,2.866865291914243996e-01,2.607993420115203298e-01,-2.671987675161701086e-03,-2.855917485506579562e-02
7.500000000000000000e+00,2.867660325643262564e-01,2.797054615393610444e-01,2.867660325643262564e-01,2.609838306032496447e-01,-2.592484302259855967e-03,-2.837468626333645647e-02
7.550000000000000711e+00,2.867541497297376729e-01,2.797859268839574254e-01,2.867541497297376729e-01,2.611652219492077154e-01,-2.604367136848416940e-03,-2.819329491737842738e-02
7.599999999999999645e+00,2.866553256899960211e-01,2.798641772232091651e-01,2.866553256899960211e-01,2.613438233380763753e-01,-2.703191176590063072e-03,-2.801469352850974662e-02
7.650000000000000355e+00,2.864749276888052809e-01,2.799405468793355611e-01,2.864749276888052809e-01,2.615199728966632886e-01,-2.883589177780821518e-03,-2.783854396992282640e-02
7.700000000000000178e+00,2.862193000996653969e-01,2.800153925563010349e-01,2.862193000996653969e-01,2.616940311938947827e-01,-3.139216766920708591e-03,-2.766448567269135655e-02
7.750000000000000000e+00,2.858958386930576245e-01,2.800890834213838332e-01,2.858958386930576245e-01,2.618663713170296670e-01,-3.462678173528485268e-03,-2.749214554955640294e-02
7.800000000000000711e+00,2.855130633826082898e-01,2.801619898823779486e-01,2.855130633826082898e-01,2.620373676424427867e-01,-3.845453483977791850e-03,-2.732114922414330058e-02
7.849999999999999645e+00,2.850806677782123932e-01,2.802344714019679994e-01,2.850806677782123932e-01,2.622073836425077298e-01,-4.277849088373716566e-03,-2.715113322407836094e-02
7.900000000000000355e+00,2.846095249881872014e-01,2.803068637975185684e-01,2.846095249881872014e-01,2.623767591768410012e-01,-4.748991878398885029e-03,-2.698175768974509642e-02
7.950000000000000178e+00,2.841116320094697056e-01,2.803794665604562586e-01,2.841116320094697056e-01,2.625457978021315530e-01,-5.246884857116382479e-03,-2.681271906445450298e-02
8.000000000000000000e+00,2.835999794979119359e-01,2.804525307875456730e-01,2.835999794979119359e-01,2.627147546929440858e-01,-5.758537368674159981e-03,-2.664376217364197025e-02
8.050000000000000711e+00,2.830883393891026056e-01,2.805262483413105690e-01,2.830883393891026056e-01,2.628838257908541753e-01,-6.270177477483489421e-03,-2.647469107573187722e-02
8.099999999999999645e+00,2.825909693332720463e-01,2.806007428454029839e-01,2.825909693332720463e-01,2.630531387878669025e-01,-6.767547533314068747e-03,-2.630537807871920208e-02
8.150000000000000355e+00,2.821222397527512471e-01,2.806760630719393190e-01,2.821222397527512471e-01,2.632227465013078360e-01,-7.236277113834859234e-03,-2.613577036527828940e-02
8.199999999999999289e+00,2.816961960409919974e-01,2.807521791931945621e-01,2.816961960409919974e-01,2.633926231127747819e-01,-7.662320825594113281e-03,-2.596589375381135392e-02
8.250000000000000000e+00,2.813260745187020628e-01,2.808289822533595048e-01,2.813260745187020628e-01,2.635626636270724799e-01,-8.032442347884034828e-03,-2.579585323951356923e-02
8.300000000000000711e+00,2.810237958014225601e-01,2.809062870731967032e-01,2.810237958014225601e-01,2.637326867641989758e-01,-8.334721065163532353e-03,-2.562583010238712183e-02
8.349999999999999645e+00,2.807994628336316079e-01,2.809838386389566511e-01,2.807994628336316079e-01,2.639024413359874477e-01,-8.559054032954488064e-03,-2.545607553059864997e-02
8.400000000000000355e+00,2.806608927155628264e-01,2.810613218556575754e-01,2.806608927155628264e-01,2.640716159877553593e-01,-8.697624151023236605e-03,-2.528690087883072452e-02
8.449999999999999289e+00,2.806132114083619844e-01,2.811383743732884244e-01,2.806132114083619844e-01,2.642398520137635431e-01,-8.745305458224127138e-03,-2.511866485282251288e-02
8.500000000000000000e+00,2.806585383940772283e-01,2.812146020322713880e-01,2.806585383940772283e-01,2.644067587930606922e-01,-8.699978472508883287e-03,-2.495175807352541936e-02
8.550000000000000711e+00,2.807957844659278446e-01,2.812895963307439073e-01,2.807957844659278446e-01,2.645719312484943742e-01,-8.562732400658263493e-03,-2.478658561809169575e-02
8.599999999999999645e+00,2.810205802413821008e-01,2.813629531989823573e-01,2.810205802413821008e-01,2.647349686144151448e-01,-8.337936625203998600e-03,-2.462354825217092161e-02
8.650000000000000355e+00,2.813253460597170963e-01,2.814342922822013482e-01,2.813253460597170963e-01,2.648954937144841759e-01,-8.033170806868996164e-03,-2.446302315210186970e-02
8.699999999999999289e+00,2.816995060852798827e-01,2.815032758867710427e-01,2.816995060852798827e-01,2.650531719047743984e-01,-7.659010781306201110e-03,-2.430534496181169929e-02
8.750000000000000000e+00,2.821298412018186097e-01,2.815696267392369667e-01,2.821298412018186097e-01,2.652077288316607162e-01,-7.228675664767468881e-03,-2.415078803492538492e-02
8.800000000000000711e+00,2.826009672058089617e-01,2.816331437428346574e-01,2.826009672058089617e-01,2.653589661892652440e-01,-6.757549660777136848e-03,-2.399955067732085362e-02
8.849999999999999645e+00,2.830959174398384737e-01,2.816937149906982851e-01,2.830959174398384737e-01,2.655067747356857910e-01,-6.262599426747607508e-03,-2.385174213090031706e-02
8.900000000000000355e+00,2.835968028584869849e-01,2.817513274048635274e-01,2.835968028584869849e-01,2.656511439370948247e-01,-5.761714008099082414e-03,-2.370737292949124525e-02
8.949999999999999289e+00,2.840855180112576428e-01,2.818060725098905928e-01,2.840855180112576428e-01,2.657921677484731959e-01,-5.272998855328449655e-03,-2.356634911811290867e-02
9.000000000000000000e+00,2.845444588628451288e-01,2.818581480124800476e-01,2.845444588628451288e-01,2.659300462022444744e-01,-4.814058003740958464e-03,-2.342847066434159201e-02
9.050000000000000711e+00,2.849572179088163404e-01,2.819078550358520840e-01,2.849572179088163404e-01,2.660650826534284308e-01,-4.401298957769735586e-03,-2.329343421315768423e-02
9.099999999999999645e+00,2.853092236861357600e-01,2.819555910413703570e-01,2.853092236861357600e-01,2.661976767135956767e-01,-4.049293180450335913e-03,-2.316084015299042093e-02
9.150000000000000355e+00,2.855882953687177150e-01,2.820018386513424846e-01,2.855882953687177150e-01,2.663283130873204119e-01,-3.770221497868356600e-03,-2.303020377926564416e-02
9.199999999999999289e+00,2.857850883833873978e-01,2.820471507578842241e-01,2.857850883833873978e-01,2.664575466957422867e-01,-3.573428483198707629e-03,-2.290097017084377629e-02
9.250000000000000000e+00,2.858934134727598719e-01,2.820921324557672527e-01,2.858934134727598719e-01,2.665859846248525566e-01,-3.465103393826214889e-03,-2.277253224173354101e-02
9.300000000000000711e+00,2.859104188831290139e-01,2.821374204659334861e-01,2.859104188831290139e-01,2.667142655648607752e-01,-3.448097983457092466e-03,-2.264425130172532247e-02
9.349999999999999645e+00,2.858366328474110651e-01,2.821836608158788673e-01,2.858366328474110651e-01,2.668430375064971272e-01,-3.521884019175009102e-03,-2.251547936008897050e-02
9.400000000000000355e+00,2.856758707546735443e-01,2.822314856099522595e-01,2.856758707546735443e-01,2.669729345269481469e-01,-3.682646111912567678e-03,-2.238558233963791610e-02
9.449999999999999289e+00,2.854350178881558397e-01,2.822814897549323909e-01,2.854350178881558397e-01,2.671045535304364948e-01,-3.923498978430250105e-03,-2.225396333614960628e-02
9.500000000000000000e+00,2.851237039969671261e-01,2.823342085038165750e-01,2.851237039969671261e-01,2.672384318060423980e-01,-4.234812869618941218e-03,-2.212008506054367885e-02
9.550000000000000711e+00,2.847538899762840359e-01,2.823900966448560923e-01,2.847538899762840359e-01,2.673750262294862790e-01,-4.604626890302069599e-03,-2.198349063709983259e-02
9.599999999999999645e+00,2.843393894233905428e-01,2.824495100961405547e-01,2.843393894233905428e-01,2.675146948688889581e-01,-5.019127443195540127e-03,-2.184382199769715344e-02
9.650000000000000355e+00,2.838953487936526909e-01,2.825126905722724069e-01,2.838953487936526909e-01,2.676576816608066123e-01,-5.463168072933424942e-03,-2.170083520577945763e-02
9.699999999999999289e+00,2.834377093984876694e-01,2.825797538735639325e-01,2.834377093984876694e-01,2.678041047067738489e-01,-5.920807468098403074e-03,-2.155441215981223832e-02
9.750000000000000000e+00,2.829826727608045767e-01,2.826506822150764431e-01,2.829826727608045767e-01,2.679539486075283583e-01,-6.375844105781539213e-03,-2.140456825905776017e-02
9.800000000000000711e+00,2.825461881386691076e-01,2.827253208683908614e-01,2.825461881386691076e-01,2.681070611077210342e-01,-6.812328727916976134e-03,-2.125145575886506003e-02
9.849999999999999645e+00,2.821434776549650025e-01,2.828033792390201029e-01,2.821434776549650025e-01,2.682631541739904368e-01,-7.215039211621098597e-03,-2.109536269259567817e-02
9.900000000000000355e+00,2.817886107534670614e-01,2.828844363524771754e-01,2.817886107534670614e-01,2.684218094794473819e-01,-7.569906113119017135e-03,-2.093670738713872964e-02
9.949999999999999289e+00,2.814941359504385399e-01,2.829679505774280734e-01,2.814941359504385399e-01,2.685824881230923222e-01,-7.864380916147563003e-03,-2.077602874349376155e-02
1.000000000000000000e+01,2.812707743392163784e-01,2.830532732797509943e-01,2.812707743392163784e-01,2.687445442781232763e-01,-8.087742527369729678e-03,-2.061397258846281791e-02
1.005000000000000071e+01,2.811271762524252260e-01,2.831396659806975080e-01,2.811271762524252260e-01,2.689072423425315495e-01,-8.231340614160880323e-03,-2.045127452405454474e-02
1.009999999999999964e+01,2.810697400457874973e-01,2.832263204888617047e-01,2.810697400457874973e-01,2.690697770619163709e-01,-8.288776820798605602e-03,-2.028873980466973370e-02
1.015000000000000036e+01,2.811024902218746679e-01,2.833123813917024503e-01,2.811024902218746679e-01,2.692312960105376907e-01,-8.256026644711424514e-03,-2.012722085604837230e-02
1.019999999999999929e+01,2.812270110751577956e-01,2.833969702294294457e-01,2.812270110751577956e-01,2.693909237537022161e-01,-8.131505791428291635e-03,-1.996759311288383298e-02
1.025000000000000000e+01,2.814424316622368138e-01,2.834792106329078187e-01,2.814424316622368138e-01,2.695477869734436149e-01,-7.916085204349297688e-03,-1.981072989314250007e-02
1.030000000000000071e+01,2.817454580816211029e-01,2.835582536878585302e-01,2.817454580816211029e-01,2.697010398200787029e-01,-7.613058784964986912e-03,-1.965747704650735658e-02
1.034999999999999964e+01,2.821304496451553234e-01,2.836333027894247238e-01,2.821304496451553234e-01,2.698498887540099478e-01,-7.228067221430785512e-03,-1.950862811257611865e-02
1.040000000000000036e+01,2.825895363726954601e-01,2.837036372729968003e-01,2.825895363726954601e-01,2.699936161639521215e-01,-6.768980493890628877e-03,-1.936490070263394841e-02
1.044999999999999929e+01,2.831127761676806021e-01,2.837686341475145202e-01,2.831127761676806021e-01,2.701316020880609736e-01,-6.245740698905464378e-03,-1.922691477852511363e-02
1.050000000000000000e+01,2.836883508628902373e-01,2.838277873144596786e-01,2.836883508628902373e-01,2.702633434214108399e-01,-5.670166003695852573e-03,-1.909517344517523349e-02
1.055000000000000071e+01,2.843028009090952102e-01,2.838807237274053041e-01,2.843028009090952102e-01,2.703884700648845896e-01,-5.055715957490852785e-03,-1.897004680170152890e-02
1.059999999999999964e+01,2.849412986885748178e-01,2.839272160311633320e-01,2.849412986885748178e-01,2.705067575546779013e-01,-4.417218178011253840e-03,-1.885175931190818943e-02
1.065000000000000036e+01,2.855879601810887292e-01,2.839671913141002535e-01,2.855879601810887292e-01,2.706181358061132691e-01,-3.770556685497358524e-03,-1.874038106047285976e-02
1.069999999999999929e+01,2.862261939448831893e-01,2.840007357098630059e-01,2.862261939448831893e-01,2.707226937080888796e-01,-3.132322921702878835e-03,-1.863582315849722504e-02
1.075000000000000000e+01,2.868390850987506124e-01,2.840280946933910200e-01,2.868390850987506124e-01,2.708206794130892936e-01,-2.519431767835461373e-03,-1.853783745349681100e-02
1.080000000000000071e+01,2.874098102491699502e-01,2.840496690284679548e-01,2.874098102491699502e-01,2.709124962800335545e-01,-1.948706617416149376e-03,-1.844602058655251536e-02
1.084999999999999964e+01,2.879220771907103904e-01,2.840660064379539329e-01,2.879220771907103904e-01,2.709986945410854942e-01,-1.436439675875724386e-03,-1.835982232550055146e-02
1.090000000000000036e+01,2.883605808510752988e-01,2.840777891809631583e-01,2.883605808510752988e-01,2.710799588766677481e-01,-9.979360155107862805e-04,-1.827855798991834257e-02
1.094999999999999929e+01,2.887114645218726294e-01,2.840858178312226645e-01,2.887114645218726294e-01,2.711570921928588285e-01,-6.470523447134877461e-04,-1.820142467372722062e-02
1.100000000000000000e+01,2.889627731052775705e-01,2.840909916552494807e-01,2.889627731052775705e-01,2.712309959997561970e-01,-3.957437613085034302e-04,-1.812752086682991107e-02
1.105000000000000071e+01,2.891048831218358539e-01,2.840942860852512797e-01,2.891048831218358539e-01,2.713026478856326862e-01,-2.536337447502232047e-04,-1.805586898095337678e-02
1.109999999999999964e+01,2.891308927725569355e-01,2.840967278672428264e-01,2.891308927725569355e-01,2.713730766673183026e-01,-2.276240940291440100e-04,-1.798544019926778467e-02
1.115000000000000036e+01,2.890369546210865836e-01,2.840993685371669408e-01,2.890369546210865836e-01,2.714433358695136356e-01,-3.215622454995176421e-04,-1.791518099707243433e-02
1.119999999999999929e+01,2.888225336203649185e-01,2.841032569343613368e-01,2.888225336203649185e-01,2.715144762423101765e-01,-5.359832462211788296e-04,-1.784404062427590032e-02
1.125000000000000000e+01,2.884905743679894163e-01,2.841094115002134601e-01,2.884905743679894163e-01,2.715875180646946108e-01,-8.679424985966690707e-04,-1.777099880189146608e-02
1.130000000000000071e+01,2.880475636909682891e-01,2.841187931283301049e-01,2.880475636909682891e-01,2.716634240002977485e-01,-1.310953175617822703e-03,-1.769509286628834915e-02
1.134999999999999964e+01,2.875034779187168876e-01,2.841322793295157911e-01,2.875034779187168876e-01,2.717430732686208494e-01,-1.855038947869210681e-03,-1.761544359796524822e-02
1.140000000000000036e+01,2.868716084113606124e-01,2.841506404493654436e-01,2.868716084113606124e-01,2.718272378694846503e-01,-2.486908455225486994e-03,-1.753127899710145779e-02
1.144999999999999929e+01,2.861682638995670103e-01,2.841745186281231517e-01,2.861682638995670103e-01,2.719165615502894817e-01,-3.190252967019079587e-03,-1.744195531629664370e-02
1.150000000000000000e+01,2.854123537212894801e-01,2.842044101222105934e-01,2.854123537212894801e-01,2.720115421354226126e-01,-3.946163145296605404e-03,-1.734697473116347463e-02
1.155000000000000071e+01,2.846248618092894200e-01,2.842406515159178748e-01,2.846248618092894200e-01,2.721125177462306866e-01,-4.733655057296693239e-03,-1.724599912035539029e-02
1.159999999999999964e+01,2.838282269490318699e-01,2.842834102424710019e-01,2.838282269490318699e-01,2.722196573306857048e-01,-5.530289917554232111e-03,-1.713885953590042061e-02
1.165000000000000036e+01,2.830456500294042388e-01,2.843326797091687008e-01,2.830456500294042388e-01,2.723329557973414028e-01,-6.312866837181838053e-03,-1.702556106924468793e-02
1.169999999999999929e+01,2.823003533972718859e-01,2.843882791853846181e-01,2.823003533972718859e-01,2.724522339122646963e-01,-7.058163469314230817e-03,-1.690628295432142908e-02
1.175000000000000000e+01,2.816148206862918446e-01,2.844498584694219456e-01,2.816148206862918446e-01,2.725771429748055086e-01,-7.743696180294240908e-03,-1.678137389178061337e-02
1.180000000000000071e+01,2.810100473687413003e-01,2.845169072053950199e-01,2.810100473687413003e-01,2.727071741432427476e-01,-8.348469497844783482e-03,-1.665134272334333962e-02
1.184999999999999964e+01,2.805048326098071865e-01,2.845887685795994715e-01,2.805048326098071865e-01,2.728416721396190181e-01,-8.853684256778886902e-03,-1.651684472696706568e-02
1.190000000000000036e+01,2.801151417216659611e-01,2.846646569923283465e-01,2.801151417216659611e-01,2.729798529295654475e-01,-9.243375144920110489e-03,-1.637866393702066756e-02
1.194999999999999929e+01,2.798535656638981295e-01,2.847436791806383094e-01,2.798535656638981295e-01,2.731208248524578108e-01,-9.504951202687987252e-03,-1.623769201412825214e-02
1.200000000000000000e+01,2.797288997696002477e-01,2.848248581645507205e-01,2.797288997696002477e-01,2.732636125742303745e-01,-9.629617096985862087e-03,-1.609490429235571271e-02
1.205000000000000071e+01,2.797458584428929029e-01,2.849071593072628472e-01,2.797458584428929029e-01,2.734071831532625119e-01,-9.612658423693179119e-03,-1.595133371332357886e-02
1.209999999999999964e+01,2.799049363021228198e-01,2.849895177219999298e-01,2.799049363021228198e-01,2.735504734518271475e-01,-9.453580564463295172e-03,-1.580804341475891203e-02
1.215000000000000036e+01,2.802024195160064957e-01,2.850708662260018067e-01,2.802024195160064957e-01,2.736924180934651729e-01,-9.156097350579619348e-03,-1.566609877312088311e-02
1.219999999999999929e+01,2.806305443029545876e-01,2.851501630366344298e-01,2.806305443029545876e-01,2.738319771611690823e-01,-8.727972563631515232e-03,-1.552653970541697029e-02
1.225000000000000000e+01,2.811777931350045168e-01,2.852264184254758028e-01,2.811777931350045168e-01,2.739681628521476453e-01,-8.180723731581554872e-03,-1.539035401443844542e-02
1.230000000000000071e+01,2.818293134681478240e-01,2.852987195921654617e-01,2.818293134681478240e-01,2.741000643509118317e-01,-7.529203398438280570e-03,-1.525845251567425377e-02
1.234999999999999964e+01,2.825674391086775983e-01,2.853662530885803239e-01,2.825674391086775983e-01,2.742268702512329903e-01,-6.791077757908501981e-03,-1.513164661535306571e-02
1.240000000000000036e+01,2.833722908370391869e-01,2.854283242124556752e-01,2.833722908370391869e-01,2.743478879461141440e-01,-5.986226029546879573e-03,-1.501062892047191552e-02
1.244999999999999929e+01,2.842224307699384167e-01,2.854843728941893199e-01,2.842224307699384167e-01,2.744625595095748771e-01,-5.136086096647657535e-03,-1.489595735701122574e-02
1.250000000000000000e+01,2.850955441754128850e-01,2.855339857170740014e-01,2.850955441754128850e-01,2.745704737105915672e-01,-4.262972691173206631e-03,-1.478804315599452877e-02
1.255000000000000071e+01,2.859691230003912898e-01,2.855769038351367306e-01,2.859691230003912898e-01,2.746713739235056573e-01,-3.389393866194826896e-03,-1.468714294308042824e-02
1.259999999999999964e+01,2.868211270831634296e-01,2.856130266796047534e-01,2.868211270831634296e-01,2.747651618260826822e-01,-2.537389783422671491e-03,-1.459335504050340848e-02
1.265000000000000036e+01,2.876306016998694814e-01,2.856424114703540740e-01,2.876306016998694814e-01,2.748518969017708646e-01,-1.727915166716596698e-03,-1.450661996481522609e-02
1.269999999999999929e+01,2.883782334896297095e-01,2.856652686684121312e-01,2.883782334896297095e-01,2.749317918824439322e-01,-9.802833769563925118e-04,-1.442672498414214466e-02
1.275000000000000000e+01,2.890468306537206100e-01,2.856819536159973527e-01,2.890468306537206100e-01,2.750052043783400291e-01,-3.116862128654584790e-04,-1.435331248824605645e-02
1.280000000000000071e+01,2.896217173693437230e-01,2.856929547085531040e-01,2.896217173693437230e-01,2.750726250398933259e-01,2.632005027576414004e-04,-1.428589182669276134e-02
1.284999999999999964e+01,2.900910363584177643e-01,2.856988785262828401e-01,2.900910363584177643e-01,2.751346626792055550e-01,7.325194918316969492e-04,-1.422385418738054443e-02
1.290000000000000036e+01,2.904459573029276043e-01,2.857004324190024480e-01,2.904459573029276043e-01,2.751920268452088814e-01,1.087440436341504226e-03,-1.416649002137719549e-02
1.294999999999999929e+01,2.906807921432660868e-01,2.856984050865949420e-01,2.906807921432660868e-01,2.752455083950306469e-01,1.322275276680000451e-03,-1.411300847155547503e-02
1.300000000000000000e+01,2.907930211284691646e-01,2.856936457275656149e-01,2.907930211284691646e-01,2.752959586342635379e-01,1.434504261883083002e-03,-1.406255823232255286e-02
1.305000000000000071e+01,2.907832357523715827e-01,2.856870423403919945e-01,2.907832357523715827e-01,2.753442676110209875e-01,1.424718885785511728e-03,-1.401424925556513101e-02
1.309999999999999964e+01,2.906550063999334688e-01,2.856794997573648409e-01,2.906550063999334688e-01,2.753913421436273157e-01,1.296489533347366116e-03,-1.396717472295878372e-02
1.315000000000000036e+01,2.904146836756271721e-01,2.856719179697669309e-01,2.904146836756271721e-01,2.754380841409156955e-01,1.056166809041069474e-03,-1.392043272567037790e-02
1.319999999999999929e+01,2.900711430533735591e-01,2.856651712682785060e-01,2.900711430533735591e-01,2.754853697391115852e-01,7.126261867874644600e-04,-1.387314712747452980e-02
1.325000000000000000e+01,2.896354827569745383e-01,2.856600886755135127e-01,2.896354827569745383e-01,2.755340297322594334e-01,2.769658903884723725e-04,-1.382448713432662436e-02
1.330000000000000071e+01,2.891206847417093773e-01,2.856574360908528676e-01,2.891206847417093773e-01,2.755848317163795969e-01,-2.378321248767261429e-04,-1.377368515020649040e-02
1.334999999999999964e+01,2.885412483907127679e-01,2.856579005036469776e-01,2.885412483907127679e-01,2.756384643034063275e-01,-8.172684758733079992e-04,-1.372005256317975277e-02
1.340000000000000036e+01,2.879128061433143260e-01,2.856620765618231861e-01,2.879128061433143260e-01,2.756955236918960384e-01,-1.445710723271766704e-03,-1.366299317469004543e-02
1.344999999999999929e+01,2.872517298005839437e-01,2.856704557112762499e-01,2.872517298005839437e-01,2.757565028097981874e-01,-2.106787066002140541e-03,-1.360201405678789638e-02
1.350000000000000000e+01,2.865747357510284865e-01,2.856834180493336706e-01,2.865747357510284865e-01,2.758217831724725788e-01,-2.783781115557616790e-03,-1.353673369411348935e-02
1.355000000000000071e+01,2.858984968523246017e-01,2.857012269650305303e-01,2.858984968523246017e-01,2.758916295285531173e-01,-3.460020014261487673e-03,-1.346688733803299599e-02
1.359999999999999964e+01,2.852392682008610403e-01,2.857240265716007865e-01,2.852392682008610403e-01,2.759661872989112585e-01,-4.119248665725033093e-03,-1.339232956767484779e-02
1.365000000000000036e+01,2.846125335129341405e-01,2.857518418739038446e-01,2.846125335129341405e-01,2.760454827512700549e-01,-4.745983353651923344e-03,-1.331303411531602199e-02
1.369999999999999929e+01,2.840326783131642552e-01,2.857845815565400183e-01,2.840326783131642552e-01,2.761294257960436038e-01,-5.325838553421837276e-03,-1.322909107054247996e-02
1.375000000000000000e+01,2.835126955560048345e-01,2.858220432279584000e-01,2.835126955560048345e-01,2.762178152385206253e-01,-5.845821310581238855e-03,-1.314070162806546538e-02
1.380000000000000071e+01,2.830639286745755823e-01,2.858639209124076985e-01,2.830639286745755823e-01,2.763103462790600928e-01,-6.294588192010531005e-03,-1.304817058752598749e-02
1.384999999999999964e+01,2.826958563417880099e-01,2.859098145453425333e-01,2.826958563417880099e-01,2.764066200167289433e-01,-6.662660524798089470e-03,-1.295189684985714219e-02
1.390000000000000036e+01,2.824159224341446506e-01,2.859592411988798877e-01,2.824159224341446506e-01,2.765061546828024852e-01,-6.942594432441465298e-03,-1.285236218378358643e-02
1.394999999999999929e+01,2.822294138105110872e-01,2.860116477419012981e-01,2.822294138105110872e-01,2.766083983085646514e-01,-7.129103056075013906e-03,-1.275011855802149312e-02
1.400000000000000000e+01,2.821393875680591190e-01,2.860664246240998687e-01,2.821393875680591190e-01,2.767127425165535337e-01,-7.219129298526944828e-03,-1.264577435003256221e-02
1.405000000000000071e+01,2.821466484352839199e-01,2.861229204642802282e-01,2.821466484352839199e-01,2.768185371154361363e-01,-7.211868431302158669e-03,-1.253997975114995098e-02
1.409999999999999964e+01,2.822497759333137402e-01,2.861804571200710634e-01,2.822497759333137402e-01,2.769251051755521331e-01,-7.108740933272361846e-03,-1.243341169103397495e-02
1.415000000000000036e+01,2.824451999106530886e-01,2.862383449184841000e-01,2.824451999106530886e-01,2.770317582644750143e-01,-6.913316955933025525e-03,-1.232675860211106256e-02
1.419999999999999929e+01,2.827273220621160377e-01,2.862958977340167577e-01,2.827273220621160377e-01,2.771378115292119082e-01,-6.631194804470076469e-03,-1.222070533737419119e-02
1.425000000000000000e+01,2.830886801067298841e-01,2.863524476128933016e-01,2.830886801067298841e-01,2.772425983235893843e-01,-6.269836759856226537e-03,-1.211591854299673421e-02
1.430000000000000071e+01,2.835201504441833276e-01,2.864073586582574493e-01,2.835201504441833276e-01,2.773454840956086631e-01,-5.838366422402751013e-03,-1.201303277097744149e-02
1.434999999999999964e+01,2.840111843520990442e-01,2.864600399114062279e-01,2.840111843520990442e-01,2.774458792698527576e-01,-5.347332514487036954e-03,-1.191263759673335393e-02
1.440000000000000036e+01,2.845500721389085941e-01,2.865099569882702535e-01,2.845500721389085941e-01,2.775432508841634283e-01,-4.808444727677488838e-03,-1.181526598242265552e-02
1.444999999999999929e+01,2.851242291368561999e-01,2.865566422580840822e-01,2.851242291368561999e-01,2.776371327675616896e-01,-4.234287729729892605e-03,-1.172138409902439768e-02
1.450000000000000000e+01,2.857204970110490683e-01,2.865997033823303730e-01,2.857204970110490683e-01,2.777271340775449571e-01,-3.638019855537031125e-03,-1.163138278904110243e-02
1.455000000000000071e+01,2.863254535763934960e-01,2.866388300663119115e-01,2.863254535763934960e-01,2.778129460491789438e-01,-3.033063290192582542e-03,-1.154557081740714003e-02
1.459999999999999964e+01,2.869257241575146056e-01,2.866737989127598474e-01,2.869257241575146056e-01,2.778943468454697086e-01,-2.432792709071467368e-03,-1.146417002111641513e-02
1.465000000000000036e+01,2.875082875010330774e-01,2.867044763062853718e-01,2.875082875010330774e-01,2.779712044379145097e-01,-1.850229365553000523e-03,-1.138731242867160529e-02
1.469999999999999929e+01,2.880607693597253549e-01,2.867308192986599558e-01,2.880607693597253549e-01,2.780434774873147274e-01,-1.297747506860741449e-03,-1.131503937927131644e-02
1.475000000000000000e+01,2.885717171197365594e-01,2.867528745071855067e-01,2.885717171197365594e-01,2.781112142372188512e-01,-7.867997468495108648e-04,-1.124730262936723610e-02
1.480000000000000071e+01,2.890308492404147223e-01,2.867707750809793676e-01,2.890308492404147223e-01,2.781745494749349179e-01,-3.276676261713582189e-04,-1.118396739165116588e-02
1.484999999999999964e+01,2.894292738248290253e-01,2.867847358319288165e-01,2.894292738248290253e-01,2.782336996569779730e-01,7.075695824296112009e-05,-1.112481720960807954e-02
1.490000000000000036e+01,2.897596713372404542e-01,2.867950466673681031e-01,2.897596713372404542e-01,2.782889563361269913e-01,4.011544706543603489e-04,-1.106956053045910805e-02
1.494999999999999929e+01,2.900164373258748429e-01,2.868020644991337020e-01,2.900164373258748429e-01,2.783406780648559065e-01,6.579204592887696575e-04,-1.101783880173021028e-02
1.500000000000000000e+01,2.901957819827128415e-01,2.868062038375076561e-01,2.901957819827128415e-01,2.783892809837645865e-01,8.372651161267440859e-04,-1.096923588282148337e-02
1.505000000000000071e+01,2.902957844565524081e-01,2.868079263076230845e-01,2.902957844565524081e-01,2.784352283326839150e-01,9.372675899663063682e-04,-1.092328853390221732e-02
1.509999999999999964e+01,2.903164010037702636e-01,2.868077293492573010e-01,2.903164010037702636e-01,2.784790191454843411e-01,9.578841371841908658e-04,-1.087949772110176350e-02
1.515000000000000036e+01,2.902594272788153740e-01,2.868061343777578154e-01,2.902594272788153740e-01,2.785211764064178808e-01,9.009104122292648214e-04,-1.083734046016820128e-02
1.519999999999999929e+01,2.901284162942376899e-01,2.868036746935189729e-01,2.901284162942376899e-01,2.785622349554900956e-01,7.698994276515851469e-04,-1.079628191109600205e-02
1.525000000000000000e+01,2.899285547757273762e-01,2.868008834295480702e-01,2.899285547757273762e-01,2.786027294324703862e-01,5.700379091412969852e-04,-1.075578743411570275e-02
1.530000000000000071e+01,2.896665017583902046e-01,2.867982818210609852e-01,2.896665017583902046e-01,2.786431825435319865e-01,3.079848918041175570e-04,-1.071533432305414417e-02
1.534999999999999964e+01,2.893501942754553302e-01,2.867963680678417560e-01,2.893501942754553302e-01,2.786840939212972268e-01,-8.322591130787226026e-06,-1.067442294528882576e-02
1.540000000000000036e+01,2.889886258432410315e-01,2.867956070396545099e-01,2.889886258432410315e-01,2.787259298286038356e-01,-3.698910233450704104e-04,-1.063258703798223431e-02
1.544999999999999929e+01,2.885916041162306933e-01,2.867964210479422849e-01,2.885916041162306933e-01,2.787691139292378106e-01,-7.669127503554014217e-04,-1.058940293734827835e-02
1.550000000000000000e+01,2.881694945510502870e-01,2.867991818742582355e-01,2.881694945510502870e-01,2.788140193160784652e-01,-1.189022315535809586e-03,-1.054449755050761509e-02
1.555000000000000071e+01,2.877329571641950579e-01,2.868042042084237297e-01,2.877329571641950579e-01,2.788609619496347225e-01,-1.625559702391011401e-03,-1.049755491695133700e-02
1.559999999999999964e+01,2.872926834907427729e-01,2.868117406085401999e-01,2.872926834907427729e-01,2.789101956190714882e-01,-2.065833375843310459e-03,-1.044832124751457654e-02
1.565000000000000036e+01,2.868591406540595412e-01,2.868219780520471773e-01,2.868591406540595412e-01,2.789619084948794514e-01,-2.499376212526576834e-03,-1.039660837170663932e-02
1.569999999999999929e+01,2.864423290518961496e-01,2.868350361034306961e-01,2.864423290518961496e-01,2.790162212987427059e-01,-2.916187814689962399e-03,-1.034229556784336396e-02
1.575000000000000000e+01,2.860515595717885717e-01,2.868509666813534587e-01,2.860515595717885717e-01,2.790731870733156872e-01,-3.306957294797523757e-03,-1.028532979327038618e-02
1.580000000000000071e+01,2.856952554939359290e-01,2.868697553672462930e-01,2.856952554939359290e-01,2.791327924938819538e-01,-3.663261372650168657e-03,-1.022572437270411957e-02
1.584999999999999964e+01,2.853807833532076565e-01,2.868913241600098973e-01,2.853807833532076565e-01,2.791949606264707007e-01,-3.977733513378437641e-03,-1.016355624011541781e-02
1.590000000000000036e+01,2.851143160476618532e-01,2.869155355484918068e-01,2.851143160476618532e-01,2.792595550040183339e-01,-4.244200818924252251e-03,-1.009896186256772736e-02
1.594999999999999929e+01,2.849007304352313419e-01,2.869421977456976247e-01,2.849007304352313419e-01,2.793263848644529368e-01,-4.457786431354728886e-03,-1.003213200213312270e-02
1.600000000000000000e+01,2.847435405903210870e-01,2.869710709068992172e-01,2.847435405903210870e-01,2.793952113727843911e-01,-4.614976276265030618e-03,-9.963305493801737772e-03
1.605000000000000071e+01,2.846448668349247924e-01,2.870018741383026928e-01,2.846448668349247924e-01,2.794657546337804832e-01,-4.713650031661277551e-03,-9.892762232805635270e-03
1.610000000000000142e+01,2.846054396499327899e-01,2.870342930938594161e-01,2.846054396499327899e-01,2.795377012927355298e-01,-4.753077216653326005e-03,-9.820815573850538369e-03
1.614999999999999858e+01,2.846246366441743114e-01,2.870679879550218083e-01,2.846246366441743114e-01,2.796107125190577247e-01,-4.733880222411763691e-03,-9.747804347528371202e-03
1.619999999999999929e+01,2.847005499400520612e-01,2.871026015914115992e-01,2.847005499400520612e-01,2.796844321705733161e-01,-4.657966926534030418e-03,-9.674084696012778123e-03
1.625000000000000000e+01,2.848300806488562875e-01,2.871377677089235192e-01,2.848300806488562875e-01,2.797584949450086511e-01,-4.528436217729813612e-03,-9.600021921577450018e-03
1.630000000000000071e+01,2.850090565733873205e-01,2.871731188050157257e-01,2.850090565733873205e-01,2.798325343383436525e-01,-4.349460293198762449e-03,-9.525982528242415634e-03
1.635000000000000142e+01,2.852323689008378627e-01,2.872082937679979464e-01,2.852323689008378627e-01,2.799061902468021334e-01,-4.126147965748228064e-03,-9.452326619783929518e-03
1.639999999999999858e+01,2.854941234381186965e-01,2.872429449771122245e-01,2.854941234381186965e-01,2.799791160692333691e-01,-3.864393428467421086e-03,-9.379400797352725055e-03
1.644999999999999929e+01,2.857878018905885553e-01,2.872767447821690245e-01,2.857878018905885553e-01,2.800509851886183177e-01,-3.570714975997508513e-03,-9.307531677967807726e-03
1.650000000000000000e+01,2.861064287819450325e-01,2.873093912645383607e-01,2.861064287819450325e-01,2.801214967344805018e-01,-3.252088084641075599e-03,-9.237020132105573308e-03
1.655000000000000071e+01,2.864427398399163605e-01,2.873406132045551176e-01,2.864427398399163605e-01,2.801903805512488410e-01,-2.915777026669741541e-03,-9.168136315337249709e-03
1.660000000000000142e+01,2.867893480062230216e-01,2.873701742031157802e-01,2.867893480062230216e-01,2.802574013203480430e-01,-2.569168860363055251e-03,-9.101115546238042545e-03
1.664999999999999858e+01,2.871389036432396291e-01,2.873978759268009942e-01,2.871389036432396291e-01,2.803223618053589106e-01,-2.219613223346451631e-03,-9.036155061227168009e-03
1.669999999999999929e+01,2.874842459752711132e-01,2.874235604657562893e-01,2.874842459752711132e-01,2.803851052094956109e-01,-1.874270891315001552e-03,-8.973411657090459015e-03
1.675000000000000000e+01,2.878185432908780261e-01,2.874471118114673707e-01,2.878185432908780261e-01,2.804455166525604004e-01,-1.539973575708081070e-03,-8.913000214025709397e-03
1.680000000000000071e+01,2.881354199178721154e-01,2.874684564772781448e-01,2.881354199178721154e-01,2.805035237902538947e-01,-1.223096948713979460e-03,-8.854993076332171725e-03
1.685000000000000142e+01,2.884290684419464901e-01,2.874875632979604356e-01,2.884290684419464901e-01,2.805590966121877528e-01,-9.294484246395890445e-04,-8.799420254398337971e-03
1.689999999999999858e+01,2.886943460561963715e-01,2.875044424559083378e-01,2.886943460561963715e-01,2.806122464662130778e-01,-6.641708103897019100e-04,-8.746270400373051118e-03
1.694999999999999929e+01,2.889268542910706228e-01,2.875191437907453906e-01,2.889268542910706228e-01,2.806630243659011814e-01,-4.316625755154941766e-04,-8.695492500684909309e-03
1.700000000000000000e+01,2.891230016782772583e-01,2.875317544565109684e-01,2.891230016782772583e-01,2.807115186453913447e-01,-2.355151883088072383e-04,-8.646998221194759915e-03
1.705000000000000071e+01,2.892800491500110427e-01,2.875423959963762099e-01,2.892800491500110427e-01,2.807578520316091342e-01,-7.846771657503310855e-05,-8.600664834976973899e-03
1.710000000000000142e+01,2.893961381744125094e-01,2.875512209092906946e-01,2.893961381744125094e-01,2.808021782083089390e-01,3.762130782640162101e-05,-8.556338658277148207e-03
1.714999999999999858e+01,2.894703017916425702e-01,2.875584087863048421e-01,2.894703017916425702e-01,2.808446779497404400e-01,1.117849250564869630e-04,-8.513838916845664628e-03
1.719999999999999929e+01,2.895024588572970292e-01,2.875641620967553935e-01,2.895024588572970292e-01,2.808855549041783251e-01,1.439419907109122838e-04,-8.472961962407809036e-03
1.725000000000000000e+01,2.894933919368644082e-01,2.875687017061832607e-01,2.894933919368644082e-01,2.809250311092360008e-01,1.348750702783162191e-04,-8.433485757350089873e-03
1.730000000000000071e+01,2.894447094412110899e-01,2.875722622088582314e-01,2.894447094412110899e-01,2.809633423218870218e-01,8.619257462500940392e-05,-8.395174544699079283e-03
1.735000000000000142e+01,2.893587927604388543e-01,2.875750871581339574e-01,2.893587927604388543e-01,2.810007332464612984e-01,2.758938527534771668e-07,-8.357783620124811449e-03
1.739999999999999858e+01,2.892387293493783873e-01,2.875774242775196443e-01,2.892387293493783873e-01,2.810374527435450243e-01,-1.197875172076912634e-04,-8.321064123041059524e-03
1.744999999999999929e+01,2.890882329446197163e-01,2.875795207342377036e-01,2.890882329446197163e-01,2.810737491015887768e-01,-2.702839219663675228e-04,-8.284767764997343423e-03
1.750000000000000000e+01,2.889115523467931657e-01,2.875816185550376658e-01,2.889115523467931657e-01,2.811098654510247319e-01,-4.469645197928983379e-04,-8.248651415561358835e-03
1.755000000000000071e+01,2.887133704737140372e-01,2.875839502610209597e-01,2.887133704737140372e-01,2.811460353976733550e-01,-6.451463928720728522e-04,-8.212481468912706181e-03
1.760000000000000142e+01,2.884986956660849922e-01,2.875867347940766483e-01,2.884986956660849922e-01,2.811824789480573128e-01,-8.598212005010842478e-04,-8.176037918528760579e-03
1.764999999999999858e+01,2.882727474902356812e-01,2.875901738021426901e-01,2.882727474902356812e-01,2.812193987938506612e-01,-1.085769376350408186e-03,-8.139118072735400042e-03
1.769999999999999929e+01,2.880408395123636445e-01,2.875944483438300781e-01,2.880408395123636445e-01,2.812569770160064375e-01,-1.317677354222464899e-03,-8.101539850579644528e-03
1.775000000000000000e+01,2.878082616962120421e-01,2.875997160649798601e-01,2.878082616962120421e-01,2.812953722611314933e-01,-1.550255170374030588e-03,-8.063144605454593966e-03
1.780000000000000071e+01,2.875801651829186789e-01,2.876061088905311758e-01,2.875801651829186789e-01,2.813347174334828726e-01,-1.778351683667424169e-03,-8.023799433103237164e-03
1.785000000000000142e+01,2.873614522330011911e-01,2.876137312647937261e-01,2.873614522330011911e-01,2.813751179356638876e-01,-1.997064633584876622e-03,-7.983398930922215239e-03
1.789999999999999858e+01,2.871566740358406089e-01,2.876226589620417551e-01,2.871566740358406089e-01,2.814166504799212598e-01,-2.201842830745457096e-03,-7.941866386664830912e-03
1.794999999999999929e+01,2.869699389169368953e-01,2.876329384775441200e-01,2.869699389169368953e-01,2.814593624801360328e-01,-2.388577949649183310e-03,-7.899154386450005921e-03
1.800000000000000000e+01,2.868048331991496780e-01,2.876445869970243874e-01,2.868048331991496780e-01,2.815032720224724394e-01,-2.553683667436409260e-03,-7.855244844113658254e-03
1.805000000000000071e+01,2.866643566087871964e-01,2.876575929304598378e-01,2.866643566087871964e-01,2.815483684005669618e-01,-2.694160257798912557e-03,-7.810148466019132402e-03
1.810000000000000142e+01,2.865508736741887441e-01,2.876719169844398349e-01,2.865508736741887441e-01,2.815946131894414006e-01,-2.807643192397355717e-03,-7.763903677144709178e-03
1.814999999999999858e+01,2.864660820616820036e-01,2.876874937363774754e-01,2.864660820616820036e-01,2.816419418214004544e-01,-2.892434804904064991e-03,-7.716575045185657990e-03
1.819999999999999929e+01,2.864109982534840948e-01,2.877042336640425746e-01,2.864109982534840948e-01,2.816902656173436714e-01,-2.947518613102001559e-03,-7.668251249242414962e-03
1.825000000000000000e+01,2.863859604185672869e-01,2.877220255754597833e-01,2.863859604185672869e-01,2.817394742184995415e-01,-2.972556448018803376e-03,-7.619042648086571737e-03
1.830000000000000071e+01,2.863906477857967037e-01,2.877407393774343847e-01,2.863906477857967037e-01,2.817894383568053107e-01,-2.967869080789396156e-03,-7.569078509780799088e-03
1.835000000000000142e+01,2.864241153231031345e-01,2.877602291160007431e-01,2.864241153231031345e-01,2.818400128971929042e-01,-2.934401543482966206e-03,-7.518503969393180476e-03
1.839999999999999858e+01,2.864848420792671102e-01,2.877803362190292091e-01,2.864848420792671102e-01,2.818910400819819584e-01,-2.873674787318980951e-03,-7.467476784604159222e-03
1.844999999999999929e+01,2.865707911748609504e-01,2.878008928700850899e-01,2.865707911748609504e-01,2.819423529064407075e-01,-2.787725691725157200e-03,-7.416163960145384995e-03
1.850000000000000000e+01,2.866794791504924111e-01,2.878217254433396155e-01,2.866794791504924111e-01,2.819937785552866227e-01,-2.679037716093700828e-03,-7.364738311299443702e-03
1.855000000000000071e+01,2.868080522031518642e-01,2.878426579317374667e-01,2.868080522031518642e-01,2.820451418323050019e-01,-2.550464663434252096e-03,-7.313375034281101826e-03
1.860000000000000142e+01,2.869533667692399925e-01,2.878635153045238648e-01,2.869533667692399925e-01,2.820962685191663599e-01,-2.405150097346114672e-03,-7.262248347419710849e-03
1.864999999999999858e+01,2.871120719443716052e-01,2.878841267353620115e-01,2.871120719443716052e-01,2.821469886046571451e-01,-2.246444922214468204e-03,-7.211528261928939511e-03
1.869999999999999929e+01,2.872806913587563904e-01,2.879043286483359276e-01,2.872806913587563904e-01,2.821971393316036192e-01,-2.077825507829709432e-03,-7.161377534982483681e-03
1.875000000000000000e+01,2.874557023416474122e-01,2.879239675358309936e-01,2.874557023416474122e-01,2.822465680154725431e-01,-1.902814524938700865e-03,-7.111948851113546709e-03
1.880000000000000071e+01,2.876336104939211102e-01,2.879429025093062089e-01,2.876336104939211102e-01,2.822951345956598579e-01,-1.724906372664970940e-03,-7.063382270926236300e-03
1.885000000000000142e+01,2.878110181262418799e-01,2.879610075510399270e-01,2.878110181262418799e-01,2.823427138875452269e-01,-1.547498740344186146e-03,-7.015802979040856001e-03
1.889999999999999858e+01,2.879846853915305482e-01,2.879781734418064842e-01,2.879846853915305482e-01,2.823891975102773566e-01,-1.373831475055540966e-03,-6.969319356308756666e-03
1.894999999999999929e+01,2.881515833238923463e-01,2.879943093459200743e-01,2.881515833238923463e-01,2.824344954717304956e-01,-1.206933542693744638e-03,-6.924021394855618509e-03
1.900000000000000000e+01,2.883089383714882992e-01,2.880093440410467220e-01,2.883089383714882992e-01,2.824785373980471803e-01,-1.049578495097787867e-03,-6.879979468538904332e-03
1.905000000000000071e+01,2.884542683592827284e-01,2.880232267855498129e-01,2.884542683592827284e-01,2.825212734005426163e-01,-9.042485073033445890e-04,-6.837243466043470969e-03
1.910000000000000142e+01,2.885854101229439750e-01,2.880359278209022045e-01,2.885854101229439750e-01,2.825626745775244864e-01,-7.731067436421315640e-04,-6.795842289061600032e-03
1.914999999999999858e+01,2.887005393045573576e-01,2.880474385109068614e-01,2.887005393045573576e-01,2.826027331527860009e-01,-6.579775620287206745e-04,-6.755783713800120154e-03
1.919999999999999929e+01,2.887981829854187055e-01,2.880577711232218951e-01,2.887981829854187055e-01,2.826414622562880008e-01,-5.603338811673773357e-04,-6.717054610298069106e-03
1.925000000000000000e+01,2.888772259466196313e-01,2.880669582621084301e-01,2.888772259466196313e-01,2.826788953559726814e-01,-4.812909199664559281e-04,-6.679621510613417169e-03
1.930000000000000071e+01,2.889369113946022027e-01,2.880750519645604024e-01,2.889369113946022027e-01,2.827150853528870855e-01,-4.216054719838807164e-04,-6.643431513698998259e-03
1.935000000000000142e+01,2.889768369709423412e-01,2.880821224751896614e-01,2.889768369709423412e-01,2.827501033550137710e-01,-3.816798956437670535e-04,-6.608413511572342261e-03
1.939999999999999858e+01,2.889969467919166202e-01,2.880882567185560905e-01,2.889969467919166202e-01,2.827840371485192961e-01,-3.615700746694708247e-04,-6.574479718066825878e-03
1.944999999999999929e+01,2.889975201458258036e-01,2.880935564911666913e-01,2.889975201458258036e-01,2.828169893886667285e-01,-3.609967207602968078e-04,-6.541527477919341360e-03
1.950000000000000000e+01,2.889791573289316462e-01,2.880981363991785282e-01,2.889791573289316462e-01,2.828490755364465037e-01,-3.793595376544696765e-04,-6.509441330139581830e-03
1.955000000000000071e+01,2.889427629399551889e-01,2.881021215719403172e-01,2.889427629399551889e-01,2.828804215710797876e-01,-4.157539266308929362e-04,-6.478095295506280590e-03
1.960000000000000142e+01,2.888895267943932810e-01,2.881056451858543532e-01,2.888895267943932810e-01,2.829111615128940271e-01,-4.689900721928240597e-04,-6.447355353692052309e-03
1.964999999999999858e+01,2.888209024786024814e-01,2.881088458375236638e-01,2.888209024786024814e-01,2.829414347955499509e-01,-5.376143879836369236e-04,-6.417082071036121597e-03
1.969999999999999929e+01,2.887385834529406781e-01,2.881118648096109292e-01,2.887385834529406781e-01,2.829713835310616599e-01,-6.199334136454386773e-04,-6.387133335524422181e-03
1.975000000000000000e+01,2.886444765436974591e-01,2.881148432770669343e-01,2.886444765436974591e-01,2.830011497152783440e-01,-7.140403228886276063e-04,-6.357367151307770185e-03
1.980000000000000071e+01,2.885406726420483015e-01,2.881179195051423170e-01,2.885406726420483015e-01,2.830308724252512120e-01,-8.178442245377663894e-04,-6.327644441334843994e-03
1.985000000000000142e+01,2.884294144578490315e-01,2.881212260936140690e-01,2.884294144578490315e-01,2.830606850629247551e-01,-9.291024087370791315e-04,-6.297831803661335659e-03
1.989999999999999858e+01,2.883130612556791816e-01,2.881248873236694208e-01,2.883130612556791816e-01,2.830907127015998004e-01,-1.045455610906907131e-03,-6.267804164986304216e-03
1.994999999999999929e+01,2.881940506251260969e-01,2.881290166646481854e-01,2.881940506251260969e-01,2.831210695923724874e-01,-1.164466241460000067e-03,-6.237447274213586863e-03
2.000000000000000000e+01,2.880748574983189592e-01,2.881337144971278796e-01,2.880748574983189592e-01,2.831518568870354802e-01,-1.283659368267148909e-03,-6.206659979550611418e-03
2.005000000000000071e+01,2.879579508137462551e-01,2.881390661064858194e-01,2.879579508137462551e-01,2.831831606315732275e-01,-1.400566052839816297e-03,-6.175356235012874513e-03
2.010000000000000142e+01,2.878457484229418051e-01,2.881451399969890415e-01,2.878457484229418051e-01,2.832150500803003457e-01,-1.512768443644301256e-03,-6.143466786285703418e-03
2.014999999999999858e+01,2.877405710311631282e-01,2.881519865706209105e-01,2.877405710311631282e-01,2.832475763748477093e-01,-1.617945835422954746e-03,-6.110940491738363171e-03
2.019999999999999929e+01,2.876445961401123408e-01,2.881596372073223500e-01,2.876445961401123408e-01,2.832807716246666940e-01,-1.713920726473737574e-03,-6.077745241919421844e-03
2.025000000000000000e+01,2.875598131063943352e-01,2.881681037742465090e-01,2.875598131063943352e-01,2.833146484166442769e-01,-1.798703760191760473e-03,-6.043868449941812958e-03
2.030000000000000071e+01,2.874879805319667248e-01,2.881773785812332678e-01,2.874879805319667248e-01,2.833491997710254617e-01,-1.870536334619359031e-03,-6.009317095560586484e-03
2.035000000000000142e+01,2.874305872530948935e-01,2.881874347883047749e-01,2.874305872530948935e-01,2.833843995494346735e-01,-1.927929613491193928e-03,-5.974117317151425924e-03
2.039999999999999858e+01,2.873888181862580549e-01,2.881982272589367344e-01,2.873888181862580549e-01,2.834202033087390160e-01,-1.969698680328011570e-03,-5.938313557847068637e-03
2.044999999999999929e+01,2.873635262205497254e-01,2.882096938405797060e-01,2.873635262205497254e-01,2.834565495822171655e-01,-1.994990646036376176e-03,-5.901967284368907912e-03
2.050000000000000000e+01,2.873552112174952988e-01,2.882217570418338370e-01,2.873552112174952988e-01,2.834933615574232735e-01,-2.003305649090813580e-03,-5.865155309162838927e-03
2.055000000000000071e+01,2.873640069955038512e-01,2.882343260642645788e-01,2.873640069955038512e-01,2.835305491087216634e-01,-1.994509871082263824e-03,-5.827967757864398711e-03
2.060000000000000142e+01,2.873896769451679267e-01,2.882472991365190862e-01,2.873896769451679267e-01,2.835680111321388086e-01,-1.968839921418169200e-03,-5.790505734447317678e-03
2.064999999999999858e+01,2.874316186537709261e-01,2.882605660895571353e-01,2.874316186537709261e-01,2.836056381213326039e-01,-1.926898212815171757e-03,-5.752878745253500736e-03
2.069999999999999929e+01,2.874888776250716926e-01,2.882740111047963349e-01,2.874888776250716926e-01,2.836433149164671041e-01,-1.869639241514390498e-03,-5.715201950118945808e-03
2.075000000000000000e+01,2.875601698773586068e-01,2.882875155620533425e-01,2.875601698773586068e-01,2.836809235528609530e-01,-1.798346989227496287e-03,-5.677593313725162912e-03
2.080000000000000071e+01,2.876439129029636499e-01,2.883009609115397276e-01,2.876439129029636499e-01,2.837183461336566515e-01,-1.714603963622453190e-03,-5.640170732929486105e-03
2.085000000000000142e+01,2.877382641896009674e-01,2.883142314939384221e-01,2.877382641896009674e-01,2.837554676505260054e-01,-1.620252676985124403e-03,-5.603049216060104407e-03
2.089999999999999858e+01,2.878411662506260571e-01,2.883272172347466356e-01,2.878411662506260571e-01,2.837921786785870815e-01,-1.517350615960030803e-03,-5.566338187999002318e-03
2.094999999999999929e+01,2.879503968984403195e-01,2.883398161435395957e-01,2.879503968984403195e-01,2.838283778761787612e-01,-1.408119968145775782e-03,-5.530138990407333817e-03
2.100000000000000000e+01,2.880636233313557115e-01,2.883519365554034208e-01,2.880636233313557115e-01,2.838639742267327071e-01,-1.294893535230352962e-03,-5.494542639853372372e-03
2.105000000000000071e+01,2.881784584952253869e-01,2.883634990602450543e-01,2.881784584952253869e-01,2.838988889684463390e-01,-1.180058371360722877e-03,-5.459627898139762098e-03
2.110000000000000142e+01,2.882925181301443929e-01,2.883744380756918524e-01,2.882925181301443929e-01,2.839330571674628656e-01,-1.065998736441714544e-03,-5.425459699123245071e-03
2.114999999999999858e+01,2.884034769197825754e-01,2.883847030304602099e-01,2.884034769197825754e-01,2.839664289014369181e-01,-9.550399468035399497e-04,-5.392087965149143167e-03
2.119999999999999929e+01,2.885091222239341002e-01,2.883942591369955122e-01,2.885091222239341002e-01,2.839989700322853028e-01,-8.493946426519704369e-04,-5.359546834300813085e-03
2.125000000000000000e+01,2.886074039887187581e-01,2.884030877444324070e-01,2.886074039887187581e-01,2.840306625591729750e-01,-7.511128778673283784e-04,-5.327854307413142608e-03
2.130000000000000071e+01,2.886964795865214484e-01,2.884111862750793343e-01,2.886964795865214484e-01,2.840615045549411688e-01,-6.620372800646199098e-04,-5.297012311644894167e-03
2.135000000000000142e+01,2.887747525306185170e-01,2.884185677592802644e-01,2.887747525306185170e-01,2.840915097008327450e-01,-5.837643359675577731e-04,-5.267007165753345710e-03
2.139999999999999858e+01,2.888409042278629046e-01,2.884252599942909168e-01,2.888409042278629046e-01,2.841207064451585773e-01,-5.176126387231944287e-04,-5.237810421427476978e-03
2.144999999999999929e+01,2.888939181666825839e-01,2.884313043624021078e-01,2.888939181666825839e-01,2.841491368211441215e-01,-4.645986999035040086e-04,-5.209380045441957922e-03
2.150000000000000000e+01,2.889330961769585038e-01,2.884367543516891952e-01,2.889330961769585038e-01,2.841768549673423516e-01,-4.254206896275935048e-04,-5.181661899243732161e-03
2.155000000000000071e+01,2.889580666336734605e-01,2.884416738292744364e-01,2.889580666336734605e-01,2.842039254005095383e-01,-4.004502329126399698e-04,-5.154591466076541111e-03
2.160000000000000142e+01,2.889687846991955689e-01,2.884461351217265657e-01,2.889687846991955689e-01,2.842304210955776678e-01,-3.897321673904990329e-04,-5.128095771008416882e-03
2.164999999999999858e+01,2.889655249027108241e-01,2.884502169601441124e-01,2.889655249027108241e-01,2.842564214302799042e-01,-3.929919638752802421e-04,-5.102095436306183958e-03
2.169999999999999929e+01,2.889488665343305507e-01,2.884540023485783200e-01,2.889488665343305507e-01,2.842820100530966121e-01,-4.096503322555327753e-04,-5.076506813489500315e-03
2.175000000000000000e+01,2.889196724822188922e-01,2.884575764138310738e-01,2.889196724822188922e-01,2.843072727325670068e-01,-4.388443843671982003e-04,-5.051244134019080428e-03
2.180000000000000071e+01,2.888790622619193948e-01,2.884610242924341983e-01,2.888790622619193948e-01,2.843322952437849493e-01,-4.794546046667150078e-04,-5.026221622801139641e-03
2.185000000000000142e+01,2.888283800777852184e-01,2.884644291069518585e-01,2.888283800777852184e-01,2.843571613442292256e-01,-5.301367888008813372e-04,-5.001355522356839070e-03
2.189999999999999858e+01,2.887691588183337599e-01,2.884678700788536609e-01,2.887691588183337599e-01,2.843819508861873402e-01,-5.893580482523498197e-04,-4.976565980398784360e-03
2.194999999999999929e+01,2.887030809229148010e-01,2.884714208193094320e-01,2.887030809229148010e-01,2.844067381071320177e-01,-6.554359436712842374e-04,-4.951778759454068639e-03
2.200000000000000000e+01,2.886319370695574760e-01,2.884751478325939811e-01,2.886319370695574760e-01,2.844315901327465479e-01,-7.265797970286129058e-04,-4.926926733839509000e-03
2.205000000000000071e+01,2.885575836269291816e-01,2.884791092596072914e-01,2.885575836269291816e-01,2.844565657201122977e-01,-8.009332396569141975e-04,-4.901951146473762684e-03
2.210000000000000142e+01,2.884818997907476756e-01,2.884833538815426701e-01,2.884818997907476756e-01,2.844817142610951977e-01,-8.766170758384029399e-04,-4.876802605490883520e-03
2.214999999999999858e+01,2.884067452902066009e-01,2.884879203961961958e-01,2.884067452902066009e-01,2.845070750584305919e-01,-9.517715763795038227e-04,-4.851441808155455490e-03
2.219999999999999929e+01,2.883339195059277382e-01,2.884928369720020647e-01,2.883339195059277382e-01,2.845326768795926609e-01,-1.024597360658367892e-03,-4.825839986993437671e-03
2.225000000000000000e+01,2.882651227898219704e-01,2.884981210777787797e-01,2.882651227898219704e-01,2.845585377864355836e-01,-1.093394076764116901e-03,-4.799979080150541810e-03
2.230000000000000071e+01,2.882019207203493916e-01,2.885037795795322157e-01,2.882019207203493916e-01,2.845846652319524717e-01,-1.156596146236709127e-03,-4.773851634633593903e-03
2.235000000000000142e+01,2.881457119645005616e-01,2.885098090896023315e-01,2.881457119645005616e-01,2.846110564094377904e-01,-1.212804902085532844e-03,-4.747460457148297737e-03
2.239999999999999858e+01,2.880977003500870270e-01,2.885161965480635415e-01,2.880977003500870270e-01,2.846376988339606728e-01,-1.260816516499058690e-03,-4.720818032625418749e-03
2.244999999999999929e+01,2.880588716777572889e-01,2.885229200116647963e-01,2.880588716777572889e-01,2.846645711314317317e-01,-1.299645188828785387e-03,-4.693945735154350304e-03
2.250000000000000000e+01,2.880299757203311217e-01,2.885299496217733073e-01,2.880299757203311217e-01,2.846916440067222553e-01,-1.328541146254976369e-03,-4.666872859863819764e-03
2.255000000000000071e+01,2.880115137662872526e-01,2.885372487197986890e-01,2.880115137662872526e-01,2.847188813593079515e-01,-1.347003100298822245e-03,-4.639635507278173920e-03
2.260000000000000142e+01,2.880037319635087578e-01,2.885447750764367214e-01,2.880037319635087578e-01,2.847462415127686164e-01,-1.354784903077329216e-03,-4.612275353817427495e-03
2.264999999999999858e+01,2.880066206081622338e-01,2.885524821997791367e-01,2.880066206081622338e-01,2.847736785231855250e-01,-1.351896258423879952e-03,-4.584838343400549250e-03
2.269999999999999929e+01,2.880199194021099141e-01,2.885603206868775361e-01,2.880199194021099141e-01,2.848011435310153217e-01,-1.338597464476159755e-03,-4.557373335570759527e-03
2.275000000000000000e+01,2.880431285717107714e-01,2.885682395837046443e-01,2.880431285717107714e-01,2.848285861213775139e-01,-1.315388294875303012e-03,-4.529930745208597676e-03
2.280000000000000071e+01,2.880755256034871481e-01,2.885761877195822112e-01,2.880755256034871481e-01,2.848559556588182717e-01,-1.282991263098933951e-03,-4.502561207767811179e-03
2.285000000000000142e+01,2.881161872111881461e-01,2.885841149840093212e-01,2.881161872111881461e-01,2.848832025644748023e-01,-1.242329655397921831e-03,-4.475314302111312731e-03
2.289999999999999858e+01,2.881640160084891766e-01,2.885919735163650079e-01,2.881640160084891766e-01,2.849102795061104754e-01,-1.194500858096889584e-03,-4.448237360475585864e-03
2.294999999999999929e+01,2.882177712269161640e-01,2.885997187821213172e-01,2.882177712269161640e-01,2.849371424746480197e-01,-1.140745639669903501e-03,-4.421374391938071892e-03
2.300000000000000000e+01,2.882761026950721450e-01,2.886073105129043914e-01,2.882761026950721450e-01,2.849637517245343643e-01,-1.082414171513936376e-03,-4.394765142051743761e-03
2.305000000000000071e+01,2.883375871885474062e-01,2.886147134919079815e-01,2.883375871885474062e-01,2.849900725594353146e-01,-1.020929678038661088e-03,-4.368444307150794355e-03
2.310000000000000142e+01,2.884007661755303431e-01,2.886218981706945574e-01,2.884007661755303431e-01,2.850160759492922358e-01,-9.577506910557333046e-04,-4.342440917293882707e-03
2.314999999999999858e+01,2.884641839260704277e-01,2.886288411082079675e-01,2.884641839260704277e-01,2.850417389695606984e-01,-8.943329405156724655e-04,-4.316777897025391407e-03
2.319999999999999929e+01,2.885264249272711523e-01,2.886355252277621464e-01,2.885264249272711523e-01,2.850670450583923099e-01,-8.320919393149491449e-04,-4.291471808193781691e-03
2.325000000000000000e+01,2.885861495552912159e-01,2.886419398927281277e-01,2.885861495552912159e-01,2.850919840924818205e-01,-7.723673112948930067e-04,-4.266532774104268497e-03
2.330000000000000071e+01,2.886421269993520999e-01,2.886480808064992298e-01,2.886421269993520999e-01,2.851165522871575431e-01,-7.163898672340026025e-04,-4.241964579428591023e-03
2.335000000000000142e+01,2.886932645128231223e-01,2.886539497469362003e-01,2.886932645128231223e-01,2.851407519309168692e-01,-6.652523537629759101e-04,-4.217764935669222372e-03
2.339999999999999858e+01,2.887386321800241573e-01,2.886595541497557482e-01,2.887386321800241573e-01,2.851645909688715341e-01,-6.198846865619311300e-04,-4.193925897714547053e-03
2.344999999999999929e+01,2.887774825311419935e-01,2.886649065591039287e-01,2.887774825311419935e-01,2.851880824533444270e-01,-5.810343354440980837e-04,-4.170434413241669823e-03
2.350000000000000000e+01,2.888092645065478137e-01,2.886700239667422951e-01,2.888092645065478137e-01,2.852112438830489149e-01,-5.492523600383038230e-04,-4.147272983537150619e-03
2.355000000000000071e+01,2.888336314594658893e-01,2.886749270637741227e-01,2.888336314594658893e-01,2.852340964547797064e-01,-5.248854071201858708e-04,-4.124420411806359148e-03
2.360000000000000142e+01,2.888504430849910265e-01,2.886796394305740643e-01,2.888504430849910265e-01,2.852566642532816110e-01,-5.080737815950598854e-04,-4.101852613304512660e-03
2.364999999999999858e+01,2.888597613658399066e-01,2.886841866915108024e-01,2.888597613658399066e-01,2.852789734058888138e-01,-4.987555007461942158e-04,-4.079543460697319414e-03
2.369999999999999929e+01,2.888618408226624745e-01,2.886885956611398019e-01,2.888618408226624745e-01,2.853010512286152656e-01,-4.966760439235916921e-04,-4.057465637970855514e-03
2.375000000000000000e+01,2.888571135411088786e-01,2.886928935077981428e-01,2.888571135411088786e-01,2.853229253896313877e-01,-5.014033254772045246e-04,-4.035591476954677841e-03
2.380000000000000071e+01,2.888461696116307320e-01,2.886971069589907568e-01,2.888461696116307320e-01,2.853446231145203571e-01,-5.123472549553541571e-04,-4.013893752065748367e-03
2.385000000000000142e+01,2.888297337546574806e-01,2.887012615706763818e-01,2.888297337546574806e-01,2.853661704554246725e-01,-5.287831119286090769e-04,-3.992346411161387838e-03
2.389999999999999858e+01,2.888086390081114341e-01,2.887053810796327280e-01,2.888086390081114341e-01,2.853875916432674908e-01,-5.498778584746592465e-04,-3.970925223318631965e-03
2.394999999999999929e+01,2.887837984225832266e-01,2.887094868546125070e-01,2.887837984225832266e-01,2.854089085387617741e-01,-5.747184440028843674e-04,-3.949608327824313120e-03
2.400000000000000000e+01,2.887561757399971785e-01,2.887135974581339082e-01,2.887561757399971785e-01,2.854301401940553817e-01,-6.023411265888884043e-04,-3.928376672530724603e-03
2.450000000000000000e+01,2.885215966656813902e-01,2.887567580197601957e-01,2.885215966656813902e-01,2.856396632841343153e-01,-8.369202009047125744e-04,-3.718853582451796258e-03
2.500000000000000000e+01,2.886229117665206623e-01,2.888007753449136072e-01,2.886229117665206623e-01,2.858415533525056063e-01,-7.356051000654232480e-04,-3.516963514080483598e-03
2.550000000000000000e+01,2.887979063110999167e-01,2.888410039501058124e-01,2.887979063110999167e-01,2.860316043457437618e-01,-5.606105554861490637e-04,-3.326912520842320239e-03
2.600000000000000000e+01,2.887965722310881223e-01,2.888805444702218228e-01,2.887965722310881223e-01,2.862133292359610448e-01,-5.619446354979749751e-04,-3.145187630625032472e-03
2.650000000000000000e+01,2.887897299471243739e-01,2.889176135457495187e-01,2.887897299471243739e-01,2.863853371398417669e-01,-5.687869194617046348e-04,-2.973179726744328618e-03
2.700000000000000000e+01,2.888760703349694814e-01,2.889463249288210522e-01,2.888760703349694814e-01,2.865421171417171786e-01,-4.824465316166004947e-04,-2.816399724868956338e-03
2.750000000000000000e+01,2.888996265019164178e-01,2.889710816208699296e-01,2.888996265019164178e-01,2.866884282951631113e-01,-4.588903646696497213e-04,-2.670088571422974625e-03
2.800000000000000000e+01,2.888672259506956386e-01,2.890005546757100086e-01,2.888672259506956386e-01,2.868332766567880943e-01,-4.912909158904280819e-04,-2.525240209798005567e-03
2.850000000000000000e+01,2.889267016376277919e-01,2.890307842279988271e-01,2.889267016376277919e-01,2.869730182422265408e-01,-4.318152289583159550e-04,-2.385498624359529141e-03
2.900000000000000000e+01,2.890194758968606670e-01,2.890529931733047952e-01,2.890194758968606670e-01,2.870991762406339687e-01,-3.390409697254183254e-04,-2.259340625952135917e-03
2.950000000000000000e+01,2.890150968403442655e-01,2.890698945119514751e-01,2.890150968403442655e-01,2.872147498616828831e-01,-3.434200262418272758e-04,-2.143767004903169432e-03
3.000000000000000000e+01,2.889719492102077458e-01,2.890895766126960198e-01,2.889719492102077458e-01,2.873280987148035814e-01,-3.865676563783658178e-04,-2.030418151782563494e-03
3.050000000000000000e+01,2.890109950558305552e-01,2.891118700325373547e-01,2.890109950558305552e-01,2.874393092006277128e-01,-3.475218107555204405e-04,-1.919207665958343623e-03
3.100000000000000000e+01,2.890902748833286129e-01,2.891304680762729062e-01,2.890902748833286129e-01,2.875423167042321371e-01,-2.682419832575006022e-04,-1.816200162353978154e-03
3.150000000000000000e+01,2.891075698718881815e-01,2.891437639503670609e-01,2.891075698718881815e-01,2.876357447241994492e-01,-2.509469946978985853e-04,-1.722772142386634403e-03
3.200000000000000000e+01,2.890772886810504261e-01,2.891564135496430543e-01,2.890772886810504261e-01,2.877244681514094515e-01,-2.812281855356581922e-04,-1.634048715176620106e-03
3.250000000000000000e+01,2.890787265378360060e-01,2.891716919030725141e-01,2.890787265378360060e-01,2.878119693143977864e-01,-2.797903287500888136e-04,-1.546547552188320355e-03
3.300000000000000000e+01,2.891316153566126368e-01,2.891868709381117952e-01,2.891316153566126368e-01,2.878957160635490231e-01,-2.269015099734617903e-04,-1.462800803037074982e-03
3.350000000000000000e+01,2.891719101830579897e-01,2.891980186757949767e-01,2.891719101830579897e-01,2.879719622519570366e-01,-1.866066835280960439e-04,-1.386554614629066521e-03
3.400000000000000000e+01,2.891579486951600386e-01,2.892066733541450718e-01,2.891579486951600386e-01,2.880424228986739887e-01,-2.005681714260623184e-04,-1.316093967912116075e-03
3.450000000000000000e+01,2.891397179194125644e-01,2.892169445147479978e-01,2.891397179194125644e-01,2.881113753874532946e-01,-2.187989471735122854e-04,-1.247141479132810255e-03
3.500000000000000000e+01,2.891694549059394270e-01,2.892284415150416788e-01,2.891694549059394270e-01,2.881785879120550842e-01,-1.890619606466364825e-04,-1.179928954531013268e-03
3.550000000000000000e+01,2.892122462445163578e-01,2.892376454835246524e-01,2.892122462445163578e-01,2.882406920318407173e-01,-1.462706220697336090e-04,-1.117824834745376455e-03
3.600000000000000000e+01,2.892128178522114235e-01,2.892443231461770403e-01,2.892128178522114235e-01,2.882975974012014220e-01,-1.456990143746924649e-04,-1.060919465384628632e-03
3.650000000000000000e+01,2.891942641378092982e-01,2.892513809596608532e-01,2.891942641378092982e-01,2.883523463160044820e-01,-1.642527287767787643e-04,-1.006170550581598350e-03
3.700000000000000000e+01,2.892070513449090940e-01,2.892595457908085921e-01,2.892070513449090940e-01,2.884057944233693882e-01,-1.514655216770212300e-04,-9.527224432166791004e-04
3.750000000000000000e+01,2.892386892067176918e-01,2.892668047033949419e-01,2.892386892067176918e-01,2.884560507728755607e-01,-1.198276598683987900e-04,-9.024660937105213193e-04
3.800000000000000000e+01,2.892477130586779688e-01,2.892723509238902535e-01,2.892477130586779688e-01,2.885024243585212478e-01,-1.108038079081170098e-04,-8.560925080648435891e-04
3.850000000000000000e+01,2.892381032123079732e-01,2.892775082368526096e-01,2.892381032123079732e-01,2.885463489735021758e-01,-1.204136542781054090e-04,-8.121678930839273730e-04
3.900000000000000000e+01,2.892419162712254188e-01,2.892831262149187510e-01,2.892419162712254188e-01,2.885887786121236753e-01,-1.166005953606700807e-04,-7.697382544623912167e-04
3.950000000000000000e+01,2.892600535616306479e-01,2.892885555706680156e-01,2.892600535616306479e-01,2.886291629796103320e-01,-9.846330495543535711e-05,-7.293538869757319786e-04
4.000000000000000000e+01,2.892704343875511230e-01,2.892931572267957163e-01,2.892704343875511230e-01,2.886669568953900145e-01,-8.808247903496231991e-05,-6.915599711960747440e-04
4.050000000000000000e+01,2.892697257895646135e-01,2.892971785358921522e-01,2.892697257895646135e-01,2.887024968825874782e-01,-8.879107702145815138e-05,-6.560199839986070782e-04
4.100000000000000000e+01,2.892711540828722394e-01,2.893011093150750224e-01,2.892711540828722394e-01,2.887363574424260393e-01,-8.736278371383727039e-05,-6.221594241600262795e-04
4.150000000000000000e+01,2.892792651288400574e-01,2.893050322763598969e-01,2.892792651288400574e-01,2.887687016412381347e-01,-7.925173774602574557e-05,-5.898152253479228748e-04
4.200000000000000000e+01,2.892874387043696816e-01,2.893086836808463902e-01,2.892874387043696816e-01,2.887993419671699979e-01,-7.107816221639713401e-05,-5.591748994161071943e-04
4.250000000000000000e+01,2.892913885668416674e-01,2.893118900690522244e-01,2.892913885668416674e-01,2.888281773154864340e-01,-6.712829974442422604e-05,-5.303395510996404289e-04
4.300000000000000000e+01,2.892932632048358932e-01,2.893147956899309592e-01,2.892932632048358932e-01,2.888554206438829208e-01,-6.525366175018558024e-05,-5.030962227031805182e-04
4.350000000000000000e+01,2.892965486755740279e-01,2.893176279937990092e-01,2.892965486755740279e-01,2.888813646328364793e-01,-6.196819101204621401e-05,-4.771522337495895643e-04
4.400000000000000000e+01,2.893016941898783889e-01,2.893203841192967807e-01,2.893016941898783889e-01,2.889060683258016793e-01,-5.682267670768575626e-05,-4.524485407844439067e-04
4.450000000000000000e+01,2.893062661884820419e-01,2.893229092167831640e-01,2.893062661884820419e-01,2.889294356274217379e-01,-5.225067810405462722e-05,-4.290812391643335677e-04
4.500000000000000000e+01,2.893089891456062102e-01,2.893251676762272351e-01,2.893089891456062102e-01,2.889514867098287310e-01,-4.952772097987382727e-05,-4.070301567573511429e-04
4.550000000000000000e+01,2.893111467189581898e-01,2.893272643909596820e-01,2.893111467189581898e-01,2.889723794318181938e-01,-4.737014762789171809e-05,-3.861374347679338869e-04
4.600000000000000000e+01,2.893139827736913583e-01,2.893292866947014819e-01,2.893139827736913583e-01,2.889922514101945783e-01,-4.453409289475243469e-05,-3.662654563914690005e-04
4.650000000000000000e+01,2.893172240783131177e-01,2.893312238928747449e-01,2.893172240783131177e-01,2.890111396812395927e-01,-4.129278827296352226e-05,-3.473771853465101173e-04
4.700000000000000000e+01,2.893201568563188442e-01,2.893330076293073039e-01,2.893201568563188442e-01,2.890290212004995030e-01,-3.836001026726206903e-05,-3.294956660865860768e-04
4.750000000000000000e+01,2.893224693114316293e-01,2.893346105402318513e-01,2.893224693114316293e-01,2.890459116261349659e-01,-3.604755515446093754e-05,-3.126052404511735997e-04
4.800000000000000000e+01,2.893242001224780591e-01,2.893360995319512186e-01,2.893242001224780591e-01,2.890619187146529767e-01,-3.431674410801258769e-05,-2.965981519331349322e-04
4.850000000000000000e+01,2.893259896878386805e-01,2.893375532344892864e-01,2.893259896878386805e-01,2.890771598810388254e-01,-3.252717874739365870e-05,-2.813569855472572694e-04
4.900000000000000000e+01,2.893284170771661667e-01,2.893389447667374381e-01,2.893284170771661667e-01,2.890916450652478709e-01,-3.009978941995169070e-05,-2.668718013382501099e-04
4.950000000000000000e+01,2.893308234986093352e-01,2.893401945698762523e-01,2.893308234986093352e-01,2.891053296669711670e-01,-2.769336797674737077e-05,-2.531871996149373592e-04
5.000000000000000000e+01,2.893322437912607126e-01,2.893413171848913668e-01,2.893322437912607126e-01,2.891182614217040481e-01,-2.627307532539595596e-05,-2.402554448820033164e-04
5.050000000000000000e+01,2.893332001373057905e-01,2.893424014154225565e-01,2.893332001373057905e-01,2.891305606536219708e-01,-2.531672928032247107e-05,-2.279562129641475349e-04
5.100000000000000000e+01,2.893348735480851253e-01,2.893434639027471222e-01,2.893348735480851253e-01,2.891422739322390689e-01,-2.364331850095181605e-05,-2.162429343470439699e-04
5.150000000000000000e+01,2.893369637762233659e-01,2.893444393666693149e-01,2.893369637762233659e-01,2.891533643924157349e-01,-2.155309036273063953e-05,-2.051524741703580380e-04
5.200000000000000000e+01,2.893383116249992892e-01,2.893453076395230417e-01,2.893383116249992892e-01,2.891638388472107524e-01,-2.020524158679244843e-05,-1.946780193753259102e-04
5.250000000000000000e+01,2.893390128771622938e-01,2.893461239510480842e-01,2.893390128771622938e-01,2.891737781474484348e-01,-1.950398942379938418e-05,-1.847387191377036970e-04
5.300000000000000000e+01,2.893400777196592499e-01,2.893469227507439734e-01,2.893400777196592499e-01,2.891832410719137880e-01,-1.843914692685871137e-05,-1.752757946723137571e-04
5.350000000000000000e+01,2.893416102718512350e-01,2.893476761635467298e-01,2.893416102718512350e-01,2.891922228465307332e-01,-1.690659473485422320e-05,-1.662940200553647487e-04
5.400000000000000000e+01,2.893428388955769370e-01,2.893483563391226476e-01,2.893428388955769370e-01,2.892007175560041832e-01,-1.567797100915520507e-05,-1.577993105818665382e-04
5.450000000000000000e+01,2.893435396508248214e-01,2.893489809253353973e-01,2.893435396508248214e-01,2.892087636777840309e-01,-1.497721576125485129e-05,-1.497531888020498685e-04
5.500000000000000000e+01,2.893442449889876422e-01,2.893495805041078617e-01,2.893442449889876422e-01,2.892164115741704955e-01,-1.427187759842927031e-05,-1.421052924156214839e-04
5.550000000000000000e+01,2.893452560328691470e-01,2.893501557193266516e-01,2.893452560328691470e-01,2.892236806722620068e-01,-1.326083371693816021e-05,-1.348361943240861951e-04
5.600000000000000000e+01,2.893462698727148341e-01,2.893506871385312373e-01,2.893462698727148341e-01,2.892305693754843587e-01,-1.224699387125550846e-05,-1.279474911017208132e-04
5.650000000000000000e+01,2.893469762551908464e-01,2.893511713073301794e-01,2.893469762551908464e-01,2.892370911664377542e-01,-1.154061139527136482e-05,-1.214257001483524863e-04
5.700000000000000000e+01,2.893475134859860853e-01,2.893516259009868419e-01,2.893475134859860853e-01,2.892432798044723974e-01,-1.100338060002418481e-05,-1.152370621137305354e-04
5.750000000000000000e+01,2.893481688952076469e-01,2.893520624607657243e-01,2.893481688952076469e-01,2.892491621048881023e-01,-1.034797137844157014e-05,-1.093547616979796976e-04
5.800000000000000000e+01,2.893489293334975399e-01,2.893524734865686177e-01,2.893489293334975399e-01,2.892547450720000524e-01,-9.587533088549796237e-06,-1.037717945860680102e-04
5.850000000000000000e+01,2.893495669130257131e-01,2.893528506407489487e-01,2.893495669130257131e-01,2.892600341418155585e-01,-8.949953560393652591e-06,-9.848272477052293159e-05
5.900000000000000000e+01,2.893500295703508307e-01,2.893532000136603832e-01,2.893500295703508307e-01,2.892650484847982262e-01,-8.487296235271912014e-06,-9.346838178785756110e-05
5.950000000000000000e+01,2.893504873514726183e-01,2.893535319130973171e-01,2.893504873514726183e-01,2.892698108303987103e-01,-8.029515113450492810e-06,-8.870603618737891343e-05
6.000000000000000000e+01,2.893510258960417247e-01,2.893538468846483802e-01,2.893510258960417247e-01,2.892743335204299715e-01,-7.490970544381502604e-06,-8.418334615613093028e-05
6.050000000000000000e+01,2.893515401909263485e-01,2.893541398917175989e-01,2.893515401909263485e-01,2.892786227205134120e-01,-6.976675659723056497e-06,-7.989414607267254407e-05
6.100000000000000000e+01,2.893519472539486381e-01,2.893544109793074193e-01,2.893519472539486381e-01,2.892826891139084755e-01,-6.569612637439403165e-06,-7.582775267762394003e-05
6.150000000000000000e+01,2.893523055737489136e-01,2.893546651316274421e-01,2.893523055737489136e-01,2.892865477876684355e-01,-6.211292837168728429e-06,-7.196907891764765981e-05
6.200000000000000000e+01,2.893526856079633447e-01,2.893549056150400145e-01,2.893526856079633447e-01,2.892902116025617421e-01,-5.831258622736667528e-06,-6.830526402436562061e-05
6.250000000000000000e+01,2.893530687107565558e-01,2.893551319306588709e-01,2.893530687107565558e-01,2.892936891712213909e-01,-5.448155829508735142e-06,-6.482769536468591109e-05
6.300000000000000000e+01,2.893534111698305988e-01,2.893553427955341539e-01,2.893534111698305988e-01,2.892969878636452163e-01,-5.105696755464409815e-06,-6.152900294085937507e-05
6.350000000000000000e+01,2.893537109010825281e-01,2.893555389570440228e-01,2.893537109010825281e-01,2.893001166447382033e-01,-4.805965503572073486e-06,-5.840022184793516722e-05
6.400000000000000000e+01,2.893539910953876193e-01,2.893557230656158552e-01,2.893539910953876193e-01,2.893030859690093326e-01,-4.525771198470388588e-06,-5.543089757677386827e-05
6.450000000000000000e+01,2.893542678627952780e-01,2.893558970805937824e-01,2.893542678627952780e-01,2.893059052072550208e-01,-4.249003790812474725e-06,-5.261165933105482225e-05
6.500000000000000000e+01,2.893545391813260315e-01,2.893560606110772149e-01,2.893545391813260315e-01,2.893085810071404640e-01,-3.977685260073025618e-06,-4.993585944559302393e-05
6.550000000000000000e+01,2.893547887509602679e-01,2.893562127532785522e-01,2.893547887509602679e-01,2.893111191493326628e-01,-3.728115625845909113e-06,-4.739771725344580532e-05
6.600000000000000000e+01,2.893550078766176092e-01,2.893563545777635970e-01,2.893550078766176092e-01,2.893135270525993841e-01,-3.508989968481950120e-06,-4.498981398670435329e-05
6.650000000000000000e+01,2.893552116537736474e-01,2.893564882583680165e-01,2.893552116537736474e-01,2.893158129196737871e-01,-3.305212812421465831e-06,-4.270394691233397183e-05
6.700000000000000000e+01,2.893554170419012084e-01,2.893566145147637436e-01,2.893554170419012084e-01,2.893179831958838100e-01,-3.099824684855536864e-06,-4.053367070229719441e-05
6.750000000000000000e+01,2.893556167161210335e-01,2.893567326025359709e-01,2.893556167161210335e-01,2.893200425744777982e-01,-2.900150465084663463e-06,-3.847429210831419246e-05
6.800000000000000000e+01,2.893557938617004055e-01,2.893568424689800245e-01,2.893557938617004055e-01,2.893219961669236673e-01,-2.723004885669102933e-06,-3.652069966241192636e-05
6.850000000000000000e+01,2.893559508314130224e-01,2.893569454310134237e-01,2.893559508314130224e-01,2.893238501946039931e-01,-2.566035173054548161e-06,-3.466667198206910673e-05
6.900000000000000000e+01,2.893561039366629450e-01,2.893570426612994684e-01,2.893561039366629450e-01,2.893256104880136403e-01,-2.412929923133311160e-06,-3.290637857249320477e-05
6.950000000000000000e+01,2.893562573884677080e-01,2.893571341329632673e-01,2.893562573884677080e-01,2.893272814438760387e-01,-2.259478118356263496e-06,-3.123542271005229961e-05
7.000000000000000000e+01,2.893564000811333914e-01,2.893572194618462268e-01,2.893564000811333914e-01,2.893288668791795804e-01,-2.116785452721149833e-06,-2.964998740650129626e-05
7.050000000000000000e+01,2.893565255054107443e-01,2.893572990827648073e-01,2.893565255054107443e-01,2.893303712186374166e-01,-1.991361175346222162e-06,-2.814564794865421967e-05
7.100000000000000000e+01,2.893566413280786453e-01,2.893573739988647975e-01,2.893566413280786453e-01,2.893317992546787787e-01,-1.875538507461147933e-06,-2.671761190733264668e-05
7.150000000000000000e+01,2.893567566618231446e-01,2.893574446890649354e-01,2.893567566618231446e-01,2.893331550649828610e-01,-1.760204762928749407e-06,-2.536180160320323200e-05
7.200000000000000000e+01,2.893568689339818256e-01,2.893575109319611594e-01,2.893568689339818256e-01,2.893344418459617429e-01,-1.647932604280133737e-06,-2.407502062433766900e-05
7.250000000000000000e+01,2.893569700328745276e-01,2.893575726967171358e-01,2.893569700328745276e-01,2.893356628127540242e-01,-1.546833711548139746e-06,-2.285405383203611716e-05
7.300000000000000000e+01,2.893570601447431612e-01,2.893576305763887468e-01,2.893570601447431612e-01,2.893368216411992822e-01,-1.456721842939123000e-06,-2.169522538677167984e-05
7.350000000000000000e+01,2.893571470093486697e-01,2.893576851574800046e-01,2.893571470093486697e-01,2.893379218456039181e-01,-1.369857237405707813e-06,-2.059502098215681317e-05
7.400000000000000000e+01,2.893572332759558052e-01,2.893577364884250547e-01,2.893572332759558052e-01,2.893389662550152619e-01,-1.283590630265840209e-06,-1.955061157081615256e-05
7.450000000000000000e+01,2.893573136678667113e-01,2.893577844582541636e-01,2.893573136678667113e-01,2.893399573992886942e-01,-1.203198719389640118e-06,-1.855946729738143692e-05
7.500000000000000000e+01,2.893573852129059376e-01,2.893578293131671697e-01,2.893573852129059376e-01,2.893408980326936941e-01,-1.131653680173504330e-06,-1.761883389240170400e-05
7.550000000000000000e+01,2.893574518834768905e-01,2.893578714942131036e-01,2.893574518834768905e-01,2.893417909782717845e-01,-1.064983109182413839e-06,-1.672588831428114547e-05
7.600000000000000000e+01,2.893575173970044379e-01,2.893579112112336649e-01,2.893575173970044379e-01,2.893426387081200479e-01,-9.994695816485786378e-07,-1.587815846602489152e-05
7.650000000000000000e+01,2.893575800467794168e-01,2.893579484496395238e-01,2.893575800467794168e-01,2.893434433561869468e-01,-9.368198066563367453e-07,-1.507351039913372692e-05
7.700000000000000000e+01,2.893576370376098605e-01,2.893579832786515316e-01,2.893576370376098605e-01,2.893442070322319593e-01,-8.798289762047376064e-07,-1.430983435414893855e-05
7.750000000000000000e+01,2.893576892298232450e-01,2.893580159410776842e-01,2.893576892298232450e-01,2.893449319170342537e-01,-8.276367628415644744e-07,-1.358494955184999165e-05
7.800000000000000000e+01,2.893577391570733570e-01,2.893580466669603557e-01,2.893577391570733570e-01,2.893456200811976853e-01,-7.777095127473389399e-07,-1.289678538840094629e-05
7.850000000000000000e+01,2.893577872789406258e-01,2.893580755434193574e-01,2.893577872789406258e-01,2.893462733598912706e-01,-7.295876454598307256e-07,-1.224350669479446407e-05
7.900000000000000000e+01,2.893578322418898230e-01,2.893581025997242206e-01,2.893578322418898230e-01,2.893468934425720285e-01,-6.846246962620533460e-07,-1.162342401405986960e-05
7.950000000000000000e+01,2.893578734912498063e-01,2.893581279404068840e-01,2.893578734912498063e-01,2.893474820105156331e-01,-6.433753362640858711e-07,-1.103485607046318483e-05
8.000000000000000000e+01,2.893579120221880241e-01,2.893581517356506594e-01,2.893579120221880241e-01,2.893480407314008573e-01,-6.048443980842045254e-07,-1.047613518522602947e-05
8.050000000000000000e+01,2.893579488568201463e-01,2.893581741124570672e-01,2.893579488568201463e-01,2.893485711544608319e-01,-5.680097659433544204e-07,-9.945712125262748943e-06
8.100000000000000000e+01,2.893579838696596074e-01,2.893581951194347801e-01,2.893579838696596074e-01,2.893490746790552404e-01,-5.329969265031945214e-07,-9.442187530846414052e-06
8.150000000000000000e+01,2.893580164090257534e-01,2.893582148018616906e-01,2.893580164090257534e-01,2.893495526333256795e-01,-5.004575603484396148e-07,-8.964233260406804965e-06
8.200000000000000000e+01,2.893580465051023287e-01,2.893582332581912109e-01,2.893580465051023287e-01,2.893500063341150619e-01,-4.703614837580741233e-07,-8.510532471033473715e-06
8.250000000000000000e+01,2.893580748635628530e-01,2.893582506010362598e-01,2.893580748635628530e-01,2.893504370511926771e-01,-4.420030232157503773e-07,-8.079815393418416020e-06
8.300000000000000000e+01,2.893581018910456604e-01,2.893582668998757046e-01,2.893581018910456604e-01,2.893508459530387822e-01,-4.149755404317655640e-07,-7.670913547263847183e-06
8.350000000000000000e+01,2.893581273500731021e-01,2.893582821908061153e-01,2.893581273500731021e-01,2.893512341195195181e-01,-3.895165129844944399e-07,-7.282747066561685348e-06
8.400000000000000000e+01,2.893581509859006751e-01,2.893582965242314509e-01,2.893581509859006751e-01,2.893516025923527080e-01,-3.658806854412943597e-07,-6.914274233367913038e-06
8.450000000000000000e+01,2.893581730167030241e-01,2.893583099767775280e-01,2.893581730167030241e-01,2.893519523896592727e-01,-3.438498830559106838e-07,-6.564476926865174642e-06
8.500000000000000000e+01,2.893581938494056427e-01,2.893583226195852176e-01,2.893581938494056427e-01,2.893522844767605351e-01,-3.230171804233857967e-07,-6.232389825565075662e-06
8.550000000000000000e+01,2.893582136092931467e-01,2.893583344951551894e-01,2.893582136092931467e-01,2.893525997454012844e-01,-3.032572929397878203e-07,-5.917121184821016583e-06
8.600000000000000000e+01,2.893582321400083868e-01,2.893583456334183901e-01,2.893582321400083868e-01,2.893528990320784477e-01,-2.847265776948563380e-07,-5.617834507666574851e-06
8.650000000000000000e+01,2.893582493667989364e-01,2.893583560790787268e-01,2.893582493667989364e-01,2.893531831475291694e-01,-2.674997871654549704e-07,-5.333719056934302701e-06
8.700000000000000000e+01,2.893582654918502861e-01,2.893583658894341437e-01,2.893582654918502861e-01,2.893534528765890901e-01,-2.513747358157603098e-07,-5.063989997002948687e-06
8.750000000000000000e+01,2.893582807700524340e-01,2.893583751094842560e-01,2.893582807700524340e-01,2.893537089552347674e-01,-2.360965336546050344e-07,-4.807911351335021377e-06
8.800000000000000000e+01,2.893582952201956271e-01,2.893583837650045565e-01,2.893582952201956271e-01,2.893539520654953567e-01,-2.216463904713824744e-07,-4.564801090724224436e-06
8.850000000000000000e+01,2.893583087104651952e-01,2.893583918821936996e-01,2.893583087104651952e-01,2.893541828568449992e-01,-2.081561208989344541e-07,-4.334009741123542299e-06
8.900000000000000000e+01,2.893583212644047498e-01,2.893583995001804410e-01,2.893583212644047498e-01,2.893544019603673245e-01,-1.956021813392875719e-07,-4.114906218775345675e-06
8.950000000000000000e+01,2.893583330882021354e-01,2.893584066584849457e-01,2.893583330882021354e-01,2.893546099777907221e-01,-1.837783839435724745e-07,-3.906888795327281602e-06
9.000000000000000000e+01,2.893583443018226120e-01,2.893584133831572092e-01,2.893583443018226120e-01,2.893548074691220107e-01,-1.725647634670999163e-07,-3.709397464093545176e-06
9.050000000000000000e+01,2.893583548393401372e-01,2.893584196930654717e-01,2.893583548393401372e-01,2.893549949603542726e-01,-1.620272459658184532e-07,-3.521906231806402420e-06
9.100000000000000000e+01,2.893583646496757367e-01,2.893584256129376198e-01,2.893583646496757367e-01,2.893551729578570098e-01,-1.522169103345334756e-07,-3.343908729083179567e-06
9.150000000000000000e+01,2.893583738336704125e-01,2.893584311725315716e-01,2.893583738336704125e-01,2.893553419488270606e-01,-1.430329156788144179e-07,-3.174917759023323927e-06
9.200000000000000000e+01,2.893583825194109838e-01,2.893584363964042394e-01,2.893583825194109838e-01,2.893555023922740888e-01,-1.343471751238129811e-07,-3.014474312046244284e-06
9.250000000000000000e+01,2.893583907195440008e-01,2.893584413014044232e-01,2.893583907195440008e-01,2.893556547176682203e-01,-1.261470420952368556e-07,-2.862148917839393959e-06
9.300000000000000000e+01,2.893583983883283861e-01,2.893584459038678891e-01,2.893583983883283861e-01,2.893557993332327438e-01,-1.184782576892245315e-07,-2.717533353296335743e-06
9.350000000000000000e+01,2.893584055476428052e-01,2.893584502241459688e-01,2.893584055476428052e-01,2.893559366315143211e-01,-1.113189432944056609e-07,-2.580235071768014662e-06
9.400000000000000000e+01,2.893584122834783612e-01,2.893584542826833084e-01,2.893584122834783612e-01,2.893560669864503332e-01,-1.045831077194367861e-07,-2.449880135794700795e-06
9.450000000000000000e+01,2.893584186483022513e-01,2.893584580951551466e-01,2.893584186483022513e-01,2.893561907494461849e-01,-9.821828383012024766e-08,-2.326117139862408790e-06
9.500000000000000000e+01,2.893584246304987118e-01,2.893584616739887094e-01,2.893584246304987118e-01,2.893563082517893181e-01,-9.223608736034916775e-08,-2.208614796782122068e-06
9.550000000000000000e+01,2.893584302206289594e-01,2.893584650328683283e-01,2.893584302206289594e-01,2.893564198100018747e-01,-8.664595713489679624e-08,-2.097056584208948478e-06
9.600000000000000000e+01,2.893584354585467810e-01,2.893584681871232966e-01,2.893584354585467810e-01,2.893565257270338531e-01,-8.140803928593483700e-08,-1.991139552195426373e-06
9.650000000000000000e+01,2.893584403969468033e-01,2.893584711503661144e-01,2.893584403969468033e-01,2.893566262896661301e-01,-7.646963931470213120e-08,-1.890576919938894067e-06
9.700000000000000000e+01,2.893584450515087059e-01,2.893584739331817035e-01,2.893584450515087059e-01,2.893567217679256509e-01,-7.181507738029182604e-08,-1.795098660402395055e-06
9.750000000000000000e+01,2.893584494141791530e-01,2.893584765453924845e-01,2.893584494141791530e-01,2.893568124180405654e-01,-6.745240695257722739e-08,-1.704448545482778454e-06
9.800000000000000000e+01,2.893584534967265642e-01,2.893584789978537741e-01,2.893584534967265642e-01,2.893568984848904901e-01,-6.336985953514724590e-08,-1.618381695565005940e-06
9.850000000000000000e+01,2.893584573335550858e-01,2.893584813013909129e-01,2.893584573335550858e-01,2.893569802015659720e-01,-5.953303100619865435e-08,-1.536665020168939870e-06
9.900000000000000000e+01,2.893584609496610560e-01,2.893584834651572457e-01,2.893584609496610560e-01,2.893570577883171069e-01,-5.591692503465626332e-08,-1.459078269010792663e-06
9.950000000000000000e+01,2.893584643488268382e-01,2.893584854969001308e-01,2.893584643488268382e-01,2.893571314533811001e-01,-5.251775926054085620e-08,-1.385413204977053926e-06
1.000000000000000000e+02,2.893584675335131862e-01,2.893584874043366173e-01,2.893584675335131862e-01,2.893572013948907951e-01,-4.933307292823565885e-08,-1.315471695311053442e-06
1.005000000000000000e+02,2.893584705199752638e-01,2.893584891955338079e-01,2.893584705199752638e-01,2.893572678017611310e-01,-4.634661085253568302e-08,-1.249064825001084012e-06
1.010000000000000000e+02,2.893584733294038980e-01,2.893584908780506559e-01,2.893584733294038980e-01,2.893573308533117783e-01,-4.353718216652735221e-08,-1.186013274330306674e-06
1.015000000000000000e+02,2.893584759738283552e-01,2.893584924583223472e-01,2.893584759738283552e-01,2.893573907191083761e-01,-4.089275771425732953e-08,-1.126147477716655587e-06
1.020000000000000000e+02,2.893584784567551083e-01,2.893584939421314783e-01,2.893584784567551083e-01,2.893574475598669760e-01,-3.840983100138468072e-08,-1.069306719085191603e-06
1.025000000000000000e+02,2.893584807841880213e-01,2.893584953353470213e-01,2.893584807841880213e-01,2.893575015286052321e-01,-3.608239804315220558e-08,-1.015337980844871494e-06
1.030000000000000000e+02,2.893584829692208982e-01,2.893584966438648709e-01,2.893584829692208982e-01,2.893575527709739692e-01,-3.389736519609956515e-08,-9.640956121475628552e-07
1.035000000000000000e+02,2.893584850251861851e-01,2.893584978730003310e-01,2.893584850251861851e-01,2.893576014250210937e-01,-3.184139988448644645e-08,-9.154415650035688239e-07
1.040000000000000000e+02,2.893584869587730313e-01,2.893584990273435631e-01,2.893584869587730313e-01,2.893576476214002047e-01,-2.990781303915066567e-08,-8.692451858719983784e-07
1.045000000000000000e+02,2.893584887730132893e-01,2.893585001112429222e-01,2.893584887730132893e-01,2.893576914841887171e-01,-2.809357281044084189e-08,-8.253823974040352018e-07
1.050000000000000000e+02,2.893584904744758712e-01,2.893585011291212039e-01,2.893584904744758712e-01,2.893577331315225210e-01,-2.639211021556577995e-08,-7.837350635268404510e-07
1.055000000000000000e+02,2.893584920734229016e-01,2.893585020852178502e-01,2.893584920734229016e-01,2.893577726756406676e-01,-2.479316316427910337e-08,-7.441909454279319328e-07
1.060000000000000000e+02,2.893584935778423239e-01,2.893585029832692612e-01,2.893584935778423239e-01,2.893578102228523963e-01,-2.328874377878195902e-08,-7.066437337120709216e-07
1.065000000000000000e+02,2.893584949912990645e-01,2.893585038266289211e-01,2.893584949912990645e-01,2.893578458739302084e-01,-2.187528704072527909e-08,-6.709926559123044039e-07
1.070000000000000000e+02,2.893584963171209057e-01,2.893585046185860876e-01,2.893584963171209057e-01,2.893578797246874612e-01,-2.054946521225786407e-08,-6.371418986256576597e-07
1.075000000000000000e+02,2.893584975616143029e-01,2.893585053624038173e-01,2.893584975616143029e-01,2.893579118662624183e-01,-1.930497177663354473e-08,-6.050003237084522540e-07
1.080000000000000000e+02,2.893584987318337798e-01,2.893585060610952553e-01,2.893584987318337798e-01,2.893579423851278531e-01,-1.813475232648980933e-08,-5.744814581966590685e-07
1.085000000000000000e+02,2.893584998322485391e-01,2.893585067173303771e-01,2.893584998322485391e-01,2.893579713632201122e-01,-1.703433754803147204e-08,-5.455033659649919582e-07
1.090000000000000000e+02,2.893585008653608015e-01,2.893585073336002456e-01,2.893585008653608015e-01,2.893579988783136492e-01,-1.600122528708479185e-08,-5.179882724820000487e-07
1.095000000000000000e+02,2.893585018346610527e-01,2.893585079123683901e-01,2.893585018346610527e-01,2.893580250043726876e-01,-1.503192503466022204e-08,-4.918622134065259911e-07
1.100000000000000000e+02,2.893585027452338365e-01,2.893585084560043041e-01,2.893585027452338365e-01,2.893580498116750110e-01,-1.412135228160479953e-08,-4.670549111005210696e-07
1.105000000000000000e+02,2.893585036015541845e-01,2.893585089666507182e-01,2.893585036015541845e-01,2.893580733668593141e-01,-1.326503189907651099e-08,-4.434997268111279414e-07
1.110000000000000000e+02,2.893585044062299549e-01,2.893585094462466922e-01,2.893585044062299549e-01,2.893580957331200465e-01,-1.246035613921646221e-08,-4.211334660331733434e-07
1.115000000000000000e+02,2.893585051614181447e-01,2.893585098966554581e-01,2.893585051614181447e-01,2.893581169704981249e-01,-1.170516792815605694e-08,-3.998960880002008241e-07
1.120000000000000000e+02,2.893585058703598278e-01,2.893585103196985586e-01,2.893585058703598278e-01,2.893581371360693932e-01,-1.099622625555891989e-08,-3.797305167027607290e-07
1.125000000000000000e+02,2.893585065367259568e-01,2.893585107170763004e-01,2.893585065367259568e-01,2.893581562840124022e-01,-1.032986015149471018e-08,-3.605825736686862226e-07
1.130000000000000000e+02,2.893585071631806227e-01,2.893585110903257318e-01,2.893585071631806227e-01,2.893581744657054977e-01,-9.703405444324264134e-09,-3.424008806057965458e-07
1.135000000000000000e+02,2.893585077514868042e-01,2.893585114408784853e-01,2.893585077514868042e-01,2.893581917299173356e-01,-9.115099277172425130e-09,-3.251366687403516837e-07
1.140000000000000000e+02,2.893585083036877004e-01,2.893585117701215625e-01,2.893585083036877004e-01,2.893582081229934544e-01,-8.562898407654996753e-09,-3.087435925861214984e-07
1.145000000000000000e+02,2.893585088223972202e-01,2.893585120793807364e-01,2.893585088223972202e-01,2.893582236889593040e-01,-8.044188883967198011e-09,-2.931776267574418486e-07
1.150000000000000000e+02,2.893585093099924621e-01,2.893585123698764194e-01,2.893585093099924621e-01,2.893582384695894127e-01,-7.556593620699298754e-09,-2.783969966761772036e-07
1.155000000000000000e+02,2.893585097681508622e-01,2.893585126427278831e-01,2.893585097681508622e-01,2.893582525045195197e-01,-7.098435234247025880e-09,-2.643620665258906719e-07
1.160000000000000000e+02,2.893585101983220942e-01,2.893585128989958899e-01,2.893585101983220942e-01,2.893582658313916256e-01,-6.668264008280606005e-09,-2.510351944631996362e-07
1.165000000000000000e+02,2.893585106022460995e-01,2.893585131397007904e-01,2.893585106022460995e-01,2.893582784859692336e-01,-6.264339967400698633e-09,-2.383806168230184570e-07
1.170000000000000000e+02,2.893585109817887191e-01,2.893585133658026498e-01,2.893585109817887191e-01,2.893582905022099028e-01,-5.884797389500485834e-09,-2.263643761817540157e-07
1.175000000000000000e+02,2.893585113384954943e-01,2.893585135781840401e-01,2.893585113384954943e-01,2.893583019123357469e-01,-5.528090573121538447e-09,-2.149542503018421898e-07
1.180000000000000000e+02,2.893585116735618579e-01,2.893585137776659710e-01,2.893585116735618579e-01,2.893583127469326888e-01,-5.193024255391141404e-09,-2.041196534440810465e-07
1.185000000000000000e+02,2.893585119881769141e-01,2.893585139650313165e-01,2.893585119881769141e-01,2.893583230350528224e-01,-4.878409166483369150e-09,-1.938315333197874275e-07
1.190000000000000000e+02,2.893585122836855317e-01,2.893585141410262018e-01,2.893585122836855317e-01,2.893583328042912406e-01,-4.582900585779547815e-09,-1.840622948654675127e-07
1.195000000000000000e+02,2.893585125613821751e-01,2.893585143063457377e-01,2.893585125613821751e-01,2.893583420808429341e-01,-4.305203927806771462e-09,-1.747857431474722296e-07
1.200000000000000000e+02,2.893585128223131187e-01,2.893585144616320215e-01,2.893585128223131187e-01,2.893583508895686829e-01,-4.044272970223640200e-09,-1.659770173772618970e-07


==> data/readout_weights_L18.csv <==
a,state,epsilon,g_tau,signed_error_at_gt10,initial_absolute_error,tail_bound_at_gt120
0.0,F,0.01,6.886259852196838,-0.008087742527369712,0.28935851686658637,8.407510001717952e-08
0.0,F,0.001,23.066563796792387,-0.008087742527369712,0.28935851686658637,8.407510001717952e-08
0.0,S,0.01,7.301383848463436,-0.0063052435868350964,0.04581940547570923,3.350230981607058e-06
0.0,S,0.001,21.028455387793553,-0.0063052435868350964,0.04581940547570923,3.350230981607058e-06
0.05,F,0.01,6.886259852196838,-0.008087742527369712,0.28935851686658637,1.0089012002061542e-07
0.05,F,0.001,23.066563796792387,-0.008087742527369712,0.28935851686658637,1.0089012002061542e-07
0.05,S,0.01,12.13964352753367,-0.013459608087648955,0.06736162576353688,4.020277177928469e-06
0.05,S,0.001,31.207305744680067,-0.013459608087648955,0.06736162576353688,4.020277177928469e-06
0.1,F,0.01,6.886259852196838,-0.008087742527369712,0.28935851686658637,1.1770514002405131e-07
0.1,F,0.001,23.066563796792387,-0.008087742527369712,0.28935851686658637,1.1770514002405131e-07
0.1,S,0.01,15.97334275187869,-0.020613972588462814,0.08890384605136453,4.690323374249881e-06
0.1,S,0.001,36.55772468741952,-0.020613972588462814,0.08890384605136453,4.690323374249881e-06
0.2,F,0.01,6.886259852196838,-0.008087742527369712,0.28935851686658637,1.5133518003092312e-07
0.2,F,0.001,23.066563796792387,-0.008087742527369712,0.28935851686658637,1.5133518003092312e-07
0.2,S,0.01,20.985191845703135,-0.03492270159009053,0.13198828662701984,6.030415766892705e-06
0.2,S,0.001,42.636215805056835,-0.03492270159009053,0.13198828662701984,6.030415766892705e-06


==> data/selected_mixture_L10.json <==
{
  "L": 10,
  "kappa": 0.1,
  "steady_density": 0.29226054192826423,
  "reference_density": 0.24370833846833245,
  "reference_Dtr0": 0.762357014864419,
  "reference_density_error": 0.048552203459931775,
  "candidate_count": 52,
  "classical_orbits": 14,
  "removed_mode": {
    "rate": 0.11939628919996269,
    "frequency": 0.0
  },
  "candidates": [
    {
      "weights": [
        {
          "weight": 0.7070260859507671,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.29297391404923295,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.14648695702461648,
      "initial_density_error": 0.14577358490364775,
      "Dtr0": 0.9587639669828424,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.7070260859507671,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.29297391404923295,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.14648695702461648,
      "initial_density_error": 0.14577358490364775,
      "Dtr0": 0.9587639669828424,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.6215181620463313,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.37848183795366874,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4378481837953669,
      "initial_density_error": 0.14558764186710266,
      "Dtr0": 0.9460596772707383,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.498001805406602e-16
    },
    {
      "weights": [
        {
          "weight": 0.6374466721918586,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.3625533278081414,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.4362553327808142,
      "initial_density_error": 0.14399479085254996,
      "Dtr0": 0.9281660145233616,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.6374466721918586,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.3625533278081414,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.4362553327808142,
      "initial_density_error": 0.14399479085254996,
      "Dtr0": 0.9281660145233616,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.6926807246014834,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.3073192753985166,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.15365963769925828,
      "initial_density_error": 0.13860090422900595,
      "Dtr0": 0.9765879792124694,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.7850880940118788,
          "type": "classical_dihedral_orbit",
          "representative": "0010010101",
          "orbit_size": 10
        },
        {
          "weight": 0.21491190598812127,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4214911905988122,
      "initial_density_error": 0.12923064867054795,
      "Dtr0": 0.9003050899946435,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.7850880940118786,
          "type": "classical_dihedral_orbit",
          "representative": "0010010101",
          "orbit_size": 10
        },
        {
          "weight": 0.21491190598812127,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4214911905988121,
      "initial_density_error": 0.1292306486705479,
      "Dtr0": 0.9003050899946432,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 1.734723475976807e-17
    }
  ],
  "chosen": {
    "weights": [
      {
        "weight": 0.7070260859507671,
        "type": "classical_dihedral_orbit",
        "representative": "0000000000",
        "orbit_size": 1
      },
      {
        "weight": 0.29297391404923295,
        "type": "classical_dihedral_orbit",
        "representative": "0101010101",
        "orbit_size": 2
      }
    ],
    "initial_density": 0.14648695702461648,
    "initial_density_error": 0.14577358490364775,
    "Dtr0": 0.9587639669828424,
    "selected_rate": 0.17115764751343293,
    "selected_frequency": 0.008337907867507877,
    "removed_rate": 0.11939628919996269,
    "removed_overlap": 2.7755575615628914e-17,
    "finite_grid_settling_times": [
      {
        "eps": 0.01,
        "F": 10.649093004493158,
        "S": 8.335544934393665,
        "S_over_F": 0.7827469373097464
      },
      {
        "eps": 0.005,
        "F": 12.808828588889794,
        "S": 12.520488975172016,
        "S_over_F": 0.977488994273225
      },
      {
        "eps": 0.001,
        "F": 22.941199805760963,
        "S": 22.865045969430184,
        "S_over_F": 0.996680477177499
      },
      {
        "eps": 0.0001,
        "F": 34.96484321590707,
        "S": 39.41118133189139,
        "S_over_F": 1.127165967498504
      },
      {
        "eps": 1e-05,
        "F": 43.74569008976721,
        "S": 57.49522036152722,
        "S_over_F": 1.3143059406205648
      },
      {
        "eps": 1e-06,
        "F": 58.12056804009644,
        "S": 76.20589292129253,
        "S_over_F": 1.3111691005621164
      }
    ],
    "tail_envelope_bound_at_200_F": 3.0246517313341827e-15,
    "tail_envelope_bound_at_200_S": 3.66012021919373e-13,
    "trace_final_ratio": 0.00016679583233888924,
    "trace_first_cross_bracket": [
      3.5,
      4.0
    ]
  },
  "seconds": 11.312830686569214
}


==> data/selected_mixture_density_L10.csv <==
t,n_F,n_Gibbs_beta1
0.000000000000000000e+00,1.464869570246148667e-01,2.437083384683322307e-01
5.000000000000000278e-02,1.513691219489293194e-01,2.454820953946719175e-01
1.000000000000000056e-01,1.588048271521925459e-01,2.472071861835606343e-01
1.500000000000000222e-01,1.685227646958042946e-01,2.488578588993614615e-01
2.000000000000000111e-01,1.801824503171764458e-01,2.504106333228403591e-01
2.500000000000000000e-01,1.933907825526798296e-01,2.518448431396025922e-01
3.000000000000000444e-01,2.077202753247887335e-01,2.531430801329560554e-01
3.500000000000000333e-01,2.227278482256973002e-01,2.542915304981773206e-01
4.000000000000000222e-01,2.379731023656923572e-01,2.552801977186463511e-01
4.500000000000000111e-01,2.530351282928002821e-01,2.561030107136862410e-01
5.000000000000000000e-01,2.675270693809220779e-01,2.567578199942461281e-01
5.500000000000000444e-01,2.811078788816879781e-01,2.572462881857228156e-01
6.000000000000000888e-01,2.934909401182692612e-01,2.575736843723792080e-01
6.500000000000000222e-01,3.044494468697653833e-01,2.577485941987832652e-01
7.000000000000000666e-01,3.138186477045916689e-01,2.577825594835462253e-01
7.500000000000000000e-01,3.214952309676810671e-01,2.576896622499097456e-01
8.000000000000000444e-01,3.274342581795350871e-01,2.574860685804439830e-01
8.500000000000000888e-01,3.316441393304500052e-01,2.571895476113654211e-01
9.000000000000000222e-01,3.341801846593125958e-01,2.568189803694775897e-01
9.500000000000000666e-01,3.351372679894933926e-01,2.563938721100084694e-01
1.000000000000000000e+00,3.346421028506348927e-01,2.559338804331809936e-01
1.050000000000000044e+00,3.328455720693865860e-01,2.554583698394982116e-01
1.100000000000000089e+00,3.299154723721606230e-01,2.549860016229729687e-01
1.150000000000000133e+00,3.260299457394312816e-01,2.545343661842746630e-01
1.200000000000000178e+00,3.213717760789739919e-01,2.541196630469284012e-01
1.250000000000000000e+00,3.161236396261809523e-01,2.537564321407096979e-01
1.300000000000000044e+00,3.104643156600374598e-01,2.534573383241738864e-01
1.350000000000000089e+00,3.045657948587092156e-01,2.532330096854251700e-01
1.400000000000000133e+00,2.985911689914912404e-01,2.530919289058988220e-01
1.450000000000000178e+00,2.926931495858644539e-01,2.530403759034315359e-01
1.500000000000000000e+00,2.870130454737160330e-01,2.530824190858053657e-01
1.550000000000000044e+00,2.816800292602527622e-01,2.532199518344094846e-01
1.600000000000000089e+00,2.768105391231686641e-01,2.534527702847244046e-01
1.650000000000000133e+00,2.725076921547184283e-01,2.537786880581928139e-01
1.700000000000000178e+00,2.688606249503038836e-01,2.541936833099729398e-01
1.750000000000000000e+00,2.659437218718121998e-01,2.546920732710356572e-01
1.800000000000000044e+00,2.638157366041275487e-01,2.552667113648591224e-01
1.850000000000000089e+00,2.625188536497108371e-01,2.559092019549661923e-01
1.900000000000000133e+00,2.620777692517926027e-01,2.566101278190053847e-01
1.950000000000000178e+00,2.624988929200777754e-01,2.573592855401231061e-01
2.000000000000000000e+00,2.637697796140061057e-01,2.581459241516905756e-01
2.050000000000000266e+00,2.658588985555075945e-01,2.589589825637291787e-01
2.100000000000000089e+00,2.687158288534980954e-01,2.597873215367137445e-01
2.149999999999999911e+00,2.722719470599812563e-01,2.606199462496381902e-01
2.200000000000000178e+00,2.764416406656665104e-01,2.614462158331777308e-01
2.250000000000000000e+00,2.811240479293858341e-01,2.622560366038822477e-01
2.300000000000000266e+00,2.862052917281414643e-01,2.630400361390469177e-01
2.350000000000000089e+00,2.915611461879740185e-01,2.637897157704685580e-01
2.400000000000000355e+00,2.970600517835035315e-01,2.644975795435551280e-01
2.450000000000000178e+00,3.025663785315368393e-01,2.651572381796605815e-01
2.500000000000000000e+00,3.079438281194218918e-01,2.657634870862353171e-01
2.550000000000000266e+00,3.130588638295189741e-01,2.663123579725252266e-01
2.600000000000000089e+00,3.177840609534365313e-01,2.668011441384851024e-01
2.650000000000000355e+00,3.220012787576257418e-01,2.672284000012727923e-01
2.700000000000000178e+00,3.256045666236148661e-01,2.675939158971379350e-01
2.750000000000000000e+00,3.285027304968769490e-01,2.678986696370687648e-01
2.800000000000000266e+00,3.306215001890148719e-01,2.681447566933016780e-01
2.850000000000000089e+00,3.319052525735026182e-01,2.683353012428424389e-01
2.900000000000000355e+00,3.323182597080093781e-01,2.684743505868987801e-01
2.950000000000000178e+00,3.318454440154608442e-01,2.685667556964161373e-01
3.000000000000000000e+00,3.304926346306469309e-01,2.686180408001668241e-01
3.050000000000000266e+00,3.282863297681875570e-01,2.686342650311085989e-01
3.100000000000000089e+00,3.252729794995677381e-01,2.686218791787089444e-01
3.150000000000000355e+00,3.215178117474691288e-01,2.685875805609587719e-01
3.200000000000000178e+00,3.171032318054360921e-01,2.685381689328236732e-01
3.250000000000000000e+00,3.121268325254423770e-01,2.684804061923950491e-01
3.300000000000000266e+00,3.066990587717878247e-01,2.684208824379663572e-01
3.350000000000000089e+00,3.009405760865046520e-01,2.683658906760035823e-01
3.400000000000000355e+00,2.949793999429051183e-01,2.683213121900357989e-01
3.450000000000000178e+00,2.889478485372969918e-01,2.682925142633931781e-01
3.500000000000000000e+00,2.829793886532104841e-01,2.682842616147223525e-01
3.550000000000000266e+00,2.772054503775106538e-01,2.683006425649167026e-01
3.600000000000000089e+00,2.717522917840244912e-01,2.683450106180557682e-01
3.650000000000000355e+00,2.667379983761187234e-01,2.684199418171244744e-01
3.700000000000000178e+00,2.622697032368013215e-01,2.685272079365672582e-01
3.750000000000000000e+00,2.584411116180225787e-01,2.686677653054114767e-01
3.800000000000000266e+00,2.553304073897224025e-01,2.688417588219798038e-01
3.850000000000000089e+00,2.529986079173361935e-01,2.690485405268963071e-01
3.900000000000000355e+00,2.514884184958387503e-01,2.692867019453065724e-01
3.950000000000000178e+00,2.508236178778331382e-01,2.695541192894607696e-01
4.000000000000000000e+00,2.510089836519049378e-01,2.698480105240260163e-01
4.049999999999999822e+00,2.520307416991280913e-01,2.701650032315979222e-01
4.100000000000000533e+00,2.538574994990703271e-01,2.705012121662778157e-01
4.150000000000000355e+00,2.564416006901709677e-01,2.708523253395338504e-01
4.200000000000000178e+00,2.597208200074675455e-01,2.712136974356799679e-01
4.250000000000000000e+00,2.636203052521686740e-01,2.715804492960106620e-01
4.299999999999999822e+00,2.680546675294640524e-01,2.719475721346544805e-01
4.350000000000000533e+00,2.729301231922565130e-01,2.723100350519205293e-01
4.400000000000000355e+00,2.781466005528260843e-01,2.726628942919065990e-01
4.450000000000000178e+00,2.835997405080989409e-01,2.730014025535476008e-01
4.500000000000000000e+00,2.891827411320241903e-01,2.733211165148782817e-01
4.549999999999999822e+00,2.947880198945621033e-01,2.736180005792290815e-01
4.600000000000000533e+00,3.003086910933585041e-01,2.738885247124501210e-01
4.650000000000000355e+00,3.056398779657627518e-01,2.741297541273111094e-01
4.700000000000000178e+00,3.106798966833664855e-01,2.743394285014069123e-01
4.750000000000000000e+00,3.153313613871753240e-01,2.745160284047582500e-01
4.800000000000000711e+00,3.195022645776157688e-01,2.746588266782641896e-01
4.850000000000000533e+00,3.231070851804268007e-01,2.747679226573358502e-01
4.900000000000000355e+00,3.260679677752233996e-01,2.748442573859897209e-01
4.950000000000000178e+00,3.283160016862990416e-01,2.748896083204004914e-01
5.000000000000000000e+00,3.297926092423348332e-01,2.749065624769768124e-01
5.050000000000000711e+00,3.304510301773543879e-01,2.748984675319404714e-01
5.100000000000000533e+00,3.302578657074328738e-01,2.748693610143611576e-01
5.150000000000000355e+00,3.291946231580012427e-01,2.748238784335613749e-01
5.200000000000000178e+00,3.272591819516297296e-01,2.747671419199095855e-01
5.250000000000000000e+00,3.244670859598751678e-01,2.747046317055037434e-01
5.300000000000000711e+00,3.208525571157395673e-01,2.746420434946837963e-01
5.350000000000000533e+00,3.164691219310768466e-01,2.745851354382294884e-01
5.400000000000000355e+00,3.113897469767683002e-01,2.745395689938621708e-01
5.450000000000000178e+00,3.057063918673097458e-01,2.745107483955315231e-01
5.500000000000000000e+00,2.995289087816782603e-01,2.745036637352226139e-01
5.550000000000000711e+00,2.929832454603116809e-01,2.745227427599996606e-01
5.600000000000000533e+00,2.862089427920077589e-01,2.745717163879247691e-01
5.650000000000000355e+00,2.793559568240063240e-01,2.746535026428439941e-01
5.700000000000000178e+00,2.725808760455759594e-01,2.747701132035347271e-01
5.750000000000000000e+00,2.660426454342489921e-01,2.749225860716000280e-01
5.800000000000000711e+00,2.598979460724168966e-01,2.751109470092093501e-01
5.850000000000000533e+00,2.542964101507206864e-01,2.753342014159431694e-01
5.900000000000000355e+00,2.493758730967470527e-01,2.755903572447613303e-01
5.950000000000000178e+00,2.452578751157121206e-01,2.758764784470372766e-01
6.000000000000000000e+00,2.420436220678200967e-01,2.761887673350637007e-01
6.050000000000000711e+00,2.398105997608953599e-01,2.765226732068774007e-01
6.100000000000000533e+00,2.386100069241516575e-01,2.768730236393889821e-01
6.150000000000000355e+00,2.384651319809277248e-01,2.772341740629790663e-01
6.200000000000000178e+00,2.393707499041643760e-01,2.776001706176647321e-01
6.250000000000000000e+00,2.412935613745995356e-01,2.779649208819849338e-01
6.300000000000000711e+00,2.441736411247382166e-01,2.783223668747006885e-01
6.350000000000000533e+00,2.479268098293447853e-01,2.786666547590658793e-01
6.400000000000000355e+00,2.524477980250900977e-01,2.789922959218403831e-01
6.450000000000000178e+00,2.576140345161957446e-01,2.792943145365195390e-01
6.500000000000000000e+00,2.632898678418009175e-01,2.795683773261211646e-01
6.550000000000000711e+00,2.693310188288666196e-01,2.798109019823425969e-01
6.600000000000000533e+00,2.755890650387670671e-01,2.800191415375470338e-01
6.650000000000000355e+00,2.819157729217284802e-01,2.801912428841977221e-01
6.700000000000000178e+00,2.881671186539361829e-01,2.803262785533560675e-01
6.750000000000000000e+00,2.942068711846420603e-01,2.804242517620628705e-01
6.800000000000000711e+00,2.999096478155605650e-01,2.804860755849650222e-01
6.850000000000000533e+00,3.051633904599770353e-01,2.805135278697215573e-01
6.900000000000000355e+00,3.098712466105712493e-01,2.805091841758987625e-01
6.950000000000000178e+00,3.139528704968314599e-01,2.804763315571887627e-01
7.000000000000000000e+00,3.173451851124793333e-01,2.804188664174734891e-01
7.050000000000000711e+00,3.200026636740679331e-01,2.803411799494449075e-01
7.100000000000000533e+00,3.218971993336818826e-01,2.802480348128534859e-01
7.150000000000000355e+00,3.230176350143763586e-01,2.801444367355227505e-01
7.200000000000000178e+00,3.233690220519362390e-01,2.800355046354252031e-01
7.250000000000000000e+00,3.229716683195249516e-01,2.799263426805589372e-01
7.300000000000000711e+00,3.218600253377599807e-01,2.798219174410134791e-01
7.350000000000000533e+00,3.200814512557816349e-01,2.797269429611517477e-01
7.400000000000000355e+00,3.176948741606611115e-01,2.796457762058515151e-01
7.450000000000000178e+00,3.147693693379443047e-01,2.795823249290245727e-01
7.500000000000000000e+00,3.113826559435129426e-01,2.795399695896268466e-01
7.550000000000000711e+00,3.076195137459554751e-01,2.795215005128666719e-01
7.600000000000000533e+00,3.035701194367115274e-01,2.795290710732017958e-01
7.650000000000000355e+00,2.993283043596204340e-01,2.795641672699655245e-01
7.700000000000000178e+00,2.949897409026584483e-01,2.796275936831709719e-01
7.750000000000000000e+00,2.906500724551807635e-01,2.797194754415973095e-01
7.800000000000000711e+00,2.864030107961295646e-01,2.798392755115451935e-01
7.850000000000000533e+00,2.823384339728060022e-01,2.799858263252688606e-01
7.900000000000000355e+00,2.785405260861295029e-01,2.801573745146775929e-01
7.950000000000000178e+00,2.750860069436963928e-01,2.803516372992936878e-01
8.000000000000000000e+00,2.720425034843644840e-01,2.805658688979966175e-01
8.050000000000000711e+00,2.694671156719994354e-01,2.807969351917640743e-01
8.099999999999999645e+00,2.674052269434703533e-01,2.810413947592458883e-01
8.150000000000000355e+00,2.658896033203047571e-01,2.812955843383194154e-01
8.200000000000001066e+00,2.649398162849142535e-01,2.815557067344776065e-01
8.250000000000000000e+00,2.645620130580585982e-01,2.818179192007097544e-01
8.300000000000000711e+00,2.647490447569376126e-01,2.820784203530917189e-01
8.349999999999999645e+00,2.654809489361430463e-01,2.823335337611390106e-01
8.400000000000000355e+00,2.667257691196231462e-01,2.825797864613540655e-01
8.450000000000001066e+00,2.684406809760763180e-01,2.828139807852022569e-01
8.500000000000000000e+00,2.705733835139932930e-01,2.830332580673007303e-01
8.550000000000000711e+00,2.730637046536836809e-01,2.832351530035278064e-01
8.599999999999999645e+00,2.758453641575042137e-01,2.834176376588568580e-01
8.650000000000000355e+00,2.788478333512190988e-01,2.835791543768538814e-01
8.700000000000001066e+00,2.819982303441334048e-01,2.837186371118763373e-01
8.750000000000000000e+00,2.852231913834909482e-01,2.838355209850482175e-01
8.800000000000000711e+00,2.884506632583332397e-01,2.839297401492379413e-01
8.849999999999999645e+00,2.916115679040476305e-01,2.840017143290478052e-01
8.900000000000000355e+00,2.946412980973397433e-01,2.840523246713757555e-01
8.950000000000001066e+00,2.974810118919319346e-01,2.840828797925004645e-01
9.000000000000000000e+00,3.000787027471499280e-01,2.840950731312077981e-01
9.050000000000000711e+00,3.023900316843199376e-01,2.840909329072265899e-01
9.099999999999999645e+00,3.043789168461623063e-01,2.840727661341950205e-01
9.150000000000000355e+00,3.060178841595480037e-01,2.840430982419083761e-01
9.200000000000001066e+00,3.072881901026398577e-01,2.840046099207075292e-01
9.250000000000000000e+00,3.081797336185311265e-01,2.839600728103772176e-01
9.300000000000000711e+00,3.086907788478742698e-01,2.839122856175678722e-01
9.349999999999999645e+00,3.088275135119091797e-01,2.838640121621823775e-01
9.400000000000000355e+00,3.086034694959932656e-01,2.838179227288160078e-01
9.450000000000001066e+00,3.080388325805013539e-01,2.837765399402151223e-01
9.500000000000000000e+00,3.071596675338438276e-01,2.837421901831166382e-01
9.550000000000000711e+00,3.059970831694893700e-01,2.837169614109187887e-01
9.600000000000001421e+00,3.045863597532452727e-01,2.837026679310787891e-01
9.650000000000000355e+00,3.029660586080634710e-01,2.837008225666139971e-01
9.700000000000001066e+00,3.011771311543223195e-01,2.837126163688892255e-01
9.750000000000000000e+00,2.992620421468245029e-01,2.837389058604799508e-01
9.800000000000000711e+00,2.972639196622713920e-01,2.837802076086216596e-01
9.850000000000001421e+00,2.952257425165487059e-01,2.838366997764785182e-01
9.900000000000000355e+00,2.931895742447268027e-01,2.839082301744523806e-01
9.950000000000001066e+00,2.911958514978573165e-01,2.839943302385649071e-01
1.000000000000000000e+01,2.892827336045091235e-01,2.840942342974600021e-01
1.005000000000000071e+01,2.874855190064359300e-01,2.842069034520808835e-01
1.010000000000000142e+01,2.858361332156498791e-01,2.843310533795144202e-01
1.015000000000000036e+01,2.843626917967870815e-01,2.844651853807038111e-01
1.020000000000000107e+01,2.830891406418672984e-01,2.846076200158018654e-01
1.025000000000000000e+01,2.820349745102438410e-01,2.847565327055861517e-01
1.030000000000000071e+01,2.812150335314391181e-01,2.849099907173025525e-01
1.035000000000000142e+01,2.806393762146121573e-01,2.850659909936296144e-01
1.040000000000000036e+01,2.803132265817084301e-01,2.852224983199603825e-01
1.045000000000000107e+01,2.802369924293471870e-01,2.853774833546358636e-01
1.050000000000000000e+01,2.804063514755729125e-01,2.855289600670808392e-01
1.055000000000000071e+01,2.808124022566506062e-01,2.856750221391938238e-01
1.060000000000000142e+01,2.814418770420300531e-01,2.858138778863557050e-01
1.065000000000000036e+01,2.822774146136693973e-01,2.859438832477842474e-01
1.070000000000000107e+01,2.832978913495883821e-01,2.860635723844955347e-01
1.075000000000000000e+01,2.844788094818317958e-01,2.861716854104874863e-01
1.080000000000000071e+01,2.857927414930714893e-01,2.862671927731543220e-01
1.085000000000000142e+01,2.872098292327355251e-01,2.863493157967972325e-01
1.090000000000000036e+01,2.886983353855594459e-01,2.864175429127588379e-01
1.095000000000000107e+01,2.902252433943899868e-01,2.864716411250448624e-01
1.100000000000000000e+01,2.917568998813144243e-01,2.865116623044485777e-01
1.105000000000000071e+01,2.932596911540273910e-01,2.865379439692792296e-01
1.110000000000000142e+01,2.947007427130810542e-01,2.865511042977226253e-01
1.115000000000000036e+01,2.960486280138838189e-01,2.865520312252048951e-01
1.120000000000000107e+01,2.972740703231935289e-01,2.865418656080675475e-01
1.125000000000000000e+01,2.983506195718645948e-01,2.865219785792185170e-01
1.130000000000000071e+01,2.992552848407399324e-01,2.864939433777818345e-01
1.135000000000000142e+01,2.999691026733870003e-01,2.864595020976431483e-01
1.140000000000000036e+01,3.004776218776082919e-01,2.864205279628893042e-01
1.145000000000000107e+01,3.007712868844346077e-01,2.863789838946596000e-01
1.150000000000000000e+01,3.008457040456941067e-01,2.863368782768744847e-01
1.155000000000000071e+01,3.007017783834005087e-01,2.862962189508794775e-01
1.160000000000000142e+01,3.003457121275778796e-01,2.862589665649463155e-01
1.165000000000000036e+01,2.997888607337765854e-01,2.862269884683937282e-01
1.170000000000000107e+01,2.990474467767845201e-01,2.862020143675700901e-01
1.175000000000000000e+01,2.981421369808460731e-01,2.861855949492369544e-01
1.180000000000000071e+01,2.970974924728214117e-01,2.861790646247573955e-01
1.185000000000000142e+01,2.959413069383253769e-01,2.861835094563834891e-01
1.190000000000000036e+01,2.947038515329993835e-01,2.861997411970331751e-01
1.195000000000000107e+01,2.934170489729898135e-01,2.862282782110800450e-01
1.200000000000000000e+01,2.921136020370816433e-01,2.862693338512058427e-01
1.205000000000000071e+01,2.908261036163140578e-01,2.863228126519037353e-01
1.210000000000000142e+01,2.895861563336482036e-01,2.863883144713951778e-01
1.215000000000000036e+01,2.884235295535432786e-01,2.864651464787860147e-01
1.220000000000000107e+01,2.873653802840763771e-01,2.865523426507670113e-01
1.225000000000000000e+01,2.864355620727973006e-01,2.866486902204642417e-01
1.230000000000000071e+01,2.856540426020463541e-01,2.867527623180683993e-01
1.235000000000000142e+01,2.850364464503335471e-01,2.868629558656832224e-01
1.240000000000000036e+01,2.845937346088365238e-01,2.869775336433515456e-01
1.245000000000000107e+01,2.843320270754363666e-01,2.870946693339948563e-01
1.250000000000000000e+01,2.842525694701155126e-01,2.872124942850630136e-01
1.255000000000000071e+01,2.843518394098337176e-01,2.873291446954605033e-01
1.260000000000000142e+01,2.846217836185334082e-01,2.874428079476279985e-01
1.265000000000000036e+01,2.850501726627155952e-01,2.875517668548409067e-01
1.270000000000000107e+01,2.856210569737588356e-01,2.876544406798097198e-01
1.275000000000000000e+01,2.863153055542890235e-01,2.877494218983602248e-01
1.280000000000000071e+01,2.871112075005493036e-01,2.878355078262482269e-01
1.285000000000000142e+01,2.879851161631674095e-01,2.879117263923183234e-01
1.290000000000000036e+01,2.889121163046211582e-01,2.879773555211652125e-01
1.295000000000000107e+01,2.898666958298404817e-01,2.880319357770217414e-01
1.300000000000000000e+01,2.908234053703634969e-01,2.880752761117439942e-01
1.305000000000000071e+01,2.917574909849482423e-01,2.881074527477839320e-01
1.310000000000000142e+01,2.926454873045374327e-01,2.881288014067524550e-01
1.315000000000000036e+01,2.934657604321466162e-01,2.881399032610157396e-01
1.320000000000000107e+01,2.941989916901132651e-01,2.881415651358922303e-01
1.325000000000000000e+01,2.948285948252421518e-01,2.881347946203268173e-01
1.330000000000000071e+01,2.953410605314348292e-01,2.881207708520776567e-01
1.335000000000000142e+01,2.957262231771768946e-01,2.881008118278612917e-01
1.340000000000000036e+01,2.959774455218137090e-01,2.880763391486635405e-01
1.345000000000000107e+01,2.960917180866340370e-01,2.880488411452816200e-01
1.350000000000000000e+01,2.960696708395371690e-01,2.880198353394549105e-01
1.355000000000000071e+01,2.959154960698438530e-01,2.879908311825220002e-01
1.360000000000000142e+01,2.956367828584848811e-01,2.879632939777415634e-01
1.365000000000000036e+01,2.952442654313692239e-01,2.879386108359636154e-01
1.370000000000000107e+01,2.947514899108591435e-01,2.879180594393315196e-01
1.375000000000000000e+01,2.941744064868697661e-01,2.879027802965251626e-01
1.380000000000000071e+01,2.935308966972062783e-01,2.878937530683703394e-01
1.385000000000000142e+01,2.928402481746838482e-01,2.878917774272863328e-01
1.390000000000000036e+01,2.921225916952792101e-01,2.878974587910133054e-01
1.395000000000000107e+01,2.913983174448525615e-01,2.879111991434324391e-01
1.400000000000000000e+01,2.906874889186523703e-01,2.879331930261672112e-01
1.405000000000000071e+01,2.900092736137682703e-01,2.879634286570854629e-01
1.410000000000000142e+01,2.893814095527018071e-01,2.880016940087709032e-01
1.415000000000000036e+01,2.888197256296535231e-01,2.880475875642612982e-01
1.420000000000000107e+01,2.883377318120279309e-01,2.881005333614140018e-01
1.425000000000000000e+01,2.879462924403012880e-01,2.881597998433983454e-01
1.430000000000000071e+01,2.876533923970816531e-01,2.882245219529539493e-01
1.435000000000000142e+01,2.874640019617435427e-01,2.882937258437320294e-01
1.440000000000000036e+01,2.873800419682328022e-01,2.883663555344128659e-01
1.445000000000000107e+01,2.874004466952305714e-01,2.884413008010976442e-01
1.450000000000000000e+01,2.875213179901341398e-01,2.885174255910452623e-01
1.455000000000000071e+01,2.877361606865685428e-01,2.885935962460862703e-01
1.460000000000000142e+01,2.880361866020175743e-01,2.886687088465211271e-01
1.465000000000000036e+01,2.884106724244828723e-01,2.887417150251647135e-01
1.470000000000000107e+01,2.888473556784236229e-01,2.888116456552280442e-01
1.475000000000000000e+01,2.893328526996678529e-01,2.888776318834090362e-01
1.480000000000000071e+01,2.898530830857912743e-01,2.889389230590841962e-01
1.485000000000000142e+01,2.903936863118771194e-01,2.889949011997468009e-01
1.490000000000000036e+01,2.909404179643760302e-01,2.890450917295268596e-01
1.495000000000000107e+01,2.914795151798324491e-01,2.890891703292272075e-01
1.500000000000000000e+01,2.919980232073395854e-01,2.891269658401844356e-01
1.505000000000000071e+01,2.924840773800071458e-01,2.891584592676741949e-01
1.510000000000000142e+01,2.929271370390665874e-01,2.891837790297777655e-01
1.515000000000000036e+01,2.933181699917631891e-01,2.892031926919124696e-01
1.520000000000000107e+01,2.936497878223096047e-01,2.892170955130377030e-01
1.525000000000000000e+01,2.939163337701993228e-01,2.892259962045292121e-01
1.530000000000000071e+01,2.941139259308803156e-01,2.892305003648175665e-01
1.535000000000000142e+01,2.942404592365477911e-01,2.892312921004447923e-01
1.540000000000000036e+01,2.942955700773738359e-01,2.892291143759846417e-01
1.545000000000000107e+01,2.942805675780796326e-01,2.892247486505935550e-01
1.550000000000000000e+01,2.941983355114534127e-01,2.892189943576544131e-01
1.555000000000000071e+01,2.940532086712612792e-01,2.892126487664527512e-01
1.560000000000000142e+01,2.938508273010976835e-01,2.892064877320691396e-01
1.565000000000000036e+01,2.935979729355904788e-01,2.892012477931769632e-01
1.570000000000000107e+01,2.933023887992360912e-01,2.891976100191887555e-01
1.575000000000000000e+01,2.929725877582494142e-01,2.891961859405551283e-01
1.580000000000000071e+01,2.926176507524594350e-01,2.891975058216457728e-01
1.585000000000000142e+01,2.922470186554392280e-01,2.892020094573539701e-01
1.590000000000000036e+01,2.918702806175783038e-01,2.892100395952323377e-01
1.595000000000000107e+01,2.914969621231602304e-01,2.892218380073700024e-01
1.600000000000000000e+01,2.911363162131525573e-01,2.892375441629447264e-01
1.605000000000000071e+01,2.907971215567711765e-01,2.892571963856868100e-01
1.610000000000000142e+01,2.904874912580094337e-01,2.892807353222406896e-01
1.615000000000000213e+01,2.902146964171619103e-01,2.893080094989908813e-01
1.619999999999999929e+01,2.899850084923902283e-01,2.893387827072138596e-01
1.625000000000000000e+01,2.898035643883605794e-01,2.893727429297780485e-01
1.630000000000000071e+01,2.896742579126181938e-01,2.894095125069012786e-01
1.635000000000000142e+01,2.895996607722138294e-01,2.894486592330768326e-01
1.640000000000000213e+01,2.895809756336636953e-01,2.894897080812018353e-01
1.644999999999999929e+01,2.896180229538548589e-01,2.895321532618850280e-01
1.650000000000000000e+01,2.897092623374806775e-01,2.895754703443581546e-01
1.655000000000000071e+01,2.898518481298031912e-01,2.896191281887540159e-01
1.660000000000000142e+01,2.900417178630576576e-01,2.896626004661224107e-01
1.665000000000000213e+01,2.902737110969788592e-01,2.897053765708929030e-01
1.669999999999999929e+01,2.905417151859483460e-01,2.897469717592042748e-01
1.675000000000000000e+01,2.908388336207414770e-01,2.897869363744622340e-01
1.680000000000000071e+01,2.911575718777670296e-01,2.898248640478027771e-01
1.685000000000000142e+01,2.914900351981455917e-01,2.898603987852574337e-01
1.690000000000000213e+01,2.918281324350392447e-01,2.898932408750676815e-01
1.694999999999999929e+01,2.921637800583727351e-01,2.899231515677697102e-01
1.700000000000000000e+01,2.924891005857285786e-01,2.899499564985977829e-01
1.705000000000000071e+01,2.927966100984686904e-01,2.899735478368458130e-01
1.710000000000000142e+01,2.930793900743081659e-01,2.899938851606073675e-01
1.715000000000000213e+01,2.933312394851431693e-01,2.900109950683715243e-01
1.719999999999999929e+01,2.935468039305378363e-01,2.900249695518587467e-01
1.725000000000000000e+01,2.937216794595805536e-01,2.900359631677468797e-01
1.730000000000000071e+01,2.938524896341989101e-01,2.900441890599446126e-01
1.735000000000000142e+01,2.939369352658632306e-01,2.900499138990562109e-01
1.740000000000000213e+01,2.939738170801018402e-01,2.900534518216841828e-01
1.744999999999999929e+01,2.939630323006987012e-01,2.900551574690964363e-01
1.750000000000000000e+01,2.939055467760974816e-01,2.900554182422017124e-01
1.755000000000000071e+01,2.938033447799133224e-01,2.900546459072212979e-01
1.760000000000000142e+01,2.936593589983947372e-01,2.900532677032707229e-01
1.765000000000000213e+01,2.934773834699309636e-01,2.900517171185194587e-01
1.769999999999999929e+01,2.932619723713689175e-01,2.900504245148709526e-01
1.775000000000000000e+01,2.930183275645876217e-01,2.900498077913938877e-01
1.780000000000000071e+01,2.927521777405593939e-01,2.900502632832741567e-01
1.785000000000000142e+01,2.924696518464335315e-01,2.900521570951775652e-01
1.790000000000000213e+01,2.921771492755072530e-01,2.900558170650958667e-01
1.794999999999999929e+01,2.918812090625609312e-01,2.900615255466407749e-01
1.800000000000000000e+01,2.915883800796352232e-01,2.900695131842119801e-01
1.805000000000000071e+01,2.913050939897867120e-01,2.900799538365711472e-01
1.810000000000000142e+01,2.910375425055530263e-01,2.900929607804078048e-01
1.815000000000000213e+01,2.907915603276993721e-01,2.901085842970060336e-01
1.819999999999999929e+01,2.905725150164434334e-01,2.901268107128281426e-01
1.825000000000000000e+01,2.903852049747087660e-01,2.901475629296279557e-01
1.830000000000000071e+01,2.902337666985340681e-01,2.901707024426050108e-01
1.835000000000000142e+01,2.901215924658365197e-01,2.901960328072519246e-01
1.840000000000000213e+01,2.900512596787955255e-01,2.902233044780873628e-01
1.844999999999999929e+01,2.900244731307507484e-01,2.902522209065898640e-01
1.850000000000000000e+01,2.900420215164571935e-01,2.902824457524689206e-01
1.855000000000000071e+01,2.901037495241120534e-01,2.903136110329691544e-01
1.860000000000000142e+01,2.902085468181627159e-01,2.903453260101080402e-01
1.865000000000000213e+01,2.903543551246361432e-01,2.903771865963406529e-01
1.869999999999999929e+01,2.905381944500562974e-01,2.904087850456937292e-01
1.875000000000000000e+01,2.907562091902090584e-01,2.904397196902772094e-01
1.880000000000000071e+01,2.910037345114378504e-01,2.904696044814275013e-01
1.885000000000000142e+01,2.912753829171662034e-01,2.904980781005166435e-01
1.890000000000000213e+01,2.915651503557706303e-01,2.905248124164442891e-01
1.894999999999999929e+01,2.918665406000717777e-01,2.905495200845955028e-01
1.900000000000000000e+01,2.921727059577830521e-01,2.905719611050340823e-01
1.905000000000000071e+01,2.924766016863214468e-01,2.905919481852059505e-01
1.910000000000000142e+01,2.927711508188277079e-01,2.906093507836453038e-01
1.915000000000000213e+01,2.930494154978199872e-01,2.906240977452320129e-01
1.920000000000000284e+01,2.933047703955731222e-01,2.906361784745112864e-01
1.925000000000000000e+01,2.935310734109012332e-01,2.906456426305090712e-01
1.930000000000000071e+01,2.937228286009378464e-01,2.906525983634092314e-01
1.935000000000000142e+01,2.938753362577088968e-01,2.906572091494824539e-01
1.940000000000000213e+01,2.939848251884892849e-01,2.906596893148906680e-01
1.945000000000000284e+01,2.940485626123620078e-01,2.906602983706185750e-01
1.950000000000000000e+01,2.940649376390597203e-01,2.906593343090659864e-01
1.955000000000000071e+01,2.940335150357170080e-01,2.906571260371170196e-01
1.960000000000000142e+01,2.939550568883232962e-01,2.906540251402386366e-01
1.965000000000000213e+01,2.938315107942993110e-01,2.906503971869038305e-01
1.970000000000000284e+01,2.936659643401661191e-01,2.906466127920735998e-01
1.975000000000000000e+01,2.934625667777294722e-01,2.906430386623977125e-01
1.980000000000000071e+01,2.932264199642720115e-01,2.906400288441572388e-01
1.985000000000000142e+01,2.929634417267966695e-01,2.906379163878252680e-01
1.990000000000000213e+01,2.926802057988633354e-01,2.906370056306861738e-01
1.995000000000000284e+01,2.923837633165296546e-01,2.906375652815438859e-01
2.000000000000000000e+01,2.920814515091961217e-01,2.906398224696444821e-01
2.005000000000000071e+01,2.917806956519820583e-01,2.906439578940986923e-01
2.010000000000000142e+01,2.914888105388562245e-01,2.906501021810017904e-01
2.015000000000000213e+01,2.912128076815903022e-01,2.906583335238764887e-01
2.020000000000000284e+01,2.909592141420662692e-01,2.906686766498308150e-01
2.025000000000000000e+01,2.907339083798648471e-01,2.906811031198139328e-01
2.030000000000000071e+01,2.905419777700455897e-01,2.906955329374460439e-01
2.035000000000000142e+01,2.903876015542960487e-01,2.907118374079917245e-01
2.040000000000000213e+01,2.902739619769895696e-01,2.907298431579873332e-01
2.045000000000000284e+01,2.902031852765810105e-01,2.907493371976223595e-01
2.050000000000000000e+01,2.901763131052966793e-01,2.907700728829328285e-01
2.055000000000000071e+01,2.901933038888580563e-01,2.907917766138158333e-01
2.060000000000000142e+01,2.902530626618782250e-01,2.908141550873264980e-01
2.065000000000000213e+01,2.903534970656949654e-01,2.908369029140560613e-01
2.070000000000000284e+01,2.904915965064814865e-01,2.908597103988628807e-01
2.075000000000000000e+01,2.906635309639294396e-01,2.908822712859447934e-01
2.080000000000000071e+01,2.908647656236689749e-01,2.909042902721774015e-01
2.085000000000000142e+01,2.910901873763391823e-01,2.909254901016267714e-01
2.090000000000000213e+01,2.913342392676220305e-01,2.909456180678902659e-01
2.095000000000000284e+01,2.915910591713744004e-01,2.909644517690030407e-01
2.100000000000000000e+01,2.918546192595743993e-01,2.909818039815504909e-01
2.105000000000000071e+01,2.921188632210869329e-01,2.909975265457294125e-01
2.110000000000000142e+01,2.923778385981717909e-01,2.910115131807026745e-01
2.115000000000000213e+01,2.926258220294052359e-01,2.910237011789387207e-01
2.120000000000000284e+01,2.928574355797326501e-01,2.910340719585142177e-01
2.125000000000000000e+01,2.930677526798262100e-01,2.910426504827640648e-01
2.130000000000000071e+01,2.932523924740878529e-01,2.910495035863637781e-01
2.135000000000000142e+01,2.934076015856417752e-01,2.910547372751218775e-01
2.140000000000000213e+01,2.935303224530782518e-01,2.910584930926841674e-01
2.145000000000000284e+01,2.936182474912911178e-01,2.910609436703122110e-01
2.150000000000000000e+01,2.936698583974091670e-01,2.910622875952844635e-01
2.155000000000000071e+01,2.936844499860142843e-01,2.910627437487716129e-01
2.160000000000000142e+01,2.936621380197689257e-01,2.910625452748770159e-01
2.165000000000000213e+01,2.936038506243123791e-01,2.910619333486473836e-01
2.170000000000000284e+01,2.935113030572503723e-01,2.910611509121516227e-01
2.175000000000000000e+01,2.933869558509769604e-01,2.910604365442227004e-01
2.180000000000000071e+01,2.932339566706547718e-01,2.910600186213597729e-01
2.185000000000000142e+01,2.930560666161082795e-01,2.910601099149138782e-01
2.190000000000000213e+01,2.928575721356035944e-01,2.910609027535004389e-01
2.195000000000000284e+01,2.926431841892781494e-01,2.910625648601694593e-01
2.200000000000000000e+01,2.924179267736869425e-01,2.910652359518886567e-01
2.205000000000000071e+01,2.921870173666531456e-01,2.910690251651056881e-01
2.210000000000000142e+01,2.919557422426860560e-01,2.910740093463279332e-01
2.215000000000000213e+01,2.917293299147252772e-01,2.910802322215985671e-01
2.220000000000000284e+01,2.915128261530473552e-01,2.910877044342314868e-01
2.225000000000000000e+01,2.913109740980706075e-01,2.910964044169399578e-01
2.230000000000000071e+01,2.911281029093102379e-01,2.911062800432121511e-01
2.235000000000000142e+01,2.909680281751353959e-01,2.911172509840362910e-01
2.240000000000000213e+01,2.908339669531940230e-01,2.911292116803153029e-01
2.245000000000000284e+01,2.907284698336423112e-01,2.911420348288735194e-01
2.250000000000000000e+01,2.906533718381579812e-01,2.911555752710640044e-01
2.255000000000000071e+01,2.906097633145026116e-01,2.911696741676982891e-01
2.260000000000000142e+01,2.905979812904779247e-01,2.911841633423000175e-01
2.265000000000000213e+01,2.906176210458391029e-01,2.911988696763544993e-01
2.270000000000000284e+01,2.906675669793071237e-01,2.912136194450181681e-01
2.275000000000000000e+01,2.907460412213881407e-01,2.912282424893058996e-01
2.280000000000000071e+01,2.908506678995164685e-01,2.912425761306650096e-01
2.285000000000000142e+01,2.909785505220461310e-01,2.912564687456051793e-01
2.290000000000000213e+01,2.911263596274461518e-01,2.912697829311930997e-01
2.295000000000000284e+01,2.912904276534092340e-01,2.912823982062465733e-01
2.300000000000000000e+01,2.914668479191221961e-01,2.912942132075004298e-01
2.305000000000000071e+01,2.916515746775740769e-01,2.913051473544253644e-01
2.310000000000000142e+01,2.918405213723390679e-01,2.913151419703687295e-01
2.315000000000000213e+01,2.920296545085306339e-01,2.913241608609118960e-01
2.320000000000000284e+01,2.922150809004966932e-01,2.913321903625347153e-01
2.325000000000000000e+01,2.923931264667252172e-01,2.913392388856275717e-01
2.330000000000000071e+01,2.925604051816892426e-01,2.913453359854569769e-01
2.335000000000000142e+01,2.927138772415923129e-01,2.913505310027828532e-01
2.340000000000000213e+01,2.928508959343419926e-01,2.913548913224182635e-01
2.345000000000000284e+01,2.929692431043842138e-01,2.913585003031294862e-01
2.350000000000000000e+01,2.930671534545981616e-01,2.913614549359531680e-01
2.355000000000000071e+01,2.931433282187402845e-01,2.913638632903398640e-01
2.360000000000000142e+01,2.931969389618933608e-01,2.913658418086217394e-01
2.365000000000000213e+01,2.932276224205634940e-01,2.913675125092618501e-01
2.370000000000000284e+01,2.932354673804002942e-01,2.913690001582880384e-01
2.375000000000000000e+01,2.932209946138983336e-01,2.913704294663596039e-01
2.380000000000000071e+01,2.931851308720977434e-01,2.913719223661709323e-01
2.385000000000000142e+01,2.931291778549882099e-01,2.913735954214513035e-01
2.390000000000000213e+01,2.930547769883676823e-01,2.913755574147683380e-01
2.395000000000000284e+01,2.929638707242520623e-01,2.913779071567512147e-01
2.400000000000000000e+01,2.928586609711006372e-01,2.913807315542867871e-01
2.405000000000000071e+01,2.927415651613191616e-01,2.913841039697634416e-01
2.410000000000000142e+01,2.926151703867745368e-01,2.913880828975967674e-01
2.415000000000000213e+01,2.924821859856618911e-01,2.913927109781234148e-01
2.420000000000000284e+01,2.923453949500500748e-01,2.913980143625480301e-01
2.425000000000000000e+01,2.922076045434264246e-01,2.914040024360424197e-01
2.430000000000000071e+01,2.920715965688500115e-01,2.914106678993914068e-01
2.435000000000000142e+01,2.919400778051545742e-01,2.914179872028477836e-01
2.440000000000000213e+01,2.918156312227170313e-01,2.914259213191913722e-01
2.445000000000000284e+01,2.917006686915094571e-01,2.914344168364927934e-01
2.450000000000000000e+01,2.915973859913101873e-01,2.914434073448794460e-01
2.455000000000000071e+01,2.915077210157303034e-01,2.914528150858138322e-01
2.460000000000000142e+01,2.914333161174736953e-01,2.914625528271502786e-01
2.465000000000000213e+01,2.913754855628127305e-01,2.914725259226609300e-01
2.470000000000000284e+01,2.913351890416096546e-01,2.914826345109397532e-01
2.475000000000000000e+01,2.913130121109754889e-01,2.914927758057069829e-01
2.480000000000000071e+01,2.913091543344409895e-01,2.915028464276414599e-01
2.485000000000000142e+01,2.913234257160219332e-01,2.915127447270356997e-01
2.490000000000000213e+01,2.913552518245010048e-01,2.915223730468362029e-01
2.495000000000000284e+01,2.914036877650739710e-01,2.915316398770235740e-01
2.500000000000000000e+01,2.914674408929681104e-01,2.915404618537795201e-01
2.505000000000000071e+01,2.915449018882279586e-01,2.915487655604421247e-01
2.510000000000000142e+01,2.916341835351478062e-01,2.915564890917830554e-01
2.515000000000000213e+01,2.917331662867478359e-01,2.915635833485528128e-01
2.520000000000000284e+01,2.918395494568336024e-01,2.915700130353962582e-01
2.525000000000000000e+01,2.919509066810718201e-01,2.915757573419954229e-01
2.530000000000000071e+01,2.920647441340309403e-01,2.915808102944839608e-01
2.535000000000000142e+01,2.921785598889020674e-01,2.915851807716172694e-01
2.540000000000000213e+01,2.922899027656681303e-01,2.915888921877032303e-01
2.545000000000000284e+01,2.923964290339474137e-01,2.915919818517134776e-01
2.550000000000000000e+01,2.924959554177407606e-01,2.915945000191423886e-01
2.555000000000000071e+01,2.925865069870504098e-01,2.915965086598889533e-01
2.560000000000000142e+01,2.926663587092813712e-01,2.915980799715727212e-01
2.565000000000000213e+01,2.927340696625979621e-01,2.915992946731199020e-01
2.570000000000000284e+01,2.927885091732553291e-01,2.916002401180706749e-01
2.575000000000000000e+01,2.928288744173566660e-01,2.916010082707723439e-01
2.580000000000000071e+01,2.928546993119353625e-01,2.916016935913735009e-01
2.585000000000000142e+01,2.928658547982583293e-01,2.916023908772760742e-01
2.590000000000000213e+01,2.928625408801283081e-01,2.916031931094154039e-01
2.595000000000000284e+01,2.928452710114756719e-01,2.916041893514174643e-01
2.600000000000000000e+01,2.928148496223787478e-01,2.916054627483466444e-01
2.605000000000000071e+01,2.927723437248751504e-01,2.916070886694355213e-01
2.610000000000000142e+01,2.927190496461589131e-01,2.916091330359372735e-01
2.615000000000000213e+01,2.926564559962983592e-01,2.916116508711163458e-01
2.620000000000000284e+01,2.925862039923192714e-01,2.916146851044847388e-01
2.625000000000000000e+01,2.925100462345429642e-01,2.916182656567816167e-01
2.630000000000000071e+01,2.924298049705322811e-01,2.916224088259998237e-01
2.635000000000000142e+01,2.923473307943316724e-01,2.916271169880905179e-01
2.640000000000000213e+01,2.922644626221650443e-01,2.916323786189661260e-01
2.645000000000000284e+01,2.921829896688171169e-01,2.916381686372044868e-01
2.650000000000000000e+01,2.921046160295955318e-01,2.916444490595820893e-01
2.655000000000000071e+01,2.920309283580949100e-01,2.916511699543871128e-01
2.660000000000000142e+01,2.919633670255885605e-01,2.916582706705402317e-01
2.665000000000000213e+01,2.919032010576141922e-01,2.916656813140414695e-01
2.670000000000000284e+01,2.918515070691447000e-01,2.916733244373230782e-01
2.675000000000000000e+01,2.918091523616136995e-01,2.916811169018712624e-01
2.680000000000000071e+01,2.917767823011879758e-01,2.916889718701266565e-01
2.685000000000000142e+01,2.917548120646767940e-01,2.916968008793070499e-01
2.690000000000000213e+01,2.917434228128789608e-01,2.917045159475296079e-01
2.695000000000000284e+01,2.917425623258733114e-01,2.917120316615239850e-01
2.700000000000000000e+01,2.917519501055648723e-01,2.917192671953814931e-01
2.705000000000000071e+01,2.917710869129469531e-01,2.917261482112055160e-01
2.710000000000000142e+01,2.917992686572369876e-01,2.917326085952124948e-01
2.715000000000000213e+01,2.918356044888625322e-01,2.917385919867324096e-01
2.720000000000000284e+01,2.918790388674858405e-01,2.917440530626046469e-01
2.725000000000000000e+01,2.919283772809810329e-01,2.917489585455418921e-01
2.730000000000000071e+01,2.919823151845277187e-01,2.917532879119983380e-01
2.735000000000000142e+01,2.920394696154975378e-01,2.917570337827520288e-01
2.740000000000000213e+01,2.920984128257888557e-01,2.917602019875915054e-01
2.745000000000000284e+01,2.921577071659374747e-01,2.917628113039653082e-01
2.750000000000000000e+01,2.922159403624632890e-01,2.917648928779650319e-01
2.755000000000000071e+01,2.922717602592053154e-01,2.917664893443318586e-01
2.760000000000000142e+01,2.923239080519136612e-01,2.917676536700563039e-01
2.765000000000000213e+01,2.923712490389464569e-01,2.917684477533468157e-01
2.770000000000000284e+01,2.924127999436842429e-01,2.917689408160668019e-01
2.775000000000000000e+01,2.924477519382185364e-01,2.917692076329797546e-01
2.780000000000000071e+01,2.924754886126119668e-01,2.917693266451543699e-01
2.785000000000000142e+01,2.924955982866789261e-01,2.917693780075363286e-01
2.790000000000000213e+01,2.925078802464972649e-01,2.917694416219206999e-01
2.795000000000000284e+01,2.925123446982221265e-01,2.917695952063286691e-01
2.800000000000000000e+01,2.925092064579208895e-01,2.917699124501177965e-01
2.805000000000000071e+01,2.924988726274809769e-01,2.917704613011088410e-01
2.810000000000000142e+01,2.924819247318765081e-01,2.917713024266906374e-01
2.815000000000000213e+01,2.924590960009600393e-01,2.917724878854312531e-01
2.820000000000000284e+01,2.924312446588914760e-01,2.917740600393468053e-01
2.825000000000000000e+01,2.923993242271316628e-01,2.917760507298800543e-01
2.830000000000000071e+01,2.923643519453298922e-01,2.917784807330442987e-01
2.835000000000000142e+01,2.923273764635700434e-01,2.917813595013345473e-01
2.840000000000000213e+01,2.922894459571351300e-01,2.917846851921422902e-01
2.845000000000000284e+01,2.922515777619096311e-01,2.917884449747676912e-01
2.850000000000000000e+01,2.922147305282421503e-01,2.917926156009235661e-01
2.855000000000000071e+01,2.921797797496027416e-01,2.917971642170722468e-01
2.860000000000000142e+01,2.921474973479285531e-01,2.918020493911960833e-01
2.865000000000000213e+01,2.921185358000334964e-01,2.918072223218196592e-01
2.870000000000000284e+01,2.920934170797585550e-01,2.918126281933723365e-01
2.875000000000000000e+01,2.920725264798738618e-01,2.918182076393748825e-01
2.880000000000000071e+01,2.920561111769450213e-01,2.918238982734773224e-01
2.885000000000000142e+01,2.920442832212632456e-01,2.918296362480559125e-01
2.890000000000000213e+01,2.920370264807125027e-01,2.918353578008546223e-01
2.895000000000000284e+01,2.920342069482808611e-01,2.918410007519513516e-01
2.900000000000000000e+01,2.920355857416380152e-01,2.918465059160442188e-01
2.905000000000000071e+01,2.920408340811623260e-01,2.918518183985642223e-01
2.910000000000000142e+01,2.920495495289506249e-01,2.918568887482872465e-01
2.915000000000000213e+01,2.920612728024168381e-01,2.918616739437989716e-01
2.920000000000000284e+01,2.920755045369488601e-01,2.918661381961976109e-01
2.925000000000000000e+01,2.920917214562160913e-01,2.918702535556582101e-01
2.930000000000000071e+01,2.921093915086895310e-01,2.918740003147730633e-01
2.935000000000000142e+01,2.921279876370255768e-01,2.918773672067894731e-01
2.940000000000000213e+01,2.921469999556781105e-01,2.918803514018588618e-01
2.945000000000000284e+01,2.921659462146594666e-01,2.918829583090811752e-01
2.950000000000000000e+01,2.921843805181315590e-01,2.918852011963729565e-01
2.955000000000000071e+01,2.922019003412554827e-01,2.918871006439335281e-01
2.960000000000000142e+01,2.922181519448573961e-01,2.918886838502697811e-01
2.965000000000000213e+01,2.922328343240233606e-01,2.918899838123195645e-01
2.970000000000000284e+01,2.922457018443289645e-01,2.918910384031694893e-01
2.975000000000000000e+01,2.922565657200495992e-01,2.918918893721803021e-01
2.980000000000000071e+01,2.922652944754881577e-01,2.918925812930243668e-01
2.985000000000000142e+01,2.922718135073913426e-01,2.918931604852210149e-01
2.990000000000000213e+01,2.922761038375928933e-01,2.918936739342667952e-01
2.995000000000000284e+01,2.922782001148576114e-01,2.918941682344340371e-01
3.000000000000000000e+01,2.922781878974294867e-01,2.918946885768113342e-01
3.005000000000000071e+01,2.922762002264324144e-01,2.918952778032378181e-01
3.010000000000000142e+01,2.922724134876285573e-01,2.918959755445021953e-01
3.015000000000000213e+01,2.922670425567102104e-01,2.918968174586075159e-01
3.020000000000000284e+01,2.922603352318359771e-01,2.918978345821060527e-01
3.025000000000000000e+01,2.922525659760251138e-01,2.918990528045570243e-01
3.030000000000000071e+01,2.922440290198379254e-01,2.919004924731206652e-01
3.035000000000000142e+01,2.922350309092284215e-01,2.919021681312385930e-01
3.040000000000000213e+01,2.922258826216836414e-01,2.919040883923264551e-01
3.045000000000000284e+01,2.922168914125071182e-01,2.919062559464790652e-01
3.050000000000000000e+01,2.922083525889916933e-01,2.919086676954159021e-01
3.055000000000000071e+01,2.922005414400052348e-01,2.919113150083231245e-01
3.060000000000000142e+01,2.921937055692942486e-01,2.919141840889252215e-01
3.065000000000000213e+01,2.921880578902741887e-01,2.919172564420793869e-01
3.070000000000000284e+01,2.921837705366222560e-01,2.919205094264621936e-01
3.075000000000000000e+01,2.921809699258622883e-01,2.919239168785373595e-01
3.080000000000000071e+01,2.921797331824736998e-01,2.919274497919708278e-01
3.085000000000000142e+01,2.921800860838936198e-01,2.919310770360066254e-01
3.090000000000000213e+01,2.921820026389817526e-01,2.919347660960395774e-01
3.095000000000000284e+01,2.921854063466585716e-01,2.919384838197076615e-01
3.100000000000000000e+01,2.921901731156633097e-01,2.919421971522738191e-01
3.105000000000000071e+01,2.921961357582145702e-01,2.919458738458483027e-01
3.110000000000000142e+01,2.922030899044670282e-01,2.919494831280923242e-01
3.115000000000000213e+01,2.922108011246270509e-01,2.919529963174131160e-01
3.120000000000000284e+01,2.922190129947201398e-01,2.919563873732620163e-01
3.125000000000000000e+01,2.922274558030779623e-01,2.919596333719478021e-01
3.130000000000000071e+01,2.922358555697587845e-01,2.919627149003178879e-01
3.135000000000000142e+01,2.922439430416394757e-01,2.919656163617013189e-01
3.140000000000000213e+01,2.922514623322537974e-01,2.919683261905908211e-01
3.145000000000000284e+01,2.922581788971210237e-01,2.919708369746217280e-01
3.150000000000000000e+01,2.922638865709561440e-01,2.919731454844318730e-01
3.155000000000000071e+01,2.922684134406502432e-01,2.919752526139158255e-01
3.160000000000000142e+01,2.922716263844671869e-01,2.919771632351795820e-01
3.165000000000000213e+01,2.922734341702881711e-01,2.919788859741201392e-01
3.170000000000000284e+01,2.922737890704361075e-01,2.919804329139777943e-01
3.175000000000000000e+01,2.922726870140986422e-01,2.919818192354080577e-01
3.180000000000000071e+01,2.922701663572825903e-01,2.919830628025888442e-01
3.185000000000000142e+01,2.922663054016162443e-01,2.919841837056074141e-01
3.190000000000000213e+01,2.922612188347644135e-01,2.919852037698607017e-01
3.195000000000000284e+01,2.922550532950421442e-01,2.919861460434586831e-01
3.200000000000000000e+01,2.922479822800873039e-01,2.919870342736571867e-01
3.205000000000000426e+01,2.922402006240852335e-01,2.919878923831742412e-01
3.210000000000000142e+01,2.922319187607250179e-01,2.919887439568854548e-01
3.214999999999999858e+01,2.922233569712167078e-01,2.919896117488657850e-01
3.220000000000000284e+01,2.922147397903204769e-01,2.919905172190688236e-01
3.225000000000000000e+01,2.922062907108770036e-01,2.919914801081303635e-01
3.230000000000000426e+01,2.921982272914778744e-01,2.919925180578668567e-01
3.235000000000000142e+01,2.921907567354410373e-01,2.919936462840344027e-01
3.239999999999999858e+01,2.921840719747819670e-01,2.919948773068284376e-01
3.245000000000000284e+01,2.921783482627234307e-01,2.919962207434593782e-01
3.250000000000000000e+01,2.921737402543210793e-01,2.919976831659433780e-01
3.255000000000000426e+01,2.921703795383010505e-01,2.919992680260133922e-01
3.260000000000000142e+01,2.921683725748454585e-01,2.920009756477969232e-01
3.264999999999999858e+01,2.921677989938091247e-01,2.920028032876353929e-01
3.270000000000000284e+01,2.921687102150351545e-01,2.920047452591463255e-01
3.275000000000000000e+01,2.921711283658039449e-01,2.920067931203740863e-01
3.280000000000000426e+01,2.921750454882742765e-01,2.920089359186524014e-01
3.285000000000000142e+01,2.921804230499803756e-01,2.920111604876303724e-01
3.289999999999999858e+01,2.921871917907787330e-01,2.920134517898213544e-01
3.295000000000000284e+01,2.921952519578183138e-01,2.920157932970384729e-01
3.300000000000000000e+01,2.922044739940125591e-01,2.920181674002116923e-01
3.305000000000000426e+01,2.922146997533072166e-01,2.920205558393658141e-01
3.310000000000000142e+01,2.922257443163936985e-01,2.920229401439972672e-01
3.314999999999999858e+01,2.922373984726007179e-01,2.920253020737509919e-01
3.320000000000000284e+01,2.922494319173001842e-01,2.920276240491820330e-01
3.325000000000000000e+01,2.922615971897524201e-01,2.920298895625058622e-01
3.330000000000000426e+01,2.922736343449593432e-01,2.920320835586134312e-01
3.335000000000000142e+01,2.922852763164610068e-01,2.920341927772454049e-01
3.339999999999999858e+01,2.922962548872174438e-01,2.920362060480856670e-01
3.345000000000000284e+01,2.923063071452393635e-01,2.920381145316372495e-01
3.350000000000000000e+01,2.923151822621101736e-01,2.920399119000517407e-01
3.355000000000000426e+01,2.923226483986331448e-01,2.920415944535802444e-01
3.360000000000000142e+01,2.923284995150214338e-01,2.920431611699498275e-01
3.364999999999999858e+01,2.923325618454717945e-01,2.920446136857102748e-01
3.370000000000000284e+01,2.923346997902650513e-01,2.920459562103840945e-01
3.375000000000000000e+01,2.923348209837713929e-01,2.920471953760419015e-01
3.380000000000000426e+01,2.923328803142411503e-01,2.920483400266571938e-01
3.385000000000000142e+01,2.923288827006596535e-01,2.920494009532169088e-01
3.389999999999999858e+01,2.923228844721372788e-01,2.920503905820237001e-01
3.395000000000000284e+01,2.923149932445290866e-01,2.920513226248783734e-01
3.400000000000000000e+01,2.923053662449174306e-01,2.920522117008357843e-01
3.405000000000000426e+01,2.922942070944999360e-01,2.920530729399463121e-01
3.410000000000000142e+01,2.922817611213021083e-01,2.920539215798175214e-01
3.414999999999999858e+01,2.922683093329077608e-01,2.920547725659282667e-01
3.420000000000000284e+01,2.922541612330919469e-01,2.920556401664131663e-01
3.425000000000000000e+01,2.922396467121838315e-01,2.920565376115064615e-01
3.430000000000000426e+01,2.922251072769256330e-01,2.920574767670176541e-01
3.435000000000000142e+01,2.922108869098754003e-01,2.920584678501295661e-01
3.439999999999999858e+01,2.921973228600047712e-01,2.920595191945061786e-01
3.445000000000000284e+01,2.921847366647733479e-01,2.920606370702086285e-01
3.450000000000000000e+01,2.921734256900100357e-01,2.920618255622992598e-01
3.455000000000000426e+01,2.921636554484660642e-01,2.920630865103116536e-01
3.460000000000000142e+01,2.921556529225559085e-01,2.920644195090375539e-01
3.464999999999999858e+01,2.921496010736666649e-01,2.920658219693759161e-01
3.470000000000000284e+01,2.921456346719005781e-01,2.920672892363624928e-01
3.475000000000000000e+01,2.921438375287939704e-01,2.920688147599879714e-01
3.480000000000000426e+01,2.921442411639878500e-01,2.920703903130689727e-01
3.485000000000000142e+01,2.921468248874350415e-01,2.920720062492820346e-01
3.489999999999999858e+01,2.921515172336401345e-01,2.920736517935451637e-01
3.495000000000000284e+01,2.921581986453703483e-01,2.920753153562430926e-01
3.500000000000000000e+01,2.921667052725110958e-01,2.920769848623578357e-01
3.505000000000000426e+01,2.921768337280039041e-01,2.920786480863891699e-01
3.510000000000000142e+01,2.921883466273193508e-01,2.920802929840224382e-01
3.514999999999999858e+01,2.922009787304089001e-01,2.920819080118156053e-01
3.520000000000000284e+01,2.922144435048407707e-01,2.920834824267170005e-01
3.525000000000000000e+01,2.922284399348109574e-01,2.920850065579645438e-01
3.530000000000000426e+01,2.922426594116317999e-01,2.920864720448314023e-01
3.535000000000000142e+01,2.922567925557256197e-01,2.920878720347452884e-01
3.539999999999999858e+01,2.922705358366541328e-01,2.920892013374783436e-01
3.545000000000000284e+01,2.922835978749552255e-01,2.920904565323564905e-01
3.550000000000000000e+01,2.922957053263950389e-01,2.920916360267338807e-01
3.555000000000000426e+01,2.923066082647728936e-01,2.920927400652812422e-01
3.560000000000000142e+01,2.923160849930644400e-01,2.920937706909227938e-01
3.564999999999999858e+01,2.923239462241837838e-01,2.920947316594832421e-01
3.570000000000000284e+01,2.923300385820521985e-01,2.920956283112541296e-01
3.575000000000000000e+01,2.923342473813114739e-01,2.920964674037255793e-01
3.580000000000000426e+01,2.923364986504766727e-01,2.920972569106338179e-01
3.585000000000000142e+01,2.923367603693050598e-01,2.920980057932309193e-01
3.589999999999999858e+01,2.923350428974405002e-01,2.920987237502677414e-01
3.595000000000000284e+01,2.923313985787420188e-01,2.920994209535946462e-01
3.600000000000000000e+01,2.923259205147754614e-01,2.921001077765075782e-01
3.605000000000000426e+01,2.923187405122180671e-01,2.921007945220081559e-01
3.610000000000000142e+01,2.923100262226400736e-01,2.921014911580030460e-01
3.614999999999999858e+01,2.922999775092503527e-01,2.921022070661441483e-01
3.620000000000000284e+01,2.922888220934156678e-01,2.921029508105269512e-01
3.625000000000000000e+01,2.922768105534792604e-01,2.921037299318236524e-01
3.630000000000000426e+01,2.922642107687888902e-01,2.921045507716594214e-01
3.635000000000000142e+01,2.922513019218660468e-01,2.921054183311582730e-01
3.639999999999999858e+01,2.922383681901687402e-01,2.921063361666214053e-01
3.645000000000000284e+01,2.922256922747445973e-01,2.921073063242738965e-01
3.650000000000000000e+01,2.922135489251153628e-01,2.921083293149630555e-01
3.655000000000000426e+01,2.922021986269877636e-01,2.921094041286318443e-01
3.660000000000000142e+01,2.921918816210795078e-01,2.921105282873610043e-01
3.664999999999999858e+01,2.921828124169723595e-01,2.921116979347941900e-01
3.670000000000000284e+01,2.921751749552817801e-01,2.921129079588603017e-01
3.675000000000000000e+01,2.921691185547128922e-01,2.921141521439103994e-01
3.680000000000000426e+01,2.921647547582564841e-01,2.921154233477075146e-01
3.685000000000000142e+01,2.921621551656723437e-01,2.921167136981693835e-01
3.689999999999999858e+01,2.921613503085999097e-01,2.921180148043729385e-01
3.695000000000000284e+01,2.921623295914155816e-01,2.921193179760936398e-01
3.700000000000000000e+01,2.921650422867604902e-01,2.921206144460797294e-01
3.705000000000000426e+01,2.921693995409714861e-01,2.921218955893405966e-01
3.710000000000000142e+01,2.921752773129264180e-01,2.921231531339629761e-01
3.714999999999999858e+01,2.921825201414030571e-01,2.921243793583399029e-01
3.720000000000000284e+01,2.921909456121205007e-01,2.921255672701959516e-01
3.725000000000000000e+01,2.922003493771032634e-01,2.921267107633982452e-01
3.730000000000000426e+01,2.922105105665207536e-01,2.921278047492355534e-01
3.735000000000000142e+01,2.922211974270337853e-01,2.921288452596072505e-01
3.739999999999999858e+01,2.922321730209341828e-01,2.921298295203631490e-01
3.745000000000000284e+01,2.922432008266891423e-01,2.921307559938541298e-01
3.750000000000000000e+01,2.922540500933262786e-01,2.921316243905649479e-01
3.755000000000000426e+01,2.922645008175923653e-01,2.921324356504856889e-01
3.760000000000000142e+01,2.922743482330040221e-01,2.921331918956134310e-01
3.764999999999999858e+01,2.922834067226479648e-01,2.921338963556445179e-01
3.770000000000000284e+01,2.922915130917286275e-01,2.921345532695047154e-01
3.775000000000000000e+01,2.922985291602245295e-01,2.921351677658552415e-01
3.780000000000000426e+01,2.923043436595260114e-01,2.921357457261041790e-01
3.785000000000000142e+01,2.923088734386217746e-01,2.921362936337312810e-01
3.789999999999999858e+01,2.923120640044925556e-01,2.921368184139065405e-01
3.795000000000000284e+01,2.923138894372748764e-01,2.921373272674472332e-01
3.800000000000000000e+01,2.923143517331158181e-01,2.921378275031163430e-01
3.805000000000000426e+01,2.923134796363189847e-01,2.921383263721328838e-01
3.810000000000000142e+01,2.923113270274671494e-01,2.921388309085418689e-01
3.814999999999999858e+01,2.923079709359898137e-01,2.921393477787988524e-01
3.820000000000000284e+01,2.923035092445644967e-01,2.921398831435677579e-01
3.825000000000000000e+01,2.922980581493853647e-01,2.921404425343264166e-01
3.830000000000000426e+01,2.922917494353475809e-01,2.921410307469385348e-01
3.835000000000000142e+01,2.922847276192672150e-01,2.921416517538892310e-01
3.840000000000000568e+01,2.922771470080500200e-01,2.921423086364163813e-01
3.845000000000000284e+01,2.922691687128302629e-01,2.921430035373027145e-01
3.850000000000000000e+01,2.922609576550287414e-01,2.921437376346426307e-01
3.855000000000000426e+01,2.922526795963774626e-01,2.921445111364642244e-01
3.860000000000000142e+01,2.922444982224459697e-01,2.921453232956833235e-01
3.865000000000000568e+01,2.922365723081214450e-01,2.921461724444944230e-01
3.870000000000000284e+01,2.922290529937331405e-01,2.921470560469683897e-01
3.875000000000000000e+01,2.922220812018208047e-01,2.921479707683285465e-01
3.880000000000000426e+01,2.922157852265523936e-01,2.921489125591226754e-01
3.885000000000000142e+01,2.922102785300492722e-01,2.921498767522913154e-01
3.890000000000000568e+01,2.922056577818752943e-01,2.921508581709578722e-01
3.895000000000000284e+01,2.922020011791895966e-01,2.921518512446306115e-01
3.900000000000000000e+01,2.921993670850869251e-01,2.921528501314117343e-01
3.905000000000000426e+01,2.921977930210707397e-01,2.921538488437502301e-01
3.910000000000000142e+01,2.921972950461376173e-01,2.921548413752555473e-01
3.915000000000000568e+01,2.921978675494609212e-01,2.921558218261088857e-01
3.920000000000000284e+01,2.921994834761441062e-01,2.921567845246606510e-01
3.925000000000000000e+01,2.922020949961240954e-01,2.921577241428954808e-01
3.930000000000000426e+01,2.922056346153450446e-01,2.921586358035737629e-01
3.935000000000000142e+01,2.922100167162129947e-01,2.921595151770184917e-01
3.940000000000000568e+01,2.922151395016144293e-01,2.921603585657174817e-01
3.945000000000000284e+01,2.922208873040287314e-01,2.921611629751361683e-01
3.950000000000000000e+01,2.922271332091116447e-01,2.921619261694018421e-01
3.955000000000000426e+01,2.922337419321971441e-01,2.921626467108068281e-01
3.960000000000000142e+01,2.922405728770217093e-01,2.921633239823916983e-01
3.965000000000000568e+01,2.922474832991126537e-01,2.921639581932048979e-01
3.970000000000000284e+01,2.922543314920739155e-01,2.921645503661808863e-01
3.975000000000000000e+01,2.922609799136915987e-01,2.921651023089345545e-01
3.980000000000000426e+01,2.922672981704591555e-01,2.921656165681266182e-01
3.985000000000000142e+01,2.922731657837317476e-01,2.921660963684011847e-01
3.990000000000000568e+01,2.922784746680526236e-01,2.921665455372318143e-01
3.995000000000000284e+01,2.922831312619119659e-01,2.921669684173203718e-01
4.000000000000000000e+01,2.922870582628475100e-01,2.921673697684722959e-01
4.005000000000000426e+01,2.922901959318407461e-01,2.921677546611091136e-01
4.010000000000000142e+01,2.922925029458167123e-01,2.921681283637724835e-01
4.015000000000000568e+01,2.922939567911068681e-01,2.921684962271151598e-01
4.020000000000000284e+01,2.922945537044021602e-01,2.921688635669574818e-01
4.025000000000000000e+01,2.922943081804575405e-01,2.921692355490133619e-01
4.030000000000000426e+01,2.922932520771491793e-01,2.921696170778533830e-01
4.035000000000000142e+01,2.922914333580611257e-01,2.921700126925754204e-01
4.040000000000000568e+01,2.922889145203313999e-01,2.921704264714955479e-01
4.045000000000000284e+01,2.922857707608907951e-01,2.921708619479626012e-01
4.050000000000000000e+01,2.922820879374543046e-01,2.921713220391339849e-01
4.055000000000000426e+01,2.922779603817815541e-01,2.921718089892464398e-01
4.060000000000000142e+01,2.922734886219973127e-01,2.921723243285706539e-01
4.065000000000000568e+01,2.922687770684246900e-01,2.921728688488692272e-01
4.070000000000000284e+01,2.922639317137633030e-01,2.921734425957872028e-01
4.075000000000000000e+01,2.922590578938830674e-01,2.921740448782071953e-01
4.080000000000000426e+01,2.922542581503607684e-01,2.921746742942056829e-01
4.085000000000000142e+01,2.922496302304878335e-01,2.921753287728595661e-01
4.090000000000000568e+01,2.922452652550995289e-01,2.921760056307896036e-01
4.095000000000000284e+01,2.922412460794518441e-01,2.921767016419908880e-01
4.100000000000000000e+01,2.922376458676402833e-01,2.921774131192016455e-01
4.105000000000000426e+01,2.922345268967975196e-01,2.921781360048085752e-01
4.110000000000000142e+01,2.922319396035191197e-01,2.921788659690808254e-01
4.115000000000000568e+01,2.922299218815868072e-01,2.921795985133751605e-01
4.120000000000000284e+01,2.922284986369709792e-01,2.921803290758608895e-01
4.125000000000000000e+01,2.922276816031480484e-01,2.921810531372777686e-01
4.130000000000000426e+01,2.922274694168049414e-01,2.921817663242646801e-01
4.135000000000000142e+01,2.922278479508642057e-01,2.921824645078784366e-01
4.140000000000000568e+01,2.922287908983267068e-01,2.921831438950592830e-01
4.145000000000000284e+01,2.922302605966113354e-01,2.921838011109883504e-01
4.150000000000000000e+01,2.922322090778454173e-01,2.921844332705180181e-01
4.155000000000000426e+01,2.922345793259725766e-01,2.921850380371332490e-01
4.160000000000000142e+01,2.922373067167015059e-01,2.921856136682112193e-01
4.165000000000000568e+01,2.922403206113883267e-01,2.921861590456872881e-01
4.170000000000000284e+01,2.922435460711574895e-01,2.921866736915875729e-01
4.175000000000000000e+01,2.922469056531770137e-01,2.921871577682591536e-01
4.180000000000000426e+01,2.922503212472954970e-01,2.921876120634931406e-01
4.185000000000000142e+01,2.922537159085055736e-01,2.921880379610992118e-01
4.190000000000000568e+01,2.922570156391627316e-01,2.921884373978326788e-01
4.195000000000000284e+01,2.922601510747868114e-01,2.921888128078972136e-01
4.200000000000000000e+01,2.922630590287345620e-01,2.921891670565329169e-01
4.205000000000000426e+01,2.922656838541399793e-01,2.921895033644495432e-01
4.210000000000000142e+01,2.922679785862442592e-01,2.921898252250681449e-01
4.215000000000000568e+01,2.922699058344767065e-01,2.921901363166887200e-01
4.220000000000000284e+01,2.922714384012053412e-01,2.921904404117992571e-01
4.225000000000000000e+01,2.922725596126689585e-01,2.921907412857879804e-01
4.230000000000000426e+01,2.922732633568965177e-01,2.921910426273029437e-01
4.235000000000000142e+01,2.922735538330212823e-01,2.921913479524353430e-01
4.240000000000000568e+01,2.922734450258910321e-01,2.921916605247751875e-01
4.245000000000000284e+01,2.922729599288477198e-01,2.921919832832121089e-01
4.250000000000000000e+01,2.922721295456039425e-01,2.921923187791303222e-01
4.255000000000000426e+01,2.922709917089238441e-01,2.921926691243838525e-01
4.260000000000000142e+01,2.922695897590386616e-01,2.921930359511423769e-01
4.265000000000000568e+01,2.922679711281823689e-01,2.921934203843763456e-01
4.270000000000000284e+01,2.922661858791960054e-01,2.921938230274145898e-01
4.275000000000000000e+01,2.922642852458026685e-01,2.921942439606655118e-01
4.280000000000000426e+01,2.922623202199642889e-01,2.921946827532520552e-01
4.285000000000000142e+01,2.922603402278608486e-01,2.921951384869839186e-01
4.290000000000000568e+01,2.922583919307126799e-01,2.921956097917853823e-01
4.295000000000000284e+01,2.922565181802059819e-01,2.921960948914180123e-01
4.300000000000000000e+01,2.922547571510195064e-01,2.921965916580992473e-01
4.305000000000000426e+01,2.922531416652541791e-01,2.921970976744186488e-01
4.310000000000000142e+01,2.922516987158131907e-01,2.921976103008022130e-01
4.315000000000000568e+01,2.922504491883129440e-01,2.921981267466758903e-01
4.320000000000000284e+01,2.922494077742489593e-01,2.921986441434292758e-01
4.325000000000000000e+01,2.922485830621507907e-01,2.921991596172848760e-01
4.330000000000000426e+01,2.922479777885468311e-01,2.921996703602318668e-01
4.335000000000000142e+01,2.922475892268411868e-01,2.922001736972857366e-01
4.340000000000000568e+01,2.922474096897473284e-01,2.922006671484804752e-01
4.345000000000000284e+01,2.922474271197020856e-01,2.922011484841838258e-01
4.350000000000000000e+01,2.922476257416263823e-01,2.922016157725429997e-01
4.355000000000000426e+01,2.922479867533633313e-01,2.922020674181080024e-01
4.360000000000000142e+01,2.922484890309384742e-01,2.922025021909390174e-01
4.365000000000000568e+01,2.922491098282422040e-01,2.922029192457722968e-01
4.370000000000000284e+01,2.922498254536159412e-01,2.922033181310888517e-01
4.375000000000000000e+01,2.922506119089182119e-01,2.922036987881944103e-01
4.380000000000000426e+01,2.922514454797545680e-01,2.922040615406716890e-01
4.385000000000000142e+01,2.922523032685092614e-01,2.922044070747981670e-01
4.390000000000000568e+01,2.922531636644853381e-01,2.922047364117300039e-01
4.395000000000000284e+01,2.922540067477460424e-01,2.922050508724331475e-01
4.400000000000000000e+01,2.922548146251158219e-01,2.922053520364870649e-01
4.405000000000000426e+01,2.922555716982289109e-01,2.922056416959984415e-01
4.410000000000000142e+01,2.922562648645462002e-01,2.922059218059351315e-01
4.415000000000000568e+01,2.922568836529555458e-01,2.922061944322301152e-01
4.420000000000000284e+01,2.922574202960088185e-01,2.922064616990031061e-01
4.425000000000000000e+01,2.922578697411322146e-01,2.922067257362184756e-01
4.430000000000000426e+01,2.922582296033624516e-01,2.922069886290297736e-01
4.435000000000000142e+01,2.922585000624066121e-01,2.922072523699704161e-01
4.440000000000000568e+01,2.922586837071677879e-01,2.922075188150315972e-01
4.445000000000000284e+01,2.922587853313686757e-01,2.922077896445303136e-01
4.450000000000000000e+01,2.922588116845735162e-01,2.922080663295182346e-01
4.455000000000000426e+01,2.922587711837391633e-01,2.922083501043157283e-01
4.460000000000000142e+01,2.922586735913991762e-01,2.922086419455863782e-01
4.465000000000000568e+01,2.922585296676324940e-01,2.922089425581945177e-01
4.470000000000000284e+01,2.922583508040270672e-01,2.922092523679170606e-01
4.475000000000000000e+01,2.922581486488186608e-01,2.922095715209195865e-01
4.480000000000000426e+01,2.922579347331864530e-01,2.922098998897511568e-01
4.485000000000000142e+01,2.922577201092178001e-01,2.922102370854732234e-01
4.490000000000000568e+01,2.922575150102442731e-01,2.922105824754123726e-01
4.495000000000000284e+01,2.922573285440345225e-01,2.922109352059192311e-01
4.500000000000000000e+01,2.922571684286691673e-01,2.922112942294282090e-01
4.505000000000000426e+01,2.922570407798076864e-01,2.922116583350432562e-01
4.510000000000000142e+01,2.922569499565055851e-01,2.922120261818279552e-01
4.515000000000000568e+01,2.922568984708005524e-01,2.922123963339499086e-01
4.520000000000000284e+01,2.922568869640310707e-01,2.922127672968220513e-01
4.525000000000000000e+01,2.922569142503790851e-01,2.922131375533946196e-01
4.530000000000000426e+01,2.922569774255585062e-01,2.922135055997821529e-01
4.535000000000000142e+01,2.922570720360204710e-01,2.922138699794532002e-01
4.540000000000000568e+01,2.922571923016551443e-01,2.922142293152740211e-01
4.545000000000000284e+01,2.922573313828519814e-01,2.922145823387677921e-01
4.550000000000000000e+01,2.922574816810520892e-01,2.922149279160368707e-01
4.555000000000000426e+01,2.922576351606796519e-01,2.922152650698862653e-01
4.560000000000000142e+01,2.922577836796352302e-01,2.922155929977867106e-01
4.565000000000000568e+01,2.922579193154136723e-01,2.922159110854162245e-01
4.570000000000000284e+01,2.922580346743754443e-01,2.922162189156236600e-01
4.575000000000000000e+01,2.922581231727188755e-01,2.922165162727619614e-01
4.580000000000000426e+01,2.922581792792247612e-01,2.922168031424379753e-01
4.585000000000000142e+01,2.922581987117719438e-01,2.922170797068228687e-01
4.590000000000000568e+01,2.922581785818605948e-01,2.922173463357564671e-01
4.595000000000000284e+01,2.922581174837921569e-01,2.922176035739597055e-01
4.600000000000000000e+01,2.922580155276216507e-01,2.922178521247438820e-01
4.605000000000000426e+01,2.922578743173813165e-01,2.922180928306647441e-01
4.610000000000000142e+01,2.922576968782586992e-01,2.922183266516213407e-01
4.615000000000000568e+01,2.922574875382868975e-01,2.922185546409390988e-01
4.620000000000000284e+01,2.922572517715906204e-01,2.922187779200012270e-01
4.625000000000000000e+01,2.922569960112679777e-01,2.922189976520081500e-01
4.630000000000000426e+01,2.922567274405475923e-01,2.922192150154466761e-01
4.635000000000000142e+01,2.922564537709482768e-01,2.922194311778411047e-01
4.640000000000000568e+01,2.922561830158122431e-01,2.922196472703363912e-01
4.645000000000000284e+01,2.922559232668404117e-01,2.922198643636350623e-01
4.650000000000000000e+01,2.922556824802107212e-01,2.922200834457668317e-01
4.655000000000000426e+01,2.922554682775971302e-01,2.922203054021218493e-01
4.660000000000000142e+01,2.922552877660334336e-01,2.922205309981232291e-01
4.665000000000000568e+01,2.922551473791805687e-01,2.922207608648509924e-01
4.670000000000000284e+01,2.922550527412605681e-01,2.922209954878648430e-01
4.675000000000000000e+01,2.922550085537934383e-01,2.922212351994016299e-01
4.680000000000000426e+01,2.922550185043810700e-01,2.922214801740516954e-01
4.685000000000000142e+01,2.922550851961734919e-01,2.922217304279465799e-01
4.690000000000000568e+01,2.922552100963353161e-01,2.922219858214162858e-01
4.695000000000000284e+01,2.922553935018101234e-01,2.922222460650066300e-01
4.700000000000000000e+01,2.922556345209160744e-01,2.922225107286763879e-01
4.705000000000000426e+01,2.922559310697540602e-01,2.922227792539346947e-01
4.710000000000000142e+01,2.922562798829978492e-01,2.922230509686175592e-01
4.715000000000000568e+01,2.922566765392886623e-01,2.922233251039529356e-01
4.720000000000000284e+01,2.922571155020887712e-01,2.922236008135190022e-01
4.725000000000000000e+01,2.922575901773801221e-01,2.922238771936627733e-01
4.730000000000000426e+01,2.922580929899535329e-01,2.922241533049205198e-01
4.735000000000000142e+01,2.922586154801590230e-01,2.922244281939606059e-01
4.740000000000000568e+01,2.922591484228408421e-01,2.922247009155630737e-01
4.745000000000000284e+01,2.922596819697435011e-01,2.922249705541507536e-01
4.750000000000000000e+01,2.922602058159491367e-01,2.922252362443980567e-01
4.755000000000000426e+01,2.922607093899255437e-01,2.922254971904664766e-01
4.760000000000000142e+01,2.922611820655740544e-01,2.922257526834455277e-01
4.765000000000000568e+01,2.922616133933389482e-01,2.922260021166210309e-01
4.770000000000000284e+01,2.922619933460588459e-01,2.922262449982394039e-01
4.775000000000000000e+01,2.922623125738959549e-01,2.922264809614957271e-01
4.780000000000000426e+01,2.922625626614667738e-01,2.922267097715350870e-01
4.785000000000000142e+01,2.922627363793105504e-01,2.922269313293269222e-01
4.790000000000000568e+01,2.922628279211447189e-01,2.922271456723424810e-01
4.795000000000000284e+01,2.922628331180404659e-01,2.922273529720414986e-01
4.800000000000000000e+01,2.922627496207469422e-01,2.922275535282480297e-01
4.805000000000000426e+01,2.922625770419223779e-01,2.922277477605681462e-01
4.810000000000000142e+01,2.922623170509875412e-01,2.922279361970728240e-01
4.815000000000000568e+01,2.922619734156765570e-01,2.922281194605340637e-01
4.820000000000000284e+01,2.922615519860612965e-01,2.922282982525594153e-01
4.825000000000000000e+01,2.922610606187998616e-01,2.922284733360216991e-01
4.830000000000000426e+01,2.922605090415130169e-01,2.922286455162190211e-01
4.835000000000000142e+01,2.922599086594207529e-01,2.922288156212315968e-01
4.840000000000000568e+01,2.922592723085706834e-01,2.922289844819579985e-01
4.845000000000000284e+01,2.922586139620512724e-01,2.922291529123212661e-01
4.850000000000000000e+01,2.922579483974084291e-01,2.922293216901269974e-01
4.855000000000000426e+01,2.922572908349873044e-01,2.922294915390379888e-01
4.860000000000000142e+01,2.922566565580340114e-01,2.922296631120990251e-01
4.865000000000000568e+01,2.922560605260698385e-01,2.922298369772036164e-01
4.870000000000000284e+01,2.922555169932645192e-01,2.922300136048430752e-01
4.875000000000000000e+01,2.922550391432920391e-01,2.922301933584187661e-01
4.880000000000000426e+01,2.922546387514741717e-01,2.922303764873298570e-01
4.885000000000000142e+01,2.922543258839433999e-01,2.922305631229782374e-01
4.890000000000000568e+01,2.922541086421598933e-01,2.922307532777547734e-01
4.895000000000000284e+01,2.922539929594641372e-01,2.922309468469969085e-01
4.900000000000000000e+01,2.922539824545256071e-01,2.922311436138285146e-01
4.905000000000000426e+01,2.922540783446428980e-01,2.922313432567228420e-01
4.910000000000000142e+01,2.922542794199520233e-01,2.922315453595593082e-01
4.915000000000000568e+01,2.922545820777753267e-01,2.922317494238844127e-01
4.920000000000000284e+01,2.922549804146721275e-01,2.922319548830329405e-01
4.925000000000000000e+01,2.922554663722774504e-01,2.922321611177233214e-01
4.930000000000000426e+01,2.922560299317817356e-01,2.922323674727064224e-01
4.935000000000000142e+01,2.922566593509292598e-01,2.922325732740269078e-01
4.940000000000000568e+01,2.922573414367027889e-01,2.922327778464460790e-01
4.945000000000000284e+01,2.922580618464091784e-01,2.922329805305783346e-01
4.950000000000000000e+01,2.922588054096628141e-01,2.922331806993065939e-01
4.955000000000000426e+01,2.922595564637489041e-01,2.922333777730691806e-01
4.960000000000000142e+01,2.922602991950056239e-01,2.922335712336451286e-01
4.965000000000000568e+01,2.922610179791493290e-01,2.922337606361119500e-01
4.970000000000000284e+01,2.922616977138476346e-01,2.922339456187018070e-01
4.975000000000000000e+01,2.922623241372854785e-01,2.922341259103423683e-01
4.980000000000000426e+01,2.922628841269442890e-01,2.922343013357333597e-01
4.985000000000000142e+01,2.922633659733045453e-01,2.922344718178758183e-01
4.990000000000000568e+01,2.922637596236771218e-01,2.922346373780407847e-01
4.995000000000000284e+01,2.922640568918680737e-01,2.922347981332301114e-01
5.000000000000000000e+01,2.922642516298898929e-01,2.922349542912472398e-01
5.005000000000000426e+01,2.922643398584628405e-01,2.922351061435557451e-01
5.010000000000000142e+01,2.922643198536152287e-01,2.922352540561583556e-01
5.015000000000000568e+01,2.922641921873141424e-01,2.922353984587744424e-01
5.020000000000000284e+01,2.922639597207460915e-01,2.922355398326348386e-01
5.025000000000000000e+01,2.922636275496364733e-01,2.922356786972397091e-01
5.030000000000000426e+01,2.922632029018533140e-01,2.922358155964464022e-01
5.035000000000000142e+01,2.922626949884765679e-01,2.922359510842624797e-01
5.040000000000000568e+01,2.922621148105238320e-01,2.922360857107186849e-01
5.045000000000000284e+01,2.922614749245802668e-01,2.922362200081843331e-01
5.050000000000000000e+01,2.922607891716603734e-01,2.922363544784700728e-01
5.055000000000000426e+01,2.922600723746879292e-01,2.922364895810303786e-01
5.060000000000000142e+01,2.922593400109813055e-01,2.922366257225449404e-01
5.065000000000000568e+01,2.922586078670246779e-01,2.922367632481125965e-01
5.070000000000000284e+01,2.922578916835437135e-01,2.922369024342442723e-01
5.075000000000000000e+01,2.922572067994466671e-01,2.922370434837902042e-01
5.080000000000000426e+01,2.922565678034975689e-01,2.922371865228809984e-01
5.085000000000000142e+01,2.922559882026259381e-01,2.922373315999084453e-01
5.090000000000000568e+01,2.922554801155341497e-01,2.922374786865182816e-01
5.095000000000000284e+01,2.922550539997251229e-01,2.922376276805343509e-01
5.100000000000000000e+01,2.922547184192516023e-01,2.922377784106864884e-01
5.105000000000000426e+01,2.922544798594048365e-01,2.922379306429704338e-01
5.110000000000000142e+01,2.922543425932441763e-01,2.922380840884310493e-01
5.115000000000000568e+01,2.922543086033725368e-01,2.922382384121285925e-01
5.120000000000000284e+01,2.922543775607354677e-01,2.922383932430245301e-01
5.125000000000000000e+01,2.922545468605289853e-01,2.922385481845074517e-01
5.130000000000000426e+01,2.922548117136071211e-01,2.922387028252707020e-01
5.135000000000000142e+01,2.922551652901532182e-01,2.922388567502542389e-01
5.140000000000000568e+01,2.922555989108781005e-01,2.922390095513689445e-01
5.145000000000000284e+01,2.922561022796957286e-01,2.922391608377370442e-01
5.150000000000000000e+01,2.922566637507437171e-01,2.922393102452031655e-01
5.155000000000000426e+01,2.922572706218053429e-01,2.922394574448958227e-01
5.160000000000000142e+01,2.922579094456700943e-01,2.922396021506518671e-01
5.165000000000000568e+01,2.922585663507514808e-01,2.922397441251514683e-01
5.170000000000000284e+01,2.922592273623647041e-01,2.922398831846478306e-01
5.175000000000000000e+01,2.922598787164255030e-01,2.922400192022169829e-01
5.180000000000000426e+01,2.922605071579490454e-01,2.922401521094918908e-01
5.185000000000000142e+01,2.922611002175522499e-01,2.922402818968855009e-01
5.190000000000000568e+01,2.922616464601593966e-01,2.922404086123445155e-01
5.195000000000000284e+01,2.922621357012221699e-01,2.922405323587117798e-01
5.200000000000000000e+01,2.922625591869401074e-01,2.922406532898069731e-01
5.205000000000000426e+01,2.922629097361594819e-01,2.922407716053631588e-01
5.210000000000000142e+01,2.922631818427823824e-01,2.922408875449815646e-01
5.215000000000000568e+01,2.922633717386007302e-01,2.922410013812833385e-01
5.220000000000000284e+01,2.922634774174417416e-01,2.922411134124531795e-01
5.225000000000000000e+01,2.922634986223504039e-01,2.922412239543746293e-01
5.230000000000000426e+01,2.922634367982269721e-01,2.922413333325620810e-01
5.235000000000000142e+01,2.922632950128725704e-01,2.922414418740912900e-01
5.240000000000000568e+01,2.922630778497833370e-01,2.922415498997217864e-01
5.245000000000000284e+01,2.922627912762780777e-01,2.922416577163945428e-01
5.250000000000000000e+01,2.922624424906691276e-01,2.922417656102722083e-01
5.255000000000000426e+01,2.922620397522056601e-01,2.922418738404692906e-01
5.260000000000000142e+01,2.922615921974648923e-01,2.922419826335998505e-01
5.265000000000000568e+01,2.922611096467560565e-01,2.922420921792446280e-01
5.270000000000000284e+01,2.922606024039645645e-01,2.922422026264160921e-01
5.275000000000000000e+01,2.922600810531149618e-01,2.922423140810730957e-01
5.280000000000000426e+01,2.922595562547852799e-01,2.922424266047112806e-01
5.285000000000000142e+01,2.922590385453810446e-01,2.922425402140295669e-01
5.290000000000000568e+01,2.922585381421631823e-01,2.922426548816495218e-01
5.295000000000000284e+01,2.922580647568382983e-01,2.922427705378404239e-01
5.300000000000000000e+01,2.922576274204367608e-01,2.922428870731825779e-01
5.305000000000000426e+01,2.922572343221281344e-01,2.922430043420831125e-01
5.310000000000000142e+01,2.922568926645298104e-01,2.922431221670410140e-01
5.315000000000000568e+01,2.922566085379449952e-01,2.922432403435471504e-01
5.320000000000000284e+01,2.922563868158007949e-01,2.922433586454923904e-01
5.325000000000000000e+01,2.922562310733325397e-01,2.922434768309511433e-01
5.330000000000000426e+01,2.922561435312686640e-01,2.922435946482024871e-01
5.335000000000000142e+01,2.922561250259010368e-01,2.922437118418507729e-01
5.340000000000000568e+01,2.922561750064787689e-01,2.922438281589074260e-01
5.345000000000000284e+01,2.922562915603463263e-01,2.922439433547015519e-01
5.350000000000000000e+01,2.922564714656633034e-01,2.922440571984935564e-01
5.355000000000000426e+01,2.922567102709164311e-01,2.922441694786738209e-01
5.360000000000000142e+01,2.922570023997800304e-01,2.922442800074421254e-01
5.365000000000000568e+01,2.922573412792243697e-01,2.922443886248742850e-01
5.370000000000000284e+01,2.922577194881410545e-01,2.922444952022993370e-01
5.375000000000000000e+01,2.922581289231753199e-01,2.922445996449243300e-01
5.380000000000000426e+01,2.922585609779547178e-01,2.922447018936632501e-01
5.385000000000000142e+01,2.922590067315051221e-01,2.922448019261412178e-01
5.390000000000000568e+01,2.922594571413704156e-01,2.922448997568656837e-01
5.395000000000000284e+01,2.922599032368112804e-01,2.922449954365710645e-01
5.400000000000000000e+01,2.922603363074652294e-01,2.922450890507634069e-01
5.405000000000000426e+01,2.922607480830019533e-01,2.922451807175056593e-01
5.410000000000000142e+01,2.922611308996011514e-01,2.922452705845013377e-01
5.415000000000000568e+01,2.922614778495026822e-01,2.922453588255474188e-01
5.420000000000000284e+01,2.922617829104131593e-01,2.922454456364409481e-01
5.425000000000000000e+01,2.922620410521766243e-01,2.922455312304330644e-01
5.430000000000000426e+01,2.922622483188019316e-01,2.922456158333346377e-01
5.435000000000000142e+01,2.922624018846622929e-01,2.922456996783828753e-01
5.440000000000000568e+01,2.922625000844068510e-01,2.922457830009831392e-01
5.445000000000000284e+01,2.922625424168318053e-01,2.922458660334424363e-01
5.450000000000000000e+01,2.922625295236156995e-01,2.922459489998089355e-01
5.455000000000000426e+01,2.922624631444146193e-01,2.922460321109314751e-01
5.460000000000000142e+01,2.922623460503179782e-01,2.922461155598449212e-01
5.465000000000000568e+01,2.922621819580755731e-01,2.922461995175817395e-01
5.470000000000000284e+01,2.922619754278116266e-01,2.922462841294999336e-01
5.475000000000000000e+01,2.922617317471464804e-01,2.922463695122051730e-01
5.480000000000000426e+01,2.922614568047503525e-01,2.922464557511331718e-01
5.485000000000000142e+01,2.922611569563705047e-01,2.922465428988427760e-01
5.490000000000000568e+01,2.922608388863083828e-01,2.922466309740548995e-01
5.495000000000000284e+01,2.922605094672014459e-01,2.922467199614562916e-01
5.500000000000000000e+01,2.922601756207872659e-01,2.922468098122699143e-01
5.505000000000000426e+01,2.922598441821265824e-01,2.922469004455767738e-01
5.510000000000000142e+01,2.922595217695342917e-01,2.922469917503581205e-01
5.515000000000000568e+01,2.922592146622406961e-01,2.922470835882102769e-01
5.520000000000000284e+01,2.922589286875770798e-01,2.922471757966693118e-01
5.525000000000000000e+01,2.922586691192633479e-01,2.922472681930700089e-01
5.530000000000000426e+01,2.922584405881678005e-01,2.922473605788508122e-01
5.535000000000000142e+01,2.922582470067166538e-01,2.922474527442066039e-01
5.540000000000000568e+01,2.922580915079432407e-01,2.922475444729832339e-01
5.545000000000000284e+01,2.922579763999822444e-01,2.922476355477021115e-01
5.550000000000000000e+01,2.922579031366277502e-01,2.922477257546003959e-01
5.555000000000000426e+01,2.922578723043729454e-01,2.922478148885708782e-01
5.560000000000000142e+01,2.922578836261348068e-01,2.922479027578896993e-01
5.565000000000000568e+01,2.922579359816259159e-01,2.922479891886218262e-01
5.570000000000000284e+01,2.922580274440734205e-01,2.922480740286051426e-01
5.575000000000000000e+01,2.922581553326954462e-01,2.922481571509201737e-01
5.580000000000000426e+01,2.922583162800350132e-01,2.922482384567665070e-01
5.585000000000000142e+01,2.922585063129261584e-01,2.922483178776804635e-01
5.590000000000000568e+01,2.922587209455365098e-01,2.922483953770428355e-01
5.595000000000000284e+01,2.922589552826063697e-01,2.922484709508435530e-01
5.600000000000000000e+01,2.922592041307023880e-01,2.922485446276866794e-01
5.605000000000000426e+01,2.922594621150358396e-01,2.922486164680380138e-01
5.610000000000000142e+01,2.922597237991825803e-01,2.922486865627341723e-01
5.615000000000000568e+01,2.922599838048897669e-01,2.922487550307920068e-01
5.620000000000000284e+01,2.922602369290844826e-01,2.922488220165709860e-01
5.625000000000000000e+01,2.922604782552126745e-01,2.922488876863592044e-01
5.630000000000000426e+01,2.922607032561455598e-01,2.922489522244658411e-01
5.635000000000000142e+01,2.922609078860901044e-01,2.922490158289155482e-01
5.640000000000000568e+01,2.922610886592321155e-01,2.922490787068490192e-01
5.645000000000000284e+01,2.922612427132123547e-01,2.922491410697408698e-01
5.650000000000000000e+01,2.922613678559798922e-01,2.922492031285506831e-01
5.655000000000000426e+01,2.922614625950630263e-01,2.922492650889226273e-01
5.660000000000000142e+01,2.922615261488306637e-01,2.922493271465493314e-01
5.665000000000000568e+01,2.922615584398627342e-01,2.922493894828091521e-01
5.670000000000000284e+01,2.922615600710863903e-01,2.922494522607795298e-01
5.675000000000000000e+01,2.922615322858447273e-01,2.922495156217188583e-01
5.680000000000000426e+01,2.922614769135241097e-01,2.922495796820975267e-01
5.685000000000000142e+01,2.922613963027601569e-01,2.922496445312434132e-01
5.690000000000000568e+01,2.922612932445518008e-01,2.922497102296527927e-01
5.695000000000000284e+01,2.922611708878352088e-01,2.922497768079998504e-01
5.700000000000000000e+01,2.922610326501889899e-01,2.922498442668603480e-01
5.705000000000000426e+01,2.922608821263647516e-01,2.922499125771476636e-01
5.710000000000000142e+01,2.922607229972645770e-01,2.922499816812414442e-01
5.715000000000000568e+01,2.922605589418244554e-01,2.922500514947726780e-01
5.720000000000000284e+01,2.922603935540233899e-01,2.922501219090126723e-01
5.725000000000000000e+01,2.922602302669359275e-01,2.922501927938000454e-01
5.730000000000000426e+01,2.922600722853980759e-01,2.922502640009265740e-01
5.735000000000000142e+01,2.922599225284781554e-01,2.922503353678937987e-01
5.740000000000000568e+01,2.922597835825537782e-01,2.922504067219441337e-01
5.745000000000000284e+01,2.922596576654155065e-01,2.922504778842638373e-01
5.750000000000000000e+01,2.922595466014511478e-01,2.922505486742558167e-01
5.755000000000000426e+01,2.922594518076376824e-01,2.922506189137770161e-01
5.760000000000000142e+01,2.922593742897823255e-01,2.922506884312403574e-01
5.765000000000000568e+01,2.922593146482187487e-01,2.922507570654858111e-01
5.770000000000000284e+01,2.922592730919870152e-01,2.922508246693320544e-01
5.775000000000000000e+01,2.922592494604002167e-01,2.922508911127310594e-01
5.780000000000000426e+01,2.922592432508298033e-01,2.922509562854588294e-01
5.785000000000000142e+01,2.922592536515210560e-01,2.922510200992876062e-01
5.790000000000000568e+01,2.922592795782658626e-01,2.922510824895999115e-01
5.795000000000000284e+01,2.922593197138149135e-01,2.922511434164183353e-01
5.800000000000000000e+01,2.922593725489876504e-01,2.922512028648404092e-01
5.805000000000000426e+01,2.922594364245305609e-01,2.922512608448821214e-01
5.810000000000000142e+01,2.922595095728786618e-01,2.922513173907477779e-01
5.815000000000000568e+01,2.922595901590736012e-01,2.922513725595577982e-01
5.820000000000000284e+01,2.922596763201932291e-01,2.922514264295777986e-01
5.825000000000000000e+01,2.922597662027345833e-01,2.922514790980030863e-01
5.830000000000000426e+01,2.922598579974726718e-01,2.922515306783621258e-01
5.835000000000000142e+01,2.922599499713855464e-01,2.922515812976102523e-01
5.840000000000000568e+01,2.922600404962937826e-01,2.922516310929888506e-01
5.845000000000000284e+01,2.922601280739154372e-01,2.922516802087310461e-01
5.850000000000000000e+01,2.922602113570824112e-01,2.922517287926933438e-01
5.855000000000000426e+01,2.922602891669124348e-01,2.922517769929954268e-01
5.860000000000000142e+01,2.922603605057780829e-01,2.922518249547444436e-01
5.865000000000000568e+01,2.922604245659705668e-01,2.922518728169180569e-01
5.870000000000000284e+01,2.922604807340175026e-01,2.922519207094737004e-01
5.875000000000000000e+01,2.922605285906867412e-01,2.922519687507445507e-01
5.880000000000000426e+01,2.922605679067887818e-01,2.922520170451729515e-01
5.885000000000000142e+01,2.922605986349788854e-01,2.922520656814242557e-01
5.890000000000000568e+01,2.922606208978532627e-01,2.922521147309123379e-01
5.895000000000000284e+01,2.922606349727282504e-01,2.922521642467585390e-01
5.900000000000000000e+01,2.922606412735822001e-01,2.922522142631933662e-01
5.905000000000000426e+01,2.922606403307234091e-01,2.922522647954026720e-01
5.910000000000000142e+01,2.922606327688145877e-01,2.922523158398053766e-01
5.915000000000000568e+01,2.922606192839371508e-01,2.922523673747448036e-01
5.920000000000000284e+01,2.922606006204055418e-01,2.922524193615629873e-01
5.925000000000000000e+01,2.922605775480449641e-01,2.922524717460220911e-01
5.930000000000000426e+01,2.922605508406206920e-01,2.922525244600286398e-01
5.935000000000000142e+01,2.922605212560567267e-01,2.922525774236119367e-01
5.940000000000000568e+01,2.922604895189998553e-01,2.922526305471033758e-01
5.945000000000000284e+01,2.922604563061873550e-01,2.922526837334603056e-01
5.950000000000000000e+01,2.922604222349510783e-01,2.922527368806780990e-01
5.955000000000000426e+01,2.922603878550599776e-01,2.922527898842322558e-01
5.960000000000000142e+01,2.922603536439580818e-01,2.922528426394956358e-01
5.965000000000000568e+01,2.922603200053139338e-01,2.922528950440767548e-01
5.970000000000000284e+01,2.922602872706612787e-01,2.922529470000305163e-01
5.975000000000000000e+01,2.922602557037884408e-01,2.922529984158955818e-01
5.980000000000000426e+01,2.922602255074301936e-01,2.922530492085203546e-01
5.985000000000000142e+01,2.922601968317369847e-01,2.922530993046436598e-01
5.990000000000000568e+01,2.922601697839454782e-01,2.922531486422042524e-01
5.995000000000000284e+01,2.922601444386531688e-01,2.922531971713597798e-01
6.000000000000000000e+01,2.922601208481073742e-01,2.922532448552031537e-01
6.005000000000000426e+01,2.922600990519582109e-01,2.922532916701717776e-01
6.010000000000000142e+01,2.922600790859877784e-01,2.922533376061512977e-01
6.015000000000000568e+01,2.922600609894128176e-01,2.922533826662823686e-01
6.020000000000000284e+01,2.922600448104605286e-01,2.922534268664863655e-01
6.025000000000000000e+01,2.922600306100273104e-01,2.922534702347291957e-01
6.030000000000000426e+01,2.922600184633472042e-01,2.922535128100493540e-01
6.035000000000000142e+01,2.922600084597075654e-01,2.922535546413791430e-01
6.040000000000000568e+01,2.922600007003529066e-01,2.922535957861925882e-01
6.045000000000000284e+01,2.922599952948080615e-01,2.922536363090140199e-01
6.050000000000000000e+01,2.922599923559207058e-01,2.922536762798253474e-01
6.055000000000000426e+01,2.922599919939731228e-01,2.922537157724091061e-01
6.060000000000000142e+01,2.922599943102393016e-01,2.922537548626645276e-01
6.065000000000000568e+01,2.922599993903662874e-01,2.922537936269339887e-01
6.070000000000000284e+01,2.922600072979407715e-01,2.922538321403747030e-01
6.075000000000000000e+01,2.922600180685638871e-01,2.922538704754081840e-01
6.080000000000000426e+01,2.922600317047059360e-01,2.922539087002787306e-01
6.085000000000000142e+01,2.922600481715491028e-01,2.922539468777466398e-01
6.090000000000000568e+01,2.922600673939567684e-01,2.922539850639404579e-01
6.095000000000000284e+01,2.922600892546395879e-01,2.922540233073862570e-01
6.100000000000000000e+01,2.922601135935215533e-01,2.922540616482302567e-01
6.105000000000000426e+01,2.922601402082512512e-01,2.922541001176643394e-01
6.110000000000000142e+01,2.922601688557577848e-01,2.922541387375606758e-01
6.115000000000000568e+01,2.922601992547156913e-01,2.922541775203176262e-01
6.120000000000000284e+01,2.922602310887668087e-01,2.922542164689139188e-01
6.125000000000000000e+01,2.922602640103406091e-01,2.922542555771638351e-01
6.130000000000000426e+01,2.922602976449254486e-01,2.922542948301636301e-01
6.135000000000000142e+01,2.922603315956618930e-01,2.922543342049137571e-01
6.140000000000000568e+01,2.922603654481594204e-01,2.922543736710999096e-01
6.145000000000000284e+01,2.922603987754703869e-01,2.922544131920118415e-01
6.150000000000000000e+01,2.922604311431882262e-01,2.922544527255778180e-01
6.155000000000000426e+01,2.922604621146713266e-01,2.922544922254887156e-01
6.160000000000000142e+01,2.922604912564155666e-01,2.922545316423866835e-01
6.165000000000000568e+01,2.922605181436189192e-01,2.922545709250904955e-01
6.170000000000000284e+01,2.922605423659836443e-01,2.922546100218305631e-01
6.175000000000000000e+01,2.922605635337979790e-01,2.922546488814664611e-01
6.180000000000000426e+01,2.922605812843182549e-01,2.922546874546600448e-01
6.185000000000000142e+01,2.922605952884455016e-01,2.922547256949807326e-01
6.190000000000000568e+01,2.922606052576494640e-01,2.922547635599176408e-01
6.195000000000000284e+01,2.922606109510493266e-01,2.922548010117795858e-01
6.200000000000000000e+01,2.922606121825124248e-01,2.922548380184643579e-01
6.205000000000000426e+01,2.922606088275845337e-01,2.922548745540816673e-01
6.210000000000000142e+01,2.922606008300224212e-01,2.922549105994195484e-01
6.215000000000000568e+01,2.922605882076663164e-01,2.922549461422452866e-01
6.220000000000000284e+01,2.922605710573653592e-01,2.922549811774378115e-01
6.225000000000000000e+01,2.922605495586631519e-01,2.922550157069505605e-01
6.230000000000000426e+01,2.922605239759559215e-01,2.922550497396099178e-01
6.235000000000000142e+01,2.922604946588624464e-01,2.922550832907550578e-01
6.240000000000000568e+01,2.922604620405853115e-01,2.922551163817321829e-01
6.245000000000000284e+01,2.922604266340996237e-01,2.922551490392564233e-01
6.250000000000000000e+01,2.922603890260768722e-01,2.922551812946591610e-01
6.255000000000000426e+01,2.922603498685296675e-01,2.922552131830407074e-01
6.260000000000000142e+01,2.922603098682514111e-01,2.922552447423503175e-01
6.265000000000000568e+01,2.922602697742119893e-01,2.922552760124167426e-01
6.270000000000000284e+01,2.922602303631577358e-01,2.922553070339539705e-01
6.275000000000000000e+01,2.922601924237429039e-01,2.922553378475661878e-01
6.280000000000000426e+01,2.922601567395889943e-01,2.922553684927770012e-01
6.285000000000000142e+01,2.922601240717229154e-01,2.922553990071055652e-01
6.290000000000000568e+01,2.922600951408826919e-01,2.922554294252120433e-01
6.295000000000000284e+01,2.922600706101989299e-01,2.922554597781323316e-01
6.300000000000000000e+01,2.922600510687596853e-01,2.922554900926188637e-01
6.305000000000000426e+01,2.922600370165463479e-01,2.922555203906030963e-01
6.310000000000000142e+01,2.922600288511914557e-01,2.922555506887897780e-01
6.315000000000000568e+01,2.922600268569525150e-01,2.922555809983919395e-01
6.320000000000000284e+01,2.922600311962308406e-01,2.922556113250098786e-01
6.325000000000000000e+01,2.922600419038839936e-01,2.922556416686556413e-01
6.330000000000000426e+01,2.922600588844959102e-01,2.922556720239186112e-01
6.335000000000000142e+01,2.922600819126810467e-01,2.922557023802663800e-01
6.340000000000000568e+01,2.922601106364102197e-01,2.922557327224709067e-01
6.345000000000000284e+01,2.922601445832632705e-01,2.922557630311458099e-01
6.350000000000000000e+01,2.922601831694353613e-01,2.922557932833806382e-01
6.355000000000000426e+01,2.922602257112575375e-01,2.922558234534523569e-01
6.360000000000000142e+01,2.922602714389336276e-01,2.922558535135960645e-01
6.365000000000000568e+01,2.922603195121518116e-01,2.922558834348127910e-01
6.370000000000000284e+01,2.922603690371963214e-01,2.922559131876932836e-01
6.375000000000000000e+01,2.922604190851625372e-01,2.922559427432364076e-01
6.380000000000000426e+01,2.922604687108716348e-01,2.922559720736405131e-01
6.385000000000000142e+01,2.922605169720789431e-01,2.922560011530476731e-01
6.390000000000000568e+01,2.922605629485806045e-01,2.922560299582230847e-01
6.395000000000000284e+01,2.922606057608391206e-01,2.922560584691515362e-01
6.400000000000000000e+01,2.922606445877690140e-01,2.922560866695378401e-01
6.404999999999999716e+01,2.922606786833498727e-01,2.922561145471997968e-01
6.410000000000000853e+01,2.922607073917632414e-01,2.922561420943441401e-01
6.415000000000000568e+01,2.922607301607779706e-01,2.922561693077213585e-01
6.420000000000000284e+01,2.922607465531428805e-01,2.922561961886569470e-01
6.425000000000000000e+01,2.922607562557768546e-01,2.922562227429596482e-01
6.429999999999999716e+01,2.922607590865806126e-01,2.922562489807123409e-01
6.435000000000000853e+01,2.922607549987313869e-01,2.922562749159521855e-01
6.440000000000000568e+01,2.922607440823571934e-01,2.922563005662505153e-01
6.445000000000000284e+01,2.922607265635289719e-01,2.922563259522054646e-01
6.450000000000000000e+01,2.922607028005509422e-01,2.922563510968617106e-01
6.454999999999999716e+01,2.922606732775741567e-01,2.922563760250749265e-01
6.460000000000000853e+01,2.922606385956093011e-01,2.922564007628370431e-01
6.465000000000000568e+01,2.922605994610625313e-01,2.922564253365830256e-01
6.470000000000000284e+01,2.922605566719749248e-01,2.922564497724959853e-01
6.475000000000000000e+01,2.922605111021969182e-01,2.922564740958304985e-01
6.479999999999999716e+01,2.922604636837843883e-01,2.922564983302710084e-01
6.485000000000000853e+01,2.922604153879526656e-01,2.922565224973422970e-01
6.490000000000000568e+01,2.922603672049718937e-01,2.922565466158869585e-01
6.495000000000000284e+01,2.922603201234265646e-01,2.922565707016223091e-01
6.500000000000000000e+01,2.922602751092943651e-01,2.922565947667875585e-01
6.504999999999999716e+01,2.922602330853186214e-01,2.922566188198892911e-01
6.510000000000000853e+01,2.922601949111595654e-01,2.922566428655501425e-01
6.515000000000000568e+01,2.922601613648033170e-01,2.922566669044628362e-01
6.520000000000000284e+01,2.922601331256891588e-01,2.922566909334499141e-01
6.525000000000000000e+01,2.922601107599816506e-01,2.922567149456248847e-01
6.529999999999999716e+01,2.922600947083682787e-01,2.922567389306491292e-01
6.535000000000000853e+01,2.922600852767003321e-01,2.922567628750765145e-01
6.540000000000000568e+01,2.922600826297255261e-01,2.922567867627742233e-01
6.545000000000000284e+01,2.922600867880779107e-01,2.922568105754085876e-01
6.550000000000000000e+01,2.922600976286044983e-01,2.922568342929803831e-01
6.554999999999999716e+01,2.922601148880166200e-01,2.922568578943963158e-01
6.560000000000000853e+01,2.922601381697625955e-01,2.922568813580594393e-01
6.565000000000000568e+01,2.922601669539314773e-01,2.922569046624638456e-01
6.570000000000000284e+01,2.922602006099140892e-01,2.922569277867772541e-01
6.575000000000000000e+01,2.922602384114758589e-01,2.922569507113967902e-01
6.579999999999999716e+01,2.922602795538343234e-01,2.922569734184634616e-01
6.585000000000000853e+01,2.922603231722866735e-01,2.922569958923240674e-01
6.590000000000000568e+01,2.922603683618995585e-01,2.922570181199272699e-01
6.595000000000000284e+01,2.922604141977571124e-01,2.922570400911476129e-01
6.600000000000000000e+01,2.922604597552613814e-01,2.922570617990278286e-01
6.604999999999999716e+01,2.922605041299943252e-01,2.922570832399370433e-01
6.610000000000000853e+01,2.922605464566773725e-01,2.922571044136411111e-01
6.615000000000000568e+01,2.922605859268074813e-01,2.922571253232856270e-01
6.620000000000000284e+01,2.922606218045974424e-01,2.922571459752938416e-01
6.625000000000000000e+01,2.922606534409093459e-01,2.922571663791834751e-01
6.629999999999999716e+01,2.922606802849329610e-01,2.922571865473092556e-01
6.635000000000000853e+01,2.922607018934297862e-01,2.922572064945389014e-01
6.640000000000000568e+01,2.922607179374299702e-01,2.922572262378720920e-01
6.645000000000000284e+01,2.922607282063372502e-01,2.922572457960130321e-01
6.650000000000000000e+01,2.922607326094568414e-01,2.922572651889088768e-01
6.654999999999999716e+01,2.922607311750202164e-01,2.922572844372650636e-01
6.660000000000000853e+01,2.922607240468297896e-01,2.922573035620509296e-01
6.665000000000000568e+01,2.922607114786890392e-01,2.922573225840077171e-01
6.670000000000000284e+01,2.922606938268202947e-01,2.922573415231701777e-01
6.675000000000000000e+01,2.922606715404977851e-01,2.922573603984145452e-01
6.679999999999999716e+01,2.922606451511445824e-01,2.922573792270414250e-01
6.685000000000000853e+01,2.922606152601566754e-01,2.922573980244044800e-01
6.690000000000000568e+01,2.922605825257221235e-01,2.922574168035915743e-01
6.695000000000000284e+01,2.922605476489082421e-01,2.922574355751654251e-01
6.700000000000000000e+01,2.922605113592871562e-01,2.922574543469686481e-01
6.704999999999999716e+01,2.922604744003639565e-01,2.922574731239957480e-01
6.710000000000000853e+01,2.922604375150661404e-01,2.922574919083343881e-01
6.715000000000000568e+01,2.922604014315421384e-01,2.922575106991752714e-01
6.720000000000000284e+01,2.922603668495046270e-01,2.922575294928889122e-01
6.725000000000000000e+01,2.922603344273434489e-01,2.922575482831668015e-01
6.729999999999999716e+01,2.922603047702170831e-01,2.922575670612208576e-01
6.735000000000000853e+01,2.922602784193155112e-01,2.922575858160372797e-01
6.740000000000000568e+01,2.922602558424701735e-01,2.922576045346763074e-01
6.745000000000000284e+01,2.922602374262659453e-01,2.922576232026106169e-01
6.750000000000000000e+01,2.922602234697865287e-01,2.922576418040942481e-01
6.754999999999999716e+01,2.922602141801006748e-01,2.922576603225527925e-01
6.760000000000000853e+01,2.922602096695662843e-01,2.922576787409853494e-01
6.765000000000000568e+01,2.922602099549996280e-01,2.922576970423697573e-01
6.770000000000000284e+01,2.922602149587220643e-01,2.922577152100612197e-01
6.775000000000000000e+01,2.922602245114610531e-01,2.922577332281760532e-01
6.779999999999999716e+01,2.922602383570454543e-01,2.922577510819520663e-01
6.785000000000000853e+01,2.922602561587959169e-01,2.922577687580780736e-01
6.790000000000000568e+01,2.922602775074757964e-01,2.922577862449862174e-01
6.795000000000000284e+01,2.922603019306311278e-01,2.922578035331001578e-01
6.800000000000000000e+01,2.922603289031161511e-01,2.922578206150363567e-01
6.804999999999999716e+01,2.922603578585730721e-01,2.922578374857526251e-01
6.810000000000000853e+01,2.922603882016112098e-01,2.922578541426438248e-01
6.815000000000000568e+01,2.922604193204138556e-01,2.922578705855812808e-01
6.820000000000000284e+01,2.922604505994920721e-01,2.922578868168983490e-01
6.825000000000000000e+01,2.922604814323017663e-01,2.922579028413209712e-01
6.829999999999999716e+01,2.922605112334466515e-01,2.922579186658475492e-01
6.835000000000000853e+01,2.922605394502021392e-01,2.922579342995802465e-01
6.840000000000000568e+01,2.922605655731166929e-01,2.922579497535131021e-01
6.845000000000000284e+01,2.922605891454726490e-01,2.922579650402813423e-01
6.850000000000000000e+01,2.922606097714218754e-01,2.922579801738783845e-01
6.854999999999999716e+01,2.922606271226488861e-01,2.922579951693470846e-01
6.860000000000000853e+01,2.922606409434519992e-01,2.922580100424522209e-01
6.865000000000000568e+01,2.922606510541767566e-01,2.922580248093416544e-01
6.870000000000000284e+01,2.922606573529761831e-01,2.922580394862028252e-01
6.875000000000000000e+01,2.922606598159123159e-01,2.922580540889238576e-01
6.879999999999999716e+01,2.922606584954536291e-01,2.922580686327642119e-01
6.885000000000000853e+01,2.922606535174551712e-01,2.922580831320435446e-01
6.890000000000000568e+01,2.922606450767402664e-01,2.922580975998547159e-01
6.895000000000000284e+01,2.922606334314265530e-01,2.922581120478063843e-01
6.900000000000000000e+01,2.922606188961606177e-01,2.922581264858009620e-01
6.904999999999999716e+01,2.922606018344389156e-01,2.922581409218518722e-01
6.910000000000000853e+01,2.922605826502026050e-01,2.922581553619437167e-01
6.915000000000000568e+01,2.922605617788985310e-01,2.922581698099379066e-01
6.920000000000000284e+01,2.922605396781974285e-01,2.922581842675250896e-01
6.925000000000000000e+01,2.922605168185588020e-01,2.922581987342252052e-01
6.929999999999999716e+01,2.922604936738218417e-01,2.922582132074341699e-01
6.935000000000000853e+01,2.922604707119942358e-01,2.922582276825161363e-01
6.940000000000000568e+01,2.922604483863979752e-01,2.922582421529389962e-01
6.945000000000000284e+01,2.922604271273189780e-01,2.922582566104491852e-01
6.950000000000000000e+01,2.922604073342918718e-01,2.922582710452820698e-01
6.954999999999999716e+01,2.922603893691390620e-01,2.922582854464032542e-01
6.960000000000000853e+01,2.922603735498653377e-01,2.922582998017748124e-01
6.965000000000000568e+01,2.922603601454964450e-01,2.922583140986406702e-01
6.970000000000000284e+01,2.922603493719334589e-01,2.922583283238252005e-01
6.975000000000000000e+01,2.922603413888784640e-01,2.922583424640373684e-01
6.979999999999999716e+01,2.922603362978720698e-01,2.922583565061752098e-01
6.985000000000000853e+01,2.922603341414641287e-01,2.922583704376226499e-01
6.990000000000000568e+01,2.922603349035241549e-01,2.922583842465331649e-01
6.995000000000000284e+01,2.922603385106768981e-01,2.922583979220933492e-01
7.000000000000000000e+01,2.922603448348309318e-01,2.922584114547616130e-01
7.004999999999999716e+01,2.922603536967484650e-01,2.922584248364762938e-01
7.010000000000000853e+01,2.922603648705839330e-01,2.922584380608287957e-01
7.015000000000000568e+01,2.922603780893001102e-01,2.922584511231986482e-01
7.020000000000000284e+01,2.922603930508513304e-01,2.922584640208472084e-01
7.025000000000000000e+01,2.922604094250054185e-01,2.922584767529683991e-01
7.029999999999999716e+01,2.922604268606598943e-01,2.922584893206960355e-01
7.035000000000000853e+01,2.922604449934961823e-01,2.922585017270668550e-01
7.040000000000000568e+01,2.922604634538040203e-01,2.922585139769417473e-01
7.045000000000000284e+01,2.922604818743031463e-01,2.922585260768863491e-01
7.050000000000000000e+01,2.922604998977871849e-01,2.922585380350140039e-01
7.054999999999999716e+01,2.922605171844177008e-01,2.922585498607955801e-01
7.060000000000000853e+01,2.922605334185042203e-01,2.922585615648403135e-01
7.065000000000000568e+01,2.922605483146176741e-01,2.922585731586528346e-01
7.070000000000000284e+01,2.922605616229030367e-01,2.922585846543723220e-01
7.075000000000000000e+01,2.922605731334768642e-01,2.922585960645001091e-01
7.079999999999999716e+01,2.922605826798207462e-01,2.922586074016219060e-01
7.085000000000000853e+01,2.922605901411082230e-01,2.922586186781309103e-01
7.090000000000000568e+01,2.922605954434335240e-01,2.922586299059588555e-01
7.095000000000000284e+01,2.922605985599371348e-01,2.922586410963205483e-01
7.100000000000000000e+01,2.922605995098571663e-01,2.922586522594780023e-01
7.104999999999999716e+01,2.922605983565590981e-01,2.922586634045294951e-01
7.110000000000000853e+01,2.922605952046263278e-01,2.922586745392281582e-01
7.115000000000000568e+01,2.922605901961149444e-01,2.922586856698337621e-01
7.120000000000000284e+01,2.922605835060948509e-01,2.922586968010016384e-01
7.125000000000000000e+01,2.922605753376154580e-01,2.922587079357095163e-01
7.129999999999999716e+01,2.922605659162427760e-01,2.922587190752249930e-01
7.135000000000000853e+01,2.922605554843196174e-01,2.922587302191127501e-01
7.140000000000000568e+01,2.922605442951021759e-01,2.922587413652815713e-01
7.145000000000000284e+01,2.922605326069189213e-01,2.922587525100690531e-01
7.150000000000000000e+01,2.922605206774924747e-01,2.922587636483616746e-01
7.154999999999999716e+01,2.922605087585491423e-01,2.922587747737466213e-01
7.160000000000000853e+01,2.922604970908287414e-01,2.922587858786918069e-01
7.165000000000000568e+01,2.922604858995874189e-01,2.922587969547487119e-01
7.170000000000000284e+01,2.922604753906690167e-01,2.922588079927734284e-01
7.175000000000000000e+01,2.922604657471994938e-01,2.922588189831599736e-01
7.179999999999999716e+01,2.922604571269413753e-01,2.922588299160804870e-01
7.185000000000000853e+01,2.922604496603241619e-01,2.922588407817259815e-01
7.190000000000000568e+01,2.922604434491518632e-01,2.922588515705425993e-01
7.195000000000000284e+01,2.922604385659707815e-01,2.922588622734571540e-01
7.200000000000000000e+01,2.922604350540687901e-01,2.922588728820874060e-01
7.204999999999999716e+01,2.922604329280647506e-01,2.922588833889316895e-01
7.210000000000000853e+01,2.922604321750378875e-01,2.922588937875346127e-01
7.215000000000000568e+01,2.922604327561406645e-01,2.922589040726248366e-01
7.220000000000000284e+01,2.922604346086316029e-01,2.922589142402218787e-01
7.225000000000000000e+01,2.922604376482645372e-01,2.922589242877111082e-01
7.229999999999999716e+01,2.922604417719659176e-01,2.922589342138849355e-01
7.235000000000000853e+01,2.922604468607343797e-01,2.922589440189498067e-01
7.240000000000000568e+01,2.922604527826961340e-01,2.922589537045006125e-01
7.245000000000000284e+01,2.922604593962516151e-01,2.922589632734625686e-01
7.250000000000000000e+01,2.922604665532524404e-01,2.922589727300036189e-01
7.254999999999999716e+01,2.922604741021488928e-01,2.922589820794194160e-01
7.260000000000000853e+01,2.922604818910532476e-01,2.922589913279945439e-01
7.265000000000000568e+01,2.922604897706663207e-01,2.922590004828439780e-01
7.270000000000000284e+01,2.922604975970203856e-01,2.922590095517383912e-01
7.275000000000000000e+01,2.922605052339943832e-01,2.922590185429183585e-01
7.279999999999999716e+01,2.922605125555636230e-01,2.922590274649017883e-01
7.285000000000000853e+01,2.922605194477502222e-01,2.922590363262893565e-01
7.290000000000000568e+01,2.922605258102482506e-01,2.922590451355728258e-01
7.295000000000000284e+01,2.922605315577013751e-01,2.922590539009498056e-01
7.300000000000000000e+01,2.922605366206208477e-01,2.922590626301503902e-01
7.304999999999999716e+01,2.922605409459360093e-01,2.922590713302785637e-01
7.310000000000000853e+01,2.922605444971799193e-01,2.922590800076717565e-01
7.315000000000000568e+01,2.922605472543189364e-01,2.922590886677819411e-01
7.320000000000000284e+01,2.922605492132436256e-01,2.922590973150798188e-01
7.325000000000000000e+01,2.922605503849465269e-01,2.922591059529843216e-01
7.329999999999999716e+01,2.922605507944180947e-01,2.922591145838179805e-01
7.335000000000000853e+01,2.922605504793006070e-01,2.922591232087889401e-01
7.340000000000000568e+01,2.922605494883430133e-01,2.922591318279986194e-01
7.345000000000000284e+01,2.922605478797049572e-01,2.922591404404752402e-01
7.350000000000000000e+01,2.922605457191607692e-01,2.922591490442308371e-01
7.354999999999999716e+01,2.922605430782541647e-01,2.922591576363399724e-01
7.360000000000000853e+01,2.922605400324550518e-01,2.922591662130382684e-01
7.365000000000000568e+01,2.922605366593659659e-01,2.922591747698370379e-01
7.370000000000000284e+01,2.922605330370225962e-01,2.922591833016519591e-01
7.375000000000000000e+01,2.922605292423272050e-01,2.922591918029414093e-01
7.379999999999999716e+01,2.922605253496468047e-01,2.922592002678515155e-01
7.385000000000000853e+01,2.922605214296005172e-01,2.922592086903646469e-01
7.390000000000000568e+01,2.922605175480533224e-01,2.922592170644472964e-01
7.395000000000000284e+01,2.922605137653231933e-01,2.922592253841937993e-01
7.400000000000000000e+01,2.922605101356030022e-01,2.922592336439639449e-01
7.404999999999999716e+01,2.922605067065891515e-01,2.922592418385097091e-01
7.410000000000000853e+01,2.922605035193023837e-01,2.922592499630902729e-01
7.415000000000000568e+01,2.922605006080820078e-01,2.922592580135714435e-01
7.420000000000000284e+01,2.922604980007282860e-01,2.922592659865093645e-01
7.425000000000000000e+01,2.922604957187671659e-01,2.922592738792152978e-01
7.429999999999999716e+01,2.922604937778081613e-01,2.922592816898021972e-01
7.435000000000000853e+01,2.922604921879674023e-01,2.922592894172111877e-01
7.440000000000000568e+01,2.922604909543293217e-01,2.922592970612193364e-01
7.445000000000000284e+01,2.922604900774224967e-01,2.922593046224279401e-01
7.450000000000000000e+01,2.922604895536889402e-01,2.922593121022324381e-01
7.454999999999999716e+01,2.922604893759304101e-01,2.922593195027761714e-01
7.460000000000000853e+01,2.922604895337201913e-01,2.922593268268880440e-01
7.465000000000000568e+01,2.922604900137726336e-01,2.922593340780070825e-01
7.470000000000000284e+01,2.922604908002683910e-01,2.922593412600954510e-01
7.475000000000000000e+01,2.922604918751361969e-01,2.922593483775424716e-01
7.479999999999999716e+01,2.922604932182958914e-01,2.922593554350617628e-01
7.485000000000000853e+01,2.922604948078708076e-01,2.922593624375844357e-01
7.490000000000000568e+01,2.922604966203773413e-01,2.922593693901501810e-01
7.495000000000000284e+01,2.922604986309023101e-01,2.922593762977994114e-01
7.500000000000000000e+01,2.922605008132770910e-01,2.922593831654684560e-01
7.504999999999999716e+01,2.922605031402579212e-01,2.922593899978895848e-01
7.510000000000000853e+01,2.922605055837184107e-01,2.922593967994986941e-01
7.515000000000000568e+01,2.922605081148598738e-01,2.922594035743519836e-01
7.520000000000000284e+01,2.922605107044422557e-01,2.922594103260531262e-01
7.525000000000000000e+01,2.922605133230345986e-01,2.922594170576923167e-01
7.529999999999999716e+01,2.922605159412846598e-01,2.922594237717980881e-01
7.535000000000000853e+01,2.922605185302015740e-01,2.922594304703028389e-01
7.540000000000000568e+01,2.922605210614467319e-01,2.922594371545219616e-01
7.545000000000000284e+01,2.922605235076263241e-01,2.922594438251470694e-01
7.550000000000000000e+01,2.922605258425766128e-01,2.922594504822526029e-01
7.554999999999999716e+01,2.922605280416366025e-01,2.922594571253160356e-01
7.560000000000000853e+01,2.922605300818998941e-01,2.922594637532501816e-01
7.565000000000000568e+01,2.922605319424417258e-01,2.922594703644467717e-01
7.570000000000000284e+01,2.922605336045160374e-01,2.922594769568305217e-01
7.575000000000000000e+01,2.922605350517213374e-01,2.922594835279214709e-01
7.579999999999999716e+01,2.922605362701352627e-01,2.922594900749049818e-01
7.585000000000000853e+01,2.922605372484177733e-01,2.922594965947070134e-01
7.590000000000000568e+01,2.922605379778877577e-01,2.922595030840728914e-01
7.595000000000000284e+01,2.922605384525755468e-01,2.922595095396486875e-01
7.600000000000000000e+01,2.922605386692563867e-01,2.922595159580623769e-01
7.604999999999999716e+01,2.922605386274693684e-01,2.922595223360032746e-01
7.610000000000000853e+01,2.922605383295265868e-01,2.922595286702989181e-01
7.615000000000000568e+01,2.922605377805150839e-01,2.922595349579863444e-01
7.620000000000000284e+01,2.922605369882936843e-01,2.922595411963778145e-01
7.625000000000000000e+01,2.922605359634860012e-01,2.922595473831184898e-01
7.629999999999999716e+01,2.922605347194665582e-01,2.922595535162355596e-01
7.635000000000000853e+01,2.922605332723379190e-01,2.922595595941782642e-01
7.640000000000000568e+01,2.922605316408930509e-01,2.922595656158469279e-01
7.645000000000000284e+01,2.922605298465568713e-01,2.922595715806122207e-01
7.650000000000000000e+01,2.922605279132981515e-01,2.922595774883227082e-01
7.654999999999999716e+01,2.922605258675052275e-01,2.922595833393021869e-01
7.660000000000000853e+01,2.922605237378161358e-01,2.922595891343360841e-01
7.665000000000000568e+01,2.922605215548960134e-01,2.922595948746481986e-01
7.670000000000000284e+01,2.922605193511563226e-01,2.922596005618675608e-01
7.675000000000000000e+01,2.922605171604110152e-01,2.922596061979874649e-01
7.680000000000001137e+01,2.922605150174682476e-01,2.922596117853165643e-01
7.685000000000000853e+01,2.922605129576594796e-01,2.922596173264243036e-01
7.690000000000000568e+01,2.922605110163088993e-01,2.922596228240814109e-01
7.695000000000000284e+01,2.922605092281523320e-01,2.922596282811970592e-01
7.700000000000000000e+01,2.922605076267147384e-01,2.922596337007540845e-01
7.705000000000001137e+01,2.922605062436605672e-01,2.922596390857442050e-01
7.710000000000000853e+01,2.922605051081327288e-01,2.922596444391040160e-01
7.715000000000000568e+01,2.922605042460972857e-01,2.922596497636538726e-01
7.720000000000000284e+01,2.922605036797130129e-01,2.922596550620404354e-01
7.725000000000000000e+01,2.922605034267456436e-01,2.922596603366849344e-01
7.730000000000001137e+01,2.922605035000442886e-01,2.922596655897371498e-01
7.735000000000000853e+01,2.922605039070994004e-01,2.922596708230369988e-01
7.740000000000000568e+01,2.922605046496973835e-01,2.922596760380842262e-01
7.745000000000000284e+01,2.922605057236855597e-01,2.922596812360161445e-01
7.750000000000000000e+01,2.922605071188580372e-01,2.922596864175949771e-01
7.755000000000001137e+01,2.922605088189699774e-01,2.922596915832036957e-01
7.760000000000000853e+01,2.922605108018833109e-01,2.922596967328509598e-01
7.765000000000000568e+01,2.922605130398440720e-01,2.922597018661850510e-01
7.770000000000000284e+01,2.922605154998872967e-01,2.922597069825153548e-01
7.775000000000000000e+01,2.922605181443623801e-01,2.922597120808417825e-01
7.780000000000001137e+01,2.922605209315679020e-01,2.922597171598907417e-01
7.785000000000000853e+01,2.922605238164828756e-01,2.922597222181566590e-01
7.790000000000000568e+01,2.922605267515790972e-01,2.922597272539481095e-01
7.795000000000000284e+01,2.922605296876963910e-01,2.922597322654371110e-01
7.800000000000000000e+01,2.922605325749628169e-01,2.922597372507110824e-01
7.805000000000001137e+01,2.922605353637399705e-01,2.922597422078245799e-01
7.810000000000000853e+01,2.922605380055744440e-01,2.922597471348516995e-01
7.815000000000000568e+01,2.922605404541352980e-01,2.922597520299359819e-01
7.820000000000000284e+01,2.922605426661193384e-01,2.922597568913375965e-01
7.825000000000000000e+01,2.922605446021067643e-01,2.922597617174768070e-01
7.830000000000001137e+01,2.922605462273496491e-01,2.922597665069721073e-01
7.835000000000000853e+01,2.922605475124797625e-01,2.922597712586729179e-01
7.840000000000000568e+01,2.922605484341208038e-01,2.922597759716855648e-01
7.845000000000000284e+01,2.922605489753943298e-01,2.922597806453924862e-01
7.850000000000000000e+01,2.922605491263089439e-01,2.922597852794641127e-01
7.855000000000001137e+01,2.922605488840248622e-01,2.922597898738631961e-01
7.860000000000000853e+01,2.922605482529879173e-01,2.922597944288420901e-01
7.865000000000000568e+01,2.922605472449285036e-01,2.922597989449327582e-01
7.870000000000000284e+01,2.922605458787233546e-01,2.922598034229298980e-01
7.875000000000000000e+01,2.922605441801209847e-01,2.922598078638682373e-01
7.880000000000001137e+01,2.922605421813321280e-01,2.922598122689941680e-01
7.885000000000000853e+01,2.922605399204907251e-01,2.922598166397328834e-01
7.890000000000000568e+01,2.922605374409918411e-01,2.922598209776518519e-01
7.895000000000000284e+01,2.922605347907169526e-01,2.922598252844215705e-01
7.900000000000000000e+01,2.922605320211578706e-01,2.922598295617747088e-01
7.905000000000001137e+01,2.922605291864542321e-01,2.922598338114646976e-01
7.910000000000000853e+01,2.922605263423617705e-01,2.922598380352250946e-01
7.915000000000000568e+01,2.922605235451700145e-01,2.922598422347300051e-01
7.920000000000000284e+01,2.922605208505905106e-01,2.922598464115573891e-01
7.925000000000000000e+01,2.922605183126385509e-01,2.922598505671558100e-01
7.930000000000001137e+01,2.922605159825312215e-01,2.922598547028150695e-01
7.935000000000000853e+01,2.922605139076274172e-01,2.922598588196417824e-01
7.940000000000000568e+01,2.922605121304323594e-01,2.922598629185404473e-01
7.945000000000000284e+01,2.922605106876913217e-01,2.922598670002001242e-01
7.950000000000000000e+01,2.922605096095945987e-01,2.922598710650866627e-01
7.955000000000001137e+01,2.922605089191134820e-01,2.922598751134414807e-01
7.960000000000000853e+01,2.922605086314848388e-01,2.922598791452857836e-01
7.965000000000000568e+01,2.922605087538591162e-01,2.922598831604303338e-01
7.970000000000000284e+01,2.922605092851208730e-01,2.922598871584906610e-01
7.975000000000000000e+01,2.922605102158897239e-01,2.922598911389066578e-01
7.980000000000001137e+01,2.922605115287018052e-01,2.922598951009663382e-01
7.985000000000000853e+01,2.922605131983703197e-01,2.922598990438329269e-01
7.990000000000000568e+01,2.922605151925161127e-01,2.922599029665741144e-01
7.995000000000000284e+01,2.922605174722578414e-01,2.922599068681936418e-01
8.000000000000000000e+01,2.922605199930447539e-01,2.922599107476628322e-01
8.005000000000001137e+01,2.922605227056123134e-01,2.922599146039528417e-01
8.010000000000000853e+01,2.922605255570379645e-01,2.922599184360653024e-01
8.015000000000000568e+01,2.922605284918721735e-01,2.922599222430621868e-01
8.020000000000000284e+01,2.922605314533167076e-01,2.922599260240920649e-01
8.025000000000000000e+01,2.922605343844230097e-01,2.922599297784145844e-01
8.030000000000001137e+01,2.922605372292829684e-01,2.922599335054202330e-01
8.035000000000000853e+01,2.922605399341832721e-01,2.922599372046468802e-01
8.040000000000000568e+01,2.922605424486997006e-01,2.922599408757917128e-01
8.045000000000000284e+01,2.922605447267049295e-01,2.922599445187182288e-01
8.050000000000000000e+01,2.922605467272713642e-01,2.922599481334594573e-01
8.055000000000001137e+01,2.922605484154485178e-01,2.922599517202157937e-01
8.060000000000000853e+01,2.922605497629022775e-01,2.922599552793490041e-01
8.065000000000000568e+01,2.922605507484041798e-01,2.922599588113719560e-01
8.070000000000000284e+01,2.922605513581637560e-01,2.922599623169344629e-01
8.075000000000000000e+01,2.922605515860011161e-01,2.922599657968063536e-01
8.080000000000001137e+01,2.922605514333595500e-01,2.922599692518570436e-01
8.085000000000000853e+01,2.922605509091626974e-01,2.922599726830339417e-01
8.090000000000000568e+01,2.922605500295226699e-01,2.922599760913385247e-01
8.095000000000000284e+01,2.922605488173095067e-01,2.922599794778020232e-01
8.100000000000000000e+01,2.922605473015941202e-01,2.922599828434607194e-01
8.105000000000001137e+01,2.922605455169787758e-01,2.922599861893320217e-01
8.110000000000000853e+01,2.922605435028320375e-01,2.922599895163909278e-01
8.115000000000000568e+01,2.922605413024441101e-01,2.922599928255488755e-01
8.120000000000000284e+01,2.922605389621223404e-01,2.922599961176342021e-01
8.125000000000000000e+01,2.922605365302437530e-01,2.922599993933753248e-01
8.130000000000001137e+01,2.922605340562847154e-01,2.922600026533869744e-01
8.135000000000000853e+01,2.922605315898460510e-01,2.922600058981592586e-01
8.140000000000000568e+01,2.922605291796911420e-01,2.922600091280507240e-01
8.145000000000000284e+01,2.922605268728155625e-01,2.922600123432844144e-01
8.150000000000000000e+01,2.922605247135642847e-01,2.922600155439475933e-01
8.155000000000001137e+01,2.922605227428120567e-01,2.922600187299950747e-01
8.160000000000000853e+01,2.922605209972213292e-01,2.922600219012554956e-01
8.165000000000000568e+01,2.922605195085905549e-01,2.922600250574410863e-01
8.170000000000000284e+01,2.922605183033037957e-01,2.922600281981596049e-01
8.175000000000000000e+01,2.922605174018907959e-01,2.922600313229294366e-01
8.180000000000001137e+01,2.922605168187051294e-01,2.922600344311956921e-01
8.185000000000000853e+01,2.922605165617255252e-01,2.922600375223489144e-01
8.190000000000000568e+01,2.922605166324825920e-01,2.922600405957436198e-01
8.195000000000000284e+01,2.922605170261125540e-01,2.922600436507186705e-01
8.200000000000000000e+01,2.922605177315356073e-01,2.922600466866165370e-01
8.205000000000001137e+01,2.922605187317540154e-01,2.922600497028029487e-01
8.210000000000000853e+01,2.922605200042646123e-01,2.922600526986854352e-01
8.215000000000000568e+01,2.922605215215756669e-01,2.922600556737302568e-01
8.220000000000000284e+01,2.922605232518171725e-01,2.922600586274780032e-01
8.225000000000000000e+01,2.922605251594319054e-01,2.922600615595571383e-01
8.230000000000001137e+01,2.922605272059317083e-01,2.922600644696946581e-01
8.235000000000000853e+01,2.922605293507035129e-01,2.922600673577251396e-01
8.240000000000000568e+01,2.922605315518474467e-01,2.922600702235961800e-01
8.245000000000000284e+01,2.922605337670290959e-01,2.922600730673713398e-01
8.250000000000000000e+01,2.922605359543283265e-01,2.922600758892305306e-01
8.255000000000001137e+01,2.922605380730663449e-01,2.922600786894670732e-01
8.260000000000000853e+01,2.922605400845938450e-01,2.922600814684823689e-01
8.265000000000000568e+01,2.922605419530249216e-01,2.922600842267781829e-01
8.270000000000000284e+01,2.922605436459007056e-01,2.922600869649459865e-01
8.275000000000000000e+01,2.922605451347716765e-01,2.922600896836550777e-01
8.280000000000001137e+01,2.922605463956866600e-01,2.922600923836384257e-01
8.285000000000000853e+01,2.922605474095806288e-01,2.922600950656771279e-01
8.290000000000000568e+01,2.922605481625554780e-01,2.922600977305842562e-01
8.295000000000000284e+01,2.922605486460504998e-01,2.922601003791877039e-01
8.300000000000000000e+01,2.922605488569015031e-01,2.922601030123129218e-01
8.305000000000001137e+01,2.922605487972905758e-01,2.922601056307660428e-01
8.310000000000000853e+01,2.922605484745900428e-01,2.922601082353171731e-01
8.315000000000000568e+01,2.922605479011075036e-01,2.922601108266850711e-01
8.320000000000000284e+01,2.922605470937391647e-01,2.922601134055229366e-01
8.325000000000000000e+01,2.922605460735417937e-01,2.922601159724055875e-01
8.330000000000001137e+01,2.922605448652336735e-01,2.922601185278188018e-01
8.335000000000000853e+01,2.922605434966372706e-01,2.922601210721507692e-01
8.340000000000000568e+01,2.922605419980752184e-01,2.922601236056855400e-01
8.345000000000000284e+01,2.922605404017337705e-01,2.922601261285991403e-01
8.350000000000000000e+01,2.922605387410057154e-01,2.922601286409580723e-01
8.355000000000001137e+01,2.922605370498270738e-01,2.922601311427202031e-01
8.360000000000000853e+01,2.922605353620186253e-01,2.922601336337382061e-01
8.365000000000000568e+01,2.922605337106454204e-01,2.922601361137653342e-01
8.370000000000000284e+01,2.922605321274051038e-01,2.922601385824634135e-01
8.375000000000000000e+01,2.922605306420552607e-01,2.922601410394126686e-01
8.380000000000001137e+01,2.922605292818894474e-01,2.922601434841236578e-01
8.385000000000000853e+01,2.922605280712698428e-01,2.922601459160503179e-01
8.390000000000000568e+01,2.922605270312239045e-01,2.922601483346046192e-01
8.395000000000000284e+01,2.922605261791110798e-01,2.922601507391716091e-01
8.400000000000000000e+01,2.922605255283632353e-01,2.922601531291255661e-01
8.405000000000001137e+01,2.922605250883038019e-01,2.922601555038456533e-01
8.410000000000000853e+01,2.922605248640463005e-01,2.922601578627320729e-01
8.415000000000000568e+01,2.922605248564734692e-01,2.922601602052212755e-01
8.420000000000000284e+01,2.922605250622966611e-01,2.922601625308002271e-01
8.425000000000000000e+01,2.922605254741928449e-01,2.922601648390200091e-01
8.430000000000001137e+01,2.922605260810169914e-01,2.922601671295071424e-01
8.435000000000000853e+01,2.922605268680835700e-01,2.922601694019740792e-01
8.440000000000000568e+01,2.922605278175131605e-01,2.922601716562270857e-01
8.445000000000000284e+01,2.922605289086354641e-01,2.922601738921721259e-01
8.450000000000000000e+01,2.922605301184413862e-01,2.922601761098189699e-01
8.455000000000001137e+01,2.922605314220749206e-01,2.922601783092821370e-01
8.460000000000000853e+01,2.922605327933540109e-01,2.922601804907803413e-01
8.465000000000000568e+01,2.922605342053110622e-01,2.922601826546329384e-01
8.470000000000000284e+01,2.922605356307404478e-01,2.922601848012547632e-01
8.475000000000000000e+01,2.922605370427432403e-01,2.922601869311481915e-01
8.480000000000001137e+01,2.922605384152561214e-01,2.922601890448935369e-01
8.485000000000000853e+01,2.922605397235554792e-01,2.922601911431382260e-01
8.490000000000000568e+01,2.922605409447245894e-01,2.922601932265834201e-01
8.495000000000000284e+01,2.922605420580753899e-01,2.922601952959705818e-01
8.500000000000000000e+01,2.922605430455161857e-01,2.922601973520663199e-01
8.505000000000001137e+01,2.922605438918579046e-01,2.922601993956474020e-01
8.510000000000000853e+01,2.922605445850532946e-01,2.922602014274849336e-01
8.515000000000000568e+01,2.922605451163657331e-01,2.922602034483292588e-01
8.520000000000000284e+01,2.922605454804638736e-01,2.922602054588949172e-01
8.525000000000000000e+01,2.922605456754435171e-01,2.922602074598468769e-01
8.530000000000001137e+01,2.922605457027759868e-01,2.922602094517877669e-01
8.535000000000000853e+01,2.922605455671879460e-01,2.922602114352462754e-01
8.540000000000000568e+01,2.922605452764749923e-01,2.922602134106675464e-01
8.545000000000000284e+01,2.922605448412571305e-01,2.922602153784057410e-01
8.550000000000000000e+01,2.922605442746817883e-01,2.922602173387178759e-01
8.555000000000001137e+01,2.922605435920832551e-01,2.922602192917607145e-01
8.560000000000000853e+01,2.922605428106072045e-01,2.922602212375893238e-01
8.565000000000000568e+01,2.922605419488102374e-01,2.922602231761582958e-01
8.570000000000000284e+01,2.922605410262430481e-01,2.922602251073249668e-01
8.575000000000000000e+01,2.922605400630283734e-01,2.922602270308548578e-01
8.580000000000001137e+01,2.922605390794416613e-01,2.922602289464289460e-01
8.585000000000000853e+01,2.922605380955040633e-01,2.922602308536534355e-01
8.590000000000000568e+01,2.922605371305956323e-01,2.922602327520699705e-01
8.595000000000000284e+01,2.922605362030962217e-01,2.922602346411684593e-01
8.600000000000000000e+01,2.922605353300603559e-01,2.922602365203997854e-01
8.605000000000001137e+01,2.922605345269308486e-01,2.922602383891903521e-01
8.610000000000000853e+01,2.922605338072959413e-01,2.922602402469558491e-01
8.615000000000000568e+01,2.922605331826929054e-01,2.922602420931162959e-01
8.620000000000000284e+01,2.922605326624591604e-01,2.922602439271099195e-01
8.625000000000000000e+01,2.922605322536325212e-01,2.922602457484069771e-01
8.630000000000001137e+01,2.922605319609001273e-01,2.922602475565223012e-01
8.635000000000000853e+01,2.922605317865947239e-01,2.922602493510272348e-01
8.640000000000000568e+01,2.922605317307359063e-01,2.922602511315594009e-01
8.645000000000000284e+01,2.922605317911144973e-01,2.922602528978316405e-01
8.650000000000000000e+01,2.922605319634155041e-01,2.922602546496387288e-01
8.655000000000001137e+01,2.922605322413764362e-01,2.922602563868619274e-01
8.660000000000000853e+01,2.922605326169761542e-01,2.922602581094722041e-01
8.665000000000000568e+01,2.922605330806499202e-01,2.922602598175307320e-01
8.670000000000000284e+01,2.922605336215248206e-01,2.922602615111878355e-01
8.675000000000000000e+01,2.922605342276715090e-01,2.922602631906796589e-01
8.680000000000001137e+01,2.922605348863661079e-01,2.922602648563231709e-01
8.685000000000000853e+01,2.922605355843573283e-01,2.922602665085092255e-01
8.690000000000000568e+01,2.922605363081340890e-01,2.922602681476942910e-01
8.695000000000000284e+01,2.922605370441877515e-01,2.922602697743907352e-01
8.700000000000000000e+01,2.922605377792654724e-01,2.922602713891561121e-01
8.705000000000001137e+01,2.922605385006086243e-01,2.922602729925813381e-01
8.710000000000000853e+01,2.922605391961740628e-01,2.922602745852789785e-01
8.715000000000000568e+01,2.922605398548329680e-01,2.922602761678702588e-01
8.720000000000000284e+01,2.922605404665451490e-01,2.922602777409731289e-01
8.725000000000000000e+01,2.922605410225060374e-01,2.922602793051899961e-01
8.730000000000001137e+01,2.922605415152637609e-01,2.922602808610961778e-01
8.735000000000000853e+01,2.922605419388061287e-01,2.922602824092290774e-01
8.740000000000000568e+01,2.922605422886160320e-01,2.922602839500787475e-01
8.745000000000000284e+01,2.922605425616950359e-01,2.922602854840793407e-01
8.750000000000000000e+01,2.922605427565569958e-01,2.922602870116018936e-01
8.755000000000001137e+01,2.922605428731916977e-01,2.922602885329489419e-01
8.760000000000000853e+01,2.922605429130015198e-01,2.922602900483506905e-01
8.765000000000000568e+01,2.922605428787127257e-01,2.922602915579625149e-01
8.770000000000000284e+01,2.922605427742652195e-01,2.922602930618647399e-01
8.775000000000000000e+01,2.922605426046832600e-01,2.922602945600633606e-01
8.780000000000001137e+01,2.922605423759316312e-01,2.922602960524931515e-01
8.785000000000000853e+01,2.922605420947603783e-01,2.922602975390214963e-01
8.790000000000000568e+01,2.922605417685423812e-01,2.922602990194541062e-01
8.795000000000000284e+01,2.922605414051077100e-01,2.922603004935419579e-01
8.800000000000000000e+01,2.922605410125783676e-01,2.922603019609887331e-01
8.805000000000001137e+01,2.922605405992068084e-01,2.922603034214598661e-01
8.810000000000000853e+01,2.922605401732216723e-01,2.922603048745915366e-01
8.815000000000000568e+01,2.922605397426834006e-01,2.922603063200003848e-01
8.820000000000000284e+01,2.922605393153518416e-01,2.922603077572935026e-01
8.825000000000000000e+01,2.922605388985683450e-01,2.922603091860780933e-01
8.830000000000001137e+01,2.922605384991525668e-01,2.922603106059710742e-01
8.835000000000000853e+01,2.922605381233163713e-01,2.922603120166081259e-01
8.840000000000000568e+01,2.922605377765934431e-01,2.922603134176520734e-01
8.845000000000000284e+01,2.922605374637863851e-01,2.922603148088006031e-01
8.850000000000000000e+01,2.922605371889289705e-01,2.922603161897927571e-01
8.855000000000001137e+01,2.922605369552647159e-01,2.922603175604145953e-01
8.860000000000000853e+01,2.922605367652389430e-01,2.922603189205035257e-01
8.865000000000000568e+01,2.922605366205046074e-01,2.922603202699514680e-01
8.870000000000000284e+01,2.922605365219393958e-01,2.922603216087066302e-01
8.875000000000000000e+01,2.922605364696734265e-01,2.922603229367742861e-01
8.880000000000001137e+01,2.922605364631260527e-01,2.922603242542159974e-01
8.885000000000000853e+01,2.922605365010497169e-01,2.922603255611477269e-01
8.890000000000000568e+01,2.922605365815809098e-01,2.922603268577370628e-01
8.895000000000000284e+01,2.922605367022955147e-01,2.922603281441989997e-01
8.900000000000000000e+01,2.922605368602686493e-01,2.922603294207911095e-01
8.905000000000001137e+01,2.922605370521374479e-01,2.922603306878081009e-01
8.910000000000000853e+01,2.922605372741660656e-01,2.922603319455751025e-01
8.915000000000000568e+01,2.922605375223122914e-01,2.922603331944411686e-01
8.920000000000000284e+01,2.922605377922948833e-01,2.922603344347722842e-01
8.925000000000000000e+01,2.922605380796609587e-01,2.922603356669438712e-01
8.930000000000001137e+01,2.922605383798532186e-01,2.922603368913336830e-01
8.935000000000000853e+01,2.922605386882758949e-01,2.922603381083148100e-01
8.940000000000000568e+01,2.922605390003591985e-01,2.922603393182489073e-01
8.945000000000000284e+01,2.922605393116218253e-01,2.922603405214797001e-01
8.950000000000000000e+01,2.922605396177298531e-01,2.922603417183274876e-01
8.955000000000001137e+01,2.922605399145531413e-01,2.922603429090840366e-01
8.960000000000000853e+01,2.922605401982167339e-01,2.922603440940080288e-01
8.965000000000000568e+01,2.922605404651482663e-01,2.922603452733217311e-01
8.970000000000000284e+01,2.922605407121193211e-01,2.922603464472083856e-01
8.975000000000000000e+01,2.922605409362813988e-01,2.922603476158103231e-01
8.980000000000001137e+01,2.922605411351954507e-01,2.922603487792282406e-01
8.985000000000000853e+01,2.922605413068544156e-01,2.922603499375212577e-01
8.990000000000000568e+01,2.922605414496992071e-01,2.922603510907078039e-01
8.995000000000000284e+01,2.922605415626272074e-01,2.922603522387672847e-01
9.000000000000000000e+01,2.922605416449940985e-01,2.922603533816428567e-01
9.005000000000001137e+01,2.922605416966087555e-01,2.922603545192442587e-01
9.010000000000000853e+01,2.922605417177214782e-01,2.922603556514520307e-01
9.015000000000000568e+01,2.922605417090062829e-01,2.922603567781212885e-01
9.020000000000000284e+01,2.922605416715379212e-01,2.922603578990868867e-01
9.025000000000000000e+01,2.922605416067637352e-01,2.922603590141681362e-01
9.030000000000001137e+01,2.922605415164719056e-01,2.922603601231739678e-01
9.035000000000000853e+01,2.922605414027560911e-01,2.922603612259081496e-01
9.040000000000000568e+01,2.922605412679777359e-01,2.922603623221745051e-01
9.045000000000000284e+01,2.922605411147267129e-01,2.922603634117817983e-01
9.050000000000000000e+01,2.922605409457808556e-01,2.922603644945483969e-01
9.055000000000001137e+01,2.922605407640652686e-01,2.922603655703068237e-01
9.060000000000000853e+01,2.922605405726114713e-01,2.922603666389076982e-01
9.065000000000000568e+01,2.922605403745177077e-01,2.922603677002229006e-01
9.070000000000000284e+01,2.922605401729098107e-01,2.922603687541487361e-01
9.075000000000000000e+01,2.922605399709035656e-01,2.922603698006079331e-01
9.080000000000001137e+01,2.922605397715684061e-01,2.922603708395515865e-01
9.085000000000000853e+01,2.922605395778927750e-01,2.922603718709597675e-01
9.090000000000000568e+01,2.922605393927507067e-01,2.922603728948419133e-01
9.095000000000000284e+01,2.922605392188707962e-01,2.922603739112367149e-01
9.100000000000000000e+01,2.922605390588057794e-01,2.922603749202108414e-01
9.105000000000001137e+01,2.922605389149046662e-01,2.922603759218574404e-01
9.110000000000000853e+01,2.922605387892863171e-01,2.922603769162941401e-01
9.115000000000000568e+01,2.922605386838145747e-01,2.922603779036605509e-01
9.120000000000000284e+01,2.922605386000756700e-01,2.922603788841150463e-01
9.125000000000000000e+01,2.922605385393580724e-01,2.922603798578317091e-01
9.130000000000001137e+01,2.922605385026346703e-01,2.922603808249966129e-01
9.135000000000000853e+01,2.922605384905475057e-01,2.922603817858043240e-01
9.140000000000000568e+01,2.922605385033966163e-01,2.922603827404539056e-01
9.145000000000000284e+01,2.922605385411315426e-01,2.922603836891453088e-01
9.150000000000000000e+01,2.922605386033481079e-01,2.922603846320756538e-01
9.155000000000001137e+01,2.922605386892883628e-01,2.922603855694357877e-01
9.160000000000000853e+01,2.922605387978465252e-01,2.922603865014069546e-01
9.165000000000000568e+01,2.922605389275792498e-01,2.922603874281579084e-01
9.170000000000000284e+01,2.922605390767214484e-01,2.922603883498423039e-01
9.175000000000000000e+01,2.922605392432074400e-01,2.922603892665966985e-01
9.180000000000001137e+01,2.922605394246973187e-01,2.922603901785387204e-01
9.185000000000000853e+01,2.922605396186082061e-01,2.922603910857659026e-01
9.190000000000000568e+01,2.922605398221506112e-01,2.922603919883550172e-01
9.195000000000000284e+01,2.922605400323688429e-01,2.922603928863617972e-01
9.200000000000000000e+01,2.922605402461848079e-01,2.922603937798211593e-01
9.205000000000001137e+01,2.922605404604456392e-01,2.922603946687479803e-01
9.210000000000000853e+01,2.922605406719725463e-01,2.922603955531384301e-01
9.215000000000000568e+01,2.922605408776115521e-01,2.922603964329712478e-01
9.220000000000000284e+01,2.922605410742848409e-01,2.922603973082096851e-01
9.225000000000000000e+01,2.922605412590409402e-01,2.922603981788039484e-01
9.230000000000001137e+01,2.922605414291041814e-01,2.922603990446933642e-01
9.235000000000000853e+01,2.922605415819213293e-01,2.922603999058089874e-01
9.240000000000000568e+01,2.922605417152054907e-01,2.922604007620765443e-01
9.245000000000000284e+01,2.922605418269753619e-01,2.922604016134187632e-01
9.250000000000000000e+01,2.922605419155906992e-01,2.922604024597583727e-01
9.255000000000001137e+01,2.922605419797815185e-01,2.922604033010205438e-01
9.260000000000000853e+01,2.922605420186719094e-01,2.922604041371353878e-01
9.265000000000000568e+01,2.922605420317977432e-01,2.922604049680401217e-01
9.270000000000000284e+01,2.922605420191169978e-01,2.922604057936810107e-01
9.275000000000000000e+01,2.922605419810142546e-01,2.922604066140151446e-01
9.280000000000001137e+01,2.922605419182970343e-01,2.922604074290116039e-01
9.285000000000000853e+01,2.922605418321863602e-01,2.922604082386526247e-01
9.290000000000000568e+01,2.922605417242993275e-01,2.922604090429340995e-01
9.295000000000000284e+01,2.922605415966257891e-01,2.922604098418659091e-01
9.300000000000000000e+01,2.922605414514979905e-01,2.922604106354716458e-01
9.305000000000001137e+01,2.922605412915544321e-01,2.922604114237883355e-01
9.310000000000000853e+01,2.922605411196981806e-01,2.922604122068654942e-01
9.315000000000000568e+01,2.922605409390498510e-01,2.922604129847642951e-01
9.320000000000000284e+01,2.922605407528962584e-01,2.922604137575558481e-01
9.325000000000000000e+01,2.922605405646358512e-01,2.922604145253199781e-01
9.330000000000001137e+01,2.922605403777205901e-01,2.922604152881433381e-01
9.335000000000000853e+01,2.922605401955963855e-01,2.922604160461175771e-01
9.340000000000000568e+01,2.922605400216425897e-01,2.922604167993374524e-01
9.345000000000000284e+01,2.922605398591112680e-01,2.922604175478988875e-01
9.350000000000000000e+01,2.922605397110679126e-01,2.922604182918971949e-01
9.355000000000001137e+01,2.922605395803345996e-01,2.922604190314250228e-01
9.360000000000000853e+01,2.922605394694360315e-01,2.922604197665709114e-01
9.365000000000000568e+01,2.922605393805509100e-01,2.922604204974177389e-01
9.370000000000000284e+01,2.922605393154682485e-01,2.922604212240413890e-01
9.375000000000000000e+01,2.922605392755507348e-01,2.922604219465096409e-01
9.380000000000001137e+01,2.922605392617054765e-01,2.922604226648815029e-01
9.385000000000000853e+01,2.922605392743632957e-01,2.922604233792064909e-01
9.390000000000000568e+01,2.922605393134664609e-01,2.922604240895245176e-01
9.395000000000000284e+01,2.922605393784664662e-01,2.922604247958657808e-01
9.400000000000000000e+01,2.922605394683311375e-01,2.922604254982510974e-01
9.405000000000001137e+01,2.922605395815613405e-01,2.922604261966925132e-01
9.410000000000000853e+01,2.922605397162172935e-01,2.922604268911938030e-01
9.415000000000000568e+01,2.922605398699543167e-01,2.922604275817515251e-01
9.420000000000000284e+01,2.922605400400663522e-01,2.922604282683563537e-01
9.425000000000000000e+01,2.922605402235376459e-01,2.922604289509939668e-01
9.430000000000001137e+01,2.922605404171008114e-01,2.922604296296466009e-01
9.435000000000000853e+01,2.922605406173005016e-01,2.922604303042943830e-01
9.440000000000000568e+01,2.922605408205605770e-01,2.922604309749166629e-01
9.445000000000000284e+01,2.922605410232545498e-01,2.922604316414936232e-01
9.450000000000000000e+01,2.922605412217764154e-01,2.922604323040071672e-01
9.455000000000001137e+01,2.922605414126116519e-01,2.922604329624425845e-01
9.460000000000000853e+01,2.922605415924057204e-01,2.922604336167893280e-01
9.465000000000000568e+01,2.922605417580295128e-01,2.922604342670420685e-01
9.470000000000000284e+01,2.922605419066393040e-01,2.922604349132014168e-01
9.475000000000000000e+01,2.922605420357314299e-01,2.922604355552744226e-01
9.480000000000001137e+01,2.922605421431891393e-01,2.922604361932749084e-01
9.485000000000000853e+01,2.922605422273212850e-01,2.922604368272237463e-01
9.490000000000000568e+01,2.922605422868924663e-01,2.922604374571486363e-01
9.495000000000000284e+01,2.922605423211434572e-01,2.922604380830838289e-01
9.500000000000000000e+01,2.922605423298021421e-01,2.922604387050698471e-01
9.505000000000001137e+01,2.922605423130842373e-01,2.922604393231525433e-01
9.510000000000000853e+01,2.922605422716849088e-01,2.922604399373825990e-01
9.515000000000000568e+01,2.922605422067603986e-01,2.922604405478145262e-01
9.520000000000000284e+01,2.922605421199013787e-01,2.922604411545055569e-01
9.525000000000000000e+01,2.922605420130975351e-01,2.922604417575148106e-01
9.530000000000001137e+01,2.922605418886953244e-01,2.922604423569018506e-01
9.535000000000000853e+01,2.922605417493490676e-01,2.922604429527259629e-01
9.540000000000000568e+01,2.922605415979666055e-01,2.922604435450447680e-01
9.545000000000000284e+01,2.922605414376511779e-01,2.922604441339133330e-01
9.550000000000000000e+01,2.922605412716398621e-01,2.922604447193832278e-01
9.555000000000001137e+01,2.922605411032404010e-01,2.922604453015016368e-01
9.560000000000000853e+01,2.922605409357674766e-01,2.922604458803106375e-01
9.565000000000000568e+01,2.922605407724798154e-01,2.922604464558467563e-01
9.570000000000000284e+01,2.922605406165185715e-01,2.922604470281404132e-01
9.575000000000000000e+01,2.922605404708495391e-01,2.922604475972158111e-01
9.580000000000001137e+01,2.922605403382084188e-01,2.922604481630907136e-01
9.585000000000000853e+01,2.922605402210519676e-01,2.922604487257767225e-01
9.590000000000000568e+01,2.922605401215142562e-01,2.922604492852793889e-01
9.595000000000000284e+01,2.922605400413699761e-01,2.922604498415986019e-01
9.600000000000000000e+01,2.922605399820048522e-01,2.922604503947293653e-01
9.605000000000001137e+01,2.922605399443938268e-01,2.922604509446622423e-01
9.610000000000000853e+01,2.922605399290870709e-01,2.922604514913842433e-01
9.615000000000000568e+01,2.922605399362045442e-01,2.922604520348797696e-01
9.620000000000000284e+01,2.922605399654388258e-01,2.922604525751312798e-01
9.625000000000000000e+01,2.922605400160657729e-01,2.922604531121206217e-01
9.630000000000001137e+01,2.922605400869634495e-01,2.922604536458298097e-01
9.635000000000000853e+01,2.922605401766386057e-01,2.922604541762418573e-01
9.640000000000000568e+01,2.922605402832595956e-01,2.922604547033419986e-01
9.645000000000000284e+01,2.922605404046960120e-01,2.922604552271183542e-01
9.650000000000000000e+01,2.922605405385633182e-01,2.922604557475627085e-01
9.655000000000001137e+01,2.922605406822723628e-01,2.922604562646714532e-01
9.660000000000000853e+01,2.922605408330817833e-01,2.922604567784456431e-01
9.665000000000000568e+01,2.922605409881530725e-01,2.922604572888920504e-01
9.670000000000000284e+01,2.922605411446070334e-01,2.922604577960228878e-01
9.675000000000000000e+01,2.922605412995796792e-01,2.922604582998563627e-01
9.680000000000001137e+01,2.922605414502779664e-01,2.922604588004166226e-01
9.685000000000000853e+01,2.922605415940322526e-01,2.922604592977333660e-01
9.690000000000000568e+01,2.922605417283466456e-01,2.922604597918418978e-01
9.695000000000000284e+01,2.922605418509442998e-01,2.922604602827824083e-01
9.700000000000000000e+01,2.922605419598079957e-01,2.922604607705998059e-01
9.705000000000001137e+01,2.922605420532151110e-01,2.922604612553426628e-01
9.710000000000000853e+01,2.922605421297655437e-01,2.922604617370629376e-01
9.715000000000000568e+01,2.922605421884038046e-01,2.922604622158146426e-01
9.720000000000000284e+01,2.922605422284326182e-01,2.922604626916535109e-01
9.725000000000000000e+01,2.922605422495205829e-01,2.922604631646358309e-01
9.730000000000001137e+01,2.922605422517013385e-01,2.922604636348175022e-01
9.735000000000000853e+01,2.922605422353665161e-01,2.922604641022532590e-01
9.740000000000000568e+01,2.922605422012512499e-01,2.922604645669958923e-01
9.745000000000000284e+01,2.922605421504136936e-01,2.922604650290951955e-01
9.750000000000000000e+01,2.922605420842083745e-01,2.922604654885974096e-01
9.755000000000001137e+01,2.922605420042548863e-01,2.922604659455445009e-01
9.760000000000000853e+01,2.922605419124015835e-01,2.922604663999736618e-01
9.765000000000000568e+01,2.922605418106861142e-01,2.922604668519167004e-01
9.770000000000000284e+01,2.922605417012929530e-01,2.922604673013998178e-01
9.775000000000000000e+01,2.922605415865094369e-01,2.922604677484434976e-01
9.780000000000001137e+01,2.922605414686801351e-01,2.922604681930622839e-01
9.785000000000000853e+01,2.922605413501618288e-01,2.922604686352648362e-01
9.790000000000000568e+01,2.922605412332788255e-01,2.922604690750541523e-01
9.795000000000000284e+01,2.922605411202799375e-01,2.922604695124280116e-01
9.800000000000000000e+01,2.922605410132978476e-01,2.922604699473790868e-01
9.805000000000001137e+01,2.922605409143111399e-01,2.922604703798957204e-01
9.810000000000000853e+01,2.922605408251104930e-01,2.922604708099625914e-01
9.815000000000000568e+01,2.922605407472685934e-01,2.922604712375611591e-01
9.820000000000000284e+01,2.922605406821149332e-01,2.922604716626706067e-01
9.825000000000000000e+01,2.922605406307152709e-01,2.922604720852686189e-01
9.830000000000001137e+01,2.922605405938568657e-01,2.922604725053321584e-01
9.835000000000000853e+01,2.922605405720386518e-01,2.922604729228384657e-01
9.840000000000000568e+01,2.922605405654672417e-01,2.922604733377657249e-01
9.845000000000000284e+01,2.922605405740582585e-01,2.922604737500938410e-01
9.850000000000000000e+01,2.922605405974432191e-01,2.922604741598054945e-01
9.855000000000001137e+01,2.922605406349813584e-01,2.922604745668864190e-01
9.860000000000000853e+01,2.922605406857768928e-01,2.922604749713264005e-01
9.865000000000000568e+01,2.922605407487000595e-01,2.922604753731195548e-01
9.870000000000000284e+01,2.922605408224129286e-01,2.922604757722649382e-01
9.875000000000000000e+01,2.922605409053982695e-01,2.922604761687667141e-01
9.880000000000001137e+01,2.922605409959916911e-01,2.922604765626344858e-01
9.885000000000000853e+01,2.922605410924159486e-01,2.922604769538832969e-01
9.890000000000000568e+01,2.922605411928169139e-01,2.922604773425335756e-01
9.895000000000000284e+01,2.922605412953005466e-01,2.922604777286110789e-01
9.900000000000000000e+01,2.922605413979697531e-01,2.922604781121465045e-01
9.905000000000001137e+01,2.922605414989612460e-01,2.922604784931752686e-01
9.910000000000000853e+01,2.922605415964805720e-01,2.922604788717367286e-01
9.915000000000000568e+01,2.922605416888355845e-01,2.922604792478739610e-01
9.920000000000000284e+01,2.922605417744671419e-01,2.922604796216327627e-01
9.925000000000000000e+01,2.922605418519768627e-01,2.922604799930612063e-01
9.930000000000001137e+01,2.922605419201507737e-01,2.922604803622088077e-01
9.935000000000000853e+01,2.922605419779793490e-01,2.922604807291255824e-01
9.940000000000000568e+01,2.922605420246726093e-01,2.922604810938613795e-01
9.945000000000000284e+01,2.922605420596711134e-01,2.922604814564651599e-01
9.950000000000000000e+01,2.922605420826515643e-01,2.922604818169840524e-01
9.955000000000001137e+01,2.922605420935278642e-01,2.922604821754626880e-01
9.960000000000000853e+01,2.922605420924475061e-01,2.922604825319425892e-01
9.965000000000000568e+01,2.922605420797830256e-01,2.922604828864613924e-01
9.970000000000000284e+01,2.922605420561195655e-01,2.922604832390526264e-01
9.975000000000000000e+01,2.922605420222381123e-01,2.922604835897449349e-01
9.980000000000001137e+01,2.922605419790955117e-01,2.922604839385621323e-01
9.985000000000000853e+01,2.922605419278015981e-01,2.922604842855226481e-01
9.990000000000000568e+01,2.922605418695933821e-01,2.922604846306396387e-01
9.995000000000000284e+01,2.922605418058078497e-01,2.922604849739209865e-01
1.000000000000000000e+02,2.922605417378535408e-01,2.922604853153695226e-01
1.000500000000000114e+02,2.922605416671812395e-01,2.922604856549830266e-01
1.001000000000000085e+02,2.922605415952547192e-01,2.922604859927547816e-01
1.001500000000000057e+02,2.922605415235225435e-01,2.922604863286741295e-01
1.002000000000000028e+02,2.922605414533902546e-01,2.922604866627267484e-01
1.002500000000000000e+02,2.922605413861947277e-01,2.922604869948954853e-01
1.003000000000000114e+02,2.922605413231808003e-01,2.922604873251608559e-01
1.003500000000000085e+02,2.922605412654796786e-01,2.922604876535018215e-01
1.004000000000000057e+02,2.922605412140910630e-01,2.922604879798967326e-01
1.004500000000000028e+02,2.922605411698676603e-01,2.922604883043237178e-01
1.005000000000000000e+02,2.922605411335035264e-01,2.922604886267616275e-01
1.005500000000000114e+02,2.922605411055252955e-01,2.922604889471908107e-01
1.006000000000000085e+02,2.922605410862874620e-01,2.922604892655936704e-01
1.006500000000000057e+02,2.922605410759704370e-01,2.922604895819551629e-01
1.007000000000000028e+02,2.922605410745824361e-01,2.922604898962637976e-01
1.007500000000000000e+02,2.922605410819644756e-01,2.922604902085115253e-01
1.008000000000000114e+02,2.922605410977981433e-01,2.922604905186946267e-01
1.008500000000000085e+02,2.922605411216163129e-01,2.922604908268137125e-01
1.009000000000000057e+02,2.922605411528163000e-01,2.922604911328738897e-01
1.009500000000000028e+02,2.922605411906751827e-01,2.922604914368849838e-01
1.010000000000000000e+02,2.922605412343669551e-01,2.922604917388614831e-01
1.010500000000000114e+02,2.922605412829806792e-01,2.922604920388223726e-01
1.011000000000000085e+02,2.922605413355404691e-01,2.922604923367907448e-01
1.011500000000000057e+02,2.922605413910253080e-01,2.922604926327936892e-01
1.012000000000000028e+02,2.922605414483896435e-01,2.922604929268619589e-01
1.012500000000000000e+02,2.922605415065834822e-01,2.922604932190290272e-01
1.013000000000000114e+02,2.922605415645722626e-01,2.922604935093311429e-01
1.013500000000000085e+02,2.922605416213555629e-01,2.922604937978062756e-01
1.014000000000000057e+02,2.922605416759847530e-01,2.922604940844936161e-01
1.014500000000000028e+02,2.922605417275792594e-01,2.922604943694330215e-01
1.015000000000000000e+02,2.922605417753406098e-01,2.922604946526642378e-01
1.015500000000000114e+02,2.922605418185649229e-01,2.922604949342264002e-01
1.016000000000000085e+02,2.922605418566531221e-01,2.922604952141572010e-01
1.016500000000000057e+02,2.922605418891184859e-01,2.922604954924925558e-01
1.017000000000000028e+02,2.922605419155922535e-01,2.922604957692657157e-01
1.017500000000000000e+02,2.922605419358266232e-01,2.922604960445072675e-01
1.018000000000000114e+02,2.922605419496952517e-01,2.922604963182443560e-01
1.018500000000000085e+02,2.922605419571915331e-01,2.922604965905005181e-01
1.019000000000000057e+02,2.922605419584247133e-01,2.922604968612954601e-01
1.019500000000000028e+02,2.922605419536136173e-01,2.922604971306447807e-01
1.020000000000000000e+02,2.922605419430788776e-01,2.922604973985600818e-01
1.020500000000000114e+02,2.922605419272335525e-01,2.922604976650489683e-01
1.021000000000000085e+02,2.922605419065718024e-01,2.922604979301151040e-01
1.021500000000000057e+02,2.922605418816571765e-01,2.922604981937584334e-01
1.022000000000000028e+02,2.922605418531095678e-01,2.922604984559754038e-01
1.022500000000000000e+02,2.922605418215918349e-01,2.922604987167595203e-01
1.023000000000000114e+02,2.922605417877962575e-01,2.922604989761015681e-01
1.023500000000000085e+02,2.922605417524308247e-01,2.922604992339900565e-01
1.024000000000000057e+02,2.922605417162058572e-01,2.922604994904118847e-01
1.024500000000000028e+02,2.922605416798213507e-01,2.922604997453527309e-01
1.025000000000000000e+02,2.922605416439549852e-01,2.922604999987976071e-01
1.025500000000000114e+02,2.922605416092510233e-01,2.922605002507313587e-01
1.026000000000000085e+02,2.922605415763102066e-01,2.922605005011393309e-01
1.026500000000000057e+02,2.922605415456813738e-01,2.922605007500077567e-01
1.027000000000000028e+02,2.922605415178536892e-01,2.922605009973242574e-01
1.027500000000000000e+02,2.922605414932509249e-01,2.922605012430783411e-01
1.028000000000000114e+02,2.922605414722266870e-01,2.922605014872616258e-01
1.028500000000000085e+02,2.922605414550612513e-01,2.922605017298682273e-01
1.029000000000000057e+02,2.922605414419597869e-01,2.922605019708952034e-01
1.029500000000000028e+02,2.922605414330520235e-01,2.922605022103424433e-01
1.030000000000000000e+02,2.922605414283926395e-01,2.922605024482129998e-01
1.030500000000000114e+02,2.922605414279637603e-01,2.922605026845129794e-01
1.031000000000000085e+02,2.922605414316776229e-01,2.922605029192517079e-01
1.031500000000000057e+02,2.922605414393807943e-01,2.922605031524414532e-01
1.032000000000000028e+02,2.922605414508591126e-01,2.922605033840974254e-01
1.032500000000000000e+02,2.922605414658431822e-01,2.922605036142374990e-01
1.033000000000000114e+02,2.922605414840149241e-01,2.922605038428818802e-01
1.033500000000000085e+02,2.922605415050140154e-01,2.922605040700527734e-01
1.034000000000000057e+02,2.922605415284453834e-01,2.922605042957743815e-01
1.034500000000000028e+02,2.922605415538864770e-01,2.922605045200719065e-01
1.035000000000000000e+02,2.922605415808948726e-01,2.922605047429718272e-01
1.035500000000000114e+02,2.922605416090159336e-01,2.922605049645008446e-01
1.036000000000000085e+02,2.922605416377904164e-01,2.922605051846860480e-01
1.036500000000000057e+02,2.922605416667618528e-01,2.922605054035540828e-01
1.037000000000000028e+02,2.922605416954835444e-01,2.922605056211309837e-01
1.037500000000000000e+02,2.922605417235255021e-01,2.922605058374417308e-01
1.038000000000000114e+02,2.922605417504807179e-01,2.922605060525099163e-01
1.038500000000000085e+02,2.922605417759708279e-01,2.922605062663574671e-01
1.039000000000000057e+02,2.922605417996512189e-01,2.922605064790044227e-01
1.039500000000000028e+02,2.922605418212157469e-01,2.922605066904686022e-01
1.040000000000000000e+02,2.922605418404004562e-01,2.922605069007655487e-01
1.040500000000000114e+02,2.922605418569862445e-01,2.922605071099085294e-01
1.041000000000000085e+02,2.922605418708015823e-01,2.922605073179082025e-01
1.041500000000000057e+02,2.922605418817234568e-01,2.922605075247728390e-01
1.042000000000000028e+02,2.922605418896782603e-01,2.922605077305082677e-01
1.042500000000000000e+02,2.922605418946413458e-01,2.922605079351180968e-01
1.043000000000000114e+02,2.922605418966362500e-01,2.922605081386036030e-01
1.043500000000000085e+02,2.922605418957327506e-01,2.922605083409642868e-01
1.044000000000000057e+02,2.922605418920444786e-01,2.922605085421976501e-01
1.044500000000000028e+02,2.922605418857260329e-01,2.922605087422999182e-01
1.045000000000000000e+02,2.922605418769690377e-01,2.922605089412659285e-01
1.045500000000000114e+02,2.922605418659984244e-01,2.922605091390895748e-01
1.046000000000000085e+02,2.922605418530677124e-01,2.922605093357641959e-01
1.046500000000000057e+02,2.922605418384543463e-01,2.922605095312827417e-01
1.047000000000000028e+02,2.922605418224545892e-01,2.922605097256379958e-01
1.047500000000000000e+02,2.922605418053785264e-01,2.922605099188232969e-01
1.048000000000000114e+02,2.922605417875447920e-01,2.922605101108322057e-01
1.048500000000000085e+02,2.922605417692756280e-01,2.922605103016592820e-01
1.049000000000000057e+02,2.922605417508917780e-01,2.922605104913000851e-01
1.049500000000000028e+02,2.922605417327076571e-01,2.922605106797513952e-01
1.050000000000000000e+02,2.922605417150270224e-01,2.922605108670114915e-01
1.050500000000000114e+02,2.922605416981385873e-01,2.922605110530800410e-01
1.051000000000000085e+02,2.922605416823120250e-01,2.922605112379585424e-01
1.051500000000000057e+02,2.922605416677949708e-01,2.922605114216501598e-01
1.052000000000000028e+02,2.922605416548093582e-01,2.922605116041598339e-01
1.052500000000000000e+02,2.922605416435493098e-01,2.922605117854941148e-01
1.053000000000000114e+02,2.922605416341786388e-01,2.922605119656614403e-01
1.053500000000000085e+02,2.922605416268294620e-01,2.922605121446716359e-01
1.054000000000000057e+02,2.922605416216005891e-01,2.922605123225361923e-01
1.054500000000000028e+02,2.922605416185571903e-01,2.922605124992677661e-01
1.055000000000000000e+02,2.922605416177302406e-01,2.922605126748803461e-01
1.055500000000000114e+02,2.922605416191166872e-01,2.922605128493886428e-01
1.056000000000000085e+02,2.922605416226802810e-01,2.922605130228084214e-01
1.056500000000000057e+02,2.922605416283522994e-01,2.922605131951557800e-01
1.057000000000000028e+02,2.922605416360333774e-01,2.922605133664472610e-01
1.057500000000000000e+02,2.922605416455949512e-01,2.922605135366993512e-01
1.058000000000000114e+02,2.922605416568819225e-01,2.922605137059285374e-01
1.058500000000000085e+02,2.922605416697147684e-01,2.922605138741508624e-01
1.059000000000000057e+02,2.922605416838928161e-01,2.922605140413819802e-01
1.059500000000000028e+02,2.922605416991971850e-01,2.922605142076366569e-01
1.060000000000000000e+02,2.922605417153942287e-01,2.922605143729287702e-01
1.060500000000000114e+02,2.922605417322391430e-01,2.922605145372713098e-01
1.061000000000000085e+02,2.922605417494796298e-01,2.922605147006759885e-01
1.061500000000000057e+02,2.922605417668598382e-01,2.922605148631532979e-01
1.062000000000000028e+02,2.922605417841242503e-01,2.922605150247125083e-01
1.062500000000000000e+02,2.922605418010214562e-01,2.922605151853614469e-01
1.063000000000000114e+02,2.922605418173079839e-01,2.922605153451067195e-01
1.063500000000000085e+02,2.922605418327520188e-01,2.922605155039535996e-01
1.064000000000000057e+02,2.922605418471367900e-01,2.922605156619060840e-01
1.064500000000000028e+02,2.922605418602638450e-01,2.922605158189670038e-01
1.065000000000000000e+02,2.922605418719561587e-01,2.922605159751381354e-01
1.065500000000000114e+02,2.922605418820605205e-01,2.922605161304203114e-01
1.066000000000000085e+02,2.922605418904497543e-01,2.922605162848135874e-01
1.066500000000000057e+02,2.922605418970248836e-01,2.922605164383172416e-01
1.067000000000000028e+02,2.922605419017160200e-01,2.922605165909300529e-01
1.067500000000000000e+02,2.922605419044836950e-01,2.922605167426506334e-01
1.068000000000000114e+02,2.922605419053190823e-01,2.922605168934771513e-01
1.068500000000000085e+02,2.922605419042439423e-01,2.922605170434078858e-01
1.069000000000000057e+02,2.922605419013102335e-01,2.922605171924412826e-01
1.069500000000000028e+02,2.922605418965991131e-01,2.922605173405760093e-01
1.070000000000000000e+02,2.922605418902193275e-01,2.922605174878111223e-01
1.070500000000000114e+02,2.922605418823055468e-01,2.922605176341462330e-01
1.071000000000000085e+02,2.922605418730161442e-01,2.922605177795816744e-01
1.071500000000000057e+02,2.922605418625303653e-01,2.922605179241183349e-01
1.072000000000000028e+02,2.922605418510458297e-01,2.922605180677581016e-01
1.072500000000000000e+02,2.922605418387748677e-01,2.922605182105034172e-01
1.073000000000000114e+02,2.922605418259414667e-01,2.922605183523578898e-01
1.073500000000000085e+02,2.922605418127774968e-01,2.922605184933256828e-01
1.074000000000000057e+02,2.922605417995192689e-01,2.922605186334120142e-01
1.074500000000000028e+02,2.922605417864034827e-01,2.922605187726228237e-01
1.075000000000000000e+02,2.922605417736634514e-01,2.922605189109647728e-01
1.075500000000000114e+02,2.922605417615257717e-01,2.922605190484451887e-01
1.076000000000000085e+02,2.922605417502061598e-01,2.922605191850721207e-01
1.076500000000000057e+02,2.922605417399062877e-01,2.922605193208538399e-01
1.077000000000000028e+02,2.922605417308103415e-01,2.922605194557992836e-01
1.077500000000000000e+02,2.922605417230821900e-01,2.922605195899175556e-01
1.078000000000000114e+02,2.922605417168623321e-01,2.922605197232179264e-01
1.078500000000000085e+02,2.922605417122659532e-01,2.922605198557097217e-01
1.079000000000000057e+02,2.922605417093804281e-01,2.922605199874022119e-01
1.079500000000000028e+02,2.922605417082643764e-01,2.922605201183046120e-01
1.080000000000000000e+02,2.922605417089459423e-01,2.922605202484256925e-01
1.080500000000000114e+02,2.922605417114227944e-01,2.922605203777741134e-01
1.081000000000000085e+02,2.922605417156616814e-01,2.922605205063580347e-01
1.081500000000000057e+02,2.922605417215989876e-01,2.922605206341850614e-01
1.082000000000000028e+02,2.922605417291419538e-01,2.922605207612624656e-01
1.082500000000000000e+02,2.922605417381697324e-01,2.922605208875967975e-01
1.083000000000000114e+02,2.922605417485357182e-01,2.922605210131941078e-01
1.083500000000000085e+02,2.922605417600701583e-01,2.922605211380599477e-01
1.084000000000000057e+02,2.922605417725826493e-01,2.922605212621991466e-01
1.084500000000000028e+02,2.922605417858658017e-01,2.922605213856162010e-01
1.085000000000000000e+02,2.922605417996989585e-01,2.922605215083148300e-01
1.085500000000000114e+02,2.922605418138518041e-01,2.922605216302985864e-01
1.086000000000000085e+02,2.922605418280888046e-01,2.922605217515704124e-01
1.086500000000000057e+02,2.922605418421732049e-01,2.922605218721329168e-01
1.087000000000000028e+02,2.922605418558716917e-01,2.922605219919885422e-01
1.087500000000000000e+02,2.922605418689582235e-01,2.922605221111393980e-01
1.088000000000000114e+02,2.922605418812184164e-01,2.922605222295874272e-01
1.088500000000000085e+02,2.922605418924535403e-01,2.922605223473346281e-01
1.089000000000000057e+02,2.922605419024838502e-01,2.922605224643828326e-01
1.089500000000000028e+02,2.922605419111521941e-01,2.922605225807340390e-01
1.090000000000000000e+02,2.922605419183265663e-01,2.922605226963902458e-01
1.090500000000000114e+02,2.922605419239027169e-01,2.922605228113537290e-01
1.091000000000000085e+02,2.922605419278058725e-01,2.922605229256268200e-01
1.091500000000000057e+02,2.922605419299919571e-01,2.922605230392121278e-01
1.092000000000000028e+02,2.922605419304483143e-01,2.922605231521125391e-01
1.092500000000000000e+02,2.922605419291939288e-01,2.922605232643311624e-01
1.093000000000000114e+02,2.922605419262787052e-01,2.922605233758713839e-01
1.093500000000000085e+02,2.922605419217824130e-01,2.922605234867368118e-01
1.094000000000000057e+02,2.922605419158130768e-01,2.922605235969314430e-01
1.094500000000000028e+02,2.922605419085048117e-01,2.922605237064592743e-01
1.095000000000000000e+02,2.922605419000151028e-01,2.922605238153247464e-01
1.095500000000000114e+02,2.922605418905215857e-01,2.922605239235323005e-01
1.096000000000000085e+02,2.922605418802189936e-01,2.922605240310865438e-01
1.096500000000000057e+02,2.922605418693149937e-01,2.922605241379922503e-01
1.097000000000000028e+02,2.922605418580265235e-01,2.922605242442541940e-01
1.097500000000000000e+02,2.922605418465755722e-01,2.922605243498771488e-01
1.098000000000000114e+02,2.922605418351850171e-01,2.922605244548659442e-01
1.098500000000000085e+02,2.922605418240746267e-01,2.922605245592252432e-01
1.099000000000000057e+02,2.922605418134568422e-01,2.922605246629597087e-01
1.099500000000000028e+02,2.922605418035331137e-01,2.922605247660737815e-01
1.100000000000000000e+02,2.922605417944901252e-01,2.922605248685718471e-01
1.100500000000000114e+02,2.922605417864964639e-01,2.922605249704580688e-01
1.101000000000000085e+02,2.922605417796997895e-01,2.922605250717364989e-01
1.101500000000000057e+02,2.922605417742241696e-01,2.922605251724108566e-01
1.102000000000000028e+02,2.922605417701681363e-01,2.922605252724848057e-01
1.102500000000000000e+02,2.922605417676028550e-01,2.922605253719618434e-01
1.103000000000000114e+02,2.922605417665713468e-01,2.922605254708451339e-01
1.103500000000000085e+02,2.922605417670876560e-01,2.922605255691378967e-01
1.104000000000000057e+02,2.922605417691372387e-01,2.922605256668430185e-01
1.104500000000000028e+02,2.922605417726770183e-01,2.922605257639634968e-01
1.105000000000000000e+02,2.922605417776368841e-01,2.922605258605019962e-01
1.105500000000000114e+02,2.922605417839210240e-01,2.922605259564612923e-01
1.106000000000000085e+02,2.922605417914101444e-01,2.922605260518441606e-01
1.106500000000000057e+02,2.922605417999636912e-01,2.922605261466533211e-01
1.107000000000000028e+02,2.922605418094229024e-01,2.922605262408915494e-01
1.107500000000000000e+02,2.922605418196138616e-01,2.922605263345616766e-01
1.108000000000000114e+02,2.922605418303509395e-01,2.922605264276666448e-01
1.108500000000000085e+02,2.922605418414405132e-01,2.922605265202095626e-01
1.109000000000000057e+02,2.922605418526844634e-01,2.922605266121935941e-01
1.109500000000000028e+02,2.922605418638841712e-01,2.922605267036220145e-01
1.110000000000000000e+02,2.922605418748442374e-01,2.922605267944984320e-01
1.110500000000000114e+02,2.922605418853760351e-01,2.922605268848264548e-01
1.111000000000000085e+02,2.922605418953010958e-01,2.922605269746099133e-01
1.111500000000000057e+02,2.922605419044547181e-01,2.922605270638526931e-01
1.112000000000000028e+02,2.922605419126884652e-01,2.922605271525589576e-01
1.112500000000000000e+02,2.922605419198731069e-01,2.922605272407328703e-01
1.113000000000000114e+02,2.922605419259006188e-01,2.922605273283787053e-01
1.113500000000000085e+02,2.922605419306859020e-01,2.922605274155007926e-01
1.114000000000000057e+02,2.922605419341682831e-01,2.922605275021036286e-01
1.114500000000000028e+02,2.922605419363120127e-01,2.922605275881914877e-01
1.115000000000000000e+02,2.922605419371068214e-01,2.922605276737688107e-01
1.115500000000000114e+02,2.922605419365676971e-01,2.922605277588398165e-01
1.116000000000000085e+02,2.922605419347339972e-01,2.922605278434087794e-01
1.116500000000000057e+02,2.922605419316686159e-01,2.922605279274796963e-01
1.117000000000000028e+02,2.922605419274563188e-01,2.922605280110565640e-01
1.117500000000000000e+02,2.922605419222017442e-01,2.922605280941430461e-01
1.118000000000000114e+02,2.922605419160271834e-01,2.922605281767426955e-01
1.118500000000000085e+02,2.922605419090699153e-01,2.922605282588587872e-01
1.119000000000000057e+02,2.922605419014795425e-01,2.922605283404944299e-01
1.119500000000000028e+02,2.922605418934149379e-01,2.922605284216523991e-01
1.120000000000000000e+02,2.922605418850409142e-01,2.922605285023353039e-01
1.120500000000000114e+02,2.922605418765253371e-01,2.922605285825454202e-01
1.121000000000000085e+02,2.922605418680359057e-01,2.922605286622848020e-01
1.121500000000000057e+02,2.922605418597368221e-01,2.922605287415553921e-01
1.122000000000000028e+02,2.922605418517861264e-01,2.922605288203587448e-01
1.122500000000000000e+02,2.922605418443325331e-01,2.922605288986964145e-01
1.123000000000000114e+02,2.922605418375131547e-01,2.922605289765696224e-01
1.123500000000000085e+02,2.922605418314509484e-01,2.922605290539795897e-01
1.124000000000000057e+02,2.922605418262528842e-01,2.922605291309273712e-01
1.124500000000000028e+02,2.922605418220080020e-01,2.922605292074140770e-01
1.125000000000000000e+02,2.922605418187863013e-01,2.922605292834407065e-01
1.125500000000000114e+02,2.922605418166376312e-01,2.922605293590082032e-01
1.126000000000000085e+02,2.922605418155911905e-01,2.922605294341177884e-01
1.126500000000000057e+02,2.922605418156554169e-01,2.922605295087706279e-01
1.127000000000000028e+02,2.922605418168179869e-01,2.922605295829680538e-01
1.127500000000000000e+02,2.922605418190464821e-01,2.922605296567115096e-01
1.128000000000000114e+02,2.922605418222893880e-01,2.922605297300026606e-01
1.128500000000000085e+02,2.922605418264773713e-01,2.922605298028434495e-01
1.129000000000000057e+02,2.922605418315246117e-01,2.922605298752359859e-01
1.129500000000000028e+02,2.922605418373311337e-01,2.922605299471826013e-01
1.130000000000000000e+02,2.922605418437843605e-01,2.922605300186859600e-01
1.130500000000000114e+02,2.922605418507617792e-01,2.922605300897488934e-01
1.131000000000000085e+02,2.922605418581332160e-01,2.922605301603745653e-01
1.131500000000000057e+02,2.922605418657634457e-01,2.922605302305663622e-01
1.132000000000000028e+02,2.922605418735148564e-01,2.922605303003278365e-01
1.132500000000000000e+02,2.922605418812497247e-01,2.922605303696628187e-01
1.133000000000000114e+02,2.922605418888332696e-01,2.922605304385753056e-01
1.133500000000000085e+02,2.922605418961357615e-01,2.922605305070694048e-01
1.134000000000000057e+02,2.922605419030349649e-01,2.922605305751495020e-01
1.134500000000000028e+02,2.922605419094182477e-01,2.922605306428198157e-01
1.135000000000000000e+02,2.922605419151847461e-01,2.922605307100847871e-01
1.135500000000000114e+02,2.922605419202466970e-01,2.922605307769489125e-01
1.136000000000000085e+02,2.922605419245311587e-01,2.922605308434164106e-01
1.136500000000000057e+02,2.922605419279808436e-01,2.922605309094916670e-01
1.137000000000000028e+02,2.922605419305551733e-01,2.922605309751788449e-01
1.137500000000000000e+02,2.922605419322304443e-01,2.922605310404819412e-01
1.138000000000000114e+02,2.922605419330002730e-01,2.922605311054047861e-01
1.138500000000000085e+02,2.922605419328750398e-01,2.922605311699509878e-01
1.139000000000000057e+02,2.922605419318817233e-01,2.922605312341239880e-01
1.139500000000000028e+02,2.922605419300626228e-01,2.922605312979267844e-01
1.140000000000000000e+02,2.922605419274746930e-01,2.922605313613622080e-01
1.140500000000000114e+02,2.922605419241878777e-01,2.922605314244327568e-01
1.141000000000000085e+02,2.922605419202836674e-01,2.922605314871407067e-01
1.141500000000000057e+02,2.922605419158531559e-01,2.922605315494878897e-01
1.142000000000000028e+02,2.922605419109952640e-01,2.922605316114759155e-01
1.142500000000000000e+02,2.922605419058147969e-01,2.922605316731061165e-01
1.143000000000000114e+02,2.922605419004200011e-01,2.922605317343796028e-01
1.143500000000000085e+02,2.922605418949208445e-01,2.922605317952970960e-01
1.144000000000000057e+02,2.922605418894266838e-01,2.922605318558592624e-01
1.144500000000000028e+02,2.922605418840442670e-01,2.922605319160664905e-01
1.145000000000000000e+02,2.922605418788759013e-01,2.922605319759191134e-01
1.145500000000000114e+02,2.922605418740173988e-01,2.922605320354172975e-01
1.146000000000000085e+02,2.922605418695568003e-01,2.922605320945611540e-01
1.146500000000000057e+02,2.922605418655725984e-01,2.922605321533507383e-01
1.147000000000000028e+02,2.922605418621327389e-01,2.922605322117862170e-01
1.147500000000000000e+02,2.922605418592933990e-01,2.922605322698677566e-01
1.148000000000000114e+02,2.922605418570984326e-01,2.922605323275956346e-01
1.148500000000000085e+02,2.922605418555787038e-01,2.922605323849702952e-01
1.149000000000000057e+02,2.922605418547518652e-01,2.922605324419922934e-01
1.149500000000000028e+02,2.922605418546224687e-01,2.922605324986624620e-01
1.150000000000000000e+02,2.922605418551820766e-01,2.922605325549818001e-01
1.150500000000000114e+02,2.922605418564097612e-01,2.922605326109515844e-01
1.151000000000000085e+02,2.922605418582728265e-01,2.922605326665734249e-01
1.151500000000000057e+02,2.922605418607276406e-01,2.922605327218490423e-01
1.152000000000000028e+02,2.922605418637208019e-01,2.922605327767805461e-01
1.152500000000000000e+02,2.922605418671904154e-01,2.922605328313703232e-01
1.153000000000000114e+02,2.922605418710671477e-01,2.922605328856209828e-01
1.153500000000000085e+02,2.922605418752761142e-01,2.922605329395353002e-01
1.154000000000000057e+02,2.922605418797379895e-01,2.922605329931164952e-01
1.154500000000000028e+02,2.922605418843708391e-01,2.922605330463677320e-01
1.155000000000000000e+02,2.922605418890916740e-01,2.922605330992925632e-01
1.155500000000000114e+02,2.922605418938177824e-01,2.922605331518944860e-01
1.156000000000000085e+02,2.922605418984685621e-01,2.922605332041772752e-01
1.156500000000000057e+02,2.922605419029667417e-01,2.922605332561446501e-01
1.157000000000000028e+02,2.922605419072396016e-01,2.922605333078003853e-01
1.157500000000000000e+02,2.922605419112206393e-01,2.922605333591482557e-01
1.158000000000000114e+02,2.922605419148500139e-01,2.922605334101919250e-01
1.158500000000000085e+02,2.922605419180760444e-01,2.922605334609350569e-01
1.159000000000000057e+02,2.922605419208555988e-01,2.922605335113810932e-01
1.159500000000000028e+02,2.922605419231545931e-01,2.922605335615333644e-01
1.160000000000000000e+02,2.922605419249488246e-01,2.922605336113949792e-01
1.160500000000000114e+02,2.922605419262235271e-01,2.922605336609688798e-01
1.161000000000000085e+02,2.922605419269738714e-01,2.922605337102577305e-01
1.161500000000000057e+02,2.922605419272045757e-01,2.922605337592639185e-01
1.162000000000000028e+02,2.922605419269295735e-01,2.922605338079896087e-01
1.162500000000000000e+02,2.922605419261714021e-01,2.922605338564366328e-01
1.163000000000000114e+02,2.922605419249607595e-01,2.922605339046067119e-01
1.163500000000000085e+02,2.922605419233354485e-01,2.922605339525011225e-01
1.164000000000000057e+02,2.922605419213397671e-01,2.922605340001209751e-01
1.164500000000000028e+02,2.922605419190232312e-01,2.922605340474671576e-01
1.165000000000000000e+02,2.922605419164397422e-01,2.922605340945403363e-01
1.165500000000000114e+02,2.922605419136462546e-01,2.922605341413409552e-01
1.166000000000000085e+02,2.922605419107019431e-01,2.922605341878692919e-01
1.166500000000000057e+02,2.922605419076667599e-01,2.922605342341255685e-01
1.167000000000000028e+02,2.922605419046007125e-01,2.922605342801098960e-01
1.167500000000000000e+02,2.922605419015623096e-01,2.922605343258222188e-01
1.168000000000000114e+02,2.922605418986080617e-01,2.922605343712625925e-01
1.168500000000000085e+02,2.922605418957910928e-01,2.922605344164309615e-01
1.169000000000000057e+02,2.922605418931608079e-01,2.922605344613273815e-01
1.169500000000000028e+02,2.922605418907615049e-01,2.922605345059519633e-01
1.170000000000000000e+02,2.922605418886324857e-01,2.922605345503049845e-01
1.170500000000000114e+02,2.922605418868069460e-01,2.922605345943866673e-01
1.171000000000000085e+02,2.922605418853118087e-01,2.922605346381976221e-01
1.171500000000000057e+02,2.922605418841675573e-01,2.922605346817384042e-01
1.172000000000000028e+02,2.922605418833880142e-01,2.922605347250099572e-01
1.172500000000000000e+02,2.922605418829801183e-01,2.922605347680133359e-01
1.173000000000000114e+02,2.922605418829443691e-01,2.922605348107497059e-01
1.173500000000000085e+02,2.922605418832748270e-01,2.922605348532205660e-01
1.174000000000000057e+02,2.922605418839593350e-01,2.922605348954275817e-01
1.174500000000000028e+02,2.922605418849801850e-01,2.922605349373725847e-01
1.175000000000000000e+02,2.922605418863143401e-01,2.922605349790576290e-01
1.175500000000000114e+02,2.922605418879340444e-01,2.922605350204849906e-01
1.176000000000000085e+02,2.922605418898074903e-01,2.922605350616568898e-01
1.176500000000000057e+02,2.922605418918995390e-01,2.922605351025759357e-01
1.177000000000000028e+02,2.922605418941721656e-01,2.922605351432446263e-01
1.177500000000000000e+02,2.922605418965854573e-01,2.922605351836657372e-01
1.178000000000000114e+02,2.922605418990981141e-01,2.922605352238419330e-01
1.178500000000000085e+02,2.922605419016682249e-01,2.922605352637759335e-01
1.179000000000000057e+02,2.922605419042542119e-01,2.922605353034705700e-01
1.179500000000000028e+02,2.922605419068151633e-01,2.922605353429285069e-01
1.180000000000000000e+02,2.922605419093116108e-01,2.922605353821524088e-01
1.180500000000000114e+02,2.922605419117063619e-01,2.922605354211449402e-01
1.181000000000000085e+02,2.922605419139646665e-01,2.922605354599084881e-01
1.181500000000000057e+02,2.922605419160551610e-01,2.922605354984454951e-01
1.182000000000000028e+02,2.922605419179498676e-01,2.922605355367581259e-01
1.182500000000000000e+02,2.922605419196248056e-01,2.922605355748485456e-01
1.183000000000000114e+02,2.922605419210603239e-01,2.922605356127186416e-01
1.183500000000000085e+02,2.922605419222412126e-01,2.922605356503700791e-01
1.184000000000000057e+02,2.922605419231567581e-01,2.922605356878045790e-01
1.184500000000000028e+02,2.922605419238010205e-01,2.922605357250234182e-01
1.185000000000000000e+02,2.922605419241725566e-01,2.922605357620279287e-01
1.185500000000000114e+02,2.922605419242745861e-01,2.922605357988191099e-01
1.186000000000000085e+02,2.922605419241145475e-01,2.922605358353979055e-01
1.186500000000000057e+02,2.922605419237040425e-01,2.922605358717650925e-01
1.187000000000000028e+02,2.922605419230586143e-01,2.922605359079213372e-01
1.187500000000000000e+02,2.922605419221971368e-01,2.922605359438671391e-01
1.188000000000000114e+02,2.922605419211415367e-01,2.922605359796029423e-01
1.188500000000000085e+02,2.922605419199164056e-01,2.922605360151291909e-01
1.189000000000000057e+02,2.922605419185485554e-01,2.922605360504461625e-01
1.189500000000000028e+02,2.922605419170664076e-01,2.922605360855541345e-01
1.190000000000000000e+02,2.922605419154994943e-01,2.922605361204533292e-01
1.190500000000000114e+02,2.922605419138780136e-01,2.922605361551441905e-01
1.191000000000000085e+02,2.922605419122323300e-01,2.922605361896268295e-01
1.191500000000000057e+02,2.922605419105925306e-01,2.922605362239018012e-01
1.192000000000000028e+02,2.922605419089876477e-01,2.922605362579693833e-01
1.192500000000000000e+02,2.922605419074457145e-01,2.922605362918300753e-01
1.193000000000000114e+02,2.922605419059928766e-01,2.922605363254845434e-01
1.193500000000000085e+02,2.922605419046532815e-01,2.922605363589333982e-01
1.194000000000000057e+02,2.922605419034486895e-01,2.922605363921774724e-01
1.194500000000000028e+02,2.922605419023980855e-01,2.922605364252175986e-01
1.195000000000000000e+02,2.922605419015176786e-01,2.922605364580548315e-01
1.195500000000000114e+02,2.922605419008204586e-01,2.922605364906902259e-01
1.196000000000000085e+02,2.922605419003161398e-01,2.922605365231251140e-01
1.196500000000000057e+02,2.922605419000112725e-01,2.922605365553607726e-01
1.197000000000000028e+02,2.922605418999089655e-01,2.922605365873985894e-01
1.197500000000000000e+02,2.922605419000089411e-01,2.922605366192401743e-01
1.198000000000000114e+02,2.922605419003077576e-01,2.922605366508870817e-01
1.198500000000000085e+02,2.922605419007988092e-01,2.922605366823410322e-01
1.199000000000000057e+02,2.922605419014726036e-01,2.922605367136036914e-01
1.199500000000000028e+02,2.922605419023167617e-01,2.922605367446768354e-01
1.200000000000000000e+02,2.922605419033166285e-01,2.922605367755622408e-01
1.200500000000000114e+02,2.922605419044550512e-01,2.922605368062617393e-01
1.201000000000000085e+02,2.922605419057131559e-01,2.922605368367771628e-01
1.201500000000000057e+02,2.922605419070704036e-01,2.922605368671102322e-01
1.202000000000000028e+02,2.922605419085050338e-01,2.922605368972627238e-01
1.202500000000000000e+02,2.922605419099943980e-01,2.922605369272363585e-01
1.203000000000000114e+02,2.922605419115154035e-01,2.922605369570328016e-01
1.203500000000000085e+02,2.922605419130447357e-01,2.922605369866535518e-01
1.204000000000000057e+02,2.922605419145594130e-01,2.922605370161002747e-01
1.204500000000000028e+02,2.922605419160369533e-01,2.922605370453743023e-01
1.205000000000000000e+02,2.922605419174559294e-01,2.922605370744770226e-01
1.205500000000000114e+02,2.922605419187960241e-01,2.922605371034097121e-01
1.206000000000000085e+02,2.922605419200386412e-01,2.922605371321734813e-01
1.206500000000000057e+02,2.922605419211669608e-01,2.922605371607695512e-01
1.207000000000000028e+02,2.922605419221662171e-01,2.922605371891988102e-01
1.207500000000000000e+02,2.922605419230240309e-01,2.922605372174621463e-01
1.208000000000000114e+02,2.922605419237304103e-01,2.922605372455605588e-01
1.208500000000000085e+02,2.922605419242779168e-01,2.922605372734946583e-01
1.209000000000000057e+02,2.922605419246617764e-01,2.922605373012651664e-01
1.209500000000000028e+02,2.922605419248799907e-01,2.922605373288728048e-01
1.210000000000000000e+02,2.922605419249332259e-01,2.922605373563181286e-01
1.210500000000000114e+02,2.922605419248247016e-01,2.922605373836016929e-01
1.211000000000000085e+02,2.922605419245603575e-01,2.922605374107239973e-01
1.211500000000000057e+02,2.922605419241484648e-01,2.922605374376855969e-01
1.212000000000000028e+02,2.922605419235995705e-01,2.922605374644870468e-01
1.212500000000000000e+02,2.922605419229262758e-01,2.922605374911287357e-01
1.213000000000000114e+02,2.922605419221431244e-01,2.922605375176112741e-01
1.213500000000000085e+02,2.922605419212659927e-01,2.922605375439351616e-01
1.214000000000000057e+02,2.922605419203123667e-01,2.922605375701009534e-01
1.214500000000000028e+02,2.922605419193005649e-01,2.922605375961092600e-01
1.215000000000000000e+02,2.922605419182496278e-01,2.922605376219607476e-01
1.215500000000000114e+02,2.922605419171789842e-01,2.922605376476560823e-01
1.216000000000000085e+02,2.922605419161081186e-01,2.922605376731959304e-01
1.216500000000000057e+02,2.922605419150564043e-01,2.922605376985811243e-01
1.217000000000000028e+02,2.922605419140425487e-01,2.922605377238124413e-01
1.217500000000000000e+02,2.922605419130843707e-01,2.922605377488908251e-01
1.218000000000000114e+02,2.922605419121986903e-01,2.922605377738171084e-01
1.218500000000000085e+02,2.922605419114008840e-01,2.922605377985922903e-01
1.219000000000000057e+02,2.922605419107047187e-01,2.922605378232173146e-01
1.219500000000000028e+02,2.922605419101221846e-01,2.922605378476932914e-01
1.220000000000000000e+02,2.922605419096632740e-01,2.922605378720212199e-01
1.220500000000000114e+02,2.922605419093357582e-01,2.922605378962022105e-01
1.221000000000000085e+02,2.922605419091452439e-01,2.922605379202373177e-01
1.221500000000000057e+02,2.922605419090950063e-01,2.922605379441277074e-01
1.222000000000000028e+02,2.922605419091858781e-01,2.922605379678744897e-01
1.222500000000000000e+02,2.922605419094164714e-01,2.922605379914788304e-01
1.223000000000000114e+02,2.922605419097830115e-01,2.922605380149417287e-01
1.223500000000000085e+02,2.922605419102794477e-01,2.922605380382644058e-01
1.224000000000000057e+02,2.922605419108976199e-01,2.922605380614478610e-01
1.224500000000000028e+02,2.922605419116274250e-01,2.922605380844931489e-01
1.225000000000000000e+02,2.922605419124568726e-01,2.922605381074014352e-01
1.225500000000000114e+02,2.922605419133725291e-01,2.922605381301735528e-01
1.226000000000000085e+02,2.922605419143593508e-01,2.922605381528106117e-01
1.226500000000000057e+02,2.922605419154014617e-01,2.922605381753135556e-01
1.227000000000000028e+02,2.922605419164819862e-01,2.922605381976832173e-01
1.227500000000000000e+02,2.922605419175834940e-01,2.922605382199204849e-01
1.228000000000000114e+02,2.922605419186883324e-01,2.922605382420262465e-01
1.228500000000000085e+02,2.922605419197790710e-01,2.922605382640012794e-01
1.229000000000000057e+02,2.922605419208383348e-01,2.922605382858464163e-01
1.229500000000000028e+02,2.922605419218496925e-01,2.922605383075623231e-01
1.230000000000000000e+02,2.922605419227974344e-01,2.922605383291498327e-01
1.230500000000000114e+02,2.922605419236671831e-01,2.922605383506095000e-01
1.231000000000000085e+02,2.922605419244458935e-01,2.922605383719421579e-01
1.231500000000000057e+02,2.922605419251223524e-01,2.922605383931484169e-01
1.232000000000000028e+02,2.922605419256870674e-01,2.922605384142288876e-01
1.232500000000000000e+02,2.922605419261325999e-01,2.922605384351842361e-01
1.233000000000000114e+02,2.922605419264535653e-01,2.922605384560151287e-01
1.233500000000000085e+02,2.922605419266469107e-01,2.922605384767221759e-01
1.234000000000000057e+02,2.922605419267118032e-01,2.922605384973059883e-01
1.234500000000000028e+02,2.922605419266496307e-01,2.922605385177671766e-01
1.235000000000000000e+02,2.922605419264640014e-01,2.922605385381064624e-01
1.235500000000000114e+02,2.922605419261606330e-01,2.922605385583244564e-01
1.236000000000000085e+02,2.922605419257473525e-01,2.922605385784217691e-01
1.236500000000000057e+02,2.922605419252337633e-01,2.922605385983990667e-01
1.237000000000000028e+02,2.922605419246311897e-01,2.922605386182569598e-01
1.237500000000000000e+02,2.922605419239523994e-01,2.922605386379962256e-01
1.238000000000000114e+02,2.922605419232114365e-01,2.922605386576174746e-01
1.238500000000000085e+02,2.922605419224231782e-01,2.922605386771213731e-01
1.239000000000000057e+02,2.922605419216033340e-01,2.922605386965086427e-01
1.239500000000000028e+02,2.922605419207680022e-01,2.922605387157798940e-01
1.240000000000000000e+02,2.922605419199333365e-01,2.922605387349359041e-01
1.240500000000000114e+02,2.922605419191153242e-01,2.922605387539773392e-01
1.241000000000000085e+02,2.922605419183294528e-01,2.922605387729049209e-01
1.241500000000000057e+02,2.922605419175906549e-01,2.922605387917192599e-01
1.242000000000000028e+02,2.922605419169125862e-01,2.922605388104210777e-01
1.242500000000000000e+02,2.922605419163079032e-01,2.922605388290110962e-01
1.243000000000000114e+02,2.922605419157876527e-01,2.922605388474899257e-01
1.243500000000000085e+02,2.922605419153614381e-01,2.922605388658582881e-01
1.244000000000000057e+02,2.922605419150368089e-01,2.922605388841168494e-01
1.244500000000000028e+02,2.922605419148195938e-01,2.922605389022662203e-01
1.245000000000000000e+02,2.922605419147136230e-01,2.922605389203071224e-01
1.245500000000000114e+02,2.922605419147205064e-01,2.922605389382401664e-01
1.246000000000000085e+02,2.922605419148400219e-01,2.922605389560659628e-01
1.246500000000000057e+02,2.922605419150697825e-01,2.922605389737851778e-01
1.247000000000000028e+02,2.922605419154054029e-01,2.922605389913984220e-01
1.247500000000000000e+02,2.922605419158406659e-01,2.922605390089063060e-01
1.248000000000000114e+02,2.922605419163676888e-01,2.922605390263094960e-01
1.248500000000000085e+02,2.922605419169769236e-01,2.922605390436085471e-01
1.249000000000000057e+02,2.922605419176573793e-01,2.922605390608040699e-01
1.249500000000000028e+02,2.922605419183970099e-01,2.922605390778967305e-01
1.250000000000000000e+02,2.922605419191827703e-01,2.922605390948870840e-01
1.250500000000000114e+02,2.922605419200009491e-01,2.922605391117757967e-01
1.251000000000000085e+02,2.922605419208372801e-01,2.922605391285634790e-01
1.251500000000000057e+02,2.922605419216774969e-01,2.922605391452507417e-01
1.252000000000000028e+02,2.922605419225073331e-01,2.922605391618381399e-01
1.252500000000000000e+02,2.922605419233128554e-01,2.922605391783263951e-01
1.253000000000000114e+02,2.922605419240807412e-01,2.922605391947161180e-01
1.253500000000000085e+02,2.922605419247986669e-01,2.922605392110079192e-01
1.254000000000000057e+02,2.922605419254550863e-01,2.922605392272024094e-01
1.254500000000000028e+02,2.922605419260400073e-01,2.922605392433003102e-01
1.255000000000000000e+02,2.922605419265446591e-01,2.922605392593021767e-01
1.255500000000000114e+02,2.922605419269619365e-01,2.922605392752086750e-01
1.256000000000000085e+02,2.922605419272864546e-01,2.922605392910204714e-01
1.256500000000000057e+02,2.922605419275144945e-01,2.922605393067382318e-01
1.257000000000000028e+02,2.922605419276441685e-01,2.922605393223624559e-01
1.257500000000000000e+02,2.922605419276754768e-01,2.922605393378938654e-01
1.258000000000000114e+02,2.922605419276101957e-01,2.922605393533330709e-01
1.258500000000000085e+02,2.922605419274518224e-01,2.922605393686806829e-01
1.259000000000000057e+02,2.922605419272054639e-01,2.922605393839373122e-01
1.259500000000000028e+02,2.922605419268778371e-01,2.922605393991035139e-01
1.260000000000000000e+02,2.922605419264769355e-01,2.922605394141798429e-01
1.260500000000000114e+02,2.922605419260121407e-01,2.922605394291668546e-01
1.261000000000000085e+02,2.922605419254936110e-01,2.922605394440651594e-01
1.261500000000000057e+02,2.922605419249326153e-01,2.922605394588752015e-01
1.262000000000000028e+02,2.922605419243406999e-01,2.922605394735975914e-01
1.262500000000000000e+02,2.922605419237301327e-01,2.922605394882327179e-01
1.263000000000000114e+02,2.922605419231130153e-01,2.922605395027811359e-01
1.263500000000000085e+02,2.922605419225015599e-01,2.922605395172432341e-01
1.264000000000000057e+02,2.922605419219076461e-01,2.922605395316195676e-01
1.264500000000000028e+02,2.922605419213425981e-01,2.922605395459104694e-01
1.265000000000000000e+02,2.922605419208170185e-01,2.922605395601164391e-01
1.265500000000000114e+02,2.922605419203406774e-01,2.922605395742378098e-01
1.266000000000000085e+02,2.922605419199221233e-01,2.922605395882750812e-01
1.266500000000000057e+02,2.922605419195689613e-01,2.922605396022285862e-01
1.267000000000000028e+02,2.922605419192871867e-01,2.922605396160987690e-01
1.267500000000000000e+02,2.922605419190816289e-01,2.922605396298859626e-01
1.268000000000000114e+02,2.922605419189554521e-01,2.922605396435906666e-01
1.268500000000000085e+02,2.922605419189104325e-01,2.922605396572131586e-01
1.269000000000000057e+02,2.922605419189467924e-01,2.922605396707538827e-01
1.269500000000000028e+02,2.922605419190632547e-01,2.922605396842132830e-01
1.270000000000000000e+02,2.922605419192570997e-01,2.922605396975917480e-01
1.270500000000000114e+02,2.922605419195241638e-01,2.922605397108896663e-01
1.271000000000000085e+02,2.922605419198591736e-01,2.922605397241075376e-01
1.271500000000000057e+02,2.922605419202555233e-01,2.922605397372458058e-01
1.272000000000000028e+02,2.922605419207057187e-01,2.922605397503048597e-01
1.272500000000000000e+02,2.922605419212012667e-01,2.922605397632853097e-01
1.273000000000000114e+02,2.922605419217331746e-01,2.922605397761874890e-01
1.273500000000000085e+02,2.922605419222917833e-01,2.922605397890120082e-01
1.274000000000000057e+02,2.922605419228670454e-01,2.922605398017593115e-01
1.274500000000000028e+02,2.922605419234490243e-01,2.922605398144299538e-01
1.275000000000000000e+02,2.922605419240275615e-01,2.922605398270244903e-01
1.275500000000000114e+02,2.922605419245928871e-01,2.922605398395434206e-01
1.276000000000000085e+02,2.922605419251355086e-01,2.922605398519872999e-01
1.276500000000000057e+02,2.922605419256467107e-01,2.922605398643567387e-01
1.277000000000000028e+02,2.922605419261182780e-01,2.922605398766522367e-01
1.277500000000000000e+02,2.922605419265429938e-01,2.922605398888743489e-01
1.278000000000000114e+02,2.922605419269145854e-01,2.922605399010236860e-01
1.278500000000000085e+02,2.922605419272278904e-01,2.922605399131007475e-01
1.279000000000000057e+02,2.922605419274788008e-01,2.922605399251060887e-01
1.279500000000000028e+02,2.922605419276645411e-01,2.922605399370402091e-01
1.280000000000000000e+02,2.922605419277835570e-01,2.922605399489037192e-01
1.280500000000000114e+02,2.922605419278354599e-01,2.922605399606970633e-01
1.280999999999999943e+02,2.922605419278212491e-01,2.922605399724207964e-01
1.281500000000000057e+02,2.922605419277429228e-01,2.922605399840753071e-01
1.282000000000000171e+02,2.922605419276037564e-01,2.922605399956611505e-01
1.282500000000000000e+02,2.922605419274080796e-01,2.922605400071787707e-01
1.283000000000000114e+02,2.922605419271610550e-01,2.922605400186285007e-01
1.283499999999999943e+02,2.922605419268687887e-01,2.922605400300107847e-01
1.284000000000000057e+02,2.922605419265381088e-01,2.922605400413260668e-01
1.284500000000000171e+02,2.922605419261763426e-01,2.922605400525746799e-01
1.285000000000000000e+02,2.922605419257912618e-01,2.922605400637569018e-01
1.285500000000000114e+02,2.922605419253909154e-01,2.922605400748731763e-01
1.285999999999999943e+02,2.922605419249834635e-01,2.922605400859237257e-01
1.286500000000000057e+02,2.922605419245770664e-01,2.922605400969089384e-01
1.287000000000000171e+02,2.922605419241796620e-01,2.922605401078290366e-01
1.287500000000000000e+02,2.922605419237988555e-01,2.922605401186843532e-01
1.288000000000000114e+02,2.922605419234418078e-01,2.922605401294751104e-01
1.288499999999999943e+02,2.922605419231150692e-01,2.922605401402015857e-01
1.289000000000000057e+02,2.922605419228245238e-01,2.922605401508640566e-01
1.289500000000000171e+02,2.922605419225752232e-01,2.922605401614627452e-01
1.290000000000000000e+02,2.922605419223713863e-01,2.922605401719979845e-01
1.290500000000000114e+02,2.922605419222163436e-01,2.922605401824699967e-01
1.290999999999999943e+02,2.922605419221124268e-01,2.922605401928791147e-01
1.291500000000000057e+02,2.922605419220609124e-01,2.922605402032255606e-01
1.292000000000000171e+02,2.922605419220621892e-01,2.922605402135096120e-01
1.292500000000000000e+02,2.922605419221156464e-01,2.922605402237316574e-01
1.293000000000000114e+02,2.922605419222196743e-01,2.922605402338919744e-01
1.293499999999999943e+02,2.922605419223718859e-01,2.922605402439908961e-01
1.294000000000000057e+02,2.922605419225689505e-01,2.922605402540287556e-01
1.294500000000000171e+02,2.922605419228068158e-01,2.922605402640059413e-01
1.295000000000000000e+02,2.922605419230807633e-01,2.922605402739227864e-01
1.295500000000000114e+02,2.922605419233855750e-01,2.922605402837797350e-01
1.295999999999999943e+02,2.922605419237155888e-01,2.922605402935771757e-01
1.296500000000000057e+02,2.922605419240646429e-01,2.922605403033155524e-01
1.297000000000000171e+02,2.922605419244265756e-01,2.922605403129952539e-01
1.297500000000000000e+02,2.922605419247950032e-01,2.922605403226167242e-01
1.298000000000000114e+02,2.922605419251635417e-01,2.922605403321804074e-01
1.298499999999999943e+02,2.922605419255260295e-01,2.922605403416867476e-01
1.299000000000000057e+02,2.922605419258764714e-01,2.922605403511362443e-01
1.299500000000000171e+02,2.922605419262092608e-01,2.922605403605292862e-01
1.300000000000000000e+02,2.922605419265192350e-01,2.922605403698663729e-01
1.300500000000000114e+02,2.922605419268017868e-01,2.922605403791478929e-01
1.300999999999999943e+02,2.922605419270528082e-01,2.922605403883743458e-01
1.301500000000000057e+02,2.922605419272689686e-01,2.922605403975461758e-01
1.302000000000000171e+02,2.922605419274476035e-01,2.922605404066637158e-01
1.302500000000000000e+02,2.922605419275867700e-01,2.922605404157274100e-01
1.303000000000000114e+02,2.922605419276852468e-01,2.922605404247377026e-01
1.303499999999999943e+02,2.922605419277426453e-01,2.922605404336949264e-01
1.304000000000000057e+02,2.922605419277592986e-01,2.922605404425994702e-01
1.304500000000000171e+02,2.922605419277362615e-01,2.922605404514516669e-01
1.305000000000000000e+02,2.922605419276753103e-01,2.922605404602517942e-01
1.305500000000000114e+02,2.922605419275787764e-01,2.922605404690002406e-01
1.305999999999999943e+02,2.922605419274496019e-01,2.922605404776972837e-01
1.306500000000000057e+02,2.922605419272913396e-01,2.922605404863431455e-01
1.307000000000000171e+02,2.922605419271078198e-01,2.922605404949381591e-01
1.307500000000000000e+02,2.922605419269034277e-01,2.922605405034825465e-01
1.308000000000000114e+02,2.922605419266825488e-01,2.922605405119765298e-01
1.308499999999999943e+02,2.922605419264499571e-01,2.922605405204203310e-01
1.309000000000000057e+02,2.922605419262104820e-01,2.922605405288141167e-01
1.309500000000000171e+02,2.922605419259688975e-01,2.922605405371581644e-01
1.310000000000000000e+02,2.922605419257299220e-01,2.922605405454526961e-01
1.310500000000000114e+02,2.922605419254980519e-01,2.922605405536978229e-01
1.310999999999999943e+02,2.922605419252776171e-01,2.922605405618937668e-01
1.311500000000000057e+02,2.922605419250726144e-01,2.922605405700406944e-01
1.312000000000000171e+02,2.922605419248865966e-01,2.922605405781388832e-01
1.312500000000000000e+02,2.922605419247227831e-01,2.922605405861884442e-01
1.313000000000000114e+02,2.922605419245838387e-01,2.922605405941896550e-01
1.313499999999999943e+02,2.922605419244719838e-01,2.922605406021426822e-01
1.314000000000000057e+02,2.922605419243887726e-01,2.922605406100478032e-01
1.314500000000000171e+02,2.922605419243354263e-01,2.922605406179051846e-01
1.315000000000000000e+02,2.922605419243123892e-01,2.922605406257151039e-01
1.315500000000000114e+02,2.922605419243196057e-01,2.922605406334778388e-01
1.315999999999999943e+02,2.922605419243566871e-01,2.922605406411936668e-01
1.316500000000000057e+02,2.922605419244224678e-01,2.922605406488628099e-01
1.317000000000000171e+02,2.922605419245153935e-01,2.922605406564856012e-01
1.317500000000000000e+02,2.922605419246335767e-01,2.922605406640623738e-01
1.318000000000000114e+02,2.922605419247746861e-01,2.922605406715934051e-01
1.318499999999999943e+02,2.922605419249358905e-01,2.922605406790789728e-01
1.319000000000000057e+02,2.922605419251143033e-01,2.922605406865194655e-01
1.319500000000000171e+02,2.922605419253067049e-01,2.922605406939152717e-01
1.320000000000000000e+02,2.922605419255097092e-01,2.922605407012666134e-01
1.320500000000000114e+02,2.922605419257198744e-01,2.922605407085738793e-01
1.320999999999999943e+02,2.922605419259337034e-01,2.922605407158374580e-01
1.321500000000000057e+02,2.922605419261476434e-01,2.922605407230576824e-01
1.322000000000000171e+02,2.922605419263583637e-01,2.922605407302348302e-01
1.322500000000000000e+02,2.922605419265625892e-01,2.922605407373693454e-01
1.323000000000000114e+02,2.922605419267572668e-01,2.922605407444614500e-01
1.323499999999999943e+02,2.922605419269394544e-01,2.922605407515115328e-01
1.324000000000000057e+02,2.922605419271067095e-01,2.922605407585199266e-01
1.324500000000000171e+02,2.922605419272568117e-01,2.922605407654869092e-01
1.325000000000000000e+02,2.922605419273878180e-01,2.922605407724128135e-01
1.325500000000000114e+02,2.922605419274981742e-01,2.922605407792978616e-01
1.325999999999999943e+02,2.922605419275868255e-01,2.922605407861423865e-01
1.326500000000000057e+02,2.922605419276530503e-01,2.922605407929466104e-01
1.327000000000000171e+02,2.922605419276964045e-01,2.922605407997108107e-01
1.327500000000000000e+02,2.922605419277170546e-01,2.922605408064352095e-01
1.328000000000000114e+02,2.922605419277154448e-01,2.922605408131200289e-01
1.328499999999999943e+02,2.922605419276922967e-01,2.922605408197654908e-01
1.329000000000000057e+02,2.922605419276488314e-01,2.922605408263718174e-01
1.329500000000000171e+02,2.922605419275864369e-01,2.922605408329391752e-01
1.330000000000000000e+02,2.922605419275070004e-01,2.922605408394677862e-01
1.330500000000000114e+02,2.922605419274124094e-01,2.922605408459577614e-01
1.330999999999999943e+02,2.922605419273049399e-01,2.922605408524093784e-01
1.331500000000000057e+02,2.922605419271868676e-01,2.922605408588226372e-01
1.332000000000000171e+02,2.922605419270607463e-01,2.922605408651978709e-01
1.332500000000000000e+02,2.922605419269291294e-01,2.922605408715351349e-01
1.333000000000000114e+02,2.922605419267945703e-01,2.922605408778346514e-01
1.333499999999999943e+02,2.922605419266596782e-01,2.922605408840965313e-01
1.334000000000000057e+02,2.922605419265270066e-01,2.922605408903209967e-01
1.334500000000000171e+02,2.922605419263988868e-01,2.922605408965081031e-01
1.335000000000000000e+02,2.922605419262777060e-01,2.922605409026581280e-01
1.335500000000000114e+02,2.922605419261655180e-01,2.922605409087712380e-01
1.335999999999999943e+02,2.922605419260642101e-01,2.922605409148475442e-01
1.336500000000000057e+02,2.922605419259755588e-01,2.922605409208872684e-01
1.337000000000000171e+02,2.922605419259009518e-01,2.922605409268906329e-01
1.337500000000000000e+02,2.922605419258415549e-01,2.922605409328578041e-01
1.338000000000000114e+02,2.922605419257982562e-01,2.922605409387890041e-01
1.338499999999999943e+02,2.922605419257716108e-01,2.922605409446844549e-01
1.339000000000000057e+02,2.922605419257620074e-01,2.922605409505443230e-01
1.339500000000000171e+02,2.922605419257693904e-01,2.922605409563689416e-01
1.340000000000000000e+02,2.922605419257935377e-01,2.922605409621584216e-01
1.340500000000000114e+02,2.922605419258338944e-01,2.922605409679130961e-01
1.340999999999999943e+02,2.922605419258895720e-01,2.922605409736331872e-01
1.341500000000000057e+02,2.922605419259596826e-01,2.922605409793188613e-01
1.342000000000000171e+02,2.922605419260428383e-01,2.922605409849705072e-01
1.342500000000000000e+02,2.922605419261376514e-01,2.922605409905882357e-01
1.343000000000000114e+02,2.922605419262425119e-01,2.922605409961724354e-01
1.343499999999999943e+02,2.922605419263556437e-01,2.922605410017232175e-01
1.344000000000000057e+02,2.922605419264752147e-01,2.922605410072409149e-01
1.344500000000000171e+02,2.922605419265992821e-01,2.922605410127258052e-01
1.345000000000000000e+02,2.922605419267259030e-01,2.922605410181780550e-01
1.345500000000000114e+02,2.922605419268530791e-01,2.922605410235979417e-01
1.345999999999999943e+02,2.922605419269789229e-01,2.922605410289856320e-01
1.346500000000000057e+02,2.922605419271015470e-01,2.922605410343414589e-01
1.347000000000000171e+02,2.922605419272191196e-01,2.922605410396655889e-01
1.347500000000000000e+02,2.922605419273300309e-01,2.922605410449582442e-01
1.348000000000000114e+02,2.922605419274326710e-01,2.922605410502196466e-01
1.348499999999999943e+02,2.922605419275257077e-01,2.922605410554499628e-01
1.349000000000000057e+02,2.922605419276079197e-01,2.922605410606494147e-01
1.349500000000000171e+02,2.922605419276783079e-01,2.922605410658181690e-01
1.350000000000000000e+02,2.922605419277361505e-01,2.922605410709563922e-01
1.350500000000000114e+02,2.922605419277808925e-01,2.922605410760643063e-01
1.350999999999999943e+02,2.922605419278120897e-01,2.922605410811420779e-01
1.351500000000000057e+02,2.922605419278297423e-01,2.922605410861897623e-01
1.352000000000000171e+02,2.922605419278339056e-01,2.922605410912076374e-01
1.352500000000000000e+02,2.922605419278249128e-01,2.922605410961958139e-01
1.353000000000000114e+02,2.922605419278033745e-01,2.922605411011544030e-01
1.353499999999999943e+02,2.922605419277699568e-01,2.922605411060835712e-01
1.354000000000000057e+02,2.922605419277256034e-01,2.922605411109834850e-01
1.354500000000000171e+02,2.922605419276713690e-01,2.922605411158541999e-01
1.355000000000000000e+02,2.922605419276085859e-01,2.922605411206959936e-01
1.355500000000000114e+02,2.922605419275384753e-01,2.922605411255088659e-01
1.355999999999999943e+02,2.922605419274625915e-01,2.922605411302930389e-01
1.356500000000000057e+02,2.922605419273824334e-01,2.922605411350486238e-01
1.357000000000000171e+02,2.922605419272994998e-01,2.922605411397757313e-01
1.357500000000000000e+02,2.922605419272154004e-01,2.922605411444745838e-01
1.358000000000000114e+02,2.922605419271317451e-01,2.922605411491452365e-01
1.358499999999999943e+02,2.922605419270499771e-01,2.922605411537879117e-01
1.359000000000000057e+02,2.922605419269717064e-01,2.922605411584027202e-01
1.359500000000000171e+02,2.922605419268982652e-01,2.922605411629898287e-01
1.360000000000000000e+02,2.922605419268309856e-01,2.922605411675494036e-01
1.360500000000000114e+02,2.922605419267709781e-01,2.922605411720816115e-01
1.360999999999999943e+02,2.922605419267193527e-01,2.922605411765865635e-01
1.361500000000000057e+02,2.922605419266769422e-01,2.922605411810644815e-01
1.362000000000000171e+02,2.922605419266444682e-01,2.922605411855154767e-01
1.362500000000000000e+02,2.922605419266225413e-01,2.922605411899398264e-01
1.363000000000000114e+02,2.922605419266113835e-01,2.922605411943376419e-01
1.363499999999999943e+02,2.922605419266113280e-01,2.922605411987090340e-01
1.364000000000000057e+02,2.922605419266222082e-01,2.922605412030543359e-01
1.364500000000000171e+02,2.922605419266439131e-01,2.922605412073736031e-01
1.365000000000000000e+02,2.922605419266761095e-01,2.922605412116670021e-01
1.365500000000000114e+02,2.922605419267181315e-01,2.922605412159348104e-01
1.365999999999999943e+02,2.922605419267693683e-01,2.922605412201771391e-01
1.366500000000000057e+02,2.922605419268289317e-01,2.922605412243941547e-01
1.367000000000000171e+02,2.922605419268958782e-01,2.922605412285860793e-01
1.367500000000000000e+02,2.922605419269690974e-01,2.922605412327530239e-01
1.368000000000000114e+02,2.922605419270473681e-01,2.922605412368952105e-01
1.368499999999999943e+02,2.922605419271295246e-01,2.922605412410128056e-01
1.369000000000000057e+02,2.922605419272142346e-01,2.922605412451059204e-01
1.369500000000000171e+02,2.922605419273001104e-01,2.922605412491747212e-01
1.370000000000000000e+02,2.922605419273858751e-01,2.922605412532194302e-01
1.370500000000000114e+02,2.922605419274701966e-01,2.922605412572401584e-01
1.370999999999999943e+02,2.922605419275517424e-01,2.922605412612370168e-01
1.371500000000000057e+02,2.922605419276293470e-01,2.922605412652102275e-01
1.372000000000000171e+02,2.922605419277018446e-01,2.922605412691598459e-01
1.372500000000000000e+02,2.922605419277681804e-01,2.922605412730860941e-01
1.373000000000000114e+02,2.922605419278274108e-01,2.922605412769890276e-01
1.373499999999999943e+02,2.922605419278787586e-01,2.922605412808688685e-01
1.374000000000000057e+02,2.922605419279215577e-01,2.922605412847256723e-01
1.374500000000000171e+02,2.922605419279553085e-01,2.922605412885596055e-01
1.375000000000000000e+02,2.922605419279796224e-01,2.922605412923707791e-01
1.375500000000000114e+02,2.922605419279943884e-01,2.922605412961593041e-01
1.375999999999999943e+02,2.922605419279994399e-01,2.922605412999253471e-01
1.376500000000000057e+02,2.922605419279950545e-01,2.922605413036689637e-01
1.377000000000000171e+02,2.922605419279815098e-01,2.922605413073903202e-01
1.377500000000000000e+02,2.922605419279591943e-01,2.922605413110895278e-01
1.378000000000000114e+02,2.922605419279287742e-01,2.922605413147666975e-01
1.378499999999999943e+02,2.922605419278909711e-01,2.922605413184219958e-01
1.379000000000000057e+02,2.922605419278466732e-01,2.922605413220554227e-01
1.379500000000000171e+02,2.922605419277967131e-01,2.922605413256672557e-01
1.380000000000000000e+02,2.922605419277422567e-01,2.922605413292574394e-01
1.380500000000000114e+02,2.922605419276843586e-01,2.922605413328262514e-01
1.380999999999999943e+02,2.922605419276241845e-01,2.922605413363737470e-01
1.381500000000000057e+02,2.922605419275629002e-01,2.922605413399000374e-01
1.382000000000000171e+02,2.922605419275017269e-01,2.922605413434052335e-01
1.382500000000000000e+02,2.922605419274417748e-01,2.922605413468895019e-01
1.383000000000000114e+02,2.922605419273842653e-01,2.922605413503528982e-01
1.383499999999999943e+02,2.922605419273301974e-01,2.922605413537955887e-01
1.384000000000000057e+02,2.922605419272806260e-01,2.922605413572177402e-01
1.384500000000000171e+02,2.922605419272364391e-01,2.922605413606194080e-01
1.385000000000000000e+02,2.922605419271985250e-01,2.922605413640007588e-01
1.385500000000000114e+02,2.922605419271674387e-01,2.922605413673619035e-01
1.385999999999999943e+02,2.922605419271439020e-01,2.922605413707029531e-01
1.386500000000000057e+02,2.922605419271282479e-01,2.922605413740240188e-01
1.387000000000000171e+02,2.922605419271207539e-01,2.922605413773252669e-01
1.387500000000000000e+02,2.922605419271215865e-01,2.922605413806068086e-01
1.388000000000000114e+02,2.922605419271307459e-01,2.922605413838686994e-01
1.388499999999999943e+02,2.922605419271480653e-01,2.922605413871111613e-01
1.389000000000000057e+02,2.922605419271731564e-01,2.922605413903343052e-01
1.389500000000000171e+02,2.922605419272057414e-01,2.922605413935381868e-01
1.390000000000000000e+02,2.922605419272450988e-01,2.922605413967229726e-01
1.390500000000000114e+02,2.922605419272906180e-01,2.922605413998887736e-01
1.390999999999999943e+02,2.922605419273415772e-01,2.922605414030357007e-01
1.391500000000000057e+02,2.922605419273969773e-01,2.922605414061638651e-01
1.392000000000000171e+02,2.922605419274559302e-01,2.922605414092734333e-01
1.392500000000000000e+02,2.922605419275174921e-01,2.922605414123644052e-01
1.393000000000000114e+02,2.922605419275806082e-01,2.922605414154370584e-01
1.393499999999999943e+02,2.922605419276441685e-01,2.922605414184913375e-01
1.394000000000000057e+02,2.922605419277072292e-01,2.922605414215275199e-01
1.394500000000000171e+02,2.922605419277686800e-01,2.922605414245455502e-01
1.395000000000000000e+02,2.922605419278275773e-01,2.922605414275457059e-01
1.395500000000000114e+02,2.922605419278830330e-01,2.922605414305279314e-01
1.395999999999999943e+02,2.922605419279341032e-01,2.922605414334925045e-01
1.396500000000000057e+02,2.922605419279800665e-01,2.922605414364393694e-01
1.397000000000000171e+02,2.922605419280203121e-01,2.922605414393687484e-01
1.397500000000000000e+02,2.922605419280542294e-01,2.922605414422806969e-01
1.398000000000000114e+02,2.922605419280813188e-01,2.922605414451753258e-01
1.398499999999999943e+02,2.922605419281014139e-01,2.922605414480527464e-01
1.399000000000000057e+02,2.922605419281141814e-01,2.922605414509130695e-01
1.399500000000000171e+02,2.922605419281197325e-01,2.922605414537564061e-01
1.400000000000000000e+02,2.922605419281180117e-01,2.922605414565828119e-01
1.400500000000000114e+02,2.922605419281092964e-01,2.922605414593923978e-01
1.400999999999999943e+02,2.922605419280938643e-01,2.922605414621853304e-01
1.401500000000000057e+02,2.922605419280722705e-01,2.922605414649616096e-01
1.402000000000000171e+02,2.922605419280449590e-01,2.922605414677214020e-01
1.402500000000000000e+02,2.922605419280126515e-01,2.922605414704647631e-01
1.403000000000000114e+02,2.922605419279760142e-01,2.922605414731918594e-01
1.403499999999999943e+02,2.922605419279358796e-01,2.922605414759026909e-01
1.404000000000000057e+02,2.922605419278931360e-01,2.922605414785973688e-01
1.404500000000000171e+02,2.922605419278485606e-01,2.922605414812760594e-01
1.405000000000000000e+02,2.922605419278031524e-01,2.922605414839387628e-01
1.405500000000000114e+02,2.922605419277577998e-01,2.922605414865856455e-01
1.405999999999999943e+02,2.922605419277133354e-01,2.922605414892167630e-01
1.406500000000000057e+02,2.922605419276706473e-01,2.922605414918321709e-01
1.407000000000000171e+02,2.922605419276305683e-01,2.922605414944319802e-01
1.407500000000000000e+02,2.922605419275938199e-01,2.922605414970163573e-01
1.408000000000000114e+02,2.922605419275611238e-01,2.922605414995852469e-01
1.408499999999999943e+02,2.922605419275330352e-01,2.922605415021388708e-01
1.409000000000000057e+02,2.922605419275101091e-01,2.922605415046772293e-01
1.409500000000000171e+02,2.922605419274927341e-01,2.922605415072004331e-01
1.410000000000000000e+02,2.922605419274811323e-01,2.922605415097085380e-01
1.410500000000000114e+02,2.922605419274756366e-01,2.922605415122017103e-01
1.410999999999999943e+02,2.922605419274761918e-01,2.922605415146800056e-01
1.411500000000000057e+02,2.922605419274827976e-01,2.922605415171434240e-01
1.412000000000000171e+02,2.922605419274953986e-01,2.922605415195921874e-01
1.412500000000000000e+02,2.922605419275136063e-01,2.922605415220262959e-01
1.413000000000000114e+02,2.922605419275371430e-01,2.922605415244458049e-01
1.413499999999999943e+02,2.922605419275655647e-01,2.922605415268508811e-01
1.414000000000000057e+02,2.922605419275983718e-01,2.922605415292416353e-01
1.414500000000000171e+02,2.922605419276348981e-01,2.922605415316180122e-01
1.415000000000000000e+02,2.922605419276745886e-01,2.922605415339802337e-01
1.415500000000000114e+02,2.922605419277166661e-01,2.922605415363283554e-01
1.415999999999999943e+02,2.922605419277604089e-01,2.922605415386624328e-01
1.416500000000000057e+02,2.922605419278050953e-01,2.922605415409825769e-01
1.417000000000000171e+02,2.922605419278499483e-01,2.922605415432888987e-01
1.417500000000000000e+02,2.922605419278941907e-01,2.922605415455813982e-01
1.418000000000000114e+02,2.922605419279372119e-01,2.922605415478602975e-01
1.418499999999999943e+02,2.922605419279781791e-01,2.922605415501255965e-01
1.419000000000000057e+02,2.922605419280164818e-01,2.922605415523773509e-01
1.419500000000000171e+02,2.922605419280516204e-01,2.922605415546157270e-01
1.420000000000000000e+02,2.922605419280829842e-01,2.922605415568408360e-01
1.420500000000000114e+02,2.922605419281101846e-01,2.922605415590526223e-01
1.420999999999999943e+02,2.922605419281327777e-01,2.922605415612513080e-01
1.421500000000000057e+02,2.922605419281505967e-01,2.922605415634369486e-01
1.422000000000000171e+02,2.922605419281633643e-01,2.922605415656095440e-01
1.422500000000000000e+02,2.922605419281710804e-01,2.922605415677692609e-01
1.423000000000000114e+02,2.922605419281736894e-01,2.922605415699162101e-01
1.423499999999999943e+02,2.922605419281713024e-01,2.922605415720503363e-01
1.424000000000000057e+02,2.922605419281640859e-01,2.922605415741718615e-01
1.424500000000000171e+02,2.922605419281523176e-01,2.922605415762807857e-01
1.425000000000000000e+02,2.922605419281363859e-01,2.922605415783772198e-01
1.425500000000000114e+02,2.922605419281166794e-01,2.922605415804611639e-01
1.425999999999999943e+02,2.922605419280935868e-01,2.922605415825327846e-01
1.426500000000000057e+02,2.922605419280677741e-01,2.922605415845921373e-01
1.427000000000000171e+02,2.922605419280397410e-01,2.922605415866392220e-01
1.427500000000000000e+02,2.922605419280100980e-01,2.922605415886741498e-01
1.428000000000000114e+02,2.922605419279794559e-01,2.922605415906970316e-01
1.428499999999999943e+02,2.922605419279484806e-01,2.922605415927078676e-01
1.429000000000000057e+02,2.922605419279176719e-01,2.922605415947067686e-01
1.429500000000000171e+02,2.922605419278877514e-01,2.922605415966937348e-01
1.430000000000000000e+02,2.922605419278592187e-01,2.922605415986688771e-01
1.430500000000000114e+02,2.922605419278326289e-01,2.922605416006323065e-01
1.430999999999999943e+02,2.922605419278085370e-01,2.922605416025840230e-01
1.431500000000000057e+02,2.922605419277872763e-01,2.922605416045240823e-01
1.432000000000000171e+02,2.922605419277693461e-01,2.922605416064525397e-01
1.432500000000000000e+02,2.922605419277549132e-01,2.922605416083695062e-01
1.433000000000000114e+02,2.922605419277443661e-01,2.922605416102750375e-01
1.433499999999999943e+02,2.922605419277377603e-01,2.922605416121691335e-01
1.434000000000000057e+02,2.922605419277352068e-01,2.922605416140519052e-01
1.434500000000000171e+02,2.922605419277367611e-01,2.922605416159234637e-01
1.435000000000000000e+02,2.922605419277423677e-01,2.922605416177837534e-01
1.435500000000000114e+02,2.922605419277518046e-01,2.922605416196329409e-01
1.435999999999999943e+02,2.922605419277650163e-01,2.922605416214710816e-01
1.436500000000000057e+02,2.922605419277816141e-01,2.922605416232981757e-01
1.437000000000000171e+02,2.922605419278013206e-01,2.922605416251143895e-01
1.437500000000000000e+02,2.922605419278237471e-01,2.922605416269196676e-01
1.438000000000000114e+02,2.922605419278485606e-01,2.922605416287141766e-01
1.438499999999999943e+02,2.922605419278752059e-01,2.922605416304979165e-01
1.439000000000000057e+02,2.922605419279032946e-01,2.922605416322709981e-01
1.439500000000000171e+02,2.922605419279322714e-01,2.922605416340334772e-01
1.440000000000000000e+02,2.922605419279616368e-01,2.922605416357854646e-01
1.440500000000000114e+02,2.922605419279910022e-01,2.922605416375269605e-01
1.440999999999999943e+02,2.922605419280197570e-01,2.922605416392580757e-01
1.441500000000000057e+02,2.922605419280475125e-01,2.922605416409788659e-01
1.442000000000000171e+02,2.922605419280737693e-01,2.922605416426893865e-01
1.442500000000000000e+02,2.922605419280981942e-01,2.922605416443897486e-01
1.443000000000000114e+02,2.922605419281203987e-01,2.922605416460799521e-01
1.443499999999999943e+02,2.922605419281400496e-01,2.922605416477601636e-01
1.444000000000000057e+02,2.922605419281569250e-01,2.922605416494303832e-01
1.444500000000000171e+02,2.922605419281708028e-01,2.922605416510906662e-01
1.445000000000000000e+02,2.922605419281814609e-01,2.922605416527411237e-01
1.445500000000000114e+02,2.922605419281889549e-01,2.922605416543817558e-01
1.445999999999999943e+02,2.922605419281931183e-01,2.922605416560126734e-01
1.446500000000000057e+02,2.922605419281941175e-01,2.922605416576339321e-01
1.447000000000000171e+02,2.922605419281918970e-01,2.922605416592455874e-01
1.447500000000000000e+02,2.922605419281866790e-01,2.922605416608476947e-01
1.448000000000000114e+02,2.922605419281786854e-01,2.922605416624403096e-01
1.448499999999999943e+02,2.922605419281680827e-01,2.922605416640235432e-01
1.449000000000000057e+02,2.922605419281551486e-01,2.922605416655973398e-01
1.449500000000000171e+02,2.922605419281402717e-01,2.922605416671618106e-01
1.450000000000000000e+02,2.922605419281237848e-01,2.922605416687170110e-01
1.450500000000000114e+02,2.922605419281059658e-01,2.922605416702629411e-01
1.450999999999999943e+02,2.922605419280873140e-01,2.922605416717997673e-01
1.451500000000000057e+02,2.922605419280681072e-01,2.922605416733274342e-01
1.452000000000000171e+02,2.922605419280487893e-01,2.922605416748459972e-01
1.452500000000000000e+02,2.922605419280297490e-01,2.922605416763555675e-01
1.453000000000000114e+02,2.922605419280113193e-01,2.922605416778561449e-01
1.453499999999999943e+02,2.922605419279938332e-01,2.922605416793477295e-01
1.454000000000000057e+02,2.922605419279776795e-01,2.922605416808304879e-01
1.454500000000000171e+02,2.922605419279631356e-01,2.922605416823043645e-01
1.455000000000000000e+02,2.922605419279503680e-01,2.922605416837694703e-01
1.455500000000000114e+02,2.922605419279397099e-01,2.922605416852257498e-01
1.455999999999999943e+02,2.922605419279312722e-01,2.922605416866734251e-01
1.456500000000000057e+02,2.922605419279252215e-01,2.922605416881123852e-01
1.457000000000000171e+02,2.922605419279216132e-01,2.922605416895426855e-01
1.457500000000000000e+02,2.922605419279205030e-01,2.922605416909644926e-01
1.458000000000000114e+02,2.922605419279218353e-01,2.922605416923777510e-01
1.458499999999999943e+02,2.922605419279256656e-01,2.922605416937825717e-01
1.459000000000000057e+02,2.922605419279318273e-01,2.922605416951789548e-01
1.459500000000000171e+02,2.922605419279402095e-01,2.922605416965670111e-01
1.460000000000000000e+02,2.922605419279505901e-01,2.922605416979466852e-01
1.460500000000000114e+02,2.922605419279628580e-01,2.922605416993181437e-01
1.460999999999999943e+02,2.922605419279767358e-01,2.922605417006813866e-01
1.461500000000000057e+02,2.922605419279920014e-01,2.922605417020364693e-01
1.462000000000000171e+02,2.922605419280083772e-01,2.922605417033834474e-01
1.462500000000000000e+02,2.922605419280255301e-01,2.922605417047224319e-01
1.463000000000000114e+02,2.922605419280432382e-01,2.922605417060533672e-01
1.463499999999999943e+02,2.922605419280611683e-01,2.922605417073763645e-01
1.464000000000000057e+02,2.922605419280790429e-01,2.922605417086914792e-01
1.464500000000000171e+02,2.922605419280965844e-01,2.922605417099987668e-01
1.465000000000000000e+02,2.922605419281135153e-01,2.922605417112982273e-01
1.465500000000000114e+02,2.922605419281295580e-01,2.922605417125900273e-01
1.465999999999999943e+02,2.922605419281444905e-01,2.922605417138741113e-01
1.466500000000000057e+02,2.922605419281580907e-01,2.922605417151505347e-01
1.467000000000000171e+02,2.922605419281702477e-01,2.922605417164194086e-01
1.467500000000000000e+02,2.922605419281807393e-01,2.922605417176807885e-01
1.468000000000000114e+02,2.922605419281894545e-01,2.922605417189346189e-01
1.468499999999999943e+02,2.922605419281963379e-01,2.922605417201810662e-01
1.469000000000000057e+02,2.922605419282012784e-01,2.922605417214201307e-01
1.469500000000000171e+02,2.922605419282043315e-01,2.922605417226518121e-01
1.470000000000000000e+02,2.922605419282054973e-01,2.922605417238762215e-01
1.470500000000000114e+02,2.922605419282047201e-01,2.922605417250934146e-01
1.470999999999999943e+02,2.922605419282022221e-01,2.922605417263033356e-01
1.471500000000000057e+02,2.922605419281980588e-01,2.922605417275060957e-01
1.472000000000000171e+02,2.922605419281922856e-01,2.922605417287017504e-01
1.472500000000000000e+02,2.922605419281851802e-01,2.922605417298902997e-01
1.473000000000000114e+02,2.922605419281768535e-01,2.922605417310717990e-01
1.473499999999999943e+02,2.922605419281674721e-01,2.922605417322463039e-01
1.474000000000000057e+02,2.922605419281573136e-01,2.922605417334138145e-01
1.474500000000000171e+02,2.922605419281465999e-01,2.922605417345743861e-01
1.475000000000000000e+02,2.922605419281354422e-01,2.922605417357280189e-01
1.475500000000000114e+02,2.922605419281241734e-01,2.922605417368748237e-01
1.475999999999999943e+02,2.922605419281129602e-01,2.922605417380148007e-01
1.476500000000000057e+02,2.922605419281020245e-01,2.922605417391479499e-01
1.477000000000000171e+02,2.922605419280915884e-01,2.922605417402743821e-01
1.477500000000000000e+02,2.922605419280818184e-01,2.922605417413940976e-01
1.478000000000000114e+02,2.922605419280728811e-01,2.922605417425070962e-01
1.478499999999999943e+02,2.922605419280649985e-01,2.922605417436134334e-01
1.479000000000000057e+02,2.922605419280581707e-01,2.922605417447131648e-01
1.479500000000000171e+02,2.922605419280526751e-01,2.922605417458063459e-01
1.480000000000000000e+02,2.922605419280484562e-01,2.922605417468929212e-01
1.480500000000000114e+02,2.922605419280456807e-01,2.922605417479730572e-01
1.480999999999999943e+02,2.922605419280443484e-01,2.922605417490466984e-01
1.481500000000000057e+02,2.922605419280444039e-01,2.922605417501139558e-01
1.482000000000000171e+02,2.922605419280459582e-01,2.922605417511747739e-01
1.482500000000000000e+02,2.922605419280489003e-01,2.922605417522292637e-01
1.483000000000000114e+02,2.922605419280531747e-01,2.922605417532774807e-01
1.483499999999999943e+02,2.922605419280587258e-01,2.922605417543193695e-01
1.484000000000000057e+02,2.922605419280654426e-01,2.922605417553550411e-01
1.484500000000000171e+02,2.922605419280731587e-01,2.922605417563845509e-01
1.485000000000000000e+02,2.922605419280818184e-01,2.922605417574078990e-01
1.485500000000000114e+02,2.922605419280912553e-01,2.922605417584251408e-01
1.485999999999999943e+02,2.922605419281012473e-01,2.922605417594363320e-01
1.486500000000000057e+02,2.922605419281116834e-01,2.922605417604414724e-01
1.487000000000000171e+02,2.922605419281223971e-01,2.922605417614406176e-01
1.487500000000000000e+02,2.922605419281331662e-01,2.922605417624338231e-01
1.488000000000000114e+02,2.922605419281439354e-01,2.922605417634211444e-01
1.488499999999999943e+02,2.922605419281544270e-01,2.922605417644025816e-01
1.489000000000000057e+02,2.922605419281645300e-01,2.922605417653781901e-01
1.489500000000000171e+02,2.922605419281741335e-01,2.922605417663479699e-01
1.490000000000000000e+02,2.922605419281830708e-01,2.922605417673120320e-01
1.490500000000000114e+02,2.922605419281911754e-01,2.922605417682703211e-01
1.490999999999999943e+02,2.922605419281984473e-01,2.922605417692229479e-01
1.491500000000000057e+02,2.922605419282047201e-01,2.922605417701699126e-01
1.492000000000000171e+02,2.922605419282099382e-01,2.922605417711112707e-01
1.492500000000000000e+02,2.922605419282139905e-01,2.922605417720470777e-01
1.493000000000000114e+02,2.922605419282169881e-01,2.922605417729772781e-01
1.493499999999999943e+02,2.922605419282188199e-01,2.922605417739019829e-01
1.494000000000000057e+02,2.922605419282194861e-01,2.922605417748212475e-01
1.494500000000000171e+02,2.922605419282190975e-01,2.922605417757350166e-01
1.495000000000000000e+02,2.922605419282175987e-01,2.922605417766433455e-01
1.495500000000000114e+02,2.922605419282151007e-01,2.922605417775462899e-01
1.495999999999999943e+02,2.922605419282116590e-01,2.922605417784438497e-01
1.496500000000000057e+02,2.922605419282073846e-01,2.922605417793361360e-01
1.497000000000000171e+02,2.922605419282023886e-01,2.922605417802230932e-01
1.497500000000000000e+02,2.922605419281967265e-01,2.922605417811047213e-01
1.498000000000000114e+02,2.922605419281906203e-01,2.922605417819811868e-01
1.498499999999999943e+02,2.922605419281840700e-01,2.922605417828523788e-01
1.499000000000000057e+02,2.922605419281773531e-01,2.922605417837184083e-01
1.499500000000000171e+02,2.922605419281704697e-01,2.922605417845792197e-01
1.500000000000000000e+02,2.922605419281636419e-01,2.922605417854349241e-01
1.500500000000000114e+02,2.922605419281569805e-01,2.922605417862855770e-01
1.500999999999999943e+02,2.922605419281505412e-01,2.922605417871311229e-01
1.501500000000000057e+02,2.922605419281445460e-01,2.922605417879715617e-01
1.502000000000000171e+02,2.922605419281390504e-01,2.922605417888070600e-01
1.502500000000000000e+02,2.922605419281341099e-01,2.922605417896375068e-01
1.503000000000000114e+02,2.922605419281298911e-01,2.922605417904630687e-01
1.503499999999999943e+02,2.922605419281264494e-01,2.922605417912836345e-01
1.504000000000000057e+02,2.922605419281237848e-01,2.922605417920993154e-01
1.504500000000000171e+02,2.922605419281220085e-01,2.922605417929101113e-01
1.505000000000000000e+02,2.922605419281211203e-01,2.922605417937160777e-01
1.505500000000000114e+02,2.922605419281211203e-01,2.922605417945172146e-01
1.505999999999999943e+02,2.922605419281220085e-01,2.922605417953135776e-01
1.506500000000000057e+02,2.922605419281237848e-01,2.922605417961051666e-01
1.507000000000000171e+02,2.922605419281263939e-01,2.922605417968920372e-01
1.507500000000000000e+02,2.922605419281298356e-01,2.922605417976742448e-01
1.508000000000000114e+02,2.922605419281340544e-01,2.922605417984517340e-01
1.508499999999999943e+02,2.922605419281388839e-01,2.922605417992246157e-01
1.509000000000000057e+02,2.922605419281443240e-01,2.922605417999928901e-01
1.509500000000000171e+02,2.922605419281503192e-01,2.922605418007566125e-01
1.510000000000000000e+02,2.922605419281566475e-01,2.922605418015157275e-01
1.510500000000000114e+02,2.922605419281633643e-01,2.922605418022703461e-01
1.510999999999999943e+02,2.922605419281701922e-01,2.922605418030204683e-01
1.511500000000000057e+02,2.922605419281771866e-01,2.922605418037661495e-01
1.512000000000000171e+02,2.922605419281841255e-01,2.922605418045073900e-01
1.512500000000000000e+02,2.922605419281909533e-01,2.922605418052442450e-01
1.513000000000000114e+02,2.922605419281975592e-01,2.922605418059766591e-01
1.513499999999999943e+02,2.922605419282038874e-01,2.922605418067047989e-01
1.514000000000000057e+02,2.922605419282097716e-01,2.922605418074285533e-01
1.514500000000000171e+02,2.922605419282151562e-01,2.922605418081480333e-01
1.515000000000000000e+02,2.922605419282199857e-01,2.922605418088632390e-01
1.515500000000000114e+02,2.922605419282241490e-01,2.922605418095741703e-01
1.515999999999999943e+02,2.922605419282277017e-01,2.922605418102808827e-01
1.516500000000000057e+02,2.922605419282304773e-01,2.922605418109834319e-01
1.517000000000000171e+02,2.922605419282325867e-01,2.922605418116817622e-01
1.517500000000000000e+02,2.922605419282338635e-01,2.922605418123759846e-01
1.518000000000000114e+02,2.922605419282344186e-01,2.922605418130660437e-01
1.518499999999999943e+02,2.922605419282342520e-01,2.922605418137520505e-01
1.519000000000000057e+02,2.922605419282333084e-01,2.922605418144339495e-01
1.519500000000000171e+02,2.922605419282317540e-01,2.922605418151117407e-01
1.520000000000000000e+02,2.922605419282295336e-01,2.922605418157855905e-01
1.520500000000000114e+02,2.922605419282267025e-01,2.922605418164553881e-01
1.520999999999999943e+02,2.922605419282234274e-01,2.922605418171211888e-01
1.521500000000000057e+02,2.922605419282196526e-01,2.922605418177830483e-01
1.522000000000000171e+02,2.922605419282155448e-01,2.922605418184409665e-01
1.522500000000000000e+02,2.922605419282112149e-01,2.922605418190949433e-01
1.523000000000000114e+02,2.922605419282066630e-01,2.922605418197450344e-01
1.523499999999999943e+02,2.922605419282020001e-01,2.922605418203912397e-01
1.524000000000000057e+02,2.922605419281973371e-01,2.922605418210336148e-01
1.524500000000000171e+02,2.922605419281927852e-01,2.922605418216721040e-01
1.525000000000000000e+02,2.922605419281883998e-01,2.922605418223068741e-01
1.525500000000000114e+02,2.922605419281842920e-01,2.922605418229378138e-01
1.525999999999999943e+02,2.922605419281805172e-01,2.922605418235649788e-01
1.526500000000000057e+02,2.922605419281771311e-01,2.922605418241883690e-01
1.527000000000000171e+02,2.922605419281742445e-01,2.922605418248080955e-01
1.527500000000000000e+02,2.922605419281718575e-01,2.922605418254241028e-01
1.528000000000000114e+02,2.922605419281700256e-01,2.922605418260364463e-01
1.528499999999999943e+02,2.922605419281688044e-01,2.922605418266451260e-01
1.529000000000000057e+02,2.922605419281681938e-01,2.922605418272501976e-01
1.529500000000000171e+02,2.922605419281681938e-01,2.922605418278516609e-01
1.530000000000000000e+02,2.922605419281688599e-01,2.922605418284495160e-01
1.530500000000000114e+02,2.922605419281701367e-01,2.922605418290438184e-01
1.530999999999999943e+02,2.922605419281719685e-01,2.922605418296345681e-01
1.531500000000000057e+02,2.922605419281744110e-01,2.922605418302218205e-01
1.532000000000000171e+02,2.922605419281773531e-01,2.922605418308055203e-01
1.532500000000000000e+02,2.922605419281807948e-01,2.922605418313857784e-01
1.533000000000000114e+02,2.922605419281846251e-01,2.922605418319625947e-01
1.533499999999999943e+02,2.922605419281888439e-01,2.922605418325359139e-01
1.534000000000000057e+02,2.922605419281933403e-01,2.922605418331059024e-01
1.534500000000000171e+02,2.922605419281980033e-01,2.922605418336724492e-01
1.535000000000000000e+02,2.922605419282028327e-01,2.922605418342356098e-01
1.535500000000000114e+02,2.922605419282077177e-01,2.922605418347954398e-01
1.536000000000000227e+02,2.922605419282126027e-01,2.922605418353519391e-01
1.536500000000000057e+02,2.922605419282173211e-01,2.922605418359051077e-01
1.537000000000000171e+02,2.922605419282219286e-01,2.922605418364550012e-01
1.537500000000000000e+02,2.922605419282262584e-01,2.922605418370016195e-01
1.538000000000000114e+02,2.922605419282303107e-01,2.922605418375450181e-01
1.538500000000000227e+02,2.922605419282339745e-01,2.922605418380851416e-01
1.539000000000000057e+02,2.922605419282371941e-01,2.922605418386220455e-01
1.539500000000000171e+02,2.922605419282399697e-01,2.922605418391557852e-01
1.540000000000000000e+02,2.922605419282423012e-01,2.922605418396863608e-01
1.540500000000000114e+02,2.922605419282440220e-01,2.922605418402137722e-01
1.541000000000000227e+02,2.922605419282452988e-01,2.922605418407380196e-01
1.541500000000000057e+02,2.922605419282459649e-01,2.922605418412591582e-01
1.542000000000000171e+02,2.922605419282460759e-01,2.922605418417771883e-01
1.542500000000000000e+02,2.922605419282456873e-01,2.922605418422921653e-01
1.543000000000000114e+02,2.922605419282447992e-01,2.922605418428040891e-01
1.543500000000000227e+02,2.922605419282434669e-01,2.922605418433129598e-01
1.544000000000000057e+02,2.922605419282416350e-01,2.922605418438187774e-01
1.544500000000000171e+02,2.922605419282394146e-01,2.922605418443215974e-01
1.545000000000000000e+02,2.922605419282369166e-01,2.922605418448214198e-01
1.545500000000000114e+02,2.922605419282340855e-01,2.922605418453182446e-01
1.546000000000000227e+02,2.922605419282310324e-01,2.922605418458121274e-01
1.546500000000000057e+02,2.922605419282278127e-01,2.922605418463031235e-01
1.547000000000000171e+02,2.922605419282244821e-01,2.922605418467911220e-01
1.547500000000000000e+02,2.922605419282211514e-01,2.922605418472762340e-01
1.548000000000000114e+02,2.922605419282178763e-01,2.922605418477585149e-01
1.548500000000000227e+02,2.922605419282147121e-01,2.922605418482378536e-01
1.549000000000000057e+02,2.922605419282116590e-01,2.922605418487143614e-01
1.549500000000000171e+02,2.922605419282088834e-01,2.922605418491880380e-01
1.550000000000000000e+02,2.922605419282063299e-01,2.922605418496588836e-01
1.550500000000000114e+02,2.922605419282041650e-01,2.922605418501268981e-01
1.551000000000000227e+02,2.922605419282023331e-01,2.922605418505921371e-01
1.551500000000000057e+02,2.922605419282008898e-01,2.922605418510546560e-01
1.552000000000000171e+02,2.922605419281998906e-01,2.922605418515143438e-01
1.552500000000000000e+02,2.922605419281992800e-01,2.922605418519713116e-01
1.553000000000000114e+02,2.922605419281991690e-01,2.922605418524256149e-01
1.553500000000000227e+02,2.922605419281995021e-01,2.922605418528771426e-01
1.554000000000000057e+02,2.922605419282002792e-01,2.922605418533260058e-01
1.554500000000000171e+02,2.922605419282015005e-01,2.922605418537721489e-01
1.555000000000000000e+02,2.922605419282031658e-01,2.922605418542156830e-01
1.555500000000000114e+02,2.922605419282051642e-01,2.922605418546565526e-01
1.556000000000000227e+02,2.922605419282074957e-01,2.922605418550948131e-01
1.556500000000000057e+02,2.922605419282101602e-01,2.922605418555304091e-01
1.557000000000000171e+02,2.922605419282130468e-01,2.922605418559634516e-01
1.557500000000000000e+02,2.922605419282161554e-01,2.922605418563939406e-01
1.558000000000000114e+02,2.922605419282194306e-01,2.922605418568218205e-01
1.558500000000000227e+02,2.922605419282227612e-01,2.922605418572471470e-01
1.559000000000000057e+02,2.922605419282262029e-01,2.922605418576699754e-01
1.559500000000000171e+02,2.922605419282295891e-01,2.922605418580902503e-01
1.560000000000000000e+02,2.922605419282329198e-01,2.922605418585080272e-01
1.560500000000000114e+02,2.922605419282361394e-01,2.922605418589233062e-01
1.561000000000000227e+02,2.922605419282391925e-01,2.922605418593361426e-01
1.561500000000000057e+02,2.922605419282420236e-01,2.922605418597465365e-01
1.562000000000000171e+02,2.922605419282445771e-01,2.922605418601544325e-01
1.562500000000000000e+02,2.922605419282468531e-01,2.922605418605599414e-01
1.563000000000000114e+02,2.922605419282487960e-01,2.922605418609630079e-01
1.563500000000000227e+02,2.922605419282504058e-01,2.922605418613637429e-01
1.564000000000000057e+02,2.922605419282516270e-01,2.922605418617620354e-01
1.564500000000000171e+02,2.922605419282524597e-01,2.922605418621579410e-01
1.565000000000000000e+02,2.922605419282529593e-01,2.922605418625515150e-01
1.565500000000000114e+02,2.922605419282530148e-01,2.922605418629427576e-01
1.566000000000000227e+02,2.922605419282527373e-01,2.922605418633317242e-01
1.566500000000000057e+02,2.922605419282521266e-01,2.922605418637183039e-01
1.567000000000000171e+02,2.922605419282511829e-01,2.922605418641026076e-01
1.567500000000000000e+02,2.922605419282499062e-01,2.922605418644846353e-01
1.568000000000000114e+02,2.922605419282484074e-01,2.922605418648643871e-01
1.568500000000000227e+02,2.922605419282466310e-01,2.922605418652418630e-01
1.569000000000000057e+02,2.922605419282446326e-01,2.922605418656171183e-01
1.569500000000000171e+02,2.922605419282425232e-01,2.922605418659900978e-01
1.570000000000000000e+02,2.922605419282403583e-01,2.922605418663609123e-01
1.570500000000000114e+02,2.922605419282380823e-01,2.922605418667295063e-01
1.571000000000000227e+02,2.922605419282357508e-01,2.922605418670958799e-01
1.571500000000000057e+02,2.922605419282335304e-01,2.922605418674600886e-01
1.572000000000000171e+02,2.922605419282313099e-01,2.922605418678221323e-01
1.572500000000000000e+02,2.922605419282292560e-01,2.922605418681820111e-01
1.573000000000000114e+02,2.922605419282273687e-01,2.922605418685397805e-01
1.573500000000000227e+02,2.922605419282256478e-01,2.922605418688953849e-01
1.574000000000000057e+02,2.922605419282242045e-01,2.922605418692488799e-01
1.574500000000000171e+02,2.922605419282229833e-01,2.922605418696002655e-01
1.575000000000000000e+02,2.922605419282219841e-01,2.922605418699495416e-01
1.575500000000000114e+02,2.922605419282213735e-01,2.922605418702967639e-01
1.576000000000000227e+02,2.922605419282209849e-01,2.922605418706418767e-01
1.576500000000000057e+02,2.922605419282209294e-01,2.922605418709849912e-01
1.577000000000000171e+02,2.922605419282212069e-01,2.922605418713259962e-01
1.577500000000000000e+02,2.922605419282217620e-01,2.922605418716650028e-01
1.578000000000000114e+02,2.922605419282225947e-01,2.922605418720020110e-01
1.578500000000000227e+02,2.922605419282237049e-01,2.922605418723369652e-01
1.579000000000000057e+02,2.922605419282250927e-01,2.922605418726699211e-01
1.579500000000000171e+02,2.922605419282267025e-01,2.922605418730009341e-01
1.580000000000000000e+02,2.922605419282284789e-01,2.922605418733299487e-01
1.580500000000000114e+02,2.922605419282304218e-01,2.922605418736569649e-01
1.581000000000000227e+02,2.922605419282325312e-01,2.922605418739820937e-01
1.581500000000000057e+02,2.922605419282347516e-01,2.922605418743052241e-01
1.582000000000000171e+02,2.922605419282369721e-01,2.922605418746264672e-01
1.582500000000000000e+02,2.922605419282392480e-01,2.922605418749458228e-01
1.583000000000000114e+02,2.922605419282415240e-01,2.922605418752632356e-01
1.583500000000000227e+02,2.922605419282437444e-01,2.922605418755787610e-01
1.584000000000000057e+02,2.922605419282458539e-01,2.922605418758923990e-01
1.584500000000000171e+02,2.922605419282478523e-01,2.922605418762042051e-01
1.585000000000000000e+02,2.922605419282496841e-01,2.922605418765141239e-01
1.585500000000000114e+02,2.922605419282514050e-01,2.922605418768222107e-01
1.586000000000000227e+02,2.922605419282528483e-01,2.922605418771284658e-01
1.586500000000000057e+02,2.922605419282541250e-01,2.922605418774328889e-01
1.587000000000000171e+02,2.922605419282551797e-01,2.922605418777354802e-01
1.587500000000000000e+02,2.922605419282559569e-01,2.922605418780362951e-01
1.588000000000000114e+02,2.922605419282564565e-01,2.922605418783353337e-01
1.588500000000000227e+02,2.922605419282567341e-01,2.922605418786325959e-01
1.589000000000000057e+02,2.922605419282567896e-01,2.922605418789280818e-01
1.589500000000000171e+02,2.922605419282565675e-01,2.922605418792217913e-01
1.590000000000000000e+02,2.922605419282561789e-01,2.922605418795137799e-01
1.590500000000000114e+02,2.922605419282555128e-01,2.922605418798040477e-01
1.591000000000000227e+02,2.922605419282546801e-01,2.922605418800925392e-01
1.591500000000000057e+02,2.922605419282536809e-01,2.922605418803793653e-01
1.592000000000000171e+02,2.922605419282525152e-01,2.922605418806644706e-01
1.592500000000000000e+02,2.922605419282512385e-01,2.922605418809479105e-01
1.593000000000000114e+02,2.922605419282498507e-01,2.922605418812296296e-01
1.593500000000000227e+02,2.922605419282484074e-01,2.922605418815096279e-01
1.594000000000000057e+02,2.922605419282469641e-01,2.922605418817880163e-01
1.594500000000000171e+02,2.922605419282454653e-01,2.922605418820647394e-01
1.595000000000000000e+02,2.922605419282440220e-01,2.922605418823398526e-01
1.595500000000000114e+02,2.922605419282426342e-01,2.922605418826133006e-01
1.596000000000000227e+02,2.922605419282413020e-01,2.922605418828850832e-01
1.596500000000000057e+02,2.922605419282401362e-01,2.922605418831552559e-01
1.597000000000000171e+02,2.922605419282390260e-01,2.922605418834238744e-01
1.597500000000000000e+02,2.922605419282381378e-01,2.922605418836908275e-01
1.598000000000000114e+02,2.922605419282373607e-01,2.922605418839562263e-01
1.598500000000000227e+02,2.922605419282367500e-01,2.922605418842200153e-01
1.599000000000000057e+02,2.922605419282363615e-01,2.922605418844822500e-01
1.599500000000000171e+02,2.922605419282361394e-01,2.922605418847429304e-01
1.600000000000000000e+02,2.922605419282361394e-01,2.922605418850020564e-01
1.600500000000000114e+02,2.922605419282363060e-01,2.922605418852596282e-01
1.601000000000000227e+02,2.922605419282366945e-01,2.922605418855156456e-01
1.601500000000000057e+02,2.922605419282372496e-01,2.922605418857701642e-01
1.602000000000000171e+02,2.922605419282379713e-01,2.922605418860231286e-01
1.602500000000000000e+02,2.922605419282388595e-01,2.922605418862746496e-01
1.603000000000000114e+02,2.922605419282399142e-01,2.922605418865246163e-01
1.603500000000000227e+02,2.922605419282410244e-01,2.922605418867730842e-01
1.604000000000000057e+02,2.922605419282423012e-01,2.922605418870201088e-01
1.604500000000000171e+02,2.922605419282436334e-01,2.922605418872656347e-01
1.605000000000000000e+02,2.922605419282450212e-01,2.922605418875097172e-01
1.605500000000000114e+02,2.922605419282464645e-01,2.922605418877523009e-01
1.606000000000000227e+02,2.922605419282479078e-01,2.922605418879934969e-01
1.606500000000000057e+02,2.922605419282492956e-01,2.922605418882332495e-01
1.607000000000000171e+02,2.922605419282506833e-01,2.922605418884715589e-01
1.607500000000000000e+02,2.922605419282520711e-01,2.922605418887084250e-01
1.608000000000000114e+02,2.922605419282532924e-01,2.922605418889439033e-01
1.608500000000000227e+02,2.922605419282544581e-01,2.922605418891779938e-01
1.609000000000000057e+02,2.922605419282555683e-01,2.922605418894106410e-01
1.609500000000000171e+02,2.922605419282564565e-01,2.922605418896419560e-01
1.610000000000000000e+02,2.922605419282572892e-01,2.922605418898718832e-01
1.610500000000000114e+02,2.922605419282579553e-01,2.922605418901004226e-01
1.611000000000000227e+02,2.922605419282584549e-01,2.922605418903276298e-01
1.611500000000000057e+02,2.922605419282587880e-01,2.922605418905535046e-01
1.612000000000000171e+02,2.922605419282590100e-01,2.922605418907779917e-01
1.612500000000000000e+02,2.922605419282590655e-01,2.922605418910012021e-01
1.613000000000000114e+02,2.922605419282589545e-01,2.922605418912230246e-01
1.613500000000000227e+02,2.922605419282587325e-01,2.922605418914435704e-01
1.614000000000000057e+02,2.922605419282583439e-01,2.922605418916627840e-01
1.614500000000000171e+02,2.922605419282578443e-01,2.922605418918806652e-01
1.615000000000000000e+02,2.922605419282572337e-01,2.922605418920973253e-01
1.615500000000000114e+02,2.922605419282565675e-01,2.922605418923126530e-01
1.616000000000000227e+02,2.922605419282557904e-01,2.922605418925267040e-01
1.616500000000000057e+02,2.922605419282549577e-01,2.922605418927394783e-01
1.617000000000000171e+02,2.922605419282541250e-01,2.922605418929509757e-01
1.617500000000000000e+02,2.922605419282532369e-01,2.922605418931612520e-01
1.618000000000000114e+02,2.922605419282522932e-01,2.922605418933702515e-01
1.618500000000000227e+02,2.922605419282514050e-01,2.922605418935779742e-01
1.619000000000000057e+02,2.922605419282505723e-01,2.922605418937845312e-01
1.619500000000000171e+02,2.922605419282497397e-01,2.922605418939898114e-01
1.620000000000000000e+02,2.922605419282490180e-01,2.922605418941938704e-01
1.620500000000000114e+02,2.922605419282483519e-01,2.922605418943967082e-01
1.621000000000000227e+02,2.922605419282477413e-01,2.922605418945983802e-01
1.621500000000000057e+02,2.922605419282472972e-01,2.922605418947987754e-01
1.622000000000000171e+02,2.922605419282469086e-01,2.922605418949980605e-01
1.622500000000000000e+02,2.922605419282466310e-01,2.922605418951960687e-01
1.623000000000000114e+02,2.922605419282464645e-01,2.922605418953929668e-01
1.623500000000000227e+02,2.922605419282464090e-01,2.922605418955886436e-01
1.624000000000000057e+02,2.922605419282465200e-01,2.922605418957832102e-01
1.624500000000000171e+02,2.922605419282466865e-01,2.922605418959765555e-01
1.625000000000000000e+02,2.922605419282470196e-01,2.922605418961687906e-01
1.625500000000000114e+02,2.922605419282474082e-01,2.922605418963598600e-01
1.626000000000000227e+02,2.922605419282479078e-01,2.922605418965498192e-01
1.626500000000000057e+02,2.922605419282485184e-01,2.922605418967386126e-01
1.627000000000000171e+02,2.922605419282492401e-01,2.922605418969262403e-01
1.627500000000000000e+02,2.922605419282499617e-01,2.922605418971128133e-01
1.628000000000000114e+02,2.922605419282507944e-01,2.922605418972982760e-01
1.628500000000000227e+02,2.922605419282516270e-01,2.922605418974826286e-01
1.629000000000000057e+02,2.922605419282525152e-01,2.922605418976658709e-01
1.629500000000000171e+02,2.922605419282534034e-01,2.922605418978480030e-01
1.630000000000000000e+02,2.922605419282542916e-01,2.922605418980290803e-01
1.630500000000000114e+02,2.922605419282551242e-01,2.922605418982090475e-01
1.631000000000000227e+02,2.922605419282560124e-01,2.922605418983879599e-01
1.631500000000000057e+02,2.922605419282567896e-01,2.922605418985658177e-01
1.632000000000000171e+02,2.922605419282575667e-01,2.922605418987426207e-01
1.632500000000000000e+02,2.922605419282582329e-01,2.922605418989183690e-01
1.633000000000000114e+02,2.922605419282588990e-01,2.922605418990930626e-01
1.633500000000000227e+02,2.922605419282593986e-01,2.922605418992667015e-01
1.634000000000000057e+02,2.922605419282598982e-01,2.922605418994393411e-01
1.634500000000000171e+02,2.922605419282602313e-01,2.922605418996109261e-01
1.635000000000000000e+02,2.922605419282605643e-01,2.922605418997815119e-01
1.635500000000000114e+02,2.922605419282607309e-01,2.922605418999510984e-01
1.636000000000000227e+02,2.922605419282608419e-01,2.922605419001196858e-01
1.636500000000000057e+02,2.922605419282608419e-01,2.922605419002872185e-01
1.637000000000000171e+02,2.922605419282607309e-01,2.922605419004537519e-01
1.637500000000000000e+02,2.922605419282605643e-01,2.922605419006193417e-01
1.638000000000000114e+02,2.922605419282602868e-01,2.922605419007839322e-01
1.638500000000000227e+02,2.922605419282600092e-01,2.922605419009475236e-01
1.639000000000000057e+02,2.922605419282596206e-01,2.922605419011101713e-01
1.639500000000000171e+02,2.922605419282591765e-01,2.922605419012718198e-01
1.640000000000000000e+02,2.922605419282586769e-01,2.922605419014325245e-01
1.640500000000000114e+02,2.922605419282581773e-01,2.922605419015922856e-01
1.641000000000000227e+02,2.922605419282576222e-01,2.922605419017511030e-01
1.641500000000000057e+02,2.922605419282570671e-01,2.922605419019089767e-01
1.642000000000000171e+02,2.922605419282565120e-01,2.922605419020658513e-01
1.642500000000000000e+02,2.922605419282560124e-01,2.922605419022218376e-01
1.643000000000000114e+02,2.922605419282554573e-01,2.922605419023768802e-01
1.643500000000000227e+02,2.922605419282549577e-01,2.922605419025310347e-01
1.644000000000000057e+02,2.922605419282545136e-01,2.922605419026841900e-01
1.644500000000000171e+02,2.922605419282541250e-01,2.922605419028365126e-01
1.645000000000000000e+02,2.922605419282537920e-01,2.922605419029878915e-01
1.645500000000000114e+02,2.922605419282535144e-01,2.922605419031383822e-01
1.646000000000000227e+02,2.922605419282532924e-01,2.922605419032879293e-01
1.646500000000000057e+02,2.922605419282531258e-01,2.922605419034366436e-01
1.647000000000000171e+02,2.922605419282530703e-01,2.922605419035844698e-01
1.647500000000000000e+02,2.922605419282530703e-01,2.922605419037313523e-01
1.648000000000000114e+02,2.922605419282531258e-01,2.922605419038774022e-01
1.648500000000000227e+02,2.922605419282532369e-01,2.922605419040226193e-01
1.649000000000000057e+02,2.922605419282534589e-01,2.922605419041668928e-01
1.649500000000000171e+02,2.922605419282537365e-01,2.922605419043103891e-01
1.650000000000000000e+02,2.922605419282540695e-01,2.922605419044529973e-01
1.650500000000000114e+02,2.922605419282544581e-01,2.922605419045947173e-01
1.651000000000000227e+02,2.922605419282549022e-01,2.922605419047356046e-01
1.651500000000000057e+02,2.922605419282554018e-01,2.922605419048756592e-01
1.652000000000000171e+02,2.922605419282559014e-01,2.922605419050149367e-01
1.652500000000000000e+02,2.922605419282564565e-01,2.922605419051533260e-01
1.653000000000000114e+02,2.922605419282570116e-01,2.922605419052908826e-01
1.653500000000000227e+02,2.922605419282576222e-01,2.922605419054276621e-01
1.654000000000000057e+02,2.922605419282581773e-01,2.922605419055636089e-01
1.654500000000000171e+02,2.922605419282587325e-01,2.922605419056987230e-01
1.655000000000000000e+02,2.922605419282592876e-01,2.922605419058330600e-01
1.655500000000000114e+02,2.922605419282597872e-01,2.922605419059666199e-01
1.656000000000000227e+02,2.922605419282602868e-01,2.922605419060993470e-01
1.656500000000000057e+02,2.922605419282607309e-01,2.922605419062312970e-01
1.657000000000000171e+02,2.922605419282611194e-01,2.922605419063624699e-01
1.657500000000000000e+02,2.922605419282614525e-01,2.922605419064928101e-01
1.658000000000000114e+02,2.922605419282617301e-01,2.922605419066224286e-01
1.658500000000000227e+02,2.922605419282619521e-01,2.922605419067512700e-01
1.659000000000000057e+02,2.922605419282621741e-01,2.922605419068793342e-01
1.659500000000000171e+02,2.922605419282622852e-01,2.922605419070066768e-01
1.660000000000000000e+02,2.922605419282623407e-01,2.922605419071332422e-01
1.660500000000000114e+02,2.922605419282623407e-01,2.922605419072590305e-01
1.661000000000000227e+02,2.922605419282622297e-01,2.922605419073840971e-01
1.661500000000000057e+02,2.922605419282621186e-01,2.922605419075083866e-01
1.662000000000000171e+02,2.922605419282619521e-01,2.922605419076319544e-01
1.662500000000000000e+02,2.922605419282617301e-01,2.922605419077548006e-01
1.663000000000000114e+02,2.922605419282615080e-01,2.922605419078768696e-01
1.663500000000000227e+02,2.922605419282612305e-01,2.922605419079982725e-01
1.664000000000000057e+02,2.922605419282608974e-01,2.922605419081188982e-01
1.664500000000000171e+02,2.922605419282605643e-01,2.922605419082388578e-01
1.665000000000000000e+02,2.922605419282601757e-01,2.922605419083580958e-01
1.665500000000000114e+02,2.922605419282598427e-01,2.922605419084765566e-01
1.666000000000000227e+02,2.922605419282594541e-01,2.922605419085944067e-01
1.666500000000000057e+02,2.922605419282591210e-01,2.922605419087114798e-01
1.667000000000000171e+02,2.922605419282587880e-01,2.922605419088278866e-01
1.667500000000000000e+02,2.922605419282584549e-01,2.922605419089436274e-01
1.668000000000000114e+02,2.922605419282581773e-01,2.922605419090586465e-01
1.668500000000000227e+02,2.922605419282578998e-01,2.922605419091729440e-01
1.669000000000000057e+02,2.922605419282576777e-01,2.922605419092866308e-01
1.669500000000000171e+02,2.922605419282575112e-01,2.922605419093995960e-01
1.670000000000000000e+02,2.922605419282573447e-01,2.922605419095118950e-01
1.670500000000000114e+02,2.922605419282572892e-01,2.922605419096235280e-01
1.671000000000000227e+02,2.922605419282572337e-01,2.922605419097344948e-01
1.671500000000000057e+02,2.922605419282572337e-01,2.922605419098448509e-01
1.672000000000000171e+02,2.922605419282572892e-01,2.922605419099544855e-01
1.672500000000000000e+02,2.922605419282574002e-01,2.922605419100634538e-01
1.673000000000000114e+02,2.922605419282575112e-01,2.922605419101718116e-01
1.673500000000000227e+02,2.922605419282577333e-01,2.922605419102795032e-01
1.674000000000000057e+02,2.922605419282579553e-01,2.922605419103865843e-01
1.674500000000000171e+02,2.922605419282582329e-01,2.922605419104929991e-01
1.675000000000000000e+02,2.922605419282585104e-01,2.922605419105988034e-01
1.675500000000000114e+02,2.922605419282588435e-01,2.922605419107039415e-01
1.676000000000000227e+02,2.922605419282592321e-01,2.922605419108085245e-01
1.676500000000000057e+02,2.922605419282595651e-01,2.922605419109124414e-01
1.677000000000000171e+02,2.922605419282599537e-01,2.922605419110156921e-01
1.677500000000000000e+02,2.922605419282603423e-01,2.922605419111183878e-01
1.678000000000000114e+02,2.922605419282607309e-01,2.922605419112204728e-01
1.678500000000000227e+02,2.922605419282611194e-01,2.922605419113218916e-01
1.679000000000000057e+02,2.922605419282614525e-01,2.922605419114227554e-01
1.679500000000000171e+02,2.922605419282618411e-01,2.922605419115230085e-01
1.680000000000000000e+02,2.922605419282621186e-01,2.922605419116227066e-01
1.680500000000000114e+02,2.922605419282624517e-01,2.922605419117217385e-01
1.681000000000000227e+02,2.922605419282626737e-01,2.922605419118202152e-01
1.681500000000000057e+02,2.922605419282629513e-01,2.922605419119181369e-01
1.682000000000000171e+02,2.922605419282631178e-01,2.922605419120154480e-01
1.682500000000000000e+02,2.922605419282632844e-01,2.922605419121121484e-01
1.683000000000000114e+02,2.922605419282633954e-01,2.922605419122083492e-01
1.683500000000000227e+02,2.922605419282634509e-01,2.922605419123038839e-01
1.684000000000000057e+02,2.922605419282634509e-01,2.922605419123989190e-01
1.684500000000000171e+02,2.922605419282634509e-01,2.922605419124933990e-01
1.685000000000000000e+02,2.922605419282633954e-01,2.922605419125872683e-01
1.685500000000000114e+02,2.922605419282632844e-01,2.922605419126805826e-01
1.686000000000000227e+02,2.922605419282631734e-01,2.922605419127733417e-01
1.686500000000000057e+02,2.922605419282630068e-01,2.922605419128656012e-01
1.687000000000000171e+02,2.922605419282628403e-01,2.922605419129572502e-01
1.687500000000000000e+02,2.922605419282626182e-01,2.922605419130483995e-01
1.688000000000000114e+02,2.922605419282623962e-01,2.922605419131389937e-01
1.688500000000000227e+02,2.922605419282621186e-01,2.922605419132290328e-01
1.689000000000000057e+02,2.922605419282618966e-01,2.922605419133185167e-01
1.689500000000000171e+02,2.922605419282616190e-01,2.922605419134075011e-01
1.690000000000000000e+02,2.922605419282613970e-01,2.922605419134959304e-01
1.690500000000000114e+02,2.922605419282611194e-01,2.922605419135838600e-01
1.691000000000000227e+02,2.922605419282608974e-01,2.922605419136712901e-01
1.691500000000000057e+02,2.922605419282606753e-01,2.922605419137581650e-01
1.692000000000000171e+02,2.922605419282605088e-01,2.922605419138444849e-01
1.692500000000000000e+02,2.922605419282603423e-01,2.922605419139303606e-01
1.693000000000000114e+02,2.922605419282601757e-01,2.922605419140156813e-01
1.693500000000000227e+02,2.922605419282600647e-01,2.922605419141005023e-01
1.694000000000000057e+02,2.922605419282600092e-01,2.922605419141848238e-01
1.694500000000000171e+02,2.922605419282599537e-01,2.922605419142686456e-01
1.695000000000000000e+02,2.922605419282599537e-01,2.922605419143519678e-01
1.695500000000000114e+02,2.922605419282599537e-01,2.922605419144347905e-01
1.696000000000000227e+02,2.922605419282600092e-01,2.922605419145171135e-01
1.696500000000000057e+02,2.922605419282601202e-01,2.922605419145989369e-01
1.697000000000000171e+02,2.922605419282602313e-01,2.922605419146802608e-01
1.697500000000000000e+02,2.922605419282603423e-01,2.922605419147611405e-01
1.698000000000000114e+02,2.922605419282605643e-01,2.922605419148415207e-01
1.698500000000000227e+02,2.922605419282607309e-01,2.922605419149214567e-01
1.699000000000000057e+02,2.922605419282609529e-01,2.922605419150008932e-01
1.699500000000000171e+02,2.922605419282612305e-01,2.922605419150798300e-01
1.700000000000000000e+02,2.922605419282614525e-01,2.922605419151583228e-01
1.700500000000000114e+02,2.922605419282617301e-01,2.922605419152363160e-01
1.701000000000000227e+02,2.922605419282620076e-01,2.922605419153138651e-01
1.701500000000000057e+02,2.922605419282622297e-01,2.922605419153909700e-01
1.702000000000000171e+02,2.922605419282625072e-01,2.922605419154676309e-01
1.702500000000000000e+02,2.922605419282627848e-01,2.922605419155437922e-01
1.703000000000000114e+02,2.922605419282630068e-01,2.922605419156195095e-01
1.703500000000000227e+02,2.922605419282632289e-01,2.922605419156947826e-01
1.704000000000000057e+02,2.922605419282634509e-01,2.922605419157696116e-01
1.704500000000000171e+02,2.922605419282636174e-01,2.922605419158439966e-01
1.705000000000000000e+02,2.922605419282637840e-01,2.922605419159179374e-01
1.705500000000000114e+02,2.922605419282639505e-01,2.922605419159914342e-01
1.706000000000000227e+02,2.922605419282640615e-01,2.922605419160644868e-01
1.706500000000000057e+02,2.922605419282641170e-01,2.922605419161370954e-01
1.707000000000000171e+02,2.922605419282641726e-01,2.922605419162093154e-01
1.707500000000000000e+02,2.922605419282641726e-01,2.922605419162810358e-01
1.708000000000000114e+02,2.922605419282641726e-01,2.922605419163524232e-01
1.708500000000000227e+02,2.922605419282641726e-01,2.922605419164233109e-01
1.709000000000000057e+02,2.922605419282641170e-01,2.922605419164938101e-01
1.709500000000000171e+02,2.922605419282640060e-01,2.922605419165638652e-01
1.710000000000000000e+02,2.922605419282638950e-01,2.922605419166335317e-01
1.710500000000000114e+02,2.922605419282637840e-01,2.922605419167027541e-01
1.711000000000000227e+02,2.922605419282636174e-01,2.922605419167715879e-01
1.711500000000000057e+02,2.922605419282635064e-01,2.922605419168400331e-01
1.712000000000000171e+02,2.922605419282633399e-01,2.922605419169080343e-01
1.712500000000000000e+02,2.922605419282631734e-01,2.922605419169756469e-01
1.713000000000000114e+02,2.922605419282629513e-01,2.922605419170428154e-01
1.713500000000000227e+02,2.922605419282627848e-01,2.922605419171096508e-01
1.714000000000000057e+02,2.922605419282626182e-01,2.922605419171760421e-01
1.714500000000000171e+02,2.922605419282624517e-01,2.922605419172420449e-01
1.715000000000000000e+02,2.922605419282623407e-01,2.922605419173076591e-01
1.715500000000000114e+02,2.922605419282621741e-01,2.922605419173728847e-01
1.716000000000000227e+02,2.922605419282620631e-01,2.922605419174377217e-01
1.716500000000000057e+02,2.922605419282619521e-01,2.922605419175021702e-01
1.717000000000000171e+02,2.922605419282618966e-01,2.922605419175662300e-01
1.717500000000000000e+02,2.922605419282618411e-01,2.922605419176299568e-01
1.718000000000000114e+02,2.922605419282617856e-01,2.922605419176932395e-01
1.718500000000000227e+02,2.922605419282617856e-01,2.922605419177561892e-01
1.719000000000000057e+02,2.922605419282617856e-01,2.922605419178187502e-01
1.719500000000000171e+02,2.922605419282618411e-01,2.922605419178809227e-01
1.720000000000000000e+02,2.922605419282618966e-01,2.922605419179427066e-01
1.720500000000000114e+02,2.922605419282619521e-01,2.922605419180041575e-01
1.721000000000000227e+02,2.922605419282620631e-01,2.922605419180652753e-01
1.721500000000000057e+02,2.922605419282621741e-01,2.922605419181259490e-01
1.722000000000000171e+02,2.922605419282623407e-01,2.922605419181862896e-01
1.722500000000000000e+02,2.922605419282624517e-01,2.922605419182462971e-01
1.723000000000000114e+02,2.922605419282626182e-01,2.922605419183059716e-01
1.723500000000000227e+02,2.922605419282627848e-01,2.922605419183652020e-01
1.724000000000000057e+02,2.922605419282629513e-01,2.922605419184241549e-01
1.724500000000000171e+02,2.922605419282631178e-01,2.922605419184827191e-01
1.725000000000000000e+02,2.922605419282633399e-01,2.922605419185409503e-01
1.725500000000000114e+02,2.922605419282635064e-01,2.922605419185988485e-01
1.726000000000000227e+02,2.922605419282636730e-01,2.922605419186563580e-01
1.726500000000000057e+02,2.922605419282638395e-01,2.922605419187135900e-01
1.727000000000000171e+02,2.922605419282640060e-01,2.922605419187704334e-01
1.727500000000000000e+02,2.922605419282641170e-01,2.922605419188269438e-01
1.728000000000000114e+02,2.922605419282642281e-01,2.922605419188831211e-01
1.728500000000000227e+02,2.922605419282643391e-01,2.922605419189389653e-01
1.729000000000000057e+02,2.922605419282644501e-01,2.922605419189944764e-01
1.729500000000000171e+02,2.922605419282645056e-01,2.922605419190496545e-01
1.730000000000000000e+02,2.922605419282645611e-01,2.922605419191044995e-01
1.730500000000000114e+02,2.922605419282646166e-01,2.922605419191590115e-01
1.731000000000000227e+02,2.922605419282646166e-01,2.922605419192132459e-01
1.731500000000000057e+02,2.922605419282646166e-01,2.922605419192670917e-01
1.732000000000000171e+02,2.922605419282646166e-01,2.922605419193206600e-01
1.732500000000000000e+02,2.922605419282645611e-01,2.922605419193738951e-01
1.733000000000000114e+02,2.922605419282645056e-01,2.922605419194268528e-01
1.733500000000000227e+02,2.922605419282644501e-01,2.922605419194794774e-01
1.734000000000000057e+02,2.922605419282643391e-01,2.922605419195317689e-01
1.734500000000000171e+02,2.922605419282642836e-01,2.922605419195837273e-01
1.735000000000000000e+02,2.922605419282641726e-01,2.922605419196354082e-01
1.735500000000000114e+02,2.922605419282640615e-01,2.922605419196867560e-01
1.736000000000000227e+02,2.922605419282639505e-01,2.922605419197378263e-01
1.736500000000000057e+02,2.922605419282638395e-01,2.922605419197886190e-01
1.737000000000000171e+02,2.922605419282637285e-01,2.922605419198390786e-01
1.737500000000000000e+02,2.922605419282636174e-01,2.922605419198892052e-01
1.738000000000000114e+02,2.922605419282635064e-01,2.922605419199390542e-01
1.738500000000000227e+02,2.922605419282633954e-01,2.922605419199886256e-01
1.739000000000000057e+02,2.922605419282633399e-01,2.922605419200379195e-01
1.739500000000000171e+02,2.922605419282632289e-01,2.922605419200868804e-01
1.740000000000000000e+02,2.922605419282631734e-01,2.922605419201355637e-01
1.740500000000000114e+02,2.922605419282631178e-01,2.922605419201839694e-01
1.741000000000000227e+02,2.922605419282631178e-01,2.922605419202320420e-01
1.741500000000000057e+02,2.922605419282630623e-01,2.922605419202798926e-01
1.742000000000000171e+02,2.922605419282630623e-01,2.922605419203274102e-01
1.742500000000000000e+02,2.922605419282630623e-01,2.922605419203746502e-01
1.743000000000000114e+02,2.922605419282630623e-01,2.922605419204216126e-01
1.743500000000000227e+02,2.922605419282631178e-01,2.922605419204682975e-01
1.744000000000000057e+02,2.922605419282631734e-01,2.922605419205147048e-01
1.744500000000000171e+02,2.922605419282632289e-01,2.922605419205608346e-01
1.745000000000000000e+02,2.922605419282633399e-01,2.922605419206066868e-01
1.745500000000000114e+02,2.922605419282633954e-01,2.922605419206522614e-01
1.746000000000000227e+02,2.922605419282635064e-01,2.922605419206976141e-01
1.746500000000000057e+02,2.922605419282636174e-01,2.922605419207426336e-01
1.747000000000000171e+02,2.922605419282637285e-01,2.922605419207874311e-01
1.747500000000000000e+02,2.922605419282638395e-01,2.922605419208319510e-01
1.748000000000000114e+02,2.922605419282639505e-01,2.922605419208761934e-01
1.748500000000000227e+02,2.922605419282640615e-01,2.922605419209201583e-01
1.749000000000000057e+02,2.922605419282641726e-01,2.922605419209638455e-01
1.749500000000000171e+02,2.922605419282642836e-01,2.922605419210073108e-01
1.750000000000000000e+02,2.922605419282643946e-01,2.922605419210504984e-01
1.750500000000000114e+02,2.922605419282645056e-01,2.922605419210934641e-01
1.751000000000000227e+02,2.922605419282645611e-01,2.922605419211361522e-01
1.751500000000000057e+02,2.922605419282646722e-01,2.922605419211785627e-01
1.752000000000000171e+02,2.922605419282647277e-01,2.922605419212207511e-01
1.752500000000000000e+02,2.922605419282647832e-01,2.922605419212627176e-01
1.753000000000000114e+02,2.922605419282648387e-01,2.922605419213043509e-01
1.753500000000000227e+02,2.922605419282648942e-01,2.922605419213458178e-01
1.754000000000000057e+02,2.922605419282648942e-01,2.922605419213870070e-01
1.754500000000000171e+02,2.922605419282648942e-01,2.922605419214279188e-01
1.755000000000000000e+02,2.922605419282648942e-01,2.922605419214686084e-01
1.755500000000000114e+02,2.922605419282648942e-01,2.922605419215090761e-01
1.756000000000000227e+02,2.922605419282648942e-01,2.922605419215492661e-01
1.756500000000000057e+02,2.922605419282648387e-01,2.922605419215892897e-01
1.757000000000000171e+02,2.922605419282647832e-01,2.922605419216289802e-01
1.757500000000000000e+02,2.922605419282647277e-01,2.922605419216685041e-01
1.758000000000000114e+02,2.922605419282646722e-01,2.922605419217077505e-01
1.758500000000000227e+02,2.922605419282646166e-01,2.922605419217467748e-01
1.759000000000000057e+02,2.922605419282645611e-01,2.922605419217855771e-01
1.759500000000000171e+02,2.922605419282645056e-01,2.922605419218241574e-01
1.760000000000000000e+02,2.922605419282644501e-01,2.922605419218625156e-01
1.760500000000000114e+02,2.922605419282643391e-01,2.922605419219005962e-01
1.761000000000000227e+02,2.922605419282642836e-01,2.922605419219385103e-01
1.761500000000000057e+02,2.922605419282642281e-01,2.922605419219761469e-01
1.762000000000000171e+02,2.922605419282641726e-01,2.922605419220136169e-01
1.762500000000000000e+02,2.922605419282641170e-01,2.922605419220508094e-01
1.763000000000000114e+02,2.922605419282640615e-01,2.922605419220877798e-01
1.763500000000000227e+02,2.922605419282640060e-01,2.922605419221245837e-01
1.764000000000000057e+02,2.922605419282639505e-01,2.922605419221611101e-01
1.764500000000000171e+02,2.922605419282639505e-01,2.922605419221974699e-01
1.765000000000000000e+02,2.922605419282639505e-01,2.922605419222335521e-01
1.765500000000000114e+02,2.922605419282639505e-01,2.922605419222694678e-01
1.766000000000000227e+02,2.922605419282639505e-01,2.922605419223051615e-01
1.766500000000000057e+02,2.922605419282639505e-01,2.922605419223406331e-01
1.767000000000000171e+02,2.922605419282639505e-01,2.922605419223758827e-01
1.767500000000000000e+02,2.922605419282640060e-01,2.922605419224109657e-01
1.768000000000000114e+02,2.922605419282640060e-01,2.922605419224457712e-01
1.768500000000000227e+02,2.922605419282640615e-01,2.922605419224804102e-01
1.769000000000000057e+02,2.922605419282641170e-01,2.922605419225148271e-01
1.769500000000000171e+02,2.922605419282641726e-01,2.922605419225490775e-01
1.770000000000000000e+02,2.922605419282642281e-01,2.922605419225831058e-01
1.770500000000000114e+02,2.922605419282642836e-01,2.922605419226169121e-01
1.771000000000000227e+02,2.922605419282643946e-01,2.922605419226505519e-01
1.771500000000000057e+02,2.922605419282644501e-01,2.922605419226839696e-01
1.772000000000000171e+02,2.922605419282645056e-01,2.922605419227171653e-01
1.772500000000000000e+02,2.922605419282646166e-01,2.922605419227501944e-01
1.773000000000000114e+02,2.922605419282646722e-01,2.922605419227830015e-01
1.773500000000000227e+02,2.922605419282647277e-01,2.922605419228156420e-01
1.774000000000000057e+02,2.922605419282647832e-01,2.922605419228480605e-01
1.774500000000000171e+02,2.922605419282648387e-01,2.922605419228803125e-01
1.775000000000000000e+02,2.922605419282648942e-01,2.922605419229123980e-01
1.775500000000000114e+02,2.922605419282649497e-01,2.922605419229442059e-01
1.776000000000000227e+02,2.922605419282650052e-01,2.922605419229759027e-01
1.776500000000000057e+02,2.922605419282650607e-01,2.922605419230073776e-01
1.777000000000000171e+02,2.922605419282650607e-01,2.922605419230386858e-01
1.777500000000000000e+02,2.922605419282650607e-01,2.922605419230697721e-01
1.778000000000000114e+02,2.922605419282651162e-01,2.922605419231006918e-01
1.778500000000000227e+02,2.922605419282651162e-01,2.922605419231314450e-01
1.779000000000000057e+02,2.922605419282651162e-01,2.922605419231619761e-01
1.779500000000000171e+02,2.922605419282651162e-01,2.922605419231923962e-01
1.780000000000000000e+02,2.922605419282650607e-01,2.922605419232225943e-01
1.780500000000000114e+02,2.922605419282650607e-01,2.922605419232525703e-01
1.781000000000000227e+02,2.922605419282650052e-01,2.922605419232824353e-01
1.781500000000000057e+02,2.922605419282650052e-01,2.922605419233120783e-01
1.782000000000000171e+02,2.922605419282649497e-01,2.922605419233415547e-01
1.782500000000000000e+02,2.922605419282648942e-01,2.922605419233708646e-01
1.783000000000000114e+02,2.922605419282648942e-01,2.922605419234000079e-01
1.783500000000000227e+02,2.922605419282648387e-01,2.922605419234289292e-01
1.784000000000000057e+02,2.922605419282647832e-01,2.922605419234577395e-01
1.784500000000000171e+02,2.922605419282647277e-01,2.922605419234863278e-01
1.785000000000000000e+02,2.922605419282646722e-01,2.922605419235148050e-01
1.785500000000000114e+02,2.922605419282646722e-01,2.922605419235430602e-01
1.786000000000000227e+02,2.922605419282646166e-01,2.922605419235711488e-01
1.786500000000000057e+02,2.922605419282645611e-01,2.922605419235991264e-01
1.787000000000000171e+02,2.922605419282645611e-01,2.922605419236268820e-01
1.787500000000000000e+02,2.922605419282645056e-01,2.922605419236544710e-01
1.788000000000000114e+02,2.922605419282645056e-01,2.922605419236819491e-01
1.788500000000000227e+02,2.922605419282645056e-01,2.922605419237092050e-01
1.789000000000000057e+02,2.922605419282645056e-01,2.922605419237363500e-01
1.789500000000000171e+02,2.922605419282645056e-01,2.922605419237632729e-01
1.790000000000000000e+02,2.922605419282645056e-01,2.922605419237900848e-01
1.790500000000000114e+02,2.922605419282645056e-01,2.922605419238167301e-01
1.791000000000000227e+02,2.922605419282645056e-01,2.922605419238432090e-01
1.791500000000000057e+02,2.922605419282645611e-01,2.922605419238695212e-01
1.792000000000000171e+02,2.922605419282645611e-01,2.922605419238956670e-01
1.792500000000000000e+02,2.922605419282646166e-01,2.922605419239216462e-01
1.793000000000000114e+02,2.922605419282646166e-01,2.922605419239475144e-01
1.793500000000000227e+02,2.922605419282646722e-01,2.922605419239732161e-01
1.794000000000000057e+02,2.922605419282647277e-01,2.922605419239987512e-01
1.794500000000000171e+02,2.922605419282647277e-01,2.922605419240241753e-01
1.795000000000000000e+02,2.922605419282647832e-01,2.922605419240493774e-01
1.795500000000000114e+02,2.922605419282648387e-01,2.922605419240744684e-01
1.796000000000000227e+02,2.922605419282648942e-01,2.922605419240994484e-01
1.796500000000000057e+02,2.922605419282649497e-01,2.922605419241242064e-01
1.797000000000000171e+02,2.922605419282650052e-01,2.922605419241488534e-01
1.797500000000000000e+02,2.922605419282650052e-01,2.922605419241733893e-01
1.798000000000000114e+02,2.922605419282650607e-01,2.922605419241977032e-01
1.798500000000000227e+02,2.922605419282651162e-01,2.922605419242219060e-01
1.799000000000000057e+02,2.922605419282651162e-01,2.922605419242459979e-01
1.799500000000000171e+02,2.922605419282651718e-01,2.922605419242699232e-01
1.800000000000000000e+02,2.922605419282651718e-01,2.922605419242936819e-01
1.800500000000000114e+02,2.922605419282652273e-01,2.922605419243173297e-01
1.801000000000000227e+02,2.922605419282652273e-01,2.922605419243408109e-01
1.801500000000000057e+02,2.922605419282652273e-01,2.922605419243641811e-01
1.802000000000000171e+02,2.922605419282652273e-01,2.922605419243873848e-01
1.802500000000000000e+02,2.922605419282652273e-01,2.922605419244104774e-01
1.803000000000000114e+02,2.922605419282652273e-01,2.922605419244334035e-01
1.803500000000000227e+02,2.922605419282652273e-01,2.922605419244562186e-01
1.804000000000000057e+02,2.922605419282652273e-01,2.922605419244788671e-01
1.804500000000000171e+02,2.922605419282652273e-01,2.922605419245014047e-01
1.805000000000000000e+02,2.922605419282651718e-01,2.922605419245238312e-01
1.805500000000000114e+02,2.922605419282651718e-01,2.922605419245460912e-01
1.806000000000000227e+02,2.922605419282651718e-01,2.922605419245682401e-01
1.806500000000000057e+02,2.922605419282651162e-01,2.922605419245902225e-01
1.807000000000000171e+02,2.922605419282651162e-01,2.922605419246120939e-01
1.807500000000000000e+02,2.922605419282650607e-01,2.922605419246338543e-01
1.808000000000000114e+02,2.922605419282650607e-01,2.922605419246554481e-01
1.808500000000000227e+02,2.922605419282650052e-01,2.922605419246769309e-01
1.809000000000000057e+02,2.922605419282650052e-01,2.922605419246983027e-01
1.809500000000000171e+02,2.922605419282649497e-01,2.922605419247195080e-01
1.810000000000000000e+02,2.922605419282649497e-01,2.922605419247406577e-01
1.810500000000000114e+02,2.922605419282648942e-01,2.922605419247615854e-01
1.811000000000000227e+02,2.922605419282648942e-01,2.922605419247824576e-01
1.811500000000000057e+02,2.922605419282648942e-01,2.922605419248031633e-01
1.812000000000000171e+02,2.922605419282648387e-01,2.922605419248238134e-01
1.812500000000000000e+02,2.922605419282648387e-01,2.922605419248442971e-01
1.813000000000000114e+02,2.922605419282648387e-01,2.922605419248646141e-01
1.813500000000000227e+02,2.922605419282648387e-01,2.922605419248848757e-01
1.814000000000000057e+02,2.922605419282648387e-01,2.922605419249049707e-01
1.814500000000000171e+02,2.922605419282648387e-01,2.922605419249250103e-01
1.815000000000000000e+02,2.922605419282648942e-01,2.922605419249448833e-01
1.815500000000000114e+02,2.922605419282648942e-01,2.922605419249646452e-01
1.816000000000000227e+02,2.922605419282648942e-01,2.922605419249842962e-01
1.816500000000000057e+02,2.922605419282649497e-01,2.922605419250037806e-01
1.817000000000000171e+02,2.922605419282649497e-01,2.922605419250232095e-01
1.817500000000000000e+02,2.922605419282650052e-01,2.922605419250424719e-01
1.818000000000000114e+02,2.922605419282650052e-01,2.922605419250616787e-01
1.818500000000000227e+02,2.922605419282650607e-01,2.922605419250807191e-01
1.819000000000000057e+02,2.922605419282650607e-01,2.922605419250997039e-01
1.819500000000000171e+02,2.922605419282651162e-01,2.922605419251185221e-01
1.820000000000000000e+02,2.922605419282651162e-01,2.922605419251372849e-01
1.820500000000000114e+02,2.922605419282651718e-01,2.922605419251558811e-01
1.821000000000000227e+02,2.922605419282651718e-01,2.922605419251743664e-01
1.821500000000000057e+02,2.922605419282652273e-01,2.922605419251927961e-01
1.822000000000000171e+02,2.922605419282652273e-01,2.922605419252110592e-01
1.822500000000000000e+02,2.922605419282652828e-01,2.922605419252292114e-01
1.823000000000000114e+02,2.922605419282652828e-01,2.922605419252473080e-01
1.823500000000000227e+02,2.922605419282652828e-01,2.922605419252652381e-01
1.824000000000000057e+02,2.922605419282653383e-01,2.922605419252831127e-01
1.824500000000000171e+02,2.922605419282653383e-01,2.922605419253008763e-01
1.825000000000000000e+02,2.922605419282653383e-01,2.922605419253185288e-01
1.825500000000000114e+02,2.922605419282653383e-01,2.922605419253360148e-01
1.826000000000000227e+02,2.922605419282653383e-01,2.922605419253534453e-01
1.826500000000000057e+02,2.922605419282653383e-01,2.922605419253708203e-01
1.827000000000000171e+02,2.922605419282653383e-01,2.922605419253880288e-01
1.827500000000000000e+02,2.922605419282653383e-01,2.922605419254051262e-01
1.828000000000000114e+02,2.922605419282653383e-01,2.922605419254221681e-01
1.828500000000000227e+02,2.922605419282653383e-01,2.922605419254390990e-01
1.829000000000000057e+02,2.922605419282653383e-01,2.922605419254559189e-01
1.829500000000000171e+02,2.922605419282652828e-01,2.922605419254726278e-01
1.830000000000000000e+02,2.922605419282652828e-01,2.922605419254892256e-01
1.830500000000000114e+02,2.922605419282652828e-01,2.922605419255057679e-01
1.831000000000000227e+02,2.922605419282652273e-01,2.922605419255221992e-01
1.831500000000000057e+02,2.922605419282652273e-01,2.922605419255385195e-01
1.832000000000000171e+02,2.922605419282652273e-01,2.922605419255547288e-01
1.832500000000000000e+02,2.922605419282651718e-01,2.922605419255708825e-01
1.833000000000000114e+02,2.922605419282651718e-01,2.922605419255869252e-01
1.833500000000000227e+02,2.922605419282651718e-01,2.922605419256028569e-01
1.834000000000000057e+02,2.922605419282651162e-01,2.922605419256186776e-01
1.834500000000000171e+02,2.922605419282651162e-01,2.922605419256344428e-01
1.835000000000000000e+02,2.922605419282651162e-01,2.922605419256500969e-01
1.835500000000000114e+02,2.922605419282651162e-01,2.922605419256656401e-01
1.836000000000000227e+02,2.922605419282651162e-01,2.922605419256811277e-01
1.836500000000000057e+02,2.922605419282651162e-01,2.922605419256965043e-01
1.837000000000000171e+02,2.922605419282650607e-01,2.922605419257117698e-01
1.837500000000000000e+02,2.922605419282651162e-01,2.922605419257269799e-01
1.838000000000000114e+02,2.922605419282651162e-01,2.922605419257420789e-01
1.838500000000000227e+02,2.922605419282651162e-01,2.922605419257571224e-01
1.839000000000000057e+02,2.922605419282651162e-01,2.922605419257720549e-01
1.839500000000000171e+02,2.922605419282651162e-01,2.922605419257868764e-01
1.840000000000000000e+02,2.922605419282651162e-01,2.922605419258016424e-01
1.840500000000000114e+02,2.922605419282651718e-01,2.922605419258162973e-01
1.841000000000000227e+02,2.922605419282651718e-01,2.922605419258308412e-01
1.841500000000000057e+02,2.922605419282651718e-01,2.922605419258453296e-01
1.842000000000000171e+02,2.922605419282652273e-01,2.922605419258597625e-01
1.842500000000000000e+02,2.922605419282652273e-01,2.922605419258740289e-01
1.843000000000000114e+02,2.922605419282652273e-01,2.922605419258882953e-01
1.843500000000000227e+02,2.922605419282652828e-01,2.922605419259024506e-01
1.844000000000000057e+02,2.922605419282652828e-01,2.922605419259164949e-01
1.844500000000000171e+02,2.922605419282652828e-01,2.922605419259304838e-01
1.845000000000000000e+02,2.922605419282653383e-01,2.922605419259443615e-01
1.845500000000000114e+02,2.922605419282653383e-01,2.922605419259581838e-01
1.846000000000000227e+02,2.922605419282653383e-01,2.922605419259718951e-01
1.846500000000000057e+02,2.922605419282653938e-01,2.922605419259855508e-01
1.847000000000000171e+02,2.922605419282653938e-01,2.922605419259990955e-01
1.847500000000000000e+02,2.922605419282653938e-01,2.922605419260125847e-01
1.848000000000000114e+02,2.922605419282653938e-01,2.922605419260260184e-01
1.848500000000000227e+02,2.922605419282653938e-01,2.922605419260393411e-01
1.849000000000000057e+02,2.922605419282654493e-01,2.922605419260525528e-01
1.849500000000000171e+02,2.922605419282654493e-01,2.922605419260657089e-01
1.850000000000000000e+02,2.922605419282654493e-01,2.922605419260788095e-01
1.850500000000000114e+02,2.922605419282654493e-01,2.922605419260918547e-01
1.851000000000000227e+02,2.922605419282653938e-01,2.922605419261047888e-01
1.851500000000000057e+02,2.922605419282653938e-01,2.922605419261176118e-01
1.852000000000000171e+02,2.922605419282653938e-01,2.922605419261303794e-01
1.852500000000000000e+02,2.922605419282653938e-01,2.922605419261430915e-01
1.853000000000000114e+02,2.922605419282653938e-01,2.922605419261557480e-01
1.853500000000000227e+02,2.922605419282653938e-01,2.922605419261682935e-01
1.854000000000000057e+02,2.922605419282653938e-01,2.922605419261807835e-01
1.854500000000000171e+02,2.922605419282653383e-01,2.922605419261931625e-01
1.855000000000000000e+02,2.922605419282653383e-01,2.922605419262054860e-01
1.855500000000000114e+02,2.922605419282653383e-01,2.922605419262177540e-01
1.856000000000000227e+02,2.922605419282653383e-01,2.922605419262299664e-01
1.856500000000000057e+02,2.922605419282652828e-01,2.922605419262420678e-01
1.857000000000000171e+02,2.922605419282652828e-01,2.922605419262541138e-01
1.857500000000000000e+02,2.922605419282652828e-01,2.922605419262660487e-01
1.858000000000000114e+02,2.922605419282652828e-01,2.922605419262779280e-01
1.858500000000000227e+02,2.922605419282652828e-01,2.922605419262898074e-01
1.859000000000000057e+02,2.922605419282652828e-01,2.922605419263015203e-01
1.859500000000000171e+02,2.922605419282652273e-01,2.922605419263132331e-01
1.860000000000000000e+02,2.922605419282652273e-01,2.922605419263248350e-01
1.860500000000000114e+02,2.922605419282652273e-01,2.922605419263363813e-01
1.861000000000000227e+02,2.922605419282652273e-01,2.922605419263478721e-01
1.861500000000000057e+02,2.922605419282652273e-01,2.922605419263592519e-01
1.862000000000000171e+02,2.922605419282652273e-01,2.922605419263706317e-01
1.862500000000000000e+02,2.922605419282652828e-01,2.922605419263819004e-01
1.863000000000000114e+02,2.922605419282652828e-01,2.922605419263931137e-01
1.863500000000000227e+02,2.922605419282652828e-01,2.922605419264042159e-01
1.864000000000000057e+02,2.922605419282652828e-01,2.922605419264153181e-01
1.864500000000000171e+02,2.922605419282652828e-01,2.922605419264263094e-01
1.865000000000000000e+02,2.922605419282652828e-01,2.922605419264372451e-01
1.865500000000000114e+02,2.922605419282653383e-01,2.922605419264481252e-01
1.866000000000000227e+02,2.922605419282653383e-01,2.922605419264589499e-01
1.866500000000000057e+02,2.922605419282653383e-01,2.922605419264696636e-01
1.867000000000000171e+02,2.922605419282653383e-01,2.922605419264803772e-01
1.867500000000000000e+02,2.922605419282653938e-01,2.922605419264909798e-01
1.868000000000000114e+02,2.922605419282653938e-01,2.922605419265015270e-01
1.868500000000000227e+02,2.922605419282653938e-01,2.922605419265120186e-01
1.869000000000000057e+02,2.922605419282653938e-01,2.922605419265224547e-01
1.869500000000000171e+02,2.922605419282654493e-01,2.922605419265328353e-01
1.870000000000000000e+02,2.922605419282654493e-01,2.922605419265431603e-01
1.870500000000000114e+02,2.922605419282654493e-01,2.922605419265533744e-01
1.871000000000000227e+02,2.922605419282654493e-01,2.922605419265635884e-01
1.871500000000000057e+02,2.922605419282654493e-01,2.922605419265736915e-01
1.872000000000000171e+02,2.922605419282654493e-01,2.922605419265837945e-01
1.872500000000000000e+02,2.922605419282654493e-01,2.922605419265937865e-01
1.873000000000000114e+02,2.922605419282654493e-01,2.922605419266037230e-01
1.873500000000000227e+02,2.922605419282654493e-01,2.922605419266136040e-01
1.874000000000000057e+02,2.922605419282654493e-01,2.922605419266234295e-01
1.874500000000000171e+02,2.922605419282654493e-01,2.922605419266331994e-01
1.875000000000000000e+02,2.922605419282654493e-01,2.922605419266429139e-01
1.875500000000000114e+02,2.922605419282654493e-01,2.922605419266525728e-01
1.876000000000000227e+02,2.922605419282654493e-01,2.922605419266621762e-01
1.876500000000000057e+02,2.922605419282654493e-01,2.922605419266717242e-01
1.877000000000000171e+02,2.922605419282654493e-01,2.922605419266811611e-01
1.877500000000000000e+02,2.922605419282654493e-01,2.922605419266905979e-01
1.878000000000000114e+02,2.922605419282654493e-01,2.922605419266999793e-01
1.878500000000000227e+02,2.922605419282653938e-01,2.922605419267093052e-01
1.879000000000000057e+02,2.922605419282653938e-01,2.922605419267185756e-01
1.879500000000000171e+02,2.922605419282653938e-01,2.922605419267277349e-01
1.880000000000000000e+02,2.922605419282653938e-01,2.922605419267368942e-01
1.880500000000000114e+02,2.922605419282653938e-01,2.922605419267459981e-01
1.881000000000000227e+02,2.922605419282653938e-01,2.922605419267550464e-01
1.881500000000000057e+02,2.922605419282653938e-01,2.922605419267640392e-01
1.882000000000000171e+02,2.922605419282653383e-01,2.922605419267729765e-01
1.882500000000000000e+02,2.922605419282653383e-01,2.922605419267818583e-01
1.883000000000000114e+02,2.922605419282653383e-01,2.922605419267906846e-01
1.883500000000000227e+02,2.922605419282653383e-01,2.922605419267994553e-01
1.884000000000000057e+02,2.922605419282653383e-01,2.922605419268081706e-01
1.884500000000000171e+02,2.922605419282653383e-01,2.922605419268168303e-01
1.885000000000000000e+02,2.922605419282653383e-01,2.922605419268254345e-01
1.885500000000000114e+02,2.922605419282653383e-01,2.922605419268339833e-01
1.886000000000000227e+02,2.922605419282653383e-01,2.922605419268425320e-01
1.886500000000000057e+02,2.922605419282653383e-01,2.922605419268509697e-01
1.887000000000000171e+02,2.922605419282653938e-01,2.922605419268594074e-01
1.887500000000000000e+02,2.922605419282653938e-01,2.922605419268677895e-01
1.888000000000000114e+02,2.922605419282653938e-01,2.922605419268760607e-01
1.888500000000000227e+02,2.922605419282653938e-01,2.922605419268843319e-01
1.889000000000000057e+02,2.922605419282653938e-01,2.922605419268925475e-01
1.889500000000000171e+02,2.922605419282653938e-01,2.922605419269007077e-01
1.890000000000000000e+02,2.922605419282653938e-01,2.922605419269088678e-01
1.890500000000000114e+02,2.922605419282654493e-01,2.922605419269169169e-01
1.891000000000000227e+02,2.922605419282654493e-01,2.922605419269249105e-01
1.891500000000000057e+02,2.922605419282654493e-01,2.922605419269329041e-01
1.892000000000000171e+02,2.922605419282654493e-01,2.922605419269408422e-01
1.892500000000000000e+02,2.922605419282654493e-01,2.922605419269487248e-01
1.893000000000000114e+02,2.922605419282654493e-01,2.922605419269565519e-01
1.893500000000000227e+02,2.922605419282654493e-01,2.922605419269643234e-01
1.894000000000000057e+02,2.922605419282655048e-01,2.922605419269720950e-01
1.894500000000000171e+02,2.922605419282655048e-01,2.922605419269797555e-01
1.895000000000000000e+02,2.922605419282655048e-01,2.922605419269874161e-01
1.895500000000000114e+02,2.922605419282655048e-01,2.922605419269950211e-01
1.896000000000000227e+02,2.922605419282655048e-01,2.922605419270025706e-01
1.896500000000000057e+02,2.922605419282655048e-01,2.922605419270100646e-01
1.897000000000000171e+02,2.922605419282655048e-01,2.922605419270175586e-01
1.897500000000000000e+02,2.922605419282655048e-01,2.922605419270249971e-01
1.898000000000000114e+02,2.922605419282655048e-01,2.922605419270323801e-01
1.898500000000000227e+02,2.922605419282655048e-01,2.922605419270397076e-01
1.899000000000000057e+02,2.922605419282655048e-01,2.922605419270469795e-01
1.899500000000000171e+02,2.922605419282655048e-01,2.922605419270542515e-01
1.900000000000000000e+02,2.922605419282655048e-01,2.922605419270614124e-01
1.900500000000000114e+02,2.922605419282655048e-01,2.922605419270685734e-01
1.901000000000000227e+02,2.922605419282654493e-01,2.922605419270757343e-01
1.901500000000000057e+02,2.922605419282654493e-01,2.922605419270827842e-01
1.902000000000000171e+02,2.922605419282654493e-01,2.922605419270898341e-01
1.902500000000000000e+02,2.922605419282654493e-01,2.922605419270968286e-01
1.903000000000000114e+02,2.922605419282654493e-01,2.922605419271037674e-01
1.903500000000000227e+02,2.922605419282654493e-01,2.922605419271106508e-01
1.904000000000000057e+02,2.922605419282654493e-01,2.922605419271175342e-01
1.904500000000000171e+02,2.922605419282654493e-01,2.922605419271243621e-01
1.905000000000000000e+02,2.922605419282654493e-01,2.922605419271311344e-01
1.905500000000000114e+02,2.922605419282654493e-01,2.922605419271379068e-01
1.906000000000000227e+02,2.922605419282654493e-01,2.922605419271446237e-01
1.906500000000000057e+02,2.922605419282654493e-01,2.922605419271512850e-01
1.907000000000000171e+02,2.922605419282654493e-01,2.922605419271578908e-01
1.907500000000000000e+02,2.922605419282654493e-01,2.922605419271644966e-01
1.908000000000000114e+02,2.922605419282654493e-01,2.922605419271710470e-01
1.908500000000000227e+02,2.922605419282654493e-01,2.922605419271775418e-01
1.909000000000000057e+02,2.922605419282654493e-01,2.922605419271840366e-01
1.909500000000000171e+02,2.922605419282654493e-01,2.922605419271904759e-01
1.910000000000000000e+02,2.922605419282654493e-01,2.922605419271968596e-01
1.910500000000000114e+02,2.922605419282654493e-01,2.922605419272031879e-01
1.911000000000000227e+02,2.922605419282654493e-01,2.922605419272095162e-01
1.911500000000000057e+02,2.922605419282654493e-01,2.922605419272157889e-01
1.912000000000000171e+02,2.922605419282654493e-01,2.922605419272220617e-01
1.912500000000000000e+02,2.922605419282654493e-01,2.922605419272282234e-01
1.913000000000000114e+02,2.922605419282654493e-01,2.922605419272344407e-01
1.913500000000000227e+02,2.922605419282654493e-01,2.922605419272405469e-01
1.914000000000000057e+02,2.922605419282654493e-01,2.922605419272466531e-01
1.914500000000000171e+02,2.922605419282654493e-01,2.922605419272527039e-01
1.915000000000000000e+02,2.922605419282655048e-01,2.922605419272586991e-01
1.915500000000000114e+02,2.922605419282655048e-01,2.922605419272646943e-01
1.916000000000000227e+02,2.922605419282655048e-01,2.922605419272706895e-01
1.916500000000000057e+02,2.922605419282655048e-01,2.922605419272765737e-01
1.917000000000000171e+02,2.922605419282655048e-01,2.922605419272824578e-01
1.917500000000000000e+02,2.922605419282655048e-01,2.922605419272882865e-01
1.918000000000000114e+02,2.922605419282655048e-01,2.922605419272941152e-01
1.918500000000000227e+02,2.922605419282655048e-01,2.922605419272998883e-01
1.919000000000000057e+02,2.922605419282655048e-01,2.922605419273056615e-01
1.919500000000000171e+02,2.922605419282655048e-01,2.922605419273113236e-01
1.920000000000000000e+02,2.922605419282655048e-01,2.922605419273170413e-01
1.920500000000000114e+02,2.922605419282655048e-01,2.922605419273226479e-01
1.921000000000000227e+02,2.922605419282655048e-01,2.922605419273282545e-01
1.921500000000000057e+02,2.922605419282655048e-01,2.922605419273338612e-01
1.922000000000000171e+02,2.922605419282655048e-01,2.922605419273393568e-01
1.922500000000000000e+02,2.922605419282655048e-01,2.922605419273449079e-01
1.923000000000000114e+02,2.922605419282655048e-01,2.922605419273503480e-01
1.923500000000000227e+02,2.922605419282655048e-01,2.922605419273557881e-01
1.924000000000000057e+02,2.922605419282655048e-01,2.922605419273612282e-01
1.924500000000000171e+02,2.922605419282655048e-01,2.922605419273666127e-01
1.925000000000000000e+02,2.922605419282655048e-01,2.922605419273719418e-01
1.925500000000000114e+02,2.922605419282655048e-01,2.922605419273772709e-01
1.926000000000000227e+02,2.922605419282655048e-01,2.922605419273825444e-01
1.926500000000000057e+02,2.922605419282655048e-01,2.922605419273877625e-01
1.927000000000000171e+02,2.922605419282655048e-01,2.922605419273929805e-01
1.927500000000000000e+02,2.922605419282655048e-01,2.922605419273981986e-01
1.928000000000000114e+02,2.922605419282655048e-01,2.922605419274033611e-01
1.928500000000000227e+02,2.922605419282655048e-01,2.922605419274084682e-01
1.929000000000000057e+02,2.922605419282655048e-01,2.922605419274135752e-01
1.929500000000000171e+02,2.922605419282654493e-01,2.922605419274186267e-01
1.930000000000000000e+02,2.922605419282654493e-01,2.922605419274236782e-01
1.930500000000000114e+02,2.922605419282654493e-01,2.922605419274286742e-01
1.931000000000000227e+02,2.922605419282654493e-01,2.922605419274336702e-01
1.931500000000000057e+02,2.922605419282654493e-01,2.922605419274386107e-01
1.932000000000000171e+02,2.922605419282654493e-01,2.922605419274434957e-01
1.932500000000000000e+02,2.922605419282654493e-01,2.922605419274483807e-01
1.933000000000000114e+02,2.922605419282654493e-01,2.922605419274532657e-01
1.933500000000000227e+02,2.922605419282654493e-01,2.922605419274580951e-01
1.934000000000000057e+02,2.922605419282655048e-01,2.922605419274628691e-01
1.934500000000000171e+02,2.922605419282655048e-01,2.922605419274676430e-01
1.935000000000000000e+02,2.922605419282655048e-01,2.922605419274724170e-01
1.935500000000000114e+02,2.922605419282655048e-01,2.922605419274771354e-01
1.936000000000000227e+02,2.922605419282655048e-01,2.922605419274817984e-01
1.936500000000000057e+02,2.922605419282655048e-01,2.922605419274864613e-01
1.937000000000000171e+02,2.922605419282655048e-01,2.922605419274910687e-01
1.937500000000000000e+02,2.922605419282655048e-01,2.922605419274956762e-01
1.938000000000000114e+02,2.922605419282655048e-01,2.922605419275002836e-01
1.938500000000000227e+02,2.922605419282655048e-01,2.922605419275048355e-01
1.939000000000000057e+02,2.922605419282655048e-01,2.922605419275093319e-01
1.939500000000000171e+02,2.922605419282655048e-01,2.922605419275138283e-01
1.940000000000000000e+02,2.922605419282655048e-01,2.922605419275183247e-01
1.940500000000000114e+02,2.922605419282655048e-01,2.922605419275227656e-01
1.941000000000000227e+02,2.922605419282655048e-01,2.922605419275271510e-01
1.941500000000000057e+02,2.922605419282655048e-01,2.922605419275315364e-01
1.942000000000000171e+02,2.922605419282655048e-01,2.922605419275359218e-01
1.942500000000000000e+02,2.922605419282655048e-01,2.922605419275402516e-01
1.943000000000000114e+02,2.922605419282655048e-01,2.922605419275445815e-01
1.943500000000000227e+02,2.922605419282655603e-01,2.922605419275488559e-01
1.944000000000000057e+02,2.922605419282655603e-01,2.922605419275531302e-01
1.944500000000000171e+02,2.922605419282655603e-01,2.922605419275573491e-01
1.945000000000000000e+02,2.922605419282655603e-01,2.922605419275615679e-01
1.945500000000000114e+02,2.922605419282655603e-01,2.922605419275657312e-01
1.946000000000000227e+02,2.922605419282655603e-01,2.922605419275698946e-01
1.946500000000000057e+02,2.922605419282655048e-01,2.922605419275740579e-01
1.947000000000000171e+02,2.922605419282655048e-01,2.922605419275781657e-01
1.947500000000000000e+02,2.922605419282655048e-01,2.922605419275822181e-01
1.948000000000000114e+02,2.922605419282655048e-01,2.922605419275862704e-01
1.948500000000000227e+02,2.922605419282655048e-01,2.922605419275903227e-01
1.949000000000000057e+02,2.922605419282655048e-01,2.922605419275943750e-01
1.949500000000000171e+02,2.922605419282655048e-01,2.922605419275983163e-01
1.950000000000000000e+02,2.922605419282655048e-01,2.922605419276023131e-01
1.950500000000000114e+02,2.922605419282655048e-01,2.922605419276062544e-01
1.951000000000000227e+02,2.922605419282655048e-01,2.922605419276101402e-01
1.951500000000000057e+02,2.922605419282655048e-01,2.922605419276140815e-01
1.952000000000000171e+02,2.922605419282655048e-01,2.922605419276179117e-01
1.952500000000000000e+02,2.922605419282655048e-01,2.922605419276217975e-01
1.953000000000000114e+02,2.922605419282655048e-01,2.922605419276256278e-01
1.953500000000000227e+02,2.922605419282655048e-01,2.922605419276294025e-01
1.954000000000000057e+02,2.922605419282655048e-01,2.922605419276331773e-01
1.954500000000000171e+02,2.922605419282655048e-01,2.922605419276369521e-01
1.955000000000000000e+02,2.922605419282655048e-01,2.922605419276406713e-01
1.955500000000000114e+02,2.922605419282655048e-01,2.922605419276443905e-01
1.956000000000000227e+02,2.922605419282655048e-01,2.922605419276481098e-01
1.956500000000000057e+02,2.922605419282655048e-01,2.922605419276517735e-01
1.957000000000000171e+02,2.922605419282655048e-01,2.922605419276553818e-01
1.957500000000000000e+02,2.922605419282655048e-01,2.922605419276590455e-01
1.958000000000000114e+02,2.922605419282655048e-01,2.922605419276626537e-01
1.958500000000000227e+02,2.922605419282655048e-01,2.922605419276662064e-01
1.959000000000000057e+02,2.922605419282655048e-01,2.922605419276697591e-01
1.959500000000000171e+02,2.922605419282655048e-01,2.922605419276733119e-01
1.960000000000000000e+02,2.922605419282655048e-01,2.922605419276768646e-01
1.960500000000000114e+02,2.922605419282655048e-01,2.922605419276803618e-01
1.961000000000000227e+02,2.922605419282655048e-01,2.922605419276838035e-01
1.961500000000000057e+02,2.922605419282655048e-01,2.922605419276873007e-01
1.962000000000000171e+02,2.922605419282655048e-01,2.922605419276906868e-01
1.962500000000000000e+02,2.922605419282655048e-01,2.922605419276941285e-01
1.963000000000000114e+02,2.922605419282655048e-01,2.922605419276975147e-01
1.963500000000000227e+02,2.922605419282655048e-01,2.922605419277009009e-01
1.964000000000000057e+02,2.922605419282655603e-01,2.922605419277042316e-01
1.964500000000000171e+02,2.922605419282655603e-01,2.922605419277075622e-01
1.965000000000000000e+02,2.922605419282655603e-01,2.922605419277108929e-01
1.965500000000000114e+02,2.922605419282655603e-01,2.922605419277142236e-01
1.966000000000000227e+02,2.922605419282655603e-01,2.922605419277174987e-01
1.966500000000000057e+02,2.922605419282655603e-01,2.922605419277207184e-01
1.967000000000000171e+02,2.922605419282655603e-01,2.922605419277239935e-01
1.967500000000000000e+02,2.922605419282655603e-01,2.922605419277272132e-01
1.968000000000000114e+02,2.922605419282655603e-01,2.922605419277303773e-01
1.968500000000000227e+02,2.922605419282655603e-01,2.922605419277335415e-01
1.969000000000000057e+02,2.922605419282655603e-01,2.922605419277367056e-01
1.969500000000000171e+02,2.922605419282655603e-01,2.922605419277398697e-01
1.970000000000000000e+02,2.922605419282655603e-01,2.922605419277429784e-01
1.970500000000000114e+02,2.922605419282655603e-01,2.922605419277460870e-01
1.971000000000000227e+02,2.922605419282655603e-01,2.922605419277491956e-01
1.971500000000000057e+02,2.922605419282655603e-01,2.922605419277522487e-01
1.972000000000000171e+02,2.922605419282655603e-01,2.922605419277553018e-01
1.972500000000000000e+02,2.922605419282655603e-01,2.922605419277583549e-01
1.973000000000000114e+02,2.922605419282655603e-01,2.922605419277613525e-01
1.973500000000000227e+02,2.922605419282655603e-01,2.922605419277643501e-01
1.974000000000000057e+02,2.922605419282655603e-01,2.922605419277672922e-01
1.974500000000000171e+02,2.922605419282655048e-01,2.922605419277702898e-01
1.975000000000000000e+02,2.922605419282655048e-01,2.922605419277732319e-01
1.975500000000000114e+02,2.922605419282655048e-01,2.922605419277761185e-01
1.976000000000000227e+02,2.922605419282655048e-01,2.922605419277790606e-01
1.976500000000000057e+02,2.922605419282655048e-01,2.922605419277819472e-01
1.977000000000000171e+02,2.922605419282655048e-01,2.922605419277848338e-01
1.977500000000000000e+02,2.922605419282655048e-01,2.922605419277876648e-01
1.978000000000000114e+02,2.922605419282655048e-01,2.922605419277904959e-01
1.978500000000000227e+02,2.922605419282655048e-01,2.922605419277933270e-01
1.979000000000000057e+02,2.922605419282655048e-01,2.922605419277961580e-01
1.979500000000000171e+02,2.922605419282655048e-01,2.922605419277989336e-01
1.980000000000000000e+02,2.922605419282655048e-01,2.922605419278017092e-01
1.980500000000000114e+02,2.922605419282655048e-01,2.922605419278044292e-01
1.981000000000000227e+02,2.922605419282655048e-01,2.922605419278072048e-01
1.981500000000000057e+02,2.922605419282655048e-01,2.922605419278099248e-01
1.982000000000000171e+02,2.922605419282655048e-01,2.922605419278126448e-01
1.982500000000000000e+02,2.922605419282655048e-01,2.922605419278153094e-01
1.983000000000000114e+02,2.922605419282655048e-01,2.922605419278179739e-01
1.983500000000000227e+02,2.922605419282655048e-01,2.922605419278206385e-01
1.984000000000000057e+02,2.922605419282655048e-01,2.922605419278233030e-01
1.984500000000000171e+02,2.922605419282655603e-01,2.922605419278259120e-01
1.985000000000000000e+02,2.922605419282655603e-01,2.922605419278285210e-01
1.985500000000000114e+02,2.922605419282655603e-01,2.922605419278311301e-01
1.986000000000000227e+02,2.922605419282655603e-01,2.922605419278336836e-01
1.986500000000000057e+02,2.922605419282655603e-01,2.922605419278362371e-01
1.987000000000000171e+02,2.922605419282655603e-01,2.922605419278387906e-01
1.987500000000000000e+02,2.922605419282655603e-01,2.922605419278413441e-01
1.988000000000000114e+02,2.922605419282655603e-01,2.922605419278438421e-01
1.988500000000000227e+02,2.922605419282655603e-01,2.922605419278463956e-01
1.989000000000000057e+02,2.922605419282655603e-01,2.922605419278488381e-01
1.989500000000000171e+02,2.922605419282655603e-01,2.922605419278513361e-01
1.990000000000000000e+02,2.922605419282655603e-01,2.922605419278537786e-01
1.990500000000000114e+02,2.922605419282655603e-01,2.922605419278562211e-01
1.991000000000000227e+02,2.922605419282655603e-01,2.922605419278586636e-01
1.991500000000000057e+02,2.922605419282655603e-01,2.922605419278611061e-01
1.992000000000000171e+02,2.922605419282655603e-01,2.922605419278634931e-01
1.992500000000000000e+02,2.922605419282655603e-01,2.922605419278658800e-01
1.993000000000000114e+02,2.922605419282655603e-01,2.922605419278682670e-01
1.993500000000000227e+02,2.922605419282655603e-01,2.922605419278705985e-01
1.994000000000000057e+02,2.922605419282655603e-01,2.922605419278729300e-01
1.994500000000000171e+02,2.922605419282655603e-01,2.922605419278752614e-01
1.995000000000000000e+02,2.922605419282655603e-01,2.922605419278775929e-01
1.995500000000000114e+02,2.922605419282655603e-01,2.922605419278799244e-01
1.996000000000000227e+02,2.922605419282655603e-01,2.922605419278822003e-01
1.996500000000000057e+02,2.922605419282655603e-01,2.922605419278844763e-01
1.997000000000000171e+02,2.922605419282655603e-01,2.922605419278867522e-01
1.997500000000000000e+02,2.922605419282655603e-01,2.922605419278889727e-01
1.998000000000000114e+02,2.922605419282655603e-01,2.922605419278911931e-01
1.998500000000000227e+02,2.922605419282655603e-01,2.922605419278934136e-01
1.999000000000000057e+02,2.922605419282655603e-01,2.922605419278956340e-01
1.999500000000000171e+02,2.922605419282655603e-01,2.922605419278978545e-01
2.000000000000000000e+02,2.922605419282655603e-01,2.922605419279000194e-01


==> data/steady_characterization_L18.json <==
{
  "L": 18,
  "kappa_over_g": 0.1,
  "hilbert_dimension": 5778,
  "trace": 1.0,
  "density": 0.2893585168665861,
  "excitation_number": 5.208453303598549,
  "excitation_variance": 1.6389359222120217,
  "excitation_number_probabilities": [
    8.983893443017498e-05,
    0.0018569203097124408,
    0.01592812209667735,
    0.07263092276299936,
    0.19166899181494929,
    0.29848339271728574,
    0.2664648270462111,
    0.1254406570231617,
    0.026046067130292932,
    0.001390260164279627
  ],
  "pair_correlations": [
    0.0,
    0.12485995451798457,
    0.06088514477216074,
    0.09633629278613612,
    0.07650554038027937,
    0.08781224460347455,
    0.08153414939191758,
    0.08524475717834647,
    0.08244763464940832
  ],
  "flippability": 0.2567844039182262,
  "flippability_from_pair": 0.2567844039182263,
  "mean_projected_A": [
    0.0,
    -0.012839220195911322
  ],
  "mean_Y": 0.025678440391822644,
  "number_balance_residual_over_g": -2.0816681711721685e-17,
  "reduced_single_site_real": [
    [
      0.7106414831334139,
      0.0
    ],
    [
      0.0,
      0.2893585168665861
    ]
  ],
  "reduced_single_site_imag": [
    [
      0.0,
      -0.012839220195911322
    ],
    [
      0.012839220195911322,
      0.0
    ]
  ],
  "purity": 0.00025328868892249404,
  "maximally_mixed_purity": 0.00017307026652821047,
  "diagonal_purity": 0.00018615779713044203,
  "offdiagonal_HS_squared": 6.7130891792052e-05,
  "minimum_eigenvalue": 8.437291608584425e-06,
  "diagonal_probability_spread_at_fixed_N": [
    {
      "N": 0,
      "count": 1,
      "p_min": 8.983893443017498e-05,
      "p_max": 8.983893443017498e-05,
      "p_max_over_min": 1.0
    },
    {
      "N": 1,
      "count": 18,
      "p_min": 0.00010316223942846891,
      "p_max": 0.00010316223942846891,
      "p_max_over_min": 1.0
    },
    {
      "N": 2,
      "count": 135,
      "p_min": 0.0001024955101619424,
      "p_max": 0.00012364664904580605,
      "p_max_over_min": 1.2063616137960087
    },
    {
      "N": 3,
      "count": 546,
      "p_min": 0.00010880011002082008,
      "p_max": 0.00015198428269784674,
      "p_max_over_min": 1.3969129504442863
    },
    {
      "N": 4,
      "count": 1287,
      "p_min": 0.00011245548546051768,
      "p_max": 0.0001892491734851658,
      "p_max_over_min": 1.6828807657551736
    },
    {
      "N": 5,
      "count": 1782,
      "p_min": 0.00011749775535009777,
      "p_max": 0.00023799523498081433,
      "p_max_over_min": 2.025530056056652
    },
    {
      "N": 6,
      "count": 1386,
      "p_min": 0.00012134274458245037,
      "p_max": 0.000299171610109027,
      "p_max_over_min": 2.465508845530891
    },
    {
      "N": 7,
      "count": 540,
      "p_min": 0.0001447022918618592,
      "p_max": 0.00036114495429406644,
      "p_max_over_min": 2.495779089932006
    },
    {
      "N": 8,
      "count": 81,
      "p_min": 0.0002692537417657027,
      "p_max": 0.000463495752990564,
      "p_max_over_min": 1.7214087720789615
    },
    {
      "N": 9,
      "count": 2,
      "p_min": 0.0006951300821398135,
      "p_max": 0.0006951300821398135,
      "p_max_over_min": 1.0
    }
  ],
  "method": "Full allowed configurations, using translation-orbit rows of the saved stationary eigenvector; no energy truncation."
}


==> data/summary_L18.json <==
{
  "L": 18,
  "kappa_over_g": 0.1,
  "beta_g": 1,
  "final_time": 120.0,
  "dt": 0.5,
  "HS2_F_initial": 1.0000736108200563,
  "HS2_S_initial": 0.022775025250759147,
  "initial_farther": true,
  "first_crossing_linear_interpolation": 8.763888186021108,
  "HS2_ratio_final": 0.0006297748081476467,
  "steady_density": 0.2893585168665861,
  "late_fit_intervals": [
    {
      "tmin": 60,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12472316970645413,
      "Gamma_S_fit": 0.10311045390719983,
      "eta_fit": 1.209607415933848
    },
    {
      "tmin": 80,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12479974101716564,
      "Gamma_S_fit": 0.1031110066026,
      "eta_fit": 1.2103435426458027
    },
    {
      "tmin": 100,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12483827413754747,
      "Gamma_S_fit": 0.10310850896754112,
      "eta_fit": 1.210746575501804
    }
  ],
  "settling_times_finite_window": [
    {
      "observable": "density",
      "epsilon": 0.01,
      "tau_F": 6.886259852196838,
      "tau_S": 7.301383848463436,
      "last_crossing_bracket_F": [
        6.85,
        6.9
      ],
      "last_crossing_bracket_S": [
        7.300000000000001,
        7.35
      ],
      "time_reduction": 0.056855522854610596,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.005,
      "tau_F": 14.38222679405516,
      "tau_S": 11.67323507268041,
      "last_crossing_bracket_F": [
        14.35,
        14.4
      ],
      "last_crossing_bracket_S": [
        11.65,
        11.7
      ],
      "time_reduction": -0.23206863431670044,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.001,
      "tau_F": 23.066563796792387,
      "tau_S": 21.028455387793553,
      "last_crossing_bracket_F": [
        23.05,
        23.1
      ],
      "last_crossing_bracket_S": [
        21.0,
        21.05
      ],
      "time_reduction": -0.09692145102497163,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.0001,
      "tau_F": 39.457637138452775,
      "tau_S": 36.93699047758101,
      "last_crossing_bracket_F": [
        39.0,
        39.5
      ],
      "last_crossing_bracket_S": [
        36.5,
        37.0
      ],
      "time_reduction": -0.06824179848657885,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 1e-05,
      "tau_F": 57.72879659208954,
      "tau_S": 54.12850705008072,
      "last_crossing_bracket_F": [
        57.5,
        58.0
      ],
      "last_crossing_bracket_S": [
        54.0,
        54.5
      ],
      "time_reduction": -0.06651374180111347,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 1e-06,
      "tau_F": 75.99595184103963,
      "tau_S": 72.04804216286094,
      "last_crossing_bracket_F": [
        75.5,
        76.0
      ],
      "last_crossing_bracket_S": [
        72.0,
        72.5
      ],
      "time_reduction": -0.05479551643130898,
      "no_future_recrossing_bound_passes": false
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.01,
      "tau_F": 6.886259852196838,
      "tau_S": 15.97334275187869,
      "last_crossing_bracket_F": [
        6.85,
        6.9
      ],
      "last_crossing_bracket_S": [
        15.95,
        16.0
      ],
      "time_reduction": 0.5688904971761832,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.005,
      "tau_F": 14.382226794055159,
      "tau_S": 21.852734060917975,
      "last_crossing_bracket_F": [
        14.35,
        14.4
      ],
      "last_crossing_bracket_S": [
        21.85,
        21.9
      ],
      "time_reduction": 0.34185686999336506,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.001,
      "tau_F": 23.066563796792373,
      "tau_S": 36.557724687419416,
      "last_crossing_bracket_F": [
        23.05,
        23.1
      ],
      "last_crossing_bracket_S": [
        36.5,
        37.0
      ],
      "time_reduction": 0.3690372145963927,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.0001,
      "tau_F": 39.457637138452576,
      "tau_S": 58.35656502160194,
      "last_crossing_bracket_F": [
        39.0,
        39.5
      ],
      "last_crossing_bracket_S": [
        58.0,
        58.5
      ],
      "time_reduction": 0.3238526441053122,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 1e-05,
      "tau_F": 57.72879659208842,
      "tau_S": 80.44882587236968,
      "last_crossing_bracket_F": [
        57.5,
        58.0
      ],
      "last_crossing_bracket_S": [
        80.0,
        80.5
      ],
      "time_reduction": 0.2824159213501275,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 1e-06,
      "tau_F": 75.99595184100606,
      "tau_S": 102.64966112257099,
      "last_crossing_bracket_F": [
        75.5,
        76.0
      ],
      "last_crossing_bracket_S": [
        102.5,
        103.0
      ],
      "time_reduction": 0.25965706062817395,
      "no_future_recrossing_bound_passes": false
    }
  ],
  "future_bounds_from_trace_contraction": {
    "T": 120.0,
    "dimension": 5778,
    "density_F": 8.407510001717952e-08,
    "density_S": 3.350230981607058e-06,
    "density_S_using_even_sector": 4.9828017719410463e-08,
    "mixed_witness_F": 1.1770514002405131e-07,
    "mixed_witness_S": 4.690323374249881e-06
  },
  "observable_sampling": "dt=.05 forgt0..24; dt=.5 forgt24..120",
  "early_refinement_max_difference_at_shared_grid": {
    "n_F": 1.1102230246251565e-15,
    "n_S": 4.440892098500626e-16,
    "O_F": 1.1102230246251565e-15,
    "O_S": 1.1657341758564144e-15,
    "deltaO_F": 1.0685896612017132e-15,
    "deltaO_S": 1.1657341758564144e-15
  }
}


==> data/up_curves_L8_k0.1_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.835899570602277819e-01,9.956372374263672276e-01,9.597710902693498136e-01,9.481978190416135988e-01,7.389830852793298765e-01,1.898588644083015753e-01
2.000000000000000111e-01,8.821773015232619031e-01,7.408671008062506225e-01,9.570590672974101931e-01,9.427769202733643494e-01,7.255224762528984517e-01,1.740884905691786333e-01
4.000000000000000222e-01,8.661314852714188106e-01,6.027465169444069515e-01,9.507726354560792625e-01,9.303159470776058981e-01,7.123243914727803716e-01,1.604642160560265096e-01
6.000000000000000888e-01,8.581985962660680922e-01,5.443787960307506779e-01,9.350430652534585940e-01,8.996793811613029712e-01,6.991974819642259309e-01,1.483666049913558715e-01
8.000000000000000444e-01,8.509971542097596320e-01,5.250322587848383904e-01,9.027269152336178104e-01,8.387260984711508716e-01,6.859397370880635503e-01,1.373177610780708102e-01
1.000000000000000000e+00,8.428834944643709415e-01,5.182531205518908779e-01,8.510045820578144848e-01,7.462659551051318285e-01,6.724225813598112556e-01,1.270380016964603731e-01
1.200000000000000178e+00,8.328575420034660670e-01,5.097308626332450743e-01,7.954999598801801852e-01,6.401821582639839470e-01,6.586267669239993516e-01,1.174263117151028157e-01
1.400000000000000133e+00,8.190310827333545651e-01,4.914540417693781804e-01,7.677659911646755875e-01,5.471323260297533686e-01,6.446363293793586635e-01,1.084962372541770081e-01
1.600000000000000089e+00,7.989037433894765616e-01,4.596872536163590373e-01,7.548013291682962311e-01,4.833088913776753537e-01,6.306044508748401833e-01,1.003019389153290697e-01
1.800000000000000044e+00,7.720280042058365044e-01,4.169062364669886001e-01,7.444715686977312341e-01,4.480750052105558212e-01,6.167042199230416966e-01,9.288125141628184034e-02
2.000000000000000000e+00,7.416549894237809415e-01,3.710712366971525844e-01,7.358324739097832357e-01,4.316833413332051839e-01,6.030786125596758751e-01,8.622784695285203027e-02
2.200000000000000178e+00,7.127568824009370418e-01,3.301227125792640105e-01,7.272201657401109465e-01,4.241515306130336782e-01,5.898048192559084413e-01,8.028906911835161087e-02
2.400000000000000355e+00,6.900227478866706177e-01,2.985028946473610167e-01,7.177459073598830841e-01,4.190464605763941641e-01,5.773989921345721310e-01,7.497827039503565660e-02
2.600000000000000089e+00,6.721007332637375375e-01,2.774372365487638437e-01,7.076669680617715397e-01,4.130279761310044484e-01,5.657402941676149544e-01,7.019277708125735982e-02
2.800000000000000266e+00,6.582601748432663769e-01,2.653868494591582472e-01,6.970158130825185872e-01,4.035309207673101195e-01,5.542103716076191011e-01,6.583356718383749639e-02
3.000000000000000000e+00,6.468410148600218790e-01,2.584860401559015974e-01,6.840782761339234685e-01,3.870892846333586768e-01,5.427247903742253854e-01,6.182338884998791334e-02
3.200000000000000178e+00,6.355612642109644828e-01,2.515023291930163496e-01,6.660820626384204024e-01,3.604074711175674350e-01,5.312340835646202075e-01,5.811734552638260498e-02
3.400000000000000355e+00,6.216437063028541488e-01,2.388754515105384613e-01,6.429445871397947432e-01,3.239432328125171900e-01,5.197500627385254202e-01,5.469978273389604351e-02
3.600000000000000089e+00,6.030657910611987305e-01,2.170986513486679592e-01,6.196312426262323703e-01,2.839639984864966160e-01,5.083426341950093574e-01,5.156764342789901118e-02
3.800000000000000266e+00,5.813639096366995940e-01,1.881779532925995091e-01,5.999731523858886639e-01,2.492132095127841118e-01,4.971048043963545160e-01,4.870999998055397517e-02
4.000000000000000000e+00,5.615774252712216752e-01,1.590637379275040841e-01,5.842618737682587771e-01,2.249593065283215232e-01,4.861057136527059397e-01,4.609671645811034418e-02
4.200000000000000178e+00,5.430773550219797352e-01,1.359405059636448754e-01,5.719963355261096227e-01,2.108230730121015695e-01,4.767014984384264076e-01,4.368179514777852102e-02
4.400000000000000355e+00,5.254766249561165781e-01,1.204259459776038377e-01,5.618620776373084436e-01,2.032949518316955750e-01,4.675251496303353127e-01,4.141648955250585434e-02
4.600000000000000533e+00,5.091953993166944414e-01,1.107683493965642418e-01,5.524155733746217711e-01,1.988886635939893788e-01,4.584485491723513384e-01,3.926312482420726141e-02
4.800000000000000711e+00,4.942291674670825641e-01,1.044164885416073302e-01,5.430134725522637318e-01,1.954035876989899112e-01,4.494336426552918984e-01,3.720326127900340507e-02
5.000000000000000000e+00,4.801636210111838166e-01,9.924500243276113132e-02,5.336003542820875190e-01,1.915105616290412871e-01,4.404639232929435932e-01,3.523827905603629101e-02
5.200000000000000178e+00,4.666763843760569075e-01,9.353712663094264357e-02,5.235633913024531072e-01,1.858143647672753640e-01,4.315535437227298599e-01,3.338343114381235599e-02
5.400000000000000355e+00,4.535009025325583698e-01,8.599571652872536887e-02,5.110441897701152314e-01,1.765718375886072278e-01,4.227459792735198119e-01,3.165796031509792580e-02
5.600000000000000533e+00,4.409369233087873652e-01,7.647461857755424863e-02,4.944473854369610955e-01,1.626239499747199335e-01,4.140997717985238635e-01,3.007486614460620766e-02
5.800000000000000711e+00,4.273280367966877935e-01,6.640427474293059129e-02,4.735203369510105897e-01,1.448104371835135518e-01,4.056652100332757693e-01,2.863408101247214010e-02
6.000000000000000000e+00,4.126946183864542150e-01,5.769730959919659730e-02,4.541372295703202111e-01,1.262286380659215501e-01,3.974629310203325883e-01,2.732131671255299057e-02
6.200000000000000178e+00,3.986845502725338553e-01,5.129970283075636212e-02,4.387960852696690672e-01,1.105511157558468904e-01,3.894754741913371010e-01,2.611215575857056201e-02
6.400000000000000355e+00,3.864688499640308583e-01,4.700940596751272682e-02,4.262747880244490695e-01,9.977931690183174107e-02,3.816551396220838610e-01,2.497891491894153188e-02
6.600000000000000533e+00,3.756147458878929535e-01,4.408157069402210415e-02,4.161080846753733020e-01,9.354435188944876245e-02,3.739432208661960799e-01,2.389749161039909572e-02
6.800000000000000711e+00,3.649119552378531361e-01,4.171020006791227586e-02,4.073049702785794812e-01,9.019817049477146798e-02,3.662924317999267099e-01,2.285224578187102992e-02
7.000000000000000000e+00,3.535866049554150514e-01,3.920209877162431772e-02,3.989815666845346609e-01,8.818771442418044115e-02,3.590469396011433112e-01,2.183791675370677643e-02
7.200000000000000178e+00,3.416878719145813870e-01,3.604176463181095469e-02,3.909095494495027912e-01,8.659733342506227560e-02,3.522035519076118226e-01,2.085828256018239235e-02
7.400000000000000355e+00,3.298214855228270292e-01,3.208334293053139580e-02,3.832809993374620139e-01,8.488934839167214252e-02,3.456971653553361223e-01,1.992208666110763943e-02
7.600000000000000533e+00,3.183530306692332612e-01,2.774870381016479592e-02,3.758256454573212779e-01,8.242844839270138668e-02,3.393220083983881086e-01,1.903784304273090783e-02
7.800000000000000711e+00,3.071266487190331684e-01,2.382176360926977279e-02,3.673072446486496667e-01,7.842112358278482964e-02,3.330674397649328600e-01,1.820976952368692087e-02
8.000000000000000000e+00,2.964575679278993459e-01,2.089100189194387225e-02,3.563680416391147299e-01,7.246367433939365776e-02,3.269685351769513471e-01,1.743640337241068872e-02
8.200000000000001066e+00,2.871779452601694316e-01,1.904016159969795785e-02,3.432292303427864066e-01,6.512848299492196569e-02,3.210470705819223336e-01,1.671179341597378923e-02
8.400000000000000355e+00,2.796609805490788969e-01,1.799748591317698598e-02,3.306873570323926592e-01,5.782461660943433168e-02,3.152051681094999447e-01,1.602795449741497083e-02
8.599999999999999645e+00,2.735067429986177689e-01,1.740889454731828906e-02,3.196474902987734845e-01,5.194156918067455164e-02,3.094231106798545627e-01,1.537725436447683926e-02
8.800000000000000711e+00,2.679946037695031813e-01,1.697967553610844199e-02,3.106411542181610752e-01,4.806132591334851684e-02,3.038098795041876965e-01,1.475404644855222644e-02
9.000000000000000000e+00,2.624528908867568844e-01,1.649059708469168689e-02,3.033125388662507582e-01,4.587415182917425893e-02,2.982792556615759816e-01,1.415537511537302146e-02
9.200000000000001066e+00,2.563364666720334695e-01,1.578746753827769966e-02,2.968470532449095645e-01,4.467347003361626934e-02,2.928110361388771010e-01,1.358076608860066779e-02
9.400000000000000355e+00,2.493097594907308645e-01,1.481559854122149050e-02,2.906543353816687381e-01,4.386561080431831960e-02,2.874139711588127311e-01,1.303123566891246400e-02
9.600000000000001421e+00,2.414117888146026236e-01,1.367572424600281902e-02,2.846167638233784714e-01,4.312168214558791124e-02,2.820984093957441541e-01,1.250789601970996034e-02
9.800000000000000711e+00,2.331419168780232976e-01,1.258673541223783582e-02,2.786754612126944863e-01,4.220404802047172943e-02,2.768726388672959060e-01,1.201074779136280385e-02
1.000000000000000000e+01,2.253278360212776776e-01,1.173607274545124431e-02,2.722792841156065902e-01,4.075533310792953112e-02,2.717399907648819779e-01,1.153816807797442695e-02
1.020000000000000107e+01,2.186974204658045096e-01,1.117291734829492685e-02,2.645122870013860705e-01,3.836274392741034767e-02,2.666981470020596823e-01,1.108722513301646159e-02
1.040000000000000036e+01,2.134205257321753479e-01,1.083336960641843004e-02,2.557594764857100689e-01,3.492761377871320128e-02,2.617404568289070088e-01,1.065456488294888246e-02
1.060000000000000142e+01,2.090924817628795895e-01,1.061547347839118111e-02,2.460347406643197399e-01,3.093246646881172429e-02,2.568582928039158109e-01,1.023743932726928554e-02
1.080000000000000071e+01,2.050823586546431099e-01,1.041016698337122320e-02,2.367861272583254850e-01,2.721302926802129235e-02,2.520437921234707224e-01,9.834466632570367656e-03
1.100000000000000000e+01,2.007681476394400366e-01,1.008131205909419854e-02,2.292526142336298867e-01,2.442312392820886885e-02,2.475306376491514526e-01,9.445828115354021337e-03
1.120000000000000107e+01,1.956098830386347465e-01,9.469770138106447036e-03,2.234988049931521115e-01,2.270912666242117656e-02,2.431111359860137766e-01,9.072806696519801137e-03
1.140000000000000036e+01,1.893124848559950280e-01,8.502006713447925190e-03,2.188793225032290013e-01,2.179961780998211293e-02,2.387565609029704272e-01,8.716867185430051193e-03
1.160000000000000142e+01,1.821043661910587419e-01,7.320503017706965140e-03,2.147100998301146590e-01,2.130631089715210799e-02,2.344712019698734773e-01,8.378739594907286259e-03
1.180000000000000071e+01,1.748933789661515914e-01,6.222964566003620808e-03,2.106161067598438796e-01,2.095562496185859880e-02,2.302561413302704474e-01,8.057962378376769264e-03
1.200000000000000000e+01,1.685656259045502647e-01,5.431900784878046159e-03,2.065665532898338097e-01,2.062602703088995543e-02,2.261086315519834355e-01,7.753031156135530358e-03
1.220000000000000107e+01,1.635973284796448102e-01,4.968672928184880017e-03,2.025543685007220596e-01,2.023634732682325771e-02,2.220235978224417706e-01,7.461938852822817131e-03
1.240000000000000036e+01,1.597007550187541369e-01,4.722973741672919362e-03,1.982314785762221698e-01,1.962824717798683852e-02,2.179959571128300966e-01,7.182761193251041218e-03
1.260000000000000142e+01,1.564467619613559568e-01,4.569483489686082534e-03,1.930149107484210036e-01,1.859066593075654750e-02,2.140224210130932392e-01,6.914049870098288794e-03
1.280000000000000071e+01,1.531948663625178897e-01,4.423173901326384050e-03,1.867135577099277577e-01,1.704481562489611191e-02,2.101024080467680522e-01,6.654968285695990124e-03
1.300000000000000000e+01,1.494236078683507940e-01,4.239941984237799444e-03,1.799542108230671178e-01,1.519786379904405904e-02,2.062382189056519155e-01,6.405210337476169129e-03
1.320000000000000107e+01,1.451491316886345528e-01,4.004953329617537590e-03,1.737950246072562654e-01,1.345157874470243910e-02,2.024343776599550060e-01,6.164780403904781061e-03
1.340000000000000036e+01,1.402457932236888527e-01,3.729442276772979015e-03,1.688261499708784974e-01,1.213258685172244507e-02,1.986959262206337007e-01,5.933731289473121069e-03
1.360000000000000142e+01,1.349690434113753612e-01,3.445053238678204809e-03,1.649282423002694509e-01,1.131701440425129761e-02,1.950261121192387037e-01,5.711963188700068181e-03
1.380000000000000071e+01,1.299687344612302509e-01,3.184987961371924144e-03,1.616733816431193127e-01,1.087465162972663449e-02,1.914246691477827222e-01,5.499152073119573103e-03
1.400000000000000000e+01,1.256293840639023940e-01,2.967254054058147614e-03,1.586310968161366020e-01,1.062239904875274601e-02,1.878877190027332389e-01,5.294804820938152704e-03
1.420000000000000107e+01,1.219289929727497834e-01,2.795189506102802469e-03,1.555981445002709851e-01,1.043537376097762592e-02,1.844092830251824466e-01,5.098381979731399227e-03
1.440000000000000036e+01,1.187915392914544455e-01,2.664013659927830062e-03,1.525931988013212171e-01,1.025824588769641901e-02,1.809835226243275697e-01,4.909422011031951485e-03
1.460000000000000142e+01,1.160194473694947243e-01,2.560718288770476737e-03,1.496050035788176191e-01,1.004954542935567949e-02,1.776067465723987771e-01,4.727624105467676842e-03
1.480000000000000071e+01,1.133651012098535332e-01,2.463684473523506703e-03,1.463868487894303405e-01,9.732969713586335156e-03,1.742785817366749312e-01,4.552865320880856298e-03
1.500000000000000000e+01,1.104375073897169990e-01,2.349221746425678506e-03,1.426068232291093918e-01,9.217635651291045465e-03,1.710019717880302825e-01,4.385138238492398803e-03
1.520000000000000107e+01,1.069922685725093053e-01,2.202851826726976835e-03,1.382404838511651357e-01,8.481016902738497745e-03,1.677818837344771385e-01,4.224419007439565547e-03
1.540000000000000036e+01,1.031363371867963230e-01,2.029100111390581482e-03,1.337041497588162264e-01,7.626265281369002877e-03,1.646230811161038532e-01,4.070517469140775765e-03
1.560000000000000142e+01,9.920850278115690701e-02,1.850585717620122908e-03,1.295288147099204479e-01,6.832893656007158791e-03,1.615279280859862610e-01,3.922988996404219199e-03
1.580000000000000071e+01,9.551849176053434087e-02,1.693357157236213134e-03,1.260080373819006949e-01,6.238328600775448068e-03,1.584953042943091917e-01,3.781165218515335560e-03
1.600000000000000000e+01,9.238521093266996442e-02,1.570827901173628242e-03,1.231194546349625163e-01,5.866335979039232797e-03,1.555210573894637571e-01,3.644295753245172052e-03
1.619999999999999929e+01,8.969048624907652312e-02,1.480338852872646518e-03,1.206102115138838471e-01,5.652591779856341175e-03,1.525995470560292666e-01,3.511734939644382131e-03
1.640000000000000213e+01,8.733286905229600827e-02,1.411190450424007654e-03,1.182016938551460339e-01,5.515626135636825592e-03,1.497254772308455884e-01,3.383094106399799246e-03
1.660000000000000142e+01,8.515073287493876708e-02,1.352758536354265384e-03,1.157772769699764587e-01,5.403772347609002609e-03,1.468954166956412954e-01,3.258305237293329486e-03
1.680000000000000071e+01,8.312822606955869165e-02,1.295785280901950174e-03,1.133666881895001866e-01,5.294189038526214697e-03,1.441086651557292320e-01,3.137579150826493371e-03
1.700000000000000000e+01,8.117634207881398167e-02,1.230838935190557964e-03,1.109555747436213047e-01,5.164184201653604020e-03,1.413671890719327695e-01,3.021275465898671121e-03
1.719999999999999929e+01,7.911681256251555661e-02,1.151235891138061582e-03,1.083606604868224410e-01,4.972933414045753106e-03,1.386745052834498226e-01,2.909730345983344100e-03
1.740000000000000213e+01,7.682704048649813267e-02,1.058979036704462643e-03,1.053720942805017047e-01,4.679079563116370424e-03,1.360338608786686443e-01,2.803104406917563286e-03
1.760000000000000142e+01,7.437382557826120733e-02,9.652460968361304848e-04,1.020272283260392626e-01,4.281847587222713247e-03,1.334465500331259713e-01,2.701304637033666127e-03
1.780000000000000071e+01,7.197231876419757368e-02,8.830563685524766334e-04,9.865019214364792455e-02,3.840775275513469075e-03,1.309112054055916463e-01,2.603999907727249773e-03
1.800000000000000000e+01,6.981113909837344256e-02,8.192837563439044676e-04,9.559384213769989147e-02,3.444345557399274439e-03,1.284243223002580203e-01,2.510709081520876278e-03
1.819999999999999929e+01,6.791916131319886141e-02,7.724859237422229599e-04,9.304677014645371114e-02,3.153289907360573054e-03,1.259815969099851440e-01,2.420917867369937020e-03
1.840000000000000213e+01,6.618080696623535042e-02,7.359587279756698609e-04,9.093373402276447304e-02,2.971660603090349462e-03,1.235793808469223959e-01,2.334182930532184477e-03
1.860000000000000142e+01,6.446048049955245551e-02,7.020993894883955028e-04,8.903832788457095859e-02,2.863917742125725568e-03,1.212157075044258125e-01,2.250198264810074171e-03
1.880000000000000071e+01,6.270327652416439468e-02,6.654868390262905740e-04,8.717214325496557004e-02,2.790353964762928157e-03,1.188906295838477872e-01,2.168815293697816220e-03
1.900000000000000000e+01,6.093631524477576000e-02,6.242835195198535685e-04,8.528399229034037965e-02,2.727684753693570413e-03,1.166058186675676400e-01,2.090019908078831132e-03
1.920000000000000284e+01,5.919296293421415223e-02,5.801940707718649531e-04,8.341162919618724803e-02,2.665680039711834648e-03,1.143635694726024832e-01,2.013879223036371159e-03
1.940000000000000213e+01,5.749833604784121421e-02,5.369552526565843321e-04,8.153433702754631085e-02,2.592561656521564714e-03,1.121655883191904762e-01,1.940478339254832164e-03
1.960000000000000142e+01,5.590397119164572382e-02,4.980268594601629153e-04,7.950820532440541766e-02,2.488348157219719917e-03,1.100120894289562945e-01,1.869868136139557534e-03
1.980000000000000071e+01,5.440036115686162910e-02,4.649839467371349533e-04,7.718555678498989492e-02,2.335748524129999289e-03,1.079015849752089501e-01,1.802036944702762981e-03
2.000000000000000000e+01,5.295179244687467368e-02,4.374639827570375554e-04,7.459981143784544244e-02,2.138899721603900426e-03,1.058313866198797998e-01,1.736907075275207716e-03
2.020000000000000284e+01,5.154251535387472521e-02,4.142246822104204626e-04,7.199608109455328531e-02,1.928700936492063357e-03,1.037985136426868710e-01,1.674349145973316006e-03
2.040000000000000213e+01,5.017723800689544156e-02,3.941824707852558058e-04,6.966297510291381834e-02,1.745402785064474431e-03,1.018006171183918340e-01,1.614205261289264164e-03
2.060000000000000142e+01,4.888509353317035955e-02,3.765468161983496391e-04,6.774330449333890170e-02,1.613493045334681887e-03,9.983661839563230667e-02,1.556313113215956282e-03
2.080000000000000071e+01,4.764009198929008287e-02,3.603047225234756040e-04,6.618731544585540472e-02,1.531373840511585397e-03,9.790687266452342830e-02,1.500524220320110288e-03
2.100000000000000000e+01,4.638716652885709751e-02,3.442075719589037614e-04,6.482131097493168403e-02,1.481082648589489726e-03,9.601278302680898991e-02,1.446711815831984481e-03
2.120000000000000284e+01,4.512967102922421647e-02,3.276588999608019389e-04,6.348957255119974663e-02,1.444525292448048089e-03,9.415597861809321678e-02,1.394768953919844814e-03
2.140000000000000213e+01,4.398588707886390975e-02,3.113514220149492121e-04,6.214491106878829163e-02,1.411618729564461045e-03,9.233739709410704322e-02,1.344602885965382952e-03
2.160000000000000142e+01,4.289554082164755144e-02,2.965634784533597353e-04,6.079643250665475729e-02,1.377298952403288937e-03,9.055669705877142373e-02,1.296132825176937384e-03
2.180000000000000071e+01,4.186806215465758291e-02,2.838042181510653768e-04,5.940991305267082079e-02,1.334646531399675011e-03,8.881225300571786441e-02,1.249293506721148826e-03
2.200000000000000000e+01,4.088676313083314251e-02,2.723524545725599429e-04,5.788735586456739135e-02,1.273450728663249720e-03,8.710167079850654470e-02,1.204040796020644987e-03
2.220000000000000284e+01,3.991819055896471402e-02,2.610254523504294279e-04,5.616066763544183549e-02,1.187176215114716694e-03,8.542253872595573227e-02,1.160353323506808183e-03
2.240000000000000213e+01,3.893859876126458397e-02,2.491302174842658615e-04,5.428598497572337256e-02,1.081489166958098103e-03,8.377310195025874928e-02,1.118226698343832790e-03
2.260000000000000142e+01,3.794946461509771107e-02,2.366408367469814743e-04,5.243026560692941318e-02,9.741524900448864446e-04,8.215677931677294044e-02,1.077661187643347849e-03
2.280000000000000071e+01,3.696897413962308560e-02,2.237188368467974537e-04,5.078305166751251321e-02,8.845415953272349648e-04,8.057032530571076046e-02,1.038646795752252126e-03
2.300000000000000000e+01,3.601192030621219037e-02,2.104086551718503477e-04,4.943055800117983345e-02,8.221128689788376230e-04,7.901329682339182370e-02,1.001150693882776020e-03
2.320000000000000284e+01,3.508165900266060899e-02,1.969623839003670240e-04,4.832298435946891929e-02,7.836008978556769245e-04,7.748625190170396748e-02,9.651114039327325818e-04
2.340000000000000213e+01,3.418152801402328522e-02,1.842456570149469865e-04,4.734012135255849518e-02,7.591959863628863856e-04,7.598937876713786344e-02,9.304421974963610282e-04
2.360000000000000142e+01,3.332723830408770155e-02,1.734112670462182519e-04,4.638081516524007741e-02,7.403612653493937519e-04,7.452222520875961820e-02,8.970429482333626197e-04
2.380000000000000071e+01,3.253805945080026629e-02,1.649964526560231148e-04,4.541028735144328476e-02,7.228834186005339123e-04,7.308373866500214588e-02,8.648163030055481919e-04
2.400000000000000000e+01,3.181049041268375899e-02,1.584170513499008918e-04,4.442603104729895419e-02,7.046022684401828705e-04,7.167256064535844351e-02,8.336824064104604928e-04
2.420000000000000284e+01,3.110569976212131105e-02,1.523483061231871959e-04,4.339555148520483213e-02,6.819136854445597556e-04,7.028741585738287889e-02,8.035874955238417154e-04
2.440000000000000213e+01,3.037054753369803836e-02,1.455397888637245641e-04,4.225522019518537786e-02,6.495809353230714601e-04,6.892743166936361743e-02,7.745045205276363713e-04
2.460000000000000142e+01,2.957207989639804371e-02,1.374027918419041497e-04,4.097569820783175665e-02,6.047134660364195200e-04,6.759227849733705218e-02,7.464266874560877276e-04
2.480000000000000071e+01,2.871357379021998585e-02,1.281470601793329030e-04,3.961945151656575542e-02,5.508905438442500760e-04,6.628209228256248808e-02,7.193564610218601075e-04
2.500000000000000000e+01,2.782796144690816847e-02,1.185962504135569295e-04,3.830782819239720444e-02,4.974247173916781801e-04,6.499721525687668366e-02,6.932933227699798967e-04
2.520000000000000284e+01,2.696347814219601097e-02,1.098095488451503090e-04,3.715521309376723647e-02,4.536538242772412315e-04,6.373786355883802324e-02,6.682237879751362197e-04
2.540000000000000213e+01,2.616663998666469981e-02,1.025993619299101530e-04,3.620337407776077349e-02,4.234608530314577140e-04,6.250386561873635949e-02,6.441165645556443369e-04
2.560000000000000142e+01,2.546178064894648319e-02,9.717249645465395448e-05,3.540909223138384576e-02,4.045636783331078195e-04,6.129457858220250382e-02,6.209240016003347937e-04
2.580000000000000071e+01,2.484036346755339256e-02,9.314816531940825169e-05,3.466987160213737262e-02,3.919824367503328688e-04,6.010899759839742618e-02,5.985886991272795559e-04
2.600000000000000000e+01,2.427122837100582214e-02,8.989338452398960941e-05,3.393629484834065346e-02,3.817635143827245899e-04,5.894598929521744496e-02,5.770525158501504546e-04
2.620000000000000284e+01,2.371861237230784084e-02,8.682859384110858700e-05,3.318987418735392519e-02,3.720745758750634716e-04,5.780455412396802439e-02,5.562649049143776961e-04
2.640000000000000213e+01,2.315279163724651840e-02,8.350284008758128798e-05,3.243255405237340655e-02,3.618398859276268078e-04,5.668403889010204671e-02,5.361882260387939615e-04
2.660000000000000142e+01,2.255409685697969818e-02,7.957335356097573580e-05,3.163915682478216085e-02,3.491528284591211093e-04,5.558424049705743691e-02,5.167987854237358772e-04
2.680000000000000071e+01,2.191483501597991934e-02,7.488056775243154977e-05,3.076580778810107317e-02,3.315216742040285832e-04,5.450536075779302547e-02,4.980836149132223051e-04
2.700000000000000000e+01,2.124162634514333708e-02,6.959147292286710514e-05,2.980203352434388983e-02,3.079527761930769434e-04,5.344782074764441171e-02,4.800344107825468723e-04
2.720000000000000284e+01,2.055804595673160762e-02,6.421588132533810199e-05,2.880073563037006956e-02,2.806914561618388928e-04,5.241202255440537833e-02,4.626411555123809854e-04
2.740000000000000213e+01,1.990031788662744924e-02,5.938339422085661234e-05,2.785248966436346119e-02,2.544449563878596870e-04,5.139819903218534325e-02,4.458879434833433269e-04
2.760000000000000142e+01,1.930169307055686415e-02,5.551478414845978523e-05,2.706530260802145899e-02,2.334705882338294837e-04,5.040643925179334739e-02,4.297522127185755977e-04
2.780000000000000071e+01,1.877585974544760533e-02,5.264521668433471557e-05,2.641370398910133227e-02,2.191644548654223370e-04,4.943671579102533464e-02,4.142068067669731307e-04
2.800000000000000000e+01,1.831319245492564474e-02,5.051045271882221075e-05,2.583938391831605910e-02,2.100760405635001085e-04,4.849090422876211476e-02,3.992232416289765752e-04
2.820000000000000284e+01,1.789169438163884865e-02,4.876538864724560976e-05,2.528880227762181354e-02,2.037447287651467326e-04,4.756607461952633287e-02,3.847746587072501485e-04
2.840000000000000213e+01,1.749060164704285825e-02,4.712747919960652077e-05,2.473171561276591227e-02,1.983856938879975489e-04,4.665822230148318484e-02,3.708376810161992713e-04
2.860000000000000142e+01,1.709301756629947808e-02,4.537988936188469509e-05,2.416918589088595803e-02,1.931899837494573796e-04,4.576702801758597561e-02,3.573930306178967932e-04
2.880000000000000071e+01,1.668097869678037554e-02,4.334560472261428149e-05,2.360222409923503142e-02,1.875461095941256817e-04,4.489237620049393862e-02,3.444250688113060285e-04
2.900000000000000000e+01,1.623881120386706095e-02,4.093933189892244411e-05,2.300500064461575428e-02,1.803758146337975732e-04,4.403426199461598495e-02,3.319205744598469673e-04
2.920000000000000284e+01,1.576610606947134036e-02,3.824769280978689722e-05,2.235543153409537409e-02,1.704735531747781795e-04,4.319266493717009020e-02,3.198672254042080401e-04
2.940000000000000213e+01,1.528295015019161610e-02,3.551574229930244382e-05,2.165348630500399385e-02,1.576097824366546804e-04,4.236744360328287273e-02,3.082522957916353419e-04
2.960000000000000142e+01,1.481804441147992896e-02,3.302117343281872603e-05,2.094024718401505530e-02,1.432191574316066631e-04,4.155829102427191502e-02,2.970619158873461559e-04
2.980000000000000071e+01,1.439110581607787147e-02,3.093805080471181783e-05,2.030294935151372160e-02,1.297706767622496199e-04,4.076475860727050982e-02,2.862809592693322386e-04
3.000000000000000000e+01,1.400534206452832241e-02,2.928566576268668784e-05,1.975172769208517407e-02,1.192552330871073909e-04,3.998688642082080108e-02,2.758934252665500931e-04
3.020000000000000284e+01,1.365206552579537568e-02,2.796686148481773693e-05,1.928311288131157042e-02,1.121334691015550507e-04,3.922463864532950428e-02,2.658831241059005394e-04
3.040000000000000213e+01,1.331892479984049180e-02,2.684072697404671657e-05,1.885905861875709216e-02,1.075285488070636683e-04,3.847648612708590155e-02,2.562344427158140276e-04
3.060000000000000142e+01,1.299564913489125763e-02,2.578390343389536191e-05,1.844204769771915636e-02,1.042027814236838330e-04,3.774227224422658372e-02,2.469329260049423760e-04
3.080000000000000071e+01,1.267610787356575688e-02,2.472348240884070841e-05,1.802001753143365331e-02,1.013256445046153091e-04,3.702197305203240585e-02,2.379654573656621915e-04
3.100000000000000000e+01,1.235754137768573305e-02,2.363689863759093067e-05,1.759998864575137989e-02,9.852185013426136896e-05,3.631558813672550179e-02,2.293200344485709556e-04
3.120000000000000284e+01,1.203933093548872381e-02,2.252627941799773619e-05,1.717791939804481222e-02,9.545681632325816524e-05,3.562303051988396918e-02,2.209853791275871119e-04
3.140000000000000213e+01,1.172263434248324750e-02,2.139163759880950992e-05,1.673280550372191131e-02,9.157019523389368703e-05,3.494406240346314280e-02,2.129506753627523753e-04
3.160000000000000142e+01,1.140909001198785362e-02,2.022591609528079758e-05,1.624670070914238304e-02,8.631922230814502157e-05,3.427829923127787004e-02,2.052055502574010298e-04
3.180000000000000071e+01,1.109819507727208103e-02,1.903328283537259036e-05,1.573160008373208907e-02,7.971445955367513253e-05,3.362527206633750959e-02,1.977401855109898034e-04
3.200000000000000000e+01,1.078763907884838259e-02,1.785054743583644232e-05,1.522942326564062990e-02,7.255974720206153012e-05,3.298451781552279999e-02,1.905453678849612360e-04
3.220000000000000284e+01,1.047816828450253736e-02,1.674511507245735419e-05,1.477643592824132504e-02,6.605435915269560875e-05,3.235566328043749940e-02,1.836123727162068458e-04
3.239999999999999858e+01,1.017678625965764624e-02,1.578164254074272970e-05,1.438475307673338713e-02,6.106279298963198645e-05,3.173847499869364430e-02,1.769326956906346093e-04
3.260000000000000142e+01,9.892453708840049861e-03,1.498391145961529064e-05,1.404467954956310424e-02,5.768859539132996860e-05,3.113285749129853300e-02,1.704977146768875255e-04
3.280000000000000426e+01,9.628590123760176825e-03,1.432876190872727713e-05,1.373130014590432171e-02,5.544456961768664345e-05,3.053879935215129265e-02,1.642983924493035823e-04
3.300000000000000000e+01,9.382240590065669961e-03,1.377469614081885766e-05,1.342071533225982528e-02,5.373719386868282337e-05,2.995628795778057865e-02,1.583251548553706728e-04
3.320000000000000284e+01,9.150189806419704863e-03,1.328871931106862215e-05,1.310598267430879670e-02,5.219546926209592133e-05,2.938522894043711989e-02,1.525680626282298390e-04
3.339999999999999858e+01,8.931411581216290585e-03,1.284294037998057398e-05,1.279236746408518068e-02,5.064796431178124228e-05,2.882540463148954013e-02,1.470172874503189377e-04
3.360000000000000142e+01,8.722643704333288284e-03,1.239629577244917704e-05,1.247778154835806758e-02,4.891671360096392751e-05,2.827648619258675208e-02,1.416637377079376942e-04
3.380000000000000426e+01,8.515905369466472002e-03,1.189652944571123358e-05,1.214767920080149326e-02,4.672573613731276589e-05,2.773808917923775014e-02,1.364995748685044656e-04
3.400000000000000000e+01,8.303043197849753476e-03,1.130909168975932744e-05,1.179144742712489105e-02,4.385675997779054595e-05,2.720984586448578491e-02,1.315184053958803954e-04
3.420000000000000284e+01,8.081671373418364279e-03,1.064389174162061200e-05,1.141936136277742209e-02,4.039853686341110994e-05,2.669146547704800282e-02,1.267150911665707209e-04
3.439999999999999858e+01,7.855540470588154647e-03,9.952312921901558318e-06,1.106148507026062829e-02,3.680526659257681477e-05,2.618276211089982236e-02,1.220852766270468111e-04
3.460000000000000142e+01,7.630400070455323723e-03,9.298174633281886599e-06,1.074288125844552987e-02,3.365414222876042603e-05,2.568364332973985947e-02,1.176248011676158756e-04
3.480000000000000426e+01,7.411292456049583394e-03,8.728432184367168462e-06,1.046865084427995272e-02,3.129896569579788837e-05,2.519406639200852047e-02,1.133291584046084935e-04
3.500000000000000000e+01,7.203043592870027496e-03,8.262538826054385556e-06,1.022885684049284864e-02,2.971582989268306321e-05,2.471398044049532422e-02,1.091931286502197731e-04
3.520000000000000284e+01,7.010766703915993943e-03,7.897794714249248017e-06,1.000428934378948254e-02,2.863072350824682910e-05,2.424327765554611103e-02,1.052106671625538712e-04
3.539999999999999858e+01,6.838006038313509255e-03,7.616378811515532991e-06,9.778834774182667763e-03,2.775967059438815476e-05,2.378177127606776603e-02,1.013750691865034477e-04
3.560000000000000142e+01,6.683332046090056412e-03,7.386821195671136458e-06,9.549225279902883584e-03,2.694249191946684473e-05,2.332920596173130787e-02,9.767935630906166662e-05
3.580000000000000426e+01,6.538410110950500231e-03,7.165792618040198674e-06,9.319275119935410689e-03,2.610500774148922755e-05,2.288529313860668615e-02,9.411676658022616814e-05
3.600000000000000000e+01,6.390863117052018351e-03,6.908222889683075010e-06,9.086211549368838902e-03,2.515435316806256401e-05,2.244975643589387088e-02,9.068120893901583657e-05
3.620000000000000284e+01,6.230849051090856482e-03,6.583903077397082076e-06,8.839737403008364816e-03,2.395186133779778984e-05,2.202237092694939169e-02,8.736755983924999656e-05
3.639999999999999858e+01,6.059413942000645495e-03,6.190595164367665132e-06,8.574784655113798504e-03,2.240695385958258286e-05,2.160298288454013185e-02,8.417172320970355383e-05
3.660000000000000142e+01,5.880374047526028096e-03,5.755691151317113456e-06,8.301833853338151659e-03,2.059542417374812969e-05,2.119150335746620983e-02,8.109043889738373929e-05
3.680000000000000426e+01,5.698451577879125839e-03,5.325531068003716488e-06,8.043309147144182478e-03,1.876427152932340779e-05,2.078787858309322917e-02,7.812090411899252711e-05
3.700000000000000000e+01,5.521480775888469410e-03,4.946882073774438517e-06,7.814629112827362056e-03,1.719342388449577116e-05,2.039204986858096993e-02,7.526034021377840818e-05
3.720000000000000284e+01,5.357828319376781341e-03,4.648487788034230090e-06,7.615850571584691434e-03,1.603065624200136709e-05,2.000391976067140976e-02,7.250565278753619573e-05
3.739999999999999858e+01,5.213178565012537360e-03,4.431835244740023905e-06,7.438990391104955205e-03,1.523836970893393206e-05,1.962333732397427907e-02,6.985328182025446703e-05
3.760000000000000142e+01,5.087220897290091991e-03,4.275771287495308791e-06,7.270575552709553080e-03,1.467364753640629720e-05,1.925010598129680423e-02,6.729925112354830075e-05
3.780000000000000426e+01,4.973832808938747664e-03,4.150026281882989510e-06,7.102524079795554529e-03,1.420497807331920937e-05,1.888400836484637607e-02,6.483935653819967375e-05
3.800000000000000000e+01,4.864835793904857299e-03,4.026983283619808070e-06,6.931763536281089488e-03,1.376400206304277286e-05,1.852483766122958037e-02,6.246940776273893995e-05
3.820000000000000284e+01,4.753562807364824540e-03,3.885881740586322742e-06,6.759292832720743133e-03,1.331563745801361115e-05,1.817242406967279830e-02,6.018544905323216045e-05
3.840000000000000568e+01,4.635872776669235085e-03,3.713067814576253031e-06,6.582844770660328110e-03,1.280798016843359455e-05,1.782664710515412254e-02,5.798390607372307315e-05
3.860000000000000142e+01,4.509989008987761762e-03,3.504285746237224092e-06,6.397763800470197826e-03,1.216972910636987139e-05,1.748742931957328328e-02,5.586163167629092438e-05
3.880000000000000426e+01,4.377028264320805516e-03,3.268586810096278573e-06,6.204257016509402700e-03,1.136393878915600456e-05,1.715471413781493454e-02,5.381585511212702089e-05
3.900000000000000000e+01,4.241609953133200321e-03,3.027762459075153767e-06,6.010601330237072895e-03,1.044159373030952789e-05,1.682843732763009831e-02,5.184407074132163469e-05
3.920000000000000284e+01,4.110722618640095562e-03,2.807955007206667144e-06,5.828204101586347864e-03,9.531653371434730437e-06,1.650850428429167030e-02,4.994391638977002890e-05
3.940000000000000568e+01,3.990657626101323449e-03,2.627929739006725713e-06,5.664810626260277301e-03,8.766007779955577639e-06,1.619478200942774115e-02,4.811307971587333880e-05
3.960000000000000142e+01,3.884155610980772732e-03,2.492185388048238927e-06,5.521331911804709842e-03,8.203401154418547614e-06,1.588710752657189126e-02,4.634924600771189534e-05
3.980000000000000426e+01,3.789977075109208279e-03,2.392684370393016331e-06,5.392120467762496518e-03,7.814395382808087714e-06,1.558530771369059063e-02,4.465008284137929919e-05
4.000000000000000000e+01,3.704550703319969135e-03,2.315650610515387257e-06,5.268510414212250123e-03,7.527009897280099294e-06,1.528922204296996601e-02,4.301325228749561225e-05
4.020000000000000284e+01,3.623580915965773225e-03,2.247246964897996333e-06,5.144406641412093383e-03,7.281282554356053783e-06,1.499871976753561903e-02,4.143644091208619363e-05
4.040000000000000568e+01,3.542616268584408354e-03,2.175657385697359345e-06,5.018789930711085520e-03,7.047477989672472544e-06,1.471370566082537239e-02,3.991739436150526130e-05
4.060000000000000142e+01,3.457609696675205749e-03,2.091809099337751955e-06,4.892284027229489712e-03,6.807328968800015074e-06,1.443411263678226648e-02,3.845394124902211646e-05
4.080000000000000426e+01,3.366491290219834377e-03,1.991198740780197996e-06,4.762986100861111433e-03,6.531964809537933712e-06,1.415988452067569285e-02,3.704399779841383022e-05
4.100000000000000000e+01,3.270674886679177887e-03,1.875886202025979597e-06,4.627965368869564611e-03,6.186602846853459105e-06,1.389095612433958148e-02,3.568555802166676510e-05
4.120000000000000284e+01,3.174524222605141534e-03,1.753964176736354247e-06,4.488251901942170649e-03,5.759660780099735294e-06,1.362723862717862833e-02,3.437668331719031075e-05
4.140000000000000568e+01,3.082651158773180855e-03,1.635990895940828497e-06,4.350131146830492346e-03,5.285115165155557042e-06,1.336861558311669418e-02,3.311550310393724441e-05
4.160000000000000142e+01,2.997341938806613766e-03,1.530784754478619130e-06,4.221136179675180448e-03,4.830626944762388392e-06,1.311495026853912345e-02,3.190022802942542302e-05
4.180000000000000426e+01,2.918402521017248938e-03,1.443042010088807297e-06,4.105671754404311563e-03,4.457541952518386517e-06,1.286610091287757225e-02,3.072916824449888892e-05
4.200000000000000000e+01,2.844826898501021800e-03,1.373106655419668119e-06,4.003403274159333253e-03,4.186880462142535478e-06,1.262193798879275748e-02,2.960074601887018834e-05
4.220000000000000284e+01,2.775823118870695584e-03,1.317882202080869769e-06,3.909862539859616272e-03,3.997921207556924837e-06,1.238235732861660623e-02,2.851349354672475943e-05
4.240000000000000568e+01,2.710331444614156541e-03,1.272215536129847503e-06,3.819192493018336992e-03,3.853664559639845220e-06,1.214728423917055440e-02,2.746603139935669424e-05
4.260000000000000142e+01,2.646490784212149252e-03,1.230541512527259095e-06,3.727819509159238480e-03,3.726107700337064664e-06,1.191666696637612953e-02,2.645703078734624515e-05
4.280000000000000426e+01,2.582361307297737635e-03,1.188297349311623565e-06,3.635405882558341486e-03,3.601877587388082854e-06,1.169046210697793561e-02,2.548517199129562646e-05
4.300000000000000000e+01,2.517203923558502220e-03,1.142515205416208763e-06,3.542083742334574577e-03,3.471584225659982862e-06,1.146861802191468521e-02,2.454911620656030961e-05
4.320000000000000284e+01,2.451742059612661406e-03,1.091684577586843403e-06,3.446239467819713770e-03,3.320507076232373384e-06,1.125106300965502890e-02,2.364750321232851534e-05
4.340000000000000568e+01,2.387097520617673455e-03,1.035612966127109476e-06,3.346329437197794777e-03,3.133267060663107023e-06,1.103770254825490148e-02,2.277897455139405629e-05
4.360000000000000142e+01,2.323722719768289962e-03,9.757081276440425355e-07,3.244036551419546797e-03,2.908344932212150948e-06,1.082842586315163613e-02,2.194221004200925168e-05
4.380000000000000426e+01,2.261516788771032304e-03,9.151920069225187787e-07,3.144205281672802013e-03,2.666437462568892895e-06,1.062311858352160167e-02,2.113596196622815769e-05
4.400000000000000000e+01,2.200593862675439584e-03,8.583875550685605114e-07,3.051725290593343583e-03,2.441586416448945154e-06,1.042167653534799288e-02,2.035907597041374288e-05
4.420000000000000284e+01,2.141447086964608140e-03,8.090117357473332618e-07,2.968960824947042623e-03,2.261036751243232336e-06,1.022401580221124831e-02,1.961049475356765737e-05
4.440000000000000568e+01,2.084423245479900474e-03,7.685823695045707850e-07,2.895058302379279868e-03,2.130905886967927174e-06,1.003007564785610498e-02,1.888924558916145593e-05
4.460000000000000142e+01,2.029460410628402666e-03,7.361676878735662883e-07,2.826590421156385726e-03,2.038349183046228344e-06,9.839813385737052748e-03,1.819441576997638224e-05
4.480000000000000426e+01,1.976501515658726522e-03,7.094689758155626561e-07,2.759640475954024726e-03,1.965026630970575315e-06,9.653193228665233466e-03,1.752512285066072108e-05
4.500000000000000000e+01,1.925910537072692170e-03,6.860231524535971516e-07,2.692202114780958486e-03,1.898340456327969361e-06,9.470173470053617690e-03,1.688048856383852250e-05
4.520000000000000284e+01,1.878170456203071817e-03,6.635607408080158353e-07,2.624328916267051805e-03,1.832506264500762586e-06,9.290696906736872415e-03,1.625962436777238321e-05
4.540000000000000568e+01,1.833093799773064664e-03,6.398379619037489558e-07,2.555983291564816080e-03,1.762778595220639217e-06,9.114687910484968458e-03,1.566163223369265318e-05
4.560000000000000142e+01,1.789523115154669549e-03,6.128810545373299396e-07,2.485909048501594790e-03,1.681749688934532047e-06,8.942056796730111015e-03,1.508561869117509290e-05
4.580000000000000426e+01,1.746001638856998833e-03,5.818371784564053414e-07,2.413310017633825931e-03,1.582746400887863190e-06,8.772709419068642697e-03,1.453071603609574331e-05
4.600000000000000000e+01,1.701662816602481434e-03,5.476383630609425282e-07,2.339813406942191365e-03,1.466899774911172519e-06,8.606558215766991343e-03,1.399610302677105186e-05
4.620000000000000284e+01,1.656437558165894117e-03,5.127256508788853655e-07,2.268896975170912184e-03,1.345895043553165050e-06,8.443530646298503736e-03,1.348101804201124117e-05
4.640000000000000568e+01,1.610730812067704635e-03,4.799728643700644485e-07,2.203620176498858815e-03,1.236288263228501762e-06,8.283572064692436634e-03,1.298476025995097968e-05
4.660000000000000142e+01,1.565263075800712392e-03,4.515832380974677811e-07,2.145615014490331266e-03,1.149662418176869819e-06,8.126642234923629055e-03,1.250667871779676136e-05
4.680000000000000426e+01,1.521199866345618931e-03,4.285465580412326281e-07,2.094273416147714607e-03,1.086938712240422206e-06,7.972707146389835034e-03,1.204615388861892907e-05
4.700000000000000000e+01,1.480045315698194511e-03,4.106593864473609759e-07,2.045473596692604958e-03,1.040794109930407215e-06,7.821729522372190130e-03,1.160257932332403176e-05
4.720000000000000284e+01,1.442951960646321865e-03,3.967857948830333670e-07,1.996663392573079596e-03,1.002544453025833376e-06,7.673661683465799604e-03,1.117535020452167316e-05
4.740000000000000568e+01,1.409865727342094269e-03,3.851483640641119493e-07,1.946913484922751462e-03,9.669053818661978557e-07,7.528443219620596996e-03,1.076386184186283471e-05
4.760000000000000142e+01,1.379361369165805085e-03,3.736811458518474488e-07,1.896663349400664906e-03,9.316185489533968338e-07,7.386003915881702436e-03,1.036751660129591162e-05
4.780000000000000426e+01,1.349415553312715383e-03,3.605175942452509343e-07,1.846105052541867787e-03,8.943613196133584109e-07,7.246270441245506247e-03,9.985734808192345949e-06
4.800000000000000000e+01,1.318370382557638911e-03,3.445239885957295261e-07,1.794695541321950387e-03,8.513780710038316411e-07,7.109174077748430312e-03,9.617964555576077621e-06
4.820000000000000284e+01,1.285346516443317075e-03,3.256593130974580378e-07,1.742601747094746183e-03,7.996918046782786414e-07,6.974656542687663989e-03,9.263686589874485581e-06
4.840000000000000568e+01,1.250208517151229007e-03,3.049878982399600714e-07,1.691245676801152740e-03,7.405676194133791953e-07,6.842671796480044068e-03,8.922412803943055432e-06
4.860000000000000142e+01,1.213552901145715244e-03,2.843154526404766710e-07,1.642341947416066459e-03,6.802759831017444205e-07,6.713183384016896578e-03,8.593679621769733637e-06
4.880000000000000426e+01,1.176751203521252554e-03,2.655569180929050557e-07,1.597528746061764419e-03,6.267549135000474936e-07,6.586158685467888123e-03,8.277039664506106003e-06
4.900000000000000000e+01,1.141676389523841456e-03,2.500649219321523080e-07,1.557150820532315037e-03,5.848551428102204890e-07,6.461562618951385492e-03,7.972055434950172965e-06
4.920000000000000284e+01,1.109963156688515079e-03,2.382130812470193380e-07,1.520102876183454087e-03,5.541721851322795772e-07,6.339353317888580738e-03,7.678297168027796793e-06
4.940000000000000568e+01,1.082219377263498586e-03,2.294215178673103298e-07,1.484443095887096661e-03,5.307953179008891230e-07,6.219481236361854362e-03,7.395344627672455587e-06
4.960000000000000142e+01,1.057816376277512455e-03,2.225356959642972278e-07,1.448596681901885780e-03,5.107167660359153398e-07,6.101891652868033852e-03,7.122791027516936979e-06
4.980000000000000426e+01,1.035346504554021316e-03,2.162642333504566608e-07,1.412235867651750760e-03,4.917553811427627752e-07,5.986529301398462594e-03,6.860247010191644635e-06
5.000000000000000000e+01,1.013215638962266163e-03,2.094624063757992599e-07,1.375802368898953456e-03,4.729755407769996926e-07,5.873343215458046856e-03,6.607343186495122092e-06
5.020000000000000284e+01,9.900061614497438541e-04,2.012957067314155410e-07,1.339333148600299010e-03,4.531422657512828644e-07,5.762289916726720876e-03,6.363730378600279150e-06
5.040000000000000568e+01,9.647602681082514736e-04,1.914113437683262944e-07,1.302295385211566610e-03,4.303408826826634484e-07,5.653333771879093597e-03,6.129077312087573226e-06
5.060000000000000142e+01,9.373327306264877265e-04,1.800924452029133287e-07,1.264622035095591115e-03,4.033152167727674788e-07,5.546444480620645046e-03,5.903066299924225713e-06
5.080000000000000426e+01,9.085924367499304422e-04,1.682171125435377197e-07,1.227373266741848146e-03,3.730889920986903074e-07,5.441592824222702546e-03,5.685388345322537642e-06
5.100000000000000000e+01,8.801633721404364093e-04,1.569302828863574910e-07,1.192127638877453835e-03,3.430028774118156612e-07,5.338746479044500365e-03,5.475739496397960703e-06
5.120000000000000284e+01,8.537137622096182057e-04,1.471800905187293104e-07,1.159945709664183654e-03,3.168314454751565382e-07,5.237867578827249369e-03,5.273819810192631264e-06
5.140000000000000568e+01,8.302119941590891143e-04,1.393940073016873373e-07,1.130866071620372079e-03,2.965440621964216977e-07,5.138912902249266439e-03,5.079335157085031270e-06
5.160000000000000142e+01,8.096606496394717981e-04,1.334440798634822567e-07,1.103953726498241739e-03,2.815644249423668185e-07,5.041836483652762865e-03,4.892000953176962428e-06
5.180000000000000426e+01,7.913520241105050914e-04,1.288251638682251023e-07,1.077823012035689391e-03,2.698637955360394119e-07,4.946593533571822139e-03,4.711546231846552050e-06
5.200000000000000000e+01,7.742194859670704400e-04,1.248725029153773914e-07,1.051514868441971251e-03,2.595951061154673761e-07,4.853144094319170737e-03,4.537716379591944738e-06
5.220000000000000284e+01,7.570628048938370970e-04,1.209251364624379514e-07,1.024964493906425694e-03,2.498213900357069479e-07,4.761454969491716108e-03,4.370273324776141065e-06
5.240000000000000568e+01,7.388233163033530813e-04,1.164553145312249387e-07,9.984872615928623314e-04,2.400764424944845737e-07,4.671499141639282732e-03,4.208992909879206927e-06
5.260000000000000142e+01,7.189968483880732932e-04,1.111927947081355604e-07,9.720003665892201251e-04,2.296530075309877996e-07,4.583252919731641006e-03,4.053660347398559585e-06
5.280000000000000426e+01,6.979327482030298719e-04,1.052011856770508779e-07,9.451016667787353644e-04,2.175889917510789085e-07,4.496692016708458452e-03,3.904065525530873464e-06
5.300000000000000000e+01,6.767071467987219660e-04,9.883801419863870151e-08,9.178381352581577862e-04,2.034262333733399982e-07,4.411788192116614105e-03,3.759999969116038636e-06
5.320000000000000284e+01,6.565539704827323035e-04,9.260056128249541955e-08,8.910208548247853556e-04,1.879180164110477060e-07,4.328507800271915243e-03,3.621256420764198895e-06
5.340000000000000568e+01,6.382330821700242431e-04,8.694167101602920807e-08,8.657033355006213187e-04,1.728489026374312596e-07,4.246812740556321977e-03,3.487630804196090041e-06
5.360000000000000142e+01,6.218179382885515505e-04,8.214185802017493151e-08,8.425111841402961078e-04,1.599964005274567541e-07,4.166663336877325652e-03,3.358925439374363781e-06
5.380000000000000426e+01,6.069327388619113464e-04,7.826348691942287786e-08,8.213573756745118880e-04,1.501058585275052745e-07,4.088021973846148530e-03,3.234952128228895761e-06
5.400000000000000000e+01,5.930261266398550394e-04,7.516919515320149484e-08,8.015160717488442263e-04,1.427038634551296602e-07,4.010856094218516812e-03,3.115534014731329943e-06
5.420000000000000284e+01,5.794730364006106613e-04,7.258604500815449543e-08,7.820431588643483867e-04,1.367469513757085125e-07,3.935139440725857543e-03,3.000505675091152445e-06
5.440000000000000568e+01,5.656695451127665385e-04,7.019957368876270311e-08,7.623938878272242719e-04,1.313933187374589714e-07,3.860851102219055482e-03,2.889711517818375497e-06
5.460000000000000142e+01,5.512483389686488903e-04,6.774609054548207004e-08,7.426503422987293726e-04,1.262532275351858979e-07,3.787972772051817136e-03,2.783003128959904525e-06
5.480000000000000426e+01,5.362854828711958880e-04,6.506634467394623679e-08,7.230674891849671456e-04,1.211080756294575883e-07,3.716485317601489220e-03,2.680236509939363310e-06
5.500000000000000000e+01,5.212789429348828633e-04,6.211135854034561815e-08,7.035662803312479939e-04,1.155901735540372333e-07,3.646365993835706809e-03,2.581270083537189316e-06
5.520000000000000284e+01,5.068408603339033406e-04,5.892438837226475664e-08,6.838903393385388626e-04,1.092490526837565779e-07,3.577587316466391415e-03,2.485963935983578193e-06
5.540000000000000568e+01,4.933255576816458418e-04,5.562306523104966900e-08,6.641418910133378012e-04,1.019497471512038433e-07,3.510117914271615545e-03,2.394180258707692267e-06
5.560000000000000142e+01,4.807108175488843550e-04,5.237811957124716152e-08,6.449057770271141802e-04,9.416232156259265897e-08,3.443924927317688900e-03,2.305784591560949815e-06
5.580000000000000426e+01,4.687501737963571712e-04,4.937093128627695332e-08,6.268451467119135661e-04,8.678670566660212815e-08,3.378976993638883528e-03,2.220647326273569524e-06
5.600000000000000000e+01,4.571445224376565440e-04,4.673334767630040755e-08,6.102794982381568164e-04,8.061407816633067018e-08,3.315246718074644442e-03,2.138644947304849530e-06
5.620000000000000284e+01,4.456202971333907874e-04,4.450342285608700193e-08,5.950340567480183213e-04,7.588054879728198188e-08,3.252711755189803631e-03,2.059660613217700287e-06
5.640000000000000568e+01,4.339961032192797183e-04,4.262826202785828540e-08,5.805330911402390662e-04,7.226306965110309811e-08,3.191354171585268542e-03,1.983583911536593391e-06
5.660000000000000142e+01,4.222801413435658957e-04,4.100674106408378443e-08,5.661391103110723511e-04,6.923995510508142397e-08,3.131158398014682182e-03,1.910309922105901928e-06
5.680000000000000426e+01,4.107198870750205719e-04,3.953281976767908835e-08,5.515718609569640824e-04,6.644312892585147650e-08,3.072108596857978449e-03,1.839737980009936609e-06
5.700000000000000000e+01,3.997037315692083203e-04,3.811103162575661732e-08,5.369824180589277294e-04,6.372617657444640339e-08,3.014186449665994839e-03,1.771770601848029798e-06
5.720000000000000284e+01,3.899942427664851983e-04,3.665406988469627786e-08,5.225793738543533032e-04,6.099812676399508652e-08,2.957370151033521157e-03,1.706312894296038915e-06
5.740000000000000568e+01,3.809021828510562022e-04,3.509053968855892766e-08,5.083131714536699838e-04,5.808195255830071856e-08,2.901634893327920042e-03,1.643272502107452687e-06
5.760000000000000142e+01,3.719072876551304981e-04,3.338997620714562179e-08,4.940422758223862905e-04,5.477780049255141741e-08,2.846954559247695093e-03,1.582559921116463095e-06
5.780000000000000426e+01,3.628719573048299328e-04,3.158301143946241729e-08,4.798854520635241917e-04,5.106339097475042523e-08,2.793303916509075249e-03,1.524088891215143601e-06
5.800000000000000000e+01,3.537174612407762873e-04,2.975386494803845573e-08,4.662449627888441911e-04,4.720551646018513596e-08,2.740660465920829493e-03,1.467776607148893045e-06
5.820000000000000284e+01,3.444662701347440872e-04,2.800747186635676831e-08,4.535136634579781242e-04,4.363856403479454962e-08,2.689005268640137433e-03,1.413543611774654419e-06
5.840000000000000568e+01,3.352559207530279818e-04,2.643310429699390093e-08,4.418176812648722082e-04,4.069745195419854847e-08,2.638322503857723576e-03,1.361313415704051726e-06
5.860000000000000142e+01,3.263085940171384092e-04,2.508233445412290055e-08,4.309443587953320403e-04,3.843342388692002978e-08,2.588598017695890006e-03,1.311012039990956097e-06
5.880000000000000426e+01,3.178590111983301122e-04,2.396304826535077536e-08,4.204429019633307220e-04,3.665289951972442291e-08,2.539817503847452244e-03,1.262567719952979927e-06
5.900000000000000000e+01,3.100647323299359284e-04,2.304237825247063077e-08,4.098957122327632368e-04,3.510728010135181454e-08,2.491965048722459726e-03,1.215910909682002926e-06
5.920000000000000284e+01,3.029351906524050493e-04,2.225438632977135291e-08,3.991902712113154549e-04,3.364591096125134996e-08,2.445022562505784394e-03,1.170974552160637368e-06
5.940000000000000568e+01,2.963122140836984869e-04,2.151370896821766267e-08,3.884964863842086812e-04,3.222039992443461098e-08,2.398970225189427704e-03,1.127694440833960020e-06
5.960000000000000142e+01,2.899153330173582827e-04,2.073603979732189091e-08,3.779669620954483728e-04,3.079096594218327470e-08,2.353787681256731996e-03,1.086009466683245247e-06
5.980000000000000426e+01,2.834375924027468020e-04,1.986136859689794367e-08,3.675572117818079834e-04,2.926754358105493472e-08,2.309455462268629813e-03,1.045861610358334628e-06
6.000000000000000000e+01,2.766546385254919048e-04,1.887211404611653192e-08,3.571864275311957266e-04,2.755758554036254886e-08,2.265956073920304733e-03,1.007195645453307308e-06
6.020000000000000284e+01,2.695035288025809180e-04,1.779879364091543664e-08,3.469633209437987639e-04,2.566732246995591942e-08,2.223274351342349221e-03,9.699586201803585748e-07
6.040000000000000568e+01,2.621018743947517980e-04,1.670977819526106326e-08,3.371615145982226965e-04,2.374202206984649119e-08,2.181396995535813885e-03,9.340992594926419245e-07
6.060000000000000142e+01,2.547033190295136399e-04,1.568741339758510530e-08,3.280157328145966796e-04,2.199037542808569109e-08,2.140311532630876246e-03,8.995674627478244840e-07
6.080000000000000426e+01,2.476085074767644056e-04,1.479910779013854496e-08,3.195645644749341803e-04,2.055360201395914811e-08,2.100005150556876268e-03,8.663140459490118913e-07
6.100000000000000000e+01,2.410642054384387026e-04,1.407562389119013340e-08,3.116159464826680149e-04,1.943206520002141984e-08,2.060463880771622527e-03,8.342907930331651047e-07
6.120000000000000284e+01,2.351840133052806681e-04,1.350548101594312078e-08,3.038411362913584143e-04,1.852198190294767255e-08,2.021672417124400524e-03,8.034507708147878309e-07
6.140000000000000568e+01,2.299135288895842201e-04,1.304483119069919887e-08,2.959854759836535532e-04,1.771127982690221516e-08,1.983614591401263328e-03,7.737487751037668366e-07
6.160000000000000142e+01,2.250479979108705299e-04,1.263423450149708059e-08,2.880384087783900530e-04,1.694235201715335038e-08,1.946274271129144100e-03,7.451417415408474541e-07
6.180000000000000426e+01,2.202977190108313917e-04,1.221433867804707801e-08,2.801658342631248083e-04,1.620008871011012202e-08,1.909636298484691319e-03,7.175889747968434320e-07
6.200000000000000000e+01,2.153846575212010840e-04,1.173877159990223064e-08,2.724764043421810055e-04,1.546256114241360148e-08,1.873687092114626872e-03,6.910521100878345257e-07
6.220000000000000284e+01,2.101391661934371878e-04,1.118551660187916556e-08,2.649229681965426420e-04,1.468012573953384846e-08,1.838414680796342281e-03,6.654948066254948967e-07
6.240000000000000568e+01,2.045575192746662758e-04,1.056435790661477586e-08,2.574449885884932498e-04,1.380816272724586945e-08,1.803808174569657835e-03,6.408822636826937412e-07
6.260000000000000142e+01,1.987946160535660107e-04,9.914354747673635651e-09,2.501188120117764152e-04,1.285735439825847154e-08,1.769856910288499733e-03,6.171807142189259563e-07
6.280000000000000426e+01,1.930973224609681222e-04,9.288969308908516627e-09,2.431220891976259776e-04,1.190526005363945316e-08,1.736549634673103994e-03,5.943570562016068093e-07
6.300000000000000000e+01,1.877106277082848766e-04,8.735178369851409822e-09,2.365920346571777767e-04,1.105139681406536417e-08,1.703874055819541234e-03,5.723787213204603176e-07
6.320000000000000284e+01,1.827957386184424508e-04,8.277546562980644214e-09,2.305237903787053571e-04,1.035386847172856879e-08,1.671816926748146337e-03,5.512137845512467515e-07
6.340000000000000568e+01,1.783869772665667931e-04,7.914045330492124141e-09,2.247558216091492171e-04,9.801868226359172350e-09,1.640364603330858638e-03,5.308312327886197205e-07
6.360000000000000142e+01,1.743937843858931066e-04,7.622055913985129359e-09,2.190536187200547416e-04,9.341364057865457102e-09,1.609503836005797984e-03,5.112012693003687050e-07
6.380000000000000426e+01,1.706383342817314477e-04,7.368433128970478235e-09,2.132672845667332446e-04,8.922226099559729509e-09,1.579222473816812742e-03,4.922955380308656107e-07
6.400000000000000000e+01,1.669147550410748774e-04,7.119100537774052712e-09,2.074310735109518558e-04,8.522771573954297308e-09,1.549509802674920150e-03,4.740871942572170303e-07
6.420000000000000284e+01,1.630553982345512957e-04,6.847131286332756657e-09,2.016841978412245657e-04,8.138136005991653143e-09,1.520356389026013928e-03,4.565508076162926601e-07
6.440000000000000568e+01,1.589846571604008386e-04,6.539098847043741625e-09,1.961006255173899427e-04,7.755987886651130880e-09,1.491753499704120056e-03,4.396621413450173165e-07
6.460000000000000853e+01,1.547391425514763844e-04,6.198005023689237038e-09,1.906417646153104586e-04,7.350785220231147985e-09,1.463692338397467110e-03,4.233978882863779298e-07
6.479999999999999716e+01,1.504445730240321804e-04,5.840854302025761054e-09,1.852701537205214395e-04,6.903451749912469318e-09,1.436163406178090360e-03,4.077354464301435745e-07
6.500000000000000000e+01,1.462600902359602502e-04,5.491421062289457485e-09,1.800433901264788486e-04,6.424691348323612285e-09,1.409156231235208015e-03,3.926527872278086745e-07
6.520000000000000284e+01,1.423161491285609244e-04,5.171566562862497944e-09,1.750758025121889314e-04,5.955712460669792648e-09,1.382659555338952399e-03,3.781284273592858825e-07
6.540000000000000568e+01,1.386728976001877023e-04,4.894776547957225430e-09,1.704400768536122070e-04,5.542758230288321010e-09,1.356661884391915278e-03,3.641414801626606591e-07
6.560000000000000853e+01,1.353123506435197348e-04,4.663608350553496822e-09,1.661037802755472095e-04,5.207547492781547899e-09,1.331152179272648318e-03,3.506717463759649275e-07
6.579999999999999716e+01,1.321591475882240784e-04,4.470769048553382670e-09,1.619309244956482381e-04,4.938673903877531409e-09,1.306120423070209098e-03,3.376998027060394257e-07
6.600000000000000000e+01,1.291146920437232415e-04,4.302776349367927697e-09,1.577563648817588123e-04,4.707858026949532051e-09,1.281557857871814393e-03,3.252070552798821811e-07
6.620000000000000284e+01,1.260912613774787660e-04,4.144855551744637570e-09,1.534998390888800857e-04,4.492667922136640398e-09,1.257456814036618173e-03,3.131757403473843131e-07
6.640000000000000568e+01,1.230369091402894514e-04,3.985319247780969528e-09,1.492160500726773167e-04,4.285411585750553826e-09,1.233810209716184854e-03,3.015888742196467417e-07
6.660000000000000853e+01,1.199449974120529088e-04,3.817852295872882333e-09,1.450165109507219269e-04,4.084993426035123717e-09,1.210610919864281085e-03,2.904301721482673760e-07
6.679999999999999716e+01,1.168469739162120261e-04,3.641404821607540553e-09,1.409513842741952003e-04,3.885292701964177136e-09,1.187851254801885938e-03,2.796839638153402596e-07
6.700000000000000000e+01,1.137930291448921742e-04,3.458801409707621394e-09,1.369940719511879106e-04,3.674322553641039543e-09,1.165522734871047260e-03,2.693351282177594227e-07
6.720000000000000284e+01,1.108692099041839308e-04,3.275317436037088929e-09,1.331257002834267838e-04,3.444923703356742840e-09,1.143616226385476848e-03,2.593690574213317040e-07
6.740000000000000568e+01,1.080629250697400038e-04,3.097453063113067635e-09,1.293885420341917296e-04,3.204936481999046904e-09,1.122122366683505745e-03,2.497716448558448168e-07
6.760000000000000853e+01,1.054072091174011998e-04,2.931423325483836573e-09,1.258516544343807764e-04,2.975206370827426562e-09,1.101032104457738735e-03,2.405292852297156505e-07
6.779999999999999716e+01,1.028267768122488249e-04,2.781373629913817418e-09,1.225465142528724518e-04,2.776097475602299548e-09,1.080337148942493546e-03,2.316288715110832932e-07
6.800000000000000000e+01,1.002840864192724177e-04,2.648226445520032164e-09,1.194298364879014314e-04,2.614448946733543046e-09,1.060030165555107384e-03,2.230577792006879169e-07
6.820000000000000284e+01,9.776850446822842413e-05,2.529996532500635028e-09,1.163934649654633976e-04,2.481947228491621638e-09,1.040104658038044872e-03,2.148038373657068058e-07
6.840000000000000568e+01,9.529261913554874623e-05,2.423254632419011563e-09,1.133265651541252725e-04,2.364556412556690663e-09,1.020554598723764916e-03,2.068552955007091733e-07
6.860000000000000853e+01,9.288437192102001001e-05,2.324484832279941410e-09,1.101953843662571090e-04,2.253000791559703617e-09,1.001373961283724776e-03,1.992007996522372039e-07
6.879999999999999716e+01,9.057125001154282416e-05,2.230471282459588429e-09,1.070627446045426283e-04,2.145343376282020139e-09,9.825563377541268479e-04,1.918293870688860572e-07
6.900000000000000000e+01,8.836488866679632881e-05,2.138078817290837744e-09,1.040174477299529834e-04,2.041826246320321180e-09,9.640947762848033412e-04,1.847304982348167438e-07
6.920000000000000284e+01,8.625349996781132172e-05,2.044404150768227214e-09,1.010921811980183279e-04,1.939410811571711112e-09,9.459818818837615814e-04,1.778939952134924041e-07
6.940000000000000568e+01,8.420480944266707729e-05,1.947641517816492015e-09,9.826423897274170745e-05,1.832325137409975784e-09,9.282101206125199224e-04,1.713101716697718494e-07
6.960000000000000853e+01,8.217755074648779923e-05,1.848003329549139804e-09,9.551834399885959239e-05,1.717738761148815280e-09,9.107721968930024585e-04,1.649697438258830590e-07
6.979999999999999716e+01,8.013724442568963095e-05,1.747841614943790071e-09,9.287846135528710426e-05,1.600150728824368154e-09,8.936613564475151886e-04,1.588638197576251166e-07
7.000000000000000000e+01,7.807080416512903473e-05,1.650814646605927858e-09,9.038158519629002716e-05,1.489467259666493621e-09,8.768715060130763709e-04,1.529838527695661009e-07
7.020000000000000284e+01,7.599405760498088923e-05,1.560646920261789753e-09,8.803568799530573860e-05,1.394184259688831395e-09,8.603971181050233154e-04,1.473215903468736724e-07
7.040000000000000568e+01,7.394806707947545554e-05,1.480086370014485344e-09,8.579739360866658025e-05,1.315854159382399123e-09,8.442329736739289086e-04,1.418690318930056783e-07
7.060000000000000853e+01,7.198449260079510927e-05,1.410281227381408514e-09,8.358474968547059463e-05,1.249472985941389221e-09,8.283738538019847115e-04,1.366184055281241422e-07
7.079999999999999716e+01,7.014528893982931103e-05,1.350533811765753816e-09,8.132716525131945319e-05,1.188585221313740381e-09,8.128567307689955933e-04,1.315621674754798215e-07
7.100000000000000000e+01,6.844519951989952986e-05,1.298412909672053910e-09,7.901954119655418861e-05,1.129883658505340260e-09,7.976433974997521959e-04,1.266930196659634001e-07
7.120000000000000284e+01,6.686471424169943727e-05,1.250281097587294983e-09,7.672437467070009726e-05,1.073508302992868521e-09,7.827144071085357941e-04,1.220039354617478228e-07
7.140000000000000568e+01,6.535629347388451928e-05,1.202211390786576711e-09,7.451197715840023441e-05,1.019971387765331388e-09,7.680648632759142381e-04,1.174881817882349453e-07
7.160000000000000853e+01,6.386098801441717615e-05,1.151083344968517745e-09,7.240378591625356241e-05,9.676708348706654791e-10,7.536898460114660556e-04,1.131393282182847483e-07
7.179999999999999716e+01,6.232931122010658995e-05,1.095520067478039904e-09,7.038041111666455631e-05,9.136858595458604100e-10,7.395842964826724502e-04,1.089512381853857175e-07
7.200000000000000000e+01,6.073893053210984225e-05,1.036325780044228414e-09,6.842841554316770876e-05,8.567982371529437958e-10,7.257430016665414102e-04,1.049180430754523159e-07
7.220000000000000284e+01,5.910245465885098436e-05,9.762068077553907511e-10,6.656003636528736800e-05,7.993768265747091144e-10,7.121606785680979637e-04,1.010341052621260058e-07
7.240000000000000568e+01,5.746228737314952779e-05,9.188052555325576052e-10,6.479354577411939437e-05,7.460229589946186553e-10,6.988321187414677556e-04,9.729397975385114471e-08
7.260000000000000853e+01,5.587464578124286664e-05,8.673906674648844934e-10,6.312472800739580940e-05,7.001823575382092947e-10,6.857523325513346446e-04,9.369238449519857516e-08
7.279999999999999716e+01,5.438886125278745936e-05,8.237591444100209485e-10,6.151389004684836232e-05,6.618624446912404241e-10,6.729166358007533742e-04,9.022418603788845955e-08
7.300000000000000000e+01,5.302976300779953071e-05,7.877861864565581351e-10,5.990023967496571844e-05,6.283359461219099797e-10,6.603206467211347004e-04,8.688440159367932893e-08
7.320000000000000284e+01,5.179433129759251491e-05,7.577014679397051756e-10,5.824127776128256188e-05,5.967729136400884549e-10,6.479601983814123681e-04,8.366821287500547573e-08
7.340000000000000568e+01,5.063550844894953420e-05,7.307991736505040943e-10,5.654744538882306440e-05,5.661596929183613417e-10,6.358312050186123348e-04,8.057098374723433941e-08
7.360000000000000853e+01,4.951124620547302235e-05,7.042348763269458299e-10,5.487412566721874070e-05,5.369867534264970686e-10,6.239295368169371029e-04,7.758827338988934900e-08
7.379999999999999716e+01,4.837308301289598809e-05,6.757331762610539883e-10,5.327374852790483015e-05,5.095585836503391804e-10,6.122509506598084166e-04,7.471583905297728239e-08
7.400000000000000000e+01,4.718837121903121852e-05,6.441543500860113100e-10,5.175880573670920662e-05,4.829539162064961101e-10,6.007910993526754343e-04,7.194962660738740693e-08
7.420000000000000284e+01,4.595370233785008783e-05,6.098055699979439398e-10,5.031315500822436626e-05,4.556991613841036060e-10,5.895456106296741248e-04,6.928575152547185670e-08
7.440000000000000568e+01,4.469270166440709671e-05,5.743071281633283645e-10,4.892579805957867077e-05,4.273274885814228324e-10,5.785102020383409887e-04,6.672047606628016674e-08
7.460000000000000853e+01,4.344569210519126114e-05,5.399615146224961632e-10,4.760251844001547563e-05,3.991203668703931273e-10,5.676807864103856904e-04,6.425018905384843247e-08
7.479999999999999716e+01,4.225431990280592478e-05,5.088715695435147805e-10,4.635118580422062574e-05,3.732279970857890861e-10,5.570535277552368181e-04,6.187139268799577931e-08
7.500000000000000000e+01,4.117646165328898826e-05,4.822271084414593228e-10,4.516236405846651828e-05,3.510099949083403119e-10,5.466248269976141643e-04,5.958069756708204197e-08
7.520000000000000284e+01,4.022490144902184637e-05,4.600507494596860993e-10,4.400246219651047179e-05,3.321461285283424608e-10,5.363912443108018353e-04,5.737482420180173450e-08
7.540000000000000568e+01,3.934845893661894939e-05,4.413947328260992080e-10,4.282794279680471875e-05,3.152151881230597235e-10,5.263493895200887758e-04,5.525060777297108628e-08
7.560000000000000853e+01,3.847269164677322048e-05,4.247789168204249511e-10,4.161531149349661921e-05,2.990079349051654362e-10,5.164958238991476441e-04,5.320500276501201358e-08
7.579999999999999716e+01,3.757832075900946673e-05,4.086649497115400856e-10,4.038189807036754155e-05,2.832824561593298743e-10,5.068270106736023602e-04,5.123508491434270711e-08
7.600000000000000000e+01,3.665175200376481990e-05,3.918605724802702388e-10,3.917331422665553867e-05,2.684110161000067811e-10,4.973393308122924525e-04,4.933804920845886536e-08
7.620000000000000284e+01,3.570798059751345609e-05,3.737974445826066108e-10,3.802659149074967467e-05,2.545131850213425057e-10,4.880291545941343816e-04,4.751120412750878623e-08
7.640000000000000568e+01,3.478647973984459269e-05,3.546192212398618486e-10,3.694731385243012602e-05,2.410668840528402574e-10,4.788929386155309697e-04,4.575196353649793330e-08
7.660000000000000853e+01,3.388639808851224184e-05,3.350421792004815532e-10,3.592170567589550933e-05,2.273648654467087450e-10,4.699273097489320449e-04,4.405783818769414774e-08
7.680000000000001137e+01,3.302596024241292414e-05,3.160407416284237514e-10,3.494049593024827778e-05,2.132746940651486798e-10,4.611291042248056075e-04,4.242642852189981663e-08
7.700000000000000000e+01,3.221322108523606755e-05,2.984934498497455717e-10,3.400531030091917984e-05,1.994814992473810655e-10,4.524953483907463432e-04,4.085541962471274108e-08
7.720000000000000284e+01,3.147291513156998263e-05,2.829247737284645418e-10,3.311780007548143352e-05,1.869565922847250700e-10,4.440231906056008428e-04,3.934257826901374797e-08
7.740000000000000568e+01,3.075942084162504542e-05,2.694067431435043500e-10,3.226674503227880305e-05,1.761753604694631928e-10,4.357098121763165418e-04,3.788575130951537725e-08
7.760000000000000853e+01,3.006473021476371204e-05,2.576121124638402689e-10,3.142522840156154415e-05,1.668175577242630631e-10,4.275523519925319526e-04,3.648286441700483456e-08
7.780000000000001137e+01,2.937986055176563759e-05,2.469746744533713070e-10,3.056345916851339748e-05,1.581639842250518813e-10,4.195497142394212595e-04,3.513192025983963938e-08
7.800000000000000000e+01,2.869799636514784767e-05,2.368947861451752695e-10,2.967080395628647090e-05,1.497334771009480041e-10,4.116992688292695716e-04,3.383099571506292647e-08
7.820000000000000284e+01,2.801527252953943788e-05,2.269151665651696717e-10,2.876738446068022507e-05,1.415500514127092576e-10,4.039955979758440632e-04,3.257823834615664226e-08
7.840000000000000568e+01,2.733271010198242540e-05,2.168050504047297780e-10,2.789055884727315431e-05,1.338743509829050039e-10,3.964358054048575477e-04,3.137186288556737476e-08
7.860000000000000853e+01,2.665671854648728135e-05,2.065434314960894376e-10,2.706699568837195655e-05,1.267679403178318383e-10,3.890171223120177384e-04,3.021014850198945528e-08
7.880000000000001137e+01,2.599764204087549744e-05,1.962485609361196950e-10,2.629857601687279493e-05,1.199604222951702152e-10,3.817369301044857047e-04,2.909143719177669244e-08
7.900000000000000000e+01,2.536202773186458382e-05,1.861101458914831168e-10,2.557351691664142923e-05,1.131218556250930193e-10,3.745927432616757112e-04,2.801413300813656007e-08
7.920000000000000284e+01,2.474637564608462865e-05,1.763422441011508619e-10,2.488342822644805434e-05,1.062208596277202840e-10,3.675821612526383362e-04,2.697670141198644735e-08
7.940000000000000568e+01,2.414619766464333946e-05,1.671404552061431167e-10,2.422691593501263770e-05,9.958714814835282364e-11,3.607028098548618997e-04,2.597766798996697693e-08
7.960000000000000853e+01,2.356140921170519126e-05,1.586347826608559755e-10,2.360164017167496120e-05,9.361978956761682600e-11,3.539522949399377498e-04,2.501561608657171754e-08
7.980000000000001137e+01,2.299446825390183996e-05,1.508586467807579862e-10,2.299590275333842488e-05,8.843795722314111811e-11,3.473281853060384639e-04,2.408918336395465230e-08
8.000000000000000000e+01,2.244933373313300176e-05,1.437579445720278398e-10,2.238842190427059702e-05,8.380638968149536157e-11,3.408280287761214565e-04,2.319705775624498556e-08
8.020000000000000284e+01,2.192200428810464564e-05,1.372320784789689799e-10,2.175937453912240945e-05,7.937653692454489395e-11,3.344493928290354231e-04,2.233797356917265553e-08
8.040000000000000568e+01,2.141221727788456883e-05,1.311705261493081727e-10,2.110600786736105020e-05,7.498320846981160075e-11,3.281899123070870241e-04,2.151070846898878169e-08
8.060000000000000853e+01,2.091767934231155088e-05,1.254597661414673554e-10,2.044818546007519231e-05,7.071905059115382397e-11,3.220473250267169682e-04,2.071408178717720397e-08
8.080000000000001137e+01,2.043407111516252369e-05,1.199733053575000567e-10,1.981569934195734280e-05,6.675745952689234721e-11,3.160194816475972511e-04,1.994695407596105951e-08
8.100000000000000000e+01,1.995599993419898074e-05,1.145775143428945717e-10,1.922761092294142710e-05,6.313595249316222861e-11,3.101043267259625397e-04,1.920822741716095902e-08
8.120000000000000284e+01,1.947873970592478368e-05,1.091665363666980577e-10,1.868376134936028295e-05,5.971756145819009728e-11,3.042998594054275273e-04,1.849684579381618694e-08
8.140000000000000568e+01,1.900039946466880957e-05,1.037054293828645024e-10,1.817419718892755270e-05,5.634414834945055966e-11,2.986040900497635470e-04,1.781179490877046046e-08
8.160000000000000853e+01,1.852359257227931307e-05,9.824942636989361299e-11,1.769138775913659835e-05,5.300419115801350808e-11,2.930150100854408773e-04,1.715210108725716136e-08
8.180000000000001137e+01,1.805512806041648766e-05,9.292603801417694167e-11,1.723234517085301418e-05,4.984134667075578996e-11,2.875305861931685839e-04,1.651682922139290243e-08
8.200000000000000000e+01,1.760316931214116814e-05,8.789160271388385577e-11,1.679286926113559723e-05,4.700464822570765608e-11,2.821487796605426390e-04,1.590508002280191998e-08
8.220000000000000284e+01,1.717340136809958023e-05,8.328268801052610239e-11,1.636211435247523967e-05,4.449907439460534479e-11,2.768675816664328783e-04,1.531598707501378917e-08
8.240000000000000568e+01,1.676716796659069643e-05,7.917673007980821194e-11,1.592381036980540523e-05,4.218242429533595218e-11,2.716850494919194857e-04,1.474871424563958621e-08
8.260000000000000853e+01,1.638195408007218023e-05,7.556909121481361180e-11,1.546544175189305619e-05,3.989930236267110682e-11,2.665993290916821956e-04,1.420245388999381399e-08
8.280000000000001137e+01,1.601245648536698467e-05,7.237116790627471757e-11,1.498896511816680606e-05,3.761201257715632664e-11,2.616086555499826040e-04,1.367642599540898843e-08
8.300000000000000000e+01,1.565161540925706570e-05,6.943172057564364512e-11,1.451248157407309538e-05,3.540672692853420709e-11,2.567113320304757751e-04,1.316987809461248895e-08
8.320000000000000284e+01,1.529178157790837025e-05,6.657746995723537408e-11,1.405899481343187766e-05,3.338616560700995865e-11,2.519056962207693174e-04,1.268208554111708671e-08
8.340000000000000568e+01,1.492659690995114183e-05,6.366198246645126723e-11,1.364144771105848711e-05,3.156548207707043075e-11,2.471900876932874155e-04,1.221235166303690001e-08
8.360000000000000853e+01,1.455366937360464839e-05,6.060820441876120137e-11,1.325810086691716190e-05,2.986896080947970030e-11,2.425628285250335328e-04,1.176000740393483014e-08
8.380000000000001137e+01,1.417679958091239859e-05,5.743067479742222494e-11,1.290041602281118659e-05,2.821566487785193431e-11,2.380222237316266282e-04,1.132441028055134875e-08
8.400000000000000000e+01,1.380684707575304816e-05,5.422811194234116739e-11,1.256181150102852537e-05,2.659795292399075629e-11,2.335665801629785237e-04,1.090494275892615214e-08
8.420000000000000284e+01,1.345689497289783188e-05,5.114646824860689301e-11,1.223884939363959326e-05,2.507560089777643433e-11,2.291942356113288155e-04,1.050101036857526215e-08
8.440000000000000568e+01,1.313007208133696381e-05,4.832528088798837054e-11,1.192703276412771241e-05,2.370048500092954589e-11,2.249035864434163821e-04,1.011203994923612532e-08
8.460000000000000853e+01,1.282236254104032534e-05,4.584923778819329707e-11,1.161733969256776123e-05,2.245463269547860771e-11,2.206931031279052457e-04,9.737478332930405988e-09
8.480000000000001137e+01,1.252988687500710493e-05,4.372434643484458943e-11,1.129806340255458666e-05,2.126347984555362643e-11,2.165613280260176600e-04,9.376791566421218388e-09
8.500000000000000000e+01,1.225066115849275739e-05,4.188431026007275303e-11,1.096209559912496135e-05,2.006583191802585147e-11,2.125068567912985007e-04,9.029464578795160663e-09
8.520000000000000284e+01,1.197626226078731448e-05,4.021813299185092611e-11,1.061399724466951612e-05,1.886771169559971172e-11,2.085283109643105959e-04,8.695001075860250665e-09
8.540000000000000568e+01,1.170069152319717435e-05,3.860494173194295004e-11,1.027827127998293940e-05,1.772971174236601131e-11,2.046243124085855034e-04,8.372923420187387849e-09
8.560000000000000853e+01,1.141981479422635558e-05,3.694627165635788830e-11,9.963983195705830801e-06,1.670629188121406406e-11,2.007934690158031104e-04,8.062772312738339248e-09
8.580000000000001137e+01,1.113269176704811702e-05,3.519083839524475455e-11,9.679644222053741007e-06,1.579878790290131780e-11,1.970343763224834946e-04,7.764106195358591987e-09
8.600000000000000000e+01,1.084314027263915579e-05,3.334677443022566325e-11,9.419349915082427825e-06,1.496331662202526159e-11,1.933456334217155371e-04,7.476500408065456930e-09
8.620000000000000284e+01,1.056419364961276454e-05,3.147558178382592391e-11,9.169262817781955127e-06,1.415773838072528869e-11,1.897258662874058135e-04,7.199546224116630307e-09
8.640000000000000568e+01,1.030628871920744446e-05,2.966724326355978051e-11,8.923998015518032351e-06,1.337712117556097197e-11,1.861737492179116229e-04,6.932849918106916680e-09
8.660000000000000853e+01,1.006332873094428556e-05,2.800581941282708892e-11,8.686938367504851697e-06,1.264526978246270733e-11,1.826880162593637249e-04,6.676031990342163391e-09
8.680000000000001137e+01,9.829779030465606230e-06,2.654076071527833216e-11,8.460383003772421832e-06,1.197726363571567557e-11,1.792674586188437106e-04,6.428726597701444307e-09
8.700000000000000000e+01,9.603098068118273530e-06,2.527516767465378160e-11,8.238704308559769722e-06,1.135516559261200511e-11,1.759109095885041409e-04,6.190581164787615648e-09
8.720000000000000284e+01,9.380775349452058392e-06,2.417197477995653648e-11,8.012324500924617639e-06,1.074146099185274587e-11,1.726172232156292664e-04,5.961256097416291582e-09
8.740000000000000568e+01,9.160485229595976932e-06,2.317112517749949756e-11,7.775337907801548428e-06,1.011440438150944441e-11,1.693852550265120935e-04,5.740424502722668400e-09
8.760000000000000853e+01,8.940550211367046820e-06,2.220954230442783401e-11,7.530781597903808735e-06,9.488641111372846542e-12,1.662138518225120926e-04,5.527771834729436082e-09
8.780000000000001137e+01,8.721562398358157541e-06,2.123836654770686605e-11,7.290062249962181621e-06,8.901740293016806534e-12,1.631018536282237126e-04,5.322995425882500500e-09
8.800000000000000000e+01,8.508631314990573724e-06,2.023412773735615725e-11,7.066223249467994333e-06,8.381660010824977899e-12,1.600481060363345351e-04,5.125803921934392375e-09
8.820000000000000284e+01,8.299177503433490617e-06,1.920152899295695725e-11,6.865106691082323505e-06,7.926506200225771582e-12,1.570514774056065948e-04,4.935916687292165112e-09
8.840000000000000568e+01,8.096269807335996951e-06,1.816734093410019776e-11,6.681097296293095220e-06,7.512736629962475230e-12,1.541108739651709039e-04,4.753063266217564874e-09
8.860000000000000853e+01,7.902242258819224959e-06,1.716810060600537271e-11,6.504906451039907080e-06,7.119495900533862854e-12,1.512252471796331286e-04,4.576982962520137672e-09
8.880000000000001137e+01,7.716390206247468066e-06,1.623672683068548398e-11,6.332953575365800514e-06,6.743694600722024616e-12,1.483935910484925655e-04,4.407424549857805036e-09
8.900000000000000000e+01,7.534806252391402563e-06,1.539280827229004437e-11,6.166932743517427934e-06,6.393312675832572914e-12,1.456149309772181871e-04,4.244146073098387521e-09
8.920000000000000284e+01,7.356235268870527530e-06,1.463883095409669870e-11,6.007158614599755933e-06,6.069674418178275471e-12,1.428883089276460831e-04,4.086914671241126838e-09
8.940000000000000568e+01,7.180473086887739762e-06,1.396214513369219103e-11,5.848580920254956527e-06,5.759217143461812716e-12,1.402127706158202525e-04,3.935506353130262642e-09
8.960000000000000853e+01,7.010850063742269251e-06,1.334107466738468780e-11,5.684087948969033048e-06,5.443409401324684296e-12,1.375873593123395889e-04,3.789705684640379347e-09
8.980000000000001137e+01,6.846493467678713658e-06,1.275275345228135699e-11,5.510657256772351302e-06,5.116020051109891269e-12,1.350111179578932755e-04,3.649305388076118541e-09
9.000000000000000000e+01,6.684690042103828252e-06,1.217976700377804223e-11,5.332584895879299329e-06,4.790007580559120537e-12,1.324830980437475170e-04,3.514105894523730074e-09
9.020000000000000284e+01,6.526050957153024072e-06,1.161324761388225864e-11,5.159474711845674902e-06,4.487498346648963576e-12,1.300023712674154585e-04,3.383914911096204465e-09
9.040000000000000568e+01,6.370855867600811861e-06,1.105208053727987404e-11,5.000496518630404369e-06,4.222859999444660544e-12,1.275680391890663215e-04,3.258547058453409879e-09
9.060000000000000853e+01,6.218724044162575945e-06,1.050001781538048308e-11,4.858515105849522585e-06,3.994250281342371023e-12,1.251792371712055557e-04,3.137823604555930216e-09
9.080000000000001137e+01,6.069320942334867286e-06,9.962949501875221868e-12,4.728855891628363694e-06,3.789419513691965995e-12,1.228351313045365377e-04,3.021572284466019019e-09
9.100000000000000000e+01,5.922572087903463044e-06,9.447225322639911997e-12,4.605148272453315038e-06,3.597864397268988784e-12,1.205349098327664677e-04,2.909627169885415239e-09
9.120000000000000284e+01,5.778632873012866599e-06,8.958503410381780078e-12,4.484912577492866688e-06,3.417070336464312815e-12,1.182777726711684002e-04,2.801828543908992264e-09
9.140000000000000568e+01,5.641440106416261112e-06,8.500590539656054484e-12,4.368721127620926262e-06,3.248440581861118423e-12,1.160629231605830262e-04,2.698022744268476085e-09
9.160000000000000853e+01,5.507404711742357283e-06,8.074642003339063537e-12,4.255725502424236605e-06,3.089461432100893254e-12,1.138895650633587410e-04,2.598061955878349327e-09
9.180000000000001137e+01,5.376661917371586939e-06,7.679369012797741458e-12,4.141638305535632097e-06,2.931629305148537831e-12,1.117569055491948255e-04,2.501803954627004124e-09
9.200000000000000000e+01,5.249295785156466610e-06,7.312072348886602886e-12,4.021691874747326929e-06,2.766632183255965233e-12,1.096641625138110147e-04,2.409111823342842005e-09
9.220000000000000284e+01,5.125250530924076300e-06,6.969493734196773938e-12,3.894997745861988746e-06,2.594309325361623829e-12,1.076105729742561298e-04,2.319853671777432071e-09
9.240000000000000568e+01,5.004251739055805967e-06,6.647796429962559784e-12,3.766086334135581611e-06,2.424176395613575331e-12,1.055953990521929498e-04,2.233902391144153748e-09
9.260000000000000853e+01,4.886579084413076666e-06,6.342130984006035462e-12,3.642575993145113811e-06,2.268869182402399450e-12,1.036179291948668909e-04,2.151135460978823207e-09
9.280000000000001137e+01,4.770882381544884295e-06,6.046860002668131191e-12,3.532666467289527809e-06,2.135537228075919595e-12,1.016774742827520922e-04,2.071434807746728034e-09
9.300000000000000000e+01,4.655816334007931325e-06,5.756904845861029552e-12,3.434404392410298041e-06,2.022525002330062174e-12,9.977336031565553509e-05,1.994686698360728667e-09
9.320000000000000284e+01,4.541527093512518011e-06,5.469545365693974165e-12,3.342663330108124555e-06,1.923085533568796963e-12,9.790492064562913912e-05,1.920781643143153487e-09
9.340000000000000568e+01,4.428828631619591099e-06,5.185523481990439024e-12,3.255302379567096010e-06,1.831451513453506098e-12,9.607149075878245739e-05,1.849614283766077048e-09
9.360000000000000853e+01,4.319346242773281909e-06,4.908799686507140590e-12,3.171883586435657456e-06,1.745442678248713901e-12,9.427240744840182187e-05,1.781083251319039801e-09
9.380000000000001137e+01,4.213902782401115563e-06,4.645141368862501328e-12,3.090845078865872607e-06,1.664267603346355093e-12,9.250701240075289680e-05,1.715090994348521758e-09
9.400000000000000000e+01,4.112644724991088949e-06,4.400181151794726056e-12,3.011769640137275341e-06,1.585222125266299246e-12,9.077465849205570503e-05,1.651543590844233492e-09
9.420000000000000284e+01,4.015413962382182279e-06,4.177585426304331306e-12,2.932201062071722832e-06,1.503590890975131525e-12,8.907471613156222115e-05,1.590350565705601945e-09
9.440000000000000568e+01,3.921627661009580932e-06,3.977819313058224649e-12,2.846739331175845146e-06,1.416141569916762446e-12,8.740657710105088972e-05,1.531424732985338929e-09
9.460000000000000853e+01,3.830467087441735877e-06,3.797843375729800120e-12,2.756167517924037330e-06,1.324579137773064622e-12,8.576965442856186326e-05,1.474682071875915800e-09
9.480000000000001137e+01,3.741010553140592547e-06,3.631857511354250256e-12,2.664929861153334457e-06,1.235280848209269538e-12,8.416337843043989841e-05,1.420041632530017943e-09
9.500000000000000000e+01,3.652379430953640609e-06,3.472892614127513046e-12,2.581535361443648780e-06,1.155292701493688218e-12,8.258719052677984619e-05,1.367425458290026122e-09
9.520000000000000284e+01,3.564293912303770425e-06,3.314775114139642968e-12,2.507110183625302469e-06,1.088041929802041321e-12,8.104053722089940852e-05,1.316758507998919084e-09
9.540000000000000568e+01,3.477245172912825697e-06,3.153876504852312040e-12,2.440441779143915982e-06,1.032190666198964338e-12,7.952286646364906835e-05,1.267968565738164020e-09
9.560000000000000853e+01,3.391074144924345709e-06,2.990103938756415662e-12,2.379121388968129744e-06,9.839185180390880086e-13,7.803362761388804158e-05,1.220986133298608374e-09
9.580000000000001137e+01,3.306567543548298326e-06,2.826760593566577246e-12,2.320852962140346085e-06,9.399658723261791850e-13,7.657227478847064876e-05,1.175744309582321234e-09
9.600000000000000000e+01,3.224524257110395506e-06,2.669242237951908522e-12,2.264535388731322026e-06,8.987115176480453590e-13,7.513827212396447322e-05,1.132178667472420994e-09
9.620000000000000284e+01,3.145520197106110456e-06,2.523009105638303026e-12,2.210891471102928859e-06,8.590340120327480881e-13,7.373109881286578360e-05,1.090227140064338673e-09
9.640000000000000568e+01,3.069778219234641786e-06,2.391639995271658808e-12,2.157135193886147802e-06,8.189806527389311028e-13,7.235025194731656273e-05,1.049829924371455913e-09
9.660000000000000853e+01,2.998212440584289007e-06,2.275738615253453393e-12,2.099968896726917795e-06,7.761388344308276195e-13,7.099524611160733798e-05,1.010929403967169341e-09
9.680000000000001137e+01,2.928468518573396348e-06,2.172996873296690467e-12,2.037640177432935196e-06,7.294942206228901518e-13,6.966560994633527889e-05,9.734700857694167458e-10
9.700000000000000000e+01,2.859859526459722753e-06,2.079166690223390406e-12,1.971323530977506613e-06,6.808215353161496807e-13,6.836088105707660979e-05,9.373985426678160865e-10
9.720000000000000284e+01,2.791724320263699582e-06,1.989430045828179976e-12,1.907721388618041870e-06,6.340340886344467185e-13,6.708060121215590743e-05,9.026633535419090036e-10
9.740000000000000568e+01,2.724193119323417325e-06,1.899734014281265108e-12,1.848411999924541509e-06,5.928839182854596639e-13,6.582431356546723702e-05,8.692150347941703034e-10
9.760000000000000853e+01,2.657900921661067555e-06,1.807818894486762898e-12,1.795340231016164273e-06,5.589060036486833843e-13,6.459156277403545416e-05,8.370059617821483069e-10
9.780000000000001137e+01,2.592260257345168340e-06,1.713720311383927034e-12,1.747996406127343484e-06,5.311388548997132183e-13,6.338189773416667665e-05,8.059902832378922477e-10
9.800000000000000000e+01,2.527667296309857688e-06,1.619558759094005179e-12,1.704535097228007178e-06,5.074595853321672222e-13,6.219487569267824988e-05,7.761238353635966746e-10
9.820000000000000284e+01,2.464591290735652392e-06,1.528626199577782406e-12,1.663299950755154280e-06,4.860710971503639981e-13,6.103006605248609571e-05,7.473640633145210728e-10
9.840000000000000568e+01,2.403440288108958685e-06,1.444107196171331115e-12,1.623381701254585703e-06,4.659146501581242168e-13,5.988705241129418119e-05,7.196699556868380103e-10
9.860000000000000853e+01,2.344453647686194785e-06,1.367972263827777929e-12,1.584029895759377445e-06,4.460987278087978520e-13,5.876543212536742785e-05,6.930019933324842049e-10
9.880000000000001137e+01,2.287649590803212990e-06,1.300463122470767727e-12,1.543937631801743766e-06,4.254092356492689711e-13,5.766481366520656386e-05,6.673221092283433875e-10
9.900000000000000000e+01,2.233484661261456233e-06,1.240250572668694053e-12,1.501552650817864018e-06,4.026882111241695832e-13,5.658481284594918577e-05,6.425936530692607727e-10
9.920000000000000284e+01,2.180235247349761461e-06,1.185052817913969096e-12,1.456298142260175031e-06,3.777756847888775926e-13,5.552504936991225972e-05,6.187813537091215249e-10
9.940000000000000568e+01,2.127634279854789345e-06,1.132412520061964248e-12,1.409434895337582292e-06,3.520070329103281784e-13,5.448514490396466576e-05,5.958512745055948283e-10
9.960000000000000853e+01,2.076568002919200496e-06,1.080389356704902319e-12,1.363636185428724911e-06,3.276402064507941792e-13,5.346472325142470790e-05,5.737707601991267226e-10
9.980000000000001137e+01,2.026212108837187943e-06,1.028006250494845489e-12,1.321488712956815084e-06,3.065990378648585194e-13,5.246341235234188344e-05,5.525083778155006935e-10
1.000000000000000000e+02,1.976516267251517835e-06,9.753553305149631142e-13,1.284085092219677826e-06,2.895247157019744553e-13,5.148084718057591695e-05,5.320338567268993613e-10


==> data/validation_p-1.json <==
{
  "two_half_step_relative_error_at_t2": 1.1997378580587691e-15,
  "Theta": -1,
  "elapsed": 209.23034238815308,
  "maximum_trace_deviation": 0.0,
  "density_ss": 0.0,
  "R": 25.328193602038546,
  "center": 0.9,
  "final_time": 120,
  "output_dt": 0.5
}


==> data/validation_p1.json <==
{
  "two_half_step_relative_error_at_t2": 1.2220081160866855e-15,
  "Theta": 1,
  "elapsed": 440.8479850292206,
  "maximum_trace_deviation": 2.609096316211299e-16,
  "density_ss": 0.28935851686658615,
  "R": 25.328193602038546,
  "center": 0.9,
  "final_time": 120,
  "output_dt": 0.5
}


==> reproducibility/detuning_L8/README.txt <==
八格点周期 PXP 激发泵的失谐和自发退激发对照

模型和比较
取 g=1、L=8、周期最近邻阻塞，在全部 47 个合法原子构型上实现 H=H_PXP−ΔN_r。主泵为 sqrt(0.1) P_{j−1} σ_j^+ P_{j+1}。可选退激发跳跃为 sqrt(κ_down) P_{j−1} σ_j^- P_{j+1}。它将阵列内的里德堡原子退激发到内部基态。
所有参数点固定两种初态，F 为全 g，S 为共振 H_PXP 的 Gibbs 态 exp(−H_PXP)/Z。观测量固定为 O=(N_r+0.1 H_PXP)/L。每组 Δ、κ_down 都重新求稳态，并以该稳态的 O 期望值定义误差。共扫描无退激发时 Δ/g = 0、±0.01、±0.03、±0.05、±0.10，以及 κ_down/g=0.01 时 Δ/g = 0、±0.05。

运行
安装 NumPy 和 SciPy，命令为
    OPENBLAS_NUM_THREADS=1 OMP_NUM_THREADS=1 python scan.py
代码将结果写入自身所在目录。不同 BLAS/机器的运行时间有差异。一次完整示例运行的耗时记录在 diagnostics.json 的 elapsed_s 字段。

文件
settling_scan.csv 逐项给出 0.01 和 0.001 两种绝对容差下最后一次越界所处的原始采样括区与线性插值时间。comparison_grid_difference 是使用每隔一个点的粗网格重新估计后，与原网格估计的差。最后两列给出 T=120 以后的误差上界及该上界和阈值的比较。
diagnostics.json 给出稳态残差、最小特征值、初始距离、慢模频率和衰减率、模式对实际观测量的指数项振幅（绝对值）、完整态可见率和独立动力学误差。
observable_traces.npz 含 time 和各参数点的 error_delta_..._down_... 数组。每个数组的两列分别为 F 和 S 的有符号 O(t)−O_ss。
run.log 为本次实际运行标准输出。

数值方法
同步平移加反射在算符 |a><b| 上作置换。对每条轨道求正交归一的轨道和，得到187维复算符空间。给定的两种初态、稳态与观测量均属于这个空间。将全 GKSL 生成元投影到该精确不变块，直接求迹为1的稳态，使用 exp(h L) 连续传播两个密度矩阵偏差，h=0.025/g，一直到120/g。以原始2209维未约化稀疏生成元在2/g的指数作用对照两种完整密度矩阵。对187维矩阵的完整左右本征分解仅用于独立检查渐近衰减模式。判断态可见率时，取单位范数左本征矢与初态偏差绝对重叠超过1e-9的最慢非稳态模式。

稳定时间的连续时间检验
设 f(t)=Tr[O δρ(t)]，其中 δρ=ρ−ρ_ss。在长度为 h 的网格区间，线性插值的绝对误差不超过 h² max|f''|/8。代码使用界
    max|f''| ≤ |f''(t_j)| + h ||(L†)^3 O||∞ sqrt(d) ||δρ(t_j)||₂ .
它来自对 f'' 求导及 CPTP 动力学下 Hermitian 偏差的迹范数收缩。若 |f'(t_j)| > h max|f''|，该区间单调，两端的绝对值即可确定最大误差。最靠近阈值的少数区间进一步细分。共48个“参数/初态/容差”组合在最后一次穿越的原始括区结束后，至120/g之间均通过以上界的数值核查。
当 s≥T=120/g，再用
    |f(s)| ≤ min_a ||O−aI||∞ sqrt(d) ||δρ(T)||₂
统一检查未来全部时间。最松的未来界小于6.7e−6。最后穿越原始括区宽度为0.025/g。插值和界使用双精度运算。

有限系统结论
按有符号误差的最后阈值穿越比较，12个参数点均呈现 F 的有限容差时间收益。在无附加退激发的9点扫描中，容差0.01的时间缩短13.6%–24.6%，容差0.001的缩短10.4%–17.7%。共振时 κ_down/g 从0改为0.01，完整态可见速率比约从1.382变成1.417。在各非零失谐测试点，两种初态均出现同一个最慢非稳态实模，足够长时间的可见速率比为1。故表中正的有限容差收益可以与相同的最终指数并存。所有结果为此八格点系统的直接计算。


==> reproducibility/detuning_L8/baseline_crosscheck.json <==
{
  "archived_L8_witness_file": "data/mixed_witness_L8.csv",
  "paired_grid_points": 2401,
  "continuous_time_range": [
    0.0,
    120.0
  ],
  "maximum_absolute_error_F_S": [
    5.10702591327572e-15,
    3.58046925441613e-15
  ]
}


==> reproducibility/detuning_L8/diagnostics.json <==
{
  "L": 8,
  "g": 1,
  "kappa_up": 0.1,
  "fixed_initial_gibbs": "exp(-H_PXP)/Z throughout",
  "beta": 1,
  "dt": 0.025,
  "final_time": 120.0,
  "O": "(N+0.1 H_PXP)/L",
  "hilbert_dimension": 47,
  "elapsed_s": 5.841785862998222,
  "cases": [
    {
      "detuning": 0.0,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 5.350208418278064e-16,
      "stationary_trace": 1.0000000000000004,
      "minimum_steady_eigenvalue": 0.004542010531514148,
      "steady_O": 0.298068288140079,
      "initial_witness_errors": [
        0.298068288140079,
        0.09692500420809774
      ],
      "initial_HS2": [
        0.9956372374263668,
        0.1898588644083074
      ],
      "initial_trace_distances": [
        0.9835899570602278,
        0.7389830852793315
      ],
      "all_visible_state_rates_F_S": [
        0.1305594970004957,
        0.09448019874452161
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        7.992571637337151e-15,
        3.6795020767784044e-15
      ],
      "slowest_decay": 0.09448019874452161,
      "slowest_frequency": 1.734723400034318e-16,
      "next_decay": 0.1281317349064698,
      "slow_observable_amplitude_F_S": [
        6.988890638964636e-17,
        0.032246590053598305
      ],
      "slowest_mode_decay_gap": 0.0336515361619482,
      "left_right_scalar_product": 0.7518338654726152,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.157216757203336e-06
    },
    {
      "detuning": -0.01,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 7.977664625738774e-16,
      "stationary_trace": 1.0000000000000004,
      "minimum_steady_eigenvalue": 0.004436262463764167,
      "steady_O": 0.2982979036528016,
      "initial_witness_errors": [
        0.29829790365280157,
        0.09715461972082037
      ],
      "initial_HS2": [
        0.995642160121882,
        0.19025286395555177
      ],
      "initial_trace_distances": [
        0.9835918371484637,
        0.7412125845345281
      ],
      "all_visible_state_rates_F_S": [
        0.09447911015475628,
        0.09447911015475628
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.708328222068054e-15,
        4.737316348132919e-15
      ],
      "slowest_decay": 0.09447911015475628,
      "slowest_frequency": -2.7742195414863822e-17,
      "next_decay": 0.1281213930994578,
      "slow_observable_amplitude_F_S": [
        0.00045822175648735933,
        0.03312110102051716
      ],
      "slowest_mode_decay_gap": 0.03364228294470152,
      "left_right_scalar_product": 0.7517303119275004,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.197775531517803e-06
    },
    {
      "detuning": 0.01,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 7.977664625738774e-16,
      "stationary_trace": 1.0000000000000004,
      "minimum_steady_eigenvalue": 0.004436262463764167,
      "steady_O": 0.29784018130092593,
      "initial_witness_errors": [
        0.297840181300926,
        0.09669689736894471
      ],
      "initial_HS2": [
        0.995642160121882,
        0.18946111569770532
      ],
      "initial_trace_distances": [
        0.9835918371484637,
        0.736726098875528
      ],
      "all_visible_state_rates_F_S": [
        0.09447911015475528,
        0.09447911015475528
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.708328222068054e-15,
        4.651537535429515e-15
      ],
      "slowest_decay": 0.09447911015475528,
      "slowest_frequency": -9.02190012468194e-17,
      "next_decay": 0.12812139309945764,
      "slow_observable_amplitude_F_S": [
        0.000439533618598762,
        0.031372954364691966
      ],
      "slowest_mode_decay_gap": 0.033642282944702354,
      "left_right_scalar_product": 0.7517303119275058,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.1187717531587485e-06
    },
    {
      "detuning": -0.03,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 8.536356134680622e-16,
      "stationary_trace": 1.0000000000000004,
      "minimum_steady_eigenvalue": 0.004214802654063441,
      "steady_O": 0.29876162856092603,
      "initial_witness_errors": [
        0.29876162856092603,
        0.09761834462894481
      ],
      "initial_HS2": [
        0.995681281974795,
        0.1910299186117018
      ],
      "initial_trace_distances": [
        0.9836067337134494,
        0.7455884528229124
      ],
      "all_visible_state_rates_F_S": [
        0.09447037455923382,
        0.09447037455923382
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        9.123975882795152e-15,
        4.9591794407957875e-15
      ],
      "slowest_decay": 0.09447037455923382,
      "slowest_frequency": -3.8163916471489756e-16,
      "next_decay": 0.12803905416947434,
      "slow_observable_amplitude_F_S": [
        0.0014298416706418548,
        0.034869373008264794
      ],
      "slowest_mode_decay_gap": 0.033568679610240515,
      "left_right_scalar_product": 0.7509048856426835,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.2852599919266236e-06
    },
    {
      "detuning": 0.03,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 8.536356134680622e-16,
      "stationary_trace": 1.0000000000000004,
      "minimum_steady_eigenvalue": 0.004214802654063441,
      "steady_O": 0.297388615627734,
      "initial_witness_errors": [
        0.297388615627734,
        0.09624533169575276
      ],
      "initial_HS2": [
        0.995681281974795,
        0.18865413495484498
      ],
      "initial_trace_distances": [
        0.9836067337134494,
        0.7321304368412294
      ],
      "all_visible_state_rates_F_S": [
        0.09447037455923424,
        0.09447037455923424
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        9.123975882795152e-15,
        4.656311545235558e-15
      ],
      "slowest_decay": 0.09447037455923424,
      "slowest_frequency": -1.249000902703301e-16,
      "next_decay": 0.1280390541694749,
      "slow_observable_amplitude_F_S": [
        0.0012617605760940373,
        0.02963143620612132
      ],
      "slowest_mode_decay_gap": 0.033568679610240654,
      "left_right_scalar_product": 0.7509048856426788,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.048227959178203e-06
    },
    {
      "detuning": -0.05,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 7.849071132034171e-16,
      "stationary_trace": 0.999999999999999,
      "minimum_steady_eigenvalue": 0.004003444141518538,
      "steady_O": 0.2992314346289091,
      "initial_witness_errors": [
        0.299231434628909,
        0.09808815069692782
      ],
      "initial_HS2": [
        0.9957581996074287,
        0.19179299217375148
      ],
      "initial_trace_distances": [
        0.98363579063146,
        0.7498525278208645
      ],
      "all_visible_state_rates_F_S": [
        0.09445277215102274,
        0.09445277215102274
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.90388986848348e-15,
        4.897831078999596e-15
      ],
      "slowest_decay": 0.09445277215102274,
      "slowest_frequency": -2.7769831192044585e-16,
      "next_decay": 0.12787632832605908,
      "slow_observable_amplitude_F_S": [
        0.002473053629960989,
        0.03661044684951718
      ],
      "slowest_mode_decay_gap": 0.03342355617503634,
      "left_right_scalar_product": 0.7492692248980389,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.381380517429749e-06
    },
    {
      "detuning": 0.05,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 7.849071132034171e-16,
      "stationary_trace": 0.999999999999999,
      "minimum_steady_eigenvalue": 0.004003444141518538,
      "steady_O": 0.29694359182856683,
      "initial_witness_errors": [
        0.2969435918285669,
        0.09580030789658554
      ],
      "initial_HS2": [
        0.9957581996074287,
        0.18783155346437405
      ],
      "initial_trace_distances": [
        0.98363579063146,
        0.72742735106998
      ],
      "all_visible_state_rates_F_S": [
        0.09445277215102349,
        0.09445277215102349
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.90388986848348e-15,
        4.811660455696949e-15
      ],
      "slowest_decay": 0.09445277215102349,
      "slowest_frequency": -2.3577954410391026e-16,
      "next_decay": 0.1278763283260595,
      "slow_observable_amplitude_F_S": [
        0.002006896399949213,
        0.027902648604938008
      ],
      "slowest_mode_decay_gap": 0.03342355617503601,
      "left_right_scalar_product": 0.7492692248980404,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 5.98613798671199e-06
    },
    {
      "detuning": -0.1,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 9.76683486663934e-16,
      "stationary_trace": 1.0000000000000002,
      "minimum_steady_eigenvalue": 0.0035171958700402767,
      "steady_O": 0.3004347226758221,
      "initial_witness_errors": [
        0.3004347226758221,
        0.09929143874384087
      ],
      "initial_HS2": [
        0.9960987202948918,
        0.19364534784975992
      ],
      "initial_trace_distances": [
        0.9837608590208727,
        0.7600183283729636
      ],
      "all_visible_state_rates_F_S": [
        0.09436846720498385,
        0.09436846720498385
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.378367909960186e-15,
        4.979594117453763e-15
      ],
      "slowest_decay": 0.09436846720498385,
      "slowest_frequency": -7.907478244797911e-17,
      "next_decay": 0.12714197358068324,
      "slow_observable_amplitude_F_S": [
        0.00536867670250566,
        0.040876166576371456
      ],
      "slowest_mode_decay_gap": 0.032773506375699396,
      "left_right_scalar_product": 0.7418363834517896,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 6.661970745684691e-06
    },
    {
      "detuning": 0.1,
      "kappa_down": 0.0,
      "block_dimension": 187,
      "stationary_residual": 9.76683486663934e-16,
      "stationary_trace": 1.0000000000000002,
      "minimum_steady_eigenvalue": 0.0035171958700402767,
      "steady_O": 0.29586379134380264,
      "initial_witness_errors": [
        0.29586379134380264,
        0.09472050741182143
      ],
      "initial_HS2": [
        0.9960987202948918,
        0.1857055202206513
      ],
      "initial_trace_distances": [
        0.9837608590208727,
        0.7168016617947501
      ],
      "all_visible_state_rates_F_S": [
        0.09436846720498279,
        0.09436846720498279
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        8.378367909960186e-15,
        4.649063065196571e-15
      ],
      "slowest_decay": 0.09436846720498279,
      "slowest_frequency": 4.288953493697926e-17,
      "next_decay": 0.12714197358068235,
      "slow_observable_amplitude_F_S": [
        0.003522944206852246,
        0.02367722621324019
      ],
      "slowest_mode_decay_gap": 0.03277350637569956,
      "left_right_scalar_product": 0.7418363834517948,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 5.867101973302098e-06
    },
    {
      "detuning": 0.0,
      "kappa_down": 0.01,
      "block_dimension": 187,
      "stationary_residual": 4.566892144659622e-16,
      "stationary_trace": 0.9999999999999998,
      "minimum_steady_eigenvalue": 0.00601474586498019,
      "steady_O": 0.29429659231900435,
      "initial_witness_errors": [
        0.29429659231900435,
        0.09315330838702307
      ],
      "initial_HS2": [
        0.9930140181917361,
        0.18516633969581445
      ],
      "initial_trace_distances": [
        0.983476400471559,
        0.7260122094579842
      ],
      "all_visible_state_rates_F_S": [
        0.1456986186984515,
        0.10280767146366301
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        1.0097305240850239e-14,
        3.60037541369775e-15
      ],
      "slowest_decay": 0.10280767146366301,
      "slowest_frequency": -2.2582937985558388e-17,
      "next_decay": 0.1456986186984515,
      "slow_observable_amplitude_F_S": [
        1.0671413373034681e-16,
        0.03506180421331911
      ],
      "slowest_mode_decay_gap": 0.04289094723478848,
      "left_right_scalar_product": 0.8141224756731905,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 2.131287256332131e-06
    },
    {
      "detuning": -0.05,
      "kappa_down": 0.01,
      "block_dimension": 187,
      "stationary_residual": 7.34016015708278e-16,
      "stationary_trace": 0.9999999999999998,
      "minimum_steady_eigenvalue": 0.005439137829917783,
      "steady_O": 0.2952849805167681,
      "initial_witness_errors": [
        0.2952849805167681,
        0.09414169658478687
      ],
      "initial_HS2": [
        0.993098253165409,
        0.18691341007705525
      ],
      "initial_trace_distances": [
        0.9835092083520219,
        0.735583342726388
      ],
      "all_visible_state_rates_F_S": [
        0.10280117066578391,
        0.10280117066578391
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        9.240486765388893e-15,
        4.8425243223463655e-15
      ],
      "slowest_decay": 0.10280117066578391,
      "slowest_frequency": -1.5459376384100775e-16,
      "next_decay": 0.146050251845231,
      "slow_observable_amplitude_F_S": [
        0.002263232499828109,
        0.03916982941559862
      ],
      "slowest_mode_decay_gap": 0.04324908117944708,
      "left_right_scalar_product": 0.8124224426412563,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 2.1839562183867967e-06
    },
    {
      "detuning": 0.05,
      "kappa_down": 0.01,
      "block_dimension": 187,
      "stationary_residual": 7.34016015708278e-16,
      "stationary_trace": 0.9999999999999998,
      "minimum_steady_eigenvalue": 0.005439137829917783,
      "steady_O": 0.2933446036249021,
      "initial_witness_errors": [
        0.2933446036249021,
        0.09220131969292086
      ],
      "initial_HS2": [
        0.993098253165409,
        0.1833368447595342
      ],
      "initial_trace_distances": [
        0.9835092083520219,
        0.715927539395733
      ],
      "all_visible_state_rates_F_S": [
        0.10280117066578379,
        0.10280117066578379
      ],
      "independent_full_expm_action_relative_error_at_t2": [
        9.240486765388893e-15,
        4.541217039642361e-15
      ],
      "slowest_decay": 0.10280117066578379,
      "slowest_frequency": -3.1378157424551534e-16,
      "next_decay": 0.1460502518452309,
      "slow_observable_amplitude_F_S": [
        0.0018743041528949613,
        0.03098403485348269
      ],
      "slowest_mode_decay_gap": 0.04324908117944712,
      "left_right_scalar_product": 0.81242244264126,
      "maximum_unresolved_intervals": 0,
      "max_future_bound": 2.0849442886724343e-06
    }
  ]
}


==> reproducibility/detuning_L8/settling_scan.csv <==
L,detuning,kappa_up,kappa_down,initial,epsilon,tau,t_left,t_right,comparison_grid_difference,unresolved_intervals_after_bracket,largest_interpolation_bound_subdivision,future_bound_after_T,tail_below_tolerance
8,0.0,0.1,0.0,F,0.01,14.15746282058663,14.15,14.175,4.8786781862375506e-05,0,1,1.286225908407232e-07,True
8,0.0,0.1,0.0,F,0.001,33.32847013371803,33.325,33.35,0.0007517333173581164,0,1,1.286225908407232e-07,True
8,0.0,0.1,0.0,S,0.01,17.533853786135865,17.525000000000002,17.55,0.00010249723946387235,0,1,6.157216757203336e-06,True
8,0.0,0.1,0.0,S,0.001,38.99153428485053,38.975,39.0,1.941047393216877e-05,0,1,6.157216757203336e-06,True
8,-0.01,0.1,0.0,F,0.01,14.160805193333287,14.15,14.175,6.989801442713883e-05,0,1,1.5541977238534328e-07,True
8,-0.01,0.1,0.0,F,0.001,33.34234882327133,33.325,33.35,0.00026595308820276387,0,1,1.5541977238534328e-07,True
8,-0.01,0.1,0.0,S,0.01,17.577325774707564,17.575,17.6,0.0002351202695081156,0,1,6.197775531517803e-06,True
8,-0.01,0.1,0.0,S,0.001,39.15955128131161,39.150000000000006,39.175000000000004,4.134987374015964e-05,0,1,6.197775531517803e-06,True
8,0.01,0.1,0.0,F,0.01,14.153267462341125,14.15,14.175,2.1202774357576004e-05,0,1,1.5541977238534328e-07,True
8,0.01,0.1,0.0,F,0.001,33.3166148218731,33.300000000000004,33.325,0.0005792456136646251,0,1,1.5541977238534328e-07,True
8,0.01,0.1,0.0,S,0.01,17.49402353451696,17.475,17.5,1.4203391167200152e-05,0,1,6.1187717531587485e-06,True
8,0.01,0.1,0.0,S,0.001,38.82284775734157,38.800000000000004,38.825,1.1283300324294032e-05,0,8,6.1187717531587485e-06,True
8,-0.03,0.1,0.0,F,0.01,14.164993752544051,14.15,14.175,8.986006113076428e-05,0,1,2.9200884877535155e-07,True
8,-0.03,0.1,0.0,F,0.001,33.37475008115192,33.35,33.375,0.0006049584827749754,0,1,2.9200884877535155e-07,True
8,-0.03,0.1,0.0,S,0.01,17.686817595856457,17.675,17.7,0.0002480958338146877,0,1,6.2852599919266236e-06,True
8,-0.03,0.1,0.0,S,0.001,39.50931457224854,39.5,39.525000000000006,4.136405769372686e-05,0,1,6.2852599919266236e-06,True
8,0.03,0.1,0.0,F,0.01,14.14229828323755,14.125,14.15,9.935500404267827e-05,0,1,2.9200884877535155e-07,True
8,0.03,0.1,0.0,F,0.001,33.3004400910816,33.300000000000004,33.325,1.5038430078107012e-05,0,1,2.9200884877535155e-07,True
8,0.03,0.1,0.0,S,0.01,17.41762551698278,17.400000000000002,17.425,5.751558226307907e-05,0,1,6.048227959178203e-06,True
8,0.03,0.1,0.0,S,0.001,38.470874201611934,38.45,38.475,4.500591867184767e-05,0,8,6.048227959178203e-06,True
8,-0.05,0.1,0.0,F,0.01,14.166259365248264,14.15,14.175,8.313665162873463e-05,0,1,4.567878007230185e-07,True
8,-0.05,0.1,0.0,F,0.001,33.40822159177348,33.4,33.425000000000004,0.00013179581692668307,0,1,4.567878007230185e-07,True
8,-0.05,0.1,0.0,S,0.01,17.871753561764642,17.85,17.875,0.0007355303605010022,0,8,6.381380517429749e-06,True
8,-0.05,0.1,0.0,S,0.001,39.88639220898979,39.875,39.900000000000006,9.484335279807965e-06,0,1,6.381380517429749e-06,True
8,0.05,0.1,0.0,F,0.01,14.128489209211933,14.125,14.15,0.00025733896942625734,0,1,4.567878007230185e-07,True
8,0.05,0.1,0.0,F,0.001,33.29050172764921,33.275,33.300000000000004,0.00042846254064698996,0,1,4.567878007230185e-07,True
8,0.05,0.1,0.0,S,0.01,17.332465927890652,17.325,17.35,0.00021199455320441984,0,1,5.98613798671199e-06,True
8,0.05,0.1,0.0,S,0.001,38.08689331621449,38.075,38.1,9.934393112587259e-06,0,1,5.98613798671199e-06,True
8,-0.1,0.1,0.0,F,0.01,14.162773905627507,14.15,14.175,2.2820334056206093e-05,0,1,8.981112669913587e-07,True
8,-0.1,0.1,0.0,F,0.001,33.47388075620621,33.45,33.475,0.00017399589464872633,0,1,8.981112669913587e-07,True
8,-0.1,0.1,0.0,S,0.01,18.785938321833118,18.775000000000002,18.8,0.0002670814400076438,0,1,6.661970745684691e-06,True
8,-0.1,0.1,0.0,S,0.001,40.67503313379505,40.675000000000004,40.7,5.94097167407881e-05,0,1,6.661970745684691e-06,True
8,0.1,0.1,0.0,F,0.01,14.087389001894921,14.075000000000001,14.100000000000001,0.00019614408713763964,0,1,8.981112669913587e-07,True
8,0.1,0.1,0.0,F,0.001,33.248914687661,33.225,33.25,5.839499797843928e-05,0,1,8.981112669913587e-07,True
8,0.1,0.1,0.0,S,0.01,16.302576585474284,16.3,16.325,0.00014825311379240702,0,1,5.867101973302098e-06,True
8,0.1,0.1,0.0,S,0.001,37.12279803868409,37.1,37.125,8.263720459922297e-06,0,8,5.867101973302098e-06,True
8,0.0,0.1,0.01,F,0.01,14.034402233323892,14.025,14.05,0.000435742444706122,0,1,2.2013304894279582e-08,True
8,0.0,0.1,0.01,F,0.001,29.124210525675874,29.1,29.125,0.0014545400540235676,0,1,2.2013304894279582e-08,True
8,0.0,0.1,0.01,S,0.01,16.10990239765228,16.1,16.125,0.00024393793557564436,0,1,2.131287256332131e-06,True
8,0.0,0.1,0.01,S,0.001,36.22807777981972,36.225,36.25,3.029961268907755e-05,0,1,2.131287256332131e-06,True
8,-0.05,0.1,0.01,F,0.01,14.04627551465819,14.025,14.05,9.594767518628089e-05,0,1,1.2907544173077066e-07,True
8,-0.05,0.1,0.01,F,0.001,31.088738096632934,31.075000000000003,31.1,0.001125370511878998,0,1,1.2907544173077066e-07,True
8,-0.05,0.1,0.01,S,0.01,16.792766445539325,16.775000000000002,16.8,0.00011922909049033592,0,1,2.1839562183867967e-06,True
8,-0.05,0.1,0.01,S,0.001,36.92478987482846,36.9,36.925000000000004,5.104403768996235e-05,0,8,2.1839562183867967e-06,True
8,0.05,0.1,0.01,F,0.01,14.003158706202873,14.0,14.025,8.215838339431514e-05,0,1,1.2907544173077066e-07,True
8,0.05,0.1,0.01,F,0.001,25.81677557343096,25.8,25.825000000000003,2.861131553899554e-05,0,1,1.2907544173077066e-07,True
8,0.05,0.1,0.01,S,0.01,15.677439189257669,15.675,15.700000000000001,0.00013556943339665395,0,1,2.0849442886724343e-06,True
8,0.05,0.1,0.01,S,0.001,35.42578245572714,35.425000000000004,35.45,0.00011166911168203342,0,1,2.0849442886724343e-06,True


==> reproducibility/pulse_analysis/README.txt <==
Independent small-ring and analytical checks for the preparable pulse reference

check_small_ring.py builds the complete column-stacked L=6 Lindbladian with g=1 and kappa=0.1. From the full time propagator (no spatial symmetry reduction), it compares the two real phase choices, a purely imaginary pulse and the all-ground preparation. Run with Python, NumPy and SciPy:
OPENBLAS_NUM_THREADS=1 OMP_NUM_THREADS=1 python check_small_ring.py
The validated local output is small_ring.json.

For even L prepare either the even or odd sublattice with equal classical probability, keeping the optical pulse phase fixed relative to the real PXP drive. Turn the common evolution off during preparation. With m=L/2, the active-site spinor is cos(theta/2)|g>+exp(i phi)sin(theta/2)|r>. The two translated product branches A and B overlap by r=cos(theta/2)^L. Hence the density matrix has eigenvalues (1+r)/2 and (1-r)/2 and purity (1+r^2)/2. The excitation and transverse-spin averages are sin(theta/2)^2/2 and sin(theta)cos(phi)/2. In the strict blockade space the latter equals <H>/(gL).

Theta maps phi to pi-phi. For the odd operator projection of this density matrix, the exact squared Hilbert--Schmidt norm is [1-(1-sin(theta)^2 cos(phi)^2)^m]/4. To obtain it, compute half the purity minus half the trace pairing of the two Theta-related density matrices. Their cross-sublattice terms agree. The same-sublattice branch overlap has squared magnitude [1-sin(theta)^2 cos(phi)^2]^m. Thus pi/2 rotations yielding real positive or negative amplitudes have odd mass 1/4. A purely imaginary spinor remains wholly in the even subspace. The actual occupation of the specific leading odd mode is determined independently via the left eigenvector.

Independent bound for the L=18 initial trace-distance ordering
Let rho be the rank-two pulse mixture, sigma the common steady state, P the support of rho, Q=I-P, alpha=(1-r)/2, beta=(1+r)/2, s=sqrt(tr(sigma^2)) and m0=alpha-s>0. Weyl's inequalities give exactly two positive eigenvalues of rho-sigma, each at least m0. Bounding the offdiagonal block of rho-sigma quadratically by 2uv <= u^2/m0 + m0*v^2 gives the operator upper bound
[ rho-P sigma P + P sigma Q sigma P/m0 ] direct-sum [ m0 Q-Q sigma Q ].
The two largest eigenvalues of this upper bound lie in the P block. Thus Dtr(rho,sigma) <= 1-tr(P sigma)+tr(P sigma Q sigma P)/m0. Now tr(P sigma Q sigma P) <= tr(P sigma^2) <= s*tr(P sigma) and tr(P sigma) >= tr(rho sigma)/beta.
The resulting upper bound is 1-(1-s/m0)*tr(rho sigma)/beta. For L=18 the archived stationary purity, pulse overlap 0.0000641640124 and r=1/512 give 0.999876142. For the vacuum state F, the vacuum population test gives Dtr(F,sigma) >=1-0.00008983893443 = 0.999910161. This separates the two initial trace distances independently of calculating all eigenvalues of the two differences; the stationary inputs are numerical.

The square pulse on either sublattice can be applied in parallel while its complement stays in |g>. With the convention H_prep=(Omega_p/2)sum sigma^y on the selected sites, duration theta/Omega_p gives real amplitudes. A phase reversal switches their sign. Random choice of translated sublattice and random reversal of optical phase are different operations. Equal mixing of the signs cancels the odd component; at weight p of the plus sign the odd amplitude is proportional to 2p-1. Each measured settling time in the manuscript starts when the common pump is turned on. The total shot-time difference is T_R-T_F=(tau_R-tau_F)+(t_prep,R-t_prep,F). For a pulsed reference only, the extra preparation term contains the sublattice pulse (pi/[2 Omega_p]) plus any additional addressing overhead.


==> reproducibility/pulse_analysis/small_ring.json <==
{
  "L": 6,
  "d": 18,
  "pump": 0.1,
  "angle": 1.5707963267948966,
  "g": 1.0,
  "initial": {
    "plus": {
      "branch_overlap": 0.12500000000000006,
      "purity": 0.5078125,
      "n": 0.25,
      "H": 0.5,
      "odd_norm": 0.5,
      "fid": 0.2753584890173304,
      "trace_upper": 0.9613416159337391,
      "trace_exact": 0.9145508130001572
    },
    "minus": {
      "branch_overlap": 0.12500000000000006,
      "purity": 0.5078125,
      "n": 0.25,
      "H": -0.5,
      "odd_norm": 0.5,
      "fid": 0.2753584890173304,
      "trace_upper": 0.9613416159337391,
      "trace_exact": 0.9145508130001572
    },
    "imag": {
      "branch_overlap": 0.12500000000000006,
      "purity": 0.5078125,
      "n": 0.25,
      "H": 3.0616169978683836e-17,
      "odd_norm": 5.302876193624534e-17,
      "fid": 0.4238774211237466,
      "trace_upper": 0.9057195657936744,
      "trace_exact": 0.8216029337428601
    }
  },
  "phase_pair_max_abs_error": {
    "HS2": 3.885780586188048e-16,
    "density": 6.409944062961783e-16,
    "opposite_H": 2.220446049250313e-16,
    "blind_H": 3.061616997868382e-17
  },
  "rates": {
    "F": 0.10877785721210259,
    "plus": 0.09046899110980851,
    "minus": 0.09046899110980851,
    "imag": 0.10877785721210259
  },
  "F_trace_initial": 0.9549273424035282
}


==> reproducibility/pulse_dynamics/README_CN.txt <==
L=18 子晶格脉冲对照的完整 Lindblad 动力学

模型：周期强阻塞 PXP 链，g=1，均匀条件向上泵 κ/g=0.1。初态是将一个子晶格上的原子制成 (|g>±|r>)/√2 ，并以相同概率选取两个平移构型所得的经典混合。本文固定读出 O=N_r/L+0.1 H/(gL)。两种实脉冲相位由 Θ 相连，偶块相同，奇块反号，因而完整 HS² 轨迹相同。下列时间均从施加共同生成元开始。

运行条件：Python 3，NumPy，SciPy；可设 OPENBLAS_NUM_THREADS=1。先按主包说明还原 L=18 的两个 CSR、稳态、可观测量及伴随模，再按 pulse_initial/ 说明生成初始脉冲坐标。--data-dir 应指向含 block_L18_p±1.npz 与 pulse_L18_p±1.npy 的 pxp_upward_large/data/。
  python propagate_pulse.py --data-dir /path/to/pxp_upward_large/data --parity 1
  python propagate_pulse.py --data-dir /path/to/pxp_upward_large/data --parity -1
  python refine_crossings.py --data-dir /path/to/pxp_upward_large/data --state F
  python refine_crossings.py --data-dir /path/to/pxp_upward_large/data --state pulse_even
  python refine_crossings.py --data-dir /path/to/pxp_upward_large/data --state pulse_odd
  python summarize_pulse.py --manuscript-data /path/to/manuscript/data

两个精确空间对称/Θ 块分别有 468118 和 464905 个实维度。直接传播全部可达密度矩阵偏差，并保留所有跳跃回收项。输出间隔 0.5/g 的全态距离和 0.05/g 的标量读出，直至 gt=120。Chebyshev 递推给出完整向量和各阶观测量矩；计算 fine 读出时在 0.05 网格直接求和。短时间全态距离用独立的 1/g 分段递推加密到 0.025/g。传播在本次共享机器上每块大约需 200 秒。完整计算不使用慢模重构。

pulse_full_L18.csv：全基态 F 与脉冲混合 P 的 HS²、两个 Θ 分量及比值。x_P 是正相位参考的横向磁化，负相位相反；n_P 对两种相位相同。
pulse_early_distances_L18.csv：gt=0..6的加密距离数据，三个交叉分别近似 0.299、1.126、2.432。
pulse_observables_L18.csv：P 的全时域密度、横向磁化和两种相位的混合读出，gt 步长 0.05。
settling_table.csv：混合读出相对于同一稳态的最后一次阈值穿越时间、邻近采样括区和 gt≥120 的上界。F/Gibbs 取原 L18 表中的实际采样值，二者在 gt=24 之后的采样步长为0.5；P± 的采样步长始终为0.05。所列时间使用线性插值。
single_spin_settling_table.csv：两种单独读出（密度、横向磁化）的对应结果。F 的横向磁化严格为零。
summary.json：初末距离、交叉、不同尾窗的拟合速率、独立传播验证。
coarse_p*.csv、fine_p*.csv、early_*.csv 为合并前的直接结果。validation_p*.json 与 run_p*.log 为实际运行记录。

误差核验：在 gt=2 与独立 SciPy expm_multiply 完整向量相对差低于 5.4e-15，gt=4 的分段步长减半误差低于1.1e-14。gt≤6 精细与粗略采样的共同点中 HS² 最大差小于7e-15。gt>120 的误差界来自迹范数收缩及 ||O-I/4||∞≤0.35；该界对脉冲参考上界为6.06e-6，支持列出的三个容差。最后一次穿越的位置具有所列采样括区的数值分辨率。


==> reproducibility/pulse_dynamics/coarse_p-1.csv <==
gt,hs2,probe_deviation,trace
0.0,0.25,0.4999999999999998,0.0
0.5,0.16971548603515266,0.47570579075275066,0.0
1.0,0.1235008352170042,0.4517757254828262,0.0
1.5,0.07831546207115213,0.4275731887949271,0.0
2.0,0.04335914091931866,0.40401871030533243,0.0
2.5,0.02770015745787184,0.3828674376130023,0.0
3.0,0.02158289984307557,0.364398348231559,0.0
3.5,0.01689244313998574,0.3469547780298468,0.0
4.0,0.011733717881327085,0.3292012176694601,0.0
4.5,0.007333229723680949,0.3114668852556245,0.0
5.0,0.0048927209528510825,0.29500279143690983,0.0
5.5,0.0038582132329196763,0.2803488457398569,0.0
6.0,0.0032869893754619477,0.2668345287861205,0.0
6.5,0.0026287693439664603,0.25361063819415847,0.0
7.0,0.0018888395773630352,0.2405194638157034,0.0
7.5,0.0013666730134665856,0.228034684375312,0.0
8.0,0.0011075909557777656,0.21652062050061474,0.0
8.5,0.0009716078941844294,0.20583686400674245,0.0
9.0,0.0008343463482919077,0.19563302420087333,0.0
9.5,0.0006700834332734569,0.18573573201688637,0.0
10.0,0.0005306381652284001,0.17625979022099394,0.0
10.5,0.00044336225856512584,0.16736390665050088,0.0
11.0,0.000394449321102408,0.15902336586718469,0.0
11.5,0.00035089721377780413,0.1510992739377387,0.0
12.0,0.00029877183803070167,0.14350619554850702,0.0
12.5,0.00025243985981072595,0.13626623521022904,0.0
13.0,0.00022094858041637967,0.12942426807401805,0.0
13.5,0.00019914526135938183,0.12296345562769598,0.0
14.0,0.0001789822169113696,0.11682369558149971,0.0
14.5,0.0001580414708243423,0.11096750719190182,0.0
15.0,0.00013890004188404467,0.10539596632942849,0.0
15.5,0.000123456522787315,0.10011274643062268,0.0
16.0,0.00011124374232553237,0.09510378246977866,0.0
16.5,0.00010044993296607324,0.09034546739728955,0.0
17.0,9.005258115631812e-05,0.08581962100250562,0.0
17.5,8.036152981236732e-05,0.08151787202823435,0.0
18.0,7.194490088792799e-05,0.07743324214581618,0.0
18.5,6.489839809572216e-05,0.07355530104516576,0.0
19.0,5.872845932016898e-05,0.06987207237600895,0.0
19.5,5.296562233133283e-05,0.06637278731359408,0.0
20.0,4.757137602432137e-05,0.06304816711219483,0.0
20.5,4.275240019284714e-05,0.05988963453592544,0.0
21.0,3.859218649265094e-05,0.0568894678257703,0.0
21.5,3.492222538854654e-05,0.05404003165381294,0.0
22.0,3.153152955862331e-05,0.051333302612256264,0.0
22.5,2.8374197597470294e-05,0.048761506317497316,0.0
23.0,2.5542200003807018e-05,0.04631792636860216,0.0
23.5,2.306383887985663e-05,0.0439969775020813,0.0
24.0,2.084854467339539e-05,0.041792854821516394,0.0
24.5,1.8812743409690993e-05,0.03969902271249197,0.0
25.0,1.6945553288326028e-05,0.03770938851179648,0.0
25.5,1.5269477795048598e-05,0.03581907943242148,0.0
26.0,1.378138254495697e-05,0.034023787873569133,0.0
26.5,1.244560057416381e-05,0.03231879199713328,0.0
27.0,1.1228026461186388e-05,0.03069906982173632,0.0
27.5,1.0118535852891336e-05,0.029160073582110035,0.0
28.0,9.120736924856875e-06,0.027698000193046753,0.0
28.5,8.229036667908295e-06,0.026309329500502427,0.0
29.0,7.426488291447259e-06,0.024990373968638534,0.0
29.5,6.697934734253014e-06,0.023737422711972725,0.0
30.0,6.0373150801237204e-06,0.022547074943284857,0.0
30.5,5.442895722281718e-06,0.021416298661491327,0.0
31.0,4.909494870776992e-06,0.020342237775016064,0.0
31.5,4.428688232831517e-06,0.019322050269054165,0.0
32.0,3.993467171268173e-06,0.01835295502383341,0.0
32.5,3.600074430207036e-06,0.01743235380839612,0.0
33.0,3.245906011320939e-06,0.016557861410573214,0.0
33.5,2.927317190466189e-06,0.01572722450955382,0.0
34.0,2.6400000707118183e-06,0.01493824590002514,0.0
34.5,2.380398461038455e-06,0.014188800418551646,0.0
35.0,2.1461317499718127e-06,0.013476889831933132,0.0
35.5,1.935122864248195e-06,0.012800656524446253,0.0
36.0,1.745014963895252e-06,0.012158339846808253,0.0
36.5,1.5735365296762306e-06,0.011548237400742479,0.0
37.0,1.4188227263896766e-06,0.010968716873006847,0.0
37.5,1.2793127799573144e-06,0.010418242508694421,0.0
38.0,1.1535550954613347e-06,0.009895371672732411,0.0
38.5,1.040179231920224e-06,0.009398729091883017,0.0
39.0,9.379481727733707e-07,0.008926995508885538,0.0
39.5,8.457632460398714e-07,0.008478917213217889,0.0
40.0,7.62641225165009e-07,0.008053311202943152,0.0
40.5,6.876904370879265e-07,0.0076490559167301025,0.0
41.0,6.201094861820872e-07,0.0072650812711799635,0.0
41.5,5.591788715397556e-07,0.0069003682964877515,0.0
42.0,5.042422333153249e-07,0.006553951338666699,0.0
42.5,4.5470363883151867e-07,0.006224914925672079,0.0
43.0,4.100303498236909e-07,0.005912388484989806,0.0
43.5,3.697489953364203e-07,0.005615543771301818,0.0
44.0,3.3343158377713935e-07,0.005333594275539429,0.0
44.5,3.006855955433903e-07,0.005065793554757344,0.0
45.0,2.711555498873217e-07,0.0048114324058526805,0.0
45.5,2.4452519098930627e-07,0.004569836750826107,0.0
46.0,2.2051261110326605e-07,0.004340366367794966,0.0
46.5,1.988615798638965e-07,0.004122413397081715,0.0
47.0,1.7933824410220863e-07,0.003915400348393662,0.0
47.5,1.6173187232289737e-07,0.0037187783690541152,0.0
48.0,1.4585423860707383e-07,0.003532026094499468,0.0
48.5,1.315366796431648e-07,0.003354648495034783,0.0
49.0,1.186262562280274e-07,0.0031861754248963753,0.0
49.5,1.0698389346866653e-07,0.003026160192180265,0.0
50.0,9.648432976507448e-08,0.0028741783956973046,0.0
50.5,8.70155432536844e-08,0.002729826907989875,0.0
51.0,7.847679020504053e-08,0.0025927228604355574,0.0
51.5,7.077667477823878e-08,0.002462502633908594,0.0
52.0,6.383244889356601e-08,0.002338820839442724,0.0
52.5,5.756972368729366e-08,0.0022213493333414734,0.0
53.0,5.1921730399949516e-08,0.0021097763796545073,0.0
53.5,4.682823667069775e-08,0.0020038059244389785,0.0
54.0,4.223471579405997e-08,0.0019031568279455112,0.0
54.5,3.809195211389797e-08,0.001807562031029409,0.0
55.0,3.435568127012426e-08,0.00171676780052914,0.0
55.5,3.0986059413314325e-08,0.0016305331190003404,0.0
56.0,2.794710940152684e-08,0.0015486291103646126,0.0
56.5,2.520633031167148e-08,0.0014708384097546592,0.0
57.0,2.273442750550148e-08,0.0013969545286218858,0.0
57.5,2.0505022478770455e-08,0.001326781304014106,0.0
58.0,1.849433146291886e-08,0.00126013242238343,0.0
58.5,1.668088292989654e-08,0.0011968309465636314,0.0
59.0,1.5045307360584915e-08,0.0011367088237666763,0.0
59.5,1.3570150556097654e-08,0.0010796064165119568,0.0
60.0,1.2239678008810073e-08,0.0010253720880339869,0.0
60.5,1.1039693941604846e-08,0.000973861820128398,0.0
61.0,9.95739126544273e-09,0.0009249388323689865,0.0
61.5,8.981222853762949e-09,0.0008784732072529757,0.0
62.0,8.100778898153523e-09,0.0008343415415064389,0.0
62.5,7.306670710579519e-09,0.0007924266249828551,0.0
63.0,6.590428252512485e-09,0.0007526171345758445,0.0
63.5,5.944412199777818e-09,0.0007148073377634999,0.0
64.0,5.361734957302016e-09,0.000678896809019952,0.0
64.5,4.8361857060840796e-09,0.0006447901623736574,0.0
65.0,4.362161844189377e-09,0.0006123967999552291,0.0
65.5,3.934609449424338e-09,0.0005816306736427228,0.0
66.0,3.5489709125993064e-09,0.0005524100568409734,0.0
66.5,3.201136655140288e-09,0.0005246573260674124,0.0
67.0,2.8874001910353472e-09,0.0004982987541983023,0.0
67.5,2.6044179610096335e-09,0.00047326431582245243,0.0
68.0,2.3491741531786356e-09,0.0004494875024992625,0.0
68.5,2.1189491283777243e-09,0.00042690514596526146,0.0
69.0,1.9112902679001715e-09,0.00040545724962066335,0.0
69.5,1.7239853231094464e-09,0.000385086829247417,0.0
70.0,1.5550387480947543e-09,0.00036573976239414875,0.0
70.5,1.4026506998432513e-09,0.0003473646449781349,0.0
71.0,1.2651980033886255e-09,0.0003299126544724729,0.0
71.5,1.1412167000468297e-09,0.0003133374200040941,0.0
72.0,1.0293862688215905e-09,0.00029759489946145517,0.0
72.5,9.285155930496648e-10,0.00028264326286672596,0.0
73.0,8.375303851800384e-10,0.00026844278123153376,0.0
73.5,7.554617423078023e-10,0.00025495572083316314,0.0
74.0,6.814357376208912e-10,0.00024214624304961293,0.0
74.5,6.146640772164666e-10,0.0002299803093854962,0.0
75.0,5.544357403316894e-10,0.00021842559110294346,0.0
75.5,5.001094306257392e-10,0.0002074513832427093,0.0
76.0,4.5110672630625286e-10,0.0001970285230475506,0.0
76.5,4.069058920427826e-10,0.00018712931259850594,0.0
77.0,3.670363226580705e-10,0.00017772744530254113,0.0
77.5,3.3107354566744e-10,0.00016879793597967716,0.0
78.0,2.9863470166123714e-10,0.00016031705445498096,0.0
78.5,2.693744559143206e-10,0.00015226226254466517,0.0
79.0,2.4298131496691576e-10,0.00014461215423068477,0.0
79.5,2.191743137447344e-10,0.0001373463988069514,0.0
80.0,1.977000271357528e-10,0.00013044568684817765,0.0
80.5,1.783298685895073e-10,0.00012389167890080102,0.0
81.0,1.6085765217362424e-10,0.00011766695677755763,0.0
81.5,1.450973970929097e-10,0.00011175497730275264,0.0
82.0,1.3088134953170256e-10,0.00010614002836148422,0.0
82.5,1.180581965597587e-10,0.00010080718714413473,0.0
83.0,1.0649145334941076e-10,9.574228049669462e-05,0.0
83.5,9.605800917791931e-11,9.093184727407771e-05,0.0
84.0,8.664681732584306e-11,8.636310258261254e-05,0.0
84.5,7.815771343614231e-11,8.202390380883204e-05,0.0
85.0,7.05003487450128e-11,7.790271835044979e-05,0.0
85.5,6.359322755526384e-11,7.398859297374003e-05,0.0
86.0,5.736283959635515e-11,7.027112471583223e-05,0.0
86.5,5.174287785414583e-11,6.674043324600662e-05,0.0
87.0,4.6673532815094446e-11,6.338713460891376e-05,0.0
87.5,4.2100855492310304e-11,6.020231628622863e-05,0.0
88.0,3.797618294999153e-11,5.717751351583059e-05,0.0
88.5,3.425562040728132e-11,5.430468680218205e-05,0.0
89.0,3.08995741463597e-11,5.157620055295065e-05,0.0
89.5,2.7872330025107255e-11,4.898480278628431e-05,0.0
90.0,2.5141673205461224e-11,4.652360585910914e-05,0.0
90.5,2.2678545237525717e-11,4.41860681656804e-05,0.0
91.0,2.0456734837802605e-11,4.1965976754800165e-05,0.0
91.5,1.845259894252705e-11,3.985743081838871e-05,0.0
92.0,1.6644811025421466e-11,3.785482600928991e-05,0.0
92.5,1.5014134075251794e-11,3.595283954806022e-05,0.0
93.0,1.3543215866868994e-11,3.414641607835517e-05,0.0
93.5,1.2216404310845683e-11,3.2430754232113884e-05,0.0
94.0,1.1019580872419472e-11,3.08012938690234e-05,0.0
94.5,9.94001029371576e-12,2.9253703957313427e-05,0.0
95.0,8.966205052139518e-12,2.7783871063885316e-05,0.0
95.5,8.087803116522892e-12,2.6387888422558804e-05,0.0
96.0,7.295457679305878e-12,2.5062045551059684e-05,0.0
96.5,6.580737682325441e-12,2.3802818389548953e-05,0.0
97.0,5.93603808745484e-12,2.2606859934802796e-05,0.0
97.5,5.354498945861992e-12,2.1470991345018322e-05,0.0
98.0,4.829932400322215e-12,2.0392193491345116e-05,0.0
98.5,4.356756836840028e-12,1.93675989337095e-05,0.0
99.0,3.929937485105687e-12,1.8394484299797416e-05,0.0
99.5,3.5449328399647514e-12,1.7470263047009326e-05,0.0
100.0,3.1976463349360096e-12,1.6592478588047176e-05,0.0
100.5,2.8843827507333924e-12,1.5758797761786868e-05,0.0
101.0,2.6018088932239783e-12,1.496700463211537e-05,0.0
101.5,2.3469181235967244e-12,1.4214994598350742e-05,0.0
102.0,2.1169983646760527e-12,1.350076880160095e-05,0.0
102.5,1.9096032424711456e-12,1.282242881212736e-05,0.0
103.0,1.7225260547284205e-12,1.2178171583565699e-05,0.0
103.5,1.5537762894194659e-12,1.156628466064083e-05,0.0
104.0,1.4015584439603297e-12,1.0985141627676208e-05,0.0
104.5,1.2642529200007385e-12,1.0433197785790822e-05,0.0
105.0,1.140398790069151e-12,9.90898604725159e-06,0.0
105.5,1.028678252381787e-12,9.411113036077065e-06,0.0
106.0,9.279026085691947e-13,8.938255384558683e-06,0.0
106.5,8.369996153455937e-13,8.48915621586473e-06,0.0
107.0,7.550020754828399e-13,8.062621803361796e-06,0.0
107.5,6.810375464956551e-13,7.657518397762974e-06,0.0
108.0,6.143190574903632e-13,7.272769213677791e-06,0.0
108.5,5.541367355107173e-13,6.9073515675742344e-06,0.0
109.0,4.998502523308967e-13,6.560294159538378e-06,0.0
109.5,4.5088201125989863e-13,6.230674491598911e-06,0.0
110.0,4.067110013973373e-13,5.917616415754179e-06,0.0
110.5,3.668672539679857e-13,5.620287805192661e-06,0.0
111.0,3.309268417929228e-13,5.337898342521407e-06,0.0
111.5,2.9850736868476224e-13,5.069697419119425e-06,0.0
112.0,2.692639007385631e-13,4.814972140027706e-06,0.0
112.5,2.4288529621556873e-13,4.573045429079332e-06,0.0
113.0,2.1909089498532287e-13,4.343274229233375e-06,0.0
113.5,1.9762753231189985e-13,4.125047793330583e-06,0.0
114.0,1.782668452005095e-13,3.917786060725454e-06,0.0
114.5,1.6080284263182123e-13,3.7209381154794e-06,0.0
115.0,1.4504971383239234e-13,3.5339807220191587e-06,0.0
115.5,1.3083985126832704e-13,3.3564169343693915e-06,0.0
116.0,1.1802206732682997e-13,3.1877747752609385e-06,0.0
116.5,1.0645998570569639e-13,3.0276059816055155e-06,0.0
117.0,9.603059039229562e-14,2.875484813000609e-06,0.0
117.5,8.662291679551283e-14,2.731006920099564e-06,0.0
118.0,7.813687110628592e-14,2.593788269839018e-06,0.0
118.5,7.048216532342654e-14,2.463464124666319e-06,0.0
119.0,6.357735661144225e-14,2.339688073053929e-06,0.0
119.5,5.734898076913096e-14,2.2221311087243775e-06,0.0
120.0,5.173077059016428e-14,2.110480756137801e-06,0.0


==> reproducibility/pulse_dynamics/coarse_p1.csv <==
gt,hs2,probe_deviation,trace
0.0,0.25012686801274925,-0.03935851686658622,-3.204329325604923e-16
0.5,0.16980586698395542,-0.005233159279492404,-2.5274800194309223e-16
1.0,0.1235508511641397,-0.006434353742657526,-2.9589848011876144e-16
1.5,0.0783510320084106,-0.05035691415830443,-2.892589512485314e-16
2.0,0.04340005609275525,-0.05513154741382749,-2.300901512015723e-16
2.5,0.027728626056883837,-0.009931243812015525,-2.7163285746112037e-16
3.0,0.021572891541139116,0.017031593402495847,-2.8086793332780376e-16
3.5,0.01684411707901428,-0.0017552057947772353,-2.8237347669878934e-16
4.0,0.011671930419209307,-0.02984253198185918,-2.932375645836206e-16
4.5,0.007276907202766459,-0.030252326308775127,-7.152952331188362e-18
5.0,0.0048320600565348445,-0.007830076491996234,-1.3883079000439244e-17
5.5,0.0037736656073854755,0.007366008893700841,-7.139365654290913e-18
6.0,0.0031767776629327165,0.0017866179927561944,9.67649238608146e-18
6.5,0.00250941490253634,-0.011523236883799692,3.280172723838432e-17
7.0,0.0017743300450110443,-0.014438418223358984,2.091061212030089e-17
7.5,0.001253750236555596,-0.006013121081679992,2.4860905491181246e-17
8.0,0.0009859496526103452,0.0009365630768877931,1.8246611669160925e-17
8.5,0.0008401210551965377,0.00011192563607995269,9.448712899725314e-18
9.0,0.0007009601219783454,-0.0034575598538416435,5.466686136701237e-18
9.5,0.0005417735260146742,-0.005366410731655791,1.534712449271629e-18
10.0,0.0004074484268586802,-0.004769791175587789,7.731350508738367e-18
10.5,0.0003215097209072992,-0.0012480916438724725,6.228908446888408e-18
11.0,0.00027234978338106213,0.0015590129622798053,6.675582654591715e-18
11.5,0.00023135538543485155,-0.0008746249114768253,1.0865635291291542e-17
12.0,0.00018557842713524763,-0.0038872592171735726,1.857340737443343e-17
12.5,0.00014572083021431224,-0.0019374287729885835,-8.115013937816561e-19
13.0,0.00011850382749558255,0.0010198334510479637,5.995032356212843e-18
13.5,0.00010046454758655294,0.00039830340312120886,-6.716498783807624e-19
14.0,8.524865766920239e-05,-0.0014100527912146025,2.2197335898583484e-18
14.5,7.017103947327545e-05,-0.0009980192045686458,9.054696028103085e-19
15.0,5.673976184957397e-05,0.00028357653972081726,2.9229291152245145e-18
15.5,4.642698052618802e-05,0.00016543796293698793,7.644699107723323e-18
16.0,3.9082442756286674e-05,-0.0004980021596058832,7.907130778535647e-18
16.5,3.312373554433916e-05,-0.0002403977338208486,1.6090975080932081e-18
17.0,2.753591602565096e-05,0.00038846691156731503,3.799042172066036e-18
17.5,2.2528909276650236e-05,0.00028544052496517406,-8.133877330271855e-19
18.0,1.8548335839676682e-05,-0.00018578448131493665,1.2258015561666283e-18
18.5,1.562304674748969e-05,-0.00012912681221506414,-3.0676506218735442e-18
19.0,1.3266122402814919e-05,0.00034352926927343864,2.4498214994671027e-18
19.5,1.1112654333462648e-05,0.0005246029224028609,6.874012989920256e-20
20.0,9.178979764784175e-06,0.0001956876734563356,-1.4706206354720234e-18
20.5,7.615477231415964e-06,-7.248768059323476e-05,-1.1025996391630386e-18
21.0,6.436094741762677e-06,0.00017611922881350964,6.05744108508204e-19
21.5,5.475786748014506e-06,0.0005064880621622843,-1.2265774638760773e-18
22.0,4.610799447293767e-06,0.0003760131195385441,2.1210699711544475e-19
22.5,3.837005275591467e-06,8.711871570821868e-05,-8.474260119576713e-19
23.0,3.2055548189897094e-06,0.00014665007200134308,7.02068633731504e-19
23.5,2.719489510214299e-06,0.0003633583323741553,1.4335490072620298e-18
24.0,2.3189391292334566e-06,0.00036047602443666453,8.077216368892714e-19
24.5,1.960871633196595e-06,0.00022651800880145093,6.261216288038475e-19
25.0,1.6428675601685613e-06,0.00019074781419302822,6.307022987220423e-19
25.5,1.381624513254006e-06,0.0002449152134391781,5.538764422396968e-19
26.0,1.1768302692839277e-06,0.0002777299383364238,2.7891965662704927e-19
26.5,1.0072910792346565e-06,0.00026774956417552754,8.600830532304324e-19
27.0,8.559671670014175e-07,0.0002361941576016198,9.499685620713637e-19
27.5,7.214904584421943e-07,0.00020151505529460823,1.5083099538709932e-18
28.0,6.109355229672449e-07,0.00020035916217283465,1.0043594403675917e-18
28.5,5.231953298944501e-07,0.00023122555052539724,2.460386342743773e-19
29.0,4.4952294957194864e-07,0.00023630730927257326,-1.1209131944474966e-19
29.5,3.8361437771567166e-07,0.00019537012881869228,4.8824177069558805e-19
30.0,3.254890355832752e-07,0.00016460079885735902,5.851056308785645e-19
30.5,2.7758894030141896e-07,0.00017850269223848678,-2.367928437398155e-20
31.0,2.3891034801362824e-07,0.00019734853887475482,6.99072399093476e-19
31.5,2.0601729833687663e-07,0.00018380808797981133,3.905492747822678e-19
32.0,1.7661984988432499e-07,0.00015334517703623787,4.120885366159549e-19
32.5,1.5087896752876468e-07,0.00014065362103223177,-7.625044567654964e-20
33.0,1.295468978062757e-07,0.000151465221098898,1.4455883884324412e-19
33.5,1.1199151335197072e-07,0.00015768405058776347,-1.3316958942583912e-19
34.0,9.689597622732117e-08,0.00014051573657462865,3.361713034360876e-20
34.5,8.347915558687048e-08,0.00011929737701409127,1.966581003515696e-19
35.0,7.179985088990032e-08,0.00011842241070534376,1.7080875868987824e-19
35.5,6.200622123459413e-08,0.0001262446474208674,2.3276935488982412e-20
36.0,5.379465263314448e-08,0.00011930366023481004,-2.332514060888215e-19
36.5,4.6696644173473165e-08,0.00010322164932864219,4.223589503246502e-20
37.0,4.042894025158526e-08,9.711302319154858e-05,-1.1037418927088273e-20
37.5,3.4976630444457786e-08,9.974420999611446e-05,-1.4196555487360487e-19
38.0,3.034733851208318e-08,9.673229753988479e-05,-1.7391490487648304e-19
38.5,2.641355370888246e-08,8.705810490380376e-05,-2.8851182877518092e-19
39.0,2.299767304855008e-08,8.064716326351557e-05,-7.002202451485032e-20
39.5,1.9992054739934504e-08,7.942040721049047e-05,-1.3394399249615006e-19
40.0,1.738029648714329e-08,7.728307237635275e-05,5.0998356388844913e-20
40.5,1.5140514135997152e-08,7.19096564384966e-05,-9.348801341545361e-20
41.0,1.3211706838994719e-08,6.654893573142153e-05,-4.238658950297964e-20
41.5,1.1531177850275918e-08,6.346044811538415e-05,2.0979709373004345e-20
42.0,1.0060693484354305e-08,6.144076258066781e-05,5.286955512298846e-20
42.5,8.781303840057361e-09,5.8491028880161046e-05,8.73967783564535e-20
43.0,7.671571177319286e-09,5.443642853822973e-05,3.7436467611096857e-20
43.5,6.7076752991603185e-09,5.093817417232596e-05,8.030456928490774e-20
44.0,5.8681199278384676e-09,4.880235018785855e-05,-8.670645490106054e-20
44.5,5.135238351110976e-09,4.684543837641508e-05,-7.230761644546083e-20
45.0,4.4949670243366364e-09,4.4081007119576996e-05,4.2911783159129865e-20
45.5,3.935140934991339e-09,4.112784159131915e-05,9.804143509644411e-21
46.0,3.4467476145670993e-09,3.885629531405934e-05,-9.2293071007295e-20
46.5,3.0215119780996576e-09,3.7100326459319586e-05,7.259172834414035e-20
47.0,2.6502565869809357e-09,3.527597142106525e-05,2.3990449759629435e-22
47.5,2.3243694197015886e-09,3.319229811692754e-05,-2.7426289573325333e-20
48.0,2.0379986216229435e-09,3.108279452147339e-05,4.0853549082739426e-20
48.5,1.7878832949380021e-09,2.931761671484347e-05,8.723137954001594e-20
49.0,1.5700771293192728e-09,2.794983936313156e-05,2.1470006062171614e-20
49.5,1.379344630760416e-09,2.6574410109627068e-05,6.510065191368693e-20
50.0,1.211254348392188e-09,2.4899338881051157e-05,2.4287778580101916e-20
50.5,1.0634059059873162e-09,2.3255866632299327e-05,2.4486199972547406e-22
51.0,9.342467831169912e-10,2.2056113437189757e-05,1.2984753359674542e-20
51.5,8.214724581920242e-10,2.107301771461705e-05,9.450068359114568e-21
52.0,7.223991748114431e-10,1.9863504055795688e-05,6.457532638151824e-21
52.5,6.349951619604267e-10,1.8517853395974105e-05,2.3281469946806094e-20
53.0,5.581202058684437e-10,1.7426013441726504e-05,4.7384467671851825e-21
53.5,4.908634893525709e-10,1.6601538616187586e-05,4.6484243410565444e-20
54.0,4.319871683359412e-10,1.5738997450578707e-05,3.507029798626374e-20
54.5,3.8016703888045285e-10,1.4742567380344771e-05,4.2925956920498e-20
55.0,3.344298642497674e-10,1.3805217541464398e-05,5.851620526297264e-20
55.5,2.942043587627646e-10,1.3059216552294561e-05,5.0936311250787823e-20
56.0,2.5896784759947903e-10,1.2401195077133346e-05,4.7017633534347763e-20
56.5,2.2804858578903588e-10,1.1687089998297655e-05,-6.62403984752245e-21
57.0,2.0079394636709968e-10,1.0943176537046857e-05,9.011031349648784e-21
57.5,1.767460573239912e-10,1.0291096042846182e-05,1.0903540014253096e-20
58.0,1.5560124836547182e-10,9.748132265438686e-06,7.969850333261496e-21
58.5,1.3704959301075815e-10,9.2178438136872e-06,1.0246793331912996e-20
59.0,1.2073686423035567e-10,8.655599500921446e-06,4.697450110088067e-21
59.5,1.0634833681967648e-10,8.12197456465593e-06,-5.324860499385377e-21
60.0,9.366006555024509e-11,7.663849624593527e-06,-2.8994117312026314e-21
60.5,8.250232952876738e-11,7.245994786617613e-06,3.0982213345596516e-21
61.0,7.269810059497524e-11,6.8236767835440016e-06,2.907474514295344e-21
61.5,6.406363554832268e-11,6.40801474063639e-06,-5.169400388947474e-22
62.0,5.6445999045974653e-11,6.0296217303772936e-06,-1.0601211696191275e-21
62.5,4.9733034346363625e-11,5.6886931402927655e-06,-9.260137272462464e-21
63.0,4.382814015187107e-11,5.364673236784776e-06,8.419193599998922e-21
63.5,3.8631314994688185e-11,5.047300356062989e-06,-5.0314095946026466e-21
64.0,3.404958337273118e-11,4.744070127749816e-06,-1.101077979144961e-21
64.5,3.0009045577818176e-11,4.4656374828818006e-06,-4.297372673183312e-22
65.0,2.6450108521479616e-11,4.210637282532069e-06,-7.931604614105262e-21
65.5,2.3316940307339268e-11,3.967269829735902e-06,-2.0421893492117356e-21
66.0,2.055597774332858e-11,3.7299580158811427e-06,4.796333045409135e-21
66.5,1.8121194671229433e-11,3.5061579074169645e-06,1.7388108935162084e-21
67.0,1.5974962048729665e-11,3.302226009045991e-06,-3.83615523628372e-21
67.5,1.4084349817634681e-11,3.112640163971878e-06,-2.0436969201438538e-21
68.0,1.2418511046425742e-11,2.929158540755895e-06,-9.694209738900226e-22
68.5,1.0949617198654819e-11,2.752650133368507e-06,-3.035804417989954e-21
69.0,9.654303013607607e-12,2.5891474243816146e-06,-2.305888639193211e-21
69.5,8.512704360828106e-12,2.439133442135874e-06,6.0852269101056945e-22
70.0,7.506752669613731e-12,2.2971322058383723e-06,-3.178893816222751e-21
70.5,6.6198272030044945e-12,2.1598799339770743e-06,3.166140197999579e-21
71.0,5.837530552085232e-12,2.0299130280346475e-06,-1.4995011119043103e-21
71.5,5.147767001393944e-12,1.9102973411438776e-06,7.061804054002805e-22
72.0,4.539845413928576e-12,1.7993399565043452e-06,9.837537296614354e-22
72.5,4.003929266785645e-12,1.693103813628513e-06,-1.4430005577923058e-21
73.0,3.5312340677608602e-12,1.5910804866688204e-06,-2.0246769572659492e-22
73.5,3.114288874779816e-12,1.4959404311742162e-06,-3.9973013808839683e-22
74.0,2.7466820092305267e-12,1.4083573069097605e-06,1.4321920515063875e-21
74.5,2.4226285290066057e-12,1.3257591151053236e-06,2.7433463329020393e-22
75.0,2.136859027980883e-12,1.2464015919082997e-06,-1.7998153673550273e-21
75.5,1.8847543860294955e-12,1.1713946559746322e-06,-4.58516306665162e-22
76.0,1.6623863013542462e-12,1.101968250260217e-06,-2.0283176124350423e-21
76.5,1.466326637784232e-12,1.0372250741502796e-06,-1.5429225389796045e-22
77.0,1.293458224055171e-12,9.756223087965124e-07,-2.9273233795909383e-22
77.5,1.1409711921064305e-12,9.170040100237903e-07,-2.013241430821059e-21
78.0,1.0064361608147285e-12,8.621312192378346e-07,-1.7300701370431622e-23
78.5,8.87776751314366e-13,8.110952523221255e-07,-9.998377113568655e-22
79.0,7.831481448622632e-13,7.630893384051263e-07,-2.162338656434896e-21
79.5,6.908717860420394e-13,7.174774612370033e-07,-1.1569169008393743e-21
80.0,6.094598586505781e-13,6.743880665601718e-07,-6.226108975451974e-22
80.5,5.376345764310916e-13,6.341383729637803e-07,-1.765093094931553e-22
81.0,4.742869423464774e-13,5.96526931204772e-07,-1.9689041982078277e-22
81.5,4.184207473663817e-13,5.610130886442593e-07,4.406352570681751e-23
82.0,3.691390727595461e-13,5.273627780434612e-07,2.380617225339285e-22
82.5,3.256569149674292e-13,4.957304541073983e-07,9.117635458351448e-22
83.0,2.8729705982657167e-13,4.6617469549064413e-07,3.437488040069679e-22
83.5,2.534635536616596e-13,4.3843235998644956e-07,-2.092153586772671e-23
84.0,2.2362049888562623e-13,4.1221120076573554e-07,9.862912985970775e-23
84.5,1.9729093960023623e-13,3.874588374890107e-07,1.6446975037627632e-22
85.0,1.7405986221001283e-13,3.642432761988653e-07,7.270748397823455e-22
85.5,1.5356618194309078e-13,3.425088928634296e-07,8.046017880851244e-22
86.0,1.3548909513829502e-13,3.2206033142731764e-07,5.959044450167462e-22
86.5,1.1954147758349188e-13,3.0274566710869517e-07,4.487635906795592e-22
87.0,1.0547039126961004e-13,2.845559367890329e-07,6.099014209379098e-22
87.5,9.305559344519976e-14,2.6751318439230786e-07,-6.535613763630175e-23
88.0,8.21035412866755e-14,2.51533663672549e-07,7.680692412854752e-23
88.5,7.244181716685342e-14,2.3647178925000448e-07,5.596471113730868e-22
89.0,6.391729817929784e-14,2.2225819930103428e-07,3.8731853330315323e-22
89.5,5.6395714648802754e-14,2.0890729401894576e-07,3.295686455419769e-22
90.0,4.975957566972777e-14,1.9640054992771185e-07,3.8173307192604007e-22
90.5,4.390503086826939e-14,1.8464500038846148e-07,1.4280279425616794e-22
91.0,3.8739731533052586e-14,1.7355632636949892e-07,4.897634965284225e-22
91.5,3.418210926105297e-14,1.6311656591147109e-07,3.8719757540476975e-22
92.0,3.016068937867861e-14,1.5332514633946468e-07,4.244522763514203e-22
92.5,2.6612647818938048e-14,1.4413879814209086e-07,4.7620526587564944e-23
93.0,2.3482297987176524e-14,1.3549016563165798e-07,2.4778776264429693e-22
93.5,2.0720260360742333e-14,1.273400610833297e-07,-4.038258120321208e-23
94.0,1.8283081753153943e-14,1.1968101632654444e-07,7.63030296452927e-23
94.5,1.613263865884422e-14,1.1249725006046678e-07,3.687928871747647e-23
95.0,1.4235286427908133e-14,1.057473038999898e-07,1.305963025872932e-22
95.5,1.256119018023008e-14,9.938985450930273e-08,3.560474357800784e-23
96.0,1.1083985126305318e-14,9.340675378941712e-08,8.213151477499032e-23
96.5,9.780505352777036e-15,8.778979384344671e-08,1.6885433762745994e-23
97.0,8.63037332156957e-15,8.251748473421315e-08,1.907745130168582e-22
97.5,7.615563919831607e-15,7.755820431638388e-08,1.0945443837535157e-22
98.0,6.720114194193381e-15,7.288938643858226e-08,1.864986299525587e-22
98.5,5.929953046993382e-15,6.850089199709657e-08,2.7844705791167934e-22
99.0,5.23271361237005e-15,6.438128882065228e-08,2.017576621437872e-22
99.5,4.617490934648557e-15,6.051082263307078e-08,2.425427366076757e-22
100.0,4.074630918711864e-15,5.686924980534329e-08,3.347298052931721e-22
100.5,3.595600065664627e-15,5.3443674879448846e-08,-2.77120876602859e-23
101.0,3.1728874461324878e-15,5.0225557156315514e-08,-1.0796630867132183e-23
101.5,2.7998830638025437e-15,4.720357232610335e-08,-9.534077154423526e-23
102.0,2.4707469343843397e-15,4.436293354979225e-08,3.718377287813865e-23
102.5,2.180311667473209e-15,4.1690672495889715e-08,2.108673289756325e-23
103.0,1.92401845339734e-15,3.9178329374897455e-08,-2.093365336990667e-23
103.5,1.6978551958203594e-15,3.6818671789550755e-08,-1.377202087957419e-23
104.0,1.498284768309932e-15,3.4602086346459414e-08,-3.327939722517685e-23
104.5,1.322179853494877e-15,3.251788916488542e-08,-2.3944629737883003e-24
105.0,1.16677681093177e-15,3.055775809558889e-08,-1.9384185543869714e-24
105.5,1.0296399767643057e-15,2.871581549636848e-08,-4.5438179184733226e-23
106.0,9.0862411626613e-16,2.6985822894251802e-08,-1.9419652943066164e-23
106.5,8.018356058347542e-16,2.536010512725644e-08,-2.929214466951236e-23
107.0,7.076005061600805e-16,2.3831380814663403e-08,-9.62635254905821e-24
107.5,6.244412060473349e-16,2.2394219941051373e-08,-8.5992308612098e-24
108.0,5.510557901642278e-16,2.1044080380815447e-08,-2.3989778064401755e-23
108.5,4.8629647248185815e-16,1.9775767553921417e-08,-2.5800899224957868e-24
109.0,4.29149421276225e-16,1.8583602300063772e-08,-1.6206077436015233e-23
109.5,3.787189639528515e-16,1.74627038080638e-08,1.349245775000204e-23
110.0,3.3421509726593765e-16,1.6409301143911276e-08,-1.1339909054874786e-23
110.5,2.9494155039103917e-16,1.541976629727203e-08,-1.9471266407841897e-23
111.0,2.602839576947164e-16,1.448998897483489e-08,-1.29363423202486e-23
111.5,2.2969960986330015e-16,1.3615934502747699e-08,-1.1802099963589372e-23
112.0,2.0270937947353416e-16,1.279432369476353e-08,-1.313454344333359e-23
112.5,1.7889079016892225e-16,1.2022379203434816e-08,-4.087271877923448e-24
113.0,1.5787129850458838e-16,1.1297178223547841e-08,-1.0451460607216978e-23
113.5,1.3932202103360596e-16,1.0615631963366641e-08,3.915829534502018e-24
114.0,1.2295250013251493e-16,9.974971678802833e-09,1.0441667877789662e-23
114.5,1.0850643812309918e-16,9.372904655304649e-09,1.8466864740986475e-23
115.0,9.575783633621135e-17,8.807274565480817e-09,8.624213525742883e-24
115.5,8.450730633004592e-17,8.275815209891996e-09,1.2256369039692354e-24
116.0,7.457878892323725e-17,7.776314012792608e-09,-9.506280423745724e-25
116.5,6.58168512572837e-17,7.3068477320255505e-09,-3.725752762600947e-24
117.0,5.808438340351023e-17,6.865729999297439e-09,4.28258501237959e-24
117.5,5.126045487753044e-17,6.451296996199304e-09,-1.0211965041958811e-23
118.0,4.523833112232629e-17,6.061860026255381e-09,-1.3642016295936078e-24
118.5,3.9923770840371645e-17,5.695849156453518e-09,-9.093256497656315e-24
119.0,3.5233603674715164e-17,5.351894891693898e-09,-2.8354273707430556e-24
119.5,3.1094467900717033e-17,5.02873422254606e-09,6.116141071545782e-24
120.0,2.744163773677827e-17,4.725104120904376e-09,-5.86027663862897e-24


==> reproducibility/pulse_dynamics/early_F.csv <==
gt,hs2
0.000000000000000000e+00,1.000073610820063186e+00
2.500000000000000139e-02,9.141837535288073191e-01
5.000000000000000278e-02,8.362406758635093640e-01
7.500000000000001110e-02,7.658112159655228179e-01
1.000000000000000056e-01,7.024196331891985334e-01
1.250000000000000000e-01,6.455652730655450089e-01
1.500000000000000222e-01,5.947378538586698404e-01
1.750000000000000167e-01,5.494301837915370745e-01
2.000000000000000111e-01,5.091482963472696577e-01
2.250000000000000056e-01,4.734191303291636066e-01
2.500000000000000000e-01,4.417959801050235780e-01
2.750000000000000222e-01,4.138620021942466254e-01
3.000000000000000444e-01,3.892320922936278738e-01
3.250000000000000111e-01,3.675534486240864540e-01
3.500000000000000333e-01,3.485051201183128056e-01
3.750000000000000000e-01,3.317968080379431473e-01
4.000000000000000222e-01,3.171671527569958071e-01
4.250000000000000444e-01,3.043816981625421247e-01
4.500000000000000111e-01,2.932306876824187780e-01
4.750000000000000333e-01,2.835268105323833776e-01
5.000000000000000000e-01,2.751029856315921895e-01
5.250000000000000222e-01,2.678102443038211655e-01
5.500000000000000444e-01,2.615157513866078753e-01
5.750000000000000666e-01,2.561009874028864486e-01
6.000000000000000888e-01,2.514601015113382410e-01
6.250000000000000000e-01,2.474984354605678782e-01
6.500000000000000222e-01,2.441312121343494623e-01
6.750000000000000444e-01,2.412823779337726071e-01
7.000000000000000666e-01,2.388835856968605786e-01
7.250000000000000888e-01,2.368733036780885093e-01
7.500000000000000000e-01,2.351960359402475997e-01
7.750000000000000222e-01,2.338016400547422990e-01
8.000000000000000444e-01,2.326447290287755598e-01
8.250000000000000666e-01,2.316841456932081100e-01
8.500000000000000888e-01,2.308824992504567852e-01
8.750000000000000000e-01,2.302057551894008403e-01
9.000000000000000222e-01,2.296228712449834286e-01
9.250000000000000444e-01,2.291054734581479957e-01
9.500000000000000666e-01,2.286275676398209500e-01
9.750000000000000888e-01,2.281652826384137078e-01
1.000000000000000000e+00,2.276966427425508033e-01
1.024999999999999911e+00,2.272013673164578751e-01
1.050000000000000044e+00,2.266606963678113873e-01
1.074999999999999956e+00,2.260572411936937476e-01
1.100000000000000089e+00,2.253748595491828488e-01
1.125000000000000000e+00,2.245985549456234187e-01
1.149999999999999911e+00,2.237143997234212756e-01
1.175000000000000044e+00,2.227094814688495572e-01
1.199999999999999956e+00,2.215718721680040859e-01
1.225000000000000089e+00,2.202906192261358254e-01
1.250000000000000000e+00,2.188557571405945756e-01
1.274999999999999911e+00,2.172583382150472531e-01
1.300000000000000044e+00,2.154904802580726586e-01
1.324999999999999956e+00,2.135454287391248540e-01
1.350000000000000089e+00,2.114176304001721962e-01
1.375000000000000000e+00,2.091028148652160357e-01
1.399999999999999911e+00,2.065980803775537833e-01
1.425000000000000044e+00,2.039019794524513929e-01
1.449999999999999956e+00,2.010145999875995737e-01
1.475000000000000089e+00,1.979376372504719761e-01
1.500000000000000000e+00,1.946744521833114194e-01
1.524999999999999911e+00,1.912301116506900101e-01
1.550000000000000044e+00,1.876114066126189917e-01
1.575000000000000178e+00,1.838268447414329876e-01
1.600000000000000089e+00,1.798866147067220700e-01
1.625000000000000000e+00,1.758025202130694686e-01
1.649999999999999911e+00,1.715878828639625653e-01
1.675000000000000044e+00,1.672574140060688885e-01
1.700000000000000178e+00,1.628270568370049076e-01
1.725000000000000089e+00,1.583138011887700869e-01
1.750000000000000000e+00,1.537354744741624701e-01
1.774999999999999911e+00,1.491105132545343936e-01
1.800000000000000044e+00,1.444577207045866230e-01
1.825000000000000178e+00,1.397960158710517820e-01
1.850000000000000089e+00,1.351441810142849642e-01
1.875000000000000000e+00,1.305206134617892810e-01
1.899999999999999911e+00,1.259430882813329655e-01
1.925000000000000044e+00,1.214285377017842588e-01
1.950000000000000178e+00,1.169928525896151150e-01
1.975000000000000089e+00,1.126507104581674634e-01
2.000000000000000000e+00,1.084154334870931768e-01
2.024999999999999911e+00,1.042988789115872061e-01
2.049999999999999822e+00,1.003113629625481951e-01
2.075000000000000178e+00,9.646161835955641140e-02
2.100000000000000089e+00,9.275678423752584112e-02
2.125000000000000000e+00,8.920242637891361015e-02
2.149999999999999911e+00,8.580258477141707030e-02
2.174999999999999822e+00,8.255984484997488937e-02
2.200000000000000178e+00,7.947542833084056402e-02
2.225000000000000089e+00,7.654929931018103484e-02
2.250000000000000000e+00,7.378028127131074088e-02
2.274999999999999911e+00,7.116618080251613243e-02
2.299999999999999822e+00,6.870391414114004891e-02
2.325000000000000178e+00,6.638963309294190762e-02
2.350000000000000089e+00,6.421884738942429394e-02
2.375000000000000000e+00,6.218654110162422088e-02
2.399999999999999911e+00,6.028728129181747109e-02
2.424999999999999822e+00,5.851531762514530777e-02
2.450000000000000178e+00,5.686467215875365411e-02
2.475000000000000089e+00,5.532921896092488079e-02
2.500000000000000000e+00,5.390275357791943223e-02
2.524999999999999911e+00,5.257905265905137016e-02
2.549999999999999822e+00,5.135192427272201876e-02
2.575000000000000178e+00,5.021524960315211505e-02
2.600000000000000089e+00,4.916301681718839717e-02
2.625000000000000000e+00,4.818934794178399150e-02
2.649999999999999911e+00,4.728851960479887179e-02
2.674999999999999822e+00,4.645497847368182387e-02
2.700000000000000178e+00,4.568335218639748424e-02
2.725000000000000089e+00,4.496845651391453980e-02
2.750000000000000000e+00,4.430529942941228982e-02
2.774999999999999911e+00,4.368908269106001885e-02
2.799999999999999822e+00,4.311520147631071886e-02
2.825000000000000178e+00,4.257924253892023808e-02
2.850000000000000089e+00,4.207698129721630653e-02
2.875000000000000000e+00,4.160437820459288172e-02
2.899999999999999911e+00,4.115757470156168607e-02
2.924999999999999822e+00,4.073288900288352110e-02
2.950000000000000178e+00,4.032681193330243247e-02
2.975000000000000089e+00,3.993600299066683151e-02
3.000000000000000000e+00,3.955728678511497010e-02
3.024999999999999911e+00,3.918764997672445627e-02
3.049999999999999822e+00,3.882423881076887962e-02
3.075000000000000178e+00,3.846435732853967920e-02
3.100000000000000089e+00,3.810546631167711917e-02
3.125000000000000000e+00,3.774518299829943829e-02
3.149999999999999911e+00,3.738128158902228465e-02
3.174999999999999822e+00,3.701169453958382677e-02
3.200000000000000178e+00,3.663451461366780404e-02
3.225000000000000089e+00,3.624799764429179061e-02
3.250000000000000000e+00,3.585056592464874736e-02
3.274999999999999911e+00,3.544081211987588215e-02
3.299999999999999822e+00,3.501750356023601574e-02
3.325000000000000178e+00,3.457958674468090965e-02
3.350000000000000089e+00,3.412619185287268930e-02
3.375000000000000000e+00,3.365663703508868509e-02
3.399999999999999911e+00,3.317043222490251991e-02
3.424999999999999822e+00,3.266728220110908659e-02
3.450000000000000178e+00,3.214708861513228266e-02
3.475000000000000089e+00,3.160995070009085112e-02
3.500000000000000000e+00,3.105616438939250851e-02
3.524999999999999911e+00,3.048621959738674614e-02
3.549999999999999822e+00,2.990079545263830615e-02
3.575000000000000178e+00,2.930075332545581737e-02
3.600000000000000089e+00,2.868712755414410537e-02
3.625000000000000000e+00,2.806111384672786702e-02
3.649999999999999911e+00,2.742405541360335569e-02
3.674999999999999822e+00,2.677742696778618453e-02
3.700000000000000178e+00,2.612281680882867080e-02
3.725000000000000089e+00,2.546190727971046550e-02
3.750000000000000000e+00,2.479645394873838601e-02
3.774999999999999911e+00,2.412826391723820948e-02
3.799999999999999822e+00,2.345917368577390971e-02
3.825000000000000178e+00,2.279102702538952918e-02
3.850000000000000089e+00,2.212565329563445649e-02
3.875000000000000000e+00,2.146484662898764592e-02
3.899999999999999911e+00,2.081034636390807768e-02
3.924999999999999822e+00,2.016381905909817029e-02
3.950000000000000178e+00,1.952684236333701237e-02
3.975000000000000089e+00,1.890089095201514732e-02
4.000000000000000000e+00,1.828732467695321634e-02
4.025000000000000355e+00,1.768737901321701736e-02
4.049999999999999822e+00,1.710215782790630579e-02
4.075000000000000178e+00,1.653262844303821782e-02
4.099999999999999645e+00,1.597961891852569399e-02
4.125000000000000000e+00,1.544381744227036647e-02
4.150000000000000355e+00,1.492577368242963172e-02
4.174999999999999822e+00,1.442590193136053522e-02
4.200000000000000178e+00,1.394448585119954093e-02
4.224999999999999645e+00,1.348168461672232324e-02
4.250000000000000000e+00,1.303754024168271228e-02
4.275000000000000355e+00,1.261198586977704469e-02
4.299999999999999822e+00,1.220485481060284462e-02
4.325000000000000178e+00,1.181589010421565770e-02
4.349999999999999645e+00,1.144475440516539398e-02
4.375000000000000000e+00,1.109103998791739765e-02
4.400000000000000355e+00,1.075427869020637375e-02
4.424999999999999822e+00,1.043395162865403888e-02
4.450000000000000178e+00,1.012949854140880734e-02
4.474999999999999645e+00,9.840326634938844491e-03
4.500000000000000000e+00,9.565818835657886876e-03
4.525000000000000355e+00,9.305341370959931135e-03
4.549999999999999822e+00,9.058250627674300018e-03
4.575000000000000178e+00,8.823899258189802502e-03
4.599999999999999645e+00,8.601641524918775261e-03
4.625000000000000000e+00,8.390837891902206552e-03
4.650000000000000355e+00,8.190858887882988132e-03
4.674999999999999822e+00,8.001088277978437094e-03
4.700000000000000178e+00,7.820925591130298629e-03
4.724999999999999645e+00,7.649788057961579360e-03
4.750000000000000000e+00,7.487112018715469039e-03
4.775000000000000355e+00,7.332353863889368682e-03
4.799999999999999822e+00,7.184990571270999729e-03
4.825000000000000178e+00,7.044519902686995419e-03
4.849999999999999645e+00,6.910460322104153459e-03
4.875000000000000000e+00,6.782350694080800137e-03
4.900000000000000355e+00,6.659749818105900263e-03
4.924999999999999822e+00,6.542235850293072474e-03
4.950000000000000178e+00,6.429405659295931233e-03
4.974999999999999645e+00,6.320874158317265311e-03
5.000000000000000000e+00,6.216273649757996997e-03
5.025000000000000355e+00,6.115253213464492792e-03
5.049999999999999822e+00,6.017478163777114850e-03
5.075000000000000178e+00,5.922629594727998187e-03
5.099999999999999645e+00,5.830404026882382573e-03
5.125000000000000000e+00,5.740513163562521205e-03
5.150000000000000355e+00,5.652683758655920564e-03
5.174999999999999822e+00,5.566657592971892971e-03
5.200000000000000178e+00,5.482191551287854750e-03
5.224999999999999645e+00,5.399057787886058987e-03
5.250000000000000000e+00,5.317043964599296735e-03
5.275000000000000355e+00,5.235953542190458984e-03
5.299999999999999822e+00,5.155606103337011768e-03
5.325000000000000178e+00,5.075837683589257826e-03
5.349999999999999645e+00,4.996501085452616751e-03
5.375000000000000000e+00,4.917466150224899038e-03
5.400000000000000355e+00,4.838619962447059282e-03
5.424999999999999822e+00,4.759866962829536335e-03
5.450000000000000178e+00,4.681128947348208238e-03
5.474999999999999645e+00,4.602344932886408280e-03
5.500000000000000000e+00,4.523470873366691389e-03
5.525000000000000355e+00,4.444479214722758115e-03
5.549999999999999822e+00,4.365358282245374380e-03
5.575000000000000178e+00,4.286111499650989420e-03
5.599999999999999645e+00,4.206756445452240062e-03
5.625000000000000000e+00,4.127323758579902468e-03
5.650000000000000355e+00,4.047855911366530363e-03
5.674999999999999822e+00,3.968405873596621627e-03
5.700000000000000178e+00,3.889035695970601350e-03
5.724999999999999645e+00,3.809815044683622070e-03
5.750000000000000000e+00,3.730819720627046986e-03
5.775000000000000355e+00,3.652130196800717609e-03
5.799999999999999822e+00,3.573830205862453882e-03
5.825000000000000178e+00,3.496005406424001170e-03
5.849999999999999645e+00,3.418742151985100508e-03
5.875000000000000000e+00,3.342126380616962811e-03
5.900000000000000355e+00,3.266242637108230686e-03
5.924999999999999822e+00,3.191173232736110605e-03
5.950000000000000178e+00,3.116997541587381536e-03
5.974999999999999645e+00,3.043791426845373401e-03
6.000000000000000000e+00,2.971626786008852838e-03


==> reproducibility/pulse_dynamics/early_pulse_even.csv <==
gt,hs2
0.000000000000000000e+00,2.501268680127490818e-01
2.500000000000000139e-02,2.445885027696606262e-01
5.000000000000000278e-02,2.392268309632403500e-01
7.500000000000001110e-02,2.340420479770798923e-01
1.000000000000000056e-01,2.290335376048908689e-01
1.250000000000000000e-01,2.241998912909208552e-01
1.500000000000000222e-01,2.195389377019663080e-01
1.750000000000000167e-01,2.150477810855131455e-01
2.000000000000000111e-01,2.107228468578678515e-01
2.250000000000000056e-01,2.065599329023683761e-01
2.500000000000000000e-01,2.025542651324022114e-01
2.750000000000000222e-01,1.987005559792320297e-01
3.000000000000000444e-01,1.949930645919160377e-01
3.250000000000000111e-01,1.914256576776803553e-01
3.500000000000000333e-01,1.879918700589601477e-01
3.750000000000000000e-01,1.846849641721720614e-01
4.000000000000000222e-01,1.814979878768685773e-01
4.250000000000000444e-01,1.784238300798232091e-01
4.500000000000000111e-01,1.754552738023957836e-01
4.750000000000000333e-01,1.725850464306472598e-01
5.000000000000000000e-01,1.698058669839543344e-01
5.250000000000000222e-01,1.671104903198844804e-01
5.500000000000000444e-01,1.644917482605094683e-01
5.750000000000000666e-01,1.619425876790889229e-01
6.000000000000000888e-01,1.594561056270311639e-01
6.250000000000000000e-01,1.570255816102181234e-01
6.500000000000000222e-01,1.546445071429022600e-01
6.750000000000000444e-01,1.523066127168593575e-01
7.000000000000000666e-01,1.500058923256179511e-01
7.250000000000000888e-01,1.477366256786187826e-01
7.500000000000000000e-01,1.454933982298763084e-01
7.750000000000000222e-01,1.432711191310640786e-01
8.000000000000000444e-01,1.410650372008254161e-01
8.250000000000000666e-01,1.388707549816979858e-01
8.500000000000000888e-01,1.366842409342594600e-01
8.750000000000000000e-01,1.345018397957756795e-01
9.000000000000000222e-01,1.323202811087786923e-01
9.250000000000000444e-01,1.301366859044380542e-01
9.500000000000000666e-01,1.279485715070457497e-01
9.750000000000000888e-01,1.257538544103312672e-01
1.000000000000000000e+00,1.235508511641398299e-01
1.024999999999999911e+00,1.213382772021319722e-01
1.050000000000000044e+00,1.191152435378367291e-01
1.074999999999999956e+00,1.168812512581337143e-01
1.100000000000000089e+00,1.146361837503281911e-01
1.125000000000000000e+00,1.123802966114341162e-01
1.149999999999999911e+00,1.101142052059729259e-01
1.175000000000000044e+00,1.078388698614120844e-01
1.199999999999999956e+00,1.055555787177992755e-01
1.225000000000000089e+00,1.032659282794099465e-01
1.250000000000000000e+00,1.009718017508739046e-01
1.274999999999999911e+00,9.867534527701507518e-02
1.300000000000000044e+00,9.637894224370410767e-02
1.324999999999999956e+00,9.408518583504532629e-02
1.350000000000000089e+00,9.179685007914981099e-02
1.375000000000000000e+00,8.951685964939751217e-02
1.399999999999999911e+00,8.724825871882871398e-02
1.425000000000000044e+00,8.499417919191151749e-02
1.449999999999999956e+00,8.275780865826384836e-02
1.475000000000000089e+00,8.054235842714962956e-02
1.500000000000000000e+00,7.835103200841136983e-02
1.524999999999999911e+00,7.618699440473915285e-02
1.550000000000000044e+00,7.405334257173518120e-02
1.575000000000000178e+00,7.195307738583239798e-02
1.600000000000000089e+00,6.988907743659765470e-02
1.625000000000000000e+00,6.786407492922391649e-02
1.649999999999999911e+00,6.588063394645499171e-02
1.675000000000000044e+00,6.394113127747766412e-02
1.700000000000000178e+00,6.204773997554254017e-02
1.725000000000000089e+00,6.020241575771441422e-02
1.750000000000000000e+00,5.840688631039025330e-02
1.774999999999999911e+00,5.666264351435255225e-02
1.800000000000000044e+00,5.497093855463027617e-02
1.825000000000000178e+00,5.333277983439280168e-02
1.850000000000000089e+00,5.174893356962782798e-02
1.875000000000000000e+00,5.021992690357067468e-02
1.899999999999999911e+00,4.874605334724785299e-02
1.925000000000000044e+00,4.732738032590051713e-02
1.950000000000000178e+00,4.596375859061742342e-02
1.975000000000000089e+00,4.465483324048533792e-02
2.000000000000000000e+00,4.340005609275550402e-02
2.024999999999999911e+00,4.219869913687105539e-02
2.049999999999999822e+00,4.104986881196740628e-02
2.075000000000000178e+00,3.995252085641452094e-02
2.100000000000000089e+00,3.890547549122682497e-02
2.125000000000000000e+00,3.790743271606472620e-02
2.149999999999999911e+00,3.695698751629565570e-02
2.174999999999999822e+00,3.605264480147159223e-02
2.200000000000000178e+00,3.519283391871635969e-02
2.225000000000000089e+00,3.437592260832983415e-02
2.250000000000000000e+00,3.360023029261573202e-02
2.274999999999999911e+00,3.286404061208869631e-02
2.299999999999999822e+00,3.216561314519213177e-02
2.325000000000000178e+00,3.150319426818655455e-02
2.350000000000000089e+00,3.087502713048710656e-02
2.375000000000000000e+00,3.027936073743689449e-02
2.399999999999999911e+00,2.971445814692771914e-02
2.424999999999999822e+00,2.917860379856121109e-02
2.450000000000000178e+00,2.867011000413469124e-02
2.475000000000000089e+00,2.818732263613046851e-02
2.500000000000000000e+00,2.772862605688396209e-02
2.524999999999999911e+00,2.729244733521864197e-02
2.549999999999999822e+00,2.687725979982278843e-02
2.575000000000000178e+00,2.648158597971885658e-02
2.600000000000000089e+00,2.610399998204410502e-02
2.625000000000000000e+00,2.574312935625318322e-02
2.649999999999999911e+00,2.539765649197611025e-02
2.674999999999999822e+00,2.506631959533159315e-02
2.700000000000000178e+00,2.474791328569323628e-02
2.725000000000000089e+00,2.444128885189371381e-02
2.750000000000000000e+00,2.414535420379163716e-02
2.774999999999999911e+00,2.385907355211711045e-02
2.799999999999999822e+00,2.358146684667272730e-02
2.825000000000000178e+00,2.331160900037863859e-02
2.850000000000000089e+00,2.304862892431948709e-02
2.875000000000000000e+00,2.279170839696241513e-02
2.899999999999999911e+00,2.254008078905649082e-02
2.924999999999999822e+00,2.229302966435828953e-02
2.950000000000000178e+00,2.204988727528283537e-02
2.975000000000000089e+00,2.181003297177964290e-02
3.000000000000000000e+00,2.157289154113991442e-02
3.024999999999999911e+00,2.133793149599638728e-02
3.049999999999999822e+00,2.110466332744390799e-02
3.075000000000000178e+00,2.087263773987895962e-02
3.100000000000000089e+00,2.064144388380381029e-02
3.125000000000000000e+00,2.041070760240905335e-02
3.149999999999999911e+00,2.018008970715325090e-02
3.174999999999999822e+00,1.994928429679613396e-02
3.200000000000000178e+00,1.971801713334009332e-02
3.225000000000000089e+00,1.948604408713362768e-02
3.250000000000000000e+00,1.925314966188092225e-02
3.274999999999999911e+00,1.901914560862529718e-02
3.299999999999999822e+00,1.878386963581209212e-02
3.325000000000000178e+00,1.854718422041385859e-02
3.350000000000000089e+00,1.830897552283751104e-02
3.375000000000000000e+00,1.806915240593529037e-02
3.399999999999999911e+00,1.782764555602915982e-02
3.424999999999999822e+00,1.758440670146233648e-02
3.450000000000000178e+00,1.733940792185808405e-02
3.475000000000000089e+00,1.709264103909029567e-02
3.500000000000000000e+00,1.684411707901458180e-02
3.524999999999999911e+00,1.659386579125578937e-02
3.549999999999999822e+00,1.634193521297934437e-02
3.575000000000000178e+00,1.608839126146301493e-02
3.600000000000000089e+00,1.583331733961960974e-02
3.625000000000000000e+00,1.557681393829534258e-02
3.649999999999999911e+00,1.531899821926774839e-02
3.674999999999999822e+00,1.506000356335017269e-02
3.700000000000000178e+00,1.479997906887824816e-02
3.725000000000000089e+00,1.453908898709336400e-02
3.750000000000000000e+00,1.427751208247943389e-02
3.774999999999999911e+00,1.401544090798103465e-02
3.799999999999999822e+00,1.375308098713265426e-02
3.825000000000000178e+00,1.349064989741592321e-02
3.850000000000000089e+00,1.322837625164642941e-02
3.875000000000000000e+00,1.296649857671630830e-02
3.899999999999999911e+00,1.270526409163697662e-02
3.924999999999999822e+00,1.244492738938941453e-02
3.950000000000000178e+00,1.218574902962400903e-02
3.975000000000000089e+00,1.192799405162531245e-02
4.000000000000000000e+00,1.167193041920957554e-02
4.025000000000000355e+00,1.141782741120922831e-02
4.049999999999999822e+00,1.116595397295647163e-02
4.075000000000000178e+00,1.091657704562660341e-02
4.099999999999999645e+00,1.066995989141872499e-02
4.125000000000000000e+00,1.042636043329510376e-02
4.150000000000000355e+00,1.018602962838836487e-02
4.174999999999999822e+00,9.949209894159736361e-03
4.200000000000000178e+00,9.716133605976664742e-03
4.224999999999999645e+00,9.487021683978611591e-03
4.250000000000000000e+00,9.262082285915358704e-03
4.275000000000000355e+00,9.041509621122028467e-03
4.299999999999999822e+00,8.825482898942024063e-03
4.325000000000000178e+00,8.614165422802817079e-03
4.349999999999999645e+00,8.407703838804070351e-03
4.375000000000000000e+00,8.206227545185549449e-03
4.400000000000000355e+00,8.009848266423827412e-03
4.424999999999999822e+00,7.818659793075487599e-03
4.450000000000000178e+00,7.632737885851164673e-03
4.474999999999999645e+00,7.452140339885084813e-03
4.500000000000000000e+00,7.276907202766356650e-03
4.525000000000000355e+00,7.107061137730968578e-03
4.549999999999999822e+00,6.942607921455293957e-03
4.575000000000000178e+00,6.783537064266513192e-03
4.599999999999999645e+00,6.629822539222073735e-03
4.625000000000000000e+00,6.481423605515450326e-03
4.650000000000000355e+00,6.338285710993736034e-03
4.674999999999999822e+00,6.200341458228462825e-03
4.700000000000000178e+00,6.067511618571714942e-03
4.724999999999999645e+00,5.939706178911624557e-03
4.750000000000000000e+00,5.816825406399860239e-03
4.775000000000000355e+00,5.698760917216265376e-03
4.799999999999999822e+00,5.585396736441346557e-03
4.825000000000000178e+00,5.476610337259069441e-03
4.849999999999999645e+00,5.372273648996425503e-03
4.875000000000000000e+00,5.272254024867804520e-03
4.900000000000000355e+00,5.176415161698708425e-03
4.924999999999999822e+00,5.084617965311753751e-03
4.950000000000000178e+00,4.996721356655991174e-03
4.974999999999999645e+00,4.912583015093872213e-03
5.000000000000000000e+00,4.832060056534961609e-03
5.025000000000000355e+00,4.755009645279542618e-03
5.049999999999999822e+00,4.681289539513439936e-03
5.075000000000000178e+00,4.610758571358535528e-03
5.099999999999999645e+00,4.543277063230009849e-03
5.125000000000000000e+00,4.478707182981735840e-03
5.150000000000000355e+00,4.416913240932900109e-03
5.174999999999999822e+00,4.357761932368477489e-03
5.200000000000000178e+00,4.301122529503848858e-03
5.224999999999999645e+00,4.246867027192633218e-03
5.250000000000000000e+00,4.194870246867975563e-03
5.275000000000000355e+00,4.145009903324324042e-03
5.299999999999999822e+00,4.097166638999592131e-03
5.325000000000000178e+00,4.051224030400831129e-03
5.349999999999999645e+00,4.007068571247450299e-03
5.375000000000000000e+00,3.964589636784612153e-03
5.400000000000000355e+00,3.923679433560735286e-03
5.424999999999999822e+00,3.884232938766950076e-03
5.450000000000000178e+00,3.846147833007014342e-03
5.474999999999999645e+00,3.809324430118261537e-03
5.500000000000000000e+00,3.773665607385546638e-03
5.525000000000000355e+00,3.739076739201302631e-03
5.549999999999999822e+00,3.705465636909337137e-03
5.575000000000000178e+00,3.672742497253155859e-03
5.599999999999999645e+00,3.640819861507978671e-03
5.625000000000000000e+00,3.609612587036297501e-03
5.650000000000000355e+00,3.579037832652769840e-03
5.674999999999999822e+00,3.549015058829982534e-03
5.700000000000000178e+00,3.519466043419421444e-03
5.724999999999999645e+00,3.490314913209791210e-03
5.750000000000000000e+00,3.461488191293490141e-03
5.775000000000000355e+00,3.432914859875848927e-03
5.799999999999999822e+00,3.404526437834543961e-03
5.825000000000000178e+00,3.376257072029054292e-03
5.849999999999999645e+00,3.348043641073761116e-03
5.875000000000000000e+00,3.319825870024698325e-03
5.900000000000000355e+00,3.291546454194948373e-03
5.924999999999999822e+00,3.263151190112747319e-03
5.950000000000000178e+00,3.234589111459405461e-03
5.974999999999999645e+00,3.205812627689622225e-03
6.000000000000000000e+00,3.176777662932742975e-03


==> reproducibility/pulse_dynamics/early_pulse_odd.csv <==
gt,hs2
0.000000000000000000e+00,2.499999999999999445e-01
2.500000000000000139e-02,2.444630941528135315e-01
5.000000000000000278e-02,2.391029174044394523e-01
7.500000000000001110e-02,2.339196664762660527e-01
1.000000000000000056e-01,2.289127264113172688e-01
1.250000000000000000e-01,2.240806897692110555e-01
1.500000000000000222e-01,2.194213861529732135e-01
1.750000000000000167e-01,2.149319205254776599e-01
2.000000000000000111e-01,2.106087187603716271e-01
2.250000000000000056e-01,2.064475789085267743e-01
2.500000000000000000e-01,2.024437267352561798e-01
2.750000000000000222e-01,1.985918741885165928e-01
3.000000000000000444e-01,1.948862795852896734e-01
3.250000000000000111e-01,1.913208084441081480e-01
3.500000000000000333e-01,1.878889940396862301e-01
3.750000000000000000e-01,1.845840969039824753e-01
4.000000000000000222e-01,1.813991626420836389e-01
4.250000000000000444e-01,1.783270775666578323e-01
4.500000000000000111e-01,1.753606217789864530e-01
4.750000000000000333e-01,1.724925194355150793e-01
5.000000000000000000e-01,1.697154860351529349e-01
5.250000000000000222e-01,1.670222726448276629e-01
5.500000000000000444e-01,1.644057070480563487e-01
5.750000000000000666e-01,1.618587318551992227e-01
6.000000000000000888e-01,1.593744396550307307e-01
6.250000000000000000e-01,1.569461053166560649e-01
6.500000000000000222e-01,1.545672155696714012e-01
6.750000000000000444e-01,1.522314960003205153e-01
7.000000000000000666e-01,1.499329356033136107e-01
7.250000000000000888e-01,1.476658090241161347e-01
7.500000000000000000e-01,1.454246966163342258e-01
7.750000000000000222e-01,1.432045024240310993e-01
8.000000000000000444e-01,1.410004701807868743e-01
8.250000000000000666e-01,1.388081973968648408e-01
8.500000000000000888e-01,1.366236475839963105e-01
8.750000000000000000e-01,1.344431606450287586e-01
9.000000000000000222e-01,1.322634614336896108e-01
9.250000000000000444e-01,1.300816664692061864e-01
9.500000000000000666e-01,1.278952887718894649e-01
9.750000000000000888e-01,1.257022407701098576e-01
1.000000000000000000e+00,1.235008352170030854e-01
1.024999999999999911e+00,1.212897840472014072e-01
1.050000000000000044e+00,1.190681951005927997e-01
1.074999999999999956e+00,1.168355666418717104e-01
1.100000000000000089e+00,1.145917796117436882e-01
1.125000000000000000e+00,1.123370875579634831e-01
1.149999999999999911e+00,1.100721042123381649e-01
1.175000000000000044e+00,1.077977887025143577e-01
1.199999999999999956e+00,1.055154284148336064e-01
1.225000000000000089e+00,1.032266195559440325e-01
1.250000000000000000e+00,1.009332454954895431e-01
1.274999999999999911e+00,9.863745300904058766e-02
1.300000000000000044e+00,9.634162657845907196e-02
1.324999999999999956e+00,9.404836094510958533e-02
1.350000000000000089e+00,9.176043214816392846e-02
1.375000000000000000e+00,8.948076731495641090e-02
1.399999999999999911e+00,8.721241350123357106e-02
1.425000000000000044e+00,8.495850590558576276e-02
1.449999999999999956e+00,8.272223580293946998e-02
1.475000000000000089e+00,8.050681855607083603e-02
1.500000000000000000e+00,7.831546207115183678e-02
1.524999999999999911e+00,7.615133606244574305e-02
1.550000000000000044e+00,7.401754248298507421e-02
1.575000000000000178e+00,7.191708746165556554e-02
1.600000000000000089e+00,6.985285506345480233e-02
1.625000000000000000e+00,6.782758315918088754e-02
1.649999999999999911e+00,6.584384165406279021e-02
1.675000000000000044e+00,6.390401328310810203e-02
1.700000000000000178e+00,6.201027713522891394e-02
1.725000000000000089e+00,6.016459501973593638e-02
1.750000000000000000e+00,5.836870073898650646e-02
1.774999999999999911e+00,5.662409228113514381e-02
1.800000000000000044e+00,5.493202689834383867e-02
1.825000000000000178e+00,5.329351898981304902e-02
1.850000000000000089e+00,5.170934066650860472e-02
1.875000000000000000e+00,5.018002483664527058e-02
1.899999999999999911e+00,4.870587061846663735e-02
1.925000000000000044e+00,4.728695086020744814e-02
1.950000000000000178e+00,4.592312152673623526e-02
1.975000000000000089e+00,4.461403269833927321e-02
2.000000000000000000e+00,4.335914091931862557e-02
2.024999999999999911e+00,4.215772263234913303e-02
2.049999999999999822e+00,4.100888843836658637e-02
2.075000000000000178e+00,3.991159793063947525e-02
2.100000000000000089e+00,3.886467486491442663e-02
2.125000000000000000e+00,3.786682244438752121e-02
2.149999999999999911e+00,3.691663851799797946e-02
2.174999999999999822e+00,3.601263051238613733e-02
2.200000000000000178e+00,3.515322994092723308e-02
2.225000000000000089e+00,3.433680635711934548e-02
2.250000000000000000e+00,3.356168064321116140e-02
2.274999999999999911e+00,3.282613754812354484e-02
2.299999999999999822e+00,3.212843741068349690e-02
2.325000000000000178e+00,3.146682702463879377e-02
2.350000000000000089e+00,3.083954962064134470e-02
2.375000000000000000e+00,3.024485395696761836e-02
2.399999999999999911e+00,2.968100252526387206e-02
2.424999999999999822e+00,2.914627888983253867e-02
2.450000000000000178e+00,2.863899418907648459e-02
2.475000000000000089e+00,2.815749283565346234e-02
2.500000000000000000e+00,2.770015745787186151e-02
2.524999999999999911e+00,2.726541312899011943e-02
2.549999999999999822e+00,2.685173093359609353e-02
2.575000000000000178e+00,2.645763092132776689e-02
2.600000000000000089e+00,2.608168449807236194e-02
2.625000000000000000e+00,2.572251630370421538e-02
2.649999999999999911e+00,2.537880562353859309e-02
2.674999999999999822e+00,2.504928737827680565e-02
2.700000000000000178e+00,2.473275273439750829e-02
2.725000000000000089e+00,2.442804937398316417e-02
2.750000000000000000e+00,2.413408145987088263e-02
2.774999999999999911e+00,2.384980932905447076e-02
2.799999999999999822e+00,2.357424894440071986e-02
2.825000000000000178e+00,2.330647113216994040e-02
2.850000000000000089e+00,2.304560063048924357e-02
2.875000000000000000e+00,2.279081497195634826e-02
2.899999999999999911e+00,2.254134322187327164e-02
2.924999999999999822e+00,2.229646459225186061e-02
2.950000000000000178e+00,2.205550695068949490e-02
2.975000000000000089e+00,2.181784524239612985e-02
3.000000000000000000e+00,2.158289984307648623e-02
3.024999999999999911e+00,2.135013485991802545e-02
3.049999999999999822e+00,2.111905639758435843e-02
3.075000000000000178e+00,2.088921080580748851e-02
3.100000000000000089e+00,2.066018292479161050e-02
3.125000000000000000e+00,2.043159434423389570e-02
3.149999999999999911e+00,2.020310169113487264e-02
3.174999999999999822e+00,1.997439496085107180e-02
3.200000000000000178e+00,1.974519590480811049e-02
3.225000000000000089e+00,1.951525648710430300e-02
3.250000000000000000e+00,1.928435742073471293e-02
3.274999999999999911e+00,1.905230679249178549e-02
3.299999999999999822e+00,1.881893878361324060e-02
3.325000000000000178e+00,1.858411249119017866e-02
3.350000000000000089e+00,1.834771085302008137e-02
3.375000000000000000e+00,1.810963967624349552e-02
3.399999999999999911e+00,1.786982676767933861e-02
3.424999999999999822e+00,1.762822116136256861e-02
3.450000000000000178e+00,1.738479243648086842e-02
3.475000000000000089e+00,1.713953011671131427e-02
3.500000000000000000e+00,1.689244313998604363e-02
3.524999999999999911e+00,1.664355938599941520e-02
3.549999999999999822e+00,1.639292524733382966e-02
3.575000000000000178e+00,1.614060522902463837e-02
3.600000000000000089e+00,1.588668156066051773e-02
3.625000000000000000e+00,1.563125380481866084e-02
3.649999999999999911e+00,1.537443844570244612e-02
3.674999999999999822e+00,1.511636844233498270e-02
3.700000000000000178e+00,1.485719273153778344e-02
3.725000000000000089e+00,1.459707566711212698e-02
3.750000000000000000e+00,1.433619638323938017e-02
3.774999999999999911e+00,1.407474807193298191e-02
3.799999999999999822e+00,1.381293716648441389e-02
3.825000000000000178e+00,1.355098242515011958e-02
3.850000000000000089e+00,1.328911391177017148e-02
3.875000000000000000e+00,1.302757187257590557e-02
3.899999999999999911e+00,1.276660551101632853e-02
3.924999999999999822e+00,1.250647166504710237e-02
3.950000000000000178e+00,1.224743339382357646e-02
3.975000000000000089e+00,1.198975848315630456e-02
4.000000000000000000e+00,1.173371788132729007e-02
4.025000000000000355e+00,1.147958407888741671e-02
4.049999999999999822e+00,1.122762944782701791e-02
4.075000000000000178e+00,1.097812455697949954e-02
4.099999999999999645e+00,1.073133648167168622e-02
4.125000000000000000e+00,1.048752712640746432e-02
4.150000000000000355e+00,1.024695157977853141e-02
4.174999999999999822e+00,1.000985652081414282e-02
4.200000000000000178e+00,9.776478695593917440e-03
4.224999999999999645e+00,9.547043482166752554e-03
4.250000000000000000e+00,9.321763560666506548e-03
4.275000000000000355e+00,9.100837704005930451e-03
4.299999999999999822e+00,8.884449702695976919e-03
4.325000000000000178e+00,8.672767435226651223e-03
4.349999999999999645e+00,8.465942093113585157e-03
4.375000000000000000e+00,8.264107567197042509e-03
4.400000000000000355e+00,8.067379999169156657e-03
4.424999999999999822e+00,7.875857499640342985e-03
4.450000000000000178e+00,7.689620031414598662e-03
4.474999999999999645e+00,7.508729454087949978e-03
4.500000000000000000e+00,7.333229723681058791e-03
4.525000000000000355e+00,7.163147238798717696e-03
4.549999999999999822e+00,6.998491322859288696e-03
4.575000000000000178e+00,6.839254830253594514e-03
4.599999999999999645e+00,6.685414862942421280e-03
4.625000000000000000e+00,6.536933582963073627e-03
4.650000000000000355e+00,6.393759105637117704e-03
4.674999999999999822e+00,6.255826457907924174e-03
4.700000000000000178e+00,6.123058586217679233e-03
4.724999999999999645e+00,5.995367398595606752e-03
4.750000000000000000e+00,5.872654826180122301e-03
4.775000000000000355e+00,5.754813890183561528e-03
4.799999999999999822e+00,5.641729761296650561e-03
4.825000000000000178e+00,5.533280799678344172e-03
4.849999999999999645e+00,5.429339564959246092e-03
4.875000000000000000e+00,5.329773787035600209e-03
4.900000000000000355e+00,5.234447289838118494e-03
4.924999999999999822e+00,5.143220861673819533e-03
4.950000000000000178e+00,5.055953067126538886e-03
4.974999999999999645e+00,4.972500996848703766e-03
5.000000000000000000e+00,4.892720952851217775e-03
5.025000000000000355e+00,4.816469068077531765e-03
5.049999999999999822e+00,4.743601860138103171e-03
5.075000000000000178e+00,4.673976720044093619e-03
5.099999999999999645e+00,4.607452337644445117e-03
5.125000000000000000e+00,4.543889066195365770e-03
5.150000000000000355e+00,4.483149229123396112e-03
5.174999999999999822e+00,4.425097372537684960e-03
5.200000000000000178e+00,4.369600467457661515e-03
5.224999999999999645e+00,4.316528066012259059e-03
5.250000000000000000e+00,4.265752416080425581e-03
5.275000000000000355e+00,4.217148538962652710e-03
5.299999999999999822e+00,4.170594274725225765e-03
5.325000000000000178e+00,4.125970299843250561e-03
5.349999999999999645e+00,4.083160121696864132e-03
5.375000000000000000e+00,4.042050054351860842e-03
5.400000000000000355e+00,4.002529179896418404e-03
5.424999999999999822e+00,3.964489299403094191e-03
5.450000000000000178e+00,3.927824877359501789e-03
5.474999999999999645e+00,3.892432983152764852e-03
5.500000000000000000e+00,3.858213232919779911e-03
5.525000000000000355e+00,3.825067734775935112e-03
5.549999999999999822e+00,3.792901040125766857e-03
5.575000000000000178e+00,3.761620103434205019e-03
5.599999999999999645e+00,3.731134252498492267e-03
5.625000000000000000e+00,3.701355170919565750e-03
5.650000000000000355e+00,3.672196894117358678e-03
5.674999999999999822e+00,3.643575819883929437e-03
5.700000000000000178e+00,3.615410734107831273e-03
5.724999999999999645e+00,3.587622851957900441e-03
5.750000000000000000e+00,3.560135874463819794e-03
5.775000000000000355e+00,3.532876060097555303e-03
5.799999999999999822e+00,3.505772310639200008e-03
5.825000000000000178e+00,3.478756270305354437e-03
5.849999999999999645e+00,3.451762436838198139e-03
5.875000000000000000e+00,3.424728282994190295e-03
5.900000000000000355e+00,3.397594386643477526e-03
5.924999999999999822e+00,3.370304567490132325e-03
5.950000000000000178e+00,3.342806028257142969e-03
5.974999999999999645e+00,3.315049498043384779e-03
6.000000000000000000e+00,3.286989375461993670e-03


==> reproducibility/pulse_dynamics/fine_p-1.csv <==
gt,probe_deviation
0.0,0.4999999999999998
0.05,0.4975098538597836
0.1,0.49503818590872406
0.15000000000000002,0.4925831183287433
0.2,0.490142749107863
0.25,0.4877151775001471
0.30000000000000004,0.4852985285996748
0.35000000000000003,0.4828909763296605
0.4,0.4804907642885429
0.45,0.47809622405800406
0.5,0.4757057907527507
0.55,0.4733180157672497
0.6000000000000001,0.47093157683942005
0.65,0.46854528569527726
0.7000000000000001,0.4661580936530032
0.75,0.4637690956430641
0.8,0.46137753313856955
0.8500000000000001,0.4589827964852859
0.9,0.4565844270747645
0.9500000000000001,0.45418211972056544
1.0,0.45177572548282596
1.05,0.4493652550485359
1.1,0.44695088262371885
1.1500000000000001,0.4445329501397333
1.2000000000000002,0.4421119714303078
1.25,0.4396886359089524
1.3,0.43726381117763785
1.35,0.4348385439350669
1.4000000000000001,0.4324140585316132
1.4500000000000002,0.42999175254192773
1.5,0.42757318879492706
1.55,0.4251600834123916
1.6,0.42275428955639216
1.6500000000000001,0.42035777676451946
1.7000000000000002,0.4179726059510454
1.75,0.4156009003605551
1.8,0.4132448129664704
1.85,0.4109064909989511
1.9000000000000001,0.40858803845332003
1.9500000000000002,0.4062914775622489
2.0,0.4040187103053324
2.0500000000000003,0.4017714810721132
2.1,0.39955134158871936
2.15,0.3973596191625999
2.2,0.39519738919963043
2.25,0.39306545280746225
2.3000000000000003,0.3909643201271557
2.35,0.38889419984051915
2.4000000000000004,0.3868549950933549
2.45,0.3848463058651593
2.5,0.3828674376130023
2.5500000000000003,0.38091741583021665
2.6,0.3789950059961028
2.6500000000000004,0.3770987382564427
2.7,0.37522693607011437
2.75,0.37337774798591294
2.8000000000000003,0.3715491816759493
2.85,0.3697391393468927
2.9000000000000004,0.36794545367381526
2.95,0.36616592345180765
3.0,0.36439834823155914
3.0500000000000003,0.3626405612939627
3.1,0.36089046041880823
3.1500000000000004,0.3591460360108727
3.2,0.35740539625677736
3.25,0.35566678909442684
3.3000000000000003,0.35392862087978
3.35,0.35218947172892684
3.4000000000000004,0.3504481075946897
3.45,0.3487034892036135
3.5,0.34695477802984676
3.5500000000000003,0.3452013395162713
3.6,0.34344274377044076
3.6500000000000004,0.3416787639643954
3.7,0.339909372655074
3.75,0.33813473621846607
3.8000000000000003,0.336355207559099
3.85,0.3345713172206978
3.9000000000000004,0.33278376298791523
3.95,0.33099339803708766
4.0,0.32920121766946
4.05,0.3274083446470236
4.1,0.32561601315070243
4.15,0.3238255513950553
4.2,0.3220383629626228
4.25,0.32025590696349115
4.3,0.3184796771790858
4.35,0.3167111804099974
4.4,0.31495191431131436
4.45,0.31320334506035474
4.5,0.3114668852556245
4.55,0.30974387248720114
4.6,0.30803554904324343
4.65,0.3063430432215729
4.7,0.3046673526973595
4.75,0.3030093303574315
4.8,0.3013696729498616
4.85,0.29974891281702715
4.9,0.2981474128854842
4.95,0.2965653649819045
5.0,0.29500279143690983
5.05,0.2934595498338966
5.1,0.2919353406637979
5.15,0.2904297175641209
5.2,0.28894209975584445
5.25,0.28747178624739833
5.3,0.28601797135239665
5.35,0.2845797610669892
5.4,0.2831561898717101
5.45,0.2817462375592905
5.5,0.2803488457398569
5.55,0.27896293373432546
5.6,0.27758741363096334
5.65,0.27622120434452113
5.7,0.2748632445781406
5.75,0.2735125046418926
5.8,0.2721679971257049
5.85,0.2708287864572265
5.9,0.2694939973957991
5.95,0.26816282252265733
6.0,0.2668345287861205
6.050000000000001,0.26550846314982585
6.1,0.2641840573754946
6.15,0.26286083195056553
6.2,0.2615383991491915
6.25,0.2602164651942177
6.300000000000001,0.2588948314708537
6.35,0.257573394731352
6.4,0.2562521462257377
6.45,0.2549311696973964
6.5,0.25361063819415847
6.550000000000001,0.252290809665324
6.6,0.2509720213417797
6.65,0.24965468292856613
6.7,0.24833926867534317
6.75,0.24702630842788034
6.800000000000001,0.24571637780081435
6.85,0.24441008764664443
6.9,0.243108073025288
6.95,0.24181098190194464
7.0,0.24051946381570338
7.050000000000001,0.2392341587675101
7.1,0.23795568657207367
7.15,0.23668463690535274
7.2,0.2354215602568115
7.25,0.23416695996539622
7.300000000000001,0.2329212854816837
7.35,0.23168492695726434
7.4,0.23045821121863239
7.45,0.22924139913855565
7.5,0.22803468437531207
7.550000000000001,0.22683819341118905
7.6,0.22565198678798937
7.65,0.2244760614102178
7.7,0.22331035376709613
7.75,0.22215474391294363
7.800000000000001,0.22100906004176143
7.85,0.21987308349554932
7.9,0.21874655405609272
7.95,0.21762917538556004
8.0,0.21652062050061474
8.05,0.21542053718668977
8.1,0.21432855328156958
8.15,0.21324428177941143
8.2,0.21216732572621205
8.25,0.21109728289452143
8.3,0.2100337502381042
8.35,0.20897632813578393
8.4,0.20792462443774076
8.45,0.2068782583272506
8.5,0.20583686400674248
8.55,0.2048000942098055
8.6,0.20376762353132816
8.65,0.20273915155729244
8.7,0.2017144057649474
8.75,0.2006931441541823
8.8,0.1996751575628535
8.85,0.19866027161336572
8.9,0.19764834823560107
8.95,0.19663928671264563
9.0,0.19563302420087333
9.05,0.19462953568460786
9.1,0.1936288333375524
9.15,0.19263096527775223
9.2,0.19163601371947755
9.25,0.19064409254309836
9.3,0.1896553443219097
9.35,0.1886699368621401
9.4,0.18768805932789054
9.45,0.18670991803610765
9.5,0.18573573201688637
9.55,0.18476572844118339
9.6,0.18380013802106815
9.65,0.18283919048679556
9.7,0.18188311024049464
9.75,0.18093211227834607
9.8,0.17998639846221712
9.85,0.17904615420859715
9.9,0.17811154564774284
9.95,0.17718271729007942
10.0,0.17625979022099392
10.05,0.17534286082934897
10.1,0.1744320000607547
10.15,0.17352725317349862
10.2,0.17262863996423655
10.25,0.1717361554217363
10.3,0.1708497707606821
10.35,0.16996943478353482
10.4,0.16909507551668862
10.45,0.1682266020674759
10.5,0.1673639066505009
10.55,0.16650686673514736
10.6,0.1656553472704153
10.65,0.16480920294810125
10.7,0.16396828047050502
10.75,0.16313242079383367
10.8,0.16230146132304668
10.85,0.16147523803809766
10.9,0.1606535875346378
10.95,0.1598363489650373
11.0,0.15902336586718466
11.05,0.15821448786982184
11.1,0.15740957226349683
11.15,0.15660848542658895
11.2,0.15581110409567867
11.25,0.15501731646944494
11.3,0.1542270231354851
11.35,0.1534401378098389
11.4,0.15265658787999067
11.45,0.15187631474364416
11.5,0.15109927393773873
11.55,0.15032543505495088
11.6,0.14955478144827372
11.65,0.1487873097280525
11.7,0.14802302905995038
11.75,0.14726196027653918
11.8,0.14650413481936378
11.85,0.1457495935322114
11.9,0.1449983853297268
11.95,0.14425056576834888
12.0,0.14350619554850705
12.05,0.14276533897827387
12.1,0.1420280624288571
12.15,0.14129443281171658
12.2,0.14056451610558082
12.25,0.13983837595936854
12.3,0.13911607239412013
12.35,0.13839766062365189
12.4,0.13768319000993842
12.45,0.13697270316537444
12.5,0.13626623521022901
12.55,0.13556381318992536
12.6,0.13486545565338312
12.65,0.1341711723906266
12.7,0.1334809643252493
12.75,0.13279482355514954
12.8,0.13211273353320474
12.85,0.13143466937818765
12.9,0.13076059830519982
12.95,0.13009048016412314
13.0,0.12942426807401802
13.05,0.12876190914092497
13.1,0.12810334524615324
13.15,0.1274485138917455
13.2,0.12679734908946644
13.25,0.12614978227929208
13.3,0.12550574326302127
13.35,0.12486516113839581
13.4,0.12422796521887765
13.45,0.12359408592428939
13.5,0.12296345562769599
13.55,0.12233600944441149
13.6,0.12171168594983342
13.65,0.12109042781395193
13.7,0.12047218234191281
13.75,0.11985690191188199
13.8,0.11924454430360695
13.85,0.11863507291356802
13.9,0.11802845685520821
13.95,0.11742467094544361
14.0,0.1168236955814997
14.05,0.11622551651462792
14.1,0.11563012452987298
14.15,0.11503751504309254
14.2,0.11444768762833953
14.25,0.11386064549000445
14.3,0.11327639489503114
14.35,0.11269494458084917
14.4,0.11211630515449411
14.45,0.11154048849773981
14.5,0.11096750719190186
14.55,0.11039737397444714
14.6,0.10983010123768512
14.65,0.10926570057769087
14.7,0.10870418239941046
14.75,0.10814555558161257
14.8,0.10758982720310835
14.85,0.10703700232971715
14.9,0.10648708385950086
14.95,0.10594007242243875
15.0,0.10539596632942849
15.05,0.10485476156484987
15.1,0.10431645181637832
15.15,0.10378102853584228
15.2,0.1032484810251206
15.25,0.10271879654160786
15.3,0.10219196041859532
15.35,0.10166795619673721
15.4,0.10114676576372504
15.45,0.10062836950018415
15.5,0.1001127464306227
15.55,0.09959987437891993
15.6,0.09908973012831887
15.65,0.09858228958614276
15.7,0.0980775279534936
15.75,0.09757541990002216
15.8,0.09707593974350709
15.85,0.0965790616334858
15.9,0.09608475973758661
15.95,0.09559300842861189
16.0,0.09510378246977866
16.05,0.09461705719505259
16.1,0.09413280868105972
16.15,0.09365101390685296
16.2,0.09317165089775414
16.25,0.09269469884964814
16.3,0.09222013823046539
16.35,0.0917479508561374
16.4,0.09127811993901888
16.45,0.09081063010760518
16.5,0.09034546739728957
16.55,0.08988261921285112
16.6,0.08942207426429434
16.65,0.08896382247852112
16.7,0.08850785489006914
16.75,0.08805416351475155
16.8,0.08760274121046552
16.85,0.08715358152967334
16.9,0.08670667856810423
16.95,0.08626202681407417
17.0,0.08581962100250562
17.05,0.0853794559772445
17.1,0.0849415265647022
17.15,0.08450582746115659
17.2,0.08407235313535645
17.25,0.08364109774734846
17.3,0.08321205508375917
17.35,0.08278521850917685
17.4,0.08236058093271463
17.45,0.08193813478846482
17.5,0.08151787202823439
17.55,0.0810997841247911
17.6,0.08068386208380121
17.65,0.08027009646268052
17.7,0.07985847739472979
17.75,0.07944899461713015
17.8,0.07904163750159811
17.85,0.07863639508680137
17.9,0.07823325611186878
17.95,0.07783220905054725
18.0,0.07743324214581618
18.05,0.07703634344481641
18.1,0.07664150083414036
18.15,0.07624870207546222
18.2,0.07585793484153379
18.25,0.0754691867524519
18.3,0.07508244541202612
18.35,0.0746976984439376
18.4,0.07431493352724534
18.45,0.07393413843069474
18.5,0.07355530104516576
18.55,0.0731784094135465
18.6,0.07280345175730057
18.65,0.07243041649900923
18.7,0.07205929228027019
18.75,0.07169006797444888
18.8,0.07132273269392016
18.85,0.07095727579170506
18.9,0.07059368685752901
18.95,0.07023195570865834
19.0,0.06987207237600894
19.05,0.06951402708631069
19.1,0.06915781024118695
19.15,0.06880341239424119
19.2,0.06845082422726578
19.25,0.06810003652670649
19.3,0.06775104016152146
19.35,0.06740382606344623
19.4,0.06705838521054235
19.45,0.06671470861470723
19.5,0.06637278731359408
19.55,0.06603261236713422
19.6,0.06569417485859388
19.65,0.06535746589983794
19.7,0.06502247664023676
19.75,0.06468919827845072
19.8,0.06435762207617232
19.85,0.06402773937280401
19.9,0.06369954160000457
19.95,0.06337302029507319
20.0,0.06304816711219484
20.05,0.06272497383074134
20.1,0.062403432359971284
20.15,0.062083534739705674
20.2,0.061765273136785696
20.25,0.0614486398373592
20.3,0.06113362723527458
20.35,0.06082022781707013
20.4,0.0605084341442221
20.45,0.06019823883344559
20.5,0.05988963453592542
20.55,0.05958261391638106
20.6,0.059277169632848986
20.65,0.058973294317992656
20.7,0.058670980562638086
20.75,0.0583702209020855
20.8,0.05807100780558231
20.85,0.05777333366916023
20.9,0.057477190811865156
20.95,0.057182571475238725
21.0,0.05688946782577032
21.05,0.05659787195991612
21.1,0.05630777591121015
21.15,0.056019171658934774
21.2,0.05573205113782433
21.25,0.05544640624829647
21.3,0.05516222886675982
21.35,0.05487951085564791
21.4,0.05459824407290207
21.45,0.054318420380761824
21.5,0.054040031653812944
21.55,0.053763069786349725
21.6,0.053487526699199005
21.65,0.053213394346211355
21.7,0.052940664720672166
21.75,0.05266932986190106
21.8,0.052399381862277654
21.85,0.05213081287491676
21.9,0.0518636151221349
21.95,0.051597780904756474
22.0,0.05133330261225627
22.05,0.05107017273356873
22.1,0.050808383868363886
22.15,0.05054792873843411
22.2,0.05028880019880595
22.25,0.050030991248101335
22.3,0.04977449503765856
22.35,0.04951930487890652
22.4,0.049265414248507416
22.45,0.049012816790844765
22.5,0.048761506317497316
22.55,0.048511476803446654
22.6,0.048262722379884125
22.65,0.048015237323602196
22.7,0.04776901604310362
22.75,0.047524053061689074
22.8,0.04728034299789026
22.85,0.04703788054377248
22.9,0.04679666044165327
22.95,0.04655667745991915
23.0,0.046317926368602165
23.05,0.04608040191544561
23.1,0.04584409880310567
23.15,0.04560901166815724
23.2,0.04537513506246808
23.25,0.04514246343741243
23.3,0.044910991131320646
23.35,0.04468071236042597
23.4,0.04445162121346267
23.45,0.04422371164994922
23.5,0.04399697750208131
23.55,0.0437714124800571
23.6,0.04354701018057092
23.65,0.043323764098138554
23.7,0.04310166763886235
23.75,0.042880714136207455
23.8,0.042660896868342096
23.85,0.04244220907659017
23.9,0.04222464398455177
23.95,0.04200819481748022
24.0,0.041792854821516394
24.05,0.04157861728244267
24.1,0.04136547554363817
24.15,0.041153423022971626
24.2,0.04094245322840641
24.25,0.04073255977212964
24.3,0.040523736383054274
24.35,0.04031597691757243
24.4,0.040109275368466826
24.45,0.039903625871908606
24.5,0.03969902271249197
24.55,0.03949546032627231
24.6,0.039292933301793995
24.65,0.03909143637911015
24.7,0.03889096444681769
24.75,0.038691512537150044
24.8,0.03849307581919665
24.85,0.03829564959034255
24.9,0.03809922926605229
24.95,0.037903810368151894
25.0,0.03770938851179647
25.05,0.03751595939133861
25.1,0.037323518765347584
25.15,0.03713206244104743
25.2,0.03694158625846954
25.25,0.0367520860746262
25.3,0.03656355774801256
25.35,0.03637599712375585
25.4,0.03618940001969909
25.45,0.03600376221370461
25.5,0.03581907943242148
25.55,0.03563534734172666
25.6,0.035452561539009664
25.65,0.035270717547415974
25.7,0.0350898108121193
25.75,0.03490983669863967
25.8,0.0347307904931652
25.85,0.0345526674048031
25.9,0.034375462569631636
25.95,0.03419917105638097
26.0,0.034023787873569133
26.05,0.0338493079778561
26.1,0.03367572628341005
26.15,0.03350303767203366
26.2,0.03333123700383047
26.25,0.033160319128179176
26.3,0.03299027889480906
26.35,0.03282111116478067
26.4,0.032652810821194804
26.45,0.03248537277948145
26.5,0.03231879199713328
26.55,0.032153063482773525
26.6,0.03198818230446804
26.65,0.031824143597201184
26.7,0.03166094256945952
26.75,0.031498574508875284
26.8,0.03133703478688051
26.85,0.031176318862360806
26.9,0.031016422284262296
26.95,0.03085734069315645
27.0,0.030699069821736324
27.05,0.03054160549426284
27.1,0.03038494362494639
27.15,0.030229080215303107
27.2,0.030074011350514355
27.25,0.029919733194829344
27.3,0.029766241986084945
27.35,0.029613534029420893
27.4,0.029461605690290854
27.45,0.029310453386886884
27.5,0.029160073582110042
27.55,0.029010462775234593
27.6,0.028861617493423662
27.65,0.028713534283261326
27.7,0.02856620970246799
27.75,0.02841964031196415
27.8,0.028273822668440477
27.85,0.02812875331758026
27.9,0.02798442878806055
27.95,0.027840845586445336
28.0,0.027698000193046742
28.05,0.027555889058820445
28.1,0.027414508603318153
28.15,0.027273855213701702
28.2,0.02713392524479201
28.25,0.02699471502010175
28.3,0.02685622083377716
28.35,0.026718438953355735
28.4,0.02658136562323099
28.45,0.026444997068704876
28.5,0.026309329500502437
28.55,0.026174359119621116
28.6,0.026040082122390486
28.65,0.025906494705623465
28.7,0.025773593071750398
28.75,0.02564137343383829
28.8,0.02550983202041182
28.85,0.0253789650800058
28.9,0.025248768885394502
28.95,0.025119239737455244
29.0,0.024990373968638544
29.05,0.024862167946025072
29.1,0.02473461807396328
29.15,0.024607720796283424
29.2,0.024481472598094103
29.25,0.02435587000716915
29.3,0.0242309095949317
29.35,0.024106587977052132
29.4,0.023982901813664557
29.45,0.023859847809218147
29.5,0.02373742271197273
29.55,0.023615623313149463
29.6,0.02349444644575155
29.65,0.02337388898306725
29.7,0.023253947836873973
29.75,0.023134619955365584
29.8,0.023015902320823376
29.85,0.022897791947066516
29.9,0.02278028587671543
29.95,0.0226633811783022
30.0,0.02254707494328485
30.05,0.02243136428299902
30.1,0.022316246325612528
30.15,0.022201718213123695
30.2,0.022087777098463948
30.25,0.02197442014275094
30.3,0.021861644512742914
30.35,0.02174944737853667
30.4,0.02163782591154425
30.45,0.02152677728278201
30.5,0.021416298661491324
30.55,0.021306387214105327
30.6,0.02119704010356786
30.65,0.021088254488997805
30.7,0.02098002752569032
30.75,0.020872356365437023
30.8,0.02076523815713292
30.85,0.02065867004765339
30.9,0.020552649182951906
30.95,0.020447172709356504
31.0,0.02034223777501606
31.05,0.020237841531472827
31.1,0.020133981135309495
31.15,0.020030653749850358
31.2,0.019927856546882436
31.25,0.01982558670836344
31.3,0.019723841428098684
31.35,0.01962261791336303
31.4,0.019521913386451015
31.45,0.01942172508614004
31.5,0.019322050269054165
31.55,0.019222886210918267
31.6,0.019124230207693712
31.65,0.019026079576588143
31.7,0.01892843165693181
31.75,0.018831283810914406
31.8,0.018734633424176344
31.85,0.018638477906249024
31.9,0.0185428146908377
31.95,0.018447641235945944
32.0,0.018352955023833415
32.05,0.01825875356081133
32.1,0.01816503437687169
32.15,0.01807179502515484
32.2,0.017979033081261052
32.25,0.01788674614241422
32.3,0.01779493182648991
32.35,0.01770358777092208
32.4,0.01761271163150689
32.45,0.017522301081123647
32.5,0.01743235380839612
32.55,0.017342867516318156
32.6,0.01725383992086951
32.65,0.017165268749647168
32.7,0.017077151740537755
32.75,0.016989486640454538
32.8,0.0169022712041615
32.85,0.016815503193203542
32.9,0.016729180374959466
32.95,0.016643300521830384
33.0,0.01655786141057321
33.05,0.016472860821783848
33.1,0.016388296539533283
33.15,0.016304166351152928
33.2,0.016220468047165877
33.25,0.016137199421355924
33.3,0.016054358270962705
33.35,0.015971942396994718
33.4,0.01588994960464265
33.45,0.015808377703782652
33.5,0.015727224509553824
33.55,0.01564648784299555
33.6,0.015566165531732144
33.65,0.015486255410690505
33.7,0.015406755322839291
33.75,0.015327663119939449
33.8,0.015248976663292176
33.85,0.015170693824479074
33.9,0.01509281248608436
33.95,0.015015330542387252
34.0,0.014938245900025142
34.05,0.01486155647861034
34.1,0.014785260211303409
34.15,0.014709355045328257
34.2,0.014633838942428274
34.25,0.01455870987925401
34.3,0.014483965847678623
34.35,0.014409604855035334
34.4,0.014335624924270868
34.45,0.014262024094013568
34.5,0.01418880041855165
34.55,0.01411595196772071
34.6,0.01404347682670149
34.65,0.013971373095727166
34.7,0.013899638889706
34.75,0.013828272337764711
34.8,0.01375727158271509
34.85,0.013686634780461145
34.9,0.013616360099346818
34.95,0.01354644571946502
35.0,0.013476889831933132
35.05,0.013407690638156926
35.1,0.013338846349086508
35.15,0.013270355184486764
35.2,0.013202215372233789
35.25,0.013134425147646565
35.3,0.013066982752869863
35.35,0.012999886436316955
35.4,0.01293313445218144
35.45,0.01286672506002502
35.5,0.012800656524446253
35.55,0.012734927114833434
35.6,0.012669535105202688
35.65,0.012604478774120577
35.7,0.012539756404708379
35.75,0.012475366284723805
35.8,0.012411306706714587
35.85,0.012347575968237254
35.9,0.012284172372132198
35.95,0.012221094226848805
36.0,0.012158339846808256
36.05,0.012095907552798562
36.1,0.012033795672389805
36.15,0.011972002540361673
36.2,0.011910526499134459
36.25,0.011849365899195148
36.3,0.011788519099510909
36.35,0.011727984467922727
36.4,0.011667760381513022
36.45,0.0116078452269412
36.5,0.011548237400742484
36.55,0.011488935309585493
36.6,0.011429937370485362
36.65,0.011371242010969422
36.7,0.011312847669193679
36.75,0.011254752794008662
36.8,0.011196955844974476
36.85,0.011139455292324976
36.9,0.011082249616882558
36.95,0.011025337309924907
37.0,0.010968716873006847
37.05,0.010912386817739783
37.1,0.010856345665533852
37.15,0.010800591947306119
37.2,0.010745124203161016
37.25,0.010689940982048701
37.3,0.010635040841406212
37.35,0.010580422346790333
37.4,0.010526084071505808
37.45,0.010472024596237844
37.5,0.010418242508694426
37.55,0.010364736403264406
37.6,0.010311504880698066
37.65,0.010258546547814369
37.7,0.010205860017240128
37.75,0.010153443907185427
37.8,0.010101296841255982
37.85,0.010049417448307134
37.9,0.009997804362339609
37.95,0.009946456222434561
38.0,0.00989537167273241
38.05,0.009844549362447021
38.1,0.009793987945919161
38.15,0.0097436860827005
38.2,0.009693642437667961
38.25,0.009643855681161783
38.3,0.009594324489143866
38.35,0.00954504754337114
38.4,0.009496023531577975
38.45,0.009447251147664235
38.5,0.009398729091883018
38.55,0.00935045607102384
38.6,0.009302430798587622
38.65,0.00925465199494826
38.7,0.009207118387498917
38.75,0.009159828710780443
38.8,0.009112781706586658
38.85,0.009065976124050499
38.9,0.009019410719703013
38.95,0.008973084257510637
39.0,0.00892699550888554
39.05,0.00888114325267495
39.1,0.00883552627512347
39.15,0.008790143369814995
39.2,0.008744993337594558
39.25,0.008700074986469259
39.3,0.008655387131493317
39.35,0.008610928594638093
39.4,0.00856669820465
39.45,0.008522694796898635
39.5,0.00847891721321789
39.55,0.008435364301742678
39.6,0.0083920349167441
39.65,0.008348927918465728
39.7,0.008306042172963502
39.75,0.008263376551951728
39.8,0.008220929932657526
39.85,0.00817870119768589
39.9,0.008136689234896684
39.95,0.008094892937296278
40.0,0.008053311202943154
40.05,0.008011942934870652
40.1,0.007970787041025563
40.15,0.007929842434223481
40.2,0.007889108032120678
40.25,0.007848582757201754
40.3,0.007808265536782289
40.35,0.0077681553030250474
40.4,0.007728250992968441
40.45,0.007688551548565294
40.5,0.007649055916730103
40.55,0.0076097630493925745
40.6,0.007570671903555485
40.65,0.007531781441354501
40.7,0.0074930906301180315
40.75,0.007454598442424964
40.8,0.00741630385615858
40.85,0.007378205854554837
40.9,0.0073403034262437585
40.95,0.007302595565282573
41.0,0.007265081271179964
41.05,0.007227759548910394
41.1,0.007190629408918851
41.15,0.007153689867115063
41.2,0.007116939944858124
41.25,0.007080378668931738
41.3,0.007044005071509973
41.35,0.007007818190115935
41.4,0.006971817067572227
41.45,0.006936000751945829
41.5,0.006900368296487752
41.55,0.006864918759568458
41.6,0.006829651204610637
41.65,0.006794564700019889
41.7,0.006759658319114633
41.75,0.006724931140056684
41.8,0.006690382245781933
41.85,0.00665601072393363
41.9,0.006621815666798594
41.95,0.006587796171245099
42.0,0.0065539513386666986
42.05,0.006520280274927908
42.1,0.006486782090316416
42.15,0.006453455899498494
42.2,0.0064203008214801715
42.25,0.00638731597957278
42.3,0.006354500501363697
42.35,0.006321853518691939
42.4,0.006289374167627861
42.45,0.006257061588457732
42.5,0.006224914925672079
42.55,0.006192933327957667
42.6,0.006161115948193094
42.65,0.006129461943446471
42.7,0.006097970474975745
42.75,0.00606664070823112
42.8,0.0060354718128571615
42.85,0.006004462962697637
42.9,0.005973613335798097
42.95,0.005942922114409615
43.0,0.005912388484989808
43.05,0.0058820116382043795
43.1,0.005851790768924251
43.15,0.005821725076221563
43.2,0.005791813763363454
43.25,0.0057620560378016895
43.3,0.005732451111159935
43.35,0.00570299819921773
43.4,0.0056736965218914795
43.45,0.0056445453032124135
43.5,0.0056155437713018164
43.55,0.005586691158343661
43.6,0.005557986700555095
43.65,0.005529429638155142
43.7,0.005501019215331906
43.75,0.005472754680208719
43.8,0.005444635284809749
43.85,0.005416660285025461
43.9,0.005388828940577982
43.95,0.00536114051498761
44.0,0.005333594275539429
44.05,0.005306189493251856
44.1,0.0052789254428462174
44.15,0.005251801402717976
44.2,0.005224816654909753
44.25,0.005197970485086173
44.3,0.005171262182510557
44.35,0.005144691040023472
44.4,0.005118256354023105
44.45,0.005091957424447314
44.5,0.005065793554757344
44.55,0.005039764051922946
44.6,0.005013868226408849
44.65,0.0049881053921623465
44.7,0.00496247486660186
44.75,0.004936975970606262
44.8,0.004911608028504804
44.85,0.004886370368067445
44.9,0.004861262320495446
44.95,0.004836283220411969
45.0,0.004811432405852679
45.05,0.004786709218255926
45.1,0.004762113002452796
45.15,0.004737643106656363
45.2,0.004713298882450467
45.25,0.004689079684777828
45.3,0.0046649848719269435
45.35,0.004641013805518708
45.4,0.004617165850491469
45.45,0.004593440375085446
45.5,0.004569836750826106
45.55,0.004546354352506417
45.6,0.004522992558168293
45.65,0.004499750749082984
45.7,0.004476628309730644
45.75,0.0044536246277794705
45.8,0.0044307390940635915
45.85,0.004407971102560934
45.9,0.004385320050370945
45.95,0.004362785337691126
46.0,0.0043403663677949655
46.05,0.004318062547008505
46.1,0.00429587328468856
46.15,0.004273797993200381
46.2,0.004251836087896556
46.25,0.004229986987096253
46.3,0.004208250112065567
46.35,0.004186624886998855
46.4,0.00416511073900075
46.45,0.004143707098069576
46.5,0.004122413397081714
46.55,0.00410122907177698
46.6,0.0040801535607452874
46.65,0.004059186305413889
46.7,0.00403832675003572
46.75,0.004017574341678891
46.8,0.003996928530215819
46.85,0.00397638876831445
46.9,0.003955954511428398
46.95,0.003935625217788527
47.0,0.003915400348393663
47.05,0.003895279367002731
47.1,0.003875261740125214
47.15,0.0038553469370123114
47.2,0.003835534429648063
47.25,0.003815823692739335
47.3,0.003796214203705782
47.35,0.003776705442669215
47.4,0.0037572968924424774
47.45,0.0037379880385177157
47.5,0.0037187783690541144
47.55,0.0036996673748650086
47.6,0.003680654549404499
47.65,0.003661739388753571
47.7,0.003642921391605725
47.75,0.0036242000592521762
47.8,0.003605574895566697
47.85,0.003587045406990228
47.9,0.0035686111025150192
47.95,0.003550271493668995
48.0,0.0035320260944994683
48.05,0.0035138744215573105
48.1,0.0034958159938808736
48.15,0.0034778503329800196
48.2,0.0034599769628203144
48.25,0.003442195409807412
48.3,0.0034245052027716554
48.35,0.0034069058729529846
48.4,0.003389396953986149
48.45,0.003371977981886264
48.5,0.003354648495034782
48.55,0.003337408034165821
48.6,0.0033202561423529117
48.65,0.0033031923649961743
48.7,0.0032862162498098774
48.75,0.003269327346810399
48.8,0.003252525208304576
48.85,0.003235809388878393
48.9,0.003219179445386024
48.95,0.0032026349369391094
49.0,0.0031861754248963758
49.05,0.0031698004728533315
49.1,0.0031535096466323307
49.15,0.0031373025142725683
49.2,0.003121178646020269
49.25,0.003105137614319014
49.3,0.003089178993799786
49.35,0.0030733023612714524
49.4,0.003057507295710785
49.45,0.0030417933782526806
49.5,0.0030261601921802656
49.55,0.0030106073229148474
49.6,0.002995134358005901
49.65,0.0029797408871208666
49.7,0.0029644265020349085
49.75,0.002949190796620824
49.8,0.002934033366838483
49.85,0.00291895381072459
49.9,0.0029039517283825375
49.95,0.0028890267219716342
50.0,0.0028741783956973055
50.05,0.0028594063558003103
50.1,0.002844710210546933
50.15,0.002830089570218529
50.2,0.0028155440471015645
50.25,0.002801073255477433
50.3,0.002786676811612507
50.35,0.002772354333748234
50.4,0.002758105442091071
50.45,0.002743929758802655
50.5,0.0027298269079898754
50.55,0.0027157965156949337
50.6,0.0027018382098855276
50.65,0.0026879516204447278
50.7,0.002674136379160957
50.75,0.002660392119718128
50.8,0.00264671847768503
50.85,0.0026331150905056595
50.9,0.0026195815974884543
50.95,0.002606117639796266
51.0,0.0025927228604355566
51.05,0.002579396904246483
51.1,0.002566139417891903
51.15,0.002552950049846973
51.2,0.0025398284503889246
51.25,0.0025267742715863756
51.3,0.002513787167289012
51.35,0.0025008667931172607
51.4,0.002488012806452134
51.45,0.0024752248664251797
51.5,0.0024625026339085937
51.55,0.0024498457715055005
51.6,0.002437253943540432
51.65,0.002424726816050042
51.7,0.0024122640567740238
51.75,0.0023998653351462503
51.8,0.0023875303222861484
51.85,0.002375258690990363
51.9,0.0023630501157244836
51.95,0.0023509042726152698
52.0,0.0023388208394427247
52.05,0.002326799495632688
52.1,0.0023148399222494443
52.15,0.0023029418019884958
52.2,0.0022911048191694974
52.25,0.0022793286597293
52.3,0.0022676130112150735
52.35,0.0022559575627774876
52.4,0.002244362005163939
52.45,0.0022328260307117663
52.5,0.002221349333341473
52.55,0.0022099316085498802
52.6,0.0021985725534032297
52.65,0.0021872718665301863
52.7,0.0021760292481147465
52.75,0.0021648443998890004
52.8,0.00215371702512577
52.85,0.002142646828631086
52.9,0.002131633516736521
52.95,0.0021206767972913364
53.0,0.0021097763796545073
53.05,0.0020989319746865225
53.1,0.0020881432947411505
53.15,0.002077410053656945
53.2,0.0020667319667487054
53.25,0.0020561087507988823
53.3,0.002045540124048716
53.35,0.0020350258061896174
53.4,0.002024565518354243
53.45,0.0020141589831077365
53.5,0.0020038059244389785
53.55,0.001993506067751837
53.6,0.001983259139856585
53.65,0.0019730648689613556
53.7,0.0019629229846637596
53.75,0.0019528332179427847
53.8,0.0019427953011506122
53.85,0.0019328089680048406
53.9,0.0019228739535809985
53.95,0.0019129899943048448
54.0,0.0019031568279455112
54.05,0.001893374193608215
54.1,0.0018836418317277732
54.15,0.0018739594840618931
54.2,0.0018643268936849261
54.25,0.0018547438049816498
54.3,0.001845209963641324
54.35,0.001835725116651909
54.4,0.0018262890122942837
54.45,0.0018169014001367262
54.5,0.0018075620310294093
54.55,0.0017982706570989623
54.6,0.0017890270317431792
54.65,0.00177983090962557
54.7,0.0017706820466700205
54.75,0.0017615802000555659
54.8,0.0017525251282107005
54.85,0.001743516590808269
54.9,0.0017345543487596543
54.95,0.0017256381642093753
55.0,0.00171676780052914
55.05,0.0017079430223124077
55.1,0.001699163595368155
55.15,0.0016904292867149211
55.2,0.0016817398645748653
55.25,0.0016730950983673753
55.3,0.001664494758702779
55.35,0.0016559386173759065
55.4,0.0016474264473595843
55.45,0.0016389580227980593
55.5,0.0016305331190003406
55.55,0.001622151512433497
55.6,0.0016138129807159193
55.65,0.0016055173026105866
55.7,0.0015972642580183126
55.75,0.0015890536279710092
55.8,0.0015808851946249958
55.85,0.001572758741254378
55.9,0.0015646740522444033
55.95,0.0015566309130850737
56.0,0.0015486291103646128
56.05,0.0015406684317632654
56.1,0.0015327486660470923
56.15,0.001524869603061905
56.2,0.0015170310337273478
56.25,0.0015092327500311035
56.3,0.0015014745450232386
56.35,0.0014937562128106774
56.4,0.0014860775485518167
56.45,0.0014784383484512552
56.5,0.0014708384097546596
56.55,0.0014632775307437287
56.6,0.001455755510731277
56.65,0.0014482721500563922
56.7,0.0014408272500797004
56.75,0.001433420613178679
56.8,0.001426052042743044
56.85,0.0014187213431701747
56.9,0.001411428319860587
56.95,0.001404172779213406
57.0,0.001396954528621886
57.05,0.001389773376468875
57.1,0.0013826291321223545
57.15,0.0013755216059308747
57.2,0.0013684506092190123
57.25,0.001361415954282827
57.3,0.0013544174543851572
57.35,0.0013474549237510664
57.4,0.0013405281775630557
57.45,0.0013336370319563492
57.5,0.0013267813040141066
57.55,0.0013199608117625539
57.6,0.00131317537416613
57.65,0.0013064248111225322
57.7,0.001299708943457741
57.75,0.0012930275929211043
57.8,0.0012863805821802068
57.85,0.0012797677348158692
57.9,0.0012731888753171848
57.95,0.0012666438290762703
58.0,0.0012601324223834303
58.05,0.0012536544824218987
58.1,0.0012472098372629924
58.15,0.001240798315860996
58.2,0.00123441974804827
58.25,0.001228073964530278
58.3,0.0012217607968807481
58.35,0.001215480077536889
58.4,0.0012092316397945783
58.45,0.0012030153178037228
58.5,0.0011968309465636314
58.55,0.001190678361918468
58.6,0.0011845574005528389
58.65,0.0011784678999873456
58.7,0.0011724096985742684
58.75,0.0011663826354934303
58.8,0.001160386550747825
58.85,0.0011544212851597596
58.9,0.0011484866803666135
58.95,0.0011425825788170011
59.0,0.0011367088237666766
59.05,0.0011308652592748906
59.1,0.0011250517302003333
59.15,0.0011192680821973632
59.2,0.0011135141617123448
59.25,0.0011077898159797836
59.3,0.0011020948930186097
59.35,0.0010964292416284318
59.4,0.0010907927113858187
59.45,0.0010851851526405636
59.5,0.0010796064165119565
59.55,0.0010740563548850253
59.6,0.001068534820406783
59.65,0.0010630416664824665
59.7,0.0010575767472717496
59.75,0.0010521399176849453
59.8,0.0010467310333791907
59.85,0.0010413499507546415
59.9,0.001035996526950589
59.95,0.0010306706198416828
60.0,0.0010253720880339867
60.05,0.0010201007908611796
60.1,0.001014856588380675
60.15,0.0010096393413697512
60.2,0.0010044489113216976
60.25,0.0009992851604419656
60.3,0.0009941479516443323
60.35,0.0009890371485470804
60.4,0.000983952615469199
60.45,0.0009788942174266053
60.5,0.0009738618201283982
60.55,0.0009688552899731367
60.6,0.0009638744940451542
60.65,0.000958919300110901
60.7,0.000953989576615334
60.75,0.0009490851926783294
60.8,0.000944206018091146
60.85,0.0009393519233129181
60.9,0.0009345227794671957
60.95,0.0009297184583385075
61.0,0.0009249388323689866
61.05,0.0009201837746549878
61.1,0.0009154531589438014
61.15,0.0009107468596303361
61.2,0.0009060647517538659
61.25,0.0009014067109948232
61.3,0.0008967726136715364
61.35,0.0008921623367371182
61.4,0.000887575757776248
61.45,0.0008830127550020504
61.5,0.000878473207252976
61.55,0.000873956993989671
61.6,0.0008694639952918976
61.65,0.0008649940918554288
61.7,0.00086054716498896
61.75,0.0008561230966110945
61.8,0.000851721769247207
61.85,0.000847343066026417
61.9,0.0008429868706785999
61.95,0.0008386530675312196
62.0,0.0008343415415064388
62.05,0.0008300521781179481
62.1,0.0008257848634680608
62.15,0.0008215394842446236
62.2,0.0008173159277180503
62.25,0.0008131140817382916
62.3,0.0008089338347318585
62.35,0.0008047750756988644
62.4,0.0008006376942100117
62.45,0.0007965215804036562
62.5,0.0007924266249828551
62.55,0.0007883527192124187
62.6,0.0007842997549160242
62.65,0.0007802676244732654
62.7,0.0007762562208167547
62.75,0.0007722654374293094
62.8,0.000768295168340953
62.85,0.0007643453081262235
62.9,0.0007604157519012058
62.95,0.000756506395320807
63.0,0.0007526171345758445
63.05,0.0007487478663904168
63.1,0.0007448984880189929
63.15,0.0007410688972436827
63.2,0.0007372589923715852
63.25,0.0007334686722319967
63.3,0.0007296978361737324
63.35,0.0007259463840624368
63.4,0.0007222142162779244
63.45,0.0007185012337115338
63.5,0.0007148073377634999
63.55,0.0007111324303403321
63.6,0.0007074764138522209
63.65,0.0007038391912104633
63.7,0.0007002206658248953
63.75,0.0006966207416013456
63.8,0.0006930393229391059
63.85,0.000689476314728425
63.9,0.0006859316223479813
63.95,0.0006824051516624452
64.0,0.0006788968090199517
64.05,0.0006754065012496847
64.1,0.0006719341356594228
64.15,0.0006684796200331069
64.2,0.0006650428626284249
64.25,0.0006616237721744058
64.3,0.0006582222578690283
64.35,0.0006548382293768382
64.4,0.0006514715968265792
64.45,0.0006481222708088297
64.5,0.0006447901623736575
64.55,0.0006414751830282763
64.6,0.0006381772447347175
64.65,0.0006348962599075079
64.7,0.0006316321414113604
64.75,0.0006283848025588659
64.8,0.0006251541571082046
64.85,0.0006219401192608552
64.9,0.0006187426036593217
64.95,0.0006155615253848609
65.0,0.0006123967999552291
65.05,0.000609248343322415
65.1,0.0006061160718704187
65.15,0.000602999902413
65.2,0.0005998997521914581
65.25,0.0005968155388724314
65.3,0.0005937471805456567
65.35,0.0005906945957218185
65.4,0.0005876577033303288
65.45,0.000584636422717167
65.5,0.0005816306736427227
65.55,0.0005786403762796318
65.6,0.0005756654512106496
65.65,0.0005727058194265124
65.7,0.0005697614023238186
65.75,0.00056683212170296
65.8,0.000563917899765986
65.85,0.0005610186591145461
65.9,0.0005581343227478661
65.95,0.0005552648140606166
66.0,0.0005524100568409735
66.05,0.0005495699752685017
66.1,0.0005467444939122246
66.15,0.0005439335377285775
66.2,0.000541137032059452
66.25,0.0005383549026302056
66.3,0.000535587075547714
66.35,0.0005328334772984371
66.4,0.0005300940347464595
66.45,0.0005273686751315835
66.5,0.0005246573260674123
66.55,0.0005219599155394434
66.6,0.0005192763719032007
66.65,0.0005166066238823259
66.7,0.0005139506005667064
66.75,0.0005113082314106553
66.8,0.000508679446230972
66.85,0.0005060641752051982
66.9,0.000503462348869695
66.95,0.0005008738981178744
67.0,0.0004982987541983024
67.05,0.0004957368487129892
67.1,0.0004931881136154866
67.15,0.0004906524812091017
67.2,0.0004881298841451561
67.25,0.0004856202554211507
67.3,0.0004831235283789993
67.35,0.00048063963670325033
67.4,0.0004781685144193248
67.45,0.0004757100958917587
67.5,0.00047326431582245254
67.55,0.00047083110924892366
67.6,0.00046841041154257204
67.65,0.00046600215840695354
67.7,0.00046360628587606103
67.75,0.0004612227303126118
67.8,0.0004588514284063458
67.85,0.00045649231717234044
67.9,0.000454145333949308
67.95,0.00045181041639795125
68.0,0.0004494875024992623
68.05,0.00044717653055289505
68.1,0.00044487743917551035
68.15,0.00044259016729914034
68.2,0.00044031465416956354
68.25,0.00043805083934468837
68.3,0.0004357986626929479
68.35,0.0004335580643917047
68.4,0.0004313289849256631
68.45,0.0004291113650852921
68.5,0.0004269051459652615
68.55,0.00042471026896287966
68.6,0.00042252667577654843
68.65,0.00042035430840422106
68.7,0.0004181931091418731
68.75,0.00041604302058197753
68.8,0.000413903985611993
68.85,0.0004117759474128557
68.9,0.0004096588494574833
68.95,0.00040755263550928077
69.0,0.0004054572496206632
69.05,0.00040337263613156977
69.1,0.00040129873966800726
69.15,0.0003992355051405782
69.2,0.0003971828777430268
69.25,0.0003951408029508019
69.3,0.0003931092265195893
69.35,0.00039108809448390713
69.4,0.0003890773531556516
69.45,0.000387076949122684
69.5,0.000385086829247417
69.55,0.0003831069406653952
69.6,0.00038113723078389924
69.65,0.00037917764728054147
69.7,0.0003772281381018685
69.75,0.00037528865146199973
69.8,0.00037335913584121694
69.85,0.0003714395399846022
69.9,0.0003695298129006995
69.95,0.00036762990386009914
70.0,0.0003657397623941488
70.05,0.000363859338293546
70.1,0.00036198858160705087
70.15,0.0003601274426401206
70.2,0.0003582758719536027
70.25,0.0003564338203624041
70.3,0.00035460123893418696
70.35,0.0003527780789880744
70.4,0.00035096429209333704
70.45,0.00034915983006811535
70.5,0.00034736464497813494
70.55,0.00034557868913543007
70.6,0.00034380191509709215
70.65,0.00034203427566399316
70.7,0.0003402757238795333
70.75,0.0003385262130284266
70.8,0.0003367856966354047
70.85,0.0003350541284640571
70.9,0.00033333146251555024
70.95,0.00033161765302745197
71.0,0.0003299126544724728
71.05,0.000328216421557334
71.1,0.00032652890922150595
71.15,0.0003248500726360293
71.2,0.00032317986720236535
71.25,0.0003215182485511864
71.3,0.0003198651725412109
71.35,0.0003182205952580341
71.4,0.00031658447301296963
71.45,0.0003149567623418934
71.5,0.0003133374200040941
71.55,0.0003117264029811254
71.6,0.0003101236684756661
71.65,0.0003085291739103865
71.7,0.00030694287692681983
71.75,0.0003053647353842349
71.8,0.0003037947073585176
71.85,0.00030223275114106167
71.9,0.0003006788252376475
71.95,0.000299132888367358
72.0,0.00029759489946145517
72.05,0.0002960648176623049
72.1,0.00029454260232228397
72.15,0.00029302821300269575
72.2,0.0002915216094726935
72.25,0.0002900227517082086
72.3,0.0002885315998908844
72.35,0.00028704811440701493
72.4,0.0002855722558464907
72.45,0.00028410398500174777
72.5,0.00028264326286672596
72.55,0.00028119005063582893
72.6,0.00027974430970289355
72.65,0.0002783060016601622
72.7,0.0002768750882972636
72.75,0.00027545153160019595
72.8,0.0002740352937503195
72.85,0.00027262633712335185
72.9,0.00027122462428837125
72.95,0.00026983011800682256
73.0,0.0002684427812315337
73.05,0.0002670625771057282
73.1,0.0002656894689620577
73.15,0.00026432342032162425
73.2,0.00026296439489301594
73.25,0.00026161235657135376
73.3,0.0002602672694373201
73.35,0.00025892909775622805
73.4,0.00025759780597706003
73.45,0.00025627335873153276
73.5,0.00025495572083316325
73.55,0.0002536448572763316
73.6,0.0002523407332353593
73.65,0.0002510433140635816
73.7,0.0002497525652924263
73.75,0.0002484684526305151
73.8,0.00024719094196273296
73.85,0.00024591999934933044
73.9,0.0002446555910250397
73.95,0.00024339768339814112
74.0,0.00024214624304961298
74.05,0.00024090123673220197
74.1,0.0002396626313695737
74.15,0.0002384303940554102
74.2,0.00023720449205254736
74.25,0.00023598489279209447
74.3,0.00023477156387257216
74.35,0.00023356447305905592
74.4,0.00023236358828230666
74.45,0.00023116887763792386
74.5,0.00022998030938549622
74.55,0.00022879785194775275
74.6,0.0002276214739097349
74.65,0.00022645114401794806
74.7,0.00022528683117953093
74.75,0.00022412850446144848
74.8,0.00022297613308963176
74.85,0.00022182968644820638
74.9,0.0002206891340786413
74.95,0.00021955444567896813
75.0,0.00021842559110294343
75.05,0.00021730254035929694
75.1,0.00021618526361089267
75.15,0.0002150737311739455
75.2,0.00021396791351725722
75.25,0.00021286778126141276
75.3,0.00021177330517800695
75.35,0.00021068445618886798
75.4,0.00020960120536528884
75.45,0.00020852352392726047
75.5,0.00020745138324270926
75.55,0.0002063847548267371
75.6,0.00020532361034086618
75.65,0.00020426792159228808
75.7,0.00020321766053311735
75.75,0.0002021727992596459
75.8,0.00020113331001160372
75.85,0.00020009916517142517
75.9,0.00019907033726350838
75.95,0.00019804679895349953
76.0,0.0001970285230475506
76.05,0.00019601548249160967
76.1,0.00019500765037069878
76.15,0.00019400499990819873
76.2,0.00019300750446513742
76.25,0.00019201513753948257
76.3,0.00019102787276543748
76.35,0.00019004568391273958
76.4,0.0001890685448859639
76.45,0.00018809642972382877
76.5,0.00018712931259850596
76.55,0.00018616716781493357
76.6,0.0001852099698101331
76.65,0.0001842576931525297
76.7,0.0001833103125412763
76.75,0.00018236780280558005
76.8,0.0001814301389040345
76.85,0.00018049729592395223
76.9,0.00017956924908070512
76.95,0.00017864597371706288
77.0,0.00017772744530254113
77.05,0.00017681363943274504
77.1,0.00017590453182872706
77.15,0.00017500009833633704
77.2,0.00017410031492558214
77.25,0.0001732051576899931
77.3,0.0001723146028459794
77.35,0.00017142862673221045
77.4,0.00017054720580897816
77.45,0.00016967031665757562
77.5,0.0001687979359796772
77.55,0.00016793004059671723
77.6,0.00016706660744927835
77.65,0.00016620761359647677
77.7,0.00016535303621535174
77.75,0.00016450285260027062
77.8,0.00016365704016231225
77.85,0.00016281557642867326
77.9,0.00016197843904208287
77.95,0.00016114560576018606
78.0,0.00016031705445498096
78.05,0.00015949276311220479
78.1,0.0001586727098307722
78.15,0.00015785687282217917
78.2,0.00015704523040993316
78.25,0.00015623776102897136
78.3,0.0001554344432250912
78.35,0.0001546352556543846
78.4,0.00015384017708266337
78.45,0.0001530491863848999
78.5,0.00015226226254466517
78.55,0.00015147938465356813
78.6,0.00015070053191070776
78.65,0.00014992568362211202
78.7,0.0001491548192001884
78.75,0.00014838791816318907
78.8,0.00014762496013464194
78.85,0.0001468659248428392
78.9,0.00014611079212027364
78.95,0.00014535954190312102
79.0,0.0001446121542306848
79.05,0.00014386860924489714
79.1,0.00014312888718976319
79.15,0.00014239296841084086
79.2,0.00014166083335473398
79.25,0.00014093246256855895
79.3,0.00014020783669943152
79.35,0.00013948693649395153
79.4,0.00013876974279769264
79.45,0.0001380562365546933
79.5,0.00013734639880695146
79.55,0.0001366402106939192
79.6,0.00013593765345200272
79.65,0.000135238708414064
79.7,0.00013454335700892534
79.75,0.0001338515807608757
79.8,0.0001331633612891801
79.85,0.00013247868030759411
79.9,0.00013179751962387245
79.95,0.0001311198611392955
80.0,0.00013044568684817762
80.05,0.00012977497883739746
80.1,0.0001291077192859199
80.15,0.00012844389046432294
80.2,0.00012778347473432698
80.25,0.00012712645454832688
80.3,0.00012647281244892607
80.35,0.0001258225310684731
80.4,0.00012517559312860105
80.45,0.00012453198143976785
80.5,0.00012389167890080105
80.55,0.00012325466849844288
80.6,0.00012262093330689907
80.65,0.00012199045648738904
80.7,0.00012136322128769911
80.75,0.00012073921104173706
80.8,0.00012011840916908996
80.85,0.00011950079917458323
80.9,0.00011888636464784346
80.95,0.00011827508926286084
81.0,0.00011766695677755763
81.05,0.00011706195103335357
81.1,0.00011646005595474016
81.15,0.00011586125554885076
81.2,0.00011526553390503588
81.25,0.00011467287519444375
81.3,0.00011408326366959245
81.35,0.00011349668366396048
81.4,0.00011291311959156336
81.45,0.00011233255594654219
81.5,0.00011175497730275264
81.55,0.00011118036831335279
81.6,0.00011060871371039754
81.65,0.00011003999830443126
81.7,0.00010947420698408278
81.75,0.00010891132471567074
81.8,0.00010835133654279513
81.85,0.0001077942275859434
81.9,0.00010723998304210278
81.95,0.00010668858818435108
82.0,0.00010614002836148422
82.05,0.00010559428899760896
82.1,0.000105051355591771
82.15,0.00010451121371756002
82.2,0.00010397384902273188
82.25,0.00010343924722882398
82.3,0.0001029073941307776
82.35,0.00010237827559656346
82.4,0.0001018518775668014
82.45,0.00010132818605438998
82.5,0.00010080718714413473
82.55,0.00010028886699237688
82.6,9.977321182663115e-05
82.65,9.92602079452138e-05
82.7,9.874984171687992e-05
82.75,9.8242099580469e-05
82.8,9.773696804452868e-05
82.85,9.723443368697644e-05
82.9,9.673448315472653e-05
82.95,9.623710316334735e-05
83.0,9.57422804966946e-05
83.05,9.525000200658064e-05
83.1,9.476025461240682e-05
83.15,9.427302530081928e-05
83.2,9.378830112537368e-05
83.25,9.330606920618174e-05
83.3,9.2826316729572e-05
83.35,9.234903094774836e-05
83.4,9.187419917845233e-05
83.45,9.140180880462613e-05
83.5,9.09318472740777e-05
83.55,9.046430209914642e-05
83.6,8.999916085637128e-05
83.65,8.953641118616157e-05
83.7,8.907604079246783e-05
83.75,8.861803744245538e-05
83.8,8.816238896617882e-05
83.85,8.770908325626032e-05
83.9,8.725810826756439e-05
83.95,8.680945201688344e-05
84.0,8.636310258261254e-05
84.05,8.591904810443766e-05
84.1,8.547727678301916e-05
84.15,8.503777687967803e-05
84.2,8.460053671608412e-05
84.25,8.416554467394572e-05
84.3,8.373278919470139e-05
84.35,8.330225877921245e-05
84.4,8.287394198745778e-05
84.45,8.244782743822973e-05
84.5,8.202390380883201e-05
84.55,8.160215983477888e-05
84.6,8.118258430949591e-05
84.65,8.076516608402224e-05
84.7,8.034989406671491e-05
84.75,7.993675722295373e-05
84.8,7.952574457484859e-05
84.85,7.911684520094765e-05
84.9,7.871004823594781e-05
84.95,7.830534287040526e-05
85.0,7.79027183504498e-05
85.05,7.750216397749709e-05
85.1,7.710366910796722e-05
85.15,7.67072231529999e-05
85.2,7.631281557817369e-05
85.25,7.59204359032282e-05
85.3,7.553007370178113e-05
85.35,7.514171860105718e-05
85.4,7.475536028160785e-05
85.45,7.437098847703927e-05
85.5,7.398859297374004e-05
85.55,7.360816361060842e-05
85.6,7.322969027878391e-05
85.65,7.285316292137754e-05
85.7,7.24785715332036e-05
85.75,7.210590616051865e-05
85.8,7.173515690075068e-05
85.85,7.13663139022385e-05
85.9,7.09993673639748e-05
85.95,7.063430753533543e-05
86.0,7.027112471583226e-05
86.05,6.990980925484372e-05
86.1,6.955035155136824e-05
86.15,6.919274205376274e-05
86.2,6.883697125949223e-05
86.25,6.848302971487504e-05
86.3,6.813090801483246e-05
86.35,6.778059680264083e-05
86.4,6.743208676967944e-05
86.45,6.708536865518534e-05
86.5,6.674043324600664e-05
86.55,6.639727137635701e-05
86.6,6.60558739275753e-05
86.65,6.571623182787965e-05
86.7,6.537833605212667e-05
86.75,6.50421776215771e-05
86.8,6.470774760364642e-05
86.85,6.437503711168077e-05
86.9,6.404403730471006e-05
86.95,6.371473938722088e-05
87.0,6.338713460891375e-05
87.05,6.306121426448406e-05
87.1,6.273696969337875e-05
87.15,6.241439227956845e-05
87.2,6.209347345132523e-05
87.25,6.177420468098913e-05
87.3,6.145657748474312e-05
87.35,6.114058342238736e-05
87.4,6.082621409711547e-05
87.45,6.051346115529156e-05
87.5,6.020231628622866e-05
87.55,5.989277122196709e-05
87.6,5.958481773705539e-05
87.65,5.927844764833166e-05
87.7,5.897365281470633e-05
87.75,5.867042513694566e-05
87.8,5.836875655745649e-05
87.85,5.806863906007326e-05
87.9,5.777006466984257e-05
87.95,5.7473025452815206e-05
88.0,5.717751351583059e-05
88.05,5.688352100631053e-05
88.1,5.659104011204959e-05
88.15,5.630006306100735e-05
88.2,5.601058212110191e-05
88.25,5.572258960000444e-05
88.3,5.543607784493494e-05
88.35,5.515103924245869e-05
88.4,5.486746621828413e-05
88.45,5.458535123706132e-05
88.5,5.430468680218205e-05
88.55,5.4025465455580375e-05
88.6,5.374767977753461e-05
88.65,5.3471322386470015e-05
88.7,5.319638593876291e-05
88.75,5.2922863128545286e-05
88.8,5.265074668751082e-05
88.85,5.2380029384721696e-05
88.9,5.2110704026416796e-05
88.95,5.1842763455819915e-05
89.0,5.157620055295066e-05
89.05,5.131100823443376e-05
89.1,5.10471794533128e-05
89.15,5.078470719886146e-05
89.2,5.0523584496397636e-05
89.25,5.026380440709949e-05
89.3,5.000536002781809e-05
89.35,4.974824449089781e-05
89.4,4.949245096399093e-05
89.45,4.923797264987734e-05
89.5,4.898480278628432e-05
89.55,4.873293464570595e-05
89.6,4.848236153522554e-05
89.65,4.8233076796336736e-05
89.7,4.798507380476635e-05
89.75,4.773834597030123e-05
89.8,4.749288673660919e-05
89.85,4.7248689581066334e-05
89.9,4.700574801458715e-05
89.95,4.676405558144509e-05
90.0,4.6523605859109153e-05
90.05,4.62843924580654e-05
90.1,4.604640902165386e-05
90.15,4.580964922589518e-05
90.2,4.5574106779325204e-05
90.25,4.533977542282587e-05
90.3,4.510664892945992e-05
90.35,4.4874721104306466e-05
90.4,4.4643985784294166e-05
90.45,4.441443683803891e-05
90.5,4.418606816568041e-05
90.55,4.395887369871972e-05
90.6,4.373284739985999e-05
90.65,4.350798326284371e-05
90.7,4.328427531229311e-05
90.75,4.306171760355517e-05
90.8,4.28403042225362e-05
90.85,4.262002928555369e-05
90.9,4.240088693917268e-05
90.95,4.2182871360055335e-05
91.0,4.1965976754800165e-05
91.05,4.175019735979703e-05
91.1,4.153552744106596e-05
91.15,4.132196129410611e-05
91.2,4.1109493243748805e-05
91.25,4.0898117644002654e-05
91.3,4.0687828877904734e-05
91.35,4.04786213573709e-05
91.4,4.027048952304779e-05
91.45,4.006342784416509e-05
91.5,3.9857430818388717e-05
91.55,3.9652492971674284e-05
91.6,3.9448608858121736e-05
91.65,3.924577305983086e-05
91.7,3.9043980186757286e-05
91.75,3.884322487656911e-05
91.8,3.864350179450455e-05
91.85,3.844480563323077e-05
91.9,3.824713111270123e-05
91.95,3.805047298001823e-05
92.0,3.785482600928992e-05
92.05,3.766018500149394e-05
92.1,3.746654478433864e-05
92.15,3.7273900212125425e-05
92.2,3.708224616561218e-05
92.25,3.689157755187723e-05
92.3,3.670188930418409e-05
92.35,3.6513176381846785e-05
92.4,3.632543377009595e-05
92.45,3.613865647994548e-05
92.5,3.595283954806021e-05
92.55,3.576797803662379e-05
92.6,3.558406703320761e-05
92.65,3.5401101650640164e-05
92.7,3.5219077026877494e-05
92.75,3.503798832487351e-05
92.8,3.485783073245188e-05
92.85,3.46785994621779e-05
92.9,3.450028975123155e-05
92.95,3.43228968612806e-05
93.0,3.414641607835517e-05
93.05,3.397084271272164e-05
93.1,3.379617209875926e-05
93.15,3.3622399594835076e-05
93.2,3.3449520583180944e-05
93.25,3.3277530469771625e-05
93.3,3.310642468420076e-05
93.35,3.2936198679561916e-05
93.4,3.276684793232578e-05
93.45,3.259836794222083e-05
93.5,3.2430754232113884e-05
93.55,3.226400234789066e-05
93.6,3.209810785833802e-05
93.65,3.193306635502562e-05
93.7,3.1768873452188606e-05
93.75,3.160552478661283e-05
93.8,3.1443016017516405e-05
93.85,3.1281342826435386e-05
93.9,3.112050091711114e-05
93.95,3.096048601537168e-05
94.0,3.080129386902341e-05
94.05,3.064292024773292e-05
94.1,3.0485360942919054e-05
94.15,3.032861176763812e-05
94.2,3.0172668556474367e-05
94.25,3.0017527165428058e-05
94.3,2.9863183471805984e-05
94.35,2.9709633374112645e-05
94.4,2.9556872791939815e-05
94.45,2.940489766585901e-05
94.5,2.925370395731343e-05
94.55,2.9103287648510245e-05
94.6,2.8953644742315284e-05
94.65,2.8804771262145194e-05
94.7,2.865666325186188e-05
94.75,2.8509316775669776e-05
94.8,2.836272791800641e-05
94.85,2.8216892783444275e-05
94.9,2.807180749658248e-05
94.95,2.792746820194724e-05
95.0,2.7783871063885313e-05
95.05,2.7641012266468072e-05
95.1,2.7498888013384715e-05
95.15,2.7357494527842344e-05
95.2,2.7216828052468602e-05
95.25,2.7076884849209105e-05
95.3,2.6937661199228944e-05
95.35,2.6799153402813542e-05
95.4,2.6661357779270648e-05
95.45,2.652427066683257e-05
95.5,2.638788842255881e-05
95.55,2.6252207422239244e-05
95.6,2.6117224060297694e-05
95.65,2.5982934749696327e-05
95.7,2.584933592184028e-05
95.75,2.5716424026482738e-05
95.8,2.5584195531630622e-05
95.85,2.5452646923451216e-05
95.9,2.5321774706177637e-05
95.95,2.5191575402017754e-05
96.0,2.5062045551059677e-05
96.05,2.4933181711181333e-05
96.1,2.4804980457958584e-05
96.15,2.467743838457416e-05
96.2,2.4550552101727156e-05
96.25,2.442431823754301e-05
96.3,2.4298733437483903e-05
96.35,2.4173794364259616e-05
96.4,2.4049497697738917e-05
96.45,2.392584013486122e-05
96.5,2.3802818389548956e-05
96.55,2.3680429192620138e-05
96.6,2.355866929170161e-05
96.65,2.3437535451142524e-05
96.7,2.331702445192847e-05
96.75,2.3197133091595845e-05
96.8,2.3077858184146816e-05
96.85,2.295919655996462e-05
96.9,2.284114506572946e-05
96.95,2.2723700564334482e-05
97.0,2.2606859934802803e-05
97.05,2.249062007220395e-05
97.1,2.23749778875722e-05
97.15,2.2259930307823786e-05
97.2,2.2145474275675393e-05
97.25,2.2031606749563586e-05
97.3,2.191832470356253e-05
97.35,2.180562512730535e-05
97.4,2.1693505025902798e-05
97.45,2.1581961419864167e-05
97.5,2.147099134501833e-05
97.55,2.136059185243452e-05
97.6,2.1250760008344437e-05
97.65,2.1141492894063946e-05
97.7,2.1032787605915208e-05
97.75,2.092464125515089e-05
97.8,2.0817050967875656e-05
97.85,2.0710013884970403e-05
97.9,2.0603527162017796e-05
97.95,2.0497587969223623e-05
98.0,2.039219349134512e-05
98.05,2.0287340927612764e-05
98.1,2.018302749165873e-05
98.15,2.007925041144092e-05
98.2,1.9976006929170453e-05
98.25,1.9873294301237525e-05
98.3,1.9771109798138966e-05
98.35,1.9669450704406133e-05
98.4,1.9568314318531804e-05
98.45,1.9467697952899027e-05
98.5,1.9367598933709502e-05
98.55,1.926801460091233e-05
98.6,1.9168942308134242e-05
98.65,1.9070379422608216e-05
98.7,1.8972323325103592e-05
98.75,1.887477140985804e-05
98.8,1.8777721084505132e-05
98.85,1.8681169770009357e-05
98.9,1.8585114900594372e-05
98.95,1.8489553923677152e-05
99.0,1.8394484299797416e-05
99.05,1.8299903502554116e-05
99.1,1.8205809018534747e-05
99.15,1.8112198347249187e-05
99.2,1.8019069001065215e-05
99.25,1.792641850514066e-05
99.3,1.7834244397358117e-05
99.35,1.7742544228259355e-05
99.4,1.7651315560980413e-05
99.45,1.756055597118684e-05
99.5,1.747026304700933e-05
99.55,1.738043438897948e-05
99.6,1.7291067609966075e-05
99.65,1.7202160335111665e-05
99.7,1.7113710201769546e-05
99.75,1.7025714859440815e-05
99.8,1.6938171969711965e-05
99.85,1.685107920619307e-05
99.9,1.6764434254455136e-05
99.95,1.6678234811969915e-05
100.0,1.6592478588047173e-05
100.05,1.6507163303774952e-05
100.1,1.642228669195867e-05
100.15,1.63378464970608e-05
100.2,1.6253840475141027e-05
100.25,1.617026639379656e-05
100.3,1.6087122032102888e-05
100.35,1.6004405180554653e-05
100.4,1.5922113641007064e-05
100.45,1.5840245226617374e-05
100.5,1.575879776178686e-05
100.55,1.5677769082102974e-05
100.6,1.55971570342818e-05
100.65,1.5516959476110886e-05
100.7,1.5437174276392316e-05
100.75,1.5357799314886034e-05
100.8,1.527883248225356e-05
100.85,1.5200271680001882e-05
100.9,1.5122114820427775e-05
100.95,1.5044359826562213e-05
101.0,1.4967004632115371e-05
101.05,1.4890047181421359e-05
101.1,1.4813485429384095e-05
101.15,1.4737317341422557e-05
101.2,1.4661540893416796e-05
101.25,1.4586154071654549e-05
101.3,1.4511154872776826e-05
101.35,1.4436541303725808e-05
101.4,1.4362311381691018e-05
101.45,1.4288463134056936e-05
101.5,1.4214994598350744e-05
101.55,1.4141903822189875e-05
101.6,1.4069188863230433e-05
101.65,1.3996847789115324e-05
101.7,1.3924878677422774e-05
101.75,1.3853279615616085e-05
101.8,1.3782048700991647e-05
101.85,1.371118404062886e-05
101.9,1.364068375134072e-05
101.95,1.3570545959621835e-05
102.0,1.3500768801600953e-05
102.05,1.3431350422989126e-05
102.1,1.3362288979032396e-05
102.15,1.3293582634461516e-05
102.2,1.3225229563443854e-05
102.25,1.3157227949534407e-05
102.3,1.3089575985627742e-05
102.35,1.3022271873910336e-05
102.4,1.295531382581212e-05
102.45,1.2888700061959387e-05
102.5,1.2822428812127361e-05
102.55,1.2756498315193057e-05
102.6,1.2690906819089034e-05
102.65,1.26256525807562e-05
102.7,1.2560733866097443e-05
102.75,1.2496148949932693e-05
102.8,1.2431896115950914e-05
102.85,1.2367973656667061e-05
102.9,1.2304379873374616e-05
102.95,1.224111307610197e-05
103.0,1.2178171583565699e-05
103.05,1.2115553723128505e-05
103.1,1.2053257830752433e-05
103.15,1.199128225095506e-05
103.2,1.192962533676678e-05
103.25,1.186828544968592e-05
103.3,1.1807260959635478e-05
103.35,1.1746550244919743e-05
103.4,1.1686151692181266e-05
103.45,1.1626063696358033e-05
103.5,1.1566284660640832e-05
103.55,1.1506812996430712e-05
103.6,1.14476471232968e-05
103.65,1.1388785468934335e-05
103.7,1.1330226469122914e-05
103.75,1.1271968567684836e-05
103.8,1.1214010216443781e-05
103.85,1.1156349875183865e-05
103.9,1.109898601160822e-05
103.95,1.1041917101299047e-05
104.0,1.0985141627676206e-05
104.05,1.0928658081957547e-05
104.1,1.0872464963118672e-05
104.15,1.081656077785297e-05
104.2,1.0760944040531969e-05
104.25,1.0705613273165876e-05
104.3,1.0650567005364274e-05
104.35,1.0595803774297072e-05
104.4,1.0541322124655635e-05
104.45,1.0487120608614077e-05
104.5,1.0433197785790824e-05
104.55,1.0379552223210322e-05
104.6,1.0326182495264972e-05
104.65,1.027308718367721e-05
104.7,1.0220264877461889e-05
104.75,1.0167714172888683e-05
104.8,1.0115433673444887e-05
104.85,1.0063421989798223e-05
104.9,1.0011677739760007e-05
104.95,9.960199548248315e-06
105.0,9.90898604725159e-06
105.05,9.858035875792045e-06
105.1,9.80734767988982e-06
105.15,9.756920112526751e-06
105.2,9.706751833610591e-06
105.25,9.656841509939717e-06
105.3,9.607187815167054e-06
105.35,9.557789429765607e-06
105.4,9.508645040992814e-06
105.45,9.459753342855849e-06
105.5,9.411113036077067e-06
105.55,9.362722828059227e-06
105.6,9.314581432851373e-06
105.65,9.266687571114487e-06
105.7,9.219039970087391e-06
105.75,9.171637363553512e-06
105.8,9.124478491806413e-06
105.85,9.077562101616698e-06
105.9,9.03088694619926e-06
105.95,8.98445178517885e-06
106.0,8.938255384558683e-06
106.05,8.892296516686109e-06
106.1,8.846573960221266e-06
106.15,8.801086500103815e-06
106.2,8.755832927521092e-06
106.25,8.710812039875671e-06
106.3,8.66602264075354e-06
106.35,8.621463539892572e-06
106.4,8.577133553150407e-06
106.45,8.533031502473305e-06
106.5,8.48915621586473e-06
106.55,8.445506527354128e-06
106.6,8.402081276966335e-06
106.65,8.358879310690292e-06
106.7,8.315899480448407e-06
106.75,8.273140644066736e-06
106.8,8.230601665243212e-06
106.85,8.188281413519198e-06
106.9,8.146178764248e-06
106.95,8.104292598566015e-06
107.0,8.062621803361798e-06
107.05,8.02116527124821e-06
107.1,7.979921900531447e-06
107.15,7.938890595182026e-06
107.2,7.898070264806509e-06
107.25,7.8574598246178e-06
107.3,7.817058195406466e-06
107.35,7.776864303512061e-06
107.4,7.7368770807946e-06
107.45,7.697095464606227e-06
107.5,7.657518397762976e-06
107.55,7.6181448285166075e-06
107.6,7.578973710526696e-06
107.65,7.540004002832823e-06
107.7,7.501234669826933e-06
107.75,7.462664681225779e-06
107.8,7.4242930120435424e-06
107.85,7.386118642564729e-06
107.9,7.348140558316743e-06
107.95,7.310357750043469e-06
108.0,7.27276921367779e-06
108.05,7.235373950315404e-06
108.1,7.198170966188115e-06
108.15,7.161159272637426e-06
108.2,7.12433788608825e-06
108.25,7.087705828022799e-06
108.3,7.0512621249545815e-06
108.35,7.015005808402514e-06
108.4,6.9789359148652135e-06
108.45,6.9430514857953535e-06
108.5,6.907351567574234e-06
108.55,6.871835211486413e-06
108.6,6.83650147369451e-06
108.65,6.801349415214101e-06
108.7,6.766378101888816e-06
108.75,6.731586604365451e-06
108.8,6.6969739980693164e-06
108.85,6.66253936317964e-06
108.9,6.6282817846051675e-06
108.95,6.594200351959776e-06
109.0,6.560294159538379e-06
109.05,6.526562306292694e-06
109.1,6.4930038958075305e-06
109.15,6.459618036276765e-06
109.2,6.426403840479696e-06
109.25,6.393360425757645e-06
109.3,6.360486913990078e-06
109.35,6.327782431571806e-06
109.4,6.295246109389345e-06
109.45,6.262877082797999e-06
109.5,6.230674491598913e-06
109.55,6.198637480016107e-06
109.6,6.166765196673862e-06
109.65,6.135056794573972e-06
109.7,6.1035114310731935e-06
109.75,6.072128267861207e-06
109.8,6.040906470937847e-06
109.85,6.009845210591123e-06
109.9,5.978943661375584e-06
109.95,5.948201002089529e-06
110.0,5.9176164157541785e-06
110.05,5.887189089590982e-06
110.1,5.856918215000854e-06
110.15,5.82680298754214e-06
110.2,5.796842606909554e-06
110.25,5.76703627691268e-06
110.3,5.737383205454913e-06
110.35,5.70788260451258e-06
110.4,5.678533690113689e-06
110.45,5.64933568231728e-06
110.5,5.620287805192661e-06
110.55,5.591389286798711e-06
110.6,5.562639359163635e-06
110.65,5.5340372582642515e-06
110.7,5.5055822240056965e-06
110.75,5.477273500201702e-06
110.8,5.449110334553557e-06
110.85,5.421091978631246e-06
110.9,5.3932176878526485e-06
110.95,5.365486721464394e-06
111.0,5.337898342521407e-06
111.05,5.310451817868469e-06
111.1,5.283146418119694e-06
111.15,5.255981417639332e-06
111.2,5.2289560945230585e-06
111.25,5.20206973057828e-06
111.3,5.1753216113051825e-06
111.35,5.148711025877707e-06
111.4,5.122237267124704e-06
111.45,5.09589963151114e-06
111.5,5.069697419119425e-06
111.55,5.0436299336307595e-06
111.6,5.0176964823066446e-06
111.65,4.991896375970485e-06
111.7,4.966228928989283e-06
111.75,4.94069345925539e-06
111.8,4.915289288168387e-06
111.85,4.890015740617136e-06
111.9,4.864872144961627e-06
111.95,4.839857833015463e-06
112.0,4.814972140027707e-06
112.05,4.79021440466551e-06
112.1,4.765583968996453e-06
112.15,4.741080178471036e-06
112.2,4.716702381905309e-06
112.25,4.692449931463555e-06
112.3,4.668322182641083e-06
112.35,4.644318494247098e-06
112.4,4.6204382283876624e-06
112.45,4.5966807504487346e-06
112.5,4.573045429079332e-06
112.55,4.5495316361747186e-06
112.6,4.526138746859736e-06
112.65,4.502866139472195e-06
112.7,4.479713195546351e-06
112.75,4.456679299796465e-06
112.8,4.43376384010047e-06
112.85,4.410966207483674e-06
112.9,4.38828579610262e-06
112.95,4.3657220032289325e-06
113.0,4.3432742292333745e-06
113.05,4.320941877569796e-06
113.1,4.298724354759434e-06
113.15,4.276621070375011e-06
113.2,4.254631437025082e-06
113.25,4.232754870338532e-06
113.3,4.21099078894879e-06
113.35,4.189338614478701e-06
113.4,4.1677977715249036e-06
113.45,4.1463676876426405e-06
113.5,4.125047793330583e-06
113.55,4.103837522015601e-06
113.6,4.082736310037814e-06
113.65,4.061743596635517e-06
113.7,4.040858823930257e-06
113.75,4.020081436912241e-06
113.8,3.999410883425255e-06
113.85,3.9788466141521235e-06
113.9,3.958388082600378e-06
113.95,3.938034745087159e-06
114.0,3.917786060725454e-06
114.05,3.897641491409043e-06
114.1,3.8776005017987715e-06
114.15,3.857662559307954e-06
114.2,3.8378271340884305e-06
114.25,3.818093699016328e-06
114.3,3.798461729678138e-06
114.35,3.7789307043568647e-06
114.4,3.759500104017975e-06
114.45,3.7401694122957257e-06
114.5,3.7209381154794004e-06
114.55,3.701805702499632e-06
114.6,3.6827716649149818e-06
114.65,3.6638354968982276e-06
114.7,3.6449966952229342e-06
114.75,3.6262547592503882e-06
114.8,3.607609190915674e-06
114.85,3.5890594947151867e-06
114.9,3.570605177692855e-06
114.95,3.5522457494274737e-06
115.0,3.5339807220191587e-06
115.05,3.515809610077132e-06
115.1,3.4977319307061434e-06
115.15,3.47974720349376e-06
115.2,3.4618549504979725e-06
115.25,3.444054696234163e-06
115.3,3.4263459676625497e-06
115.35,3.408728294175602e-06
115.4,3.3912012075855578e-06
115.45,3.3737642421119793e-06
115.5,3.3564169343693906e-06
115.55,3.3391588233549364e-06
115.6,3.3219894504361264e-06
115.65,3.304908359338671e-06
115.7,3.2879150961343513e-06
115.75,3.271009209228937e-06
115.8,3.254190249350195e-06
115.85,3.2374577695360037e-06
115.9,3.2208113251223353e-06
115.95,3.2042504737316634e-06
116.0,3.187774775260938e-06
116.05,3.1713837918700845e-06
116.1,3.155077087970315e-06
116.15,3.1388542302125417e-06
116.2,3.122714787475864e-06
116.25,3.1066583308561136e-06
116.3,3.09068443365446e-06
116.35,3.074792671366064e-06
116.4,3.0589826216688077e-06
116.45,3.043253864412059e-06
116.5,3.0276059816055168e-06
116.55,3.01203855740809e-06
116.6,2.9965511781168698e-06
116.65,2.981143432156108e-06
116.7,2.965814910066302e-06
116.75,2.950565204493299e-06
116.8,2.9353939101774797e-06
116.85,2.9203006239429773e-06
116.9,2.9052849446869877e-06
116.95,2.890346473369073e-06
117.0,2.8754848130006087e-06
117.05,2.860699568634157e-06
117.1,2.845990347353068e-06
117.15,2.8313567582609596e-06
117.2,2.8167984124713468e-06
117.25,2.8023149230973837e-06
117.3,2.7879059052414037e-06
117.35,2.7735709759849188e-06
117.4,2.7593097543782616e-06
117.45,2.7451218614305343e-06
117.5,2.7310069200995635e-06
117.55,2.7169645552818187e-06
117.6,2.7029943938025062e-06
117.65,2.6890960644056e-06
117.7,2.675269197743954e-06
117.75,2.661513426369644e-06
117.8,2.6478283847239823e-06
117.85,2.6342137091278903e-06
117.9,2.6206690377724165e-06
117.95,2.607194010708731e-06
118.0,2.593788269839019e-06
118.05,2.5804514589065124e-06
118.1,2.5671832234864095e-06
118.15,2.5539832109761948e-06
118.2,2.5408510705864224e-06
118.25,2.5277864533312852e-06
118.3,2.514789012019392e-06
118.35,2.5018584012446052e-06
118.4,2.488994277376733e-06
118.45,2.476196298552474e-06
118.5,2.46346412466632e-06
118.55,2.4507974173614795e-06
118.6,2.438195840021009e-06
118.65,2.425659057758726e-06
118.7,2.4131867374103283e-06
118.75,2.4007785475247252e-06
118.8,2.3884341583548394e-06
118.85,2.376153241849328e-06
118.9,2.36393547164346e-06
118.95,2.3517805230507397e-06
119.0,2.3396880730539285e-06
119.05,2.3276578002969655e-06
119.1,2.31568938507597e-06
119.15,2.3037825093308352e-06
119.2,2.291936856637016e-06
119.25,2.280152112196903e-06
119.3,2.2684279628315167e-06
119.35,2.256764096972161e-06
119.4,2.2451602046521685e-06
119.45,2.233615977498665e-06
119.5,2.222131108724378e-06
119.55,2.210705293119465e-06
119.6,2.1993382270434076e-06
119.65,2.1880296084169506e-06
119.7,2.1767791367140744e-06
119.75,2.1655865129539957e-06
119.8,2.1544514396932283e-06
119.85,2.1433736210177085e-06
119.9,2.132352762534854e-06
119.95,2.1213885713658702e-06
120.0,2.1104807561378013e-06


==> reproducibility/pulse_dynamics/fine_p1.csv <==
gt,probe_deviation
0.0,-0.03935851686658622
0.05,-0.03719042075419692
0.1,-0.034477437589388545
0.15000000000000002,-0.031297026509529244
0.2,-0.027744725103447644
0.25,-0.023930403176756095
0.30000000000000004,-0.019974063322826068
0.35000000000000003,-0.016001381758173703
0.4,-0.012139184242001205
0.45,-0.008511042637453866
0.5,-0.00523315927949241
0.55,-0.0024106808066205157
0.6000000000000001,-0.00013455280674168834
0.65,0.0015210060889814974
0.7000000000000001,0.0025003648977747037
0.75,0.0027676610539217636
0.8,0.0023073142484567244
0.8500000000000001,0.001123909610178881
0.9,-0.0007584952378529465
0.9500000000000001,-0.0032975715983638828
1.0,-0.0064343537426575234
1.05,-0.010095225892777608
1.1,-0.014194182282668591
1.1500000000000001,-0.018635283093770542
1.2000000000000002,-0.023315233717915853
1.25,-0.02812602068580916
1.3,-0.03295754404701697
1.35,-0.03770019247109036
1.4000000000000001,-0.04224731348698581
1.4500000000000002,-0.04649753687121652
1.5,-0.05035691415830443
1.55,-0.053740841626660235
1.6,-0.056575738051914175
1.6500000000000001,-0.05880045222783952
1.7000000000000002,-0.060367378978172334
1.75,-0.061243266371227234
1.8,-0.06140970132835161
1.85,-0.060863265959620994
1.9000000000000001,-0.059615362862812264
1.9500000000000002,-0.05769171428916029
2.0,-0.055131547413827524
2.0500000000000003,-0.05198648574864466
2.1,-0.04831917470282029
2.15,-0.04420167705917171
2.2,-0.03971368126378348
2.25,-0.034940571482859485
2.3000000000000003,-0.029971412939895123
2.35,-0.0248969087465147
2.4000000000000004,-0.019807385014482624
2.45,-0.014790859342523333
2.5,-0.00993124381201553
2.5500000000000003,-0.005306727554073494
2.6,-0.000988376065454237
2.6500000000000004,0.0029610248243227082
2.7,0.0064878625798873634
2.75,0.009548321874800373
2.8000000000000003,0.01210874165591921
2.85,0.014145717558999212
2.9000000000000004,0.01564596991666767
2.95,0.016606003974174686
3.0,0.01703159340249585
3.0500000000000003,0.016937120678361436
3.1,0.01634480843163385
3.1500000000000004,0.015283874614073194
3.2,0.01378964159682176
3.25,0.011902625410938384
3.3000000000000003,0.009667626705255934
3.35,0.007132840020657475
3.4000000000000004,0.004348993063624497
3.45,0.0013685231539459473
3.5,-0.0017552057947772303
3.5500000000000003,-0.00496864532510242
3.6,-0.008218764993252135
3.6500000000000004,-0.01145371779337457
3.7,-0.014623470720177119
3.75,-0.017680401821101435
3.8000000000000003,-0.02057986353292658
3.85,-0.023280710144357165
3.9000000000000004,-0.025745785135794133
3.95,-0.027942362180003868
4.0,-0.029842531981859165
4.05,-0.031423526091219206
4.1,-0.032667968485034685
4.15,-0.03356404616203955
4.2,-0.034105591234340316
4.25,-0.03429206897323512
4.3,-0.034128468846791785
4.35,-0.03362509859792832
4.4,-0.03279728464291582
4.45,-0.031664985294515974
4.5,-0.030252326308775127
4.55,-0.028587070820501714
4.6,-0.026700037709819078
4.65,-0.024624483722411366
4.7,-0.02239546519855254
4.75,-0.020049195058765106
4.8,-0.01762240980901373
4.85,-0.015151759872334667
4.9,-0.012673234665306099
4.95,-0.010221631672808597
5.0,-0.007830076491996227
5.05,-0.005529598564772532
5.1,-0.0033487652246770964
5.15,-0.0013133748476387979
5.2,0.0005537916173256647
5.25,0.002233162618720295
5.3,0.0037085141549215925
5.35,0.004967057254129604
5.4,0.0059994781045485035
5.45,0.006799934105139665
5.5,0.00736600889370085
5.55,0.007698629104306772
5.6,0.007801945277783533
5.65,0.007683179057384275
5.7,0.0073524385972299836
5.75,0.006822504030229266
5.8,0.00610858490685171
5.85,0.005228051731905864
5.9,0.004200144082713331
5.95,0.0030456582629191193
6.0,0.0017866179927561946
6.050000000000001,0.0004459322103833515
6.1,-0.0009529553937645806
6.15,-0.002386420020645605
6.2,-0.003831007157124903
6.25,-0.0052637761230352135
6.300000000000001,-0.006662630192330315
6.35,-0.008006627927634053
6.4,-0.009276270772415312
6.45,-0.01045376251003255
6.5,-0.011523236883799701
6.550000000000001,-0.012470950428593051
6.6,-0.013285438341450649
6.65,-0.013957631968814934
6.7,-0.014480937173335106
6.75,-0.0148512734385455
6.800000000000001,-0.015067074066003876
6.85,-0.015129248223247842
6.9,-0.015041105932711041
6.95,-0.01480824738230833
7.0,-0.014438418223358984
7.050000000000001,-0.013941332835840793
7.1,-0.013328467913054597
7.15,-0.012612829164997043
7.2,-0.011808694464881421
7.25,-0.010931337353419536
7.300000000000001,-0.009996735442596954
7.35,-0.009021268884036213
7.4,-0.00802141463745676
7.45,-0.007013442739510234
7.5,-0.006013121081679993
7.550000000000001,-0.005035435314389456
7.6,-0.004094330370856975
7.65,-0.003202479731070897
7.7,-0.002371087922324556
7.75,-0.001609730893280549
7.800000000000001,-0.0009262378339710492
7.85,-0.0003266167877728601
7.9,0.00018497493383079014
7.95,0.0006062159080027178
8.0,0.000936563076887793
8.05,0.0011771545940879996
8.1,0.0013306772676615704
8.15,0.0014012038270303428
8.2,0.0013940060285732483
8.25,0.0013153501605967113
8.3,0.0011722817968155758
8.35,0.0009724066747373016
8.4,0.0007236743498223332
8.45,0.00043417081780684834
8.5,0.00011192563607994922
8.55,-0.00023526175117838396
8.6,-0.0005999727258707407
8.65,-0.0009752945075930542
8.7,-0.0013549177678098372
8.75,-0.0017332061717887318
8.8,-0.00210523813246213
8.85,-0.0024668219238590423
8.9,-0.002814486045861871
8.95,-0.0031454473429895304
9.0,-0.0034575598538416426
9.05,-0.003749247709794802
9.1,-0.004019425623544191
9.15,-0.0042674106266056095
9.2,-0.004492828748009959
9.25,-0.004695520290953842
9.3,-0.004875447273213161
9.35,-0.005032606458256038
9.4,-0.0051669512183700325
9.45,-0.005278325233688378
9.5,-0.005366410731655789
9.55,-0.005430693597215878
9.6,-0.005470447221691106
9.65,-0.005484736397802674
9.7,-0.005472441905411938
9.75,-0.005432305671853655
9.8,-0.005362995547116137
9.85,-0.0052631878337544985
9.9,-0.0051316647911918934
9.95,-0.0049674234399479985
10.0,-0.00476979117558779
10.05,-0.004538543019623141
10.1,-0.004274014838401558
10.15,-0.003977206598193193
10.2,-0.003649869731967249
10.25,-0.003294572993499777
10.3,-0.0029147417737090914
10.35,-0.002514666740686204
10.4,-0.0020994788088944285
10.45,-0.0016750887977188874
10.5,-0.0012480916438724723
10.55,-0.0008256366142488443
10.6,-0.0004152665473275242
10.65,-2.4730652137949926e-05
10.7,0.000338223262875781
10.75,0.0006660701423257437
10.8,0.0009517347972212568
10.85,0.0011888164549205844
10.9,0.0013718022720080733
10.95,0.001496261550087267
11.0,0.0015590129622798066
11.05,0.001558257994491684
11.1,0.0014936749897510426
11.15,0.0013664696033015426
11.2,0.0011793790683996934
11.25,0.000936629369458859
11.3,0.0006438461488909732
11.35,0.00030792186551777297
11.4,-6.315669225869681e-05
11.45,-0.00046051501838739647
11.5,-0.0008746249114768246
11.55,-0.0012955582644376667
11.6,-0.001713252348679207
11.65,-0.0021177780085920896
11.7,-0.0024996021952538236
11.75,-0.0028498365993021675
11.8,-0.0031604647719400344
11.85,-0.0034245410182957127
11.9,-0.0036363554665798685
11.95,-0.003791561008800871
12.0,-0.0038872592171735735
12.05,-0.003922043804249627
12.1,-0.00389600165310984
12.15,-0.0038106728379909954
12.2,-0.003668972332010247
12.25,-0.0034750772115158166
12.3,-0.003234284080183809
12.35,-0.002952842125734608
12.4,-0.002637767675518986
12.45,-0.0022966463336930093
12.5,-0.001937428772988583
12.55,-0.0015682260387565137
12.6,-0.0011971098304550715
12.65,-0.0008319226900683326
12.7,-0.0004801023850831751
12.75,-0.00014852406317314304
12.8,0.0001566369876079656
12.85,0.000430019883494269
12.9,0.000667168623065639
12.95,0.0008645977986136528
13.0,0.0010198334510479626
13.05,0.001131429519733756
13.1,0.0011989608081349966
13.15,0.0012229937859550553
13.2,0.001205036883891395
13.25,0.001147472215341511
13.3,0.0010534708882078143
13.35,0.0009268942565988276
13.4,0.000772183612513644
13.45,0.0005942409352878278
13.5,0.00039830340312120967
13.55,0.0001898144255990608
13.6,-2.5706023967016378e-05
13.65,-0.00024278901640302245
13.7,-0.0004561395171377401
13.75,-0.000660751892212216
13.8,-0.0008520156452949809
13.85,-0.0010258091779198235
13.9,-0.0011785796363426736
13.95,-0.0013074072317565927
14.0,-0.0014100527912146016
14.05,-0.0014849877069620788
14.1,-0.0015314058920226593
14.15,-0.001549217807768403
14.2,-0.001539027091212694
14.25,-0.0015020907612581598
14.3,-0.0014402644091480819
14.35,-0.0013559341642988818
14.4,-0.0012519375589831977
14.45,-0.0011314756821574111
14.5,-0.0009980192045686447
14.55,-0.0008552109674351894
14.6,-0.0007067678519529986
14.65,-0.0005563845865227658
14.7,-0.0004076420062472251
14.75,-0.00026392206155775335
14.8,-0.00012833158943529222
14.85,-3.6365237552628556e-06
14.9,0.00010779215512402781
14.95,0.000204019832044607
15.0,0.00028357653972081774
15.05,0.00034547202460439354
15.1,0.0003891978897472155
15.15,0.00041471745676177835
15.2,0.00042244429380841684
15.25,0.0004132106103456072
15.3,0.00038822691738108985
15.35,0.00034903449213610706
15.4,0.00029745226895835225
15.45,0.00023551980685687114
15.5,0.0001654379629369865
15.55,8.950883645924669e-05
15.6,1.0076447340628297e-05
15.65,-7.053051677423878e-05
15.7,-0.0001500527016233755
15.75,-0.00022634981717938095
15.8,-0.00029744525190574097
15.85,-0.0003615648976723097
15.9,-0.0004171696828183307
15.95,-0.00046298147389106447
16.0,-0.0004980021596058835
16.05,-0.0005215258716940827
16.1,-0.0005331444255152855
16.15,-0.000532746178342143
16.2,-0.000520508605411251
16.25,-0.0004968849839629036
16.3,-0.0004625856546405297
16.35,-0.00041855439898982454
16.4,-0.0003659405325481902
16.45,-0.00030606736611021553
16.5,-0.0002403977338208498
16.55,-0.00017049732596190735
16.6,-9.799659631444041e-05
16.65,-2.4552037906585167e-05
16.7,4.8192364614417925e-05
16.75,0.00011864269464698024
16.8,0.0001852908743263444
16.85,0.00024674787115343375
16.9,0.0003017736089693957
16.95,0.0003493029142910825
17.0,0.00038846691156731324
17.05,0.00041860938328447487
17.1,0.0004392977318136506
17.15,0.0004503283170063754
17.2,0.0004517260931525158
17.25,0.00044373862623510636
17.3,0.00042682473176527486
17.35,0.0004016381285516258
17.4,0.00036900664799987474
17.45,0.00032990766556276066
17.5,0.000285440524965174
17.55,0.00023679680199929835
17.6,0.0001852292995280315
17.65,0.0001320206769384202
17.7,7.845259545752586e-05
17.75,2.577620703078759e-05
17.8,-2.4815267940552824e-05
17.85,-7.22112351813683e-05
17.9,-0.00011540517943010842
17.95,-0.00015351249827829188
18.0,-0.0001857844813149369
18.05,-0.00021161833896755504
18.1,-0.00023056331757679606
18.15,-0.00024232305609294498
18.2,-0.00024675444103055893
18.25,-0.0002438632969182056
18.3,-0.00023379730773740538
18.35,-0.0002168366003976675
18.4,-0.00019338243502496605
18.45,-0.0001639444407114679
18.5,-0.0001291268122150638
18.55,-8.961384636389752e-05
18.6,-4.6155150438895764e-05
18.65,4.4919747788276395e-07
18.7,4.936331045337971e-05
18.75,9.972980390926811e-05
18.8,0.00015068363112009274
18.85,0.00020136535904931343
18.9,0.00025093383272415716
18.95,0.0002985781985904303
19.0,0.0003435292692734375
19.05,0.0003850702142586157
19.1,0.00042254655418828553
19.15,0.00045537542229929265
19.2,0.00048305403699448036
19.25,0.0005051673069693759
19.3,0.0005213944672083686
19.35,0.0005315146230619449
19.4,0.0005354110629461154
19.45,0.0005330741901333132
19.5,0.0005246029224028602
19.55,0.0005102044162511168
19.6,0.0004901919905936993
19.65,0.0004649811534441202
19.7,0.0004350836732849174
19.75,0.0004010996834887907
19.8,0.00036370786136915136
19.85,0.0003236537809605621
19.9,0.00028173659785391453
19.95,0.00023879428258543134
20.0,0.0001956876734563356
20.05,0.00015328366766542508
20.1,0.00011243790900686312
20.15,7.397735929377844e-05
20.2,3.868315780690077e-05
20.25,7.274177697144048e-06
20.3,-1.960831977217643e-05
20.35,-4.141455259126542e-05
20.4,-5.76982581806152e-05
20.45,-6.812659948729702e-05
20.5,-7.248768059323489e-05
20.55,-7.069547271762931e-05
20.6,-6.279201372111008e-05
20.65,-4.894680950104264e-05
20.7,-2.9453432190249654e-05
20.75,-4.72337613730064e-06
20.8,2.4722703291054017e-05
20.85,5.826618236496118e-05
20.9,9.520385129728911e-05
20.95,0.0001347631939516488
21.0,0.0001761192288135097
21.05,0.00021841253852352533
21.1,0.00026076808670064464
21.15,0.0003023144007538208
21.2,0.0003422026883396951
21.25,0.00037962545339863236
21.3,0.0004138341854941386
21.35,0.0004441557135466551
21.4,0.00047000684188088095
21.45,0.0004909069225003186
21.5,0.0005064880621622849
21.55,0.000516502715433522
21.6,0.0005208284745174522
21.65,0.0005194699320904999
21.7,0.0005125575632815942
21.75,0.000500343645690445
21.8,0.0004831953102073709
21.85,0.00046158488847417115
21.9,0.0004360777931214432
21.95,0.00040731823240510167
22.0,0.00037601311953854407
22.05,0.0003429145869622034
22.1,0.0003088015552618747
22.15,0.00027446083393027507
22.2,0.0002406682454686194
22.25,0.00020817026463093192
22.3,0.00017766665054926118
22.35,0.00014979452115091438
22.4,0.00012511427730661878
22.45,0.0001040977296603947
22.5,8.711871570821877e-05
22.55,7.444642047901781e-05
22.6,6.624153356825301e-05
22.65,6.255529100360447e-05
22.7,6.333136537830417e-05
22.75,6.841048481417363e-05
22.8,7.753758347926501e-05
22.85,9.037121624649304e-05
22.9,0.00010649490998175736
22.95,0.00012543007581531778
23.0,0.0001466500720013427
23.05,0.00016959498647993023
23.1,0.00019368670231851857
23.15,0.00021834381755023486
23.2,0.00024299601272803126
23.25,0.0002670974934747868
23.3,0.00029013917972119205
23.35,0.00031165936615659077
23.4,0.00033125263742692654
23.45,0.0003485768844367486
23.5,0.00036335833237415515
23.55,0.0003753945544860168
23.6,0.00038455550606126827
23.65,0.00039078266864853715
23.7,0.00039408644365594535
23.75,0.00039454197591175114
23.8,0.00039228362062814306
23.85,0.00038749829100787026
23.9,0.00038041793833757076
23.95,0.0003713114220481923
24.0,0.0003604760244366647
24.05,0.0003482288543552742
24.1,0.0003348983672284584
24.15,0.00032081620645666337
24.2,0.00030630954491578876
24.25,0.00029169407619331886
24.3,0.0002772677747214361
24.35,0.0002633055132861647
24.4,0.0002500545965829407
24.45,0.00023773124144703191
24.5,0.00022651800880145058
24.55,0.0002165621697085885
24.6,0.00020797496844498294
24.65,0.00020083172930522933
24.7,0.00019517274077748885
24.75,0.00019100484058599476
24.8,0.00018830361754601505
24.85,0.00018701614086356037
24.9,0.00018706412407769714
24.95,0.00018834742896902402
25.0,0.00019074781419302833
25.05,0.00019413283397615774
25.1,0.00019835979386077356
25.15,0.00020327967321176398
25.2,0.00020874092807868992
25.25,0.00021459309316004132
25.3,0.00022069010816808067
25.35,0.0002268933019488305
25.4,0.00023307397732263827
25.45,0.00023911555074733378
25.5,0.00024491521343917823
25.55,0.00025038509427966453
25.6,0.000255452919344265
25.65,0.00026006217777240897
25.7,0.00026417181844209475
25.75,0.0002677555159575472
25.8,0.00027080055723242597
25.85,0.00027330641090724683
25.9,0.0002752830504900779
25.95,0.0002767491080590054
26.0,0.00027772993833642413
26.05,0.0002782556727977422
26.1,0.0002783593402184283
26.15,0.00027807512384617276
26.2,0.00027743681650418863
26.25,0.00027647652380327707
26.3,0.00027522365278249305
26.35,0.0002737042093010731
26.4,0.0002719404130004215
26.45,0.0002699506242869704
26.5,0.00026774956417552776
26.55,0.0002653487955491646
26.6,0.0002627574239299682
26.65,0.0002599829676123718
26.7,0.0002570323412722105
26.75,0.00025391289409250263
26.8,0.00025063344307848704
26.85,0.00024720524448431963
26.9,0.00024364285094101188
26.95,0.00023996480865980303
27.0,0.00023619415760162005
27.05,0.0002323587073068318
27.1,0.0002284910716847254
27.15,0.00022462845697259764
27.2,0.00022081220780219136
27.25,0.00021708712640435582
27.3,0.0002135005890428811
27.35,0.00021010149146752287
27.4,0.0002069390612700954
27.45,0.00020406157936113175
27.5,0.000201515055294608
27.55,0.0001993419018787987
27.6,0.00019757965352597075
27.65,0.00019625977028273078
27.7,0.0001954065656683914
27.75,0.00019503629158718609
27.8,0.0001951564079449277
27.85,0.00019576505846521865
27.9,0.00019685076782309594
27.95,0.0001983923688264543
28.0,0.00020035916217283465
28.05,0.000202711305445618
28.1,0.0002054004226004147
28.15,0.00020837042030077382
28.2,0.00021155849312737429
28.25,0.00021489629591360396
28.3,0.00021831125823995327
28.35,0.00022172801342612702
28.4,0.0002250699121672072
28.45,0.0002282605892477339
28.5,0.00023122555052539735
28.55,0.00023389374660868977
28.6,0.00023619909938055056
28.65,0.00023808194777714343
28.7,0.00023949038006259232
28.75,0.00024038142129719452
28.8,0.00024072204682728407
28.85,0.00024048999546932322
28.9,0.0002396743596418982
28.95,0.00023827593401579096
29.0,0.0002363073092725734
29.05,0.00023379270321959817
29.1,0.0002307675276999937
29.15,0.00022727769631884288
29.2,0.0002233786848051277
29.25,0.00021913436263721296
29.3,0.00021461562114963247
29.35,0.0002098988294702924
29.4,0.0002050641550677868
29.45,0.0002001937901878916
29.5,0.00019537012881869225
29.55,0.00019067394087360102
29.6,0.00018618259089507244
29.65,0.00018196834768856128
29.7,0.00017809682888699277
29.75,0.0001746256205756165
29.8,0.0001716031068944266
29.85,0.0001690675381593795
29.9,0.00016704635873575018
29.95,0.00016555580793130512
30.0,0.00016460079885735908
30.05,0.00016417507185053775
30.1,0.000164261610976527
30.15,0.00016483330465132852
30.2,0.00016585382478913522
30.25,0.00016727869334821045
30.3,0.0001690565008743663
30.35,0.00017113023875203154
30.4,0.00017343870541791678
30.45,0.00017591794675973446
30.5,0.000178502692238487
30.55,0.00018112775080867673
30.6,0.00018372933429084556
30.65,0.00018624628026401484
30.7,0.00018862115155746502
30.75,0.00019080119478648796
30.8,0.00019273914585204698
30.85,0.0001943938756804848
30.9,0.00019573087451044951
30.95,0.00019672257756824248
31.0,0.00019734853887475468
31.05,0.00019759546310659117
31.1,0.00019745710784223262
31.15,0.00019693407015728028
31.2,0.00019603347242431128
31.25,0.0001947685623917154
31.3,0.00019315824225793544
31.35,0.00019122654063798
31.4,0.00018900204016515738
31.45,0.0001865172721124356
31.5,0.00018380808797981125
31.55,0.00018091301658963125
31.6,0.00017787261395628895
31.65,0.00017472881212318185
31.7,0.00017152427233646777
31.75,0.00016830174737430482
31.8,0.00016510345756903244
31.85,0.00016197048502246218
31.9,0.00015894219067618594
31.95,0.00015605565920027512
32.0,0.0001533451770362379
32.05,0.000150841749301911
32.1,0.0001485726615667774
32.15,0.00014656109267343012
32.2,0.00014482578476274197
32.25,0.00014338077641962204
32.3,0.00014223520437219513
32.35,0.0001413931784459538
32.4,0.00014085373350838237
32.45,0.00014061086096584557
32.5,0.00014065362103223177
32.55,0.0001409663355256688
32.6,0.0001415288594183757
32.65,0.00014231692781948725
32.7,0.00014330257356358833
32.75,0.0001444546091558175
32.8,0.0001457391655276797
32.85,0.00014712027891742948
32.9,0.0001485605162271924
32.95,0.00015002162843901108
33.0,0.00015146522109889802
33.05,0.00015285343050028824
33.1,0.00015414959400994398
33.15,0.00015531890297138182
33.2,0.00015632902678366643
33.25,0.00015715069707788513
33.3,0.0001577582413929337
33.35,0.00015813005638232777
33.4,0.00015824901136314164
33.45,0.00015810277394839916
33.5,0.00015768405058776347
33.55,0.00015699073608128176
33.6,0.00015602596752857105
33.65,0.00015479807972915358
33.7,0.0001533204607516277
33.75,0.00015161130822601669
33.8,0.00014969328886297892
33.85,0.0001475931057349018
33.9,0.00014534097992704165
33.95,0.00014297005523329105
34.0,0.0001405157365746287
34.05,0.0001380149746961524
34.1,0.0001355055113855313
34.15,0.00013302510088426185
34.2,0.00013061072426943257
34.25,0.00012829781430840332
34.3,0.0001261195085823011
34.35,0.00012410594849845462
34.4,0.00012228364114391175
34.45,0.0001206748997660224
34.5,0.00011929737701409127
34.55,0.00011816370296999686
34.6,0.00011728123748566804
34.65,0.0001166519434992125
34.7,0.00011627238490247646
34.75,0.00011613384927612427
34.8,0.00011622259249785198
34.85,0.00011652019897342435
34.9,0.00011700404814631744
34.95,0.00011764787511348917
35.0,0.0001184224107053438
35.05,0.00011929608435844848
35.1,0.0001202357715833958
35.15,0.00012120756685293194
35.2,0.00012217756233068135
35.25,0.0001231126130317549
35.3,0.00012398106973525184
35.35,0.00012475346221742
35.4,0.00012540311708836288
35.45,0.00012590669662526638
35.5,0.00012624464742086745
35.55,0.00012640155031966798
35.6,0.0001263663659051677
35.65,0.00012613257263839928
35.7,0.00012569819754440652
35.75,0.0001250657420189831
35.8,0.00012424200781239778
35.85,0.00012323783048070477
35.9,0.00012206772953187748
35.95,0.00012074948609992776
36.0,0.00011930366023481023
36.05,0.00011775306079150709
36.1,0.00011612218144138074
36.15,0.00011443661652619368
36.2,0.00011272247035143302
36.25,0.00011100577309852422
36.3,0.00010931191585731818
36.35,0.00010766511637562065
36.4,0.00010608792602724308
36.45,0.00010460078724944321
36.5,0.00010322164932864212
36.55,0.00010196564895173137
36.6,0.00010084486041841241
36.65,9.986811885449859e-05
36.7,9.904091820126455e-05
36.75,9.836538420404192e-05
36.8,9.784032110520351e-05
36.85,9.746132928243805e-05
36.9,9.722098968248444e-05
36.95,9.710910960304278e-05
37.0,9.711302319154855e-05
37.05,9.721793897933858e-05
37.1,9.740732587403992e-05
37.15,9.766332831182102e-05
37.2,9.796720074342574e-05
37.25,9.829975131030523e-05
37.3,9.864178447315513e-05
37.35,9.89745324938855e-05
37.4,9.928006604701585e-05
37.45,9.954167484519298e-05
37.5,9.97442099961145e-05
37.55,9.987438084769344e-05
37.6,9.992100030044243e-05
37.65,9.987517393952434e-05
37.7,9.973042982645472e-05
37.75,9.948278734980453e-05
37.8,9.91307651198297e-05
37.85,9.867532945659724e-05
37.9,9.811978651767529e-05
37.95,9.746962249496799e-05
38.0,9.673229753988481e-05
38.05,9.591700011605418e-05
38.1,9.503436930126744e-05
38.15,9.409619314445686e-05
38.2,9.311509151814367e-05
38.25,9.210419198902865e-05
38.3,9.10768070658212e-05
38.35,9.004612078854443e-05
38.4,8.902489201965643e-05
38.45,8.802518101286592e-05
38.5,8.705810490380384e-05
38.55,8.61336267245724e-05
38.6,8.526038143009379e-05
38.65,8.444554127678928e-05
38.7,8.369472175085974e-05
38.75,8.301192813888385e-05
38.8,8.239954179846178e-05
38.85,8.185834424742693e-05
38.9,8.138757636716039e-05
38.95,8.098502932420994e-05
39.0,8.064716326351557e-05
39.05,8.036924942012926e-05
39.1,8.014553103243531e-05
39.15,7.996939831288187e-05
39.2,7.983357273183679e-05
39.25,7.973029598381517e-05
39.3,7.965151921816786e-05
39.35,7.958908841226494e-05
39.4,7.953492212813739e-05
39.45,7.948117830752268e-05
39.5,7.94204072104905e-05
39.55,7.93456880758752e-05
39.6,7.925074756589951e-05
39.65,7.913005854269024e-05
39.7,7.897891820265809e-05
39.75,7.879350505926191e-05
39.8,7.857091471011871e-05
39.85,7.830917474629218e-05
39.9,7.800723955607497e-05
39.95,7.766496613916972e-05
40.0,7.728307237635274e-05
40.05,7.686307949104496e-05
40.1,7.640724068887911e-05
40.15,7.59184581657063e-05
40.2,7.540019082973285e-05
40.25,7.485635518626976e-05
40.3,7.429122188113452e-05
40.35,7.37093103892501e-05
40.4,7.31152842678938e-05
40.45,7.251384927037931e-05
40.5,7.190965643849657e-05
40.55,7.130721206545795e-05
40.6,7.071079615195948e-05
40.65,7.012439067455928e-05
40.7,6.955161865770137e-05
40.75,6.899569469929574e-05
40.8,6.845938725641177e-05
40.85,6.79449926641032e-05
40.9,6.745432054802608e-05
40.95,6.698869001074498e-05
41.0,6.654893573142156e-05
41.05,6.613542292598521e-05
41.1,6.574806997476187e-05
41.15,6.538637743919677e-05
41.2,6.504946215861663e-05
41.25,6.473609513918243e-05
41.3,6.444474201527642e-05
41.35,6.417360497150916e-05
41.4,6.392066515257672e-05
41.45,6.368372474865251e-05
41.5,6.34604481153841e-05
41.55,6.324840145957694e-05
41.6,6.304509078444218e-05
41.65,6.284799793311868e-05
41.7,6.265461468888138e-05
41.75,6.246247497970512e-05
41.8,6.226918529050884e-05
41.85,6.207245340765139e-05
41.9,6.187011560838897e-05
41.95,6.166016236660999e-05
42.0,6.144076258066778e-05
42.05,6.121028624622593e-05
42.1,6.096732540490709e-05
42.15,6.0710713106334175e-05
42.2,6.043954003560489e-05
42.25,6.0153168388042406e-05
42.3,5.985124252527249e-05
42.35,5.953369592666047e-05
42.4,5.920075396163677e-05
42.45,5.885293205316715e-05
42.5,5.8491028880161066e-05
42.55,5.811611437460115e-05
42.6,5.772951240327665e-05
42.65,5.7332778178270485e-05
42.7,5.69276706076412e-05
42.75,5.6516119969959774e-05
42.8,5.61001914651263e-05
42.85,5.5682045350997575e-05
42.9,5.5263894512878736e-05
42.95,5.484796042442283e-05
43.0,5.4436428538229715e-05
43.05,5.403140418889629e-05
43.1,5.363487009809121e-05
43.15,5.324864654041552e-05
43.2,5.2874355161564264e-05
43.25,5.251338733984946e-05
43.3,5.21668778529457e-05
43.35,5.183568445923923e-05
43.4,5.15203738338305e-05
43.45,5.122121411976684e-05
43.5,5.0938174172325934e-05
43.55,5.067092939471505e-05
43.6,5.041887389344665e-05
43.65,5.018113852616786e-05
43.7,4.995661427817463e-05
43.75,4.974398028947463e-05
43.8,4.954173576420207e-05
43.85,4.934823492945911e-05
43.9,4.916172417125678e-05
43.95,4.898038046026644e-05
44.0,4.8802350187858574e-05
44.05,4.862578756124275e-05
44.1,4.8448891752700126e-05
44.15,4.826994205917005e-05
44.2,4.808733040187153e-05
44.25,4.7899590578445126e-05
44.3,4.770542376970975e-05
44.35,4.750371989724152e-05
44.4,4.7293574524624174e-05
44.45,4.7074301092730674e-05
44.5,4.68454383764151e-05
44.55,4.660675314538917e-05
44.6,4.635823810487547e-05
44.65,4.610010528099432e-05
44.7,4.583277510089775e-05
44.75,4.5556861497498084e-05
44.8,4.527315344223714e-05
44.85,4.498259337555984e-05
44.9,4.46862530623322e-05
44.95,4.438530744701402e-05
45.0,4.408100711957699e-05
45.05,4.377465002659235e-05
45.1,4.3467553071415586e-05
45.15,4.316102424199222e-05
45.2,4.2856335883936405e-05
45.25,4.2554699700018214e-05
45.3,4.225724400543073e-05
45.35,4.19649937021773e-05
45.4,4.1678853357118154e-05
45.45,4.13995936788584e-05
45.5,4.112784159131916e-05
45.55,4.0864073999644276e-05
45.6,4.0608615240430916e-05
45.65,4.0361638106672165e-05
45.7,4.012316824183947e-05
45.75,3.989309161057219e-05
45.8,3.967116467852276e-05
45.85,3.945702687363063e-05
45.9,3.925021485734968e-05
45.95,3.9050178108410596e-05
46.0,3.885629531405937e-05
46.05,3.866789107393719e-05
46.1,3.84842524489447e-05
46.15,3.830464492957014e-05
46.2,3.812832745303665e-05
46.25,3.795456616321119e-05
46.3,3.778264667840457e-05
46.35,3.761188470654161e-05
46.4,3.744163492135186e-05
46.45,3.727129808402849e-05
46.5,3.7100326459319566e-05
46.55,3.692822763086047e-05
46.6,3.675456686583586e-05
46.65,3.657896821251522e-05
46.7,3.640111453527452e-05
46.75,3.622074670041166e-05
46.8,3.603766212306876e-05
46.85,3.585171287215824e-05
46.9,3.5662803507889055e-05
46.95,3.5470888797492037e-05
47.0,3.527597142106524e-05
47.05,3.507809974357203e-05
47.1,3.4877365692985135e-05
47.15,3.4673902750634796e-05
47.2,3.4467884029607215e-05
47.25,3.4259520392092196e-05
47.3,3.404905853793281e-05
47.35,3.3836778984822806e-05
47.4,3.3622993855859126e-05
47.45,3.3408044392210905e-05
47.5,3.319229811692755e-05
47.55,3.297614558947439e-05
47.6,3.275999670834963e-05
47.65,3.2544276539853224e-05
47.7,3.232942067346643e-05
47.75,3.2115870127101956e-05
47.8,3.1904065847557555e-05
47.85,3.1694442871858054e-05
47.9,3.1487424233020084e-05
47.95,3.128341470856496e-05
48.0,3.1082794521473385e-05
48.05,3.0885913111145336e-05
48.1,3.069308309629714e-05
48.15,3.05045745528638e-05
48.2,3.0320609728150274e-05
48.25,3.0141358308076394e-05
48.3,2.9966933347762515e-05
48.35,2.9797387967258013e-05
48.4,2.9632712904214184e-05
48.45,2.9472835003956676e-05
48.5,2.9317616714843446e-05
48.55,2.9166856643036012e-05
48.6,2.9020291205833332e-05
48.65,2.8877597406435273e-05
48.7,2.87383967353256e-05
48.75,2.8602260184319854e-05
48.8,2.846871433870201e-05
48.85,2.8337248490856804e-05
48.9,2.8207322695602085e-05
48.95,2.8078376663384444e-05
49.0,2.7949839363131564e-05
49.05,2.782113918250363e-05
49.1,2.769171447035533e-05
49.15,2.756102426529216e-05
49.2,2.74285589962672e-05
49.25,2.729385092718537e-05
49.3,2.7156484108423988e-05
49.35,2.7016103594916754e-05
49.4,2.6872423693660915e-05
49.45,2.6725235013760205e-05
49.5,2.6574410109627078e-05
49.55,2.6419907532755585e-05
49.6,2.626177413922016e-05
49.65,2.6100145538124444e-05
49.7,2.5935244609718394e-05
49.75,2.5767378069620694e-05
49.8,2.559693110610617e-05
49.85,2.542436016917959e-05
49.9,2.525018404141277e-05
49.95,2.5074973369555375e-05
50.0,2.489933888105116e-05
50.05,2.4723918549128497e-05
50.1,2.4549364002777615e-05
50.15,2.437632650236932e-05
50.2,2.420544281713315e-05
50.25,2.4037321346537786e-05
50.3,2.3872528823643287e-05
50.35,2.37115779248149e-05
50.4,2.3554916087287607e-05
50.45,2.3402915804738305e-05
50.5,2.3255866632299337e-05
50.55,2.3113969087645556e-05
50.6,2.2977330585352492e-05
50.65,2.2845963489223164e-05
50.7,2.2719785313349527e-05
50.75,2.259862104889016e-05
50.8,2.2482207541446993e-05
50.85,2.2370199794952735e-05
50.9,2.2262179033305777e-05
50.95,2.2157662311777994e-05
51.0,2.205611343718977e-05
51.05,2.1956954929721697e-05
51.1,2.185958074028552e-05
51.15,2.1763369425891613e-05
51.2,2.166769748127481e-05
51.25,2.1571952528010586e-05
51.3,2.147554607208439e-05
51.35,2.1377925556808234e-05
51.4,2.1278585459521936e-05
51.45,2.1177077206946234e-05
51.5,2.1073017714617065e-05
51.55,2.096609638972801e-05
51.6,2.085608047313444e-05
51.65,2.074281863441534e-05
51.7,2.0626242772951704e-05
51.75,2.0506368017184262e-05
51.8,2.038329095280518e-05
51.85,2.025718614789604e-05
51.9,2.0128301078259083e-05
51.95,1.9996949588761206e-05
52.0,1.9863504055795698e-05
52.05,1.972838644144713e-05
52.1,1.9592058451085495e-05
52.15,1.945501102252884e-05
52.2,1.931775338623363e-05
52.25,1.9180801941953882e-05
52.3,1.9044669197807465e-05
52.35,1.8909853012666966e-05
52.4,1.8776826372347597e-05
52.45,1.8646027914418207e-05
52.5,1.851785339597411e-05
52.55,1.8392648273867706e-05
52.6,1.8270701538312732e-05
52.65,1.815224090918158e-05
52.7,1.803742947052458e-05
52.75,1.7926363783742934e-05
52.8,1.7819073484379047e-05
52.85,1.771552233259416e-05
52.9,1.7615610654018257e-05
52.95,1.7519179076656366e-05
53.0,1.742601344172651e-05
53.05,1.7335850742373005e-05
53.1,1.7248385924715665e-05
53.15,1.7163279371060287e-05
53.2,1.7080164875572314e-05
53.25,1.6998657918372233e-05
53.3,1.6918364044768746e-05
53.35,1.6838887161969173e-05
53.4,1.675983757568643e-05
53.45,1.6680839603120365e-05
53.5,1.660153861618758e-05
53.55,1.6521607388947254e-05
53.6,1.644075164519054e-05
53.65,1.635871472538646e-05
53.7,1.627528131589424e-05
53.75,1.6190280206872783e-05
53.8,1.6103586068022066e-05
53.85,1.60151202526578e-05
53.9,1.5924850660182494e-05
53.95,1.5832790704447562e-05
54.0,1.5738997450578714e-05
54.05,1.5643568995378306e-05
54.1,1.5546641176455154e-05
54.15,1.5448383702727704e-05
54.2,1.5348995804087802e-05
54.25,1.5248701500908683e-05
54.3,1.51477445949792e-05
54.35,1.5046383482549013e-05
54.4,1.4944885887724033e-05
54.45,1.4843523610687854e-05
54.5,1.4742567380344778e-05
54.55,1.4642281895185852e-05
54.6,1.4542921129624498e-05
54.65,1.444472397586172e-05
54.7,1.434791028363905e-05
54.75,1.4252677352086338e-05
54.8,1.4159196919337422e-05
54.85,1.4067612686745877e-05
54.9,1.3978038405382836e-05
54.95,1.3890556543168199e-05
55.0,1.3805217541464398e-05
55.05,1.3722039660402509e-05
55.1,1.3641009402645102e-05
55.15,1.3562082495915418e-05
55.2,1.3485185405509266e-05
55.25,1.34102173393494e-05
55.3,1.333705270010766e-05
55.35,1.3265543931652053e-05
55.4,1.3195524700761836e-05
55.45,1.3126813349831792e-05
55.5,1.3059216552294563e-05
55.55,1.2992533099826368e-05
55.6,1.292655774914131e-05
55.65,1.2861085056351693e-05
55.7,1.2795913128471284e-05
55.75,1.2730847224618271e-05
55.8,1.2665703143747259e-05
55.85,1.2600310341185169e-05
55.9,1.253451472271177e-05
55.95,1.2468181072242234e-05
56.0,1.2401195077133345e-05
56.05,1.233346492356779e-05
56.1,1.2264922443145382e-05
56.15,1.2195523800555224e-05
56.2,1.2125249720820496e-05
56.25,1.2054105262937688e-05
56.3,1.1982119154630139e-05
56.35,1.1909342710279169e-05
56.4,1.1835848360788289e-05
56.45,1.1761727830102825e-05
56.5,1.1687089998297657e-05
56.55,1.1612058495525642e-05
56.6,1.1536769074673774e-05
56.65,1.1461366813296464e-05
56.7,1.138600319729187e-05
56.75,1.1310833139865503e-05
56.8,1.1236011989600068e-05
56.85,1.1161692580932446e-05
56.9,1.1088022379044035e-05
56.95,1.1015140769110299e-05
57.0,1.0943176537046854e-05
57.05,1.0872245585346896e-05
57.1,1.080244892335721e-05
57.15,1.0733870966411547e-05
57.2,1.0666578172683935e-05
57.25,1.0600618040490171e-05
57.3,1.0536018482131775e-05
57.35,1.0472787583341228e-05
57.4,1.0410913750049065e-05
57.45,1.0350366236702036e-05
57.5,1.0291096042846182e-05
57.55,1.0233037157320935e-05
57.6,1.0176108122357317e-05
57.65,1.0120213883303527e-05
57.7,1.0065247883792775e-05
57.75,1.0011094361076915e-05
57.8,9.957630792121351e-06
57.85,9.904730438025847e-06
57.9,9.852264932483876e-06
57.95,9.800106859395194e-06
58.0,9.748132265438686e-06
58.05,9.696223055358463e-06
58.1,9.644269220913045e-06
58.15,9.592170858752303e-06
58.2,9.539839937847454e-06
58.25,9.487201783321395e-06
58.3,9.434196250461697e-06
58.35,9.380778570140016e-06
58.4,9.326919854611733e-06
58.45,9.272607260522289e-06
58.5,9.217843813687197e-06
58.55,9.162647907654322e-06
58.6,9.10705249501195e-06
58.65,9.051103996713707e-06
58.7,8.994860960221557e-06
58.75,8.938392501904635e-06
58.8,8.881776572797451e-06
58.85,8.8250980894816e-06
58.9,8.768446973458847e-06
58.95,8.711916142985239e-06
59.0,8.655599500921446e-06
59.05,8.599589960826055e-06
59.1,8.5439775513072e-06
59.15,8.488847635691494e-06
59.2,8.434279280426345e-06
59.25,8.380343801436042e-06
59.3,8.327103513017683e-06
59.35,8.274610698888883e-06
59.4,8.222906819813422e-06
59.45,8.172021966935568e-06
59.5,8.121974564655936e-06
59.55,8.07277132168019e-06
59.6,8.024407423858666e-06
59.65,7.976866957695081e-06
59.7,7.930123549014203e-06
59.75,7.884141197311777e-06
59.8,7.838875282827805e-06
59.85,7.794273720440755e-06
59.9,7.750278232121018e-06
59.95,7.706825707946775e-06
60.0,7.663849624593528e-06
60.05,7.621281489789003e-06
60.1,7.579052281465747e-06
60.15,7.5370938512512885e-06
60.2,7.495340263478353e-06
60.25,7.453729043043439e-06
60.3,7.412202308140647e-06
60.35,7.370707767084966e-06
60.4,7.32919956203935e-06
60.45,7.287638946383954e-06
60.5,7.245994786617614e-06
60.55,7.20424388395496e-06
60.6,7.162371115070079e-06
60.65,7.120369395628524e-06
60.7,7.078239474237208e-06
60.75,7.035989568124523e-06
60.8,6.9936348551498395e-06
60.85,6.951196839551872e-06
60.9,6.908702611116552e-06
60.95,6.866184019128936e-06
61.0,6.8236767835439965e-06
61.05,6.7812195662575484e-06
61.1,6.738853025195661e-06
61.15,6.696618873194348e-06
61.2,6.6545589623638496e-06
61.25,6.612714412881384e-06
61.3,6.5711248030090615e-06
61.35,6.529827434677509e-06
61.4,6.488856686290848e-06
61.45,6.4482434615999225e-06
61.5,6.408014740636391e-06
61.55,6.368193235894504e-06
61.6,6.328797154266499e-06
61.65,6.2898400627485715e-06
61.7,6.251330853698011e-06
61.75,6.213273803479556e-06
61.8,6.17566871672011e-06
61.85,6.138511147118361e-06
61.9,6.101792684824171e-06
61.95,6.065501299808731e-06
62.0,6.029621730377292e-06
62.05,5.994135905985532e-06
62.1,5.959023393801803e-06
62.15,5.924261858941723e-06
62.2,5.889827528975358e-06
62.25,5.855695654107298e-06
62.3,5.8218409553316036e-06
62.35,5.788238053819444e-06
62.4,5.754861875778983e-06
62.45,5.721688028006092e-06
62.5,5.688693140292769e-06
62.55,5.655855171764671e-06
62.6,5.623153679063438e-06
62.65,5.590570045063762e-06
62.7,5.558087667519244e-06
62.75,5.525692107657389e-06
62.8,5.493371199295279e-06
62.85,5.461115119534139e-06
62.9,5.428916422497032e-06
62.95,5.396770037931704e-06
63.0,5.364673236784773e-06
63.05,5.332625566095575e-06
63.1,5.30062875573576e-06
63.15,5.268686599665748e-06
63.2,5.2368048144693624e-06
63.25,5.204990877981326e-06
63.3,5.173253850843224e-06
63.35,5.14160418380622e-06
63.4,5.110053513557064e-06
63.45,5.078614449777437e-06
63.5,5.04730035606299e-06
63.55,5.016125127232008e-06
63.6,4.985102965451153e-06
63.65,4.954248157502101e-06
63.7,4.923574855413308e-06
63.75,4.893096862590492e-06
63.8,4.862827427499806e-06
63.85,4.832779046891219e-06
63.9,4.802963280495321e-06
63.95,4.773390579084447e-06
64.0,4.744070127749819e-06
64.05,4.715009706212135e-06
64.1,4.68621556793671e-06
64.15,4.657692339765712e-06
64.2,4.629442943694783e-06
64.25,4.601468542301654e-06
64.3,4.573768509171738e-06
64.35,4.546340425452119e-06
64.4,4.5191801033956815e-06
64.45,4.4922816374280425e-06
64.5,4.4656374828818e-06
64.55,4.439238562098217e-06
64.6,4.413074397103325e-06
64.65,4.387133267532909e-06
64.7,4.361402391923344e-06
64.75,4.335868129918107e-06
64.8,4.31051620238243e-06
64.85,4.285331925889843e-06
64.9,4.260300457565776e-06
64.95,4.235407045864068e-06
65.0,4.210637282532071e-06
65.05,4.185977350804049e-06
65.1,4.161414264766528e-06
65.15,4.136936094869411e-06
65.2,4.112532174722486e-06
65.25,4.088193284615075e-06
65.3,4.063911807624542e-06
65.35,4.039681854729626e-06
65.4,4.015499355998214e-06
65.45,3.991362115666174e-06
65.5,3.967269829735903e-06
65.55,3.9432240655818135e-06
65.6,3.9192282039284485e-06
65.65,3.895287344438772e-06
65.7,3.871408176992184e-06
65.75,3.847598821518571e-06
65.8,3.823868639963678e-06
65.85,3.800228024577472e-06
65.9,3.7766881672196498e-06
65.95,3.753260814756914e-06
66.0,3.7299580158811393e-06
66.05,3.7067918647913845e-06
66.1,3.6837742471736367e-06
66.15,3.6609165937662217e-06
66.2,3.638229646540944e-06
66.25,3.6157232421578655e-06
66.3,3.593406116887614e-06
66.35,3.5712857366486e-06
66.4,3.549368155196393e-06
66.45,3.527657902845783e-06
66.5,3.5061579074169633e-06
66.55,3.484869448395254e-06
66.6,3.463792144592682e-06
66.65,3.4429239749135526e-06
66.7,3.4222613311704754e-06
66.75,3.40179910128086e-06
66.8,3.3815307806071354e-06
66.85,3.3614486087009696e-06
66.9,3.341543728267153e-06
66.95,3.321806362799605e-06
67.0,3.3022260090459936e-06
67.05,3.28279164024889e-06
67.1,3.2634919159751113e-06
67.15,3.2443153942994877e-06
67.2,3.2252507421377395e-06
67.25,3.206286939633003e-06
67.3,3.1874134746895057e-06
67.35,3.1686205240046044e-06
67.4,3.149899117277856e-06
67.45,3.131241281663256e-06
67.5,3.1126401639718807e-06
67.55,3.094090128617899e-06
67.6,3.0755868298216226e-06
67.65,3.057127257128036e-06
67.7,3.0387097538569038e-06
67.75,3.0203340086590783e-06
67.8,3.00200102090092e-06
67.85,2.9837130411226733e-06
67.9,2.9654734883053454e-06
67.95,2.947286846124528e-06
68.0,2.9291585407558945e-06
68.05,2.9110948031225007e-06
68.1,2.8931025187256916e-06
68.15,2.87518906838035e-06
68.2,2.857362163275124e-06
68.25,2.83962967780014e-06
68.3,2.8219994835299616e-06
68.35,2.80447928762184e-06
68.4,2.7870764786942904e-06
68.45,2.769797982995987e-06
68.5,2.7526501333685095e-06
68.55,2.7356385531583165e-06
68.6,2.7187680568538074e-06
68.65,2.702042568822968e-06
68.7,2.685465061116763e-06
68.75,2.6690375108927097e-06
68.8,2.652760877612073e-06
68.85,2.636635099780546e-06
68.9,2.6206591106440287e-06
68.95,2.6048308719235343e-06
69.0,2.589147424381616e-06
69.05,2.5736049537592387e-06
69.1,2.558198870410071e-06
69.15,2.542923900787463e-06
69.2,2.527774188809919e-06
69.25,2.5127434050404597e-06
69.3,2.497824861562753e-06
69.35,2.4830116304212988e-06
69.4,2.4682966635081317e-06
69.45,2.4536729118265483e-06
69.5,2.4391334421358735e-06
69.55,2.424671549080716e-06
69.6,2.4102808610299485e-06
69.65,2.395955437992148e-06
69.7,2.381689860134325e-06
69.75,2.367479305606837e-06
69.8,2.353319616566873e-06
69.85,2.3392073524967103e-06
69.9,2.325139830125071e-06
69.95,2.311115149480949e-06
70.0,2.2971322058383727e-06
70.05,2.2831906875385065e-06
70.1,2.2692910599096366e-06
70.15,2.25543453573119e-06
70.2,2.241623032912121e-06
70.25,2.227859120264788e-06
70.3,2.2141459524547097e-06
70.35,2.2004871953871764e-06
70.4,2.1868869434513495e-06
70.45,2.173349630178374e-06
70.5,2.1598799339770726e-06
70.55,2.146482680688859e-06
70.6,2.133162744749283e-06
70.65,2.119924950755789e-06
70.7,2.1067739772209895e-06
70.75,2.0937142642363125e-06
70.8,2.080749926683932e-06
70.85,2.0678846745203372e-06
70.9,2.0551217415079466e-06
70.95,2.0424638236053512e-06
71.0,2.029913028034648e-06
71.05,2.017470833840247e-06
71.1,2.0051380645316035e-06
71.15,1.9929148731778304e-06
71.2,1.980800740089493e-06
71.25,1.9687944829921507e-06
71.3,1.9568942793716467e-06
71.35,1.9450977004531494e-06
71.4,1.9334017560715455e-06
71.45,1.921802949501392e-06
71.5,1.9102973411438776e-06
71.55,1.8988806198183283e-06
71.6,1.8875481802789866e-06
71.65,1.8762952054757452e-06
71.7,1.86511675200163e-06
71.75,1.854007837121226e-06
71.8,1.8429635257535174e-06
71.85,1.8319790157901155e-06
71.9,1.8210497201654526e-06
71.95,1.810171344159597e-06
72.0,1.799339956504346e-06
72.05,1.7885520529810692e-06
72.1,1.7778046113391137e-06
72.15,1.767095136527898e-06
72.2,1.7564216954194654e-06
72.25,1.7457829403991884e-06
72.3,1.7351781214170454e-06
72.35,1.7246070863165979e-06
72.4,1.714070269489357e-06
72.45,1.70356866913401e-06
72.5,1.6931038136285123e-06
72.55,1.682677717743104e-06
72.6,1.6722928296293586e-06
72.65,1.661951969709318e-06
72.7,1.6516582627553188e-06
72.75,1.641415064590933e-06
72.8,1.6312258849531541e-06
72.85,1.6210943081323245e-06
72.9,1.6110239130474783e-06
72.95,1.6010181944191034e-06
73.0,1.5910804866688204e-06
73.05,1.5812138921061904e-06
73.1,1.571421214859099e-06
73.15,1.561704901867296e-06
73.2,1.552066992093385e-06
73.25,1.5425090749147263e-06
73.3,1.533032258448656e-06
73.35,1.5236371483380684e-06
73.4,1.51432383728837e-06
73.45,1.5050919054088153e-06
73.5,1.4959404311742169e-06
73.55,1.4868680125946257e-06
73.6,1.4778727979654252e-06
73.65,1.4689525253730093e-06
73.7,1.460104569956832e-06
73.75,1.4513259977802115e-06
73.8,1.4426136250423878e-06
73.85,1.4339640812765766e-06
73.9,1.425373875122098e-06
73.95,1.416839461234799e-06
74.0,1.40835730690976e-06
74.05,1.3999239570282211e-06
74.1,1.3915360960113918e-06
74.15,1.3831906055576584e-06
74.2,1.374884617060365e-06
74.25,1.3666155577421935e-06
74.3,1.3583811896990997e-06
74.35,1.3501796412157077e-06
74.4,1.3420094298919945e-06
74.45,1.3338694773041123e-06
74.5,1.325759115105323e-06
74.55,1.3176780826535946e-06
74.6,1.3096265164261139e-06
74.65,1.3016049316442663e-06
74.7,1.2936141966834783e-06
74.75,1.2856555009767098e-06
74.8,1.277730317236351e-06
74.85,1.2698403589168382e-06
74.9,1.2619875339133899e-06
74.95,1.2541738955463484e-06
75.0,1.2464015919082999e-06
75.05,1.2386728146587159e-06
75.1,1.230989748332454e-06
75.15,1.223354521191589e-06
75.2,1.2157691585898255e-06
75.25,1.2082355397404004e-06
75.3,1.2007553586839804e-06
75.35,1.1933300901428495e-06
75.4,1.185960960826462e-06
75.45,1.1786489266229104e-06
75.5,1.1713946559746322e-06
75.55,1.1641985195975875e-06
75.6,1.1570605865646185e-06
75.65,1.1499806266385784e-06
75.7,1.142958118612266e-06
75.75,1.1359922642928577e-06
75.8,1.129082007660938e-06
75.85,1.1222260586403956e-06
75.9,1.1154229208371293e-06
75.95,1.1086709225433717e-06
76.0,1.1019682502602172e-06
76.05,1.0953129839659133e-06
76.1,1.088703133349151e-06
76.15,1.0821366742366208e-06
76.2,1.0756115844701014e-06
76.25,1.0691258785295598e-06
76.3,1.062677640253393e-06
76.35,1.0562650530731349e-06
76.4,1.049886427255573e-06
76.45,1.0435402237280167e-06
76.5,1.0372250741502794e-06
76.55,1.0309397969873345e-06
76.6,1.024683409427645e-06
76.65,1.0184551350816034e-06
76.7,1.0122544074806373e-06
76.75,1.0060808694786282e-06
76.8,9.999343687320297e-07
76.85,9.938149495022194e-07
76.9,9.877228410824451e-07
76.95,9.81658443201472e-07
77.0,9.756223087965124e-07
77.05,9.696151245788318e-07
77.1,9.636376898370725e-07
77.15,9.576908939353948e-07
77.2,9.517756929672781e-07
77.25,9.458930860209202e-07
77.3,9.400440914996604e-07
77.35,9.342297239217574e-07
77.4,9.284509715976814e-07
77.45,9.227087755523825e-07
77.5,9.170040100237908e-07
77.55,9.113374648290083e-07
77.6,9.05709829846725e-07
77.65,9.001216818188035e-07
77.7,8.945734736270415e-07
77.75,8.890655261531784e-07
77.8,8.835980227818711e-07
77.85,8.781710065592708e-07
77.9,8.72784379973302e-07
77.95,8.674379072773163e-07
78.0,8.621312192378348e-07
78.05,8.568638201475944e-07
78.1,8.516350969116221e-07
78.15,8.46444329982597e-07
78.2,8.412907058969173e-07
78.25,8.361733311416867e-07
78.3,8.310912470678343e-07
78.35,8.260434455545117e-07
78.4,8.210288851254766e-07
78.45,8.160465072194048e-07
78.5,8.110952523221256e-07
78.55,8.061740756802012e-07
78.6,8.012819623311974e-07
78.65,7.96417941205932e-07
78.7,7.915810980819813e-07
78.75,7.867705871944997e-07
78.8,7.819856413394313e-07
78.85,7.772255803361452e-07
78.9,7.72489817747805e-07
78.95,7.677778657918754e-07
79.0,7.630893384051266e-07
79.05,7.584239524607974e-07
79.1,7.537815271657507e-07
79.15,7.491619816962517e-07
79.2,7.445653311581402e-07
79.25,7.399916809825601e-07
79.3,7.354412198917573e-07
79.35,7.309142115892002e-07
79.4,7.264109853455921e-07
79.45,7.219319256663437e-07
79.5,7.17477461237003e-07
79.55,7.130480533507968e-07
79.6,7.08644184026911e-07
79.65,7.042663440293451e-07
79.7,6.999150209941802e-07
79.75,6.955906878680251e-07
79.8,6.912937918522263e-07
79.85,6.870247440363293e-07
79.9,6.827839098902984e-07
79.95,6.785716007686259e-07
80.0,6.743880665601713e-07
80.05,6.702334895968272e-07
80.1,6.661079799106944e-07
80.15,6.620115719051218e-07
80.2,6.579442224791552e-07
80.25,6.539058106184909e-07
80.3,6.498961384393193e-07
80.35,6.459149336449264e-07
80.4,6.419618533291449e-07
80.45,6.380364890362114e-07
80.5,6.341383729637806e-07
80.55,6.302669851752726e-07
80.6,6.264217616698471e-07
80.65,6.226021031434512e-07
80.7,6.188073842629868e-07
80.75,6.1503696326787e-07
80.8,6.112901917093359e-07
80.85,6.075664241378281e-07
80.9,6.038650275527126e-07
80.95,6.001853904362131e-07
81.0,5.965269312047721e-07
81.05,5.928891059255454e-07
81.1,5.892714151633179e-07
81.15,5.856734098429912e-07
81.2,5.820946960349004e-07
81.25,5.785349385936156e-07
81.3,5.749938636052126e-07
81.35,5.714712596229449e-07
81.4,5.679669776955134e-07
81.45,5.644809302162866e-07
81.5,5.610130886442592e-07
81.55,5.575634801686061e-07
81.6,5.541321834076552e-07
81.65,5.507193232496126e-07
81.7,5.473250649563627e-07
81.75,5.439496076627867e-07
81.8,5.405931774120358e-07
81.85,5.372560198725796e-07
81.9,5.339383928848066e-07
81.95,5.306405589840167e-07
82.0,5.273627780434612e-07
82.05,5.241053001741283e-07
82.1,5.208683590099585e-07
82.15,5.176521654956018e-07
82.2,5.144569022814825e-07
82.25,5.11282718816148e-07
82.3,5.081297272103162e-07
82.35,5.049979989302036e-07
82.4,5.018875623603273e-07
82.45,4.987984012584285e-07
82.5,4.957304541073981e-07
82.55,4.926836143518888e-07
82.6,4.896577314907357e-07
82.65,4.866526129805697e-07
82.7,4.836680268918257e-07
82.75,4.807037052454005e-07
82.8,4.777593479469224e-07
82.85,4.7483462722682105e-07
82.9,4.719291924865257e-07
82.95,4.690426754467818e-07
83.0,4.6617469549064387e-07
83.05,4.633248650936584e-07
83.1,4.604927952346571e-07
83.15,4.5767810068489226e-07
83.2,4.548804050784932e-07
83.25,4.5209934567457385e-07
83.3,4.4933457773059736e-07
83.35,4.4658577841668924e-07
83.4,4.4385265021209305e-07
83.45,4.4113492373709707e-07
83.5,4.3843235998644967e-07
83.55,4.3574475194311167e-07
83.6,4.330719255639851e-07
83.65,4.3041374014160164e-07
83.7,4.2777008805752145e-07
83.75,4.2514089395407575e-07
83.8,4.22526113360941e-07
83.85,4.19925730821669e-07
83.9,4.1733975757257915e-07
83.95,4.147682288324475e-07
84.0,4.1221120076573554e-07
84.05,4.0966874718539666e-07
84.1,4.071409560627498e-07
84.15,4.0462792591238104e-07
84.2,4.021297621190999e-07
84.25,3.996465732719535e-07
84.3,3.971784675672961e-07
84.35,3.947255493390209e-07
84.4,3.9228791576946515e-07
84.45,3.898656538292922e-07
84.5,3.8745883748901056e-07
84.55,3.850675252387882e-07
84.6,3.8269175794701535e-07
84.65,3.803315570817318e-07
84.7,3.779869233126634e-07
84.75,3.7565783550528633e-07
84.8,3.733442501121297e-07
84.85,3.710461009604671e-07
84.9,3.687632994297313e-07
84.95,3.6649573500640023e-07
85.0,3.6424327619886503e-07
85.05,3.620057717898266e-07
85.1,3.597830523992933e-07
85.15,3.575749323270503e-07
85.2,3.553812116398914e-07
85.25,3.532016784657129e-07
85.3,3.5103611145391265e-07
85.35,3.4888428235962066e-07
85.4,3.467459587076887e-07
85.45,3.446209064917485e-07
85.5,3.4250889286342946e-07
85.55,3.4040968876741253e-07
85.6,3.383230714792794e-07
85.65,3.3624882700498674e-07
85.7,3.3418675230342195e-07
85.75,3.3213665729671903e-07
85.8,3.300983666366949e-07
85.85,3.280717212002455e-07
85.9,3.2605657929118587e-07
85.95,3.240528175310837e-07
86.0,3.220603314273174e-07
86.05,3.2007903561178954e-07
86.1,3.1810886374983664e-07
86.15,3.1614976812417136e-07
86.2,3.1420171890453233e-07
86.25,3.122647031188757e-07
86.3,3.1033872334710223e-07
86.35,3.084237961628958e-07
86.4,3.065199503534243e-07
86.45,3.046272249503674e-07
86.5,3.027456671086953e-07
86.55,3.008753298720717e-07
86.6,2.990162698654855e-07
86.65,2.971685449566591e-07
86.7,2.9533221192817543e-07
86.75,2.935073242017988e-07
86.8,2.916939296552148e-07
86.85,2.8989206856986465e-07
86.9,2.8810177174564296e-07
86.95,2.8632305881551307e-07
87.0,2.8455593678903277e-07
87.05,2.8280039884990394e-07
87.1,2.810564234275812e-07
87.15,2.7932397355832966e-07
87.2,2.7760299654555615e-07
87.25,2.758934239236592e-07
87.3,2.741951717241762e-07
87.35,2.7250814103722204e-07
87.4,2.708322188557303e-07
87.45,2.6916727918465816e-07
87.5,2.675131843923081e-07
87.55,2.6586978677631375e-07
87.6,2.642369303127655e-07
87.65,2.6261445255346197e-07
87.7,2.610021866334773e-07
87.75,2.5939996334919175e-07
87.8,2.5780761326568377e-07
87.85,2.562249688119758e-07
87.9,2.546518663230405e-07
87.95,2.5308814798882415e-07
88.0,2.5153366367254906e-07
88.05,2.499882725635944e-07
88.1,2.4845184463373623e-07
88.15,2.4692426186986894e-07
88.2,2.4540541926111154e-07
88.25,2.438952255234393e-07
88.3,2.4239360355055287e-07
88.35,2.4090049058544336e-07
88.4,2.394158381129348e-07
88.45,2.379396114792257e-07
88.5,2.364717892500044e-07
88.55,2.3501236232393595e-07
88.6,2.3356133282311983e-07
88.65,2.3211871278637552e-07
88.7,2.3068452269486093e-07
88.75,2.2925878986247955e-07
88.8,2.2784154672575432e-07
88.85,2.2643282906928064e-07
88.9,2.2503267422353343e-07
88.95,2.2364111927166252e-07
89.0,2.2225819930103412e-07
89.05,2.2088394573363582e-07
89.1,2.1951838476720706e-07
89.15,2.181615359560181e-07
89.2,2.1681341095684063e-07
89.25,2.154740124617606e-07
89.3,2.1414333333524397e-07
89.35,2.1282135596846157e-07
89.4,2.115080518591375e-07
89.45,2.1020338142059426e-07
89.5,2.089072940189458e-07
89.55,2.0761972823287312e-07
89.6,2.0634061232612246e-07
89.65,2.05069864918812e-07
89.7,2.0380739584000892e-07
89.75,2.0255310714081578e-07
89.8,2.01306894244413e-07
89.85,2.0006864720738334e-07
89.9,1.9883825206492498e-07
89.95,1.9761559223144677e-07
90.0,1.9640054992771185e-07
90.05,1.9519300760555359e-07
90.1,1.93992849342123e-07
90.15,1.927999621766091e-07
90.2,1.9161423736429007e-07
90.25,1.9043557152485934e-07
90.3,1.8926386766466232e-07
90.35,1.8809903605542567e-07
90.4,1.8694099495531336e-07
90.45,1.8578967116168053e-07
90.5,1.8464500038846164e-07
90.55,1.8350692746484835e-07
90.6,1.8237540635558997e-07
90.65,1.8125040000678596e-07
90.7,1.80131880024516e-07
90.75,1.7901982619680734e-07
90.8,1.7791422587226445e-07
90.85,1.768150732113894e-07
90.9,1.7572236832852263e-07
90.95,1.746361163442917e-07
91.0,1.735563263694989e-07
91.05,1.7248301044237162e-07
91.1,1.7141618244117568e-07
91.15,1.703558569942852e-07
91.2,1.693020484090769e-07
91.25,1.682547696399849e-07
91.3,1.6721403131476693e-07
91.35,1.6617984083621917e-07
91.4,1.651522015745996e-07
91.45,1.6413111216374832e-07
91.5,1.6311656591147114e-07
91.55,1.6210855033218922e-07
91.6,1.6110704680724593e-07
91.65,1.6011203037562335e-07
91.7,1.5912346965523578e-07
91.75,1.5814132689247177e-07
91.8,1.5716555813529861e-07
91.85,1.561961135230625e-07
91.9,1.5523293768412753e-07
91.95,1.5427597023080393e-07
92.0,1.5332514633946466e-07
92.05,1.5238039740264198e-07
92.1,1.5144165173888962e-07
92.15,1.5050883534561824e-07
92.2,1.49581872679755e-07
92.25,1.486606874510158e-07
92.3,1.4774520341279349e-07
92.35,1.4683534513613472e-07
92.4,1.459310387529916e-07
92.45,1.450322126558649e-07
92.5,1.4413879814209086e-07
92.55,1.4325072999232653e-07
92.6,1.4236794697424555e-07
92.65,1.4149039226402723e-07
92.7,1.4061801377988874e-07
92.75,1.397507644236315e-07
92.8,1.3888860222793543e-07
92.85,1.3803149040888348e-07
92.9,1.3717939732493428e-07
92.95,1.3633229634522206e-07
93.0,1.3549016563165795e-07
93.05,1.3465298784076002e-07
93.1,1.3382074975250143e-07
93.15,1.3299344183460906e-07
93.2,1.3217105775177914e-07
93.25,1.3135359383006792e-07
93.3,1.3054104848730895e-07
93.35,1.2973342164085005e-07
93.4,1.2893071410401115e-07
93.45,1.2813292698269996e-07
93.5,1.2734006108332976e-07
93.55,1.265521163427511e-07
93.6,1.2576909129028164e-07
93.65,1.249909825510884e-07
93.7,1.2421778439922907e-07
93.75,1.2344948836756008e-07
93.8,1.226860829204788e-07
93.85,1.2192755319422944e-07
93.9,1.2117388080811402e-07
93.95,1.2042504374853926e-07
94.0,1.1968101632654444e-07
94.05,1.1894176920793571e-07
94.1,1.1820726951399325e-07
94.15,1.1747748098931583e-07
94.2,1.1675236423231282e-07
94.25,1.1603187698272552e-07
94.3,1.153159744596675e-07
94.35,1.1460460974286003e-07
94.4,1.1389773418908562e-07
94.45,1.1319529787542287e-07
94.5,1.1249725006046684e-07
94.55,1.1180353965459285e-07
94.6,1.1111411569032994e-07
94.65,1.104289277840437e-07
94.7,1.0974792658048598e-07
94.75,1.0907106417221741e-07
94.8,1.083982944864746e-07
94.85,1.0772957363288638e-07
94.9,1.0706486020613241e-07
94.95,1.0640411553872739e-07
95.0,1.0574730389998982e-07
95.05,1.0509439263845433e-07
95.1,1.0444535226594591e-07
95.15,1.0380015648280907e-07
95.2,1.0315878214482881e-07
95.25,1.0252120917346524e-07
95.3,1.0188742041214758e-07
95.35,1.0125740143231306e-07
95.4,1.006311402938107e-07
95.45,1.0000862726509098e-07
95.5,9.938985450930276e-08
95.55,9.877481574298211e-08
95.6,9.816350587444914e-08
95.65,9.7555920629308e-08
95.7,9.695205617057384e-08
95.75,9.63519087209288e-08
95.8,9.5755474194437e-08
95.85,9.516274784472702e-08
95.9,9.457372393618873e-08
95.95,9.398839544416908e-08
96.0,9.340675378941712e-08
96.05,9.282878861129181e-08
96.1,9.225448758332853e-08
96.15,9.168383627386636e-08
96.2,9.111681805346624e-08
96.25,9.055341404987418e-08
96.3,8.999360315031387e-08
96.35,8.943736204994616e-08
96.4,8.888466534443774e-08
96.45,8.83354856637423e-08
96.5,8.778979384344671e-08
96.55,8.724755912936978e-08
96.6,8.670874941054898e-08
96.65,8.617333147530575e-08
96.7,8.564127128475993e-08
96.75,8.511253425796292e-08
96.8,8.458708556274557e-08
96.85,8.406489040642006e-08
96.9,8.354591432063854e-08
96.95,8.303012343498016e-08
97.0,8.251748473421313e-08
97.05,8.20079662946327e-08
97.1,8.15015374954265e-08
97.15,8.099816920160468e-08
97.2,8.049783391570118e-08
97.25,8.000050589613539e-08
97.3,7.95061612408224e-08
97.35,7.901477793536567e-08
97.4,7.852633586583493e-08
97.45,7.804081679685765e-08
97.5,7.755820431638386e-08
97.55,7.707848374909758e-08
97.6,7.660164204100792e-08
97.65,7.612766761823098e-08
97.7,7.565655022339653e-08
97.75,7.518828073345365e-08
97.8,7.472285096288199e-08
97.85,7.426025345651953e-08
97.9,7.380048127627524e-08
97.95,7.334352778597766e-08
98.0,7.288938643858225e-08
98.05,7.243805056970555e-08
98.1,7.198951320130963e-08
98.15,7.15437668589653e-08
98.2,7.110080340582208e-08
98.25,7.066061389595168e-08
98.3,7.02231884493003e-08
98.35,6.978851614998407e-08
98.4,6.935658496915087e-08
98.45,6.892738171313504e-08
98.5,6.850089199709655e-08
98.55,6.807710024384808e-08
98.6,6.76559897070974e-08
98.65,6.723754251787012e-08
98.7,6.682173975249492e-08
98.75,6.640856152016234e-08
98.8,6.599798706773859e-08
98.85,6.558999489932761e-08
98.9,6.518456290779148e-08
98.95,6.478166851540302e-08
99.0,6.438128882065228e-08
99.05,6.398340074829578e-08
99.1,6.358798119969516e-08
99.15,6.31950072006802e-08
99.2,6.280445604427131e-08
99.25,6.241630542578164e-08
99.3,6.203053356808796e-08
99.35,6.16471193350925e-08
99.4,6.126604233169741e-08
99.45,6.088728298891692e-08
99.5,6.051082263307079e-08
99.55,6.013664353832559e-08
99.6,5.976472896217589e-08
99.65,5.939506316377106e-08
99.7,5.902763140530019e-08
99.75,5.8662419936935956e-08
99.8,5.829941596610889e-08
99.85,5.7938607612128176e-08
99.9,5.757998384737955e-08
99.95,5.722353442653495e-08
100.0,5.686924980534324e-08
100.05,5.65171210507311e-08
100.1,5.616713974400903e-08
100.15,5.5819297879057354e-08
100.2,5.547358775739221e-08
100.25,5.5130001882009474e-08
100.3,5.478853285187249e-08
100.35,5.444917325884702e-08
100.4,5.411191558879807e-08
100.45,5.3776752128446815e-08
100.5,5.344367487944886e-08
100.55,5.3112675480994216e-08
100.6,5.278374514205458e-08
100.65,5.2456874584211035e-08
100.7,5.2132053995793876e-08
100.75,5.180927299785516e-08
100.8,5.148852062228203e-08
100.85,5.1169785302141975e-08
100.9,5.085305487414128e-08
100.95,5.0538316592870104e-08
101.0,5.02255571563155e-08
101.05,4.9914762741935314e-08
101.1,4.960591905242714e-08
101.15,4.929901137016703e-08
101.2,4.899402461917498e-08
101.25,4.869094343335327e-08
101.3,4.838975222965658e-08
101.35,4.809043528481195e-08
101.4,4.7792976814149906e-08
101.45,4.7497361051124676e-08
101.5,4.720357232610339e-08
101.55,4.691159514304993e-08
101.6,4.662141425279669e-08
101.65,4.633301472167523e-08
101.7,4.604638199438761e-08
101.75,4.5761501950120986e-08
101.8,4.5478360951032514e-08
101.85,4.519694588239924e-08
101.9,4.491724418387145e-08
101.95,4.46392438714225e-08
102.0,4.436293354979225e-08
102.05,4.40883024153362e-08
102.1,4.381534024941802e-08
102.15,4.354403740259335e-08
102.2,4.327438477002895e-08
102.25,4.3006373758721594e-08
102.3,4.273999624723245e-08
102.35,4.247524453876518e-08
102.4,4.2212111308521706e-08
102.45,4.195058954636643e-08
102.5,4.1690672495889696e-08
102.55,4.143235359101705e-08
102.6,4.1175626391341845e-08
102.65,4.092048451735927e-08
102.7,4.066692158677886e-08
102.75,4.0414931153055925e-08
102.8,4.0164506647212426e-08
102.85,3.991564132398572e-08
102.9,3.9668328213195235e-08
102.95,3.942256007716862e-08
103.0,3.917832937489746e-08
103.05,3.8935628233506244e-08
103.1,3.869444842742015e-08
103.15,3.845478136552285e-08
103.2,3.821661808641021e-08
103.25,3.7979949261687355e-08
103.3,3.774476520712717e-08
103.35,3.751105590134309e-08
103.4,3.7278811011498044e-08
103.45,3.704801992544126e-08
103.5,3.681867178955075e-08
103.55,3.659075555146047e-08
103.6,3.636426000677085e-08
103.65,3.6139173848778036e-08
103.7,3.591548572021485e-08
103.75,3.5693184265974976e-08
103.8,3.547225818579126e-08
103.85,3.525269628585809e-08
103.9,3.503448752842391e-08
103.95,3.481762107844616e-08
104.0,3.460208634645942e-08
104.05,3.438787302691765e-08
104.1,3.417497113135476e-08
104.15,3.396337101583225e-08
104.2,3.3753063402260375e-08
104.25,3.354403939330566e-08
104.3,3.3336290480727654e-08
104.35,3.312980854711694e-08
104.4,3.2924585861134566e-08
104.45,3.2720615066474244e-08
104.5,3.2517889164885414e-08
104.55,3.231640149370016e-08
104.6,3.211614569840322e-08
104.65,3.1917115700866415e-08
104.7,3.171930566393811e-08
104.75,3.1522709953132003e-08
104.8,3.132732309619898e-08
104.85,3.113313974138749e-08
104.9,3.0940154615207045e-08
104.95,3.0748362480497665e-08
105.0,3.055775809558889e-08
105.05,3.0368336175289034e-08
105.1,3.018009135440016e-08
105.15,2.9993018154384336e-08
105.2,2.980711095373957e-08
105.25,2.9622363962558155e-08
105.3,2.9438771201647105e-08
105.35,2.9256326486506048e-08
105.4,2.9075023416343747e-08
105.45,2.8894855368229768e-08
105.5,2.87158154963685e-08
105.55,2.8537896736388415e-08
105.6,2.836109181444858e-08
105.65,2.8185393260873492e-08
105.7,2.8010793427950958e-08
105.75,2.783728451145771e-08
105.8,2.7664858575408673e-08
105.85,2.7493507579489633e-08
105.9,2.7323223408585292e-08
105.95,2.715399790378443e-08
106.0,2.6985822894251815e-08
106.05,2.6818690229323113e-08
106.1,2.6652591810225398e-08
106.15,2.648751962081653e-08
106.2,2.6323465756794424e-08
106.25,2.616042245285454e-08
106.3,2.5998382107335613e-08
106.35,2.5837337303947913e-08
106.4,2.5677280830243287e-08
106.45,2.551820569256178e-08
106.5,2.536010512725645e-08
106.55,2.5202972608075938e-08
106.6,2.5046801849660634e-08
106.65,2.4891586807175444e-08
106.7,2.473732167218172e-08
106.75,2.4584000864914068e-08
106.8,2.443161902318085e-08
106.85,2.4280170988187157e-08
106.9,2.4129651787593823e-08
106.95,2.39800566162029e-08
107.0,2.3831380814663403e-08
107.05,2.368361984664544e-08
107.1,2.3536769274914112e-08
107.15,2.339082473677673e-08
107.2,2.3245781919357697e-08
107.25,2.310163653514485e-08
107.3,2.2958384298249373e-08
107.35,2.2816020901786712e-08
107.4,2.2674541996761637e-08
107.45,2.253394317280263e-08
107.5,2.2394219941051377e-08
107.55,2.2255367719466574e-08
107.6,2.2117381820754204e-08
107.65,2.1980257443083502e-08
107.7,2.1843989663695356e-08
107.75,2.1708573435455753e-08
107.8,2.15740035863533e-08
107.85,2.144027482188728e-08
107.9,2.1307381730239736e-08
107.95,2.1175318790082454e-08
108.0,2.1044080380815447e-08
108.05,2.0913660795005813e-08
108.1,2.078405425274871e-08
108.15,2.0655254917649297e-08
108.2,2.0527256914098327e-08
108.25,2.0400054345496184e-08
108.3,2.0273641313069414e-08
108.35,2.0148011934918852e-08
108.4,2.002316036494095e-08
108.45,1.989908081127214e-08
108.5,1.9775767553921408e-08
108.55,1.965321496127661e-08
108.6,1.953141750519685e-08
108.65,1.941036977443407e-08
108.7,1.9290066486162955e-08
108.75,1.9170502495436473e-08
108.8,1.9051672802427086e-08
108.85,1.8933572557356403e-08
108.9,1.8816197063061518e-08
108.95,1.8699541775190354e-08
109.0,1.858360230006378e-08
109.05,1.8468374390283295e-08
109.1,1.8353853938206445e-08
109.15,1.8240036967445746e-08
109.2,1.812691962258507e-08
109.25,1.8014498157334912e-08
109.3,1.7902768921371676e-08
109.35,1.7791728346132e-08
109.4,1.768137292983926e-08
109.45,1.757169922205721e-08
109.5,1.7462703808063797e-08
109.55,1.7354383293338198e-08
109.6,1.724673428844788e-08
109.65,1.71397533946077e-08
109.7,1.7033437190167994e-08
109.75,1.6927782218266925e-08
109.8,1.68227849758521e-08
109.85,1.671844190425494e-08
109.9,1.6614749381463742e-08
109.95,1.6511703716203938e-08
110.0,1.6409301143911283e-08
110.05,1.630753782462688e-08
110.1,1.620640984282776e-08
110.15,1.610591320915029e-08
110.2,1.600604386394343e-08
110.25,1.590679768254535e-08
110.3,1.5808170482151783e-08
110.35,1.571015803011317e-08
110.4,1.5612756053472615e-08
110.45,1.5515960249539362e-08
110.5,1.541976629727204e-08
110.55,1.532416986923617e-08
110.6,1.5229166643893807e-08
110.65,1.5134752317977472e-08
110.7,1.5040922618707746e-08
110.75,1.4947673315619277e-08
110.8,1.4855000231766147e-08
110.85,1.4762899254107933e-08
110.9,1.4671366342877182e-08
110.95,1.4580397539773163e-08
111.0,1.4489988974834892e-08
111.05,1.4400136871892182e-08
111.1,1.4310837552503345e-08
111.15,1.4222087438339722e-08
111.2,1.4133883051997372e-08
111.25,1.4046221016245935e-08
111.3,1.395909805176379e-08
111.35,1.3872510973430708e-08
111.4,1.3786456685279075e-08
111.45,1.3700932174228192e-08
111.5,1.3615934502747702e-08
111.55,1.3531460800614281e-08
111.6,1.3447508255939961e-08
111.65,1.3364074105661006e-08
111.7,1.3281155625682146e-08
111.75,1.3198750120873793e-08
111.8,1.311685491511817e-08
111.85,1.3035467341594824e-08
111.9,1.295458473348571e-08
111.95,1.2874204415270749e-08
112.0,1.2794323694763532e-08
112.05,1.2714939856025913e-08
112.1,1.2636050153273184e-08
112.15,1.2557651805863287e-08
112.2,1.2479741994439032e-08
112.25,1.2402317858267993e-08
112.3,1.2325376493800492e-08
112.35,1.2248914954441923e-08
112.4,1.2172930251511994e-08
112.45,1.2097419356341322e-08
112.5,1.202237920343482e-08
112.55,1.194780669461238e-08
112.6,1.1873698704020808e-08
112.65,1.1800052083896512e-08
112.7,1.1726863670947165e-08
112.75,1.1654130293211651e-08
112.8,1.1581848777252195e-08
112.85,1.151001595552954e-08
112.9,1.1438628673812454e-08
112.95,1.1367683798475827e-08
113.0,1.1297178223547851e-08
113.05,1.1227108877374293e-08
113.1,1.1157472728780365e-08
113.15,1.1088266792621126e-08
113.2,1.1019488134628285e-08
113.25,1.0951133875476348e-08
113.3,1.088320119400675e-08
113.35,1.0815687329570554e-08
113.4,1.0748589583462743e-08
113.45,1.0681905319444798e-08
113.5,1.0615631963366636e-08
113.55,1.0549767001916967e-08
113.6,1.0484307980547957e-08
113.65,1.0419252500633485e-08
113.7,1.0354598215934364e-08
113.75,1.029034282845581e-08
113.8,1.0226484083788579e-08
113.85,1.0163019766037575e-08
113.9,1.0099947692443276e-08
113.95,1.0037265707802379e-08
114.0,9.974971678802823e-09
114.05,9.913063488374811e-09
114.1,9.851539030168969e-09
114.15,9.790396203255724e-09
114.2,9.729632907141683e-09
114.25,9.669247037184207e-09
114.3,9.609236480479214e-09
114.35,9.54959911228398e-09
114.4,9.490332793024776e-09
114.45,9.431435365928826e-09
114.5,9.372904655304644e-09
114.55,9.314738465483504e-09
114.6,9.256934580422338e-09
114.65,9.199490763954048e-09
114.7,9.142404760662442e-09
114.75,9.085674297347124e-09
114.8,9.029297085030373e-09
114.85,8.973270821458194e-09
114.9,8.917593194027743e-09
114.95,8.862261883079995e-09
115.0,8.807274565480812e-09
115.05,8.752628918420765e-09
115.1,8.698322623349992e-09
115.15,8.644353369976318e-09
115.2,8.590718860248814e-09
115.25,8.537416812250333e-09
115.3,8.484444963931489e-09
115.35,8.431801076618834e-09
115.4,8.379482938237971e-09
115.45,8.327488366198026e-09
115.5,8.275815209891996e-09
115.55,8.22446135277523e-09
115.6,8.173424713993237e-09
115.65,8.122703249538726e-09
115.7,8.072294952926707e-09
115.75,8.022197855385659e-09
115.8,7.972410025571713e-09
115.85,7.922929568821169e-09
115.9,7.87375462596424e-09
115.95,7.824883371732088e-09
116.0,7.776314012792613e-09
116.05,7.72804478546081e-09
116.1,7.680073953130162e-09
116.15,7.632399803478164e-09
116.2,7.585020645501129e-09
116.25,7.537934806435378e-09
116.3,7.49114062862256e-09
116.35,7.444636466376695e-09
116.4,7.398420682909236e-09
116.45,7.352491647365833e-09
116.5,7.306847732025547e-09
116.55,7.261487309708871e-09
116.6,7.21640875143617e-09
116.65,7.1716104243725975e-09
116.7,7.127090690089507e-09
116.75,7.082847903165778e-09
116.8,7.038880410146012e-09
116.85,6.995186548865284e-09
116.9,6.951764648143573e-09
116.95,6.908613027845826e-09
117.0,6.865729999297437e-09
117.05,6.8231138660380395e-09
117.1,6.780762924891669e-09
117.15,6.738675467324769e-09
117.2,6.696849781060143e-09
117.25,6.6552841519103665e-09
117.3,6.613976865790319e-09
117.35,6.57292621086818e-09
117.4,6.532130479809439e-09
117.45,6.4915879720708675e-09
117.5,6.451296996199307e-09
117.55,6.4112558720916085e-09
117.6,6.371462933174147e-09
117.65,6.331916528461714e-09
117.7,6.292615024459471e-09
117.75,6.2535568068753675e-09
117.8,6.214740282112801e-09
117.85,6.176163878520976e-09
117.9,6.1378260473832225e-09
117.95,6.099725263627718e-09
118.0,6.061860026255382e-09
118.05,6.024228858477762e-09
118.1,5.986830307571193e-09
118.15,5.949662944451632e-09
118.2,5.912725362985022e-09
118.25,5.876016179049271e-09
118.3,5.839534029370382e-09
118.35,5.803277570157984e-09
118.4,5.767245475568634e-09
118.45,5.731436436029256e-09
118.5,5.69584915645352e-09
118.55,5.660482354386233e-09
118.6,5.625334758111591e-09
118.65,5.590405104759835e-09
118.7,5.555692138447958e-09
118.75,5.521194608487999e-09
118.8,5.486911267692405e-09
118.85,5.452840870808839e-09
118.9,5.418982173106071e-09
118.95,5.385333929136953e-09
119.0,5.3518948916938974e-09
119.05,5.3186638109746724e-09
119.1,5.285639433964465e-09
119.15,5.2528205040433165e-09
119.2,5.2202057608194935e-09
119.25,5.1877939401842145e-09
119.3,5.155583774582425e-09
119.35,5.123573993487657e-09
119.4,5.091763324066576e-09
119.45,5.060150492015196e-09
119.5,5.028734222546057e-09
119.55,4.9975132415032155e-09
119.6,4.966486276580235e-09
119.65,4.935652058614876e-09
119.7,4.905009322933375e-09
119.75,4.874556810717005e-09
119.8,4.844293270363902e-09
119.85,4.8142174588199075e-09
119.9,4.78432814285299e-09
119.95,4.754624100248752e-09
120.0,4.725104120904378e-09


==> reproducibility/pulse_dynamics/pulse_early_distances_L18.csv <==
gt,D_F,D_P,D_even,D_odd,ratio_F_over_P
0.000000000000000000e+00,1.000073610820063186e+00,5.001268680127490818e-01,2.501268680127490818e-01,2.499999999999999445e-01,1.999639840974449800e+00
2.500000000000000139e-02,9.141837535288073191e-01,4.890515969224741299e-01,2.445885027696606262e-01,2.444630941528135315e-01,1.869299189045949161e+00
5.000000000000000278e-02,8.362406758635093640e-01,4.783297483676798301e-01,2.392268309632403500e-01,2.391029174044394523e-01,1.748251449376116540e+00
7.500000000000001110e-02,7.658112159655228179e-01,4.679617144533459450e-01,2.340420479770798923e-01,2.339196664762660527e-01,1.636482627345086760e+00
1.000000000000000056e-01,7.024196331891985334e-01,4.579462640162081377e-01,2.290335376048908689e-01,2.289127264113172688e-01,1.533847283803450257e+00
1.250000000000000000e-01,6.455652730655450089e-01,4.482805810601319108e-01,2.241998912909208552e-01,2.240806897692110555e-01,1.440091987787776917e+00
1.500000000000000222e-01,5.947378538586698404e-01,4.389603238549395492e-01,2.195389377019663080e-01,2.194213861529732135e-01,1.354878383166149503e+00
1.750000000000000167e-01,5.494301837915370745e-01,4.299797016109908054e-01,2.150477810855131455e-01,2.149319205254776599e-01,1.277804932960800333e+00
2.000000000000000111e-01,5.091482963472696577e-01,4.213315656182394786e-01,2.107228468578678515e-01,2.106087187603716271e-01,1.208426659417678684e+00
2.250000000000000056e-01,4.734191303291636066e-01,4.130075118108951227e-01,2.065599329023683761e-01,2.064475789085267743e-01,1.146272444908772892e+00
2.500000000000000000e-01,4.417959801050235780e-01,4.049979918676583912e-01,2.025542651324022114e-01,2.024437267352561798e-01,1.090859680729947101e+00
2.750000000000000222e-01,4.138620021942466254e-01,3.972924301677486225e-01,1.987005559792320297e-01,1.985918741885165928e-01,1.041706236435216759e+00
3.000000000000000444e-01,3.892320922936278738e-01,3.898793441772057111e-01,1.949930645919160377e-01,1.948862795852896734e-01,9.983398661836169197e-01
3.250000000000000111e-01,3.675534486240864540e-01,3.827464661217885311e-01,1.914256576776803553e-01,1.913208084441081480e-01,9.603052703486810726e-01
3.500000000000000333e-01,3.485051201183128056e-01,3.758808640986464056e-01,1.879918700589601477e-01,1.878889940396862301e-01,9.271690937340478778e-01
3.750000000000000000e-01,3.317968080379431473e-01,3.692690610761545367e-01,1.846849641721720614e-01,1.845840969039824753e-01,8.985231718871691253e-01
4.000000000000000222e-01,3.171671527569958071e-01,3.628971505189522162e-01,1.814979878768685773e-01,1.813991626420836389e-01,8.739863410430163126e-01
4.250000000000000444e-01,3.043816981625421247e-01,3.567509076464810414e-01,1.784238300798232091e-01,1.783270775666578323e-01,8.532051121343363631e-01
4.500000000000000111e-01,2.932306876824187780e-01,3.508158955813822644e-01,1.754552738023957836e-01,1.753606217789864530e-01,8.358534814862604856e-01
4.750000000000000333e-01,2.835268105323833776e-01,3.450775658661623391e-01,1.725850464306472598e-01,1.724925194355150793e-01,8.216321157265514818e-01
5.000000000000000000e-01,2.751029856315921895e-01,3.395213530191072415e-01,1.698058669839543344e-01,1.697154860351529349e-01,8.102671104050125361e-01
5.250000000000000222e-01,2.678102443038211655e-01,3.341327629647121711e-01,1.671104903198844804e-01,1.670222726448276629e-01,8.015084840156924129e-01
5.500000000000000444e-01,2.615157513866078753e-01,3.288974553085658448e-01,1.644917482605094683e-01,1.644057070480563487e-01,7.951285337287221644e-01
5.750000000000000666e-01,2.561009874028864486e-01,3.238013195342881456e-01,1.619425876790889229e-01,1.618587318551992227e-01,7.909201474880563909e-01
6.000000000000000888e-01,2.514601015113382410e-01,3.188305452820618946e-01,1.594561056270311639e-01,1.593744396550307307e-01,7.886951398865419405e-01
6.250000000000000000e-01,2.474984354605678782e-01,3.139716869268741606e-01,1.570255816102181234e-01,1.569461053166560649e-01,7.882826565766476445e-01
6.500000000000000222e-01,2.441312121343494623e-01,3.092117227125736889e-01,1.546445071429022600e-01,1.545672155696714012e-01,7.895276737657209720e-01
6.750000000000000444e-01,2.412823779337726071e-01,3.045381087171799006e-01,1.523066127168593575e-01,1.522314960003205153e-01,7.922896052324539529e-01
7.000000000000000666e-01,2.388835856968605786e-01,2.999388279289315618e-01,1.500058923256179511e-01,1.499329356033136107e-01,7.964410188115504940e-01
7.250000000000000888e-01,2.368733036780885093e-01,2.954024347027349173e-01,1.477366256786187826e-01,1.476658090241161347e-01,8.018664569114178908e-01
7.500000000000000000e-01,2.351960359402475997e-01,2.909180948462105620e-01,1.454933982298763084e-01,1.454246966163342258e-01,8.084613508299661744e-01
7.750000000000000222e-01,2.338016400547422990e-01,2.864756215550952057e-01,1.432711191310640786e-01,1.432045024240310993e-01,8.161310159153538635e-01
8.000000000000000444e-01,2.326447290287755598e-01,2.820655073816122904e-01,1.410650372008254161e-01,1.410004701807868743e-01,8.247897135257508117e-01
8.250000000000000666e-01,2.316841456932081100e-01,2.776789523785628266e-01,1.388707549816979858e-01,1.388081973968648408e-01,8.343597658685723006e-01
8.500000000000000888e-01,2.308824992504567852e-01,2.733078885182557705e-01,1.366842409342594600e-01,1.366236475839963105e-01,8.447707107986927033e-01
8.750000000000000000e-01,2.302057551894008403e-01,2.689450004408044381e-01,1.345018397957756795e-01,1.344431606450287586e-01,8.559584852370950570e-01
9.000000000000000222e-01,2.296228712449834286e-01,2.645837425424683031e-01,1.323202811087786923e-01,1.322634614336896108e-01,8.678646278054166219e-01
9.250000000000000444e-01,2.291054734581479957e-01,2.602183523736442128e-01,1.301366859044380542e-01,1.300816664692061864e-01,8.804354933781856074e-01
9.500000000000000666e-01,2.286275676398209500e-01,2.558438602789352423e-01,1.279485715070457497e-01,1.278952887718894649e-01,8.936214744045779534e-01
9.750000000000000888e-01,2.281652826384137078e-01,2.514560951804410971e-01,1.257538544103312672e-01,1.257022407701098576e-01,9.073762259558104670e-01
1.000000000000000000e+00,2.276966427425508033e-01,2.470516863811429153e-01,1.235508511641398299e-01,1.235008352170030854e-01,9.216558934605618703e-01
1.024999999999999911e+00,2.272013673164578751e-01,2.426280612493333932e-01,1.213382772021319722e-01,1.212897840472014072e-01,9.364183439729072411e-01
1.050000000000000044e+00,2.266606963678113873e-01,2.381834386384295288e-01,1.191152435378367291e-01,1.190681951005927997e-01,9.516224035705939110e-01
1.074999999999999956e+00,2.260572411936937476e-01,2.337168179000054247e-01,1.168812512581337143e-01,1.168355666418717104e-01,9.672271051132110831e-01
1.100000000000000089e+00,2.253748595491828488e-01,2.292279633620718793e-01,1.146361837503281911e-01,1.145917796117436882e-01,9.831909521143240571e-01
1.125000000000000000e+00,2.245985549456234187e-01,2.247173841693975993e-01,1.123802966114341162e-01,1.123370875579634831e-01,9.994712059139821969e-01
1.149999999999999911e+00,2.237143997234212756e-01,2.201863094183110769e-01,1.101142052059729259e-01,1.100721042123381649e-01,1.016023204687115822e+00
1.175000000000000044e+00,2.227094814688495572e-01,2.156366585639264422e-01,1.078388698614120844e-01,1.077977887025143577e-01,1.032799724091561844e+00
1.199999999999999956e+00,2.215718721680040859e-01,2.110710071326328818e-01,1.055555787177992755e-01,1.055154284148336064e-01,1.049750390534559097e+00
1.225000000000000089e+00,2.202906192261358254e-01,2.064925478353539789e-01,1.032659282794099465e-01,1.032266195559440325e-01,1.066821159094727633e+00
1.250000000000000000e+00,2.188557571405945756e-01,2.019050472463634338e-01,1.009718017508739046e-01,1.009332454954895431e-01,1.083953869036012652e+00
1.274999999999999911e+00,2.172583382150472531e-01,1.973127982860556628e-01,9.867534527701507518e-02,9.863745300904058766e-02,1.101085890536484202e+00
1.300000000000000044e+00,2.154904802580726586e-01,1.927205688221631796e-01,9.637894224370410767e-02,9.634162657845907196e-02,1.118149876658577568e+00
1.324999999999999956e+00,2.135454287391248540e-01,1.881335467801549255e-01,9.408518583504532629e-02,9.404836094510958533e-02,1.135073634627561612e+00
1.350000000000000089e+00,2.114176304001721962e-01,1.835572822273137394e-01,9.179685007914981099e-02,9.176043214816392846e-02,1.151780130075998443e+00
1.375000000000000000e+00,2.091028148652160357e-01,1.789976269643539231e-01,8.951685964939751217e-02,8.948076731495641090e-02,1.168187636961563358e+00
1.399999999999999911e+00,2.065980803775537833e-01,1.744606722200622850e-01,8.724825871882871398e-02,8.721241350123357106e-02,1.184210044295563646e+00
1.425000000000000044e+00,2.039019794524513929e-01,1.699526850974972803e-01,8.499417919191151749e-02,8.495850590558576276e-02,1.199757328549874380e+00
1.449999999999999956e+00,2.010145999875995737e-01,1.654800444612033183e-01,8.275780865826384836e-02,8.272223580293946998e-02,1.214736197600716272e+00
1.475000000000000089e+00,1.979376372504719761e-01,1.610491769832204656e-01,8.054235842714962956e-02,8.050681855607083603e-02,1.229050908289303967e+00
1.500000000000000000e+00,1.946744521833114194e-01,1.566664940795632066e-01,7.835103200841136983e-02,7.831546207115183678e-02,1.242604255153918480e+00
1.524999999999999911e+00,1.912301116506900101e-01,1.523383304671848959e-01,7.618699440473915285e-02,7.615133606244574305e-02,1.255298722680190826e+00
1.550000000000000044e+00,1.876114066126189917e-01,1.480708850547202693e-01,7.405334257173518120e-02,7.401754248298507421e-02,1.267037787633175538e+00
1.575000000000000178e+00,1.838268447414329876e-01,1.438701648474879635e-01,7.195307738583239798e-02,7.191708746165556554e-02,1.277727351854373694e+00
1.600000000000000089e+00,1.798866147067220700e-01,1.397419325000524570e-01,6.988907743659765470e-02,6.985285506345480233e-02,1.287277279542806907e+00
1.625000000000000000e+00,1.758025202130694686e-01,1.356916580884048040e-01,6.786407492922391649e-02,6.782758315918088754e-02,1.295603006770924326e+00
1.649999999999999911e+00,1.715878828639625653e-01,1.317244756005177819e-01,6.588063394645499171e-02,6.584384165406279021e-02,1.302627185127986031e+00
1.675000000000000044e+00,1.672574140060688885e-01,1.278451445605857661e-01,6.394113127747766412e-02,6.390401328310810203e-02,1.308281316282650542e+00
1.700000000000000178e+00,1.628270568370049076e-01,1.240580171107714541e-01,6.204773997554254017e-02,6.201027713522891394e-02,1.312507330272872030e+00
1.725000000000000089e+00,1.583138011887700869e-01,1.203670107774503506e-01,6.020241575771441422e-02,6.016459501973593638e-02,1.315259057828398914e+00
1.750000000000000000e+00,1.537354744741624701e-01,1.167755870493767667e-01,5.840688631039025330e-02,5.836870073898650646e-02,1.316503546320497486e+00
1.774999999999999911e+00,1.491105132545343936e-01,1.132867357954877030e-01,5.666264351435255225e-02,5.662409228113514381e-02,1.316222170296423855e+00
1.800000000000000044e+00,1.444577207045866230e-01,1.099029654529741218e-01,5.497093855463027617e-02,5.493202689834383867e-02,1.314411491165795587e+00
1.825000000000000178e+00,1.397960158710517820e-01,1.066262988242058507e-01,5.333277983439280168e-02,5.329351898981304902e-02,1.311083826528881557e+00
1.850000000000000089e+00,1.351441810142849642e-01,1.034582742361364327e-01,5.174893356962782798e-02,5.170934066650860472e-02,1.306267497811026912e+00
1.875000000000000000e+00,1.305206134617892810e-01,1.003999517402159453e-01,5.021992690357067468e-02,5.018002483664527058e-02,1.300006735058103491e+00
1.899999999999999911e+00,1.259430882813329655e-01,9.745192396571449034e-02,4.874605334724785299e-02,4.870587061846663735e-02,1.292361229580672344e+00
1.925000000000000044e+00,1.214285377017842588e-01,9.461433118610795834e-02,4.732738032590051713e-02,4.728695086020744814e-02,1.283405338065882528e+00
1.950000000000000178e+00,1.169928525896151150e-01,9.188688011735365868e-02,4.596375859061742342e-02,4.592312152673623526e-02,1.273226955145253303e+00
1.975000000000000089e+00,1.126507104581674634e-01,8.926886593882460419e-02,4.465483324048533792e-02,4.461403269833927321e-02,1.261926084457780428e+00
2.000000000000000000e+00,1.084154334870931768e-01,8.675919701207412960e-02,4.340005609275550402e-02,4.335914091931862557e-02,1.249613150200147516e+00
2.024999999999999911e+00,1.042988789115872061e-01,8.435642176922018842e-02,4.219869913687105539e-02,4.215772263234913303e-02,1.236407101250987184e+00
2.049999999999999822e+00,1.003113629625481951e-01,8.205875725033398571e-02,4.104986881196740628e-02,4.100888843836658637e-02,1.222433367550663563e+00
2.075000000000000178e+00,9.646161835955641140e-02,7.986411878705398926e-02,3.995252085641452094e-02,3.991159793063947525e-02,1.207821733020772781e+00
2.100000000000000089e+00,9.275678423752584112e-02,7.777015035614125160e-02,3.890547549122682497e-02,3.886467486491442663e-02,1.192704190653543606e+00
2.125000000000000000e+00,8.920242637891361015e-02,7.577425516045224740e-02,3.790743271606472620e-02,3.786682244438752121e-02,1.177212843465464065e+00
2.149999999999999911e+00,8.580258477141707030e-02,7.387362603429363517e-02,3.695698751629565570e-02,3.691663851799797946e-02,1.161477910013321457e+00
2.174999999999999822e+00,8.255984484997488937e-02,7.206527531385772956e-02,3.605264480147159223e-02,3.601263051238613733e-02,1.145625885565709101e+00
2.200000000000000178e+00,7.947542833084056402e-02,7.034606385964359276e-02,3.519283391871635969e-02,3.515322994092723308e-02,1.129777900429683291e+00
2.225000000000000089e+00,7.654929931018103484e-02,6.871272896544917963e-02,3.437592260832983415e-02,3.433680635711934548e-02,1.114048306081284023e+00
2.250000000000000000e+00,7.378028127131074088e-02,6.716191093582689342e-02,3.360023029261573202e-02,3.356168064321116140e-02,1.098543508415174452e+00
2.274999999999999911e+00,7.116618080251613243e-02,6.569017816021224809e-02,3.286404061208869631e-02,3.282613754812354484e-02,1.083361056335521377e+00
2.299999999999999822e+00,6.870391414114004891e-02,6.429405055587562867e-02,3.216561314519213177e-02,3.212843741068349690e-02,1.068588983695030414e+00
2.325000000000000178e+00,6.638963309294190762e-02,6.297002129282534832e-02,3.150319426818655455e-02,3.146682702463879377e-02,1.054305393739896735e+00
2.350000000000000089e+00,6.421884738942429394e-02,6.171457675112845126e-02,3.087502713048710656e-02,3.083954962064134470e-02,1.040578268054800359e+00
2.375000000000000000e+00,6.218654110162422088e-02,6.052421469440451285e-02,3.027936073743689449e-02,3.024485395696761836e-02,1.027465476679260359e+00
2.399999999999999911e+00,6.028728129181747109e-02,5.939546067219159120e-02,2.971445814692771914e-02,2.968100252526387206e-02,1.015014962583553393e+00
2.424999999999999822e+00,5.851531762514530777e-02,5.832488268839375323e-02,2.917860379856121109e-02,2.914627888983253867e-02,1.003265071920829588e+00
2.450000000000000178e+00,5.686467215875365411e-02,5.730910419321117583e-02,2.867011000413469124e-02,2.863899418907648459e-02,9.922450011963339644e-01
2.475000000000000089e+00,5.532921896092488079e-02,5.634481547178393085e-02,2.818732263613046851e-02,2.815749283565346234e-02,9.819753334471804651e-01
2.500000000000000000e+00,5.390275357791943223e-02,5.542878351475582360e-02,2.772862605688396209e-02,2.770015745787186151e-02,9.724686374105586673e-01
2.524999999999999911e+00,5.257905265905137016e-02,5.455786046420876140e-02,2.729244733521864197e-02,2.726541312899011943e-02,9.637301061969698601e-01
2.549999999999999822e+00,5.135192427272201876e-02,5.372899073341888543e-02,2.687725979982278843e-02,2.685173093359609353e-02,9.557582149180711140e-01
2.575000000000000178e+00,5.021524960315211505e-02,5.293921690104662348e-02,2.648158597971885658e-02,2.645763092132776689e-02,9.485453798270927495e-01
2.600000000000000089e+00,4.916301681718839717e-02,5.218568448011647043e-02,2.610399998204410502e-02,2.608168449807236194e-02,9.420786046395586144e-01
2.625000000000000000e+00,4.818934794178399150e-02,5.146564565995739859e-02,2.574312935625318322e-02,2.572251630370421538e-02,9.363401026809129446e-01
2.649999999999999911e+00,4.728851960479887179e-02,5.077646211551470334e-02,2.539765649197611025e-02,2.537880562353859309e-02,9.313078862646853029e-01
2.674999999999999822e+00,4.645497847368182387e-02,5.011560697360839534e-02,2.506631959533159315e-02,2.504928737827680565e-02,9.269563171837006399e-01
2.700000000000000178e+00,4.568335218639748424e-02,4.948066602009074111e-02,2.474791328569323628e-02,2.473275273439750829e-02,9.232566143682984228e-01
2.725000000000000089e+00,4.496845651391453980e-02,4.886933822587687798e-02,2.444128885189371381e-02,2.442804937398316417e-02,9.201773166247465552e-01
2.750000000000000000e+00,4.430529942941228982e-02,4.827943566366252326e-02,2.414535420379163716e-02,2.413408145987088263e-02,9.176846999220132917e-01
2.774999999999999911e+00,4.368908269106001885e-02,4.770888288117158121e-02,2.385907355211711045e-02,2.384980932905447076e-02,9.157431499680327436e-01
2.799999999999999822e+00,4.311520147631071886e-02,4.715571579107344369e-02,2.358146684667272730e-02,2.357424894440071986e-02,9.143154918342349946e-01
2.825000000000000178e+00,4.257924253892023808e-02,4.661808013254857552e-02,2.331160900037863859e-02,2.330647113216994040e-02,9.133632791795637251e-01
2.850000000000000089e+00,4.207698129721630653e-02,4.609422955480872719e-02,2.304862892431948709e-02,2.304560063048924357e-02,9.128470462269973051e-01
2.875000000000000000e+00,4.160437820459288172e-02,4.558252336891876338e-02,2.279170839696241513e-02,2.279081497195634826e-02,9.127265260826159521e-01
2.899999999999999911e+00,4.115757470156168607e-02,4.508142401092976592e-02,2.254008078905649082e-02,2.254134322187327164e-02,9.129608392934357441e-01
2.924999999999999822e+00,4.073288900288352110e-02,4.458949425661015015e-02,2.229302966435828953e-02,2.229646459225186061e-02,9.135086567357756371e-01
2.950000000000000178e+00,4.032681193330243247e-02,4.410539422597233028e-02,2.204988727528283537e-02,2.205550695068949490e-02,9.143283410344215101e-01
2.975000000000000089e+00,3.993600299066683151e-02,4.362787821417576928e-02,2.181003297177964290e-02,2.181784524239612985e-02,9.153780707513445858e-01
3.000000000000000000e+00,3.955728678511497010e-02,4.315579138421640065e-02,2.157289154113991442e-02,2.158289984307648623e-02,9.166159515633971466e-01
3.024999999999999911e+00,3.918764997672445627e-02,4.268806635591441273e-02,2.133793149599638728e-02,2.135013485991802545e-02,9.180001185810334752e-01
3.049999999999999822e+00,3.882423881076887962e-02,4.222371972502826643e-02,2.110466332744390799e-02,2.111905639758435843e-02,9.194888338498435898e-01
3.075000000000000178e+00,3.846435732853967920e-02,4.176184854568644467e-02,2.087263773987895962e-02,2.088921080580748851e-02,9.210405829248820009e-01
3.100000000000000089e+00,3.810546631167711917e-02,4.130162680859542079e-02,2.064144388380381029e-02,2.066018292479161050e-02,9.226141742132748513e-01
3.125000000000000000e+00,3.774518299829943829e-02,4.084230194664294905e-02,2.041070760240905335e-02,2.043159434423389570e-02,9.241688445379587780e-01
3.149999999999999911e+00,3.738128158902228465e-02,4.038319139828812354e-02,2.018008970715325090e-02,2.020310169113487264e-02,9.256643740793331077e-01
3.174999999999999822e+00,3.701169453958382677e-02,3.992367925764720576e-02,1.994928429679613396e-02,1.997439496085107180e-02,9.270612134900968471e-01
3.200000000000000178e+00,3.663451461366780404e-02,3.946321303814820380e-02,1.971801713334009332e-02,1.974519590480811049e-02,9.283206255469882429e-01
3.225000000000000089e+00,3.624799764429179061e-02,3.900130057423793067e-02,1.948604408713362768e-02,1.951525648710430300e-02,9.294048431870803872e-01
3.250000000000000000e+00,3.585056592464874736e-02,3.853750708261563518e-02,1.925314966188092225e-02,1.928435742073471293e-02,9.302772451729506287e-01
3.274999999999999911e+00,3.544081211987588215e-02,3.807145240111708268e-02,1.901914560862529718e-02,1.905230679249178549e-02,9.309025499336082143e-01
3.299999999999999822e+00,3.501750356023601574e-02,3.760280841942532926e-02,1.878386963581209212e-02,1.881893878361324060e-02,9.312470273402833065e-01
3.325000000000000178e+00,3.457958674468090965e-02,3.713129671160403378e-02,1.854718422041385859e-02,1.858411249119017866e-02,9.312787273026831292e-01
3.350000000000000089e+00,3.412619185287268930e-02,3.665668637585758893e-02,1.830897552283751104e-02,1.834771085302008137e-02,9.309677231313655543e-01
3.375000000000000000e+00,3.365663703508868509e-02,3.617879208217878589e-02,1.806915240593529037e-02,1.810963967624349552e-02,9.302863666271355969e-01
3.399999999999999911e+00,3.317043222490251991e-02,3.569747232370849843e-02,1.782764555602915982e-02,1.786982676767933861e-02,9.292095508642598256e-01
3.424999999999999822e+00,3.266728220110908659e-02,3.521262786282490509e-02,1.758440670146233648e-02,1.762822116136256861e-02,9.277149756720366458e-01
3.450000000000000178e+00,3.214708861513228266e-02,3.472420035833895247e-02,1.733940792185808405e-02,1.738479243648086842e-02,9.257834099385450211e-01
3.475000000000000089e+00,3.160995070009085112e-02,3.423217115580161340e-02,1.709264103909029567e-02,1.713953011671131427e-02,9.233989441167435031e-01
3.500000000000000000e+00,3.105616438939250851e-02,3.373656021900062196e-02,1.684411707901458180e-02,1.689244313998604363e-02,9.205492257595812022e-01
3.524999999999999911e+00,3.048621959738674614e-02,3.323742517725520457e-02,1.659386579125578937e-02,1.664355938599941520e-02,9.172256706048594888e-01
3.549999999999999822e+00,2.990079545263830615e-02,3.273486046031317404e-02,1.634193521297934437e-02,1.639292524733382966e-02,9.134236417133713148e-01
3.575000000000000178e+00,2.930075332545581737e-02,3.222899649048765330e-02,1.608839126146301493e-02,1.614060522902463837e-02,9.091425894723063061e-01
3.600000000000000089e+00,2.868712755414410537e-02,3.171999890028012747e-02,1.583331733961960974e-02,1.588668156066051773e-02,9.043861459241967493e-01
3.625000000000000000e+00,2.806111384672786702e-02,3.120806774311400342e-02,1.557681393829534258e-02,1.563125380481866084e-02,8.991621678634523773e-01
3.649999999999999911e+00,2.742405541360335569e-02,3.069343666497019452e-02,1.531899821926774839e-02,1.537443844570244612e-02,8.934827244321545958e-01
3.674999999999999822e+00,2.677742696778618453e-02,3.017637200568515365e-02,1.506000356335017269e-02,1.511636844233498270e-02,8.873640264887171503e-01
3.700000000000000178e+00,2.612281680882867080e-02,2.965717180041603160e-02,1.479997906887824816e-02,1.485719273153778344e-02,8.808262967429085766e-01
3.725000000000000089e+00,2.546190727971046550e-02,2.913616465420549098e-02,1.453908898709336400e-02,1.459707566711212698e-02,8.738935814613236763e-01
3.750000000000000000e+00,2.479645394873838601e-02,2.861370846571881232e-02,1.427751208247943389e-02,1.433619638323938017e-02,8.665935063414181849e-01
3.774999999999999911e+00,2.412826391723820948e-02,2.809018897991401656e-02,1.401544090798103465e-02,1.407474807193298191e-02,8.589569808338137769e-01
3.799999999999999822e+00,2.345917368577390971e-02,2.756601815361706814e-02,1.375308098713265426e-02,1.381293716648441389e-02,8.510178566611631412e-01
3.825000000000000178e+00,2.279102702538952918e-02,2.704163232256604280e-02,1.349064989741592321e-02,1.355098242515011958e-02,8.428125474648431315e-01
3.850000000000000089e+00,2.212565329563445649e-02,2.651749016341660090e-02,1.322837625164642941e-02,1.328911391177017148e-02,8.343796173500197533e-01
3.875000000000000000e+00,2.146484662898764592e-02,2.599407044929221561e-02,1.296649857671630830e-02,1.302757187257590557e-02,8.257593465732915305e-01
3.899999999999999911e+00,2.081034636390807768e-02,2.547186960265330341e-02,1.270526409163697662e-02,1.276660551101632853e-02,8.169932827286594534e-01
3.924999999999999822e+00,2.016381905909817029e-02,2.495139905443651690e-02,1.244492738938941453e-02,1.250647166504710237e-02,8.081237855683653937e-01
3.950000000000000178e+00,1.952684236333701237e-02,2.443318242344758723e-02,1.218574902962400903e-02,1.224743339382357646e-02,7.991935731056406533e-01
3.975000000000000089e+00,1.890089095201514732e-02,2.391775253478161528e-02,1.192799405162531245e-02,1.198975848315630456e-02,7.902452759526272796e-01
4.000000000000000000e+00,1.828732467695321634e-02,2.340564830053686735e-02,1.167193041920957554e-02,1.173371788132729007e-02,7.813210060297176573e-01
4.025000000000000355e+00,1.768737901321701736e-02,2.289741149009664328e-02,1.141782741120922831e-02,1.147958407888741671e-02,7.724619449175285091e-01
4.049999999999999822e+00,1.710215782790630579e-02,2.239358342078348954e-02,1.116595397295647163e-02,1.122762944782701791e-02,7.637079562725896942e-01
4.075000000000000178e+00,1.653262844303821782e-02,2.189470160260610296e-02,1.091657704562660341e-02,1.097812455697949954e-02,7.550972259457674474e-01
4.099999999999999645e+00,1.597961891852569399e-02,2.140129637309041294e-02,1.066995989141872499e-02,1.073133648167168622e-02,7.466659327524740597e-01
4.125000000000000000e+00,1.544381744227036647e-02,2.091388755970256808e-02,1.042636043329510376e-02,1.048752712640746432e-02,7.384479522605793544e-01
4.150000000000000355e+00,1.492577368242963172e-02,2.043298120816689628e-02,1.018602962838836487e-02,1.024695157977853141e-02,7.304745954772337013e-01
4.174999999999999822e+00,1.442590193136053522e-02,1.995906641497387918e-02,9.949209894159736361e-03,1.000985652081414282e-02,7.227743839029363571e-01
4.200000000000000178e+00,1.394448585119954093e-02,1.949261230157058045e-02,9.716133605976664742e-03,9.776478695593917440e-03,7.153728620599503207e-01
4.224999999999999645e+00,1.348168461672232324e-02,1.903406516614536415e-02,9.487021683978611591e-03,9.547043482166752554e-03,7.082924482522685583e-01
4.250000000000000000e+00,1.303754024168271228e-02,1.858384584658186525e-02,9.262082285915358704e-03,9.321763560666506548e-03,7.015523239545550238e-01
4.275000000000000355e+00,1.261198586977704469e-02,1.814234732512795892e-02,9.041509621122028467e-03,9.100837704005930451e-03,6.951683618309347779e-01
4.299999999999999822e+00,1.220485481060284462e-02,1.770993260163800098e-02,8.825482898942024063e-03,8.884449702695976919e-03,6.891530919476233086e-01
4.325000000000000178e+00,1.181589010421565770e-02,1.728693285802946830e-02,8.614165422802817079e-03,8.672767435226651223e-03,6.835157052586914306e-01
4.349999999999999645e+00,1.144475440516539398e-02,1.687364593191765377e-02,8.407703838804070351e-03,8.465942093113585157e-03,6.782620929313717406e-01
4.375000000000000000e+00,1.109103998791739765e-02,1.647033511238259196e-02,8.206227545185549449e-03,8.264107567197042509e-03,6.733949195471452542e-01
4.400000000000000355e+00,1.075427869020637375e-02,1.607722826559298407e-02,8.009848266423827412e-03,8.067379999169156657e-03,6.689137276990524406e-01
4.424999999999999822e+00,1.043395162865403888e-02,1.569451729271582885e-02,7.818659793075487599e-03,7.875857499640342985e-03,6.648150710246224504e-01
4.450000000000000178e+00,1.012949854140880734e-02,1.532235791726576334e-02,7.632737885851164673e-03,7.689620031414598662e-03,6.610926722965098090e-01
4.474999999999999645e+00,9.840326634938844491e-03,1.496086979397303479e-02,7.452140339885084813e-03,7.508729454087949978e-03,6.577376028566872534e-01
4.500000000000000000e+00,9.565818835657886876e-03,1.461013692644741457e-02,7.276907202766356650e-03,7.333229723681058791e-03,6.547384794417461240e-01
4.525000000000000355e+00,9.305341370959931135e-03,1.427020837652968541e-02,7.107061137730968578e-03,7.163147238798717696e-03,6.520816743127937354e-01
4.549999999999999822e+00,9.058250627674300018e-03,1.394109924431458265e-02,6.942607921455293957e-03,6.998491322859288696e-03,6.497515345763289485e-01
4.575000000000000178e+00,8.823899258189802502e-03,1.362279189452010771e-02,6.783537064266513192e-03,6.839254830253594514e-03,6.477306066562829034e-01
4.599999999999999645e+00,8.601641524918775261e-03,1.331523740216449501e-02,6.629822539222073735e-03,6.685414862942421280e-03,6.459998620468090369e-01
4.625000000000000000e+00,8.390837891902206552e-03,1.301835718847852395e-02,6.481423605515450326e-03,6.536933582963073627e-03,6.445389207271288168e-01
4.650000000000000355e+00,8.190858887882988132e-03,1.273204481663085461e-02,6.338285710993736034e-03,6.393759105637117704e-03,6.433262689418060010e-01
4.674999999999999822e+00,8.001088277978437094e-03,1.245616791613638613e-02,6.200341458228462825e-03,6.255826457907924174e-03,6.423394684342204064e-01
4.700000000000000178e+00,7.820925591130298629e-03,1.219057020478939504e-02,6.067511618571714942e-03,6.123058586217679233e-03,6.415553546508954152e-01
4.724999999999999645e+00,7.649788057961579360e-03,1.193507357750723044e-02,5.939706178911624557e-03,5.995367398595606752e-03,6.409502219054874494e-01
4.750000000000000000e+00,7.487112018715469039e-03,1.168948023257998167e-02,5.816825406399860239e-03,5.872654826180122301e-03,6.404999939901511175e-01
4.775000000000000355e+00,7.332353863889368682e-03,1.145357480739982690e-02,5.698760917216265376e-03,5.754813890183561528e-03,6.401803792430067475e-01
4.799999999999999822e+00,7.184990571270999729e-03,1.122712649773799712e-02,5.585396736441346557e-03,5.641729761296650561e-03,6.399670096100374961e-01
4.825000000000000178e+00,7.044519902686995419e-03,1.100989113693741361e-02,5.476610337259069441e-03,5.533280799678344172e-03,6.398355637734803869e-01
4.849999999999999645e+00,6.910460322104153459e-03,1.080161321395567073e-02,5.372273648996425503e-03,5.429339564959246092e-03,6.397618749369629043e-01
4.875000000000000000e+00,6.782350694080800137e-03,1.060202781190340560e-02,5.272254024867804520e-03,5.329773787035600209e-03,6.397220243532967254e-01
4.900000000000000355e+00,6.659749818105900263e-03,1.041086245153682692e-02,5.176415161698708425e-03,5.234447289838118494e-03,6.396924221319246762e-01
4.924999999999999822e+00,6.542235850293072474e-03,1.022783882698557328e-02,5.084617965311753751e-03,5.143220861673819533e-03,6.396498772577207115e-01
4.950000000000000178e+00,6.429405659295931233e-03,1.005267442378253093e-02,4.996721356655991174e-03,5.055953067126538886e-03,6.395716590686850722e-01
4.974999999999999645e+00,6.320874158317265311e-03,9.885084011942575979e-03,4.912583015093872213e-03,4.972500996848703766e-03,6.394355526650817856e-01
5.000000000000000000e+00,6.216273649757996997e-03,9.724781009386179384e-03,4.832060056534961609e-03,4.892720952851217775e-03,6.392199108399627683e-01
5.025000000000000355e+00,6.115253213464492792e-03,9.571478713357074383e-03,4.755009645279542618e-03,4.816469068077531765e-03,6.389037051224497610e-01
5.049999999999999822e+00,6.017478163777114850e-03,9.424891399651542240e-03,4.681289539513439936e-03,4.743601860138103171e-03,6.384665784053059623e-01
5.075000000000000178e+00,5.922629594727998187e-03,9.284735291402630014e-03,4.610758571358535528e-03,4.673976720044093619e-03,6.378889013898075833e-01
5.099999999999999645e+00,5.830404026882382573e-03,9.150729400874454966e-03,4.543277063230009849e-03,4.607452337644445117e-03,6.371518347297234763e-01
5.125000000000000000e+00,5.740513163562521205e-03,9.022596249177101610e-03,4.478707182981735840e-03,4.543889066195365770e-03,6.362373983082840745e-01
5.150000000000000355e+00,5.652683758655920564e-03,8.900062470056296221e-03,4.416913240932900109e-03,4.483149229123396112e-03,6.351285485550266507e-01
5.174999999999999822e+00,5.566657592971892971e-03,8.782859304906163317e-03,4.357761932368477489e-03,4.425097372537684960e-03,6.338092641268113780e-01
5.200000000000000178e+00,5.482191551287854750e-03,8.670722996961510373e-03,4.301122529503848858e-03,4.369600467457661515e-03,6.322646396625730691e-01
5.224999999999999645e+00,5.399057787886058987e-03,8.563395093204893144e-03,4.246867027192633218e-03,4.316528066012259059e-03,6.304809867023705161e-01
5.250000000000000000e+00,5.317043964599296735e-03,8.460622662948402012e-03,4.194870246867975563e-03,4.265752416080425581e-03,6.284459402597191158e-01
5.275000000000000355e+00,5.235953542190458984e-03,8.362158442286975885e-03,4.145009903324324042e-03,4.217148538962652710e-03,6.261485689762261719e-01
5.299999999999999822e+00,5.155606103337011768e-03,8.267760913724817029e-03,4.097166638999592131e-03,4.170594274725225765e-03,6.235794862885424283e-01
5.325000000000000178e+00,5.075837683589257826e-03,8.177194330244080822e-03,4.051224030400831129e-03,4.125970299843250561e-03,6.207309596172638777e-01
5.349999999999999645e+00,4.996501085452616751e-03,8.090228692944314431e-03,4.007068571247450299e-03,4.083160121696864132e-03,6.175970142611898472e-01
5.375000000000000000e+00,4.917466150224899038e-03,8.006639691136473863e-03,3.964589636784612153e-03,4.042050054351860842e-03,6.141735284614645574e-01
5.400000000000000355e+00,4.838619962447059282e-03,7.926208613457153690e-03,3.923679433560735286e-03,4.002529179896418404e-03,6.104583160014269705e-01
5.424999999999999822e+00,4.759866962829536335e-03,7.848722238170045135e-03,3.884232938766950076e-03,3.964489299403094191e-03,6.064511927408090530e-01
5.450000000000000178e+00,4.681128947348208238e-03,7.773972710366516131e-03,3.846147833007014342e-03,3.927824877359501789e-03,6.021540236571667482e-01
5.474999999999999645e+00,4.602344932886408280e-03,7.701757413271026823e-03,3.809324430118261537e-03,3.892432983152764852e-03,5.975707472889280059e-01
5.500000000000000000e+00,4.523470873366691389e-03,7.631878840305326983e-03,3.773665607385546638e-03,3.858213232919779911e-03,5.927073749490658905e-01
5.525000000000000355e+00,4.444479214722758115e-03,7.564144473977237743e-03,3.739076739201302631e-03,3.825067734775935112e-03,5.875719627002106149e-01
5.549999999999999822e+00,4.365358282245374380e-03,7.498366677035104427e-03,3.705465636909337137e-03,3.792901040125766857e-03,5.821745548420500516e-01
5.575000000000000178e+00,4.286111499650989420e-03,7.434362600687360878e-03,3.672742497253155859e-03,3.761620103434205019e-03,5.765270985376348412e-01
5.599999999999999645e+00,4.206756445452240062e-03,7.371954114006470937e-03,3.640819861507978671e-03,3.731134252498492267e-03,5.706433301666299363e-01
5.625000000000000000e+00,4.127323758579902468e-03,7.310967757955862817e-03,3.609612587036297501e-03,3.701355170919565750e-03,5.645386349965105799e-01
5.650000000000000355e+00,4.047855911366530363e-03,7.251234726770128952e-03,3.579037832652769840e-03,3.672196894117358678e-03,5.582298827567454547e-01
5.674999999999999822e+00,3.968405873596621627e-03,7.192590878713911971e-03,3.549015058829982534e-03,3.643575819883929437e-03,5.517352426287593925e-01
5.700000000000000178e+00,3.889035695970601350e-03,7.134876777527252717e-03,3.519466043419421444e-03,3.615410734107831273e-03,5.450739819669921937e-01
5.724999999999999645e+00,3.809815044683622070e-03,7.077937765167691651e-03,3.490314913209791210e-03,3.587622851957900441e-03,5.382662536865862046e-01
5.750000000000000000e+00,3.730819720627046986e-03,7.021624065757309935e-03,3.461488191293490141e-03,3.560135874463819794e-03,5.313328776488212002e-01
5.775000000000000355e+00,3.652130196800717609e-03,6.965790919973404230e-03,3.432914859875848927e-03,3.532876060097555303e-03,5.242951215100010165e-01
5.799999999999999822e+00,3.573830205862453882e-03,6.910298748473743535e-03,3.404526437834543961e-03,3.505772310639200008e-03,5.171744863638195744e-01
5.825000000000000178e+00,3.496005406424001170e-03,6.855013342334409163e-03,3.376257072029054292e-03,3.478756270305354437e-03,5.099925021055422558e-01
5.849999999999999645e+00,3.418742151985100508e-03,6.799806077911959255e-03,3.348043641073761116e-03,3.451762436838198139e-03,5.027705368084417481e-01
5.875000000000000000e+00,3.342126380616962811e-03,6.744554153018889053e-03,3.319825870024698325e-03,3.424728282994190295e-03,4.955296235735632271e-01
5.900000000000000355e+00,3.266242637108230686e-03,6.689140840838426333e-03,3.291546454194948373e-03,3.397594386643477526e-03,4.882903073541556838e-01
5.924999999999999822e+00,3.191173232736110605e-03,6.633455757602879643e-03,3.263151190112747319e-03,3.370304567490132325e-03,4.810725132339315202e-01
5.950000000000000178e+00,3.116997541587381536e-03,6.577395139716548864e-03,3.234589111459405461e-03,3.342806028257142969e-03,4.738954366244305660e-01
5.974999999999999645e+00,3.043791426845373401e-03,6.520862125733007005e-03,3.205812627689622225e-03,3.315049498043384779e-03,4.667774549064280798e-01
6.000000000000000000e+00,2.971626786008852838e-03,6.463767038394736646e-03,3.176777662932742975e-03,3.286989375461993670e-03,4.597360592294567616e-01


==> reproducibility/pulse_dynamics/pulse_full_L18.csv <==
gt,D_F,D_P,D_even,D_odd,ratio_F_over_P,n_F,n_P,x_F,x_P,O_F,O_plus,O_minus
0.000000000000000000e+00,1.000073610820056302e+00,5.001268680127493038e-01,2.501268680127492483e-01,2.500000000000000000e-01,1.999639840974435145e+00,-1.110223024625156540e-16,2.499999999999998612e-01,0.000000000000000000e+00,4.999999999999997780e-01,-1.110223024625156540e-16,2.999999999999998224e-01,1.999999999999998723e-01
5.000000000000000000e-01,2.751029856315935218e-01,3.395213530191080742e-01,1.698058669839554169e-01,1.697154860351526573e-01,8.102671104050144235e-01,2.171001939318388529e-01,2.841253575870936743e-01,0.000000000000000000e+00,4.757057907527506568e-01,2.171001939318388529e-01,3.316959366623687400e-01,2.365547785118186086e-01
1.000000000000000000e+00,2.276966427425506367e-01,2.470516863811438868e-01,1.235508511641397050e-01,1.235008352170041956e-01,9.216558934605575404e-01,3.879312311530426216e-01,2.829241631239285404e-01,0.000000000000000000e+00,4.517757254828261848e-01,3.879312311530426216e-01,3.281017356722111811e-01,2.377465905756459275e-01
1.500000000000000000e+00,1.946744521833124741e-01,1.566664940795627348e-01,7.835103200841060656e-02,7.831546207115212821e-02,1.242604255153928916e+00,3.123256027613421915e-01,2.390016027082816630e-01,0.000000000000000000e+00,4.275731887949271171e-01,3.123256027613421915e-01,2.817589215877743802e-01,1.962442838287889457e-01
2.000000000000000000e+00,1.084154334870943426e-01,8.675919701207390755e-02,4.340005609275524728e-02,4.335914091931866027e-02,1.249613150200164169e+00,2.096849857579858589e-01,2.342269694527586155e-01,0.000000000000000000e+00,4.040187103053324291e-01,2.096849857579858589e-01,2.746288404832918362e-01,1.938250984222253670e-01
2.500000000000000000e+00,5.390275357791958488e-02,5.542878351475567789e-02,2.772862605688383719e-02,2.770015745787184069e-02,9.724686374105639963e-01,2.494356870461246767e-01,2.794272730545705463e-01,0.000000000000000000e+00,3.828674376130022927e-01,2.494356870461246767e-01,3.177140168158707478e-01,2.411405292932703170e-01
3.000000000000000000e+00,3.955728678511478275e-02,4.315579138421468675e-02,2.157289154113911644e-02,2.158289984307557030e-02,9.166159515634291211e-01,3.252255529354395325e-01,3.063901102690819167e-01,0.000000000000000000e+00,3.643983482315589773e-01,3.252255529354395325e-01,3.428299450922377978e-01,2.699502754459260356e-01
3.500000000000000000e+00,3.105616438939240095e-02,3.373656021900001828e-02,1.684411707901427996e-02,1.689244313998573832e-02,9.205492257595944139e-01,3.076217481882543847e-01,2.876033110718088648e-01,0.000000000000000000e+00,3.469547780298468109e-01,3.076217481882543847e-01,3.222987888747935736e-01,2.529078332688241559e-01
4.000000000000000000e+00,1.828732467695354941e-02,2.340564830053639203e-02,1.167193041920930666e-02,1.173371788132708537e-02,7.813210060297477444e-01,2.547137416724638559e-01,2.595159848847269357e-01,0.000000000000000000e+00,3.292012176694600889e-01,2.547137416724638559e-01,2.924361066516729668e-01,2.265958631177809324e-01
4.500000000000000000e+00,9.565818835657616259e-03,1.461013692644740763e-02,7.276907202766458999e-03,7.333229723680948636e-03,6.547384794417279164e-01,2.571609810739826640e-01,2.591061905578109781e-01,0.000000000000000000e+00,3.114668852556244927e-01,2.571609810739826640e-01,2.902528790833734385e-01,2.279595020322485177e-01
5.000000000000000000e+00,6.216273649758090672e-03,9.724781009385927849e-03,4.832060056534844515e-03,4.892720952851082467e-03,6.392199108399889695e-01,2.902259404543605648e-01,2.815284403745898500e-01,0.000000000000000000e+00,2.950027914369098281e-01,2.902259404543605648e-01,3.110287195182808162e-01,2.520281612308988839e-01
5.500000000000000000e+00,4.523470873366604653e-03,7.631878840305151776e-03,3.773665607385475514e-03,3.858213232919676262e-03,5.927073749490681109e-01,2.956599462412895507e-01,2.967245257602869057e-01,0.000000000000000000e+00,2.803488457398569111e-01,2.956599462412895507e-01,3.247594103342725802e-01,2.686896411863012313e-01
6.000000000000000000e+00,2.971626786008824215e-03,6.463767038394664655e-03,3.176777662932716521e-03,3.286989375461947700e-03,4.597360592294574277e-01,2.777696364159164544e-01,2.911451348593422916e-01,0.000000000000000000e+00,2.668345287861205173e-01,2.777696364159164544e-01,3.178285877379543600e-01,2.644616819807302233e-01
6.500000000000000000e+00,1.815295535701419178e-03,5.138184246502800444e-03,2.509414902536340111e-03,2.628769343966460333e-03,3.532951425276278923e-01,2.722871004016237939e-01,2.778352799827863984e-01,0.000000000000000000e+00,2.536106381941584664e-01,2.722871004016237939e-01,3.031963438022022284e-01,2.524742161633705684e-01
7.000000000000000000e+00,1.192479431458271216e-03,3.663169622374079330e-03,1.774330045011044332e-03,1.888839577363035215e-03,3.255321359335340281e-01,2.816536021483463936e-01,2.749200986432270843e-01,0.000000000000000000e+00,2.405194638157034104e-01,2.816536021483463936e-01,2.989720450247974060e-01,2.508681522616567627e-01
7.500000000000000000e+00,8.343686195909532418e-04,2.620423250022181540e-03,1.253750236555595948e-03,1.366673013466585592e-03,3.184098674074466451e-01,2.867660325643262564e-01,2.833453957849060845e-01,0.000000000000000000e+00,2.280346843753119912e-01,2.867660325643262564e-01,3.061488642224372558e-01,2.605419273473749131e-01
8.000000000000000000e+00,5.707836398027627987e-04,2.093540608388110794e-03,9.859496526103451747e-04,1.107590955777765620e-03,2.726403478947699299e-01,2.835999794979118249e-01,2.902950799434738660e-01,0.000000000000000000e+00,2.165206205006147411e-01,2.835999794979118249e-01,3.119471419935353484e-01,2.686430178934123836e-01
8.500000000000000000e+00,3.755209539431743002e-04,1.811728949380966933e-03,8.401210551965376501e-04,9.716078941844293916e-04,2.072721496620576753e-01,2.806585383940770617e-01,2.894704425026660699e-01,0.000000000000000000e+00,2.058368640067424482e-01,2.806585383940770617e-01,3.100541289033403314e-01,2.688867561019918084e-01
9.000000000000000000e+00,2.563514569083480020e-04,1.535306470270253031e-03,7.009601219783454309e-04,8.343463482919077088e-04,1.669708699027521448e-01,2.845444588628451288e-01,2.859009570127444277e-01,0.000000000000000000e+00,1.956330242008733344e-01,2.845444588628451288e-01,3.054642594328317862e-01,2.663376545926570693e-01
9.500000000000000000e+00,1.893196327410234976e-04,1.211856959288131006e-03,5.417735260146741517e-04,6.700834332734568544e-04,1.562227549134459215e-01,2.851237039969670706e-01,2.839921061349303111e-01,0.000000000000000000e+00,1.857357320168863679e-01,2.851237039969670706e-01,3.025656793366189312e-01,2.654185329332416909e-01
1.000000000000000000e+01,1.328199085744676726e-04,9.380865920870804040e-04,4.074484268586802175e-04,5.306381652284001323e-04,1.415859790501496907e-01,2.812707743392162119e-01,2.845887256909983010e-01,0.000000000000000000e+00,1.762597902209939449e-01,2.812707743392162119e-01,3.022147047130976927e-01,2.669627466688989093e-01
1.050000000000000000e+01,9.158349234626531347e-05,7.648719794724250171e-04,3.215097209072991760e-04,4.433622585651258411e-04,1.197370211018000258e-01,2.836883508628902373e-01,2.881104252227136286e-01,0.000000000000000000e+00,1.673639066505008821e-01,2.836883508628902373e-01,3.048468158877637446e-01,2.713740345576635127e-01
1.100000000000000000e+01,6.721751843591526805e-05,6.667991044834700905e-04,2.723497833810621313e-04,3.944493211024080134e-04,1.008062518140073333e-01,2.889627731052776261e-01,2.909175298288658729e-01,0.000000000000000000e+00,1.590233658671846850e-01,2.889627731052776261e-01,3.068198664155843414e-01,2.750151932421474044e-01
1.150000000000000000e+01,5.287785694351179939e-05,5.822525992126557394e-04,2.313553854348515530e-04,3.508972137778041322e-04,9.081600840428237509e-02,2.854123537212893136e-01,2.884838919551092618e-01,0.000000000000000000e+00,1.510992739377386984e-01,2.854123537212893136e-01,3.035938193488831316e-01,2.733739645613353919e-01
1.200000000000000000e+01,3.813824863883454410e-05,4.843502651659492932e-04,1.855784271352476267e-04,2.987718380307016666e-04,7.874105039617873558e-02,2.797288997695999702e-01,2.854712576494125020e-01,0.000000000000000000e+00,1.435061955485070206e-01,2.797288997695999702e-01,2.998218772042632319e-01,2.711206380945617722e-01
1.250000000000000000e+01,2.773268461146169629e-05,3.981606900250381892e-04,1.457208302143122355e-04,2.524398598107259538e-04,6.965199053105351756e-02,2.850955441754129405e-01,2.874210880935975099e-01,0.000000000000000000e+00,1.362662352102290420e-01,2.850955441754129405e-01,3.010477116146204057e-01,2.737944645725746140e-01
1.300000000000000000e+01,2.227330210129058286e-05,3.394524079119621987e-04,1.185038274955825543e-04,2.209485804163796715e-04,6.561538991076244776e-02,2.907930211284692756e-01,2.903783503176340375e-01,0.000000000000000000e+00,1.294242680740180507e-01,2.907930211284692756e-01,3.033207771250358564e-01,2.774359235102322185e-01
1.350000000000000000e+01,1.816131998921114462e-05,2.996098089459347581e-04,1.004645475865529437e-04,1.991452613593818280e-04,6.061657344632663535e-02,2.865747357510283200e-01,2.897568202697072826e-01,0.000000000000000000e+00,1.229634556276959778e-01,2.865747357510283200e-01,3.020531658324768776e-01,2.774604747069376876e-01
1.400000000000000000e+01,1.412185647991139606e-05,2.642308745805719812e-04,8.524865766920238972e-05,1.789822169113695915e-04,5.344514149729014812e-02,2.821393875680589525e-01,2.879484640753715019e-01,0.000000000000000000e+00,1.168236955814997147e-01,2.821393875680589525e-01,2.996308336335214983e-01,2.762660945172215055e-01
1.450000000000000000e+01,1.116304019964081973e-05,2.282125102976177635e-04,7.017103947327545414e-05,1.580414708243423093e-04,4.891511067944002977e-02,2.857204970110490683e-01,2.883604976620174343e-01,0.000000000000000000e+00,1.109675071919018208e-01,2.857204970110490683e-01,2.994572483812076302e-01,2.772637469428272383e-01
1.500000000000000000e+01,9.358110656822972906e-06,1.956398037336186423e-04,5.673976184957397334e-05,1.389000418840446690e-04,4.783336763905616379e-02,2.901957819827129526e-01,2.896420934063069219e-01,0.000000000000000000e+00,1.053959663294284921e-01,2.901957819827129526e-01,3.001816900392497711e-01,2.791024967733640727e-01
1.550000000000000000e+01,7.807366605924508381e-06,1.698835033135030032e-04,4.642698052618802036e-05,1.234565227873149896e-04,4.595717920601622569e-02,2.881694945510501760e-01,2.895239548295230891e-01,0.000000000000000000e+00,1.001127464306226789e-01,2.881694945510501760e-01,2.995352294725853737e-01,2.795126801864608046e-01
1.600000000000000000e+01,6.338993772247348508e-06,1.503261850818190626e-04,3.908244275628667413e-05,1.112437423255323749e-04,4.216826076439830762e-02,2.847435405903208649e-01,2.888605147069802093e-01,0.000000000000000000e+00,9.510378246977865824e-02,2.847435405903208649e-01,2.983708929539580779e-01,2.793501364600023407e-01
1.650000000000000000e+01,5.241975189739378928e-06,1.335736685104123951e-04,3.312373554433916252e-05,1.004499329660732393e-04,3.924407593350447143e-02,2.861064287819449770e-01,2.891181191327652500e-01,0.000000000000000000e+00,9.034546739728954723e-02,2.861064287819449770e-01,2.981526658724942269e-01,2.800835723930362731e-01
1.700000000000000000e+01,4.494453119695320664e-06,1.175884971819690834e-04,2.753591602565095845e-05,9.005258115631812157e-05,3.822187737241101307e-02,2.891230016782773693e-01,2.897469837781533886e-01,0.000000000000000000e+00,8.581962100250561942e-02,2.891230016782773693e-01,2.983289458784039727e-01,2.811650216779028044e-01
1.750000000000000000e+01,3.795275841610345931e-06,1.028904390890175453e-04,2.252890927665023561e-05,8.036152981236731644e-05,3.688657444961230408e-02,2.889115523467931657e-01,2.896439573915512433e-01,0.000000000000000000e+00,8.151787202823435052e-02,2.889115523467931657e-01,2.977957445943746895e-01,2.814921701887277972e-01
1.800000000000000000e+01,3.131636447256471814e-06,9.049323672760467086e-05,1.854833583967668194e-05,7.194490088792799231e-05,3.460630385763598105e-02,2.868048331991495670e-01,2.891727323852711362e-01,0.000000000000000000e+00,7.743324214581617793e-02,2.868048331991495670e-01,2.969160565998527623e-01,2.814294081706895101e-01
1.850000000000000000e+01,2.653355610261536663e-06,8.052144484321185111e-05,1.562304674748969137e-05,6.489839809572215974e-05,3.295216094827961573e-02,2.866794791504923556e-01,2.892293900543710383e-01,0.000000000000000000e+00,7.355530104516576351e-02,2.866794791504923556e-01,2.965849201588875994e-01,2.818738599498544772e-01
1.900000000000000000e+01,2.310350376719015272e-06,7.199458172298389962e-05,1.326612240281491905e-05,5.872845932016898058e-05,3.209061461886995870e-02,2.883089383714882992e-01,2.897020461358595367e-01,0.000000000000000000e+00,6.987207237600895349e-02,2.883089383714882992e-01,2.966892533734604154e-01,2.827148388982586580e-01
1.950000000000000000e+01,1.980499355453289069e-06,6.407827666479547603e-05,1.111265433346264830e-05,5.296562233133282773e-05,3.090750030331844075e-02,2.889791573289316462e-01,2.898831197889889522e-01,0.000000000000000000e+00,6.637278731359408379e-02,2.889791573289316462e-01,2.965203985203483383e-01,2.832458410576295660e-01
2.000000000000000000e+01,1.655959302263946341e-06,5.675035578910554463e-05,9.178979764784175042e-06,4.757137602432136959e-05,2.917971665971199821e-02,2.880748574983189036e-01,2.895542045400424369e-01,0.000000000000000000e+00,6.304816711219482506e-02,2.880748574983189036e-01,2.958590212512619000e-01,2.832493878288229738e-01
2.050000000000000000e+01,1.411831829696440152e-06,5.036787742426310921e-05,7.615477231415963763e-06,4.275240019284714290e-05,2.803040155542340511e-02,2.873552112174951878e-01,2.892860291859928323e-01,0.000000000000000000e+00,5.988963453592544006e-02,2.873552112174951878e-01,2.952749926395853985e-01,2.832970657324002661e-01
2.100000000000000000e+01,1.242121433140659633e-06,4.502828123441361550e-05,6.436094741762677328e-06,3.859218649265093817e-05,2.758536189010358380e-02,2.880636233313557670e-01,2.895346360953995890e-01,0.000000000000000000e+00,5.688946782577029848e-02,2.880636233313557670e-01,2.952235828779766202e-01,2.838456893128225578e-01
2.150000000000000000e+01,1.089996360401091353e-06,4.039801213656104509e-05,5.475786748014506229e-06,3.492222538854653971e-05,2.698143553985969320e-02,2.889330961769585038e-01,2.898650049287483932e-01,0.000000000000000000e+00,5.404003165381293661e-02,2.889330961769585038e-01,2.952690080941297035e-01,2.844610017633670829e-01
2.200000000000000000e+01,9.270704748561678019e-07,3.614232900591708134e-05,4.610799447293767305e-06,3.153152955862331149e-05,2.565054605928664480e-02,2.886319370695574760e-01,2.897345299861246448e-01,0.000000000000000000e+00,5.133330261225626384e-02,2.886319370695574760e-01,2.948678602473502885e-01,2.846011997248990011e-01
2.250000000000000000e+01,7.822071102905061087e-07,3.221120287306176115e-05,3.837005275591466628e-06,2.837419759747029368e-05,2.428369761207105348e-02,2.880299757203310662e-01,2.894456355822943028e-01,0.000000000000000000e+00,4.876150631749731623e-02,2.880299757203310662e-01,2.943217862140440344e-01,2.845694849505445712e-01
2.300000000000000000e+01,6.876172530031931027e-07,2.874775482279672605e-05,3.205554818989709362e-06,2.554220000380701754e-05,2.391898975212904122e-02,2.882761026950721450e-01,2.895051669385874105e-01,0.000000000000000000e+00,4.631792636860215806e-02,2.882761026950721450e-01,2.941369595754476096e-01,2.848733743017272113e-01
2.350000000000000000e+01,6.176904042886953551e-07,2.578332839007093136e-05,2.719489510214299154e-06,2.306383887985663094e-05,2.395696920675942365e-02,2.888092645065478137e-01,2.897218751989602548e-01,0.000000000000000000e+00,4.399697750208129976e-02,2.888092645065478137e-01,2.941215729491684083e-01,2.853221774487521012e-01
2.400000000000000000e+01,5.362240212303782920e-07,2.316748380262884574e-05,2.318939129233456576e-06,2.084854467339539001e-05,2.314554423771873759e-02,2.887561757399971785e-01,2.897189928910227641e-01,0.000000000000000000e+00,4.179285482151639392e-02,2.887561757399971785e-01,2.938982783731743931e-01,2.855397074088711351e-01
2.450000000000000000e+01,4.514822142997986837e-07,2.077361504288758695e-05,1.960871633196595132e-06,1.881274340969099309e-05,2.173344472628879059e-02,2.885215966656813902e-01,2.895850348753875592e-01,0.000000000000000000e+00,3.969902271249196868e-02,2.885215966656813902e-01,2.935549371466367741e-01,2.856151326041383443e-01
2.500000000000000000e+01,3.921524503793858133e-07,1.858842084849458848e-05,1.642867560168561287e-06,1.694555328832602804e-05,2.109659844564713838e-02,2.886229117665206623e-01,2.895492646807791282e-01,0.000000000000000000e+00,3.770938851179647666e-02,2.886229117665206623e-01,2.933202035319587564e-01,2.857783258295994999e-01
2.550000000000000000e+01,3.540845767905092552e-07,1.665110230830260424e-05,1.381624513254006036e-06,1.526947779504859778e-05,2.126493310980108117e-02,2.887979063110999167e-01,2.896034320800252582e-01,0.000000000000000000e+00,3.581907943242147729e-02,2.887979063110999167e-01,2.931853400232674045e-01,2.860215241367831118e-01
2.600000000000000000e+01,3.132386786653972533e-07,1.495821281424089818e-05,1.176830269283927674e-06,1.378138254495697029e-05,2.094091604093102632e-02,2.887965722310881223e-01,2.896362468049225036e-01,0.000000000000000000e+00,3.402378787356913348e-02,2.887965722310881223e-01,2.930386255922794447e-01,2.862338680175655625e-01
2.650000000000000000e+01,2.672452581378651121e-07,1.345289165339846768e-05,1.007291079234656514e-06,1.244560057416381074e-05,1.986526503172673930e-02,2.887897299471243739e-01,2.896262664307616141e-01,0.000000000000000000e+00,3.231879199713327822e-02,2.887897299471243739e-01,2.928581456304749642e-01,2.863943872310482641e-01
2.700000000000000000e+01,2.303397538020980485e-07,1.208399362818780501e-05,8.559671670014174580e-07,1.122802646118638798e-05,1.906155869403924202e-02,2.888760703349694814e-01,2.895947110241877120e-01,0.000000000000000000e+00,3.069906982173632032e-02,2.888760703349694814e-01,2.926646180063613434e-01,2.865248040420140807e-01
2.750000000000000000e+01,2.054482987057547836e-07,1.084002631133353004e-05,7.214904584421942956e-07,1.011853585289133596e-05,1.895274908059524019e-02,2.888996265019164178e-01,2.895600319218806784e-01,0.000000000000000000e+00,2.916007358211003542e-02,2.888996265019164178e-01,2.924760392800916931e-01,2.866440245636696638e-01
2.800000000000000000e+01,1.833706564008133743e-07,9.731672447824119050e-06,6.109355229672448676e-07,9.120736924856874924e-06,1.884266629235068283e-02,2.888672259506956386e-01,2.895588760287589047e-01,0.000000000000000000e+00,2.769800019304675259e-02,2.888672259506956386e-01,2.923286760480635627e-01,2.867890760094542468e-01
2.850000000000000000e+01,1.595736305669755632e-07,8.752231997802745571e-06,5.231953298944500863e-07,8.229036667908295062e-06,1.823233554675386323e-02,2.889267016376277919e-01,2.895897424171114953e-01,0.000000000000000000e+00,2.630932950050242705e-02,2.889267016376277919e-01,2.922206753671617308e-01,2.869588094670612599e-01
2.900000000000000000e+01,1.381669242968542219e-07,7.876011241019207395e-06,4.495229495719486429e-07,7.426488291447258752e-06,1.754275356760086682e-02,2.890194758968606670e-01,2.895948241758586894e-01,0.000000000000000000e+00,2.499037396863853372e-02,2.890194758968606670e-01,2.920938615727225462e-01,2.870957867789948326e-01
2.950000000000000000e+01,1.216062937586701935e-07,7.081549111968685346e-06,3.836143777156716641e-07,6.697934734253013681e-06,1.717227287926884061e-02,2.890150968403442655e-01,2.895538869954047967e-01,0.000000000000000000e+00,2.373742271197272491e-02,2.890150968403442655e-01,2.919276292666020955e-01,2.871801447242074978e-01
3.000000000000000000e+01,1.081282533583839993e-07,6.362804115706995621e-06,3.254890355832751775e-07,6.037315080123720444e-06,1.699380515132665678e-02,2.889719492102077458e-01,2.895231176654434746e-01,0.000000000000000000e+00,2.254707494328485676e-02,2.889719492102077458e-01,2.917778251597719641e-01,2.872684101711149851e-01
3.050000000000000000e+01,9.549319068131658376e-08,5.720484662583136616e-06,2.775889403014189564e-07,5.442895722281717607e-06,1.669319932031699052e-02,2.890109950558305552e-01,2.895370195588246043e-01,0.000000000000000000e+00,2.141629866149132727e-02,2.890109950558305552e-01,2.916786494249737349e-01,2.873953896926754736e-01
3.100000000000000000e+01,8.350190231486171170e-08,5.148405218790620334e-06,2.389103480136282357e-07,4.909494870776992205e-06,1.621898408658606350e-02,2.890902748833286129e-01,2.895558654054608549e-01,0.000000000000000000e+00,2.034223777501606434e-02,2.890902748833286129e-01,2.915900891829624753e-01,2.875216416279592346e-01
3.150000000000000000e+01,7.312202625476339616e-08,4.634705531168394084e-06,2.060172983368766301e-07,4.428688232831517136e-06,1.577705978578742077e-02,2.891075698718881815e-01,2.895423249545658884e-01,0.000000000000000000e+00,1.932205026905416470e-02,2.891075698718881815e-01,2.914745299814713309e-01,2.876101199276604459e-01
3.200000000000000000e+01,6.460316278299565986e-08,4.170087021152497622e-06,1.766198498843249864e-07,3.993467171268172742e-06,1.549204188193202721e-02,2.890772886810504261e-01,2.895118620436223367e-01,0.000000000000000000e+00,1.835295502383341160e-02,2.890772886810504261e-01,2.913471575460056529e-01,2.876765665412390205e-01
3.250000000000000000e+01,5.730165357359603878e-08,3.750953397735800576e-06,1.508789675287646816e-07,3.600074430207035868e-06,1.527655705031824920e-02,2.890787265378360060e-01,2.894991704876183070e-01,0.000000000000000000e+00,1.743235380839611853e-02,2.890787265378360060e-01,2.912424058684578987e-01,2.877559351067787152e-01
3.300000000000000000e+01,5.051136865300156781e-08,3.375452909127214903e-06,1.295468978062756927e-07,3.245906011320939105e-06,1.496432331093080007e-02,2.891316153566126368e-01,2.895099820876849694e-01,0.000000000000000000e+00,1.655786141057321442e-02,2.891316153566126368e-01,2.911657682287422944e-01,2.878541959466276445e-01
3.350000000000000000e+01,4.431703603700293600e-08,3.039308703818159476e-06,1.119915133519707189e-07,2.927317190466188943e-06,1.458128816639430239e-02,2.891719101830579897e-01,2.895162009171738382e-01,0.000000000000000000e+00,1.572722450955382073e-02,2.891719101830579897e-01,2.910889233681291932e-01,2.879434784662184832e-01
3.400000000000000000e+01,3.905142883601578909e-08,2.736896046939139581e-06,9.689597622732117205e-08,2.640000070711818290e-06,1.426851008085955851e-02,2.891579486951600386e-01,2.894990326031607331e-01,0.000000000000000000e+00,1.493824590002514052e-02,2.891579486951600386e-01,2.909928571931632568e-01,2.880052080131582093e-01
3.450000000000000000e+01,3.457445385584650166e-08,2.463877616625325400e-06,8.347915558687047902e-08,2.380398461038454802e-06,1.403253701504937091e-02,2.891397179194125644e-01,2.894778142436001955e-01,0.000000000000000000e+00,1.418880041855164614e-02,2.891397179194125644e-01,2.908966942854553372e-01,2.880589342017450538e-01
3.500000000000000000e+01,3.059171585348043504e-08,2.217931600861713129e-06,7.179985088990032473e-08,2.146131749971812712e-06,1.379290319033955360e-02,2.891694549059394270e-01,2.894769392772914562e-01,0.000000000000000000e+00,1.347688983193313234e-02,2.891694549059394270e-01,2.908246282604847743e-01,2.881292502940981382e-01
3.550000000000000000e+01,2.696661671555808059e-08,1.997129085482789146e-06,6.200622123459412642e-08,1.935122864248194887e-06,1.350269089343272312e-02,2.892122462445163578e-01,2.894847615140069830e-01,0.000000000000000000e+00,1.280065652444625258e-02,2.892122462445163578e-01,2.907648271664516337e-01,2.882046958615623322e-01
3.600000000000000000e+01,2.375024113552773819e-08,1.798809616528396499e-06,5.379465263314447671e-08,1.745014963895251976e-06,1.320331007645177829e-02,2.892128178522114235e-01,2.894778205268209170e-01,0.000000000000000000e+00,1.215833984680825264e-02,2.892128178522114235e-01,2.906936545115017534e-01,2.882619865421400807e-01
3.650000000000000000e+01,2.096641997111082512e-08,1.620233173849703767e-06,4.669664417347316505e-08,1.573536529676230556e-06,1.294037198441890142e-02,2.891942641378092982e-01,2.894617385159147238e-01,0.000000000000000000e+00,1.154823740074247852e-02,2.891942641378092982e-01,2.906165622559889750e-01,2.883069147758404727e-01
3.700000000000000000e+01,1.855775586052150800e-08,1.459251666641261912e-06,4.042894025158526110e-08,1.418822726389676592e-06,1.271731003277564928e-02,2.892070513449090940e-01,2.894556298897776325e-01,0.000000000000000000e+00,1.096871687300684725e-02,2.892070513449090940e-01,2.905525015770782926e-01,2.883587582024769724e-01
3.750000000000000000e+01,1.642638064453544045e-08,1.314289410401772055e-06,3.497663044445778562e-08,1.279312779957314368e-06,1.249829795061193835e-02,2.892386892067176918e-01,2.894582610765821795e-01,0.000000000000000000e+00,1.041824250869442109e-02,2.892386892067176918e-01,2.905000853274516404e-01,2.884164368257127187e-01
3.800000000000000000e+01,1.448330477907952294e-08,1.183902433973417931e-06,3.034733851208318049e-08,1.153555095461334704e-06,1.223352901680470339e-02,2.892477130586779688e-01,2.894552491641259606e-01,0.000000000000000000e+00,9.895371672732411472e-03,2.892477130586779688e-01,2.904447863313991962e-01,2.884657119968527250e-01
3.850000000000000000e+01,1.275343041284066379e-08,1.066592785629106472e-06,2.641355370888245980e-08,1.040179231920223956e-06,1.195716920710121998e-02,2.892381032123079732e-01,2.894455749714898718e-01,0.000000000000000000e+00,9.398729091883016584e-03,2.892381032123079732e-01,2.903854478806781603e-01,2.885057020623015833e-01
3.900000000000000000e+01,1.127606190630489577e-08,9.609458458219206979e-07,2.299767304855007915e-08,9.379481727733707180e-07,1.173433649287510157e-02,2.892419162712254188e-01,2.894391640298495938e-01,0.000000000000000000e+00,8.926995508885537944e-03,2.892419162712254188e-01,2.903318635807381476e-01,2.885464644789610400e-01
3.950000000000000000e+01,1.000039186025028505e-08,8.657553007798059427e-07,1.999205473993450370e-08,8.457632460398714225e-07,1.155106050317300861e-02,2.892600535616306479e-01,2.894379372737965750e-01,0.000000000000000000e+00,8.478917213217888535e-03,2.892600535616306479e-01,2.902858289951183446e-01,2.885900455524748054e-01
4.000000000000000000e+01,8.836389428542137256e-09,7.800215216521522433e-07,1.738029648714329156e-08,7.626412251650089551e-07,1.132839182414596690e-02,2.892704343875511230e-01,2.894357999389624569e-01,0.000000000000000000e+00,8.053311202943152364e-03,2.892704343875511230e-01,2.902411310592567517e-01,2.886304688186681622e-01
4.050000000000000000e+01,7.773316471268506271e-09,7.028309512239236513e-07,1.514051413599715194e-08,6.876904370879265026e-07,1.106000875136745228e-02,2.892697257895646135e-01,2.894304265230245865e-01,0.000000000000000000e+00,7.649055916730102510e-03,2.892697257895646135e-01,2.901953321146976128e-01,2.886655209313515602e-01
4.100000000000000000e+01,6.860074095378612573e-09,6.333211930210819576e-07,1.321170683899471877e-08,6.201094861820872024e-07,1.083190357590047524e-02,2.892711540828722394e-01,2.894250658023175271e-01,0.000000000000000000e+00,7.265081271179963524e-03,2.892711540828722394e-01,2.901515739294355245e-01,2.886985576751995297e-01
4.150000000000000000e+01,6.083621923539915296e-09,5.707100493900315925e-07,1.153117785027591811e-08,5.591788715397556413e-07,1.065974207049975864e-02,2.892792651288400574e-01,2.894219773147014840e-01,0.000000000000000000e+00,6.900368296487751490e-03,2.892792651288400574e-01,2.901120141443502831e-01,2.887319404850526849e-01
4.200000000000000000e+01,5.385708651751396118e-09,5.143029267996792718e-07,1.006069348435430534e-08,5.042422333153249234e-07,1.047186078691931393e-02,2.892874387043696816e-01,2.894199576291667797e-01,0.000000000000000000e+00,6.553951338666699419e-03,2.892874387043696816e-01,2.900753527630334228e-01,2.887645624953001366e-01
4.250000000000000000e+01,4.743909431589337130e-09,4.634849426715760533e-07,8.781303840057361260e-09,4.547036388315186688e-07,1.023530431052397001e-02,2.892913885668416674e-01,2.894170078954662606e-01,0.000000000000000000e+00,6.224914925672078714e-03,2.892913885668416674e-01,2.900394993880334726e-01,2.887945164028990486e-01
4.300000000000000000e+01,4.179260773832703129e-09,4.177019210010102142e-07,7.671571177319286402e-09,4.100303498236909112e-07,1.000536641971200291e-02,2.892932632048358932e-01,2.894129532951243422e-01,0.000000000000000000e+00,5.912388484989806320e-03,2.892932632048358932e-01,2.900041921436233294e-01,2.888217144466253550e-01
4.350000000000000000e+01,3.699305005581951441e-09,3.764566706355806098e-07,6.707675299160318510e-09,3.697489953364203037e-07,9.826642198520026822e-03,2.892965486755740279e-01,2.894094550407584343e-01,0.000000000000000000e+00,5.615543771301818171e-03,2.892965486755740279e-01,2.899710094178886144e-01,2.888479006636282542e-01
4.400000000000000000e+01,3.278249781800816219e-09,3.392997037049778016e-07,5.868119927838467558e-09,3.334315837771393489e-07,9.661811507655382325e-03,2.893016941898783889e-01,2.894073192167739283e-01,0.000000000000000000e+00,5.333594275539428609e-03,2.893016941898783889e-01,2.899406786443278761e-01,2.888739597892199806e-01
4.450000000000000000e+01,2.894654911538239420e-09,3.058208338945012814e-07,5.135238351110976388e-09,3.006855955433903067e-07,9.465198543460926622e-03,2.893062661884820419e-01,2.894053623049624990e-01,0.000000000000000000e+00,5.065793554757344087e-03,2.893062661884820419e-01,2.899119416604382105e-01,2.888987829494867876e-01
4.500000000000000000e+01,2.549513526119588240e-09,2.756505169116583606e-07,4.494967024336636430e-09,2.711555498873217002e-07,9.249079431027032103e-03,2.893089891456062102e-01,2.894025978737056470e-01,0.000000000000000000e+00,4.811432405852680491e-03,2.893089891456062102e-01,2.898837411142909382e-01,2.889214546331203559e-01
4.550000000000000000e+01,2.250945027312711828e-09,2.484603319242976241e-07,3.935140934991339262e-09,2.445251909893062675e-07,9.059575063268220790e-03,2.893111467189581898e-01,2.893996447081774170e-01,0.000000000000000000e+00,4.569836750826106880e-03,2.893111467189581898e-01,2.898566283832600399e-01,2.889426610330947942e-01
4.600000000000000000e+01,1.993825826039762145e-09,2.239593587178331611e-07,3.446747614567099305e-09,2.205126111032660506e-07,8.902623393165665089e-03,2.893139827736913583e-01,2.893973731619001732e-01,0.000000000000000000e+00,4.340366367794966374e-03,2.893139827736913583e-01,2.898314097986796622e-01,2.889633365251206842e-01
4.650000000000000000e+01,1.764059263064969093e-09,2.018830918419961662e-07,3.021511978099657566e-09,1.988615798638965054e-07,8.738023808579326035e-03,2.893172240783131177e-01,2.893956171930454069e-01,0.000000000000000000e+00,4.122413397081714850e-03,2.893172240783131177e-01,2.898078585327535928e-01,2.889833758533372210e-01
4.700000000000000000e+01,1.555627812643662515e-09,1.819885006891895639e-07,2.650256586980935744e-09,1.793382441022086327e-07,8.547945649052042516e-03,2.893201568563188442e-01,2.893937928380071467e-01,0.000000000000000000e+00,3.915400348393662314e-03,2.893201568563188442e-01,2.897853328728465239e-01,2.890022528031677695e-01
4.750000000000000000e+01,1.371481928826584763e-09,1.640562417425989704e-07,2.324369419701588607e-09,1.617318723228973711e-07,8.359827789901545445e-03,2.893224693114316293e-01,2.893917091647030260e-01,0.000000000000000000e+00,3.718778369054115233e-03,2.893224693114316293e-01,2.897635870016084247e-01,2.890198313277976272e-01
4.800000000000000000e+01,1.212780487443082089e-09,1.478922372286967760e-07,2.037998621622943508e-09,1.458542386070738272e-07,8.200433708820493647e-03,2.893242001224780591e-01,2.893895996611075550e-01,0.000000000000000000e+00,3.532026094499467889e-03,2.893242001224780591e-01,2.897428022705574868e-01,2.890363970516576231e-01
4.850000000000000000e+01,1.073673306311874345e-09,1.333245629381027902e-07,1.787883294938002119e-09,1.315366796431647914e-07,8.053079512515165170e-03,2.893259896878386805e-01,2.893878344833009097e-01,0.000000000000000000e+00,3.354648495034783136e-03,2.893259896878386805e-01,2.897232993328043849e-01,2.890523696337974346e-01
4.900000000000000000e+01,9.483416728197183456e-10,1.201963333573466734e-07,1.570077129319272806e-09,1.186262562280274056e-07,7.889938455945034318e-03,2.893284170771661667e-01,2.893864667059491969e-01,0.000000000000000000e+00,3.186175424896375320e-03,2.893284170771661667e-01,2.897050842484388267e-01,2.890678491634595670e-01
4.950000000000000000e+01,8.362572852835461072e-10,1.083632380994269429e-07,1.379344630760416035e-09,1.069838934686665285e-07,7.717167740191112867e-03,2.893308234986093352e-01,2.893850912766957051e-01,0.000000000000000000e+00,3.026160192180265152e-03,2.893308234986093352e-01,2.896877072959137545e-01,2.890824752574776557e-01
5.000000000000000000e+01,7.383591067140200408e-10,9.769558411346667067e-08,1.211254348392188023e-09,9.648432976507448388e-08,7.557753130954894885e-03,2.893322437912607126e-01,2.893834162054671477e-01,0.000000000000000000e+00,2.874178395697304586e-03,2.893322437912607126e-01,2.896708340450368513e-01,2.890959983658974441e-01
5.050000000000000000e+01,6.531024931906929548e-10,8.807894915967171032e-08,1.063405905987316171e-09,8.701554325368439539e-08,7.414966906641137431e-03,2.893332001373057905e-01,2.893817727332184120e-01,0.000000000000000000e+00,2.729826907989874995e-03,2.893332001373057905e-01,2.896547554240174183e-01,2.891087900424194057e-01
5.100000000000000000e+01,5.774354179692749995e-10,7.941103698815751066e-08,9.342467831169911681e-10,7.847679020504052549e-08,7.271475601752781619e-03,2.893348735480851253e-01,2.893805729800232873e-01,0.000000000000000000e+00,2.592722860435557435e-03,2.893348735480851253e-01,2.896398452660668421e-01,2.891213006939797325e-01
5.150000000000000000e+01,5.097385201520454780e-10,7.159814723643080523e-08,8.214724581920241551e-10,7.077667477823877860e-08,7.119437301481994912e-03,2.893369637762233659e-01,2.893795898843006809e-01,0.000000000000000000e+00,2.462502633908594113e-03,2.893369637762233659e-01,2.896258401476915489e-01,2.891333396209098128e-01
5.200000000000000000e+01,4.498341042211128512e-10,6.455484806837745187e-08,7.223991748114430968e-10,6.383244889356600847e-08,6.968246656620458515e-03,2.893383116249992892e-01,2.893783803706418967e-01,0.000000000000000000e+00,2.338820839442723801e-03,2.893383116249992892e-01,2.896122624545861557e-01,2.891444982866976376e-01
5.250000000000000000e+01,3.973738799441711610e-10,5.820471884925408619e-08,6.349951619604266618e-10,5.756972368729365705e-08,6.827176349280890573e-03,2.893390128771622938e-01,2.893770347199820514e-01,0.000000000000000000e+00,2.221349333341473414e-03,2.893390128771622938e-01,2.895991696533162241e-01,2.891548997866478787e-01
5.300000000000000000e+01,3.513185773804497617e-10,5.247985060581795775e-08,5.581202058684437060e-10,5.192173039994951559e-08,6.694351704985652615e-03,2.893400777196592499e-01,2.893759428800278255e-01,0.000000000000000000e+00,2.109776379654507324e-03,2.893400777196592499e-01,2.895869205179932848e-01,2.891649652420623662e-01
5.350000000000000000e+01,3.104358922115648800e-10,4.731910016005032358e-08,4.908634893525709402e-10,4.682823667069775068e-08,6.560477506156252650e-03,2.893416102718512350e-01,2.893751184052023029e-01,0.000000000000000000e+00,2.003805924438978488e-03,2.893416102718512350e-01,2.895754989976461746e-01,2.891747378127584311e-01
5.400000000000000000e+01,2.740329365831194456e-10,4.266670296239590824e-08,4.319871683359412007e-10,4.223471579405996911e-08,6.422641487546789166e-03,2.893428388955769370e-01,2.893742558640366447e-01,0.000000000000000000e+00,1.903156827945511227e-03,2.893428388955769370e-01,2.895645715468311843e-01,2.891839401812421051e-01
5.450000000000000000e+01,2.418896943618537477e-10,3.847211915277842300e-08,3.801670388804528536e-10,3.809195211389797186e-08,6.287402401756823217e-03,2.893435396508248214e-01,2.893732594339664121e-01,0.000000000000000000e+00,1.807562031029409048e-03,2.893435396508248214e-01,2.895540156370693397e-01,2.891925032308634846e-01
5.500000000000000000e+01,2.137144074655562697e-10,3.469011113437402864e-08,3.344298642497674198e-10,3.435568127012426060e-08,6.160672320642672853e-03,2.893442449889876422e-01,2.893723220841275534e-01,0.000000000000000000e+00,1.716767800529140058e-03,2.893442449889876422e-01,2.895439988641804741e-01,2.892006453040746328e-01
5.550000000000000000e+01,1.889033586723212105e-10,3.128026377207708995e-08,2.942043587627646182e-10,3.098605941331432502e-08,6.039059006943199755e-03,2.893452560328691470e-01,2.893715760831384043e-01,0.000000000000000000e+00,1.630533119000340380e-03,2.893452560328691470e-01,2.895346293950384342e-01,2.892085227712383744e-01
5.600000000000000000e+01,1.668445726662598026e-10,2.820607724912631882e-08,2.589678475994790281e-10,2.794710940152684026e-08,5.915199451261086115e-03,2.893462698727148341e-01,2.893709180616632071e-01,0.000000000000000000e+00,1.548629110364612566e-03,2.893462698727148341e-01,2.895257809726996534e-01,2.892160551506267607e-01
5.650000000000000000e+01,1.472601199771516773e-10,2.543437889746051713e-08,2.280485857890358839e-10,2.520633031167148065e-08,5.789806016920459597e-03,2.893469762551908464e-01,2.893702039565844153e-01,0.000000000000000000e+00,1.470838409754659159e-03,2.893469762551908464e-01,2.895172877975598635e-01,2.892231201156089671e-01
5.700000000000000000e+01,1.300270211911334915e-10,2.293522145186857968e-08,2.007939463670996818e-10,2.273442750550148155e-08,5.669316141725761100e-03,2.893475134859860853e-01,2.893694600431231390e-01,0.000000000000000000e+00,1.396954528621885796e-03,2.893475134859860853e-01,2.895091554959853264e-01,2.892297645902609515e-01
5.750000000000000000e+01,1.148976659220647960e-10,2.068176853609444640e-08,1.767460573239911902e-10,2.050502247877045544e-08,5.555504874814836194e-03,2.893481688952076469e-01,2.893688079626289267e-01,0.000000000000000000e+00,1.326781304014105958e-03,2.893481688952076469e-01,2.895014860930303358e-01,2.892361298322275176e-01
5.800000000000000000e+01,1.015186431640757471e-10,1.864993271128433336e-08,1.556012483654718215e-10,1.849433146291886113e-08,5.443378522360611815e-03,2.893489293334975399e-01,2.893682649988515432e-01,0.000000000000000000e+00,1.260132422383430061e-03,2.893489293334975399e-01,2.894942782410898641e-01,2.892422517566132223e-01
5.850000000000000000e+01,8.962915606881582639e-11,1.681793252290730008e-08,1.370495930107581547e-10,1.668088292989654040e-08,5.329380168860477565e-03,2.893495669130257131e-01,2.893677347103997821e-01,0.000000000000000000e+00,1.196830946563631369e-03,2.893495669130257131e-01,2.894874178050561575e-01,2.892480516157434067e-01
5.900000000000000000e+01,7.911620514138730077e-11,1.516604422481527194e-08,1.207368642303556744e-10,1.504530736058491539e-08,5.216667178903137449e-03,2.893500295703508307e-01,2.893671724660870082e-01,0.000000000000000000e+00,1.136708823766676346e-03,2.893500295703508307e-01,2.894808433484636900e-01,2.892535015837103263e-01
5.950000000000000000e+01,6.987647339302562199e-11,1.367649889291733025e-08,1.063483368196764774e-10,1.357015055609765380e-08,5.109236942885482004e-03,2.893504873514726183e-01,2.893666388411507695e-01,0.000000000000000000e+00,1.079606416511956751e-03,2.893504873514726183e-01,2.894745994828019642e-01,2.892586781994995748e-01
6.000000000000000000e+01,6.174074247562198926e-11,1.233333807436031821e-08,9.366006555024508804e-11,1.223967800881007307e-08,5.006004222326017501e-03,2.893510258960417247e-01,2.893661807162106747e-01,0.000000000000000000e+00,1.025372088033986873e-03,2.893510258960417247e-01,2.894687179250140519e-01,2.892636435074072976e-01
6.050000000000000000e+01,5.452986098577523534e-11,1.112219627113361344e-08,8.250232952876738040e-11,1.103969394160484550e-08,4.902796143536977506e-03,2.893515401909263485e-01,2.893657628613727217e-01,0.000000000000000000e+00,9.738618201283980470e-04,2.893515401909263485e-01,2.894631490433855481e-01,2.892683766793598954e-01
6.100000000000000000e+01,4.813381707658240308e-11,1.003008936603770595e-08,7.269810059497524021e-11,9.957391265442730051e-09,4.798941995428822847e-03,2.893519472539486381e-01,2.893653405433696535e-01,0.000000000000000000e+00,9.249388323689864940e-04,2.893519472539486381e-01,2.894578344266065528e-01,2.892728466601327542e-01
6.150000000000000000e+01,4.249565119481791265e-11,9.045286489311270992e-09,6.406363554832268098e-11,8.981222853762949048e-09,4.698098976194354896e-03,2.893523055737489136e-01,2.893649248813267016e-01,0.000000000000000000e+00,8.784732072529756897e-04,2.893523055737489136e-01,2.894527722020520111e-01,2.892770775606013922e-01
6.200000000000000000e+01,3.753926224949545155e-11,8.157224897199497725e-09,5.644599904597465344e-11,8.100778898153522645e-09,4.601964849882129137e-03,2.893526856079633447e-01,2.893645464883164431e-01,0.000000000000000000e+00,8.343415415064389185e-04,2.893526856079633447e-01,2.894479806424670731e-01,2.892811123341658130e-01
6.250000000000000000e+01,3.316118429398636496e-11,7.356403744925882535e-09,4.973303434636362463e-11,7.306670710579519033e-09,4.507798299795529907e-03,2.893530687107565558e-01,2.893642055597263618e-01,0.000000000000000000e+00,7.924266249828551198e-04,2.893530687107565558e-01,2.894434482222246197e-01,2.892849628972281040e-01
6.300000000000000000e+01,2.927717816548353748e-11,6.634256392664356247e-09,4.382814015187106919e-11,6.590428252512484823e-09,4.413030855704636567e-03,2.893534111698305988e-01,2.893638815398228981e-01,0.000000000000000000e+00,7.526171345758445215e-04,2.893534111698305988e-01,2.894391432532804620e-01,2.892886198263653341e-01
6.350000000000000000e+01,2.584302683450046315e-11,5.983043514772505576e-09,3.863131499468818514e-11,5.944412199777817662e-09,4.319378050768380405e-03,2.893537109010825281e-01,2.893635641669421443e-01,0.000000000000000000e+00,7.148073377634999240e-04,2.893537109010825281e-01,2.894350449007184745e-01,2.892920834331658142e-01
6.400000000000000000e+01,2.282177963035980150e-11,5.395784540674747059e-09,3.404958337273117679e-11,5.361734957302015624e-09,4.229557251280815708e-03,2.893539910953876193e-01,2.893632609367138286e-01,0.000000000000000000e+00,6.788968090199519554e-04,2.893539910953876193e-01,2.894311506176158177e-01,2.892953712558118395e-01
6.450000000000000000e+01,2.015935759424529364e-11,4.866194751661898070e-09,3.000904557781817599e-11,4.836185706084079565e-09,4.142735468480888451e-03,2.893542678627952780e-01,2.893629825040689996e-01,0.000000000000000000e+00,6.447901623736573915e-04,2.893542678627952780e-01,2.894274615203063505e-01,2.892985034878316486e-01
6.500000000000000000e+01,1.780191688647123244e-11,4.388611952710856990e-09,2.645010852147961648e-11,4.362161844189377070e-09,4.056388917109643617e-03,2.893545391813260315e-01,2.893627275038685998e-01,0.000000000000000000e+00,6.123967999552290889e-04,2.893545391813260315e-01,2.894239671838641503e-01,2.893014878238730492e-01
6.550000000000000000e+01,1.571437235171003634e-11,3.957926389731677961e-09,2.331694030733926780e-11,3.934609449424338286e-09,3.970354878877716855e-03,2.893547887509602679e-01,2.893624841364158540e-01,0.000000000000000000e+00,5.816306736427228480e-04,2.893547887509602679e-01,2.894206472037801348e-01,2.893043210690515732e-01
6.600000000000000000e+01,1.387359867835286374e-11,3.569526890342634938e-09,2.055597774332857928e-11,3.548970912599306424e-09,3.886677171668862993e-03,2.893550078766176092e-01,2.893622468246019874e-01,0.000000000000000000e+00,5.524100568409733665e-04,2.893550078766176092e-01,2.894174878302860909e-01,2.893070058189178839e-01
6.650000000000000000e+01,1.225268727023886877e-11,3.219257849811517430e-09,1.812119467122943301e-11,3.201136655140287826e-09,3.806059608103850786e-03,2.893552116537736474e-01,2.893620230244934866e-01,0.000000000000000000e+00,5.246573260674124248e-04,2.893552116537736474e-01,2.894144887571002411e-01,2.893095572918867320e-01
6.700000000000000000e+01,1.082093861346653928e-11,2.903375153084076804e-09,1.597496204872966464e-11,2.887400191035347226e-09,3.727020465120437984e-03,2.893554170419012084e-01,2.893618190925951184e-01,0.000000000000000000e+00,4.982987541983023268e-04,2.893554170419012084e-01,2.894116489680149673e-01,2.893119892171752694e-01
6.750000000000000000e+01,9.553481344041449868e-12,2.618502310827268042e-09,1.408434981763468140e-11,2.604417961009633494e-09,3.648452515981626728e-03,2.893556167161210335e-01,2.893616295067500399e-01,0.000000000000000000e+00,4.732643158224524331e-04,2.893556167161210335e-01,2.894089559383322685e-01,2.893143030751678113e-01
6.800000000000000000e+01,8.433424145949971248e-12,2.361592664225061314e-09,1.241851104642574203e-11,2.349174153178635627e-09,3.571074840172462888e-03,2.893557938617004055e-01,2.893614460251268672e-01,0.000000000000000000e+00,4.494875024992625112e-04,2.893557938617004055e-01,2.894063947753767740e-01,2.893164972748769603e-01
6.850000000000000000e+01,7.446309437797250345e-12,2.129898745576378985e-09,1.094961719865481888e-11,2.118949128377724346e-09,3.496086118301450045e-03,2.893559508314130224e-01,2.893612695167194770e-01,0.000000000000000000e+00,4.269051459652614634e-04,2.893559508314130224e-01,2.894039600313160210e-01,2.893185790021229331e-01
6.900000000000000000e+01,6.575914843360730507e-12,1.920944570913779056e-09,9.654303013607606848e-12,1.911290267900171499e-09,3.423271521172845198e-03,2.893561039366629450e-01,2.893611060140104940e-01,0.000000000000000000e+00,4.054572496206633502e-04,2.893561039366629450e-01,2.894016517389725873e-01,2.893205602890484007e-01
6.950000000000000000e+01,5.806458384630378136e-12,1.732498027470274557e-09,8.512704360828106384e-12,1.723985323109446365e-09,3.351494946928591963e-03,2.893562573884677080e-01,2.893609560000282022e-01,0.000000000000000000e+00,3.850868292474170229e-04,2.893562573884677080e-01,2.893994646829529671e-01,2.893224473171034372e-01
7.000000000000000000e+01,5.125864816025872389e-12,1.562545500764367990e-09,7.506752669613731477e-12,1.555038748094754330e-09,3.280457953716160811e-03,2.893564000811333914e-01,2.893608139987919325e-01,0.000000000000000000e+00,3.657397623941487509e-04,2.893564000811333914e-01,2.893973879750313394e-01,2.893242400225525257e-01
7.050000000000000000e+01,4.525124620276753721e-12,1.409270527046255821e-09,6.619827203004494544e-12,1.402650699843251266e-09,3.210969457908934011e-03,2.893565255054107443e-01,2.893606767465200513e-01,0.000000000000000000e+00,3.473646449781348823e-04,2.893565255054107443e-01,2.893954132110178601e-01,2.893259402820222426e-01
7.100000000000000000e+01,3.995601047338070043e-12,1.271035533940710699e-09,5.837530552085232237e-12,1.265198003388625531e-09,3.143579341916691652e-03,2.893566413280786453e-01,2.893605467796141473e-01,0.000000000000000000e+00,3.299126544724728747e-04,2.893566413280786453e-01,2.893935380450614048e-01,2.893275555141668898e-01
7.150000000000000000e+01,3.528199388411366335e-12,1.146364467048223580e-09,5.147767001393943797e-12,1.141216700046829690e-09,3.077729195057951096e-03,2.893567566618231446e-01,2.893604271639272363e-01,0.000000000000000000e+00,3.133374200040941245e-04,2.893567566618231446e-01,2.893917609059276641e-01,2.893290934219268085e-01
7.200000000000000000e+01,3.114933231560397489e-12,1.033926114235518983e-09,4.539845413928576122e-12,1.029386268821590464e-09,3.012723238800837748e-03,2.893568689339818256e-01,2.893603162065426226e-01,0.000000000000000000e+00,2.975948994614551705e-04,2.893568689339818256e-01,2.893900756964887799e-01,2.893305567165964653e-01
7.250000000000000000e+01,2.749745451462891804e-12,9.325195223164503740e-10,4.003929266785644830e-12,9.285155930496648011e-10,2.948726954940645260e-03,2.893569700328745276e-01,2.893602099703997399e-01,0.000000000000000000e+00,2.826432628667259559e-04,2.893569700328745276e-01,2.893884742966864043e-01,2.893319456441130755e-01
7.300000000000000000e+01,2.427592801198272656e-12,8.410616192477992449e-10,3.531234067760860226e-12,8.375303851800384045e-10,2.886343575360605061e-03,2.893570601447431612e-01,2.893601079470727866e-01,0.000000000000000000e+00,2.684427812315337580e-04,2.893570601447431612e-01,2.893869522251959481e-01,2.893332636689496251e-01
7.350000000000000000e+01,2.143466302116585792e-12,7.585760311825820472e-10,3.114288874779815878e-12,7.554617423078022604e-10,2.825644647346725689e-03,2.893571470093486697e-01,2.893600128070172861e-01,0.000000000000000000e+00,2.549557208331631390e-04,2.893571470093486697e-01,2.893855083791005978e-01,2.893345172349339744e-01
7.400000000000000000e+01,1.892520308422659423e-12,6.841824196301216759e-10,2.746682009230526741e-12,6.814357376208911665e-10,2.766104848829324669e-03,2.893572332759558052e-01,2.893599252238929775e-01,0.000000000000000000e+00,2.421462430496129289e-04,2.893572332759558052e-01,2.893841398481979410e-01,2.893357105995880141e-01
7.450000000000000000e+01,1.670713995903894648e-12,6.170867057454732525e-10,2.422628529006605710e-12,6.146640772164666213e-10,2.707421793969105525e-03,2.893573136678667113e-01,2.893598426257011913e-01,0.000000000000000000e+00,2.299803093854961892e-04,2.893573136678667113e-01,2.893828406566397171e-01,2.893368445947626655e-01
7.500000000000000000e+01,1.474844325091594982e-12,5.565725993596703617e-10,2.136859027980883154e-12,5.544357403316894446e-10,2.649868726538791904e-03,2.893573852129059376e-01,2.893597632681779719e-01,0.000000000000000000e+00,2.184255911029434581e-04,2.893573852129059376e-01,2.893816058272882796e-01,2.893379207090676641e-01
7.550000000000000000e+01,1.302073154268190897e-12,5.019941850117686819e-10,1.884754386029495549e-12,5.001094306257391657e-10,2.593801269306865182e-03,2.893574518834768905e-01,2.893596882612420873e-01,0.000000000000000000e+00,2.074513832427093128e-04,2.893574518834768905e-01,2.893804333995663725e-01,2.893389431229178022e-01
7.600000000000000000e+01,1.149625543868314365e-12,4.527691126076071041e-10,1.662386301354246157e-12,4.511067263062528592e-10,2.539098873700421088e-03,2.893575173970044379e-01,2.893596188348363518e-01,0.000000000000000000e+00,1.970285230475506090e-04,2.893575173970044379e-01,2.893793216871410889e-01,2.893399159825316147e-01
7.650000000000000000e+01,1.014945956670873898e-12,4.083722186805668121e-10,1.466326637784232012e-12,4.069058920427825832e-10,2.485345256712420334e-03,2.893575800467794168e-01,2.893595540916602538e-01,0.000000000000000000e+00,1.871293125985059355e-04,2.893575800467794168e-01,2.893782670229200771e-01,2.893408411604004304e-01
7.700000000000000000e+01,8.959449782454840899e-13,3.683297808821256826e-10,1.293458224055170928e-12,3.670363226580705056e-10,2.432453265385586122e-03,2.893576370376098605e-01,2.893594924888948650e-01,0.000000000000000000e+00,1.777274453025411258e-04,2.893576370376098605e-01,2.893772652334251072e-01,2.893417197443646227e-01
7.750000000000000000e+01,7.909125843325911274e-13,3.322145168595464112e-10,1.140971192106430510e-12,3.310735456674399886e-10,2.380728547954973854e-03,2.893576892298232450e-01,2.893594338705960944e-01,0.000000000000000000e+00,1.687979359796771628e-04,2.893576892298232450e-01,2.893763136641940847e-01,2.893425540769981041e-01
7.800000000000000000e+01,6.982651326762841738e-13,2.996411378220518754e-10,1.006436160814728460e-12,2.986347016612371439e-10,2.330338009499094594e-03,2.893577391570733570e-01,2.893593789978053388e-01,0.000000000000000000e+00,1.603170544549809603e-04,2.893577391570733570e-01,2.893754107032508460e-01,2.893433472923598315e-01
7.850000000000000000e+01,6.164759085803385068e-13,2.702622326656349805e-10,8.877767513143659833e-13,2.693744559143205899e-10,2.281028697572534073e-03,2.893577872789406258e-01,2.893593279618383862e-01,0.000000000000000000e+00,1.522622625446651669e-04,2.893577872789406258e-01,2.893745541880928251e-01,2.893441017355839473e-01
7.900000000000000000e+01,5.442110823559558055e-13,2.437644631117780451e-10,7.831481448622631691e-13,2.429813149669157615e-10,2.232528381737120329e-03,2.893578322418898230e-01,2.893592799559244755e-01,0.000000000000000000e+00,1.446121542306847731e-04,2.893578322418898230e-01,2.893737411713475649e-01,2.893448187405013861e-01
7.950000000000000000e+01,4.803921274193879294e-13,2.198651855307764328e-10,6.908717860420394277e-13,2.191743137447343894e-10,2.184939494898537841e-03,2.893578734912498063e-01,2.893592343440473114e-01,0.000000000000000000e+00,1.373463988069514071e-04,2.893578734912498063e-01,2.893729689839280028e-01,2.893454997041666199e-01
8.000000000000000000e+01,4.240844786942323423e-13,1.983094869944033792e-10,6.094598586505781303e-13,1.977000271357527938e-10,2.138498188471440672e-03,2.893579120221880241e-01,2.893591912546526479e-01,0.000000000000000000e+00,1.304456868481776465e-04,2.893579120221880241e-01,2.893722358233374869e-01,2.893461466859678088e-01
8.050000000000000000e+01,3.743999004646438118e-13,1.788675031659383874e-10,5.376345764310916450e-13,1.783298685895072928e-10,2.093168931403413015e-03,2.893579488568201463e-01,2.893591510049590698e-01,0.000000000000000000e+00,1.238916789008010248e-04,2.893579488568201463e-01,2.893715401728491621e-01,2.893467618370689776e-01
8.100000000000000000e+01,3.305214000348051890e-13,1.613319391159707105e-10,4.742869423464774024e-13,1.608576521736242437e-10,2.048704068431332365e-03,2.893579838696596074e-01,2.893591133935172754e-01,0.000000000000000000e+00,1.176669567775576343e-04,2.893579838696596074e-01,2.893708800891950372e-01,2.893473466978395137e-01
8.150000000000000000e+01,2.917621733928941475e-13,1.455158178402760587e-10,4.184207473663817106e-13,1.450973970929096873e-10,2.005020331969297690e-03,2.893580164090257534e-01,2.893590778796747420e-01,0.000000000000000000e+00,1.117549773027526420e-04,2.893580164090257534e-01,2.893702533774050178e-01,2.893479023819444662e-01
8.200000000000000000e+01,2.575490821506080107e-13,1.312504886044621128e-10,3.691390727595461228e-13,1.308813495317025613e-10,1.962271416198386326e-03,2.893580465051023287e-01,2.893590442293641485e-01,0.000000000000000000e+00,1.061400283614842192e-04,2.893580465051023287e-01,2.893696582322002886e-01,2.893484302265280084e-01
8.250000000000000000e+01,2.273624311581764568e-13,1.183838534747261175e-10,3.256569149674292121e-13,1.180581965597587004e-10,1.920552714620970538e-03,2.893580748635628530e-01,2.893590125970402216e-01,0.000000000000000000e+00,1.008071871441347284e-04,2.893580748635628530e-01,2.893690933157546108e-01,2.893489318783258324e-01
8.300000000000000000e+01,2.007165281524715871e-13,1.067787504092373402e-10,2.872970598265716657e-13,1.064914533494107623e-10,1.879742246310346036e-03,2.893581018910456604e-01,2.893589830412816033e-01,0.000000000000000000e+00,9.574228049669461635e-05,2.893581018910456604e-01,2.893685572693312502e-01,2.893494088132319564e-01
8.350000000000000000e+01,1.771826908115600470e-13,9.631147273158096911e-11,2.534635536616596189e-13,9.605800917791930869e-11,1.839684160010368521e-03,2.893581273500731021e-01,2.893589552989460634e-01,0.000000000000000000e+00,9.093184727407770769e-05,2.893581273500731021e-01,2.893680484836734790e-01,2.893498621142186478e-01
8.400000000000000000e+01,1.564017627300285862e-13,8.687043782472868750e-11,2.236204988856262281e-13,8.664681732584306165e-11,1.800402606990280296e-03,2.893581509859006751e-01,2.893589290777868750e-01,0.000000000000000000e+00,8.636310258261254303e-05,2.893581509859006751e-01,2.893675653880451448e-01,2.893502927675286052e-01
8.450000000000000000e+01,1.380626555955927877e-13,7.835500437574254056e-11,1.972909396002362346e-13,7.815771343614230919e-11,1.762014522180727375e-03,2.893581730167030241e-01,2.893589043254236048e-01,0.000000000000000000e+00,8.202390380883203987e-05,2.893581730167030241e-01,2.893671067158045118e-01,2.893507019350426979e-01
8.500000000000000000e+01,1.218789822306308196e-13,7.067440860722281707e-11,1.740598622100128267e-13,7.050034874501280356e-11,1.724513648327507566e-03,2.893581938494056427e-01,2.893588811098622982e-01,0.000000000000000000e+00,7.790271835044978999e-05,2.893581938494056427e-01,2.893666713816973601e-01,2.893510908380272362e-01
8.550000000000000000e+01,1.075900757591504516e-13,6.374679373720692661e-11,1.535661819430907809e-13,6.359322755526383555e-11,1.687772348248373641e-03,2.893582136092931467e-01,2.893588593754789495e-01,0.000000000000000000e+00,7.398859297374002627e-05,2.893582136092931467e-01,2.893662582347762968e-01,2.893514605161816022e-01
8.600000000000000000e+01,9.497148055081569940e-14,5.749832869149344571e-11,1.354890951382950199e-13,5.736283959635515195e-11,1.651725932076808252e-03,2.893582321400083868e-01,2.893588389269174943e-01,0.000000000000000000e+00,7.027112471583223064e-05,2.893582321400083868e-01,2.893658660393890747e-01,2.893518118144459139e-01
8.650000000000000000e+01,8.383241368608686526e-14,5.186241933172932337e-11,1.195414775834918803e-13,5.174287785414582854e-11,1.616438545796847594e-03,2.893582493667989364e-01,2.893588196122531819e-01,0.000000000000000000e+00,6.674043324600661725e-05,2.893582493667989364e-01,2.893654936555777879e-01,2.893521455689285760e-01
8.700000000000000000e+01,7.400259561526033111e-14,4.677900320636405493e-11,1.054703912696100422e-13,4.667353281509444608e-11,1.581961789326725943e-03,2.893582654918502861e-01,2.893588014225229044e-01,0.000000000000000000e+00,6.338713460891375897e-05,2.893582654918502861e-01,2.893651401359838005e-01,2.893524627090620083e-01
8.750000000000000000e+01,6.532613796397587682e-14,4.219391108575550165e-11,9.305559344519976214e-14,4.210085549231030428e-11,1.548236138413576100e-03,2.893582807700524340e-01,2.893587843797704728e-01,0.000000000000000000e+00,6.020231628622862985e-05,2.893582807700524340e-01,2.893648046113990735e-01,2.893527641481418722e-01
8.800000000000000000e+01,5.766498960214699061e-14,3.805828649127820620e-11,8.210354128667549711e-14,3.797618294999153062e-11,1.515175666549308268e-03,2.893582952201956271e-01,2.893587684002497662e-01,0.000000000000000000e+00,5.717751351583059136e-05,2.893582952201956271e-01,2.893644861516013744e-01,2.893530506488981580e-01
8.850000000000000000e+01,5.090085277187382772e-14,3.432806222444817472e-11,7.244181716685342114e-14,3.425562040728132038e-11,1.482776756784792921e-03,2.893583087104651952e-01,2.893587533383753518e-01,0.000000000000000000e+00,5.430468680218204823e-05,2.893583087104651952e-01,2.893641838070555861e-01,2.893533228696951176e-01
8.900000000000000000e+01,4.493077257993799606e-14,3.096349144453899863e-11,6.391729817929783593e-14,3.089957414635970025e-11,1.451088701040605458e-03,2.893583212644047498e-01,2.893587391247853802e-01,0.000000000000000000e+00,5.157620055295065260e-05,2.893583212644047498e-01,2.893638967448406984e-01,2.893535815047300619e-01
8.950000000000000000e+01,3.966189570901656125e-14,2.792872573975605661e-11,5.639571464880275353e-14,2.787233002510725545e-11,1.420111181533733301e-03,2.893583330882021354e-01,2.893587257738801100e-01,0.000000000000000000e+00,4.898480278628431124e-05,2.893583330882021354e-01,2.893636242541587356e-01,2.893538272936014843e-01
9.000000000000000000e+01,3.501062263542807344e-14,2.519143278113095265e-11,4.975957566972777028e-14,2.514167320546122379e-11,1.389782905149085238e-03,2.893583443018226120e-01,2.893587132671360251e-01,0.000000000000000000e+00,4.652360585910913994e-05,2.893583443018226120e-01,2.893633656277219135e-01,2.893540609065501368e-01
9.050000000000000000e+01,3.090389130973069660e-14,2.272245026839398713e-11,4.390503086826938991e-14,2.267854523752571713e-11,1.360059806257636009e-03,2.893583548393401372e-01,2.893587015115864913e-01,0.000000000000000000e+00,4.418606816568040288e-05,2.893583548393401372e-01,2.893631201184030388e-01,2.893542829047699438e-01
9.100000000000000000e+01,2.727858883920178951e-14,2.049547456933565733e-11,3.873973153305258583e-14,2.045673483780260490e-11,1.330956682506620340e-03,2.893583646496757367e-01,2.893586904229124568e-01,0.000000000000000000e+00,4.196597675480016529e-05,2.893583646496757367e-01,2.893628870205879333e-01,2.893544938252369803e-01
9.150000000000000000e+01,2.407900698268008444e-14,1.848678105178810308e-11,3.418210926105297285e-14,1.845259894252705097e-11,1.302498629438307923e-03,2.893583738336704125e-01,2.893586799831520118e-01,0.000000000000000000e+00,3.985743081838870973e-05,2.893583738336704125e-01,2.893626657262338697e-01,2.893546942400701538e-01
9.200000000000000000e+01,2.125497141797447230e-14,1.667497171480014468e-11,3.016068937867860743e-14,1.664481102542146571e-11,1.274663116766145679e-03,2.893583825194109838e-01,2.893586701917324477e-01,0.000000000000000000e+00,3.785482600928991172e-05,2.893583825194109838e-01,2.893624556743333853e-01,2.893548847091315102e-01
9.250000000000000000e+01,1.876183619307278942e-14,1.504074672307073151e-11,2.661264781893804753e-14,1.501413407525179359e-11,1.247400580470804958e-03,2.893583907195440008e-01,2.893586610053842101e-01,0.000000000000000000e+00,3.595283954806021960e-05,2.893583907195440008e-01,2.893622562893390371e-01,2.893550657214293831e-01
9.300000000000000000e+01,1.656076810838503434e-14,1.356669816485617035e-11,2.348229798717652418e-14,1.354321586686899407e-11,1.220692603841135515e-03,2.893583983883283861e-01,2.893586523567517332e-01,0.000000000000000000e+00,3.414641607835516835e-05,2.893583983883283861e-01,2.893620669983595906e-01,2.893552377151438759e-01
9.350000000000000000e+01,1.461795040547288813e-14,1.223712457120642499e-11,2.072026036074233340e-14,1.221640431084568320e-11,1.194557620167442961e-03,2.893584055476428052e-01,2.893586442066471975e-01,0.000000000000000000e+00,3.243075423211388400e-05,2.893584055476428052e-01,2.893618872820704069e-01,2.893554011312239882e-01
9.400000000000000000e+01,1.290327229783020486e-14,1.103786395417262641e-11,1.828308175315394257e-14,1.101958087241947183e-11,1.169000845761683895e-03,2.893584122834783612e-01,2.893586365476024103e-01,0.000000000000000000e+00,3.080129386902340000e-05,2.893584122834783612e-01,2.893617166769892890e-01,2.893555564182155315e-01
9.450000000000000000e+01,1.138972822469966341e-14,9.956142932374603640e-12,1.613263865884421901e-14,9.940010293715759790e-12,1.143990027268837256e-03,2.893584186483022513e-01,2.893586293638361617e-01,0.000000000000000000e+00,2.925370395731342741e-05,2.893584186483022513e-01,2.893615547342319183e-01,2.893557039934404052e-01
9.500000000000000000e+01,1.005352712487501329e-14,8.980440338567426744e-12,1.423528642790813265e-14,8.966205052139517993e-12,1.119491555631086949e-03,2.893584246304987118e-01,2.893586226138900042e-01,0.000000000000000000e+00,2.778387106388531611e-05,2.893584246304987118e-01,2.893614010009963877e-01,2.893558442267836206e-01
9.550000000000000000e+01,8.873980231524889274e-15,8.100364306703122806e-12,1.256119018023008003e-14,8.087803116522892046e-12,1.095503843473014148e-03,2.893584302206289594e-01,2.893586162564406039e-01,0.000000000000000000e+00,2.638788842255880367e-05,2.893584302206289594e-01,2.893612550452828724e-01,2.893559774675983354e-01
9.600000000000000000e+01,7.832897977849645938e-15,7.306541664432182673e-12,1.108398512630531844e-14,7.295457679305878144e-12,1.072039049059247224e-03,2.893584354585467810e-01,2.893586102733398668e-01,0.000000000000000000e+00,2.506204555105968416e-05,2.893584354585467810e-01,2.893611164778949751e-01,2.893561040687847585e-01
9.650000000000000000e+01,6.914025997419693553e-15,6.590518187678218483e-12,9.780505352777035815e-15,6.580737682325441185e-12,1.049086854861627305e-03,2.893584403969468033e-01,2.893586046563799141e-01,0.000000000000000000e+00,2.380281838954895261e-05,2.893584403969468033e-01,2.893609849382188792e-01,2.893562243745409490e-01
9.700000000000000000e+01,6.102896677578973689e-15,5.944668460776409123e-12,8.630373321569570560e-15,5.936038087454839821e-12,1.026616827809081643e-03,2.893584450515087059e-01,2.893585993840708248e-01,0.000000000000000000e+00,2.260685993480279586e-05,2.893584450515087059e-01,2.893608600700642852e-01,2.893563386980773644e-01
9.750000000000000000e+01,5.386838975171960605e-15,5.362114509781824164e-12,7.615563919831606915e-15,5.354498945861992286e-12,1.004610954380969184e-03,2.893584494141791530e-01,2.893585944247903941e-01,0.000000000000000000e+00,2.147099134501832235e-05,2.893584494141791530e-01,2.893607415239248803e-01,2.893564473256559078e-01
9.800000000000000000e+01,4.754785312767369174e-15,4.836652514516408477e-12,6.720114194193381330e-15,4.829932400322215092e-12,9.830735820894041278e-04,2.893584534967265642e-01,2.893585897559725062e-01,0.000000000000000000e+00,2.039219349134511550e-05,2.893584534967265642e-01,2.893606289753216654e-01,2.893565505366233470e-01
9.850000000000000000e+01,4.196936601209825224e-15,4.362686789887020727e-12,5.929953046993382376e-15,4.356756836840027707e-12,9.620073141483787178e-04,2.893584573335550858e-01,2.893585853674781050e-01,0.000000000000000000e+00,1.936759893370949864e-05,2.893584573335550858e-01,2.893605221273714556e-01,2.893566486075847544e-01
9.900000000000000000e+01,3.704547307312970455e-15,3.935170198718057658e-12,5.232713612370049684e-15,3.929937485105687223e-12,9.413944302891356138e-04,2.893584609496610560e-01,2.893585812478748909e-01,0.000000000000000000e+00,1.839448429979741601e-05,2.893584609496610560e-01,2.893604206963048542e-01,2.893567417994449276e-01
9.950000000000000000e+01,3.269886649054148459e-15,3.549550330899399766e-12,4.617490934648556793e-15,3.544932839964751388e-12,9.212115181433731641e-04,2.893584643488268382e-01,2.893585773774087211e-01,0.000000000000000000e+00,1.747026304700932556e-05,2.893584643488268382e-01,2.893603244037133981e-01,2.893568303511040440e-01
1.000000000000000000e+02,2.886195887967966283e-15,3.201720965854721410e-12,4.074630918711863840e-15,3.197646334936009619e-12,9.014514127709053999e-04,2.893584675335131862e-01,2.893585737358359000e-01,0.000000000000000000e+00,1.659247858804717613e-05,2.893584675335131862e-01,2.893602329836947318e-01,2.893569144879770683e-01
1.005000000000000000e+02,2.547537794914909498e-15,2.887978350799057114e-12,3.595600065664626632e-15,2.884382750733392393e-12,8.821180374188216083e-04,2.893584705199752638e-01,2.893585703102609652e-01,0.000000000000000000e+00,1.575879776178686781e-05,2.893584705199752638e-01,2.893601461900371374e-01,2.893569944304847930e-01
1.010000000000000000e+02,2.248634291698366680e-15,2.604981780670110940e-12,3.172887446132487767e-15,2.601808893223978325e-12,8.632053814671684271e-04,2.893584733294038980e-01,2.893585670921432484e-01,0.000000000000000000e+00,1.496700463211536916e-05,2.893584733294038980e-01,2.893600637926064811e-01,2.893570703916800158e-01
1.015000000000000000e+02,1.984793591985262143e-15,2.349718006660526818e-12,2.799883063802543748e-15,2.346918123596724430e-12,8.446943787974354762e-04,2.893584759738283552e-01,2.893585640701584194e-01,0.000000000000000000e+00,1.421499459835074231e-05,2.893584759738283552e-01,2.893599855696182277e-01,2.893571425706986111e-01
1.020000000000000000e+02,1.751890618173232082e-15,2.119469111610437072e-12,2.470746934384339743e-15,2.116998364676052719e-12,8.265704881361032571e-04,2.893584784567551083e-01,2.893585612295196396e-01,0.000000000000000000e+00,1.350076880160094975e-05,2.893584784567551083e-01,2.893599113063998196e-01,2.893572111526394597e-01
1.025000000000000000e+02,1.546312097645687712e-15,1.911783554138618651e-12,2.180311667473208921e-15,1.909603242471145569e-12,8.088321998053805712e-04,2.893584807841880213e-01,2.893585585572585606e-01,0.000000000000000000e+00,1.282242881212735919e-05,2.893584807841880213e-01,2.893598408001397670e-01,2.893572763143773541e-01
1.030000000000000000e+02,1.364865756823856081e-15,1.724450073181817867e-12,1.924018453397339866e-15,1.722526054728420526e-12,7.914788476917250558e-04,2.893584829692208982e-01,2.893585560449154492e-01,0.000000000000000000e+00,1.217817158356569908e-05,2.893584829692208982e-01,2.893597738620737880e-01,2.893573382277571104e-01
1.035000000000000000e+02,1.204713649124263953e-15,1.555474144615286259e-12,1.697855195820359352e-15,1.553776289419465893e-12,7.744993083264809907e-04,2.893584850251861851e-01,2.893585536852578688e-01,0.000000000000000000e+00,1.156628466064083078e-05,2.893584850251861851e-01,2.893597103137239279e-01,2.893573970567918097e-01
1.040000000000000000e+02,1.063346170512182253e-15,1.403056728728639607e-12,1.498284768309932062e-15,1.401558443960329702e-12,7.578782445067054879e-04,2.893584869587730313e-01,2.893585514686724536e-01,0.000000000000000000e+00,1.098514162767620799e-05,2.893584869587730313e-01,2.893596499828351987e-01,2.893574529545097085e-01
1.045000000000000000e+02,9.385605862528640614e-16,1.265575099854233392e-12,1.322179853494877006e-15,1.264252920000738545e-12,7.416079743991215324e-04,2.893584887730132893e-01,2.893585493844752499e-01,0.000000000000000000e+00,1.043319778579082238e-05,2.893584887730132893e-01,2.893595927042538207e-01,2.893575060646966790e-01
1.050000000000000000e+02,8.284196533386165544e-16,1.141565566880082917e-12,1.166776810931769943e-15,1.140398790069151063e-12,7.256873169385275393e-04,2.893584904744758712e-01,2.893585474243441924e-01,0.000000000000000000e+00,9.908986047251590185e-06,2.893584904744758712e-01,2.893595383229489171e-01,2.893575565257394677e-01
1.055000000000000000e+02,7.312071751704321357e-16,1.029707892358551405e-12,1.029639976764305665e-15,1.028678252381787021e-12,7.101112661141192710e-04,2.893584920734229016e-01,2.893585455824015940e-01,0.000000000000000000e+00,9.411113036077065438e-06,2.893584920734229016e-01,2.893594866937052035e-01,2.893576044710979844e-01
1.060000000000000000e+02,6.454013122975958989e-16,9.288112326854609435e-13,9.086241162661300454e-16,9.279026085691947221e-13,6.948681169924643972e-04,2.893584935778423239e-01,2.893585438524090003e-01,0.000000000000000000e+00,8.938255384558683005e-06,2.893584935778423239e-01,2.893594376779474731e-01,2.893576500268705276e-01
1.065000000000000000e+02,5.696606656321838109e-16,8.378014509514285058e-13,8.018356058347542017e-16,8.369996153455937454e-13,6.799470984267964174e-04,2.893584949912990645e-01,2.893585422266912177e-01,0.000000000000000000e+00,8.489156215864730070e-06,2.893584949912990645e-01,2.893593911423127940e-01,2.893576933110696414e-01
1.070000000000000000e+02,5.028067510724694889e-16,7.557096759889999728e-13,7.076005061600805143e-16,7.550020754828399246e-13,6.653438047017785082e-04,2.893584963171209057e-01,2.893585406979669039e-01,0.000000000000000000e+00,8.062621803361795828e-06,2.893584963171209057e-01,2.893593469601472568e-01,2.893577344357865511e-01
1.075000000000000000e+02,4.437998423952890312e-16,6.816619877017024001e-13,6.244412060473348549e-16,6.810375464956550838e-13,6.510555823885801714e-04,2.893584975616143029e-01,2.893585392608060136e-01,0.000000000000000000e+00,7.657518397762973911e-06,2.893584975616143029e-01,2.893593050126457844e-01,2.893577735089662428e-01
1.080000000000000000e+02,3.917184951695788728e-16,6.148701132805274529e-13,5.510557901642278178e-16,6.143190574903631972e-13,6.370751915061154038e-04,2.893584987318337798e-01,2.893585379106664579e-01,0.000000000000000000e+00,7.272769213677790766e-06,2.893584987318337798e-01,2.893592651875878108e-01,2.893578106337451050e-01
1.085000000000000000e+02,3.457477713198354445e-16,5.546230319831991287e-13,4.862964724818581493e-16,5.541367355107172974e-13,6.233923789344344600e-04,2.893584998322485391e-01,2.893585366423536698e-01,0.000000000000000000e+00,6.907351567574234441e-06,2.893584998322485391e-01,2.893592273775104085e-01,2.893578459071969311e-01
1.090000000000000000e+02,3.051704005244229105e-16,5.002794017521729312e-13,4.291494212762249783e-16,4.998502523308966967e-13,6.099999309497803300e-04,2.893585008653608015e-01,2.893585354501884144e-01,0.000000000000000000e+00,6.560294159538377730e-06,2.893585008653608015e-01,2.893591914796043718e-01,2.893578794207724569e-01
1.095000000000000000e+02,2.693550759921312819e-16,4.512607302238515074e-13,3.787189639528514975e-16,4.508820112598986349e-13,5.968945621714424757e-04,2.893585018346610527e-01,2.893585343292898737e-01,0.000000000000000000e+00,6.230674491598910970e-06,2.893585018346610527e-01,2.893591573967390085e-01,2.893579112618407390e-01
1.100000000000000000e+02,2.377437090853081544e-16,4.070452164946032368e-13,3.342150972659376534e-16,4.067110013973372786e-13,5.840719886913601448e-04,2.893585027452338365e-01,2.893585332758872308e-01,0.000000000000000000e+00,5.917616415754179327e-06,2.893585027452338365e-01,2.893591250375288082e-01,2.893579415142456535e-01
1.105000000000000000e+02,2.098421609837069895e-16,3.671621955183767703e-13,2.949415503910391724e-16,3.668672539679857101e-13,5.715244203925788332e-04,2.893585036015541845e-01,2.893585322863523879e-01,0.000000000000000000e+00,5.620287805192660947e-06,2.893585036015541845e-01,2.893590943151329031e-01,2.893579702575718726e-01
1.110000000000000000e+02,1.852143434437941614e-16,3.311871257506175160e-13,2.602839576947163995e-16,3.309268417929228109e-13,5.592437901202106446e-04,2.893585044062299549e-01,2.893585313565750772e-01,0.000000000000000000e+00,5.337898342521406676e-06,2.893585044062299549e-01,2.893590651464093555e-01,2.893579975667407989e-01
1.115000000000000000e+02,1.634764254006722639e-16,2.987370682946255330e-13,2.296996098633001539e-16,2.985073686847622412e-13,5.472251111450480597e-04,2.893585051614181447e-01,2.893585304825205817e-01,0.000000000000000000e+00,5.069697419119424858e-06,2.893585051614181447e-01,2.893590374522624908e-01,2.893580235127786726e-01
1.120000000000000000e+02,1.442899347133581561e-16,2.694666101180366679e-13,2.027093794735341581e-16,2.692639007385631191e-13,5.354649863675267542e-04,2.893585058703598278e-01,2.893585296609098023e-01,0.000000000000000000e+00,4.814972140027706245e-06,2.893585058703598278e-01,2.893590111581237911e-01,2.893580481636958135e-01
1.125000000000000000e+02,1.273554605239985801e-16,2.430641870057376426e-13,1.788907901689222513e-16,2.428852962155687271e-13,5.239581449363920305e-04,2.893585065367259568e-01,2.893585288889652940e-01,0.000000000000000000e+00,4.573045429079331868e-06,2.893585065367259568e-01,2.893589861935081942e-01,2.893580715844223938e-01
1.130000000000000000e+02,1.124082744554245186e-16,2.192487662838274658e-13,1.578712985045883823e-16,2.190908949853228706e-13,5.126974092520406772e-04,2.893585071631806227e-01,2.893585281637643392e-01,0.000000000000000000e+00,4.343274229233375360e-06,2.893585071631806227e-01,2.893589624911872549e-01,2.893580938363414234e-01
1.135000000000000000e+02,9.921501182843429144e-17,1.977668543329334544e-13,1.393220210336059576e-16,1.976275323118998520e-13,5.016766442642069243e-04,2.893585077514868042e-01,2.893585274822180753e-01,0.000000000000000000e+00,4.125047793330582921e-06,2.893585077514868042e-01,2.893589399869974099e-01,2.893581149774387407e-01
1.140000000000000000e+02,8.757011786397622059e-17,1.783897977006420123e-13,1.229525001325149252e-16,1.782668452005094973e-13,4.908919623919785280e-04,2.893585083036877004e-01,2.893585268415577727e-01,0.000000000000000000e+00,3.917786060725453901e-06,2.893585083036877004e-01,2.893589186201638297e-01,2.893581350629517157e-01
1.145000000000000000e+02,7.729209085222281764e-17,1.609113490699443168e-13,1.085064381230991780e-16,1.608028426318212286e-13,4.803395863558746989e-04,2.893585088223972202e-01,2.893585262394907653e-01,0.000000000000000000e+00,3.720938115479400012e-06,2.893585088223972202e-01,2.893588983333023057e-01,2.893581541456792250e-01
1.150000000000000000e+02,6.822039777534290557e-17,1.451454716687285533e-13,9.575783633621135140e-17,1.450497138323923379e-13,4.700139590372141461e-04,2.893585093099924621e-01,2.893585256738606670e-01,0.000000000000000000e+00,3.533980722019158737e-06,2.893585093099924621e-01,2.893588790719328618e-01,2.893581722757884722e-01
1.155000000000000000e+02,6.021328092210541360e-17,1.309243585746570956e-13,8.450730633004592161e-17,1.308398512683270446e-13,4.599089243409960805e-04,2.893585097681508622e-01,2.893585251424012905e-01,0.000000000000000000e+00,3.356416934369391469e-06,2.893585097681508622e-01,2.893588607840947291e-01,2.893581895007078519e-01
1.160000000000000000e+02,5.314583148095993185e-17,1.180966461157532155e-13,7.457878892323724900e-17,1.180220673268299689e-13,4.500198204517060472e-04,2.893585101983220942e-01,2.893585246429001279e-01,0.000000000000000000e+00,3.187774775260938531e-06,2.893585101983220942e-01,2.893588434203776538e-01,2.893582058654226019e-01
1.165000000000000000e+02,4.690791496566492175e-17,1.065258025569536715e-13,6.581685125728370316e-17,1.064599857056963908e-13,4.403432205130372958e-04,2.893585106022460995e-01,2.893585241734338287e-01,0.000000000000000000e+00,3.027605981605515501e-06,2.893585106022460995e-01,2.893588269340319763e-01,2.893582214128356811e-01
1.170000000000000000e+02,4.140220581140303909e-17,9.608867477569912976e-14,5.808438340351022568e-17,9.603059039229562139e-14,4.308749798875743833e-04,2.893585109817887191e-01,2.893585237323160753e-01,0.000000000000000000e+00,2.875484813000609129e-06,2.893585109817887191e-01,2.893588112807973789e-01,2.893582361838347716e-01
1.175000000000000000e+02,3.654267969307220170e-17,8.667417725039035551e-14,5.126045487753043963e-17,8.662291679551282628e-14,4.216097672032718675e-04,2.893585113384954943e-01,2.893585233178830873e-01,0.000000000000000000e+00,2.731006920099563951e-06,2.893585113384954943e-01,2.893587964185750927e-01,2.893582502171910820e-01
1.180000000000000000e+02,3.225345033332451186e-17,7.818210943740824479e-14,4.523833112232629028e-17,7.813687110628591559e-14,4.125425952998400302e-04,2.893585116735618579e-01,2.893585229284461047e-01,0.000000000000000000e+00,2.593788269839018065e-06,2.893585116735618579e-01,2.893587823072730769e-01,2.893582635496191324e-01
1.185000000000000000e+02,2.846763507138015687e-17,7.052208909426690431e-14,3.992377084037164508e-17,7.048216532342653535e-14,4.036697641405298780e-04,2.893585119881769141e-01,2.893585225624352719e-01,0.000000000000000000e+00,2.463464124666318986e-06,2.893585119881769141e-01,2.893587689088477632e-01,2.893582762160227806e-01
1.190000000000000000e+02,2.512620231563009851e-17,6.361259021511697356e-14,3.523360367471516385e-17,6.357735661144225227e-14,3.949878825977923410e-04,2.893585122836855317e-01,2.893585222184809624e-01,0.000000000000000000e+00,2.339688073053928953e-06,2.893585122836855317e-01,2.893587561872882907e-01,2.893582882496736342e-01
1.195000000000000000e+02,2.217697970783846014e-17,5.738007523703168347e-14,3.109446790071703321e-17,5.734898076913096120e-14,3.864926913432484355e-04,2.893585125613821751e-01,2.893585218953202975e-01,0.000000000000000000e+00,2.222131108724377550e-06,2.893585125613821751e-01,2.893587441084311540e-01,2.893582996822094411e-01
1.200000000000000000e+02,1.957389392287640052e-17,5.175821222790105586e-14,2.744163773677827069e-17,5.173077059016427807e-14,3.781794826430421490e-04,2.893585128223131187e-01,2.893585215916902320e-01,0.000000000000000000e+00,2.110480756137800851e-06,2.893585128223131187e-01,2.893587326397658588e-01,2.893583105436146052e-01


==> reproducibility/pulse_dynamics/pulse_observables_L18.csv <==
gt,n_P,x_P,delta_n,delta_O_plus,delta_O_minus,O_plus,O_minus
0.000000000000000000e+00,2.499999999999998612e-01,4.999999999999997780e-01,-3.935851686658622256e-02,1.064148313341375940e-02,-8.935851686658620452e-02,2.999999999999998224e-01,1.999999999999998723e-01
5.000000000000000278e-02,2.521680961123891618e-01,4.975098538597835796e-01,-3.719042075419692200e-02,1.256056463178143595e-02,-8.694140614017528690e-02,3.019190814983675475e-01,2.024171107264108038e-01
1.000000000000000056e-01,2.548810792771975531e-01,4.950381859087240599e-01,-3.447743758938854458e-02,1.502638100148386696e-02,-8.398125618026094918e-02,3.043848978680699924e-01,2.053772606863251415e-01
1.500000000000000222e-01,2.580614903570568330e-01,4.925831183287432968e-01,-3.129702650952924381e-02,1.796128532334508726e-02,-8.055533834240358182e-02,3.073198021899311572e-01,2.088031785241825089e-01
2.000000000000000111e-01,2.616137917631384258e-01,4.901427491078629850e-01,-2.774472510344764414e-02,2.126954980733865991e-02,-7.675900001423394126e-02,3.106280666739247298e-01,2.125995168523521217e-01
2.500000000000000000e-01,2.654281136898299920e-01,4.877151775001470901e-01,-2.393040317675609527e-02,2.484111457325861513e-02,-7.270192092677080220e-02,3.141996314398446954e-01,2.166565959398152885e-01
3.000000000000000444e-01,2.693844535437600052e-01,4.852985285996748166e-01,-1.997406332282606820e-02,2.855578953714141624e-02,-6.850391618279355610e-02,3.179143064037274757e-01,2.208546006837925346e-01
3.500000000000000333e-01,2.733571351084123635e-01,4.828909763296604929e-01,-1.600138175817370292e-02,3.228771587479234428e-02,-6.429047939113975707e-02,3.216462327413784350e-01,2.250680374754463198e-01
4.000000000000000222e-01,2.772193326245848688e-01,4.804907642885429264e-01,-1.213918424200120458e-02,3.590989218685308737e-02,-6.018826067085550346e-02,3.252684090534391781e-01,2.291702561957305595e-01
4.500000000000000111e-01,2.808474742291321991e-01,4.780962240580040601e-01,-8.511042637453865647e-03,3.929857976834654626e-02,-5.632066504325427408e-02,3.286570966349325884e-01,2.330378518233317819e-01
5.000000000000000000e-01,2.841253575870936743e-01,4.757057907527507123e-01,-5.233159279492410366e-03,4.233741979578266312e-02,-5.280373835476748212e-02,3.316959366623687400e-01,2.365547785118186086e-01
5.500000000000000444e-01,2.869478360599655997e-01,4.733180157672496891e-01,-2.410680806620515721e-03,4.492112077010445431e-02,-4.974248238334549183e-02,3.342796376366905520e-01,2.396160344832406197e-01
6.000000000000000888e-01,2.892239640598444073e-01,4.709315768394200519e-01,-1.345528067416883406e-04,4.695860487720032034e-02,-4.722771049068370114e-02,3.363171217437864180e-01,2.421308063759023965e-01
6.500000000000000222e-01,2.908795229555675710e-01,4.685452856952772582e-01,1.521006088981497395e-03,4.837553465850922413e-02,-4.533352248054623584e-02,3.377340515250952802e-01,2.440249943860398341e-01
7.000000000000000666e-01,2.918588817643608113e-01,4.661580936530032027e-01,2.500364897774703683e-03,4.911617426307503254e-02,-4.411544446752561910e-02,3.384746911296611094e-01,2.452430723990604855e-01
7.500000000000000000e-01,2.921261779205078790e-01,4.637690956430641220e-01,2.767661053921763575e-03,4.914457061822817552e-02,-4.360924851038465444e-02,3.385030874848142801e-01,2.457492683562014779e-01
8.000000000000000444e-01,2.916658311150427951e-01,4.613775331385695511e-01,2.307314248456724358e-03,4.844506756231368311e-02,-4.383043906540023266e-02,3.378035844288997391e-01,2.455280778011858511e-01
8.500000000000000888e-01,2.904824264767649766e-01,4.589827964852858933e-01,1.123909610178880922e-03,4.702218925870747107e-02,-4.477437003834971313e-02,3.363807061252935826e-01,2.445841468282363707e-01
9.000000000000000222e-01,2.886000216287331610e-01,4.565844270747644873e-01,-7.584952378529465208e-04,4.489994746962350930e-02,-4.641693794532939649e-02,3.342584643362095931e-01,2.429415789212567012e-01
9.500000000000000666e-01,2.860609452682222331e-01,4.541821197205654359e-01,-3.297571598363882757e-03,4.212064037369266101e-02,-4.871578357042043173e-02,3.314791572402787656e-01,2.406427332961657006e-01
1.000000000000000000e+00,2.829241631239285404e-01,4.517757254828259628e-01,-6.434353742657523446e-03,3.874321880562507647e-02,-5.161192629094012163e-02,3.281017356722111256e-01,2.377465905756459552e-01
1.050000000000000044e+00,2.792632909738084757e-01,4.493652550485359165e-01,-1.009522589277760812e-02,3.484129961207598630e-02,-5.503175139763120255e-02,3.241998164786620840e-01,2.343267654689548674e-01
1.100000000000000089e+00,2.751643345839174803e-01,4.469508826237188481e-01,-1.419418228266859129e-02,3.050090597970329942e-02,-5.888927054504047853e-02,3.198594228462893763e-01,2.304692463215455844e-01
1.150000000000000133e+00,2.707232337728155414e-01,4.445329501397333183e-01,-1.863528309377054243e-02,2.581801192020279079e-02,-6.308857810774387564e-02,3.151765287867888676e-01,2.262699387588422151e-01
1.200000000000000178e+00,2.660432831486702621e-01,4.421119714303077819e-01,-2.331523371791585295e-02,2.089596342511492941e-02,-6.752643086094663183e-02,3.102544802917010514e-01,2.218320860056394728e-01
1.250000000000000000e+00,2.612324961807769297e-01,4.396886359089524077e-01,-2.812602068580916104e-02,1.584284290508608528e-02,-7.209488427670440736e-02,3.052013597716721760e-01,2.172636325898816834e-01
1.300000000000000044e+00,2.564009728195691395e-01,4.372638111776378511e-01,-3.295754404701697199e-02,1.076883707074681451e-02,-7.668392516478075849e-02,3.001273539373329191e-01,2.126745917018053600e-01
1.350000000000000089e+00,2.516583243954957361e-01,4.348385439350668791e-01,-3.770019247109036159e-02,5.783661922416326318e-03,-8.118404686459704256e-02,2.951421787890023962e-01,2.081744700019890482e-01
1.400000000000000133e+00,2.471112033796002971e-01,4.324140585316131880e-01,-4.224731348698580746e-02,9.940923661755154961e-04,-8.548871934014712348e-02,2.903526092327616270e-01,2.038697975264389672e-01
1.450000000000000178e+00,2.428609799953695692e-01,4.299917525419277298e-01,-4.649753687121652157e-02,-3.498361617023743042e-03,-8.949671212540930010e-02,2.858601552495623199e-01,1.998618047411767906e-01
1.500000000000000000e+00,2.390016027082816630e-01,4.275731887949270615e-01,-5.035691415830442774e-02,-7.599595278811717425e-03,-9.311423303779714500e-02,2.817589215877743802e-01,1.962442838287889457e-01
1.550000000000000044e+00,2.356176752399258556e-01,4.251600834123915873e-01,-5.374084162666023512e-02,-1.122483328542107223e-02,-9.625684996789940495e-02,2.781336835811650254e-01,1.931016668986866858e-01
1.600000000000000089e+00,2.327827788146719090e-01,4.227542895563921599e-01,-5.657573805191417476e-02,-1.430030909627495739e-02,-9.885116700755339214e-02,2.750582077703111472e-01,1.905073498590326986e-01
1.650000000000000133e+00,2.305580646387465626e-01,4.203577767645194641e-01,-5.880045222783952114e-02,-1.676467455138757473e-02,-1.008362299042914745e-01,2.725938423151985091e-01,1.885222869622946162e-01
1.700000000000000178e+00,2.289911378884137427e-01,4.179726059510454061e-01,-6.036737897817233411e-02,-1.857011838306778934e-02,-1.021646395732768720e-01,2.707883984835182667e-01,1.871938772933091910e-01
1.750000000000000000e+00,2.281152504953588567e-01,4.156009003605550811e-01,-6.124326637122723405e-02,-1.968317633517172038e-02,-1.028033564072827477e-01,2.696753405314143981e-01,1.865551604593033430e-01
1.800000000000000044e+00,2.279488155382344838e-01,4.132448129664704206e-01,-6.140970132835160689e-02,-2.008522003170456344e-02,-1.027341826249986434e-01,2.692732968348815481e-01,1.866243342415874473e-01
1.850000000000000089e+00,2.284952509069650972e-01,4.109064909989511016e-01,-6.086326595962099351e-02,-1.977261685972588057e-02,-1.019539150595161064e-01,2.695859000068602240e-01,1.874046018070699704e-01
1.900000000000000133e+00,2.297431540037738196e-01,4.085880384533200349e-01,-5.961536286281226421e-02,-1.875655901748025933e-02,-1.004741667081442691e-01,2.706019578491058453e-01,1.888843501584418216e-01
1.950000000000000178e+00,2.316668025774258066e-01,4.062914775622489261e-01,-5.769171428916029104e-02,-1.706256653293539843e-02,-9.832086204538517671e-02,2.722959503336507270e-01,1.910376548212009140e-01
2.000000000000000000e+00,2.342269694527585600e-01,4.040187103053323736e-01,-5.513154741382752383e-02,-1.472967638329428230e-02,-9.553341844436076535e-02,2.746288404832917807e-01,1.938250984222253115e-01
2.050000000000000266e+00,2.373720311179414177e-01,4.017714810721131902e-01,-5.198648574864465910e-02,-1.180933764143334008e-02,-9.216363385585597812e-02,2.775491792251527645e-01,1.971948830107300987e-01
2.100000000000000089e+00,2.410393421637657962e-01,3.995513415887193553e-01,-4.831917470282028754e-02,-8.364040543948347839e-03,-8.827430886169222723e-02,2.809944763226377429e-01,2.010842080048938496e-01
2.149999999999999911e+00,2.451568398074143729e-01,3.973596191625998753e-01,-4.420167705917171092e-02,-4.465715142911719227e-03,-8.393763897543170260e-02,2.848928017236743715e-01,2.054208778911543742e-01
2.200000000000000178e+00,2.496448356028025950e-01,3.951973891996304333e-01,-3.971368126378348185e-02,-1.939423438204329608e-04,-7.923342018374653073e-02,2.891645745227656716e-01,2.101250966828395461e-01
2.250000000000000000e+00,2.544179453837265847e-01,3.930654528074622456e-01,-3.494057148285948516e-02,4.365973797886744945e-03,-7.424711676360570833e-02,2.937244906644728148e-01,2.151114001029803546e-01
2.300000000000000266e+00,2.593871039266909539e-01,3.909643201271557067e-01,-2.997141293989512290e-02,9.125019072820449162e-03,-6.906784495261070189e-02,2.984835359394065191e-01,2.202906719139753888e-01
2.350000000000000089e+00,2.644616081200714119e-01,3.888941998405191502e-01,-2.489690874651469960e-02,1.399251123753721820e-02,-6.378632873056661046e-02,3.033510281041233436e-01,2.255721881360194803e-01
2.400000000000000355e+00,2.695511318521034427e-01,3.868549950933549142e-01,-1.980738501448262370e-02,1.887811449485287188e-02,-5.849288452381812276e-02,3.082366313614389175e-01,2.308656323427679402e-01
2.450000000000000178e+00,2.745676575240627582e-01,3.848463058651592772e-01,-1.479085934252333256e-02,2.369377124399259932e-02,-5.327548992903926445e-02,3.130522881105786692e-01,2.360830269375468193e-01
2.500000000000000000e+00,2.794272730545705463e-01,3.828674376130022927e-01,-9.931243812015530525e-03,2.835549994928469875e-02,-4.821798757331575980e-02,3.177140168158707478e-01,2.411405292932703170e-01
2.550000000000000266e+00,2.840517893125125704e-01,3.809174158302166546e-01,-5.306727554073494349e-03,3.278501402894817840e-02,-4.339846913709516363e-02,3.221435308955342691e-01,2.459600477294908993e-01
2.600000000000000089e+00,2.883701408011318801e-01,3.789950059961028073e-01,-9.883760654542370939e-04,3.691112453415604233e-02,-3.888787666506451912e-02,3.262696414007421608e-01,2.504706402015215994e-01
2.650000000000000355e+00,2.923195416909087907e-01,3.770987382564426893e-01,2.961024824322708218e-03,4.067089864996698001e-02,-3.474884900132156618e-02,3.300294155165530707e-01,2.546096678652645107e-01
2.700000000000000178e+00,2.958463794464734620e-01,3.752269360701143697e-01,6.487862579887363444e-03,4.401055618689880128e-02,-3.103483102712407266e-02,3.333690730534848989e-01,2.583236858394620250e-01
2.750000000000000000e+00,2.989068387413864603e-01,3.733777479859129445e-01,9.548321874800373005e-03,4.688609667339166398e-02,-2.778945292379092144e-02,3.362446135399777547e-01,2.615690639427951658e-01
2.800000000000000266e+00,3.014672585225052770e-01,3.715491816759493027e-01,1.210874165591921056e-02,4.926365982351414707e-02,-2.504617651167572248e-02,3.386221766901001962e-01,2.643123403549103578e-01
2.850000000000000089e+00,3.035042344255853286e-01,3.697391393468926757e-01,1.414571755899921186e-02,5.111963149368847770e-02,-2.282819637569005744e-02,3.404781483602745684e-01,2.665303204908960888e-01
2.900000000000000355e+00,3.050044867832537587e-01,3.679454536738152592e-01,1.564596991666767148e-02,5.244051528404919393e-02,-2.114857545071385445e-02,3.417990321506352847e-01,2.682099414158722328e-01
2.950000000000000178e+00,3.059645208407607564e-01,3.661659234518076511e-01,1.660600397417468649e-02,5.322259631935545576e-02,-2.001058837100608279e-02,3.425811131859415326e-01,2.693479284955799802e-01
3.000000000000000000e+00,3.063901102690819167e-01,3.643983482315591438e-01,1.703159340249585027e-02,5.347142822565176257e-02,-1.940824142066006550e-02,3.428299450922378533e-01,2.699502754459259801e-01
3.050000000000000266e+00,3.062956375449475410e-01,3.626405612939627154e-01,1.693712067836143642e-02,5.320117680775771074e-02,-1.932693545103483790e-02,3.425596936743438015e-01,2.700315814155512806e-01
3.100000000000000089e+00,3.057033252982199190e-01,3.608904604188082343e-01,1.634480843163384906e-02,5.243385447351467388e-02,-1.974423761024697577e-02,3.417923713401007646e-01,2.696142792563390733e-01
3.150000000000000355e+00,3.046423914806593025e-01,3.591460360108726935e-01,1.528387461407319445e-02,5.119847821516046449e-02,-2.063072898701407906e-02,3.405569950817465830e-01,2.687277878795720221e-01
3.200000000000000178e+00,3.031481584634078685e-01,3.574053962567773635e-01,1.378964159682176047e-02,4.953018122249949751e-02,-2.195089802885598004e-02,3.388886980890856160e-01,2.674076188377301211e-01
3.250000000000000000e+00,3.012611422775244852e-01,3.556667890944268384e-01,1.190262541093838403e-02,4.746930432038107273e-02,-2.366405349850430120e-02,3.368278211869671912e-01,2.656944633680817791e-01
3.300000000000000266e+00,2.990261435718420402e-01,3.539286208797799982e-01,9.667626705255933858e-03,4.506048879323393958e-02,-2.572523538272206839e-02,3.344190056598200234e-01,2.636332814838640570e-01
3.350000000000000089e+00,2.964913568872435401e-01,3.521894717289268395e-01,7.132840020657475397e-03,4.235178719355016386e-02,-2.808610715223520959e-02,3.317103040601362407e-01,2.612724097143508395e-01
3.400000000000000355e+00,2.937075099302106085e-01,3.504481075946896951e-01,4.348993063624496946e-03,3.939380382309346645e-02,-3.069581769584447256e-02,3.287523206896795780e-01,2.586626991707416390e-01
3.450000000000000178e+00,2.907270400205320127e-01,3.487034892036134925e-01,1.368523153945947314e-03,3.623887207430730173e-02,-3.350182576641540233e-02,3.255973889408933508e-01,2.558566911001706745e-01
3.500000000000000000e+00,2.876033110718088648e-01,3.469547780298467554e-01,-1.755205794777230273e-03,3.294027200820744128e-02,-3.645068359776190703e-02,3.222987888747935181e-01,2.529078332688242114e-01
3.550000000000000266e+00,2.843898715414836520e-01,3.452013395162712994e-01,-4.968645325102419644e-03,2.955148862652471481e-02,-3.948877927672955063e-02,3.189100054931107708e-01,2.498697375898565332e-01
3.600000000000000089e+00,2.811397518733339540e-01,3.434427437704407615e-01,-8.218764993252134984e-03,2.612550938379194082e-02,-4.256303937029621426e-02,3.154840262503780246e-01,2.467954774962898834e-01
3.650000000000000355e+00,2.779047990732115281e-01,3.416787639643953933e-01,-1.145371779337456958e-02,2.271415860306497114e-02,-4.562159418981411030e-02,3.120726754696510619e-01,2.437369226767719943e-01
3.700000000000000178e+00,2.747350461464089788e-01,3.399093726550739825e-01,-1.462347072017711885e-02,1.936746654533028078e-02,-4.861440798568451849e-02,3.087259834119163715e-01,2.407441088809015861e-01
3.750000000000000000e+00,2.716781150454846694e-01,3.381347362184660699e-01,-1.768040182110143521e-02,1.613307180074517039e-02,-5.149387544294804081e-02,3.054915886673312819e-01,2.378646414236380568e-01
3.800000000000000266e+00,2.687786533336595229e-01,3.363552075590989787e-01,-2.057986353292658166e-02,1.305565722298331760e-02,-5.421538428883648092e-02,3.024141740895694430e-01,2.351431325777496306e-01
3.850000000000000089e+00,2.660778067222289156e-01,3.345713172206977726e-01,-2.328071014435716471e-02,1.017642157771261532e-02,-5.673784186642694127e-02,2.995349384442986818e-01,2.326206750001591494e-01
3.900000000000000355e+00,2.636127317307919715e-01,3.327837629879152326e-01,-2.574578513579413308e-02,7.532591162997391565e-03,-5.902416143458565773e-02,2.968911080295835170e-01,2.303343554320004538e-01
3.950000000000000178e+00,2.614161546865822472e-01,3.309933980370876605e-01,-2.794236218000386782e-02,5.156977623704896846e-03,-6.104170198371262901e-02,2.945154944902910188e-01,2.283168148828734756e-01
4.000000000000000000e+00,2.595159848847269357e-01,3.292012176694599779e-01,-2.984253198185916542e-02,3.077589785086830981e-03,-6.276265374880515835e-02,2.924361066516729113e-01,2.265958631177809324e-01
4.049999999999999822e+00,2.579349907753668569e-01,3.274083446470236192e-01,-3.142352609121920604e-02,1.317308373483157269e-03,-6.416436055592156240e-02,2.906758252400692411e-01,2.251941563106645006e-01
4.099999999999999645e+00,2.566905483815514200e-01,3.256160131507024325e-01,-3.266796848503468464e-02,-1.063671699644413993e-04,-6.522956980010492789e-02,2.892521496966216632e-01,2.241289470664811767e-01
4.150000000000000355e+00,2.557944707045465282e-01,3.238255513950553111e-01,-3.356404616203954860e-02,-1.181491022534016111e-03,-6.594660130154508804e-02,2.881770258440520815e-01,2.234119155650410027e-01
4.200000000000000178e+00,2.552529256322457751e-01,3.220383629626227817e-01,-3.410559123434031559e-02,-1.901754938078037416e-03,-6.630942753060259376e-02,2.874567619285080533e-01,2.230490893359834970e-01
4.250000000000000000e+00,2.550664478933509782e-01,3.202559069634911548e-01,-3.429206897323511943e-02,-2.266478276886002563e-03,-6.631765966958423630e-02,2.870920385897001159e-01,2.230408571970018683e-01
4.299999999999999822e+00,2.552300480197943200e-01,3.184796771790858183e-01,-3.412846884679178461e-02,-2.280501128883200002e-03,-6.597643656470036921e-02,2.870780157377029185e-01,2.233820803018857215e-01
4.349999999999999645e+00,2.557334182686577528e-01,3.167111804099974059e-01,-3.362509859792831707e-02,-1.953980556928573697e-03,-6.529621663892806738e-02,2.874045363096575101e-01,2.240623002276579956e-01
4.400000000000000355e+00,2.565612322236702769e-01,3.149519143113143627e-01,-3.279728464291582074e-02,-1.302093211784385862e-03,-6.429247607404725562e-02,2.880564236548017187e-01,2.250660407925388351e-01
4.450000000000000178e+00,2.576935315720700892e-01,3.132033450603547431e-01,-3.166498529451597377e-02,-3.446507884804980715e-04,-6.298531980055144253e-02,2.890138660781055857e-01,2.263731970660346204e-01
4.500000000000000000e+00,2.591061905578109781e-01,3.114668852556244927e-01,-3.025232630877512652e-02,8.943622167873234441e-04,-6.139901483433757301e-02,2.902528790833734385e-01,2.279595020322485177e-01
4.549999999999999822e+00,2.607714460460843764e-01,3.097438724872011440e-01,-2.858707082050171433e-02,2.387316428218402148e-03,-5.956145806922183428e-02,2.917458332948044686e-01,2.297970587973642564e-01
4.599999999999999645e+00,2.626584791567669885e-01,3.080355490432434284e-01,-2.670003770981907790e-02,4.103517194505267029e-03,-5.750359261414342282e-02,2.934620340610913369e-01,2.318549242524426401e-01
4.650000000000000355e+00,2.647340331441747074e-01,3.063430432215729082e-01,-2.462448372241136593e-02,6.009820599745925584e-03,-5.525878804456865745e-02,2.953683374663320094e-01,2.340997288220174055e-01
4.700000000000000178e+00,2.669630516680335797e-01,3.046673526973595059e-01,-2.239546519855253881e-02,8.071270071183411776e-03,-5.286220046828848940e-02,2.974297869377695580e-01,2.364963163982976291e-01
4.750000000000000000e+00,2.693093218078209672e-01,3.030093303574314945e-01,-2.004919505876510619e-02,1.025173797697804395e-02,-5.035012809450825633e-02,2.996102548435641277e-01,2.390083887720778066e-01
4.799999999999999822e+00,2.717361070575723403e-01,3.013696729498616111e-01,-1.762240980901372961e-02,1.251455748597243151e-02,-4.775937710399989072e-02,3.018730743525585014e-01,2.415991397625861792e-01
4.849999999999999645e+00,2.742067569942513994e-01,2.997489128170271466e-01,-1.515175987233466706e-02,1.482313140936804968e-02,-4.512665115403738381e-02,3.041816482759541196e-01,2.442318657125486792e-01
4.900000000000000355e+00,2.766852822012799695e-01,2.981474128854841865e-01,-1.267323466530609864e-02,1.714150662324231966e-02,-4.248797595385452042e-02,3.065000234898284104e-01,2.468705409127315564e-01
4.950000000000000178e+00,2.791368851937774953e-01,2.965653649819045001e-01,-1.022163167280859715e-02,1.943490482538185599e-02,-3.987816817099904682e-02,3.087934216919679398e-01,2.494803486955870508e-01
5.000000000000000000e+00,2.815284403745898500e-01,2.950027914369098281e-01,-7.830076491996226795e-03,2.167020265169475671e-02,-3.733035563568720683e-02,3.110287195182808162e-01,2.520281612308988839e-01
5.049999999999999822e+00,2.838289183018135597e-01,2.934595498338966046e-01,-5.529598564772531845e-03,2.381635641861713087e-02,-3.487555354816219283e-02,3.131748732852032147e-01,2.544829633184239048e-01
5.099999999999999645e+00,2.860097516419090047e-01,2.919353406637978932e-01,-3.348765224677096447e-03,2.584476884170269426e-02,-3.254229929105688368e-02,3.152032857082888162e-01,2.568162175755291932e-01
5.150000000000000355e+00,2.880451420189473200e-01,2.904297175641208928e-01,-1.313374847638797875e-03,2.772959690877329145e-02,-3.035634660405088850e-02,3.170881137753593926e-01,2.590021702625352473e-01
5.200000000000000178e+00,2.899123084839117515e-01,2.889420997558444504e-01,5.537916173256647459e-04,2.944800159291011132e-02,-2.834041835825878292e-02,3.188065184594962020e-01,2.610180985083273009e-01
5.250000000000000000e+00,2.915916794853063987e-01,2.874717862473983310e-01,2.233162618720294958e-03,3.098034124346012858e-02,-2.651401600601954039e-02,3.203388581100462540e-01,2.628445008605665434e-01
5.299999999999999822e+00,2.930670310215076624e-01,2.860179713523966494e-01,3.708514154921592476e-03,3.231031129016125741e-02,-2.489328298031807246e-02,3.216688281567473551e-01,2.644652338862679697e-01
5.349999999999999645e+00,2.943255741207156939e-01,2.845797610669891786e-01,4.967057254129604062e-03,3.342503336082852661e-02,-2.349091885256931675e-02,3.227835502274146173e-01,2.658675980140167705e-01
5.400000000000000355e+00,2.953579949711345742e-01,2.831561898717100956e-01,5.999478104548503464e-03,3.431509709171951666e-02,-2.231614088262250800e-02,3.236736139583055727e-01,2.670423759839635758e-01
5.450000000000000178e+00,2.961584509717257729e-01,2.817462375592905133e-01,6.799934105139664869e-03,3.497455786106871967e-02,-2.137468965078938646e-02,3.243330747276548243e-01,2.679838272157967216e-01
5.500000000000000000e+00,2.967245257602869613e-01,2.803488457398569111e-01,7.366008893700849713e-03,3.540089346768654499e-02,-2.066887568028484209e-02,3.247594103342726357e-01,2.686896411863012868e-01
5.549999999999999822e+00,2.970571459708928885e-01,2.789629337343254578e-01,7.698629104306771789e-03,3.559492247773932139e-02,-2.019766426912577434e-02,3.249534393443254121e-01,2.691608525974603650e-01
5.599999999999999645e+00,2.971604621443696415e-01,2.775874136309633422e-01,7.801945277783533389e-03,3.556068664087987108e-02,-1.995679608531280083e-02,3.249192035074659479e-01,2.694017207812733350e-01
5.650000000000000355e+00,2.970416959239703392e-01,2.762212043445211318e-01,7.683179057384275333e-03,3.530529949183638938e-02,-1.993894137706783698e-02,3.246638163584224523e-01,2.694195754895182260e-01
5.700000000000000178e+00,2.967109554638160951e-01,2.748632445781405975e-01,7.352438597229983552e-03,3.483876305504404747e-02,-2.013388586058407689e-02,3.241972799216301659e-01,2.692246310060020242e-01
5.750000000000000000e+00,2.961810208968153613e-01,2.735125046418925843e-01,6.822504030229266207e-03,3.417375449441852758e-02,-2.052874643395999343e-02,3.235322713610045975e-01,2.688297704326261250e-01
5.799999999999999822e+00,2.954671017734378236e-01,2.721679971257048858e-01,6.108584906851710281e-03,3.332538461942220059e-02,-2.110821480571877656e-02,3.226839014860083399e-01,2.682503020608673072e-01
5.849999999999999645e+00,2.945865685984919713e-01,2.708287864572265224e-01,5.228051731905864093e-03,3.231093037762852033e-02,-2.185482691381679041e-02,3.216694472442146457e-01,2.675036899527692968e-01
5.900000000000000355e+00,2.935586609492994437e-01,2.694939973957991008e-01,4.200144082713331249e-03,3.114954382229324220e-02,-2.274925565686657797e-02,3.205080606888793815e-01,2.666092612097195058e-01
5.950000000000000178e+00,2.924041751295052283e-01,2.681628225226573292e-01,3.045658262919119334e-03,2.986194051518485312e-02,-2.377062398934661272e-02,3.192204573817709612e-01,2.655878928772394953e-01
6.000000000000000000e+00,2.911451348593422916e-01,2.668345287861205173e-01,1.786617992756194635e-03,2.847007087136824849e-02,-2.489683488585586052e-02,3.178285877379543600e-01,2.644616819807302233e-01
6.050000000000000711e+00,2.898044490769694503e-01,2.655084631498258463e-01,4.459322103833514859e-04,2.699677852536593731e-02,-2.610491410459923195e-02,3.163552953919520627e-01,2.632536027619868380e-01
6.099999999999999645e+00,2.884055614728215367e-01,2.641840573754946075e-01,-9.529553937645806336e-04,2.546545034378487962e-02,-2.737136113131404327e-02,3.148239672103709808e-01,2.619871557352720925e-01
6.150000000000000355e+00,2.869720968459404942e-01,2.628608319505655322e-01,-2.386420020645604791e-03,2.389966317441095250e-02,-2.867250321570215948e-02,3.132581800409970363e-01,2.606860136508839521e-01
6.200000000000000178e+00,2.855275097094611692e-01,2.615383991491915250e-01,-3.831007157124902921e-03,2.232283275779424828e-02,-2.998484707204405672e-02,3.116813496243803217e-01,2.593736697945420167e-01
6.250000000000000000e+00,2.840947407435508998e-01,2.602164651942177054e-01,-5.263776123035213486e-03,2.075787039638656017e-02,-3.128542264245698368e-02,3.101163872629726925e-01,2.580730942241291070e-01
6.300000000000000711e+00,2.826958866742557697e-01,2.588948314708536813e-01,-6.662630192330314984e-03,1.922685295475505540e-02,-3.255211333941568363e-02,3.085853698213411600e-01,2.568064035271703793e-01
6.349999999999999645e+00,2.813518889389520217e-01,2.575733947313519900e-01,-8.006627927634053440e-03,1.775071154550114660e-02,-3.376396740076925695e-02,3.071092284120872096e-01,2.555945494658168338e-01
6.400000000000000355e+00,2.800822460941707615e-01,2.562521462257377203e-01,-9.276270772415311922e-03,1.634894385015846219e-02,-3.490148539498908603e-02,3.057074607167445390e-01,2.544570314715969839e-01
6.450000000000000178e+00,2.789047543565535414e-01,2.549311696973963759e-01,-1.045376251003254930e-02,1.503935445970708967e-02,-3.594687947977218828e-02,3.043978713262932012e-01,2.534116373868138816e-01
6.500000000000000000e+00,2.778352799827863984e-01,2.536106381941584664e-01,-1.152323688379970103e-02,1.383782693561614631e-02,-3.688430070321555010e-02,3.031963438022022284e-01,2.524742161633705684e-01
6.550000000000000711e+00,2.768875664379930601e-01,2.522908096653240229e-01,-1.247095042859305142e-02,1.275813053793935226e-02,-3.770003139512545509e-02,3.021166474045254846e-01,2.516584854714606356e-01
6.599999999999999645e+00,2.760730785251354624e-01,2.509720213417797052e-01,-1.328543834145064911e-02,1.181176379272732418e-02,-3.838264047562862241e-02,3.011702806593134496e-01,2.509758763909574752e-01
6.650000000000000355e+00,2.754008848977711477e-01,2.496546829285661295e-01,-1.395763196881493438e-02,1.100783632404168065e-02,-3.892310026167154768e-02,3.003663531906277662e-01,2.504354166049145292e-01
6.700000000000000178e+00,2.748775796932509952e-01,2.483392686753431722e-01,-1.448093717333510597e-02,1.035298969419921195e-02,-3.931486404086942388e-02,2.997115065607853235e-01,2.500436528257166668e-01
6.750000000000000000e+00,2.745072434280406148e-01,2.470263084278803423e-01,-1.485127343854550017e-02,9.851357404242536836e-03,-3.955390428133354064e-02,2.992098742708286796e-01,2.498046125852525778e-01
6.800000000000000711e+00,2.742914428005822081e-01,2.457163778008143451e-01,-1.506707406600387572e-02,9.504563714077561565e-03,-3.963871184608531301e-02,2.988630805806636315e-01,2.497198050205007847e-01
6.849999999999999645e+00,2.742292686433382420e-01,2.444100876466444305e-01,-1.512924822324784174e-02,9.311760541416601311e-03,-3.957025698791228480e-02,2.986702774080026712e-01,2.497882598786738129e-01
6.900000000000000355e+00,2.743174109338750721e-01,2.431080730252880018e-01,-1.504110593271104114e-02,9.269701369817759731e-03,-3.935191323523984375e-02,2.986282182364038973e-01,2.500066036313462470e-01
6.950000000000000178e+00,2.745502694842777425e-01,2.418109819019446383e-01,-1.480824738230832917e-02,9.372850807886136740e-03,-3.898934557250279681e-02,2.987313676744722257e-01,2.503691712940832592e-01
7.000000000000000000e+00,2.749200986432270843e-01,2.405194638157033826e-01,-1.443841822335898382e-02,9.613528158211355132e-03,-3.849036460492932105e-02,2.989720450247974060e-01,2.508681522616567627e-01
7.050000000000000711e+00,2.754171840307452768e-01,2.392341587675101133e-01,-1.394133283584079314e-02,9.982083040910218891e-03,-3.786474871259180863e-02,2.993405999074962853e-01,2.514937681539942682e-01
7.099999999999999645e+00,2.760300489535315038e-01,2.379556865720736658e-01,-1.332846791305459730e-02,1.046710074415277067e-02,-3.712403657026196180e-02,2.998256176107388926e-01,2.522344802963241150e-01
7.150000000000000355e+00,2.767456877015890271e-01,2.366846369053527410e-01,-1.261282916499704282e-02,1.105563452553823267e-02,-3.628129285553231831e-02,3.004141513921242956e-01,2.530772240110537585e-01
7.200000000000000178e+00,2.775498224017046711e-01,2.354215602568114907e-01,-1.180869446488142134e-02,1.173346156079972842e-02,-3.535085049056257284e-02,3.010919784273858313e-01,2.540076663760235109e-01
7.250000000000000000e+00,2.784271795131665339e-01,2.341669599653962153e-01,-1.093133735341953600e-02,1.248535864312008692e-02,-3.434803334995915891e-02,3.018438755097061499e-01,2.550104835166269179e-01
7.300000000000000711e+00,2.793617814239891528e-01,2.329212854816836986e-01,-9.996735442596953528e-03,1.329539310557141703e-02,-3.328886399076532582e-02,3.026539099721575199e-01,2.560696528758207857e-01
7.349999999999999645e+00,2.803372479825498864e-01,2.316849269572643366e-01,-9.021268884036212979e-03,1.414722381169022068e-02,-3.218976157976264491e-02,3.035057406782762923e-01,2.571687552868234805e-01
7.400000000000000355e+00,2.813371022291293322e-01,2.304582112186323861e-01,-8.021414637456760269e-03,1.502440648440647904e-02,-3.106723575932000131e-02,3.043829233509925958e-01,2.582912811072660686e-01
7.450000000000000178e+00,2.823450741270758790e-01,2.292413991385556515e-01,-7.013442739510234239e-03,1.591069717434533126e-02,-2.993758265336580321e-02,3.052692140409314359e-01,2.594209342132203222e-01
7.500000000000000000e+00,2.833453957849060845e-01,2.280346843753120745e-01,-6.013121081679993242e-03,1.679034735585121715e-02,-2.881658951921120190e-02,3.061488642224373113e-01,2.605419273473748576e-01
7.550000000000000711e+00,2.843230815521966548e-01,2.268381934111890486e-01,-5.035435314389455873e-03,1.764838402672944812e-02,-2.771925465550836160e-02,3.070069008933155597e-01,2.616392622110777499e-01
7.599999999999999645e+00,2.852641864957290996e-01,2.256519867879893670e-01,-4.094330370856974662e-03,1.847086830794196499e-02,-2.665952904965591258e-02,3.078293851745280141e-01,2.626989878169301851e-01
7.650000000000000355e+00,2.861560371355151844e-01,2.244760614102178087e-01,-3.202479731070896792e-03,1.924512640995088703e-02,-2.565008587209267887e-02,3.086036432765369431e-01,2.637084309944934257e-01
7.700000000000000178e+00,2.869874289442615467e-01,2.233103537670961258e-01,-2.371087922324556160e-03,1.995994745438505608e-02,-2.470212329903417187e-02,3.093184643209711537e-01,2.646563935675519397e-01
7.750000000000000000e+00,2.877487859733055542e-01,2.221547439129436252e-01,-1.609730893280548894e-03,2.060574349801381350e-02,-2.382520528457491432e-02,3.099642603645998973e-01,2.655333115820112111e-01
7.800000000000000711e+00,2.884322790326150354e-01,2.210090600417614348e-01,-9.262378339710492306e-04,2.117466817020509720e-02,-2.302714383814719393e-02,3.105331850367911706e-01,2.663313730284389003e-01
7.849999999999999645e+00,2.890319000788132420e-01,2.198730834955493207e-01,-3.266167877728600789e-04,2.166069156178207500e-02,-2.231392513732779331e-02,3.110192084283681657e-01,2.670445917292583182e-01
7.900000000000000355e+00,2.895434918004168856e-01,2.187465540560927235e-01,1.849749338307901420e-04,2.205963033944006654e-02,-2.168968047177848371e-02,3.114181472060261746e-01,2.676688363948075966e-01
7.950000000000000178e+00,2.899647327745887848e-01,2.176291753855600364e-01,6.062159080027178367e-04,2.236913344655872340e-02,-2.115670163055328665e-02,3.117276503131448107e-01,2.682018152360327590e-01
8.000000000000000000e+00,2.902950799434738660e-01,2.165206205006147411e-01,9.365630768877929646e-04,2.258862512694926813e-02,-2.071549897317368286e-02,3.119471419935353484e-01,2.686430178934123836e-01
8.050000000000000711e+00,2.905356714606741053e-01,2.154205371866897700e-01,1.177154594087999632e-03,2.271920831275697772e-02,-2.036489912458097629e-02,3.120777251793430684e-01,2.689936177420051422e-01
8.099999999999999645e+00,2.906891941342476526e-01,2.143285532815695782e-01,1.330677267661570370e-03,2.276353259581852945e-02,-2.010217806049539174e-02,3.121220494624046271e-01,2.692563388060906782e-01
8.150000000000000355e+00,2.907597206936164413e-01,2.132442817794114320e-01,1.401203827030342818e-03,2.272563200497148758e-02,-1.992322435091080021e-02,3.120841488715576095e-01,2.694352925156752732e-01
8.199999999999999289e+00,2.907525228951593488e-01,2.121673257262120527e-01,1.394006028573248302e-03,2.261073860119445361e-02,-1.982272654404795831e-02,3.119692554677805374e-01,2.695357903225381602e-01
8.250000000000000000e+00,2.906738670271827862e-01,2.110972828945214264e-01,1.315350160596711346e-03,2.242507845004885689e-02,-1.979437812885543116e-02,3.117835953166349094e-01,2.695641387377306630e-01
8.300000000000000711e+00,2.905307986634016459e-01,2.100337502381041943e-01,1.172281796815575821e-03,2.217565682062599616e-02,-1.983109322699484409e-02,3.115341736872120904e-01,2.695274236395912015e-01
8.349999999999999645e+00,2.903309235413233935e-01,2.089763281357839286e-01,9.724066747373016082e-04,2.187003948831569775e-02,-1.992522613884109214e-02,3.112285563549017642e-01,2.694332907277450229e-01
8.400000000000000355e+00,2.900821912164084360e-01,2.079246244377407626e-01,7.236743498223332073e-04,2.151613679359641249e-02,-2.006878809395174282e-02,3.108746536601825206e-01,2.692897287726343514e-01
8.449999999999999289e+00,2.897926876843929245e-01,2.068782583272505970e-01,4.341708178068483357e-04,2.112199665053191011e-02,-2.025365501491821485e-02,3.104805135171179731e-01,2.691048618516678759e-01
8.500000000000000000e+00,2.894704425026660144e-01,2.058368640067424760e-01,1.119256360799492203e-04,2.069561203675419556e-02,-2.047176076459429964e-02,3.100541289033402759e-01,2.688867561019917529e-01
8.550000000000000711e+00,2.891232551154077068e-01,2.048000942098054944e-01,-2.352617511783839635e-04,2.024474766980216556e-02,-2.071527117215893332e-02,3.096032645363882563e-01,2.686432456944271574e-01
8.599999999999999645e+00,2.887585441407153342e-01,2.037676235313281570e-01,-5.999727258707407331e-04,1.977678962726207856e-02,-2.097673507900355699e-02,3.091353064938481277e-01,2.683817817875825407e-01
8.650000000000000355e+00,2.883832223589930521e-01,2.027391515572924408e-01,-9.752945075930542079e-04,1.929862064813619299e-02,-2.124920966332229794e-02,3.086571375147222906e-01,2.681093072032638136e-01
8.699999999999999289e+00,2.880035990987762640e-01,2.017144057649473965e-01,-1.354917767809837165e-03,1.881652280868490248e-02,-2.152635834430457681e-02,3.081750396752709897e-01,2.678321585222815382e-01
8.750000000000000000e+00,2.876253106947973537e-01,2.006931441541822958e-01,-1.733206171788731834e-03,1.833610824362950226e-02,-2.180252058720696245e-02,3.076946251102156138e-01,2.675559962793790936e-01
8.800000000000000711e+00,2.872532787341239846e-01,1.996751575628535058e-01,-2.105238132462129968e-03,1.786227762382322157e-02,-2.207275388874748237e-02,3.072207944904093435e-01,2.672857629778386257e-01
8.849999999999999645e+00,2.868916949427270380e-01,1.986602716133657187e-01,-2.466821923859042337e-03,1.739920523747753162e-02,-2.233284908519561629e-02,3.067577221040636015e-01,2.670256677813904744e-01
8.900000000000000355e+00,2.865440308207242159e-01,1.976483482356010679e-01,-2.814486045861870882e-03,1.695034877769823617e-02,-2.257932086942197880e-02,3.063088656442843338e-01,2.667791959971640980e-01
8.949999999999999289e+00,2.862130695235965416e-01,1.966392867126456334e-01,-3.145447342989530441e-03,1.651848132827503368e-02,-2.280937601425409716e-02,3.058769981948610828e-01,2.665491408523320005e-01
9.000000000000000000e+00,2.859009570127444277e-01,1.956330242008733344e-01,-3.457559853841642595e-03,1.610574256624569198e-02,-2.302086227392897630e-02,3.054642594328317862e-01,2.663376545926570693e-01
9.050000000000000711e+00,2.856092691567913011e-01,1.946295356846078628e-01,-3.749247709794802184e-03,1.571370585866598349e-02,-2.321220127825559046e-02,3.050722227252520846e-01,2.661463155883305176e-01
9.099999999999999645e+00,2.853390912430419091e-01,1.936288333375524029e-01,-4.019425623544191188e-03,1.534345771021105101e-02,-2.338230895729943512e-02,3.047019745767971521e-01,2.659762079092866660e-01
9.150000000000000355e+00,2.850911062399804630e-01,1.926309652777522252e-01,-4.267410626605609540e-03,1.499568590116961281e-02,-2.353050715438083362e-02,3.043542027677557105e-01,2.658280097122052155e-01
9.199999999999999289e+00,2.848656881185761547e-01,1.916360137194775548e-01,-4.492828748009958587e-03,1.467077262393779759e-02,-2.365643011995771650e-02,3.040292894905239351e-01,2.657020867466283742e-01
9.250000000000000000e+00,2.846629965756322656e-01,1.906440925430983591e-01,-4.695520290953841651e-03,1.436888896335599547e-02,-2.375992954526368051e-02,3.037274058299421209e-01,2.655985873213224102e-01
9.300000000000000711e+00,2.844830695933729392e-01,1.896553443219096968e-01,-4.875447273213161063e-03,1.409008715897780775e-02,-2.384098170540413161e-02,3.034486040255638950e-01,2.655175351611819834e-01
9.349999999999999645e+00,2.843259104083300515e-01,1.886699368621400918e-01,-5.032606458256038383e-03,1.383438722795797202e-02,-2.389960014447005052e-02,3.031929040945440801e-01,2.654589167221160229e-01
9.400000000000000355e+00,2.841915656482160712e-01,1.876880593278905385e-01,-5.166951218370032482e-03,1.360185471441902050e-02,-2.393575715115908720e-02,3.029603715810051390e-01,2.654227597154270035e-01
9.449999999999999289e+00,2.840801916328977161e-01,1.867099180361076471e-01,-5.278325233688378054e-03,1.339266656992238805e-02,-2.394931703729914416e-02,3.027511834365084753e-01,2.654091998292869570e-01
9.500000000000000000e+00,2.839921061349303111e-01,1.857357320168863679e-01,-5.366410731655789183e-03,1.320716247003284743e-02,-2.393998393334442754e-02,3.025656793366189312e-01,2.654185329332416909e-01
9.550000000000000711e+00,2.839278232693702164e-01,1.847657284411833856e-01,-5.430693597215877771e-03,1.304587924690246009e-02,-2.390726644133421563e-02,3.024043961134885716e-01,2.654512504252518612e-01
9.599999999999999645e+00,2.838880696448949914e-01,1.838001380210681490e-01,-5.470447221691106254e-03,1.290956658041570934e-02,-2.385046102379792185e-02,3.022680834470017897e-01,2.655080558427881932e-01
9.650000000000000355e+00,2.838737804687834210e-01,1.828391904867955609e-01,-5.484736397802674086e-03,1.279918265087688287e-02,-2.376865544648222930e-02,3.021576995174629632e-01,2.655898614201038788e-01
9.699999999999999289e+00,2.838860749611741285e-01,1.818831102404946387e-01,-5.472441905411937896e-03,1.271586911863752806e-02,-2.366075292946140385e-02,3.020743859852235702e-01,2.656977639371246869e-01
9.750000000000000000e+00,2.839262111947324363e-01,1.809321122783460745e-01,-5.432305671853655295e-03,1.266090555598095233e-02,-2.352551689968826118e-02,3.020194224225670188e-01,2.658329999668978538e-01
9.800000000000000711e+00,2.839955213194699790e-01,1.799863984622171176e-01,-5.362995547116136859e-03,1.263564429910557507e-02,-2.336163539333784706e-02,3.019941611656916658e-01,2.659968814732482922e-01
9.849999999999999645e+00,2.840953290328315783e-01,1.790461542085971525e-01,-5.263187833754498501e-03,1.264142758710521883e-02,-2.316780325461421583e-02,3.019999444536912714e-01,2.661907136119718853e-01
9.900000000000000355e+00,2.842268520753942207e-01,1.781115456477428416e-01,-5.131664791191893442e-03,1.267948977358239124e-02,-2.294281935596617986e-02,3.020380066401684993e-01,2.664156975106199421e-01
9.949999999999999289e+00,2.843910934266380974e-01,1.771827172900794223e-01,-4.967423439947998495e-03,1.275084828905994304e-02,-2.268569516895593829e-02,3.021093651556460147e-01,2.666728216976301802e-01
1.000000000000000000e+01,2.845887256909983010e-01,1.762597902209939171e-01,-4.769791175587789755e-03,1.285618784651160196e-02,-2.239577019768718147e-02,3.022147047130976927e-01,2.669627466688989093e-01
1.005000000000000071e+01,2.848199738469629483e-01,1.753428608293489677e-01,-4.538543019623140704e-03,1.299574306331175745e-02,-2.207282910255804059e-02,3.023542599298978395e-01,2.672856877640280571e-01
1.009999999999999964e+01,2.850845020281845277e-01,1.744320000607547105e-01,-4.274014838401557839e-03,1.316918516767391460e-02,-2.171721484447702855e-02,3.025277020342599932e-01,2.676413020221090622e-01
1.015000000000000036e+01,2.853813102683929182e-01,1.735272531734986245e-01,-3.977206598193193388e-03,1.337551871915667115e-02,-2.132993191554305792e-02,3.027340355857428000e-01,2.680285849510430363e-01
1.019999999999999929e+01,2.857086471346188539e-01,1.726286399642365521e-01,-3.649869731967248995e-03,1.361299426445640622e-02,-2.091273372839090594e-02,3.029715111310424813e-01,2.684457831381952264e-01
1.025000000000000000e+01,2.860639438730863127e-01,1.717361554217362862e-01,-3.294572993499777190e-03,1.387904254867385057e-02,-2.046818853567340668e-02,3.032375594152599274e-01,2.688903283309126979e-01
1.030000000000000071e+01,2.864437750928769955e-01,1.708497707606821125e-01,-2.914741773709091360e-03,1.417023530235912016e-02,-1.999971884977730374e-02,3.035287521689452039e-01,2.693587980168087870e-01
1.034999999999999964e+01,2.868438501258999129e-01,1.699694347835348229e-01,-2.514666740686203814e-03,1.448227673766727848e-02,-1.951161021903968784e-02,3.038407936042534230e-01,2.698469066475464029e-01
1.040000000000000036e+01,2.872590380576916513e-01,1.690950755166886199e-01,-2.099478808894428544e-03,1.481002874277443510e-02,-1.900898636056329305e-02,3.041685456093605189e-01,2.703495305060227838e-01
1.044999999999999929e+01,2.876834280688672085e-01,1.682266020674758888e-01,-1.675088797718887398e-03,1.514757140902870357e-02,-1.849774900446647663e-02,3.045060882756148168e-01,2.708607678621196002e-01
1.050000000000000000e+01,2.881104252227136286e-01,1.673639066505009099e-01,-1.248091643872472267e-03,1.548829902117761920e-02,-1.798448230892256416e-02,3.048468158877637446e-01,2.713740345576635127e-01
1.055000000000000071e+01,2.885328802523372538e-01,1.665068667351473630e-01,-8.256366142488443145e-04,1.582505005926589450e-02,-1.747632328776358226e-02,3.051835669258519679e-01,2.718821935788225397e-01
1.059999999999999964e+01,2.889432503192585489e-01,1.656553472704153096e-01,-4.152665473275241959e-04,1.615026817971400644e-02,-1.698080127436905548e-02,3.055087850463000798e-01,2.723777155922170179e-01
1.065000000000000036e+01,2.893337862144481631e-01,1.648092029481012522e-01,-2.473065213794992600e-05,1.645618964267217890e-02,-1.650565094694807569e-02,3.058147065092582939e-01,2.728528659196380324e-01
1.069999999999999929e+01,2.896967401294618938e-01,1.639682804705050179e-01,3.382232628757810022e-04,1.673505130992628334e-02,-1.605860478417471884e-02,3.060935681765123983e-01,2.732999120824113892e-01
1.075000000000000000e+01,2.900245870089118161e-01,1.631324207938336657e-01,6.660701423257436903e-04,1.697931222170910928e-02,-1.564717193705762385e-02,3.063378290882952104e-01,2.737113449295284218e-01
1.080000000000000071e+01,2.903102516638073616e-01,1.623014613230466807e-01,9.517347972212567616e-04,1.718188092952592505e-02,-1.527841133508341109e-02,3.065403977961120296e-01,2.740801055315026935e-01
1.084999999999999964e+01,2.905473333215066734e-01,1.614752380380976571e-01,1.188816454920584367e-03,1.733634025873034834e-02,-1.495870734888918134e-02,3.066948571253164113e-01,2.743998095176969354e-01
1.090000000000000036e+01,2.907303191385941510e-01,1.606535875346377928e-01,1.371802272008073274e-03,1.743716102547185343e-02,-1.469355648145570514e-02,3.067956778920579164e-01,2.746649603851303856e-01
1.094999999999999929e+01,2.908547784166733430e-01,1.598363489650372893e-01,1.496261550087267002e-03,1.747989644659099506e-02,-1.448737334641646279e-02,3.068384133131770719e-01,2.748711435201696140e-01
1.100000000000000000e+01,2.909175298288658729e-01,1.590233658671846573e-01,1.559012962279806647e-03,1.746134954899827146e-02,-1.434332362443865860e-02,3.068198664155843414e-01,2.750151932421474044e-01
1.105000000000000071e+01,2.909167748610777537e-01,1.582144878698218404e-01,1.558257994491684057e-03,1.737970678147386996e-02,-1.426319079249050228e-02,3.067382236480599156e-01,2.750953260740955919e-01
1.109999999999999964e+01,2.908521918563371500e-01,1.574095722634968331e-01,1.493674989751042582e-03,1.723463221610072732e-02,-1.424728223659864346e-02,3.065931490826868111e-01,2.751112346299874889e-01
1.115000000000000036e+01,2.907249864698876474e-01,1.566084854265889503e-01,1.366469603301542551e-03,1.702731814596043780e-02,-1.429437893935735227e-02,3.063858350125465702e-01,2.750641379272287246e-01
1.119999999999999929e+01,2.905378959349858015e-01,1.558111040956786653e-01,1.179379068399693392e-03,1.676048947796756131e-02,-1.440173134116817452e-02,3.061190063445536902e-01,2.749567855254179127e-01
1.125000000000000000e+01,2.902951462360449653e-01,1.550173164694449435e-01,9.366293694588590348e-04,1.643836101640335640e-02,-1.456510227748563681e-02,3.057968778829894818e-01,2.747934145891004487e-01
1.130000000000000071e+01,2.900023630154770493e-01,1.542270231354850862e-01,6.438461488909732284e-04,1.606654846243948248e-02,-1.477885616465753754e-02,3.054250653290255801e-01,2.745796607019285185e-01
1.134999999999999964e+01,2.896664387321038481e-01,1.534401378098388946e-01,3.079218655177729663e-04,1.565193564650166347e-02,-1.503609191546611754e-02,3.050104525130877264e-01,2.743224249511199697e-01
1.140000000000000036e+01,2.892953601743273873e-01,1.526565878799906739e-01,-6.315669225869680753e-05,1.520250209574037191e-02,-1.532881548025776496e-02,3.045610189623264574e-01,2.740297013863283171e-01
1.144999999999999929e+01,2.888980018481986933e-01,1.518763147436441585e-01,-4.605150183873964686e-04,1.472711645597702020e-02,-1.564814649275181324e-02,3.040856333225631092e-01,2.737103703738342775e-01
1.150000000000000000e+01,2.884838919551092618e-01,1.510992739377387262e-01,-8.746249114768246333e-04,1.423530248229704781e-02,-1.598455230525069881e-02,3.035938193488831316e-01,2.733739645613353919e-01
1.155000000000000071e+01,2.880629586021484223e-01,1.503254350549508844e-01,-1.295558264437666682e-03,1.373698524105742245e-02,-1.632810176993275408e-02,3.030955021076435218e-01,2.730304150966533228e-01
1.159999999999999964e+01,2.876452645179068957e-01,1.495547814482737214e-01,-1.713252348679206996e-03,1.324222579614816632e-02,-1.666873049350657901e-02,3.026007426627342900e-01,2.726897863730795013e-01
1.165000000000000036e+01,2.872407388579940046e-01,1.487873097280525136e-01,-2.117778008592089561e-03,1.276095296421316319e-02,-1.699650898139734231e-02,3.021194698307992366e-01,2.723620078851887727e-01
1.169999999999999929e+01,2.868589146713322879e-01,1.480230290599503784e-01,-2.499602195253823600e-03,1.230270071074121563e-02,-1.730190510124886283e-02,3.016612175773273341e-01,2.720566117653372418e-01
1.175000000000000000e+01,2.865086802672839328e-01,1.472619602765391777e-01,-2.849836599302167477e-03,1.187635942835174943e-02,-1.757603262695608612e-02,3.012348762949378367e-01,2.717824842396300289e-01
1.180000000000000071e+01,2.861980520946460493e-01,1.465041348193637794e-01,-3.160464771940034445e-03,1.148994870999634453e-02,-1.781087825387641516e-02,3.008484655765824023e-01,2.715476386127096964e-01
1.184999999999999964e+01,2.859339758482903893e-01,1.457495935322113967e-01,-3.424541018295712731e-03,1.115041833492542642e-02,-1.799950037151685361e-02,3.005089352015115067e-01,2.713590164950692718e-01
1.190000000000000036e+01,2.857221614000062249e-01,1.449983853297268088e-01,-3.636355466579868460e-03,1.086348306639281155e-02,-1.813619399955255021e-02,3.002219999329789335e-01,2.712223228670335162e-01
1.194999999999999929e+01,2.855669558577852429e-01,1.442505657683488818e-01,-3.791561008800871206e-03,1.063349556803401888e-02,-1.821661758563575956e-02,2.999920124346201478e-01,2.711418992809503381e-01
1.200000000000000000e+01,2.854712576494125020e-01,1.435061955485070484e-01,-3.887259217173573509e-03,1.046336033767713246e-02,-1.823787877202428034e-02,2.998218772042632319e-01,2.711206380945617722e-01
1.205000000000000071e+01,2.854364730623364377e-01,1.427653389782738702e-01,-3.922043804249627022e-03,1.035449009357776104e-02,-1.819857770207701508e-02,2.997130069601638414e-01,2.711599391645090340e-01
1.209999999999999964e+01,2.854625152134762645e-01,1.420280624288570992e-01,-3.896001653109840146e-03,1.030680458977586977e-02,-1.809880789599555007e-02,2.996653214563619883e-01,2.712597089705905407e-01
1.215000000000000036e+01,2.855478440285951214e-01,1.412944328117165804e-01,-3.810672837990995362e-03,1.031877044318066372e-02,-1.794011611916265445e-02,2.996772873097667822e-01,2.714184007474234606e-01
1.219999999999999929e+01,2.856895445345758455e-01,1.405645161055808223e-01,-3.668972332010246931e-03,1.038747927854783565e-02,-1.772542394256832951e-02,2.997459961451339194e-01,2.716330929240177716e-01
1.225000000000000000e+01,2.858834396550702928e-01,1.398383759593685438e-01,-3.475077211515816607e-03,1.050876038442103734e-02,-1.745891480745266969e-02,2.998672772510071471e-01,2.718996020591334384e-01
1.230000000000000071e+01,2.861242327864022550e-01,1.391160723941201327e-01,-3.234284080183808842e-03,1.067732315922820599e-02,-1.714589131959582194e-02,3.000358400258142932e-01,2.722126255469902167e-01
1.234999999999999964e+01,2.864056747408514902e-01,1.383976606236518858e-01,-2.952842125734607848e-03,1.088692393663058186e-02,-1.679260818809979669e-02,3.002454408032166899e-01,2.725659086784862906e-01
1.240000000000000036e+01,2.867207491910671036e-01,1.376831900099384220e-01,-2.637767675518985864e-03,1.113055132547485782e-02,-1.640608667651282868e-02,3.004890681920609485e-01,2.729524301900732586e-01
1.244999999999999929e+01,2.870618705328930598e-01,1.369727031653744376e-01,-2.296646333693009266e-03,1.140062398284443640e-02,-1.599391665023045320e-02,3.007591408494305063e-01,2.733646002163556132e-01
1.250000000000000000e+01,2.874210880935975099e-01,1.362662352102290142e-01,-1.937428772988583018e-03,1.168919474803432022e-02,-1.556405229401148539e-02,3.010477116146204057e-01,2.737944645725746140e-01
1.255000000000000071e+01,2.877902908278295868e-01,1.355638131899253584e-01,-1.568226038756513662e-03,1.198815528023602223e-02,-1.512460735774905085e-02,3.013466721468221476e-01,2.742339095088370260e-01
1.259999999999999964e+01,2.881614070361310231e-01,1.348654556533831206e-01,-1.197109830455071484e-03,1.228943573488324240e-02,-1.468365539579338450e-02,3.016479526014693158e-01,2.746748614707927305e-01
1.265000000000000036e+01,2.885265941765177700e-01,1.341711723906265918e-01,-8.319226900683325760e-04,1.258519454899432663e-02,-1.424903992913099243e-02,3.019437114155804069e-01,2.751094769374551330e-01
1.269999999999999929e+01,2.888784144815029209e-01,1.334809643252493072e-01,-4.801023850831750831e-04,1.286799404744175604e-02,-1.382819881760810610e-02,3.022265109140278572e-01,2.755303180489779846e-01
1.275000000000000000e+01,2.892099928034129741e-01,1.327948235551495437e-01,-1.485240631731430435e-04,1.313095829234181208e-02,-1.342800641868809736e-02,3.024894751589279340e-01,2.759305104478980142e-01
1.280000000000000071e+01,2.895151538541940739e-01,1.321127335332047403e-01,1.566369876079656050e-04,1.336791034092844020e-02,-1.305463636571250856e-02,3.027264272075145257e-01,2.763038805008736221e-01
1.284999999999999964e+01,2.897885367500803722e-01,1.314346693781876518e-01,4.300198834942690266e-04,1.357348682131303587e-02,-1.271344705432449727e-02,3.029320036878991318e-01,2.766450698122616125e-01
1.290000000000000036e+01,2.900256854896517411e-01,1.307605983051998155e-01,6.671686230656390061e-04,1.374322845358562015e-02,-1.240889120745434365e-02,3.031017453201717005e-01,2.769496256591317818e-01
1.294999999999999929e+01,2.902231146651997329e-01,1.300904801641231401e-01,8.645977986136527908e-04,1.387364581502596728e-02,-1.214445021779866213e-02,3.032321626816120719e-01,2.772140666487873939e-01
1.300000000000000000e+01,2.903783503176340375e-01,1.294242680740180229e-01,1.019833451047962589e-03,1.396226025844976570e-02,-1.192259335635384096e-02,3.033207771250358564e-01,2.774359235102322185e-01
1.305000000000000071e+01,2.904899463863198639e-01,1.287619091409249739e-01,1.131429519733756018e-03,1.400762043382625457e-02,-1.174476139435874297e-02,3.033661373004123418e-01,2.776137554722273859e-01
1.309999999999999964e+01,2.905574776747210652e-01,1.281033452461532440e-01,1.198960808134996638e-03,1.400929533275032182e-02,-1.161137371648032768e-02,3.033678121993363952e-01,2.777471431501057353e-01
1.315000000000000036e+01,2.905815106525411196e-01,1.274485138917454963e-01,1.222993785955055288e-03,1.396784517512960483e-02,-1.152185760321949512e-02,3.033263620417156470e-01,2.778366592633665921e-01
1.319999999999999929e+01,2.905635537504774879e-01,1.267973490894664379e-01,1.205036883891395013e-03,1.388477179283804062e-02,-1.147469802505524973e-02,3.032432886594241261e-01,2.778838188415308497e-01
1.325000000000000000e+01,2.905059890819275958e-01,1.261497822792920775e-01,1.147472215341510974e-03,1.376245044327071947e-02,-1.146750601258769882e-02,3.031209673098568258e-01,2.778910108539983659e-01
1.330000000000000071e+01,2.904119877547939321e-01,1.255057432630212744e-01,1.053470888207814300e-03,1.360404521450994143e-02,-1.149710343809431413e-02,3.029625620810960651e-01,2.778614134284917991e-01
1.334999999999999964e+01,2.902854111231848999e-01,1.248651611383958110e-01,9.268942565988276278e-04,1.341341037043840972e-02,-1.155962185724075317e-02,3.027719272370245074e-01,2.777988950093452925e-01
1.340000000000000036e+01,2.901307004790997235e-01,1.242279652188776479e-01,7.721836125136440424e-04,1.319498013440140866e-02,-1.165061290937412231e-02,3.025534970009874924e-01,2.777079039572119545e-01
1.344999999999999929e+01,2.899527578018739060e-01,1.235940859242893874e-01,5.942409352878277656e-04,1.295364952771676723e-02,-1.176516765714111235e-02,3.023121663943028614e-01,2.775933492094449506e-01
1.350000000000000000e+01,2.897568202697072826e-01,1.229634556276959917e-01,3.983034031212096698e-04,1.269464896589080939e-02,-1.189804215964839103e-02,3.020531658324768776e-01,2.774604747069376876e-01
1.355000000000000071e+01,2.895483312921851571e-01,1.223360094444114893e-01,1.898144255990608044e-04,1.242341537004021043e-02,-1.204378651884208812e-02,3.017819322366263046e-01,2.773147303477440095e-01
1.359999999999999964e+01,2.893328108426190814e-01,1.217116859498334203e-01,-2.570602396701637764e-05,1.214546257101632720e-02,-1.219687461895035963e-02,3.015039794376024318e-01,2.771616422476357311e-01
1.365000000000000036e+01,2.891157278501830796e-01,1.210904278139519341e-01,-2.427890164030224501e-04,1.186625376499217052e-02,-1.235183179779821699e-02,3.012247706315782647e-01,2.770066850687878945e-01
1.369999999999999929e+01,2.889023773494483471e-01,1.204721823419128146e-01,-4.561395171377401192e-04,1.159107871705354273e-02,-1.250335775132902297e-02,3.009495955836396508e-01,2.768551591152570435e-01
1.375000000000000000e+01,2.886977649743738827e-01,1.198569019118819884e-01,-6.607518922122160038e-04,1.132493829897598253e-02,-1.264644208340041584e-02,3.006834551655621079e-01,2.767120747831856575e-01
1.380000000000000071e+01,2.885065012212911228e-01,1.192445443036069530e-01,-8.520156452949808820e-04,1.107243878506571425e-02,-1.277647007565567774e-02,3.004309556516518431e-01,2.765820467909304026e-01
1.384999999999999964e+01,2.883327076886662566e-01,1.186350729135680210e-01,-1.025809177919823545e-03,1.083769811343697834e-02,-1.288931646927662586e-02,3.001962149800230795e-01,2.764692003973094336e-01
1.390000000000000036e+01,2.881799372302434326e-01,1.180284568552082136e-01,-1.178579636342673561e-03,1.062426604917814793e-02,-1.298142532186349549e-02,2.999827829157642456e-01,2.763770915447226195e-01
1.394999999999999929e+01,2.880511096348294942e-01,1.174246709454436072e-01,-1.307407231756592663e-03,1.043505986278776831e-02,-1.304987432630095451e-02,2.997935767293738452e-01,2.763086425402851432e-01
1.400000000000000000e+01,2.879484640753715019e-01,1.168236955814997008e-01,-1.410052791214601612e-03,1.027231676693536946e-02,-1.309242234936457139e-02,2.996308336335214983e-01,2.762660945172215055e-01
1.405000000000000071e+01,2.878735291596239976e-01,1.162255165146279245e-01,-1.484987706962078834e-03,1.013756394450071423e-02,-1.310753935842487276e-02,2.994960808110868067e-01,2.762509775081611885e-01
1.409999999999999964e+01,2.878271109745634271e-01,1.156301245298729796e-01,-1.531405892022659303e-03,1.003160656096463779e-02,-1.309441834500995813e-02,2.993901234275507250e-01,2.762640985215761291e-01
1.415000000000000036e+01,2.878092990588176914e-01,1.150375150430925364e-01,-1.549217807768403033e-03,9.954533696540850823e-03,-1.305296931207765646e-02,2.993130505631269589e-01,2.763055475545084239e-01
1.419999999999999929e+01,2.878194897753734161e-01,1.144476876283395256e-01,-1.539027091212693968e-03,9.905741671621259500e-03,-1.298379585404664700e-02,2.992642585382073728e-01,2.763747210125394593e-01
1.425000000000000000e+01,2.878564261053279116e-01,1.138606454900044501e-01,-1.502090761258159787e-03,9.883973787742285355e-03,-1.288815531025860536e-02,2.992424906543283414e-01,2.764703615563274819e-01
1.430000000000000071e+01,2.879182524574380175e-01,1.132763948950311350e-01,-1.440264409148081862e-03,9.887375080355031987e-03,-1.276790389865119571e-02,2.992458919469411227e-01,2.765906129679349124e-01
1.434999999999999964e+01,2.880025827022872353e-01,1.126949445808491657e-01,-1.355934164298881837e-03,9.913560293786035510e-03,-1.262542862238379832e-02,2.992720771603721297e-01,2.767330882442023410e-01
1.440000000000000036e+01,2.881065793076029169e-01,1.121163051544941114e-01,-1.251937558983197678e-03,9.959692956466214414e-03,-1.246356807443261064e-02,2.993182098230523502e-01,2.768949487921534836e-01
1.444999999999999929e+01,2.882270411844286562e-01,1.115404884977398148e-01,-1.131475682157411129e-03,1.002257316761656983e-02,-1.228552453193139382e-02,2.993810900342026571e-01,2.770729923346546553e-01
1.450000000000000000e+01,2.883604976620174343e-01,1.109675071919018624e-01,-9.980192045686447390e-04,1.009873151462154298e-02,-1.209476992375883159e-02,2.994572483812076302e-01,2.772637469428272383e-01
1.455000000000000071e+01,2.885033058991509081e-01,1.103973739744471411e-01,-8.552109674351893783e-04,1.018452643000952555e-02,-1.189494836487990474e-02,2.995430432965956458e-01,2.774635685017061704e-01
1.459999999999999964e+01,2.886517490146330855e-01,1.098301012376851210e-01,-7.067678519529985636e-04,1.027624227181551421e-02,-1.168977797572151069e-02,2.996347591384015963e-01,2.776687388908645748e-01
1.465000000000000036e+01,2.888021322800633506e-01,1.092657005776908746e-01,-5.563845865227658389e-04,1.037018547124632199e-02,-1.148295464429185432e-02,2.997287023378324422e-01,2.778755622222942590e-01
1.469999999999999929e+01,2.889508748603388799e-01,1.087041823994104595e-01,-4.076420062472251200e-04,1.046277623369382126e-02,-1.127806024618827063e-02,2.998212931002799397e-01,2.780804566203978201e-01
1.475000000000000000e+01,2.890945948050283598e-01,1.081455555816125680e-01,-2.639220615577533456e-04,1.055063349660350334e-02,-1.107847761971901025e-02,2.999091503631896027e-01,2.782800392468671169e-01
1.480000000000000071e+01,2.892301852771507753e-01,1.075898272031083486e-01,-1.283315894352922166e-04,1.063065113087554268e-02,-1.088731430974612842e-02,2.999891679974616143e-01,2.784712025568399363e-01
1.484999999999999964e+01,2.893548803428308003e-01,1.070370023297171486e-01,-3.636523755262855629e-06,1.070006370921645217e-02,-1.070733675672697754e-02,3.000585805758025360e-01,2.786511801098590646e-01
1.490000000000000036e+01,2.894663090217101109e-01,1.064870838595008556e-01,1.077921551240278137e-04,1.075650054107411303e-02,-1.054091623082605879e-02,3.001150174076602228e-01,2.788176006357599990e-01
1.494999999999999929e+01,2.895625366986306903e-01,1.059400724224387469e-01,2.040198320446070135e-04,1.079802707428848159e-02,-1.038998741019926848e-02,3.001565439408745428e-01,2.789685294563868379e-01
1.500000000000000000e+01,2.896420934063069219e-01,1.053959663294284921e-01,2.835765397208177448e-04,1.082317317266366652e-02,-1.025602009322203190e-02,3.001816900392497711e-01,2.791024967733640727e-01
1.505000000000000071e+01,2.897039888911904781e-01,1.048547615648498660e-01,3.454720246043935434e-04,1.083094818108938130e-02,-1.014000413188059259e-02,3.001894650476754633e-01,2.792185127347054929e-01
1.509999999999999964e+01,2.897477147563333189e-01,1.043164518163783167e-01,3.891978897472155008e-04,1.082084307138504904e-02,-1.004244729189061706e-02,3.001793599379711797e-01,2.793160695746954580e-01
1.515000000000000036e+01,2.897732343233478947e-01,1.037810285358422846e-01,4.147174567617783504e-04,1.079282031034600742e-02,-9.963385396822451584e-03,3.001513371769320981e-01,2.793951314697636912e-01
1.519999999999999929e+01,2.897809611603945346e-01,1.032484810251206031e-01,4.224442938084168415e-04,1.074729239632047674e-02,-9.902403808703644575e-03,3.001058092629065865e-01,2.794561130578824826e-01
1.525000000000000000e+01,2.897717274769316953e-01,1.027187965416078569e-01,4.132106103456071808e-04,1.068509026450639374e-02,-9.858669043815177641e-03,3.000436071310924602e-01,2.794998478227709304e-01
1.530000000000000071e+01,2.897467437839671978e-01,1.021919604185953234e-01,3.882269173810898549e-04,1.060742295924062273e-02,-9.830969124478443344e-03,2.999659398258267551e-01,2.795275477421076404e-01
1.534999999999999964e+01,2.897075513587221707e-01,1.016679561967372136e-01,3.490344921361070597e-04,1.051583011180982907e-02,-9.817761127537613652e-03,2.998743469783958782e-01,2.795407557390484632e-01
1.540000000000000036e+01,2.896559691355444222e-01,1.011467657637250411e-01,2.974522689583522506e-04,1.041212884533085706e-02,-9.817224307414152557e-03,2.997706457119169166e-01,2.795412925591719278e-01
1.544999999999999929e+01,2.895940366734429672e-01,1.006283695001841533e-01,2.355198068568711443e-04,1.029835675687528797e-02,-9.827317143161545462e-03,2.996568736234613839e-01,2.795311997234245505e-01
1.550000000000000000e+01,2.895239548295230891e-01,1.001127464306227066e-01,1.654379629369864910e-04,1.017671260599925694e-02,-9.845836680125284388e-03,2.995352294725853737e-01,2.795126801864608046e-01
1.555000000000000071e+01,2.894480257030453418e-01,9.959987437891992812e-02,8.950883645924668597e-05,1.004949627435123942e-02,-9.870478601432747592e-03,2.994080131409373458e-01,2.794880382651533379e-01
1.559999999999999964e+01,2.893685933139267252e-01,9.908973012831887028e-02,1.007644734062829684e-05,9.919049460172515639e-03,-9.898896565491260499e-03,2.992775663267586150e-01,2.794596203010948354e-01
1.565000000000000036e+01,2.892879863498118431e-01,9.858228958614276283e-02,-7.053051677423877533e-05,9.787698441840037705e-03,-9.928759475388515554e-03,2.991462153084261111e-01,2.794297573911975752e-01
1.569999999999999929e+01,2.892084641649627086e-01,9.807752795349360120e-02,-1.500527016233754935e-04,9.657700093725985271e-03,-9.957805496972735662e-03,2.990162169603120534e-01,2.794007113696133637e-01
1.575000000000000000e+01,2.891321670494066964e-01,9.757541990002216448e-02,-2.263498171793809502e-04,9.531192172822836733e-03,-9.983891807181597550e-03,2.988897090394089240e-01,2.793746250594044689e-01
1.580000000000000071e+01,2.890610716146803649e-01,9.707593974350708921e-02,-2.974452519057409726e-04,9.410148722444968555e-03,-1.000503922625645137e-02,2.987686655890310905e-01,2.793534776403296394e-01
1.584999999999999964e+01,2.889969519689137845e-01,9.657906163348579931e-02,-3.615648976723096777e-04,9.296341265676270546e-03,-1.001947106102089001e-02,2.986548581322623908e-01,2.793390458055651782e-01
1.590000000000000036e+01,2.889413471837677383e-01,9.608475973758660860e-02,-4.171696828183306892e-04,9.191306290940332371e-03,-1.002564565657699212e-02,2.985498231575264283e-01,2.793328712100090483e-01
1.594999999999999929e+01,2.888955353926950242e-01,9.559300842861188918e-02,-4.629814738910644693e-04,9.096319368970125566e-03,-1.002228231675225505e-02,2.984548362355562423e-01,2.793362345498338062e-01
1.600000000000000000e+01,2.888605147069802093e-01,9.510378246977865824e-02,-4.980021596058835159e-04,9.012376087371983674e-03,-1.000838040658375006e-02,2.983708929539580779e-01,2.793501364600023407e-01
1.605000000000000071e+01,2.888369909948920178e-01,9.461705719505258960e-02,-5.215258716940826978e-04,8.940179847811176653e-03,-9.983231591199343349e-03,2.982986967143972934e-01,2.793752852753867422e-01
1.610000000000000142e+01,2.888253724410708156e-01,9.413280868105972088e-02,-5.331444255152854861e-04,8.880136442590686602e-03,-9.946425293621257574e-03,2.982386533091767600e-01,2.794120915729648713e-01
1.614999999999999858e+01,2.888257706882439435e-01,9.365101390685295901e-02,-5.327461783421429857e-04,8.832355212343151810e-03,-9.897847569027439299e-03,2.981908720789292477e-01,2.794606692975586393e-01
1.619999999999999929e+01,2.888380082611748390e-01,9.317165089775414355e-02,-5.205086054112510090e-04,8.796656484364163281e-03,-9.837673695186666817e-03,2.981551733509502644e-01,2.795208431713994135e-01
1.625000000000000000e+01,2.888616318826232043e-01,9.269469884964813555e-02,-4.968849839629036228e-04,8.772584901001910171e-03,-9.766354868927717633e-03,2.981311017675880026e-01,2.795921619976584060e-01
1.630000000000000071e+01,2.888959312119455669e-01,9.222013823046538994e-02,-4.625856546405297223e-04,8.759428168406011017e-03,-9.684599477687069052e-03,2.981179450349921156e-01,2.796739173888990182e-01
1.635000000000000142e+01,2.889399624675962897e-01,9.174795085613740575e-02,-4.185543989898245416e-04,8.756240686623915914e-03,-9.593349484603566624e-03,2.981147575532100413e-01,2.797651673819825380e-01
1.639999999999999858e+01,2.889925763340379095e-01,9.127811993901888132e-02,-3.659405325481902079e-04,8.761871461353699236e-03,-9.493752526450079110e-03,2.981203883279398004e-01,2.798647643401360185e-01
1.644999999999999929e+01,2.890524495004758720e-01,9.081063010760517806e-02,-3.060673661102155307e-04,8.774995644650302601e-03,-9.387130376870733012e-03,2.981335125112363760e-01,2.799713864897153681e-01
1.650000000000000000e+01,2.891181191327652500e-01,9.034546739728957498e-02,-2.403977338208498112e-04,8.794149005908108441e-03,-9.274944473549807250e-03,2.981526658724942269e-01,2.800835723930362731e-01
1.655000000000000071e+01,2.891880195406241749e-01,8.988261921285112255e-02,-1.704973259619073454e-04,8.817764595323206167e-03,-9.158759247247020424e-03,2.981762814619092761e-01,2.801997576193390738e-01
1.660000000000000142e+01,2.892605202702716594e-01,8.942207426429434058e-02,-9.799659631444041430e-05,8.844210830114994024e-03,-9.040204022743874093e-03,2.982027276967010865e-01,2.803183128438422322e-01
1.664999999999999858e+01,2.893339648286795129e-01,8.896382247852112346e-02,-2.455203790658516658e-05,8.871830209945528664e-03,-8.920934285758698110e-03,2.982303470765316211e-01,2.804375825808274048e-01
1.669999999999999929e+01,2.894067092312004874e-01,8.850785489006914031e-02,4.819236461441792454e-05,8.898977853621332229e-03,-8.802593124392497220e-03,2.982574947202074056e-01,2.805559237421935692e-01
1.675000000000000000e+01,2.894771595612330439e-01,8.805416351475155168e-02,1.186426946469802435e-04,8.924059046122137170e-03,-8.686773656828175247e-03,2.982825759127081811e-01,2.806717432097579068e-01
1.680000000000000071e+01,2.895438077409124289e-01,8.760274121046551787e-02,1.852908743263444072e-04,8.945564995372896552e-03,-8.574983246720206329e-03,2.983040818619590029e-01,2.807835336198658549e-01
1.685000000000000142e+01,2.896052647377395095e-01,8.715358152967334071e-02,2.467478711534337472e-04,8.962106024120768816e-03,-8.468610281813900020e-03,2.983206228907068214e-01,2.808899065847721976e-01
1.689999999999999858e+01,2.896602904755554708e-01,8.670667856810422569e-02,3.017736089693957152e-04,8.972441465779818631e-03,-8.368894247841027201e-03,2.983309583323658920e-01,2.809896226187450496e-01
1.694999999999999929e+01,2.897078197808771738e-01,8.626202681407417472e-02,3.493029142910825243e-04,8.975505595698500885e-03,-8.276899767116334752e-03,2.983340224622845760e-01,2.810816170994697716e-01
1.700000000000000000e+01,2.897469837781533886e-01,8.581962100250561942e-02,3.884669115673132413e-04,8.970429011817875053e-03,-8.193495188683248137e-03,2.983289458784039727e-01,2.811650216779028044e-01
1.705000000000000071e+01,2.897771262498705647e-01,8.537945597724450053e-02,4.186093832844748675e-04,8.956554981008925387e-03,-8.119336214439974025e-03,2.983150718475950369e-01,2.812391806521460924e-01
1.710000000000000142e+01,2.897978145983997611e-01,8.494152656470220497e-02,4.392977318136505912e-04,8.933450388283872834e-03,-8.054854924656570242e-03,2.982919672548700052e-01,2.813036619419295170e-01
1.714999999999999858e+01,2.898088451835924562e-01,8.450582746115659072e-02,4.503283170063754164e-04,8.900911063122034575e-03,-8.000254429109282875e-03,2.982594279297081097e-01,2.813582624374768026e-01
1.719999999999999929e+01,2.898102429597386176e-01,8.407235313535645072e-02,4.517260931525158164e-04,8.858961406688162579e-03,-7.955509220383129645e-03,2.982174782732742724e-01,2.814030076462029628e-01
1.725000000000000000e+01,2.898022554928211814e-01,8.364109774734845848e-02,4.437386262351063594e-04,8.807848400969951752e-03,-7.920371148499739250e-03,2.981663652675560217e-01,2.814381457180863411e-01
1.730000000000000071e+01,2.897853415983513425e-01,8.321205508375917326e-02,4.268247317652748584e-04,8.748030240141192043e-03,-7.894380776610643302e-03,2.981065471067272377e-01,2.814641360899754474e-01
1.735000000000000142e+01,2.897601549951377420e-01,8.278521850917684721e-02,4.016381285516257846e-04,8.680159979469311005e-03,-7.876883722366060520e-03,2.980386768460554503e-01,2.814816331442200337e-01
1.739999999999999858e+01,2.897275235145859718e-01,8.236058093271463043e-02,3.690066479998747439e-04,8.605064741271336790e-03,-7.867051445271588603e-03,2.979635816078574084e-01,2.814914654213145351e-01
1.744999999999999929e+01,2.896884245321488249e-01,8.193813478846481702e-02,3.299076655627606637e-04,8.523721144409242972e-03,-7.863905813283722512e-03,2.978822380109952817e-01,2.814946110533023682e-01
1.750000000000000000e+01,2.896439573915512433e-01,8.151787202823439216e-02,2.854405249651740108e-04,8.437227727788612630e-03,-7.866346677858265801e-03,2.977957445943746895e-01,2.814921701887277972e-01
1.755000000000000071e+01,2.895953136685853746e-01,8.109978412479110221e-02,2.367968019992983532e-04,8.346775214478407978e-03,-7.873181610479812464e-03,2.977052920810644987e-01,2.814853352561062505e-01
1.760000000000000142e+01,2.895437461661141132e-01,8.068386208380121105e-02,1.852292995280314990e-04,8.253615507908151905e-03,-7.883156908852089612e-03,2.976121323744942426e-01,2.814753599577339838e-01
1.764999999999999858e+01,2.894905375435244954e-01,8.027009646268051801e-02,1.320206769384201949e-04,8.159030323206473145e-03,-7.894988969329632539e-03,2.975175471897925639e-01,2.814635278972564270e-01
1.769999999999999929e+01,2.894369694620436140e-01,7.985847739472978768e-02,7.845259545752585745e-05,8.064300334930503411e-03,-7.907395144015453431e-03,2.974228172015165872e-01,2.814511217225706408e-01
1.775000000000000000e+01,2.893842930736169050e-01,7.944899461713014754e-02,2.577620703078758912e-05,7.970675668743803371e-03,-7.919123254682226831e-03,2.973291925353299114e-01,2.814393936119038986e-01
1.780000000000000071e+01,2.893337015986455207e-01,7.904163750159810820e-02,-2.481526794055282408e-05,7.879348482219258876e-03,-7.928979018100364151e-03,2.972378653488053080e-01,2.814295378484857335e-01
1.785000000000000142e+01,2.892863056314047276e-01,7.863639508680136947e-02,-7.221123518136829368e-05,7.791428273498768320e-03,-7.935850743861504880e-03,2.971499451400848590e-01,2.814226661227245962e-01
1.789999999999999858e+01,2.892431116871559960e-01,7.823325611186877915e-02,-1.154051794301084229e-04,7.707920431756769275e-03,-7.938730790616986555e-03,2.970664372983428669e-01,2.814197860759691250e-01
1.794999999999999929e+01,2.892050043683078164e-01,7.783220905054724637e-02,-1.535124982782918809e-04,7.629708406776433520e-03,-7.936733403333017661e-03,2.969882252733625494e-01,2.814217834632530835e-01
1.800000000000000000e+01,2.891727323852711362e-01,7.743324214581617793e-02,-1.857844813149368900e-04,7.557539733266681152e-03,-7.929108695896554607e-03,2.969160565998527623e-01,2.814294081706895101e-01
1.805000000000000071e+01,2.891468985276185455e-01,7.703634344481641305e-02,-2.116183389675550396e-04,7.492016005514087230e-03,-7.915252683449197635e-03,2.968505328721001701e-01,2.814432641831369208e-01
1.810000000000000142e+01,2.891279535490092756e-01,7.664150083414035530e-02,-2.305633175767960591e-04,7.433586765837239818e-03,-7.894713400990831936e-03,2.967921036324233097e-01,2.814638034655952414e-01
1.814999999999999858e+01,2.891161938104931384e-01,7.624870207546222134e-02,-2.423230560929449766e-04,7.382547151453276724e-03,-7.867193263639167544e-03,2.967410640180393466e-01,2.814913236029469301e-01
1.819999999999999929e+01,2.891117624255555296e-01,7.585793484153378896e-02,-2.467544410305589318e-04,7.339039043122819878e-03,-7.832547925183938609e-03,2.966975559097089210e-01,2.815259689414021382e-01
1.825000000000000000e+01,2.891146535696678677e-01,7.546918675245190000e-02,-2.438632969182056047e-04,7.303055378326984461e-03,-7.790781972163395887e-03,2.966615722449130743e-01,2.815677348944226610e-01
1.830000000000000071e+01,2.891247195588486640e-01,7.508244541202611921e-02,-2.337973077374053805e-04,7.274447233465207094e-03,-7.742041848940017096e-03,2.966329641000512995e-01,2.816164750176460285e-01
1.835000000000000142e+01,2.891416802661884167e-01,7.469769844393760183e-02,-2.168366003976674914e-04,7.252933243996093765e-03,-7.686606444791427989e-03,2.966114501105821533e-01,2.816719104217946801e-01
1.839999999999999858e+01,2.891651344315611105e-01,7.431493352724534429e-02,-1.933824350249660549e-04,7.238110917699568103e-03,-7.624875787749500755e-03,2.965966277842856380e-01,2.817336410788365830e-01
1.844999999999999929e+01,2.891945724258745964e-01,7.393413843069474023e-02,-1.639444407114679038e-04,7.229469402358005940e-03,-7.557358283780942453e-03,2.965879862689440594e-01,2.818011585828051335e-01
1.850000000000000000e+01,2.892293900543710383e-01,7.355530104516576351e-02,-1.291268122150638113e-04,7.226403292301513022e-03,-7.484656916731640373e-03,2.965849201588875994e-01,2.818738599498544772e-01
1.855000000000000071e+01,2.892689030202221789e-01,7.317840941354650242e-02,-8.961384636389751579e-05,7.228227094990752506e-03,-7.407454787718548324e-03,2.965867439615768042e-01,2.819510620788675537e-01
1.860000000000000142e+01,2.893123617161472150e-01,7.280345175730057461e-02,-4.615515043889576428e-05,7.234190025291162111e-03,-7.326500326168953504e-03,2.965927068918772780e-01,2.820320165404171520e-01
1.864999999999999858e+01,2.893589660640639716e-01,7.243041649900923418e-02,4.491974778827639522e-07,7.243490847378806011e-03,-7.242592452423040825e-03,2.966020077139648881e-01,2.821159244141630551e-01
1.869999999999999929e+01,2.894078801770394449e-01,7.205929228027019295e-02,4.936331045337970729e-05,7.255292538480399150e-03,-7.156565917573640481e-03,2.966138094050664864e-01,2.822019509490124034e-01
1.875000000000000000e+01,2.894582466704953561e-01,7.169006797444887891e-02,9.972980390926811372e-05,7.268736601354156175e-03,-7.069276993535620300e-03,2.966272534679402217e-01,2.822892398730504904e-01
1.880000000000000071e+01,2.895092004977061761e-01,7.132273269392015724e-02,1.506836311200927445e-04,7.282956900512108610e-03,-6.981589638271923880e-03,2.966414737670982071e-01,2.823769272283141452e-01
1.885000000000000142e+01,2.895598822256353899e-01,7.095727579170506283e-02,2.013653590493134275e-04,7.297092938219819358e-03,-6.894362220121193208e-03,2.966556098048058754e-01,2.824641546464649045e-01
1.889999999999999858e+01,2.896094506993102669e-01,7.059368685752900885e-02,2.509338327241571577e-04,7.310302518477058455e-03,-6.808434853028744356e-03,2.966688193850631761e-01,2.825500820135573576e-01
1.894999999999999929e+01,2.896570950651765064e-01,7.023195570865833903e-02,2.985781985904303144e-04,7.321773769456264500e-03,-6.724617372275403654e-03,2.966802906360423431e-01,2.826338994943106697e-01
1.900000000000000000e+01,2.897020461358595367e-01,6.987207237600893961e-02,3.435292692734375018e-04,7.330736506874331593e-03,-6.643677968327457023e-03,2.966892533734604154e-01,2.827148388982586580e-01
1.905000000000000071e+01,2.897435870808446889e-01,6.951402708631068683e-02,3.850702142586156758e-04,7.336472922889684944e-03,-6.566332494372453810e-03,2.966949897894757826e-01,2.827921843722135953e-01
1.910000000000000142e+01,2.897810634207743652e-01,6.915781024118694553e-02,4.225465541882855291e-04,7.338327578306980820e-03,-6.493234469930409328e-03,2.966968444448930819e-01,2.828652823966556484e-01
1.914999999999999858e+01,2.898138922888853775e-01,6.880341239424118960e-02,4.553754222992926451e-04,7.335716661723412114e-03,-6.424965817124826499e-03,2.966942335283094812e-01,2.829335510494612738e-01
1.919999999999999929e+01,2.898415709035805921e-01,6.845082422726578297e-02,4.830540369944803553e-04,7.328136459721058815e-03,-6.362028385732097779e-03,2.966866533263071704e-01,2.829964884808540138e-01
1.925000000000000000e+01,2.898636841735554581e-01,6.810003652670648666e-02,5.051673069693758591e-04,7.315170959640024742e-03,-6.304836345701272590e-03,2.966736878262261068e-01,2.830536805208848095e-01
1.930000000000000071e+01,2.898799113337944822e-01,6.775104016152146136e-02,5.213944672083685667e-04,7.296498483360515028e-03,-6.253709548943777244e-03,2.966550153499466491e-01,2.831048073176423152e-01
1.935000000000000142e+01,2.898900314896480368e-01,6.740382606344623440e-02,5.315146230619448861e-04,7.271897229406568651e-03,-6.208867983282678228e-03,2.966304140959926672e-01,2.831496488833034064e-01
1.939999999999999858e+01,2.898939279295322247e-01,6.705838521054234558e-02,5.354110629461154023e-04,7.241249584000350632e-03,-6.170427458108119177e-03,2.965997664505864440e-01,2.831880894084780054e-01
1.944999999999999929e+01,2.898915910567194110e-01,6.671470861470722713e-02,5.330741901333131997e-04,7.204545051604036715e-03,-6.138396671337410099e-03,2.965630619181901517e-01,2.832201201952486702e-01
1.950000000000000000e+01,2.898831197889889522e-01,6.637278731359408379e-02,5.246029224028602453e-04,7.161881653762269297e-03,-6.112675808956548155e-03,2.965203985203483383e-01,2.832458410576295660e-01
1.955000000000000071e+01,2.898687212828371940e-01,6.603261236713421634e-02,5.102044162511167958e-04,7.113465652964539448e-03,-6.093056820462305206e-03,2.964719825195505920e-01,2.832654600461237959e-01
1.960000000000000142e+01,2.898487088571797821e-01,6.569417485859388450e-02,4.901919905936992549e-04,7.059609476453087597e-03,-6.079225495265689304e-03,2.964181263430391566e-01,2.832792913713204075e-01
1.964999999999999858e+01,2.898234980200302124e-01,6.535746589983794375e-02,4.649811534441202019e-04,7.000727743427914707e-03,-6.070765436539674736e-03,2.963592446100140054e-01,2.832877514300464195e-01
1.969999999999999929e+01,2.897936005398710213e-01,6.502247664023676210e-02,4.350836732849174102e-04,6.937331337308593956e-03,-6.067163990738758811e-03,2.962958482038947072e-01,2.832913528758473354e-01
1.975000000000000000e+01,2.897596165500748722e-01,6.468919827845072412e-02,4.010996834887907143e-04,6.870019511333863918e-03,-6.067820144356281947e-03,2.962285363779199598e-01,2.832906967222297845e-01
1.980000000000000071e+01,2.897222247279552243e-01,6.435762207617232167e-02,3.637078613691513591e-04,6.799470068986384480e-03,-6.072054346248080894e-03,2.961579869355724370e-01,2.832864625203380116e-01
1.985000000000000142e+01,2.896821706475466440e-01,6.402773937280401007e-02,3.236537809605620876e-04,6.726427718240963333e-03,-6.079120156319839374e-03,2.960849445848270367e-01,2.832793967102662513e-01
1.989999999999999858e+01,2.896402534644400006e-01,6.369954160000457222e-02,2.817365978539145281e-04,6.651690757854372173e-03,-6.088217562146543659e-03,2.960102076244404690e-01,2.832702993044395323e-01
1.994999999999999929e+01,2.895973111491715324e-01,6.337302029507319023e-02,2.387942825854313369e-04,6.576096312092750973e-03,-6.098507746921888462e-03,2.959346131786788625e-01,2.832600091196642023e-01
2.000000000000000000e+01,2.895542045400424369e-01,6.304816711219483893e-02,1.956876734563355914e-04,6.500504384675819675e-03,-6.109129037763148112e-03,2.958590212512619000e-01,2.832493878288229738e-01
2.005000000000000071e+01,2.895118005342515177e-01,6.272497383074134014e-02,1.532836676654250792e-04,6.425781050739559457e-03,-6.119213715408708919e-03,2.957842979173256337e-01,2.832393031511774018e-01
2.010000000000000142e+01,2.894709547755929813e-01,6.240343235997128368e-02,1.124379090068631159e-04,6.352781145003991506e-03,-6.127905326990265925e-03,2.957112980115901291e-01,2.832306115395958335e-01
2.014999999999999858e+01,2.894324942258798550e-01,6.208353473970567443e-02,7.397735929377844495e-05,6.282330833264345576e-03,-6.134376114676789310e-03,2.956408476998504398e-01,2.832241407519092702e-01
2.019999999999999929e+01,2.893972000243930087e-01,6.176527313678569636e-02,3.868315780690076839e-05,6.215210471485470983e-03,-6.137844155871669677e-03,2.955737273380715791e-01,2.832206727107144384e-01
2.025000000000000000e+01,2.893657910442832271e-01,6.144863983735920215e-02,7.274177697144047742e-06,6.152138161433064537e-03,-6.137589806038776241e-03,2.955106550280191535e-01,2.832209270605473006e-01
2.030000000000000071e+01,2.893389085468139332e-01,6.113362723527458048e-02,-1.960831977217642944e-05,6.093754403755281650e-03,-6.132971043299634793e-03,2.954522712703414045e-01,2.832255458232864620e-01
2.035000000000000142e+01,2.893171023139948228e-01,6.082022781707013132e-02,-4.141455259126542322e-05,6.040608229115748337e-03,-6.123437334298278967e-03,2.953991250957018200e-01,2.832350795322878256e-01
2.039999999999999858e+01,2.893008186084054523e-01,6.050843414422209937e-02,-5.769825818061520155e-05,5.993145156241595252e-03,-6.108541672602825316e-03,2.953516620228276435e-01,2.832499751939832611e-01
2.044999999999999929e+01,2.892903902670987959e-01,6.019823883344559146e-02,-6.812659948729702102e-05,5.951697283857262065e-03,-6.087950482831856920e-03,2.953102141504433398e-01,2.832705663837542520e-01
2.050000000000000000e+01,2.892860291859928323e-01,5.988963453592541925e-02,-7.248768059323488556e-05,5.916475772999306958e-03,-6.061451134185776891e-03,2.952749926395853985e-01,2.832970657324002661e-01
2.055000000000000071e+01,2.892878213938684384e-01,5.958261391638106086e-02,-7.069547271762930925e-05,5.887565918920477891e-03,-6.028956864355735669e-03,2.952460827855065695e-01,2.833295600022303073e-01
2.060000000000000142e+01,2.892957248528649772e-01,5.927716963284898610e-02,-6.279201372111008173e-05,5.864924949563789236e-03,-5.990508977006009372e-03,2.952234418161499008e-01,2.833680078895800536e-01
2.064999999999999858e+01,2.893095700570850748e-01,5.897329431799265553e-02,-4.894680950104264301e-05,5.848382622298223428e-03,-5.946276241300309066e-03,2.952068994888843445e-01,2.834122406252858051e-01
2.069999999999999929e+01,2.893290634343958501e-01,5.867098056263808648e-02,-2.945343219024965366e-05,5.837644624073559663e-03,-5.896551488454058326e-03,2.951961614906596365e-01,2.834619653781320636e-01
2.075000000000000000e+01,2.893537934904487630e-01,5.837022090208549702e-02,-4.723376137300639631e-06,5.832298714071248828e-03,-5.841745466345850575e-03,2.951908155806572953e-01,2.835167714002402306e-01
2.080000000000000071e+01,2.893832395698771598e-01,5.807100780558231007e-02,2.472270329105401681e-05,5.831823483849286026e-03,-5.782378077267177376e-03,2.951903403504353984e-01,2.835761387893189212e-01
2.085000000000000142e+01,2.894167830489510762e-01,5.777333366916023033e-02,5.826618236496117952e-05,5.835599549280984753e-03,-5.719067184551062354e-03,2.951941164158671249e-01,2.836394496820350275e-01
2.089999999999999858e+01,2.894537207178833893e-01,5.747719081186515588e-02,9.520385129728910743e-05,5.842922932483804975e-03,-5.652515229889226896e-03,2.952014397990699313e-01,2.837060016366968473e-01
2.094999999999999929e+01,2.894932800605377610e-01,5.718257147523872486e-02,1.347631939516488059e-04,5.853020341475521048e-03,-5.583493953572223924e-03,2.952115372080616473e-01,2.837750229130138746e-01
2.100000000000000000e+01,2.895346360953995890e-01,5.688946782577031930e-02,1.761192288135096965e-04,5.865066011390541664e-03,-5.512827553763522542e-03,2.952235828779766202e-01,2.838456893128225578e-01
2.105000000000000071e+01,2.895769294051095955e-01,5.659787195991611980e-02,2.184125385235253288e-04,5.878199734515137699e-03,-5.441374657468086608e-03,2.952367166011012345e-01,2.839171422091179564e-01
2.110000000000000142e+01,2.896192849532867597e-01,5.630777591121015335e-02,2.607680867006446370e-04,5.891545677821660547e-03,-5.370009504420371164e-03,2.952500625444077764e-01,2.839885073621657430e-01
2.114999999999999858e+01,2.896608312673399355e-01,5.601917165893477435e-02,3.023144007538207867e-04,5.904231566647297896e-03,-5.299602765139656974e-03,2.952627484332334129e-01,2.840589141014464580e-01
2.119999999999999929e+01,2.897007195549257674e-01,5.573205113782433301e-02,3.422026883396950855e-04,5.915407802122128397e-03,-5.231002425442738551e-03,2.952739246687082209e-01,2.841275144411433140e-01
2.125000000000000000e+01,2.897381423199847372e-01,5.544640624829647035e-02,3.796254533986323574e-04,5.924266078228279837e-03,-5.165015171431014580e-03,2.952827829448143593e-01,2.841935016951551152e-01
2.130000000000000071e+01,2.897723510520802126e-01,5.516222886675981735e-02,4.138341854941386265e-04,5.930057072170120437e-03,-5.102388701181843726e-03,2.952885739387561825e-01,2.842561281654042427e-01
2.135000000000000142e+01,2.898026725801327586e-01,5.487951085564791304e-02,4.441557135466550903e-04,5.932106799111446643e-03,-5.043795372018137005e-03,2.952906236656975270e-01,2.843147214945679901e-01
2.139999999999999858e+01,2.898285237084669563e-01,5.459824407290207043e-02,4.700068418808809527e-04,5.929831249171088267e-03,-4.989817565409325820e-03,2.952883481157571599e-01,2.843686993011767528e-01
2.144999999999999929e+01,2.898494237890864023e-01,5.431842038076182405e-02,4.909069225003185851e-04,5.922748960576501402e-03,-4.940935115575864449e-03,2.952812658271625756e-01,2.844175817510102289e-01
2.150000000000000000e+01,2.898650049287483932e-01,5.404003165381294355e-02,5.064880621622849018e-04,5.910491227543579820e-03,-4.897515103219009583e-03,2.952690080941297035e-01,2.844610017633670829e-01
2.155000000000000071e+01,2.898750195820196107e-01,5.376306978634972505e-02,5.165027154335219504e-04,5.892809694068494239e-03,-4.859804263201450772e-03,2.952513265606545589e-01,2.844987126033846625e-01
2.160000000000000142e+01,2.898793453411035448e-01,5.348752669919900476e-02,5.208284745174522222e-04,5.869581144437353154e-03,-4.827924195402448493e-03,2.952280980110234543e-01,2.845305926711836353e-01
2.164999999999999858e+01,2.898779867986766012e-01,5.321339434621135539e-02,5.194699320904998859e-04,5.840809366711635642e-03,-4.801869502530635436e-03,2.951993262332977541e-01,2.845566473640554483e-01
2.169999999999999929e+01,2.898710744298677033e-01,5.294066472067216617e-02,5.125575632815941845e-04,5.806624035348811365e-03,-4.781508908785622562e-03,2.951651409019349082e-01,2.845770079578004985e-01
2.175000000000000000e+01,2.898588605122765505e-01,5.266932986190105831e-02,5.003436456904450033e-04,5.767276631880551355e-03,-4.766589340499661348e-03,2.951257934984666820e-01,2.845919275260864190e-01
2.180000000000000071e+01,2.898417121767934423e-01,5.239938186227765388e-02,4.831953102073709237e-04,5.723133496435136094e-03,-4.756742876020394681e-03,2.950816503630211973e-01,2.846017739905656874e-01
2.185000000000000142e+01,2.898201017550602887e-01,5.213081287491676263e-02,4.615848884741711512e-04,5.674666175965847881e-03,-4.751496399017505687e-03,2.950331830425519386e-01,2.846070204675686388e-01
2.189999999999999858e+01,2.897945946597075273e-01,5.186361512213490121e-02,4.360777931214431880e-04,5.622439305334934329e-03,-4.750283719092047302e-03,2.949809561719209938e-01,2.846082331474940608e-01
2.194999999999999929e+01,2.897658350989911757e-01,5.159778090475647394e-02,4.073182324051016659e-04,5.567096322880749591e-03,-4.752459858070546585e-03,2.949256131894668065e-01,2.846060570085155450e-01
2.200000000000000000e+01,2.897345299861246448e-01,5.133330261225627078e-02,3.760131195385440681e-04,5.509343380764170940e-03,-4.757317141687083563e-03,2.948678602473502885e-01,2.846011997248990011e-01
2.205000000000000071e+01,2.897014314535483193e-01,5.107017273356873055e-02,3.429145869622033868e-04,5.449931860319077136e-03,-4.764102686394670362e-03,2.948084487269052034e-01,2.845944141801914351e-01
2.210000000000000142e+01,2.896673184218479524e-01,5.080838386836388637e-02,3.088015552618747148e-04,5.389639942098263872e-03,-4.772036831574514443e-03,2.947481568086843251e-01,2.845864800350115797e-01
2.214999999999999858e+01,2.896329777005163808e-01,5.054792873843411138e-02,2.744608339302750661e-04,5.329253707773686823e-03,-4.780332039913136148e-03,2.946877705743597975e-01,2.845781848266729641e-01
2.219999999999999929e+01,2.895991851120547356e-01,5.028880019880595242e-02,2.406682454686193964e-04,5.269548265349215457e-03,-4.788211774411976068e-03,2.946280651319353461e-01,2.845703050921741251e-01
2.225000000000000000e+01,2.895666871312170265e-01,5.003099124810133497e-02,2.081702646309319213e-04,5.211269389441066345e-03,-4.794928860179201689e-03,2.945697862560271441e-01,2.845635880064069090e-01
2.230000000000000071e+01,2.895361835171353371e-01,4.977449503765855876e-02,1.776666505492611786e-04,5.155116154315117494e-03,-4.799782853216595299e-03,2.945136330209011666e-01,2.845587340133695076e-01
2.235000000000000142e+01,2.895083113877370273e-01,4.951930487890651711e-02,1.497945211509143842e-04,5.101725009041565770e-03,-4.802135966739737652e-03,2.944602418756276929e-01,2.845563808998463617e-01
2.239999999999999858e+01,2.894836311438926946e-01,4.926541424850741646e-02,1.251142773066187843e-04,5.051655702157360414e-03,-4.801427147544123225e-03,2.944101725687434112e-01,2.845570897190419779e-01
2.244999999999999929e+01,2.894626145962465036e-01,4.901281679084476539e-02,1.040977296603947029e-04,5.005379408744871188e-03,-4.797183949424081890e-03,2.943638962753309940e-01,2.845613329171620132e-01
2.250000000000000000e+01,2.894456355822943028e-01,4.876150631749731623e-02,8.711871570821876629e-05,4.963269347457950620e-03,-4.789031916041512627e-03,2.943217862140440344e-01,2.845694849505445712e-01
2.255000000000000071e+01,2.894329632870650815e-01,4.851147680344665425e-02,7.444642047901781350e-05,4.925594100823683756e-03,-4.776701259865648481e-03,2.942841109674097511e-01,2.845818156067204119e-01
2.260000000000000142e+01,2.894247584001543583e-01,4.826272237988412511e-02,6.624153356825300781e-05,4.892513771556666023e-03,-4.760030704420160387e-03,2.942510306381427854e-01,2.845984861621659312e-01
2.264999999999999858e+01,2.894210721575897205e-01,4.801523732360219593e-02,6.255529100360447345e-05,4.864079023363824215e-03,-4.738968441356614970e-03,2.942225958899499227e-01,2.846195484252295183e-01
2.269999999999999929e+01,2.894218482319643737e-01,4.776901604310362232e-02,6.333136537830417144e-05,4.840232969688666037e-03,-4.713570238932058426e-03,2.941987498362747533e-01,2.846449466276539941e-01
2.275000000000000000e+01,2.894269273514002427e-01,4.752405306168907412e-02,6.841048481417363349e-05,4.820815790983081113e-03,-4.683994821354733711e-03,2.941793326575691259e-01,2.846745220452313596e-01
2.280000000000000071e+01,2.894360544500653720e-01,4.728034299789025952e-02,7.753758347926501221e-05,4.805571883268290774e-03,-4.650496716309761129e-03,2.941640887498543910e-01,2.847080201502763530e-01
2.285000000000000142e+01,2.894488880828325894e-01,4.703788054377248257e-02,9.037121624649303538e-05,4.794159270623741392e-03,-4.613416838130756162e-03,2.941526761372098564e-01,2.847451000284553224e-01
2.289999999999999858e+01,2.894650117765678599e-01,4.679666044165327332e-02,1.064949099817573598e-04,4.786160954147084499e-03,-4.573171134183570512e-03,2.941446778207331691e-01,2.847853457324025506e-01
2.294999999999999929e+01,2.894839469424014267e-01,4.655667745991914908e-02,1.254300758153177793e-04,4.781097821807233153e-03,-4.530237670176597703e-03,2.941396146883933360e-01,2.848282791964095173e-01
2.300000000000000000e+01,2.895051669385874105e-01,4.631792636860216500e-02,1.466500720013427003e-04,4.778442708861558794e-03,-4.485142564858874206e-03,2.941369595754476096e-01,2.848733743017272113e-01
2.305000000000000071e+01,2.895281118530660391e-01,4.608040191544560821e-02,1.695949864799302300e-04,4.777635178024491544e-03,-4.438445205064631138e-03,2.941361520446105771e-01,2.849200716615215012e-01
2.310000000000000142e+01,2.895522035689045981e-01,4.584409880310567204e-02,1.936867023185185699e-04,4.778096582629086375e-03,-4.390723177992049073e-03,2.941366134492151563e-01,2.849677936885940399e-01
2.314999999999999858e+01,2.895768606841363502e-01,4.560901166815724272e-02,2.183438175502348604e-04,4.779244984365959605e-03,-4.342557349265489287e-03,2.941377618509520842e-01,2.850159595173206162e-01
2.319999999999999929e+01,2.896015128793141269e-01,4.537513506246808326e-02,2.429960127280312643e-04,4.780509518974839292e-03,-4.294517493518777360e-03,2.941390263855609422e-01,2.850639993730673116e-01
2.325000000000000000e+01,2.896256143600609012e-01,4.514246343741243339e-02,2.670974934747867981e-04,4.781343837216030408e-03,-4.247148850266456270e-03,2.941398607038021584e-01,2.851113680163196440e-01
2.330000000000000071e+01,2.896486560463072957e-01,4.491099113132064613e-02,2.901391797211920519e-04,4.781238292853256557e-03,-4.200959933410872670e-03,2.941397551594393533e-01,2.851575569331752380e-01
2.335000000000000142e+01,2.896701762327426599e-01,4.468071236042597122e-02,3.116593661565907709e-04,4.779730602199188348e-03,-4.156411869886006590e-03,2.941382474687852522e-01,2.852021049967000677e-01
2.339999999999999858e+01,2.896897695040130394e-01,4.445162121346266787e-02,3.312526374269265418e-04,4.776414758773193242e-03,-4.113909483919341026e-03,2.941349316253593082e-01,2.852446073826667705e-01
2.344999999999999929e+01,2.897070937510228261e-01,4.422371164994921833e-02,3.485768844367485744e-04,4.770948049431670245e-03,-4.073794280558173421e-03,2.941294649160177688e-01,2.852847225860278835e-01
2.350000000000000000e+01,2.897218751989602548e-01,4.399697750208130670e-02,3.633583323741551487e-04,4.763056082582286382e-03,-4.036339417833975651e-03,2.941215729491684083e-01,2.853221774487521012e-01
2.355000000000000071e+01,2.897339114210721323e-01,4.377141248005710084e-02,3.753945544860168120e-04,4.752535802491726288e-03,-4.001746693519693532e-03,2.941110526690778326e-01,2.853567701730664319e-01
2.360000000000000142e+01,2.897430723726473478e-01,4.354701018057092338e-02,3.845555060612682692e-04,4.739256524118360542e-03,-3.970145511995823787e-03,2.940977733907044200e-01,2.853883713545902756e-01
2.364999999999999858e+01,2.897492995352346501e-01,4.332376409813855356e-02,3.907826686485371464e-04,4.723159078462392177e-03,-3.941593741165318535e-03,2.940816759450485263e-01,2.854169231254207739e-01
2.369999999999999929e+01,2.897526033102420517e-01,4.310166763886234820e-02,3.940864436559453495e-04,4.704253207542180744e-03,-3.916080320230289936e-03,2.940627700741282879e-01,2.854424365463558155e-01
2.375000000000000000e+01,2.897530588424978570e-01,4.288071413620745537e-02,3.945419759117511395e-04,4.682613389532496936e-03,-3.893529437708994224e-03,2.940411302561186102e-01,2.854649874288771039e-01
2.380000000000000071e+01,2.897508004872142440e-01,4.266089686834209638e-02,3.922836206281430597e-04,4.658373307462352828e-03,-3.873806066206067142e-03,2.940168901740484730e-01,2.854847108003800149e-01
2.385000000000000142e+01,2.897460151575939613e-01,4.244220907659017328e-02,3.874982910078702625e-04,4.631719198666887916e-03,-3.856722616651147174e-03,2.939902360652529856e-01,2.855017942499349370e-01
2.389999999999999858e+01,2.897389348049236868e-01,4.222464398455177265e-02,3.804179383375707571e-04,4.602882336792748184e-03,-3.842046460117606345e-03,2.939613992033788814e-01,2.855164704064684922e-01
2.394999999999999929e+01,2.897298282886343057e-01,4.200819481748022111e-02,3.713114220481922756e-04,4.572130903796214722e-03,-3.829508059699829846e-03,2.939306477703823028e-01,2.855290088068863086e-01
2.400000000000000000e+01,2.897189928910227641e-01,4.179285482151639392e-02,3.604760244366646965e-04,4.539761506588304088e-03,-3.818809457714974695e-03,2.938982783731743931e-01,2.855397074088711351e-01
2.405000000000000071e+01,2.897067457209413499e-01,4.157861728244267169e-02,3.482288543552742037e-04,4.506090582599541448e-03,-3.809632873888993149e-03,2.938646074491856330e-01,2.855488839926970668e-01
2.410000000000000142e+01,2.896934152338145330e-01,4.136547554363816798e-02,3.348983672284583943e-04,4.471445921592275691e-03,-3.801649187135358685e-03,2.938299627881783560e-01,2.855568676794507099e-01
2.414999999999999858e+01,2.896793330730427773e-01,4.115342302297162608e-02,3.208162064566633695e-04,4.436158508753826335e-03,-3.794526095840499921e-03,2.937946753753399309e-01,2.855639907707456238e-01
2.419999999999999929e+01,2.896648264115018745e-01,4.094245322840640855e-02,3.063095449157887586e-04,4.400554867756430177e-03,-3.787935777924852226e-03,2.937590717343425140e-01,2.855705810886612350e-01
2.425000000000000000e+01,2.896502109427794291e-01,4.073255977212963952e-02,2.916940761933188553e-04,4.364950053406282254e-03,-3.781561901019644869e-03,2.937234669199924042e-01,2.855769549655664541e-01
2.430000000000000071e+01,2.896357846413075143e-01,4.052373638305427350e-02,2.772677747214360782e-04,4.329641413026863103e-03,-3.775105863583991164e-03,2.936881582796129209e-01,2.855834110030021078e-01
2.435000000000000142e+01,2.896218223798722735e-01,4.031597691757243113e-02,2.633055132861646845e-04,4.294903205043407689e-03,-3.768292178471078537e-03,2.936534200716295340e-01,2.855902246881150131e-01
2.439999999999999858e+01,2.896085714631690400e-01,4.010927536846682628e-02,2.500545965829406971e-04,4.260982133429623217e-03,-3.760872940263742040e-03,2.936194990000157157e-01,2.855976439263223643e-01
2.444999999999999929e+01,2.895962481080331385e-01,3.990362587190860594e-02,2.377312414470319146e-04,4.228093828637893153e-03,-3.752631345743829162e-03,2.935866106952240151e-01,2.856058855208422620e-01
2.450000000000000000e+01,2.895850348753875592e-01,3.969902271249196868e-02,2.265180088014505779e-04,4.196420280050646920e-03,-3.743384262447746035e-03,2.935549371466367741e-01,2.856151326041383443e-01
2.455000000000000071e+01,2.895750790362947025e-01,3.949546032627231085e-02,2.165621697085884953e-04,4.166108202335819938e-03,-3.732983862918643272e-03,2.935246250689219072e-01,2.856255330036674978e-01
2.460000000000000142e+01,2.895664918350310812e-01,3.929293330179399468e-02,2.079749684449829373e-04,4.137268298624382536e-03,-3.721318361734417095e-03,2.934957851652104655e-01,2.856371985048516970e-01
2.464999999999999858e+01,2.895593485958913305e-01,3.909143637911015323e-02,2.008317293052293284e-04,4.109975367216244478e-03,-3.708311908605785821e-03,2.934684922338023361e-01,2.856502049579803248e-01
2.469999999999999929e+01,2.895536896073636068e-01,3.889096444681768711e-02,1.951727407774888506e-04,4.084269185459257941e-03,-3.693923703904279914e-03,2.934427860520453790e-01,2.856645931626818347e-01
2.475000000000000000e+01,2.895495217071720750e-01,3.869151253715004402e-02,1.910048405859947611e-04,4.060156094300999829e-03,-3.678146413129009928e-03,2.934186729608870836e-01,2.856803704534570665e-01
2.480000000000000071e+01,2.895468204841321058e-01,3.849307581919664961e-02,1.883036175460150465e-04,4.037611199465680062e-03,-3.661003964373649860e-03,2.933961280660517534e-01,2.856975129022124582e-01
2.485000000000000142e+01,2.895455330074496736e-01,3.829564959034254673e-02,1.870161408635603721e-04,4.016581099897815685e-03,-3.642548818170694615e-03,2.933750979664839220e-01,2.857159680484154252e-01
2.489999999999999858e+01,2.895455809906637978e-01,3.809922926605228966e-02,1.870641240776971422e-04,3.996987050682926194e-03,-3.622858802527531910e-03,2.933555039172690004e-01,2.857356580640585952e-01
2.494999999999999929e+01,2.895468642955550953e-01,3.790381036815189397e-02,1.883474289690240165e-04,3.978728465784213235e-03,-3.602033607846165473e-03,2.933372453323702667e-01,2.857564832587399239e-01
2.500000000000000000e+01,2.895492646807791282e-01,3.770938851179646972e-02,1.907478141930283276e-04,3.961686665372676081e-03,-3.580191036986618992e-03,2.933202035319587564e-01,2.857783258295994999e-01
2.505000000000000071e+01,2.895526497005622701e-01,3.751595939133860885e-02,1.941328339761577357e-04,3.945728773110018621e-03,-3.557463105157703150e-03,2.933042456396961484e-01,2.858010537614283919e-01
2.510000000000000142e+01,2.895568766604468824e-01,3.732351876534758389e-02,1.983597938607735618e-04,3.930711670395532417e-03,-3.533992082673984968e-03,2.932892285369816388e-01,2.858245247839121261e-01
2.514999999999999858e+01,2.895617965397978555e-01,3.713206244104742815e-02,2.032796732117639804e-04,3.916485917316507408e-03,-3.509926570892979176e-03,2.932750027839026163e-01,2.858485902956930946e-01
2.519999999999999929e+01,2.895672577946648008e-01,3.694158625846954286e-02,2.087409280786899188e-04,3.902899553925644541e-03,-3.485417697768264378e-03,2.932614164205117335e-01,2.858730991688178680e-01
2.525000000000000000e+01,2.895731099597461111e-01,3.675208607462619737e-02,2.145930931600413235e-04,3.889801700622661038e-03,-3.460615514302578608e-03,2.932483185672087322e-01,2.858979013522834900e-01
2.530000000000000071e+01,2.895792069747541442e-01,3.656355774801255815e-02,2.206901081680806695e-04,3.877045882969336939e-03,-3.435665666633175384e-03,2.932355627495554229e-01,2.859228511999528655e-01
2.535000000000000142e+01,2.895854101685348958e-01,3.637599712375585298e-02,2.268933019488305063e-04,3.864493014324416314e-03,-3.410706410426754976e-03,2.932230098809104901e-01,2.859478104561593015e-01
2.539999999999999858e+01,2.895915908439087305e-01,3.618940001969909309e-02,2.330739773226382736e-04,3.852013979292547713e-03,-3.385866024647271599e-03,2.932105308458786141e-01,2.859726508419388469e-01
2.544999999999999929e+01,2.895976324173334393e-01,3.600376221370461122e-02,2.391155507473337826e-04,3.839491772117795045e-03,-3.361260670623127372e-03,2.931980086387038775e-01,2.859972561959630011e-01
2.550000000000000000e+01,2.896034320800252582e-01,3.581907943242147729e-02,2.449152134391782329e-04,3.826823156681326363e-03,-3.336992729802969789e-03,2.931853400232674045e-01,2.860215241367831118e-01
2.555000000000000071e+01,2.896089019608657500e-01,3.563534734172665863e-02,2.503850942796645288e-04,3.813919828452330425e-03,-3.313149639893001475e-03,2.931724366950383964e-01,2.860453672266931036e-01
2.560000000000000142e+01,2.896139697859303475e-01,3.545256153900966378e-02,2.554529193442649747e-04,3.800709073245231700e-03,-3.289803234556701751e-03,2.931592259398312916e-01,2.860687136320294033e-01
2.564999999999999858e+01,2.896185790443585040e-01,3.527071754741597370e-02,2.600621777724089674e-04,3.787133932514006370e-03,-3.267009576969188544e-03,2.931456507991000993e-01,2.860915072896169087e-01
2.569999999999999929e+01,2.896226886850281623e-01,3.508981081211930142e-02,2.641718184420947520e-04,3.773152899654024992e-03,-3.244809262769835813e-03,2.931316697662401105e-01,2.861137076038162141e-01
2.575000000000000000e+01,2.896262723825436258e-01,3.490983669863966660e-02,2.677555159575471951e-04,3.758739185821514082e-03,-3.223228153906419584e-03,2.931172560524075710e-01,2.861352887126796807e-01
2.580000000000000071e+01,2.896293174238185331e-01,3.473079049316520062e-02,2.708005572324259690e-04,3.743879606548945922e-03,-3.202278492084094201e-03,2.931023964731350739e-01,2.861562383745019922e-01
2.585000000000000142e+01,2.896318232774933166e-01,3.455266740480310295e-02,2.733064109072468289e-04,3.728573151387557221e-03,-3.181960329573063889e-03,2.930870900179736172e-01,2.861765565370130160e-01
2.589999999999999858e+01,2.896337999170761623e-01,3.437546256963163599e-02,2.752830504900779119e-04,3.712829307453241641e-03,-3.162263206473086251e-03,2.930713461740393488e-01,2.861962536601129758e-01
2.594999999999999929e+01,2.896352659746451175e-01,3.419917105638096977e-02,2.767491080590053906e-04,3.696666213697102476e-03,-3.143167997579091478e-03,2.930551830802832214e-01,2.862153488690070136e-01
2.600000000000000000e+01,2.896362468049225036e-01,3.402378787356913348e-02,2.777299383364241286e-04,3.680108725693337531e-03,-3.124648849020489165e-03,2.930386255922794447e-01,2.862338680175655625e-01
2.605000000000000071e+01,2.896367725393838577e-01,3.384930797785609680e-02,2.782556727977421990e-04,3.663186470583351933e-03,-3.106675124987867426e-03,2.930217033371694813e-01,2.862518417415982341e-01
2.610000000000000142e+01,2.896368762068045055e-01,3.367572628341004848e-02,2.783593402184282952e-04,3.645931968559433436e-03,-3.089213288122576954e-03,2.930044488351455367e-01,2.862693035784634743e-01
2.614999999999999858e+01,2.896365919904322905e-01,3.350303767203365729e-02,2.780751238461727612e-04,3.628378891049538653e-03,-3.072228643357192805e-03,2.929868957576356459e-01,2.862862882232289352e-01
2.619999999999999929e+01,2.896359536830902526e-01,3.333123700383047033e-02,2.774368165041886337e-04,3.610560516887235775e-03,-3.055686883878858291e-03,2.929690773834732753e-01,2.863028299827072298e-01
2.625000000000000000e+01,2.896349933903893947e-01,3.316031912817917621e-02,2.764765238032770660e-04,3.592508436621194828e-03,-3.039555389014640587e-03,2.929510253032073241e-01,2.863189614775714653e-01
2.630000000000000071e+01,2.896337405193685766e-01,3.299027889480905806e-02,2.752236527824930491e-04,3.574251542263399192e-03,-3.023804236698412768e-03,2.929327684088494643e-01,2.863347126298876888e-01
2.635000000000000142e+01,2.896322210758871529e-01,3.282111116478066831e-02,2.737042093010731030e-04,3.555815325779140140e-03,-3.008406907176994043e-03,2.929143321923652343e-01,2.863501099594090715e-01
2.639999999999999858e+01,2.896304572795865284e-01,3.265281082119480399e-02,2.719404130004214886e-04,3.537221495119902224e-03,-2.993340669119058921e-03,2.928957383617060151e-01,2.863651761974670418e-01
2.644999999999999929e+01,2.896284674908730650e-01,3.248537277948145008e-02,2.699506242869704011e-04,3.518487902235115442e-03,-2.978586653661174748e-03,2.928770047688212252e-01,2.863799302129249047e-01
2.650000000000000000e+01,2.896262664307616141e-01,3.231879199713327822e-02,2.677495641755277614e-04,3.499628763888855670e-03,-2.964129635537800147e-03,2.928581456304749642e-01,2.863943872310482641e-01
2.655000000000000071e+01,2.896238656621352714e-01,3.215306348277352511e-02,2.653487955491646254e-04,3.480655143826517136e-03,-2.949957552728187885e-03,2.928391720104126517e-01,2.864085593138578911e-01
2.660000000000000142e+01,2.896212742905160398e-01,3.198818230446803801e-02,2.627574239299681883e-04,3.461575654376772108e-03,-2.936060806516835840e-03,2.928200925209628602e-01,2.864224560600692193e-01
2.664999999999999858e+01,2.896184998341984618e-01,3.182414359720118352e-02,2.599829676123718110e-04,3.442397327332490358e-03,-2.922431392107746519e-03,2.928009141939185711e-01,2.864360854744783524e-01
2.669999999999999929e+01,2.896155492078583138e-01,3.166094256945951868e-02,2.570323412722104982e-04,3.423126598218162366e-03,-2.909061915673741370e-03,2.927816434648042865e-01,2.864494549509123411e-01
2.675000000000000000e+01,2.896124297606785802e-01,3.149857450887528360e-02,2.539128940925026350e-04,3.403770344980031060e-03,-2.895944556795026006e-03,2.927622872115661079e-01,2.864625723097910526e-01
2.680000000000000071e+01,2.896091503096645536e-01,3.133703478688051186e-02,2.506334430784870376e-04,3.384336921766538473e-03,-2.883070035609564073e-03,2.927428537883526305e-01,2.864754468309764768e-01
2.685000000000000142e+01,2.896057221110703850e-01,3.117631886236080577e-02,2.472052444843196323e-04,3.364837130720400513e-03,-2.870426641751760814e-03,2.927233539973064791e-01,2.864880902248342909e-01
2.689999999999999858e+01,2.896021597175271189e-01,3.101642228426229608e-02,2.436428509410118774e-04,3.345285079367241437e-03,-2.857999377485217953e-03,2.927038019459533569e-01,2.865005174891008810e-01
2.694999999999999929e+01,2.895984816752458779e-01,3.085734069315644937e-02,2.399648086598030281e-04,3.325698877975447748e-03,-2.845769260655842126e-03,2.926842157445615489e-01,2.865127476059302070e-01
2.700000000000000000e+01,2.895947110241877120e-01,3.069906982173632379e-02,2.361941576016200501e-04,3.306101139775252662e-03,-2.833712824572012616e-03,2.926646180063613434e-01,2.865248040420140807e-01
2.705000000000000071e+01,2.895908755738929030e-01,3.054160549426283844e-02,2.323587073068318111e-04,3.286519256733116002e-03,-2.821801842119452380e-03,2.926450361233192132e-01,2.865367150244665928e-01
2.710000000000000142e+01,2.895870079382708018e-01,3.038494362494639084e-02,2.284910716847253942e-04,3.266985434179364798e-03,-2.810003290809914064e-03,2.926255023007654499e-01,2.865485135757761537e-01
2.714999999999999858e+01,2.895831453235586661e-01,3.022908021530310713e-02,2.246284569725976387e-04,3.247536478502908389e-03,-2.798279564557713383e-03,2.926060533450889900e-01,2.865602373020283422e-01
2.719999999999999929e+01,2.895793290743882697e-01,3.007401135051435484e-02,2.208122078021913608e-04,3.228213342853626742e-03,-2.786588927249244400e-03,2.925867302094397049e-01,2.865719279393368346e-01
2.725000000000000000e+01,2.895756039929904269e-01,2.991973319482934407e-02,2.170871264043558175e-04,3.209060445887290322e-03,-2.774886193078579012e-03,2.925675773124733481e-01,2.865836306735075056e-01
2.730000000000000071e+01,2.895720174556289939e-01,2.976624198608494518e-02,2.135005890428811075e-04,3.190124787651375891e-03,-2.763123609565613838e-03,2.925486416542374957e-01,2.865953932570204921e-01
2.735000000000000142e+01,2.895686183580535866e-01,2.961353402942089319e-02,2.101014914675228740e-04,3.171454894409612112e-03,-2.751251911474566526e-03,2.925299717609956551e-01,2.866072649551115181e-01
2.739999999999999858e+01,2.895654559278562079e-01,2.946160569029085408e-02,2.069390612700953936e-04,3.153099630299181257e-03,-2.739221507758990252e-03,2.925116164968852850e-01,2.866192953588271308e-01
2.744999999999999929e+01,2.895625784459472385e-01,2.931045338688688384e-02,2.040615793611317522e-04,3.135106918049820109e-03,-2.726983759327556659e-03,2.924936237846359477e-01,2.866315331072585293e-01
2.750000000000000000e+01,2.895600319218806784e-01,2.916007358211004236e-02,2.015150552946079877e-04,3.117522413505612305e-03,-2.714492302916396167e-03,2.924760392800916931e-01,2.866440245636696638e-01
2.755000000000000071e+01,2.895578587684649041e-01,2.901046277523459255e-02,1.993419018787987080e-04,3.100388179402258169e-03,-2.701704375644660861e-03,2.924589050459883710e-01,2.866568124909414372e-01
2.760000000000000142e+01,2.895560965201120496e-01,2.886161749342366217e-02,1.975796535259707529e-04,3.083741402868336867e-03,-2.688582095816395741e-03,2.924422582694544137e-01,2.866699347707696854e-01
2.764999999999999858e+01,2.895547766368688491e-01,2.871353428326132648e-02,1.962597702827307807e-04,3.067613198608863580e-03,-2.675093658043402236e-03,2.924261300651949669e-01,2.866834232085427314e-01
2.769999999999999929e+01,2.895539234322545008e-01,2.856620970246798868e-02,1.954065656683914062e-04,3.052027535915190389e-03,-2.661214404578407522e-03,2.924105444025013045e-01,2.866973024620076971e-01
2.775000000000000000e+01,2.895535531581732713e-01,2.841964031196414844e-02,1.950362915871860854e-04,3.037000322783601266e-03,-2.646927739609228770e-03,2.923955171893696803e-01,2.867115891269768624e-01
2.780000000000000071e+01,2.895536732745310204e-01,2.827382266844047712e-02,1.951564079449276889e-04,3.022538674788975525e-03,-2.632225858899120419e-03,2.923810555413750567e-01,2.867262910076869842e-01
2.785000000000000142e+01,2.895542819250512823e-01,2.812875331758026010e-02,1.957650584652186488e-04,3.008640390223245135e-03,-2.617110273292807404e-03,2.923671572568092847e-01,2.867414065932932798e-01
2.789999999999999858e+01,2.895553676344091998e-01,2.798442878806054954e-02,1.968507678230959441e-04,2.995293646629151266e-03,-2.601592110982959161e-03,2.923538105132152398e-01,2.867569247556031597e-01
2.794999999999999929e+01,2.895569092354125518e-01,2.784084558644533622e-02,1.983923688264543027e-04,2.982476927470987995e-03,-2.585692189818079769e-03,2.923409937940570913e-01,2.867728246767680123e-01
2.800000000000000000e+01,2.895588760287589047e-01,2.769800019304674218e-02,2.003591621728346474e-04,2.970159181477509229e-03,-2.569440857131839555e-03,2.923286760480635627e-01,2.867890760094542468e-01
2.805000000000000071e+01,2.895612281720317260e-01,2.755588905882044512e-02,2.027113054456179946e-04,2.958300211327662479e-03,-2.552877600436426545e-03,2.923168170779137931e-01,2.868056392661496590e-01
2.810000000000000142e+01,2.895639172891865121e-01,2.741450860331815301e-02,2.054004226004147100e-04,2.946851282932230493e-03,-2.536050437731400802e-03,2.923053681495183520e-01,2.868224664288546721e-01
2.814999999999999858e+01,2.895668872868868426e-01,2.727385521370170179e-02,2.083704203007738249e-04,2.935755941670944308e-03,-2.519015101069396224e-03,2.922942728082570385e-01,2.868395017655166468e-01
2.819999999999999929e+01,2.895700753597134636e-01,2.713392524479200929e-02,2.115584931273742852e-04,2.924951017606575339e-03,-2.501834031351827040e-03,2.922834678841926825e-01,2.868566828352342446e-01
2.825000000000000000e+01,2.895734131624996821e-01,2.699471502010174911e-02,2.148962959136039609e-04,2.914367797923778872e-03,-2.484575206096570951e-03,2.922728846645098466e-01,2.868739416604895176e-01
2.830000000000000071e+01,2.895768281248260467e-01,2.685622083377715852e-02,2.183112582399532699e-04,2.903933341617669518e-03,-2.467310825137762707e-03,2.922624502082037390e-01,2.868912060414483545e-01
2.835000000000000142e+01,2.895802448800122164e-01,2.671843895335573524e-02,2.217280134261270200e-04,2.893571908761700603e-03,-2.450115881909446618e-03,2.922520887753478069e-01,2.869084009846766259e-01
2.839999999999999858e+01,2.895835867787532880e-01,2.658136562323099028e-02,2.250699121672071880e-04,2.883206474490306558e-03,-2.433066650155892019e-03,2.922417233410763981e-01,2.869254502164301779e-01
2.844999999999999929e+01,2.895867774558338326e-01,2.644499706870487646e-02,2.282605892477338990e-04,2.872760296118221767e-03,-2.416239117622753698e-03,2.922312771627043060e-01,2.869422777489633591e-01
2.850000000000000000e+01,2.895897424171114953e-01,2.630932950050243746e-02,2.312255505253973465e-04,2.862158500575641331e-03,-2.399707399524846855e-03,2.922206753671617308e-01,2.869588094670612599e-01
2.855000000000000071e+01,2.895924106131947950e-01,2.617435911962111630e-02,2.338937466086897672e-04,2.851329658570801295e-03,-2.383542165353422140e-03,2.922098465251569133e-01,2.869749747012326768e-01
2.860000000000000142e+01,2.895947159659666426e-01,2.604008212239048575e-02,2.361990993805505618e-04,2.840207311619599457e-03,-2.367809112858498388e-03,2.921987241782056932e-01,2.869907077537275919e-01
2.864999999999999858e+01,2.895965988143632264e-01,2.590649470562346457e-02,2.380819477771434288e-04,2.828731418339489913e-03,-2.352567522785203001e-03,2.921872482849255936e-01,2.870059493438008591e-01
2.869999999999999929e+01,2.895980072466486921e-01,2.577359307175039818e-02,2.394903800625923181e-04,2.816849687237632429e-03,-2.337868927112447901e-03,2.921753665538237565e-01,2.870206479394736276e-01
2.875000000000000000e+01,2.895988982878832663e-01,2.564137343383829024e-02,2.403814212971945195e-04,2.804518764681023998e-03,-2.323755922086634743e-03,2.921630356312671095e-01,2.870347609444994230e-01
2.880000000000000071e+01,2.895992389134133815e-01,2.550983202041182119e-02,2.407220468272840651e-04,2.791705248868465994e-03,-2.310261155213898243e-03,2.921502221154545498e-01,2.870482557113722133e-01
2.885000000000000142e+01,2.895990068620554192e-01,2.537896508000580045e-02,2.404899954693232185e-04,2.778386503469903665e-03,-2.297406512531257120e-03,2.921369033700559892e-01,2.870611103540548492e-01
2.889999999999999858e+01,2.895981912262279856e-01,2.524876888539450207e-02,2.396743596418982080e-04,2.764551248181348810e-03,-2.285202528897552123e-03,2.921230681147674590e-01,2.870733143376885121e-01
2.894999999999999929e+01,2.895967928006018544e-01,2.511923973745524424e-02,2.382759340157909571e-04,2.750199907761315381e-03,-2.273648039729733467e-03,2.921087167743473545e-01,2.870848688268563542e-01
2.900000000000000000e+01,2.895948241758586894e-01,2.499037396863854413e-02,2.363073092725733978e-04,2.735344706136428206e-03,-2.262730087591281140e-03,2.920938615727225462e-01,2.870957867789948326e-01
2.905000000000000071e+01,2.895923095698056948e-01,2.486216794602507177e-02,2.337927032195981673e-04,2.720009497822105382e-03,-2.252424091382909319e-03,2.920785263644081753e-01,2.871060927752032144e-01
2.910000000000000142e+01,2.895892843942861061e-01,2.473461807396327983e-02,2.307675276999936957e-04,2.704229335096322052e-03,-2.242694279696334607e-03,2.920627462016824327e-01,2.871158225868897795e-01
2.914999999999999858e+01,2.895857945629049524e-01,2.460772079628342421e-02,2.272776963188428761e-04,2.688049775947185492e-03,-2.233494383309499523e-03,2.920465666425333118e-01,2.871250224832765929e-01
2.919999999999999929e+01,2.895818955513912440e-01,2.448147259809410267e-02,2.233786848051277126e-04,2.671525944614538180e-03,-2.224768575004282701e-03,2.920300428112006519e-01,2.871337482915818362e-01
2.925000000000000000e+01,2.895776512292232985e-01,2.435587000716914891e-02,2.191343626372129622e-04,2.654721363354128113e-03,-2.216452638079702189e-03,2.920132382299401863e-01,2.871420642285064107e-01
2.930000000000000071e+01,2.895731324877356960e-01,2.423090959493169952e-02,2.146156211496324660e-04,2.637706580642802581e-03,-2.208475338343537323e-03,2.919962234472288642e-01,2.871500415282425278e-01
2.935000000000000142e+01,2.895684156960564026e-01,2.410658797705213241e-02,2.098988294702923939e-04,2.620557627175505895e-03,-2.200759968234921107e-03,2.919790744937615923e-01,2.871577568983512130e-01
2.939999999999999858e+01,2.895635810216538597e-01,2.398290181366455678e-02,2.050641550677867909e-04,2.603354336434242442e-03,-2.193226026298668915e-03,2.919618712030203067e-01,2.871652908402874127e-01
2.944999999999999929e+01,2.895587106567739655e-01,2.385984780921814735e-02,2.001937901878916132e-04,2.586178571109706576e-03,-2.185790990733923241e-03,2.919446954376958003e-01,2.871727258758521306e-01
2.950000000000000000e+01,2.895538869954047967e-01,2.373742271197272838e-02,1.953701288186922530e-04,2.569112400015964928e-03,-2.178372142378580748e-03,2.919276292666020955e-01,2.871801447242074978e-01
2.955000000000000071e+01,2.895491908074596665e-01,2.361562331314946347e-02,1.906739408736010167e-04,2.552236272188547570e-03,-2.170888390441345645e-03,2.919107531387746257e-01,2.871876284761447073e-01
2.960000000000000142e+01,2.895446994574811805e-01,2.349444644575154895e-02,1.861825908950724424e-04,2.535627235470227451e-03,-2.163262053680082512e-03,2.918941441020563299e-01,2.871952548129060312e-01
2.964999999999999858e+01,2.895404852142746677e-01,2.337388898306725152e-02,1.819683476885612813e-04,2.519357245995286487e-03,-2.155420550618163816e-03,2.918778741125813703e-01,2.872030963159679651e-01
2.969999999999999929e+01,2.895366136954730663e-01,2.325394783687397340e-02,1.780968288869927722e-04,2.503491612574390134e-03,-2.147297954800404373e-03,2.918620084791604397e-01,2.872112189117856929e-01
2.975000000000000000e+01,2.895331424871617210e-01,2.313461995536558388e-02,1.746256205756165048e-04,2.488087616112174671e-03,-2.138836374960941932e-03,2.918466044826982797e-01,2.872196804916251622e-01
2.980000000000000071e+01,2.895301199734804931e-01,2.301590232082337609e-02,1.716031068944265955e-04,2.473193338976764459e-03,-2.129987125187911105e-03,2.918317102055628109e-01,2.872285297413981753e-01
2.985000000000000142e+01,2.895275844047454639e-01,2.289779194706651616e-02,1.690675381593795127e-04,2.458846732866031524e-03,-2.120711656547272228e-03,2.918173635994520954e-01,2.872378052100388324e-01
2.989999999999999858e+01,2.895255632253218581e-01,2.278028587671543023e-02,1.670463587357501843e-04,2.445074946407293018e-03,-2.110982228935793029e-03,2.918035918129934236e-01,2.872475346376502925e-01
2.994999999999999929e+01,2.895240726745174076e-01,2.266338117830219920e-02,1.655558079313051198e-04,2.431893925761525240e-03,-2.100782309898914946e-03,2.917904107923476320e-01,2.872577345566871831e-01
3.000000000000000000e+01,2.895231176654434746e-01,2.254707494328484982e-02,1.646007988573590776e-04,2.419308293185844314e-03,-2.090106695471125996e-03,2.917778251597719641e-01,2.872684101711149851e-01
3.005000000000000071e+01,2.895226919384366049e-01,2.243136428299901883e-02,1.641750718505377462e-04,2.407311500150439380e-03,-2.078961356449364212e-03,2.917658283667364794e-01,2.872795555101367304e-01
3.010000000000000142e+01,2.895227784775626367e-01,2.231624632561252791e-02,1.642616109765270124e-04,2.395886243537779636e-03,-2.067363021584725773e-03,2.917544031101239055e-01,2.872911538450013680e-01
3.014999999999999858e+01,2.895233501712374258e-01,2.220171821312369453e-02,1.648333046513285230e-04,2.385005125963698177e-03,-2.055338516661041077e-03,2.917435219925497702e-01,2.873031783499250813e-01
3.019999999999999929e+01,2.895243706913752102e-01,2.208777709846394821e-02,1.658538247891352231e-04,2.374631534635530169e-03,-2.042923885057259994e-03,2.917331484012216092e-01,2.873155929815288112e-01
3.025000000000000000e+01,2.895257955599342958e-01,2.197442014275094099e-02,1.672786933482104494e-04,2.364720707623304413e-03,-2.030163320926883785e-03,2.917232375742093708e-01,2.873283535456592208e-01
3.030000000000000071e+01,2.895275733674604335e-01,2.186164451274291362e-02,1.690565008743662905e-04,2.355220952148657544e-03,-2.017107950399925180e-03,2.917137378187347196e-01,2.873414089161861473e-01
3.035000000000000142e+01,2.895296471053381282e-01,2.174944737853666890e-02,1.711302387520315419e-04,2.346074976605698297e-03,-2.003814499101635484e-03,2.917045918431918072e-01,2.873547023674844492e-01
3.039999999999999858e+01,2.895319555720040072e-01,2.163782591154424922e-02,1.734387054179167766e-04,2.337221296572341775e-03,-1.990343885736507897e-03,2.916957381631584134e-01,2.873681729808496010e-01
3.044999999999999929e+01,2.895344348133458423e-01,2.152677728278201003e-02,1.759179467597344563e-04,2.328595675037935415e-03,-1.976759781518466937e-03,2.916871125416240496e-01,2.873817570850676351e-01
3.050000000000000000e+01,2.895370195588246043e-01,2.141629866149132380e-02,1.785026922384869976e-04,2.320132558387619486e-03,-1.963127173910645274e-03,2.916786494249737349e-01,2.873953896926754736e-01
3.055000000000000071e+01,2.895396446173947869e-01,2.130638721410532677e-02,1.811277508086767346e-04,2.311766472219209303e-03,-1.949510970601856050e-03,2.916702833388052918e-01,2.874090058959842819e-01
3.060000000000000142e+01,2.895422462008769293e-01,2.119704010356785948e-02,1.837293342908455634e-04,2.303433344647631744e-03,-1.935974676065940672e-03,2.916619502112337003e-01,2.874225421905201583e-01
3.064999999999999858e+01,2.895447631468501259e-01,2.108825448899780478e-02,1.862462802640148414e-04,2.295071729163795406e-03,-1.922579168635765723e-03,2.916535885957499130e-01,2.874359376979503389e-01
3.069999999999999929e+01,2.895471380181435794e-01,2.098002752569031945e-02,1.886211515574650189e-04,2.286623904126496975e-03,-1.909381601011567045e-03,2.916451407707126298e-01,2.874491352655745291e-01
3.075000000000000000e+01,2.895493180613725737e-01,2.087235636543702255e-02,1.908011947864879561e-04,2.278036831330190661e-03,-1.896434441757214586e-03,2.916365536979163009e-01,2.874620824248288464e-01
3.080000000000000071e+01,2.895512560124381407e-01,2.076523815713291962e-02,1.927391458520469781e-04,2.269262961565338826e-03,-1.883784669861244924e-03,2.916277798281514122e-01,2.874747321967248692e-01
3.085000000000000142e+01,2.895529107422665782e-01,2.065867004765338868e-02,1.943938756804848100e-04,2.260260880445823933e-03,-1.871473129084854151e-03,2.916187777470319320e-01,2.874870437375012244e-01
3.089999999999999858e+01,2.895542477410965598e-01,2.055264918295190632e-02,1.957308745104495136e-04,2.250995792805640140e-03,-1.859534043784740950e-03,2.916095126593917231e-01,2.874989828228013966e-01
3.094999999999999929e+01,2.895552394441543442e-01,2.044717270935650366e-02,1.967225775682424776e-04,2.241439848503893034e-03,-1.847994693367407916e-03,2.915999567150899807e-01,2.875105221732187077e-01
3.100000000000000000e+01,2.895558654054608549e-01,2.034223777501606087e-02,1.973485388747546823e-04,2.231572316376360682e-03,-1.836875238626851318e-03,2.915900891829624753e-01,2.875216416279592346e-01
3.105000000000000071e+01,2.895561123296926942e-01,2.023784153147282702e-02,1.975954631065911693e-04,2.221379616253874208e-03,-1.826188690040691761e-03,2.915798964828399953e-01,2.875323281765453931e-01
3.110000000000000142e+01,2.895559739744283378e-01,2.013398113530949496e-02,1.974571078422326248e-04,2.210855221373182224e-03,-1.815941005688716811e-03,2.915693720879592998e-01,2.875425758608973759e-01
3.114999999999999858e+01,2.895554509367433971e-01,2.003065374985035785e-02,1.969340701572802762e-04,2.199999445142316028e-03,-1.806131304827755368e-03,2.915585163117284107e-01,2.875523855617583835e-01
3.119999999999999929e+01,2.895545503390103970e-01,1.992785654688243591e-02,1.960334724243112847e-04,2.188819127112555125e-03,-1.796752182263932447e-03,2.915473359936986419e-01,2.875617646843221520e-01
3.125000000000000000e+01,2.895532854289777913e-01,1.982558670836344003e-02,1.947685623917153942e-04,2.177327233228059430e-03,-1.787790108444628750e-03,2.915358440998141454e-01,2.875707267581414373e-01
3.130000000000000071e+01,2.895516751088440532e-01,1.972384142809868388e-02,1.931582422579354423e-04,2.165542385067803933e-03,-1.779225900551932886e-03,2.915240592516539220e-01,2.875792909660341845e-01
3.135000000000000142e+01,2.895497434072240583e-01,1.962261791336302949e-02,1.912265406379800106e-04,2.153488331974283410e-03,-1.771035250698323226e-03,2.915120051985603533e-01,2.875874816158877634e-01
3.139999999999999858e+01,2.895475189067512334e-01,1.952191338645101540e-02,1.890020401651573776e-04,2.141193378810258771e-03,-1.763189298479944178e-03,2.914997102453963373e-01,2.875953275681061294e-01
3.144999999999999929e+01,2.895450341386985316e-01,1.942172508614004034e-02,1.865172721124355878e-04,2.128689780726439676e-03,-1.755655236501568392e-03,2.914872066473125356e-01,2.876028616300845275e-01
3.150000000000000000e+01,2.895423249545658884e-01,1.932205026905416470e-02,1.838080879798112475e-04,2.116013114885227555e-03,-1.748396938925605168e-03,2.914745299814713309e-01,2.876101199276604459e-01
3.155000000000000071e+01,2.895394298831757141e-01,1.922288621091826702e-02,1.809130165896312469e-04,2.103201637681457840e-03,-1.741375604502195563e-03,2.914617185042675529e-01,2.876171412620838752e-01
3.160000000000000142e+01,2.895363894805423888e-01,1.912423020769371193e-02,1.778726139562889462e-04,2.090295634725660313e-03,-1.734550406813082420e-03,2.914488125013117714e-01,2.876239664597730061e-01
3.164999999999999858e+01,2.895332456787092501e-01,1.902607957658814311e-02,1.747288121231818528e-04,2.077336769781996332e-03,-1.727879145535632464e-03,2.914358536363680918e-01,2.876306377210504084e-01
3.169999999999999929e+01,2.895300411389225559e-01,1.892843165693181007e-02,1.715242723364677688e-04,2.064367438029649122e-03,-1.721318893356713368e-03,2.914228843046157147e-01,2.876371979732293971e-01
3.175000000000000000e+01,2.895268186139604016e-01,1.883128381091440581e-02,1.683017473743048185e-04,2.051430128465745340e-03,-1.714826633717135866e-03,2.914099469950518495e-01,2.876436902328689538e-01
3.180000000000000071e+01,2.895236203241551287e-01,1.873463342417634389e-02,1.651034575690324359e-04,2.038566799986667091e-03,-1.708359884848602165e-03,2.913970836665727426e-01,2.876501569817375148e-01
3.185000000000000142e+01,2.895204873516085686e-01,1.863847790624902426e-02,1.619704850224621849e-04,2.025818275647364719e-03,-1.701877305602440132e-03,2.913843351422334971e-01,2.876566395609836402e-01
3.189999999999999858e+01,2.895174590572622830e-01,1.854281469083770076e-02,1.589421906761859379e-04,2.013223659759956052e-03,-1.695339278407584230e-03,2.913717405263460680e-01,2.876631775881784980e-01
3.194999999999999929e+01,2.895145725257863845e-01,1.844764123594594407e-02,1.560556592002751181e-04,2.000819782794869758e-03,-1.688708464394319360e-03,2.913593366493809622e-01,2.876698084021918067e-01
3.200000000000000000e+01,2.895118620436223367e-01,1.835295502383341507e-02,1.533451770362378997e-04,1.988640679419579477e-03,-1.681950325347103623e-03,2.913471575460056529e-01,2.876765665412390205e-01
3.204999999999999716e+01,2.895093586158880017e-01,1.825875356081133050e-02,1.508417493019109927e-04,1.976717105383044102e-03,-1.675033606779222171e-03,2.913352339719691431e-01,2.876834832598068603e-01
3.210000000000000142e+01,2.895070895281528500e-01,1.816503437687169015e-02,1.485726615667774071e-04,1.965076099253946704e-03,-1.667930776120391673e-03,2.913235929658400392e-01,2.876905860904656609e-01
3.214999999999999858e+01,2.895050779592595047e-01,1.807179502515484162e-02,1.465610926734301227e-04,1.953740595188914464e-03,-1.660618409842054164e-03,2.913122574617749705e-01,2.876978984567440389e-01
3.220000000000000284e+01,2.895033426513488051e-01,1.797903308126105187e-02,1.448257847627419691e-04,1.942729092888847249e-03,-1.653077523363363473e-03,2.913012459594749304e-01,2.877054393432226798e-01
3.225000000000000000e+01,2.895018976430057123e-01,1.788674614241422128e-02,1.433807764196220352e-04,1.932055390661044109e-03,-1.645293837821800147e-03,2.912905722572471379e-01,2.877132230287642867e-01
3.229999999999999716e+01,2.895007520709582671e-01,1.779493182648991118e-02,1.422352043721951344e-04,1.921728387021186301e-03,-1.637257978276796195e-03,2.912802452536072395e-01,2.877212588883092947e-01
3.235000000000000142e+01,2.894999100450320606e-01,1.770358777092207944e-02,1.413931784459538071e-04,1.911751955538161778e-03,-1.628965598646254110e-03,2.912702688221242564e-01,2.877295512679398648e-01
3.239999999999999858e+01,2.894993706000944522e-01,1.761271163150689156e-02,1.408537335083823714e-04,1.902124896659071474e-03,-1.620417429642306839e-03,2.912606417632451206e-01,2.877380994369437839e-01
3.245000000000000284e+01,2.894991277275519304e-01,1.752230108112364654e-02,1.406108609658455707e-04,1.892840969078210273e-03,-1.611619247146519295e-03,2.912513578356643040e-01,2.877468976194395567e-01
3.250000000000000000e+01,2.894991704876183070e-01,1.743235380839611853e-02,1.406536210322317673e-04,1.883889001871843745e-03,-1.602581759807380048e-03,2.912424058684578987e-01,2.877559351067787152e-01
3.254999999999999716e+01,2.894994832021117737e-01,1.734286751631815629e-02,1.409663355256687910e-04,1.875253087157484474e-03,-1.593320416106146784e-03,2.912337699537436153e-01,2.877651964504799320e-01
3.260000000000000142e+01,2.895000457260044624e-01,1.725383992086950910e-02,1.415288594183756890e-04,1.866912851505326838e-03,-1.583855132668575243e-03,2.912254297180913998e-01,2.877746617339175250e-01
3.264999999999999858e+01,2.895008337944055543e-01,1.716526874964716814e-02,1.423169278194872528e-04,1.858843802784204127e-03,-1.574209947145229676e-03,2.912173606693702621e-01,2.877843069194408465e-01
3.270000000000000284e+01,2.895018194401496880e-01,1.707715174053775486e-02,1.433025735635883252e-04,1.851017747617363790e-03,-1.564412600490187356e-03,2.912095346142034580e-01,2.877941042660959181e-01
3.275000000000000000e+01,2.895029714757418882e-01,1.698948664045453819e-02,1.444546091558174998e-04,1.843403273201271470e-03,-1.554494054889636254e-03,2.912019201397873513e-01,2.878040228116964250e-01
3.279999999999999716e+01,2.895042560321137715e-01,1.690227120416150017e-02,1.457391655276797063e-04,1.835966285943829669e-03,-1.544487954888470365e-03,2.911944831525299371e-01,2.878140289116976058e-01
3.285000000000000142e+01,2.895056371455035360e-01,1.681550319320354245e-02,1.471202789174294774e-04,1.828670598237783869e-03,-1.534430040402924968e-03,2.911871874648239156e-01,2.878240868261831564e-01
3.289999999999999858e+01,2.895070773828132826e-01,1.672918037495946600e-02,1.485605162271923956e-04,1.821478553723139028e-03,-1.524357521268754345e-03,2.911799954203092566e-01,2.878341593453173086e-01
3.295000000000000284e+01,2.895085384950251139e-01,1.664330052183038422e-02,1.500216284390110816e-04,1.814351680622049677e-03,-1.514308423744027514e-03,2.911728685472081413e-01,2.878442084428420866e-01
3.300000000000000000e+01,2.895099820876849694e-01,1.655786141057321095e-02,1.514652210988980206e-04,1.807251362156219246e-03,-1.504320919958423205e-03,2.911657682287422944e-01,2.878541959466276445e-01
3.304999999999999716e+01,2.895113702970864011e-01,1.647286082178384820e-02,1.528534305002882446e-04,1.800139512678673248e-03,-1.494432651678096651e-03,2.911586563792648019e-01,2.878640842149080004e-01
3.310000000000000142e+01,2.895126664605960354e-01,1.638829653953328275e-02,1.541495940099439795e-04,1.792979247963272411e-03,-1.484680059943384398e-03,2.911514961145493796e-01,2.878738368066426911e-01
3.314999999999999858e+01,2.895138357695574705e-01,1.630416635115292806e-02,1.553189029713818224e-04,1.785735538086674710e-03,-1.475097732143910902e-03,2.911442524046727875e-01,2.878834191344421534e-01
3.320000000000000284e+01,2.895148458933697322e-01,1.622046804716587715e-02,1.563290267836664308e-04,1.778375831500254292e-03,-1.465717777932921484e-03,2.911368926980863470e-01,2.878927990886531174e-01
3.325000000000000000e+01,2.895156675636639809e-01,1.613719942135592375e-02,1.571506970778851315e-04,1.770870639213477631e-03,-1.456569245057707206e-03,2.911293875057995861e-01,2.879019476215283757e-01
3.329999999999999716e+01,2.895162751079790042e-01,1.605435827096270487e-02,1.577582413929336941e-04,1.763194068489204154e-03,-1.447677585703336820e-03,2.911217109350752730e-01,2.879108392808827355e-01
3.335000000000000142e+01,2.895166469229684125e-01,1.597194239699471774e-02,1.581300563823277673e-04,1.755324296081799650e-03,-1.439064183317143898e-03,2.911138411626678635e-01,2.879194526832689616e-01
3.339999999999999858e+01,2.895167658779492226e-01,1.588994960464264888e-02,1.582490113631416378e-04,1.747243971827406629e-03,-1.430745949101123408e-03,2.911057608384134965e-01,2.879277709174849487e-01
3.345000000000000284e+01,2.895166196405344894e-01,1.580837770378265214e-02,1.581027739483991550e-04,1.738940544326664488e-03,-1.422734996429866287e-03,2.910974574109127522e-01,2.879357818701562266e-01
3.350000000000000000e+01,2.895162009171738382e-01,1.572722450955382420e-02,1.576840505877634738e-04,1.730406501543146078e-03,-1.415038400367619022e-03,2.910889233681291932e-01,2.879434784662184832e-01
3.354999999999999716e+01,2.895155076026673657e-01,1.564648784299554896e-02,1.569907360812817555e-04,1.721639520380836797e-03,-1.407658048218273341e-03,2.910801563869669373e-01,2.879508588183677942e-01
3.360000000000000142e+01,2.895145428341146521e-01,1.556616553173214429e-02,1.560259675285710526e-04,1.712642520701785622e-03,-1.400590585644643409e-03,2.910711593872878922e-01,2.879579262809414120e-01
3.364999999999999858e+01,2.895133149463152700e-01,1.548625541069050503e-02,1.547980797291535814e-04,1.703423620798204209e-03,-1.393827461339896883e-03,2.910619404873843186e-01,2.879646894052462214e-01
3.370000000000000284e+01,2.895118373273377066e-01,1.540675532283929117e-02,1.533204607516276902e-04,1.693995993035556785e-03,-1.387355071532301622e-03,2.910525128596216371e-01,2.879711617950537761e-01
3.375000000000000000e+01,2.895101281748120869e-01,1.532766311993944905e-02,1.516113082260166862e-04,1.684377620219961683e-03,-1.381155003767928473e-03,2.910428944868060364e-01,2.879773618628181375e-01
3.379999999999999716e+01,2.895082101554490861e-01,1.524897666329217555e-02,1.496932888629789245e-04,1.674590955192196496e-03,-1.375204377466238701e-03,2.910331078217783252e-01,2.879833124891198470e-01
3.385000000000000142e+01,2.895061099723210130e-01,1.517069382447907427e-02,1.475931057349017992e-04,1.664662488182809411e-03,-1.369476276713005704e-03,2.910231793547689016e-01,2.879890405898731243e-01
3.389999999999999858e+01,2.895038578465131129e-01,1.509281248608436085e-02,1.453409799270416523e-04,1.654622228535477992e-03,-1.363940268681394525e-03,2.910131390951215535e-01,2.879945765979046723e-01
3.395000000000000284e+01,2.895014869218193732e-01,1.501533054238725177e-02,1.429700552332910531e-04,1.644503109472016372e-03,-1.358562999005434157e-03,2.910030199760580971e-01,2.879999538675806492e-01
3.400000000000000000e+01,2.894990326031607331e-01,1.493824590002514226e-02,1.405157365746287021e-04,1.634340326577142901e-03,-1.353308853427885551e-03,2.909928571931632568e-01,2.880052080131582093e-01
3.404999999999999716e+01,2.894965318412822675e-01,1.486155647861034032e-02,1.380149746961523995e-04,1.624170622557186659e-03,-1.348140673164881752e-03,2.909826874891432991e-01,2.880103761934212359e-01
3.410000000000000142e+01,2.894940223779716160e-01,1.478526021130340852e-02,1.355055113855312902e-04,1.614031532515872256e-03,-1.343020509744809621e-03,2.909725483991019712e-01,2.880154963568412607e-01
3.414999999999999858e+01,2.894915419674703450e-01,1.470935504532825712e-02,1.330251008842618491e-04,1.603960605417087534e-03,-1.337910403648563890e-03,2.909624774720031559e-01,2.880206064629375340e-01
3.420000000000000284e+01,2.894891275908555439e-01,1.463383894242827402e-02,1.306107242694325664e-04,1.593994618512260125e-03,-1.332773169973394938e-03,2.909525114850983751e-01,2.880257436966127127e-01
3.425000000000000000e+01,2.894868146808944886e-01,1.455870987925400942e-02,1.282978143084033222e-04,1.584168802233804291e-03,-1.327573173616997592e-03,2.909426856688198670e-01,2.880309436929691103e-01
3.429999999999999716e+01,2.894846363751684137e-01,1.448396584767862316e-02,1.261195085823011135e-04,1.574516093350163516e-03,-1.322277076185561289e-03,2.909330329599362774e-01,2.880362397904005500e-01
3.435000000000000142e+01,2.894826228150845226e-01,1.440960485503533367e-02,1.241059484984546153e-04,1.565066434001988150e-03,-1.316854537005078757e-03,2.909235833005880401e-01,2.880416623295810052e-01
3.439999999999999858e+01,2.894808005077300073e-01,1.433562492427086811e-02,1.222836411439117462e-04,1.555846133570998715e-03,-1.311278851283175168e-03,2.909143630001571057e-01,2.880472380153029088e-01
3.445000000000000284e+01,2.894791917663521175e-01,1.426202409401356765e-02,1.206748997660223938e-04,1.546877309167379302e-03,-1.305527509635334487e-03,2.909053941757534512e-01,2.880529893569507838e-01
3.450000000000000000e+01,2.894778142436001955e-01,1.418880041855164961e-02,1.192973770140912717e-04,1.538177418869256501e-03,-1.299582664841073768e-03,2.908966942854553372e-01,2.880589342017450538e-01
3.454999999999999716e+01,2.894766805695561107e-01,1.411595196772071070e-02,1.181637029699968562e-04,1.529758899742067945e-03,-1.293431493802074369e-03,2.908882757663281970e-01,2.880650853727840244e-01
3.460000000000000142e+01,2.894757981040717576e-01,1.404347682670148943e-02,1.172812374856680437e-04,1.521628920155816906e-03,-1.287066445184480981e-03,2.908801457867419282e-01,2.880714504214015870e-01
3.464999999999999858e+01,2.894751688100852816e-01,1.397137309572716625e-02,1.166519434992125060e-04,1.513789253071929275e-03,-1.280485366073504236e-03,2.908723061196579751e-01,2.880780315005125880e-01
3.470000000000000284e+01,2.894747892514885623e-01,1.389963888970600046e-02,1.162723849024764557e-04,1.506236273873076551e-03,-1.273691504068123802e-03,2.908647531404591757e-01,2.880848253625179489e-01
3.475000000000000000e+01,2.894746507158622029e-01,1.382827233776471113e-02,1.161338492761242739e-04,1.498961083052595443e-03,-1.266693384500346868e-03,2.908574779496386764e-01,2.880918234820857293e-01
3.479999999999999716e+01,2.894747394590839185e-01,1.375727158271508946e-02,1.162225924978519824e-04,1.491949750769360969e-03,-1.259504565773656923e-03,2.908504666173554187e-01,2.880990123008124182e-01
3.485000000000000142e+01,2.894750370655594929e-01,1.368663478046114497e-02,1.165201989734243550e-04,1.485183677019538901e-03,-1.252143279072690353e-03,2.908437005436055878e-01,2.881063735875133980e-01
3.489999999999999858e+01,2.894755209147323871e-01,1.361636009934681819e-02,1.170040481463174381e-04,1.478640058080999244e-03,-1.244631961788364395e-03,2.908371569246670507e-01,2.881138849047977235e-01
3.495000000000000284e+01,2.894761647416995709e-01,1.354644571946501952e-02,1.176478751134891679e-04,1.472292447059991068e-03,-1.236996696833012922e-03,2.908308093136460770e-01,2.881215201697530648e-01
3.500000000000000000e+01,2.894769392772914562e-01,1.347688983193313234e-02,1.184224107053437970e-04,1.466111393898657158e-03,-1.229266572487969483e-03,2.908246282604847743e-01,2.881292502940981382e-01
3.504999999999999716e+01,2.894778129509445463e-01,1.340769063815692649e-02,1.192960843584484808e-04,1.460065148174141117e-03,-1.221472979457244182e-03,2.908185820147602407e-01,2.881370438871288520e-01
3.510000000000000142e+01,2.894787526381694676e-01,1.333884634908650765e-02,1.202357715833957981e-04,1.454120406492046555e-03,-1.213648863325255149e-03,2.908126372730781006e-01,2.881448680032608345e-01
3.514999999999999858e+01,2.894797244334390007e-01,1.327035518448676371e-02,1.212075668529319372e-04,1.448243085301608325e-03,-1.205827951595744504e-03,2.908067599518876500e-01,2.881526889149903514e-01
3.520000000000000284e+01,2.894806944289167738e-01,1.320221537223378871e-02,1.221775623306813475e-04,1.442399099554060333e-03,-1.198043974892697584e-03,2.908009159661401610e-01,2.881604728916933866e-01
3.525000000000000000e+01,2.894816294796178635e-01,1.313442514764656503e-02,1.231126130317548991e-04,1.436555127796411424e-03,-1.190329901732901843e-03,2.907950719943825368e-01,2.881681869648531902e-01
3.529999999999999716e+01,2.894824979363213591e-01,1.306698275286986323e-02,1.239810697352518385e-04,1.430679345022238232e-03,-1.182717205551734501e-03,2.907891962116083695e-01,2.881757996610343486e-01
3.535000000000000142e+01,2.894832703288034992e-01,1.299988643631695522e-02,1.247534622174200085e-04,1.424742105849115606e-03,-1.175235181414275697e-03,2.907832589724351768e-01,2.881832816851718215e-01
3.539999999999999858e+01,2.894839199836744537e-01,1.293313445218144050e-02,1.254031170883628823e-04,1.418716562306507117e-03,-1.167910328129781244e-03,2.907772334288926119e-01,2.881906065384562954e-01
3.545000000000000284e+01,2.894844235632113572e-01,1.286672506002502041e-02,1.259066966252663801e-04,1.412579202627768475e-03,-1.160765809377235606e-03,2.907710960692138635e-01,2.881977510572088508e-01
3.550000000000000000e+01,2.894847615140069830e-01,1.280065652444625258e-02,1.262446474208674520e-04,1.406310299865492922e-03,-1.153821005023757855e-03,2.907648271664516337e-01,2.882046958615623322e-01
3.554999999999999716e+01,2.894849184169057676e-01,1.273492711483343448e-02,1.264015503196679806e-04,1.399894261803011613e-03,-1.147091161163675543e-03,2.907584111283891271e-01,2.882114257054224082e-01
3.560000000000000142e+01,2.894848832324912746e-01,1.266953510520268771e-02,1.263663659051676995e-04,1.393319876425436416e-03,-1.140587144615101125e-03,2.907518367430115269e-01,2.882179297219710223e-01
3.564999999999999858e+01,2.894846494392244729e-01,1.260447877412057723e-02,1.261325726383992821e-04,1.386580450050457075e-03,-1.134315304773658457e-03,2.907450973166365582e-01,2.882242015618123876e-01
3.570000000000000284e+01,2.894842150641305234e-01,1.253975640470837878e-02,1.256981975444065207e-04,1.379673838015244318e-03,-1.128277442926431439e-03,2.907381907046013847e-01,2.882302394236596621e-01
3.575000000000000000e+01,2.894835826086050723e-01,1.247536628472380518e-02,1.250657420189830917e-04,1.372602370491363610e-03,-1.122470886453397427e-03,2.907311192370774511e-01,2.882360459801326935e-01
3.579999999999999716e+01,2.894827588743985047e-01,1.241130670671458658e-02,1.242420078123977767e-04,1.365372678483856451e-03,-1.116888662859060952e-03,2.907238895450699467e-01,2.882416282037270627e-01
3.585000000000000142e+01,2.894817546970667732e-01,1.234757596823725379e-02,1.232378304807047668e-04,1.357995427304430200e-03,-1.111519766343020557e-03,2.907165122938905055e-01,2.882469971002430409e-01
3.589999999999999858e+01,2.894805845961179736e-01,1.228417237213219777e-02,1.220677295318774760e-04,1.350484966745097272e-03,-1.106349507681342456e-03,2.907090018333312043e-01,2.882521673589047428e-01
3.595000000000000284e+01,2.894792663526860044e-01,1.222109422684880542e-02,1.207494860999277581e-04,1.342858908784808417e-03,-1.101359936584952928e-03,2.907013757753708627e-01,2.882571569300011460e-01
3.600000000000000000e+01,2.894778205268209170e-01,1.215833984680825611e-02,1.193036602348102298e-04,1.335137644915635998e-03,-1.096530324446015484e-03,2.906936545115017534e-01,2.882619865421400807e-01
3.604999999999999716e+01,2.894762699273775719e-01,1.209590755279856163e-02,1.177530607915070913e-04,1.327343816071363189e-03,-1.091837694488349223e-03,2.906858606826574487e-01,2.882666791720976951e-01
3.610000000000000142e+01,2.894746390480274489e-01,1.203379567238980520e-02,1.161221814413807430e-04,1.319501748680361464e-03,-1.087257385797599923e-03,2.906780186152664314e-01,2.882712594807884665e-01
3.614999999999999858e+01,2.894729534831123052e-01,1.197200254036167276e-02,1.144366165261936772e-04,1.311636870562361053e-03,-1.082763637509973672e-03,2.906701537371484956e-01,2.882757532290761149e-01
3.620000000000000284e+01,2.894712393369375247e-01,1.191052649913445886e-02,1.127224703514330227e-04,1.303775120264878858e-03,-1.078330179562013002e-03,2.906622919868509514e-01,2.882801866870240981e-01
3.625000000000000000e+01,2.894695226396846177e-01,1.184936589919514775e-02,1.110057730985242159e-04,1.295942363018039037e-03,-1.073930816820990687e-03,2.906544592296041452e-01,2.882845860497650903e-01
3.629999999999999716e+01,2.894678287824434260e-01,1.178851909951090897e-02,1.093119158573181774e-04,1.288163825808409007e-03,-1.069539994093772787e-03,2.906466806923945212e-01,2.882889768724923307e-01
3.635000000000000142e+01,2.894661819829617011e-01,1.172798446792272693e-02,1.076651163756206541e-04,1.280463563167893309e-03,-1.065133330416652164e-03,2.906389804297540014e-01,2.882933835361694008e-01
3.639999999999999858e+01,2.894646047926133225e-01,1.166776038151302181e-02,1.060879260272430756e-04,1.272863964178545327e-03,-1.060688112124059121e-03,2.906313808307646185e-01,2.882978287544620266e-01
3.645000000000000284e+01,2.894631176538355333e-01,1.160784522694120052e-02,1.046007872494432146e-04,1.265385309943563383e-03,-1.056183735444676981e-03,2.906239021765296693e-01,2.883023331311413973e-01
3.650000000000000000e+01,2.894617385159147238e-01,1.154823740074248373e-02,1.032216493286421176e-04,1.258045389402890528e-03,-1.051602090745606130e-03,2.906165622559889750e-01,2.883069147758404727e-01
3.654999999999999716e+01,2.894604825155377981e-01,1.148893530958549312e-02,1.019656489517313725e-04,1.250859179910280682e-03,-1.046927882006817856e-03,2.906093760464963371e-01,2.883115889845792590e-01
3.660000000000000142e+01,2.894593617270044827e-01,1.142993737048536226e-02,1.008448604184124069e-04,1.243838597466948677e-03,-1.042148876630123863e-03,2.906023554640529971e-01,2.883163679899559684e-01
3.664999999999999858e+01,2.894583849854405755e-01,1.137124201096942171e-02,9.986811885449859002e-05,1.236992319951440902e-03,-1.037256082242443613e-03,2.905955091865375373e-01,2.883212607843436137e-01
3.670000000000000284e+01,2.894575577847873782e-01,1.131284766919367878e-02,9.904091820126454716e-05,1.230325685120632314e-03,-1.032243848718103355e-03,2.905888425517067497e-01,2.883262730178680067e-01
3.675000000000000000e+01,2.894568822507901373e-01,1.125475279400866245e-02,9.836538420404192392e-05,1.223840663604908131e-03,-1.027109895196824446e-03,2.905823575301910155e-01,2.883314069713892591e-01
3.679999999999999716e+01,2.894563571876913044e-01,1.119695584497447556e-02,9.784032110520351458e-05,1.217535905602651087e-03,-1.021855263392244112e-03,2.905760527721887310e-01,2.883366616031938778e-01
3.685000000000000142e+01,2.894559781958685463e-01,1.113945529232497622e-02,9.746132928243804807e-05,1.211406858514935733e-03,-1.016484199950059772e-03,2.905699237251010425e-01,2.883420326666360500e-01
3.689999999999999858e+01,2.894557378562686023e-01,1.108224961688255780e-02,9.722098968248443697e-05,1.205445951370740301e-03,-1.011003972005771346e-03,2.905639628179568779e-01,2.883475128945803267e-01
3.695000000000000284e+01,2.894556259761891237e-01,1.102533730992490656e-02,9.710910960304278215e-05,1.199642840595533397e-03,-1.005424621389447914e-03,2.905581597071816291e-01,2.883530922451966183e-01
3.700000000000000000e+01,2.894556298897776325e-01,1.096871687300684725e-02,9.711302319154855212e-05,1.193984710492233337e-03,-9.997586641091362868e-04,2.905525015770782926e-01,2.883587582024769724e-01
3.704999999999999716e+01,2.894557348055654122e-01,1.091238681773978349e-02,9.721793897933857914e-05,1.188456620753317082e-03,-9.940207427946397886e-04,2.905469734873393772e-01,2.883644961237914472e-01
3.710000000000000142e+01,2.894559241924601345e-01,1.085634566553385187e-02,9.740732587403992193e-05,1.183041892427425055e-03,-9.882272406793453194e-04,2.905415587590134963e-01,2.883702896259067727e-01
3.714999999999999858e+01,2.894561801948979385e-01,1.080059194730611898e-02,9.766332831182102439e-05,1.177722523042433120e-03,-9.823958664187909355e-04,2.905362393896285256e-01,2.883761210001673514e-01
3.720000000000000284e+01,2.894564840673294892e-01,1.074512420316101578e-02,9.796720074342574007e-05,1.172479621059527516e-03,-9.765452195726760090e-04,2.905309964876455764e-01,2.883819716470134020e-01
3.725000000000000000e+01,2.894568166178964064e-01,1.068994098204870125e-02,9.829975131030523094e-05,1.167293849515175456e-03,-9.706943468945649668e-04,2.905258107161012848e-01,2.883878225196915279e-01
3.729999999999999716e+01,2.894571586510592542e-01,1.063504084140621218e-02,9.864178447315512948e-05,1.162145868613776237e-03,-9.648622996674660049e-04,2.905206627351998860e-01,2.883936545669186224e-01
3.735000000000000142e+01,2.894574913990800025e-01,1.058042234679033335e-02,9.897453249388549754e-05,1.157016767172918802e-03,-9.590677021851477801e-04,2.905155336337590377e-01,2.883994491644009672e-01
3.739999999999999858e+01,2.894577969326331268e-01,1.052608407150580801e-02,9.928006604701584991e-05,1.151888473197596775e-03,-9.533283411035650213e-04,2.905104053397837283e-01,2.884051885254825254e-01
3.745000000000000284e+01,2.894580585414313068e-01,1.047202459623784374e-02,9.954167484519297986e-05,1.146744134468977508e-03,-9.476607847785915211e-04,2.905052610010551151e-01,2.884108560818074984e-01
3.750000000000000000e+01,2.894582610765821795e-01,1.041824250869442629e-02,9.974420999611450427e-05,1.141568460865557228e-03,-9.420800408733281386e-04,2.905000853274516404e-01,2.884164368257127187e-01
3.754999999999999716e+01,2.894583912474337772e-01,1.036473640326440564e-02,9.987438084769344226e-05,1.136348021174133976e-03,-9.365992594787470645e-04,2.904948648877602180e-01,2.884219176071073365e-01
3.760000000000000142e+01,2.894584378668865199e-01,1.031150488069806567e-02,9.992100030044243151e-05,1.131071488370248958e-03,-9.312294877693641764e-04,2.904895883549563074e-01,2.884272873788167324e-01
3.764999999999999858e+01,2.894583920405255917e-01,1.025854654781436885e-02,9.987517393952433889e-05,1.125729828720961221e-03,-9.259794808419124622e-04,2.904842466953070357e-01,2.884325373857441477e-01
3.770000000000000284e+01,2.894582472964125630e-01,1.020586001724012835e-02,9.973042982645472475e-05,1.120316431550467560e-03,-9.208555718975581107e-04,2.904788332981365628e-01,2.884376612946885632e-01
3.775000000000000000e+01,2.894579996539358713e-01,1.015344390718542732e-02,9.948278734980452924e-05,1.114827178068347486e-03,-9.158616033687383461e-04,2.904733440446544135e-01,2.884426552632173291e-01
3.779999999999999716e+01,2.894576476317058944e-01,1.010129684125598247e-02,9.913076511982969741e-05,1.109260449245427901e-03,-9.109989190057685062e-04,2.904677773158315102e-01,2.884475179475802786e-01
3.785000000000000142e+01,2.894571921960427119e-01,1.004941744830713420e-02,9.867532945659724340e-05,1.103617074287310774e-03,-9.062664153741162602e-04,2.904621339408734459e-01,2.884522504512119778e-01
3.789999999999999858e+01,2.894566366531037827e-01,9.997804362339608730e-03,9.811978651767528899e-05,1.097900222751636108e-03,-9.016606497162856382e-04,2.904564170893377262e-01,2.884568562168698391e-01
3.795000000000000284e+01,2.894559864890810519e-01,9.946456222434561442e-03,9.746962249496799163e-05,1.092115244738424244e-03,-8.971759997484881526e-04,2.904506321113244915e-01,2.884613408668376122e-01
3.800000000000000000e+01,2.894552491641259606e-01,9.895371672732409737e-03,9.673229753988481499e-05,1.086269464813125873e-03,-8.928048697333561615e-04,2.904447863313991962e-01,2.884657119968527250e-01
3.804999999999999716e+01,2.894544338667021655e-01,9.844549362447021362e-03,9.591700011605417623e-05,1.080371936360756402e-03,-8.885379361286481308e-04,2.904388888029468818e-01,2.884699789304574491e-01
3.810000000000000142e+01,2.894535512358873408e-01,9.793987945919161234e-03,9.503436930126743509e-05,1.074433163893183602e-03,-8.843644252906487317e-04,2.904329500304792533e-01,2.884741524412954283e-01
3.814999999999999858e+01,2.894526130597305236e-01,9.743686082700500628e-03,9.409619314445686429e-05,1.068464801414506895e-03,-8.802724151255932744e-04,2.904269816680005722e-01,2.884782444514604749e-01
3.820000000000000284e+01,2.894516319581042496e-01,9.693642437667961478e-03,9.311509151814366836e-05,1.062479335284939857e-03,-8.762491522486524388e-04,2.904209962018710622e-01,2.884822677143374370e-01
3.825000000000000000e+01,2.894506210585751083e-01,9.643855681161783017e-03,9.210419198902864953e-05,1.056489760105206940e-03,-8.722813761271497497e-04,2.904150066266912855e-01,2.884862354904589310e-01
3.829999999999999716e+01,2.894495936736519170e-01,9.594324489143865597e-03,9.107680706582120338e-05,1.050509255980207769e-03,-8.683556418485654160e-04,2.904090261225663050e-01,2.884901612247375291e-01
3.835000000000000142e+01,2.894485629873746468e-01,9.545047543371140697e-03,9.004612078854443429e-05,1.044550875125658564e-03,-8.644586335485697492e-04,2.904030677417117623e-01,2.884940582330375314e-01
3.839999999999999858e+01,2.894475417586057642e-01,9.496023531577975352e-03,8.902489201965642970e-05,1.038627245177454160e-03,-8.605774611381411922e-04,2.903971441117635388e-01,2.884979394054479895e-01
3.845000000000000284e+01,2.894465420475989537e-01,9.447251147664235266e-03,8.802518101286592239e-05,1.032750295779289547e-03,-8.566999337535575933e-04,2.903912671623653519e-01,2.885018169328325555e-01
3.850000000000000000e+01,2.894455749714898718e-01,9.398729091883018319e-03,8.705810490380384327e-05,1.026931014092105762e-03,-8.528148042844980754e-04,2.903854478806781603e-01,2.885057020623015833e-01
3.854999999999999716e+01,2.894446504933106401e-01,9.350456071023839633e-03,8.613362672457239582e-05,1.021179233826956375e-03,-8.489119803778116379e-04,2.903796961004130317e-01,2.885096048862082485e-01
3.860000000000000142e+01,2.894437772480161764e-01,9.302430798587621799e-03,8.526038143009378859e-05,1.015503461288856137e-03,-8.449826984286685052e-04,2.903740203278749599e-01,2.885135341681573928e-01
3.864999999999999858e+01,2.894429624078628804e-01,9.254651994948260088e-03,8.444554127678928143e-05,1.009910740771615204e-03,-8.410196582180367491e-04,2.903684276073577042e-01,2.885174972083680567e-01
3.870000000000000284e+01,2.894422115883369395e-01,9.207118387498916881e-03,8.369472175085973639e-05,1.004406560500751503e-03,-8.370171169990320032e-04,2.903629234270868054e-01,2.885214997495870737e-01
3.875000000000000000e+01,2.894415287947249560e-01,9.159828710780443251e-03,8.301192813888384574e-05,9.989947992169283253e-04,-8.329709429391606067e-04,2.903575116658029809e-01,2.885255459236469311e-01
3.879999999999999716e+01,2.894409164083845409e-01,9.112781706586657593e-03,8.239954179846177573e-05,9.936777124571274673e-04,-8.288786288602039429e-04,2.903521945790432102e-01,2.885296382377258717e-01
3.885000000000000142e+01,2.894403752108335448e-01,9.065976124050498935e-03,8.185834424742692529e-05,9.884559566524769164e-04,-8.247392681576229574e-04,2.903469728232385694e-01,2.885337775984285202e-01
3.889999999999999858e+01,2.894399044429532553e-01,9.019410719703012738e-03,8.138757636716039095e-05,9.833286483374617352e-04,-8.205534956031408991e-04,2.903418455149235355e-01,2.885379633709829750e-01
3.895000000000000284e+01,2.894395018959102783e-01,8.973084257510637041e-03,8.098502932420994192e-05,9.782934550752737761e-04,-8.163233964268537838e-04,2.903368103216613649e-01,2.885421934701591917e-01
3.900000000000000000e+01,2.894391640298495938e-01,8.926995508885539679e-03,8.064716326351556983e-05,9.733467141520695540e-04,-8.120523876250384685e-04,2.903318635807381476e-01,2.885464644789610400e-01
3.904999999999999716e+01,2.894388861160062110e-01,8.881143252674949737e-03,8.036924942012926029e-05,9.684835746876242204e-04,-8.077450758473657269e-04,2.903270004412736860e-01,2.885507717907387359e-01
3.910000000000000142e+01,2.894386623976185069e-01,8.835526275123470677e-03,8.014553103243530910e-05,9.636981585447823660e-04,-8.034070964799118562e-04,2.903222150251308364e-01,2.885551097701061773e-01
3.914999999999999858e+01,2.894384862648989865e-01,8.790143369814994861e-03,7.996939831288186996e-05,9.589837352943814293e-04,-7.990449386686177165e-04,2.903175006018804960e-01,2.885594719279174769e-01
3.920000000000000284e+01,2.894383504393179263e-01,8.744993337594557728e-03,7.983357273183678919e-05,9.543329064912925213e-04,-7.946657610276190243e-04,2.903128497730773638e-01,2.885638511055584887e-01
3.925000000000000000e+01,2.894382471625698838e-01,8.700074986469259058e-03,7.973029598381517263e-05,9.497377946307411761e-04,-7.902772026631107224e-04,2.903082546612167913e-01,2.885682396639229763e-01
3.929999999999999716e+01,2.894381683858042731e-01,8.655387131493316732e-03,7.965151921816786382e-05,9.451902323674995316e-04,-7.858871939311638582e-04,2.903037070989535895e-01,2.885726296726549567e-01
3.935000000000000142e+01,2.894381059549983592e-01,8.610928594638092570e-03,7.958908841226493573e-05,9.406819478760742497e-04,-7.815037710515443511e-04,2.902991988144621449e-01,2.885770130955345736e-01
3.939999999999999858e+01,2.894380517887142346e-01,8.566698204649999399e-03,7.953492212813738577e-05,9.362047425931373148e-04,-7.771348983368626517e-04,2.902947216091792404e-01,2.885813819682492287e-01
3.945000000000000284e+01,2.894379980448936185e-01,8.522694796898634684e-03,7.948117830752268449e-05,9.317506579973861393e-04,-7.727883013823407974e-04,2.902902675245834785e-01,2.885857285652037585e-01
3.950000000000000000e+01,2.894379372737965750e-01,8.478917213217890270e-03,7.942040721049050149e-05,9.273121285322796694e-04,-7.684713141112985580e-04,2.902858289951183446e-01,2.885900455524748054e-01
3.954999999999999716e+01,2.894378625546619732e-01,8.435364301742678469e-03,7.934568807587520103e-05,9.228821182501431618e-04,-7.641907420983927056e-04,2.902813989848362364e-01,2.885943261244877101e-01
3.960000000000000142e+01,2.894377676141519640e-01,8.392034916744100376e-03,7.925074756589951222e-05,9.184542392403096094e-04,-7.599527441085106392e-04,2.902769711058263979e-01,2.885985641224775300e-01
3.964999999999999858e+01,2.894376469251287998e-01,8.348927918465727863e-03,7.913005854269023658e-05,9.140228503892631421e-04,-7.557627333038825605e-04,2.902725397169753641e-01,2.886027541332822355e-01
3.970000000000000284e+01,2.894374957847887231e-01,8.306042172963502487e-03,7.897891820265808709e-05,9.095831354990083304e-04,-7.516252990936922104e-04,2.902681000020850832e-01,2.886068915674923629e-01
3.975000000000000000e+01,2.894373103716453288e-01,8.263376551951728474e-03,7.879350505926191212e-05,9.051311602544348219e-04,-7.475441501359109163e-04,2.902636480268405150e-01,2.886109727164501426e-01
3.979999999999999716e+01,2.894370877812962317e-01,8.220929932657525946e-03,7.857091471011871291e-05,9.006639079758712533e-04,-7.435220785556339359e-04,2.902591807745619756e-01,2.886149947880304878e-01
3.985000000000000142e+01,2.894368260413323624e-01,8.178701197685890253e-03,7.830917474629218262e-05,8.961792945148812188e-04,-7.395609450222969620e-04,2.902546961611009446e-01,2.886189559215637801e-01
3.989999999999999858e+01,2.894365241061421790e-01,8.136689234896684469e-03,7.800723955607496909e-05,8.916761630457434567e-04,-7.356616839335934372e-04,2.902501930296318422e-01,2.886228551826525157e-01
3.995000000000000284e+01,2.894361818327252367e-01,8.094892937296278151e-03,7.766496613916971849e-05,8.871542598687976204e-04,-7.318243275904581834e-04,2.902456711264548850e-01,2.886266925389955884e-01
4.000000000000000000e+01,2.894357999389624569e-01,8.053311202943154098e-03,7.728307237635273941e-05,8.826141926706682550e-04,-7.280480479179626948e-04,2.902411310592567517e-01,2.886304688186681622e-01
4.004999999999999716e+01,2.894353799460771537e-01,8.011942934870652441e-03,7.686307949104495758e-05,8.780573729781102153e-04,-7.243312139960202730e-04,2.902365742395642267e-01,2.886341856525900806e-01
4.010000000000000142e+01,2.894349241072749490e-01,7.970787041025563166e-03,7.640724068887910780e-05,8.734859447914354244e-04,-7.206714634136772088e-04,2.902320028113775097e-01,2.886378454031723884e-01
4.014999999999999858e+01,2.894344353247517709e-01,7.929842434223481271e-03,7.591845816570630238e-05,8.689027015880545352e-04,-7.170657852566418491e-04,2.902274195681741054e-01,2.886414510813294365e-01
4.020000000000000284e+01,2.894339170574158349e-01,7.889108032120678224e-03,7.540019082973285108e-05,8.643109940418007738e-04,-7.135106123823350445e-04,2.902228278606279188e-01,2.886450062542037509e-01
4.025000000000000000e+01,2.894333732217723720e-01,7.848582757201754204e-03,7.485635518626976249e-05,8.597146309064452804e-04,-7.100019205339056470e-04,2.902182314974925403e-01,2.886485149460522037e-01
4.029999999999999716e+01,2.894328080884672194e-01,7.808265536782288754e-03,7.429122188113451600e-05,8.551177755593634402e-04,-7.065353317970943540e-04,2.902136346421454460e-01,2.886519815347889928e-01
4.035000000000000142e+01,2.894322261769753379e-01,7.768155303025047441e-03,7.370931038925010459e-05,8.505248406917548893e-04,-7.031062199132545988e-04,2.902090417072778483e-01,2.886554106466728276e-01
4.039999999999999858e+01,2.894316321508539902e-01,7.728250992968440855e-03,7.311528426789380448e-05,8.459403835647380174e-04,-6.997098150289503271e-04,2.902044572501508157e-01,2.886588070515571647e-01
4.045000000000000284e+01,2.894310307158564632e-01,7.688551548565293950e-03,7.251384927037931108e-05,8.413690041269087901e-04,-6.963413055861500866e-04,2.901998858707129925e-01,2.886621755609999340e-01
4.050000000000000000e+01,2.894304265230245865e-01,7.649055916730103377e-03,7.190965643849656975e-05,8.368152481115069020e-04,-6.929959352345138168e-04,2.901953321146976128e-01,2.886655209313515602e-01
4.054999999999999716e+01,2.894298240786515319e-01,7.609763049392574523e-03,7.130721206545795408e-05,8.322835170047153657e-04,-6.896690928737995389e-04,2.901908003835907968e-01,2.886688477737122671e-01
4.060000000000000142e+01,2.894292276627380422e-01,7.570671903555484944e-03,7.071079615195948246e-05,8.277779865075079796e-04,-6.863563942035890960e-04,2.901862948530936070e-01,2.886721604723824774e-01
4.064999999999999858e+01,2.894286412572606437e-01,7.531781441354501103e-03,7.012439067455928027e-05,8.233025348100094691e-04,-6.830537534608908815e-04,2.901818194013960905e-01,2.886754631131251969e-01
4.070000000000000284e+01,2.894280684852437724e-01,7.493090630118031531e-03,6.955161865770137400e-05,8.188606816695046193e-04,-6.797574443541018170e-04,2.901773775482555662e-01,2.886787594222319786e-01
4.075000000000000000e+01,2.894275125612854049e-01,7.454598442424963632e-03,6.899569469929574185e-05,8.144555389417921891e-04,-6.764641495432006241e-04,2.901729724055279180e-01,2.886820527170428918e-01
4.079999999999999716e+01,2.894269762538425050e-01,7.416303856158579753e-03,6.845938725641176901e-05,8.100897728722698202e-04,-6.731709983594461738e-04,2.901686066394583707e-01,2.886853458682266393e-01
4.085000000000000142e+01,2.894264618592501948e-01,7.378205854554837143e-03,6.794499266410320467e-05,8.057655781195868783e-04,-6.698755927913805502e-04,2.901642824447056568e-01,2.886886412737947327e-01
4.089999999999999858e+01,2.894259711871340901e-01,7.340303426243758450e-03,6.745432054802607863e-05,8.014846631724019616e-04,-6.665760220763498585e-04,2.901600015297584600e-01,2.886919408445097202e-01
4.095000000000000284e+01,2.894255055565968515e-01,7.302595565282572754e-03,6.698869001074498274e-05,7.972482465390022879e-04,-6.632708665175123496e-04,2.901557651131251303e-01,2.886952460000685727e-01
4.100000000000000000e+01,2.894250658023175271e-01,7.265081271179964391e-03,6.654893573142156072e-05,7.930570628494180594e-04,-6.599591913865749922e-04,2.901515739294355245e-01,2.886985576751995297e-01
4.104999999999999716e+01,2.894246522895120854e-01,7.227759548910393968e-03,6.613542292598521073e-05,7.889113778170246238e-04,-6.566405319650542565e-04,2.901474282444031494e-01,2.887018763346210215e-01
4.110000000000000142e+01,2.894242649365608711e-01,7.190629408918850635e-03,6.574806997476187356e-05,7.848110108666470509e-04,-6.533148709171232495e-04,2.901433278774527835e-01,2.887052019956689586e-01
4.114999999999999858e+01,2.894239032440252823e-01,7.153689867115063314e-03,6.538637743919677300e-05,7.807553641507032453e-04,-6.499826092723095909e-04,2.901392722307367666e-01,2.887085342573137980e-01
4.120000000000000284e+01,2.894235663287447191e-01,7.116939944858124110e-03,6.504946215861662695e-05,7.767434566444291789e-04,-6.466445323271958166e-04,2.901352603232305594e-01,2.887118723342588789e-01
4.125000000000000000e+01,2.894232529617252747e-01,7.080378668931738145e-03,6.473609513918243262e-05,7.727739620323563745e-04,-6.433017717539914280e-04,2.901312908286184378e-01,2.887152150948321117e-01
4.129999999999999716e+01,2.894229616086013701e-01,7.044005071509973175e-03,6.444474201527642017e-05,7.688452491662738650e-04,-6.399557651357209434e-04,2.901273621157523519e-01,2.887185611014503883e-01
4.135000000000000142e+01,2.894226904715576087e-01,7.007818190115935007e-03,6.417360497150916454e-05,7.649554239831026382e-04,-6.366082140400843633e-04,2.901234722905692287e-01,2.887219086525459888e-01
4.139999999999999858e+01,2.894224375317386855e-01,6.971817067572227272e-03,6.392066515257671937e-05,7.611023719097995523e-04,-6.332610416046460322e-04,2.901196192384958850e-01,2.887252558249814860e-01
4.145000000000000284e+01,2.894222005913347218e-01,6.936000751945828845e-03,6.368372474865251036e-05,7.572837999432354382e-04,-6.299163504459304175e-04,2.901158006665293110e-01,2.887286005161401325e-01
4.150000000000000000e+01,2.894219773147014840e-01,6.900368296487752358e-03,6.346044811538410649e-05,7.534972777641593287e-04,-6.265763815333911428e-04,2.901120141443502831e-01,2.887319404850526849e-01
4.154999999999999716e+01,2.894217652680456943e-01,6.864918759568457846e-03,6.324840145957694149e-05,7.497402774164227748e-04,-6.232434744972688376e-04,2.901082571440025126e-01,2.887352733920888759e-01
4.160000000000000142e+01,2.894215619573705101e-01,6.829651204610637412e-03,6.304509078444218268e-05,7.460102112455059727e-04,-6.199200296766215531e-04,2.901045270778315754e-01,2.887385968369094447e-01
4.164999999999999858e+01,2.894213648645191927e-01,6.794564700019888742e-03,6.284799793311868492e-05,7.423044679351075998e-04,-6.166084720688701486e-04,2.901008213345211972e-01,2.887419083945171883e-01
4.170000000000000284e+01,2.894211714812749969e-01,6.759658319114633142e-03,6.265461468888137899e-05,7.386204466003447582e-04,-6.133112172225820002e-04,2.900971373131864817e-01,2.887452056493635122e-01
4.175000000000000000e+01,2.894209793415657983e-01,6.724931140056684097e-03,6.246247497970511633e-05,7.349555889853735206e-04,-6.100306390259633421e-04,2.900934724555714883e-01,2.887484862275601083e-01
4.179999999999999716e+01,2.894207860518765996e-01,6.690382245781932927e-03,6.226918529050884388e-05,7.313074098687021799e-04,-6.067690392876844922e-04,2.900898242764547996e-01,2.887517478272983995e-01
4.185000000000000142e+01,2.894205893199937596e-01,6.656010723933629587e-03,6.207245340765138778e-05,7.276735258010144603e-04,-6.035286189857116306e-04,2.900861903923871443e-01,2.887549882476003749e-01
4.189999999999999858e+01,2.894203869821944664e-01,6.621815666798594284e-03,6.187011560838896664e-05,7.240516822882484384e-04,-6.003114510714705051e-04,2.900825685488743200e-01,2.887582054155146127e-01
4.195000000000000284e+01,2.894201770289526743e-01,6.587796171245098760e-03,6.166016236660998707e-05,7.204397794911198902e-04,-5.971194547578998618e-04,2.900789566460771907e-01,2.887613974118281579e-01
4.200000000000000000e+01,2.894199576291667797e-01,6.553951338666698552e-03,6.144076258066778285e-05,7.168358964473376706e-04,-5.939543712860022133e-04,2.900753527630334228e-01,2.887645624953001366e-01
4.204999999999999716e+01,2.894197271528323179e-01,6.520280274927908390e-03,6.121028624622593269e-05,7.132383137390167988e-04,-5.908177412465648792e-04,2.900717551803251304e-01,2.887676991253395054e-01
4.210000000000000142e+01,2.894194841919909833e-01,6.486782090316415769e-03,6.096732540490708855e-05,7.096455344365486858e-04,-5.877108836267344680e-04,2.900681624010226223e-01,2.887708059829593443e-01
4.214999999999999858e+01,2.894192275796924063e-01,6.453455899498494221e-03,6.071071310633417522e-05,7.060563030561836000e-04,-5.846348768435153309e-04,2.900645731696422369e-01,2.887738819897425757e-01
4.220000000000000284e+01,2.894189564066216858e-01,6.420300821480171526e-03,6.043954003560488665e-05,7.024696221836220595e-04,-5.815905421124122456e-04,2.900609864887697120e-01,2.887769263244736595e-01
4.225000000000000000e+01,2.894186700349741237e-01,6.387315979572779842e-03,6.015316838804240628e-05,6.988847663453204122e-04,-5.785784295692355996e-04,2.900574016329314220e-01,2.887799384370168254e-01
4.229999999999999716e+01,2.894183681091113680e-01,6.354500501363696992e-03,5.985124252527248846e-05,6.953012926616422649e-04,-5.755988076110972202e-04,2.900538181592477449e-01,2.887829180589749911e-01
4.235000000000000142e+01,2.894180505625127409e-01,6.321853518691938900e-03,5.953369592666047012e-05,6.917190477958543330e-04,-5.726516559425334470e-04,2.900502359143819486e-01,2.887858652106435331e-01
4.239999999999999858e+01,2.894177176205477431e-01,6.289374167627860730e-03,5.920075396163677152e-05,6.881381707244229110e-04,-5.697366628011494086e-04,2.900466550373105301e-01,2.887887802037849561e-01
4.245000000000000284e+01,2.894173697986392457e-01,6.257061588457731721e-03,5.885293205316714793e-05,6.845590908989403417e-04,-5.668532267926060459e-04,2.900430759574850192e-01,2.887916636397934722e-01
4.250000000000000000e+01,2.894170078954662606e-01,6.224914925672078714e-03,5.849102888016106597e-05,6.809825214473690146e-04,-5.640004636870468149e-04,2.900394993880334726e-01,2.887945164028990486e-01
4.254999999999999716e+01,2.894166329809607086e-01,6.192933327957667392e-03,5.811611437460115009e-05,6.774094471703679191e-04,-5.611772184211656460e-04,2.900359263137564647e-01,2.887973396481649524e-01
4.260000000000000142e+01,2.894162463789893835e-01,6.161115948193094348e-03,5.772951240327665146e-05,6.738411072225861716e-04,-5.583820824160328281e-04,2.900323579738087187e-01,2.888001347841700484e-01
4.264999999999999858e+01,2.894158496447643558e-01,6.129461943446471231e-03,5.733277817827048516e-05,6.702789725229177289e-04,-5.556134161663766908e-04,2.900287958391090104e-01,2.888029034504197012e-01
4.270000000000000284e+01,2.894154445371937556e-01,6.097970474975744799e-03,5.692767060764120080e-05,6.667247181052156401e-04,-5.528693768899333198e-04,2.900252415846913401e-01,2.888056474896961712e-01
4.275000000000000000e+01,2.894150329865560756e-01,6.066640708231120331e-03,5.651611996995977382e-05,6.631801907930718557e-04,-5.501479508531522539e-04,2.900216970573791797e-01,2.888083689157329714e-01
4.279999999999999716e+01,2.894146170580512156e-01,6.035471812857161507e-03,5.610019146512630042e-05,6.596473727508425297e-04,-5.474469898205899018e-04,2.900181642393369064e-01,2.888110698767655249e-01
4.285000000000000142e+01,2.894141989119370928e-01,6.004462962697637227e-03,5.568204535099757465e-05,6.561283416207613732e-04,-5.447642509187661155e-04,2.900146452082068560e-01,2.888137526156673296e-01
4.289999999999999858e+01,2.894137807610989710e-01,5.973613335798096807e-03,5.526389451287873567e-05,6.526252280926885018e-04,-5.420974390669309898e-04,2.900111420946787644e-01,2.888164194275191776e-01
4.295000000000000284e+01,2.894133648270105219e-01,5.942922114409615250e-03,5.484796042442283067e-05,6.491401718653844275e-04,-5.394442510165387526e-04,2.900076570384514940e-01,2.888190726155695498e-01
4.300000000000000000e+01,2.894129532951243422e-01,5.912388484989808055e-03,5.443642853822971473e-05,6.456752770372105148e-04,-5.368024199607511395e-04,2.900041921436233294e-01,2.888217144466253550e-01
4.304999999999999716e+01,2.894125482707750052e-01,5.882011638204379458e-03,5.403140418889629243e-05,6.422325680093342965e-04,-5.341697596315417252e-04,2.900007494345954173e-01,2.888243471069545931e-01
4.310000000000000142e+01,2.894121517366841645e-01,5.851790768924250603e-03,5.363487009809120781e-05,6.388139469905162885e-04,-5.315442067943338322e-04,2.899973308135765926e-01,2.888269726597917364e-01
4.314999999999999858e+01,2.894117655131265288e-01,5.821725076221562732e-03,5.324864654041552072e-05,6.354211541625717601e-04,-5.289238610817407864e-04,2.899939380207486872e-01,2.888295930055043703e-01
4.320000000000000284e+01,2.894113912217476381e-01,5.791813763363453868e-03,5.287435516156426381e-05,6.320557314979097360e-04,-5.263070211747811677e-04,2.899905725980839732e-01,2.888322098454113029e-01
4.325000000000000000e+01,2.894110302539259494e-01,5.762056037801689505e-03,5.251338733984946153e-05,6.287189911200184202e-04,-5.236922164403195242e-04,2.899872358577061382e-01,2.888348246501457606e-01
4.329999999999999716e+01,2.894106837444390123e-01,5.732451111159934942e-03,5.216687785294569867e-05,6.254119889689391644e-04,-5.210782332630477806e-04,2.899839288555550176e-01,2.888374386333230071e-01
4.335000000000000142e+01,2.894103525510453023e-01,5.702998199217729908e-03,5.183568445923923299e-05,6.221355043810122224e-04,-5.184641354625337158e-04,2.899806523709670958e-01,2.888400527311235089e-01
4.339999999999999858e+01,2.894100372404199151e-01,5.673696521891479459e-03,5.152037383383049717e-05,6.188900260229784553e-04,-5.158492783553173932e-04,2.899774068926090353e-01,2.888426675882307948e-01
4.345000000000000284e+01,2.894097380807058584e-01,5.644545303212413455e-03,5.122121411976684200e-05,6.156757444410081766e-04,-5.132333162014746011e-04,2.899741926110270818e-01,2.888452835503846350e-01
4.350000000000000000e+01,2.894094550407584343e-01,5.615543771301816436e-03,5.093817417232593441e-05,6.124925513025076228e-04,-5.106162029578557946e-04,2.899710094178886144e-01,2.888479006636282542e-01
4.354999999999999716e+01,2.894091877959807935e-01,5.586691158343660632e-03,5.067092939471505185e-05,6.093400452290812126e-04,-5.079981864396510005e-04,2.899678569118151472e-01,2.888505186801464397e-01
4.360000000000000142e+01,2.894089357404795448e-01,5.557986700555094840e-03,5.041887389344665174e-05,6.062175439489561222e-04,-5.053797961620628458e-04,2.899647344105350522e-01,2.888531370704240375e-01
4.364999999999999858e+01,2.894086980051122637e-01,5.529429638155142213e-03,5.018113852616785811e-05,6.031241023416820252e-04,-5.027618252893464174e-04,2.899616409689277918e-01,2.888557550412967356e-01
4.370000000000000284e+01,2.894084734808642922e-01,5.501019215331906173e-03,4.995661427817463268e-05,6.000585358113653218e-04,-5.001453072550160429e-04,2.899585754023975004e-01,2.888583715593310841e-01
4.375000000000000000e+01,2.894082608468755424e-01,5.472754680208719025e-03,4.974398028947462990e-05,5.970194483103464849e-04,-4.975314877313973200e-04,2.899555363148964005e-01,2.888609853788546844e-01
4.379999999999999716e+01,2.894080586023503043e-01,5.444635284809749322e-03,4.954173576420207249e-05,5.940052642451770521e-04,-4.949217927167728123e-04,2.899525221308312806e-01,2.888635950738693281e-01
4.385000000000000142e+01,2.894078651015155601e-01,5.416660285025460923e-03,4.934823492945910836e-05,5.910142634320052170e-04,-4.923177935730870544e-04,2.899495311300180900e-01,2.888661990730130302e-01
4.389999999999999858e+01,2.894076785907573335e-01,5.388828940577981841e-03,4.916172417125678004e-05,5.880446182290549953e-04,-4.897211698865415030e-04,2.899465614848151240e-01,2.888687956966995429e-01
4.395000000000000284e+01,2.894074972470463414e-01,5.361140514987610198e-03,4.898038046026644286e-05,5.850944319590275534e-04,-4.871336710384946271e-04,2.899436112985451230e-01,2.888713831955475597e-01
4.400000000000000000e+01,2.894073192167739283e-01,5.333594275539428609e-03,4.880235018785857411e-05,5.821617777418013930e-04,-4.845570773660842854e-04,2.899406786443278761e-01,2.888739597892199806e-01
4.404999999999999716e+01,2.894071426541473535e-01,5.306189493251856244e-03,4.862578756124275248e-05,5.792447368864284216e-04,-4.819931617639429573e-04,2.899377616034725658e-01,2.888765237048221413e-01
4.410000000000000142e+01,2.894069657583387967e-01,5.278925442846217446e-03,4.844889175270012625e-05,5.763414360373218803e-04,-4.794436525319216414e-04,2.899348583026234438e-01,2.888790732140541495e-01
4.414999999999999858e+01,2.894067868086452333e-01,5.251801402717975673e-03,4.826994205917004726e-05,5.734500823309676525e-04,-4.769101982126276121e-04,2.899319669489170415e-01,2.888816066683734252e-01
4.420000000000000284e+01,2.894066041969879377e-01,5.224816654909753347e-03,4.808733040187152745e-05,5.705689958928468431e-04,-4.743943350891038154e-04,2.899290858624788969e-01,2.888841225314969785e-01
4.425000000000000000e+01,2.894064164571645281e-01,5.197970485086173160e-03,4.789959057844512592e-05,5.676966390870624799e-04,-4.718974579301722823e-04,2.899262135056731582e-01,2.888866194086558981e-01
4.429999999999999716e+01,2.894062222903557857e-01,5.171262182510557269e-03,4.770542376970975091e-05,5.648316420207654493e-04,-4.694207944813459611e-04,2.899233485086068485e-01,2.888890960721047230e-01
4.435000000000000142e+01,2.894060205864833479e-01,5.144691040023472231e-03,4.750371989724151895e-05,5.619728238995887366e-04,-4.669653841051057529e-04,2.899204896904856721e-01,2.888915514824810238e-01
4.439999999999999858e+01,2.894058104411106891e-01,5.118256354023104950e-03,4.729357452462417365e-05,5.591192099269347337e-04,-4.645320608776863864e-04,2.899176360765129967e-01,2.888939848057083815e-01
4.445000000000000284e+01,2.894055911676788329e-01,5.091957424447314355e-03,4.707430109273067371e-05,5.562700435374621404e-04,-4.621214413520008065e-04,2.899147869101235675e-01,2.888963954252340982e-01
4.450000000000000000e+01,2.894053623049624990e-01,5.065793554757344087e-03,4.684543837641510025e-05,5.534247938521495496e-04,-4.597339170993193220e-04,2.899119416604382105e-01,2.888987829494867876e-01
4.454999999999999716e+01,2.894051236197314747e-01,5.039764051922946374e-03,4.660675314538916724e-05,5.505831583376838900e-04,-4.573696520469055149e-04,2.899091000249237604e-01,2.889011472145391890e-01
4.460000000000000142e+01,2.894048751046909840e-01,5.013868226408848584e-03,4.635823810487546911e-05,5.477450607457603994e-04,-4.550285845360094476e-04,2.899062619273318764e-01,2.889034882820500916e-01
4.464999999999999858e+01,2.894046169718670902e-01,4.988105392162346489e-03,4.610010528099431993e-05,5.449106444972289269e-04,-4.527104339352403277e-04,2.899034275110833336e-01,2.889058064326508468e-01
4.470000000000000284e+01,2.894043496416869865e-01,4.962474866601860289e-03,4.583277510089774911e-05,5.420802617610837428e-04,-4.504147115592882717e-04,2.899005971283471483e-01,2.889081021550268247e-01
4.475000000000000000e+01,2.894040737280835773e-01,4.936975970606261727e-03,4.555686149749808373e-05,5.392544585581242767e-04,-4.481407355631280686e-04,2.898977713251442156e-01,2.889103761310229390e-01
4.479999999999999716e+01,2.894037900200283064e-01,4.911608028504804019e-03,4.527315344223713868e-05,5.364339562927176530e-04,-4.458876494082433350e-04,2.898949508228788052e-01,2.889126292171778077e-01
4.485000000000000142e+01,2.894034994599616328e-01,4.886370368067444701e-03,4.498259337555983927e-05,5.336196301823042769e-04,-4.436544434311846525e-04,2.898921364967683711e-01,2.889148624231548945e-01
4.489999999999999858e+01,2.894032031196484001e-01,4.861262320495446029e-03,4.468625306233220336e-05,5.308124851118768564e-04,-4.414399789872124362e-04,2.898893293516979219e-01,2.889170768875988782e-01
4.495000000000000284e+01,2.894029021740330831e-01,4.836283220411969307e-03,4.438530744701401720e-05,5.280136294882109343e-04,-4.392430145941829270e-04,2.898865304960742684e-01,2.889192738519918979e-01
4.500000000000000000e+01,2.894025978737056470e-01,4.811432405852678756e-03,4.408100711957698906e-05,5.252242477048449419e-04,-4.370622334656909503e-04,2.898837411142909382e-01,2.889214546331203559e-01
4.504999999999999716e+01,2.894022915166126753e-01,4.786709218255925588e-03,4.377465002659235144e-05,5.224455718521849252e-04,-4.348962717990002358e-04,2.898809624384382500e-01,2.889236205947871006e-01
4.510000000000000142e+01,2.894019844196575320e-01,4.762113002452795889e-03,4.346755307141558577e-05,5.196788533166951706e-04,-4.327437471738640397e-04,2.898781957199028092e-01,2.889257731194122547e-01
4.514999999999999858e+01,2.894016778908281018e-01,4.737643106656363144e-03,4.316102424199221856e-05,5.169253349076285411e-04,-4.306032864236441311e-04,2.898754422014937493e-01,2.889279135801624543e-01
4.520000000000000284e+01,2.894013732024700025e-01,4.713298882450467180e-03,4.285633588393640488e-05,5.141862241289830862e-04,-4.284735523611103171e-04,2.898727030907150559e-01,2.889300433142249491e-01
4.525000000000000000e+01,2.894010715662860833e-01,4.689079684777827835e-03,4.255469970001821411e-05,5.114626681778010288e-04,-4.263532687777645599e-04,2.898699795347638442e-01,2.889321635978083225e-01
4.529999999999999716e+01,2.894007741105915077e-01,4.664984871926943465e-03,4.225724400543072760e-05,5.087557311981251093e-04,-4.242412431872636270e-04,2.898672725977842202e-01,2.889342756233987952e-01
4.535000000000000142e+01,2.894004818602882723e-01,4.641013805518708416e-03,4.196499370217729918e-05,5.060663742540481109e-04,-4.221363868496935397e-04,2.898645832408401346e-01,2.889363804797364099e-01
4.539999999999999858e+01,2.894001957199431874e-01,4.617165850491469249e-03,4.167885335711815360e-05,5.033954384062650812e-04,-4.200377316920288011e-04,2.898619123049923085e-01,2.889384791348940662e-01
4.545000000000000284e+01,2.893999164602649721e-01,4.593440375085446059e-03,4.139959367885840113e-05,5.007436311874030165e-04,-4.179444438296862278e-04,2.898592604977734966e-01,2.889405724227564476e-01
4.550000000000000000e+01,2.893996447081774170e-01,4.569836750826106013e-03,4.112784159131915705e-05,4.981115166739297434e-04,-4.158558334912914700e-04,2.898566283832600399e-01,2.889426610330947942e-01
4.554999999999999716e+01,2.893993809405857598e-01,4.546354352506417132e-03,4.086407399964427615e-05,4.954995092502859771e-04,-4.137713612509974384e-04,2.898540163758364097e-01,2.889447455053351099e-01
4.560000000000000142e+01,2.893991254818265024e-01,4.522992558168292820e-03,4.060861524043091582e-05,4.929078710572601775e-04,-4.116906405763983865e-04,2.898514247376433595e-01,2.889468262260096454e-01
4.564999999999999858e+01,2.893988785046927581e-01,4.499750749082984287e-03,4.036163810667216543e-05,4.903367130149705955e-04,-4.096134368016263053e-04,2.898488535796010512e-01,2.889489034297844650e-01
4.570000000000000284e+01,2.893986400348279031e-01,4.476628309730643768e-03,4.012316824183946823e-05,4.877859992149038721e-04,-4.075396627312248814e-04,2.898463028658009866e-01,2.889509772038548197e-01
4.575000000000000000e+01,2.893984099581966563e-01,4.453624627779470546e-03,3.989309161057218850e-05,4.852555543885192784e-04,-4.054693711673748742e-04,2.898437724209745880e-01,2.889530474954187245e-01
4.579999999999999716e+01,2.893981880312646027e-01,4.430739094063591496e-03,3.967116467852275797e-05,4.827450740848819198e-04,-4.034027447278364445e-04,2.898412619406709467e-01,2.889551141218582586e-01
4.585000000000000142e+01,2.893979738934597257e-01,4.407971102560933815e-03,3.945702687363063184e-05,4.802541371297240256e-04,-4.013400833824628026e-04,2.898387710037158005e-01,2.889571767832036508e-01
4.589999999999999858e+01,2.893977670814434355e-01,4.385320050370945105e-03,3.925021485734967710e-05,4.777822198944442337e-04,-3.992817901797448524e-04,2.898362990864805089e-01,2.889592350764063622e-01
4.595000000000000284e+01,2.893975670446944926e-01,4.362785337691126031e-03,3.905017810841059572e-05,4.753287118775232517e-04,-3.972283556607020196e-04,2.898338455784635892e-01,2.889612885109253959e-01
4.600000000000000000e+01,2.893973731619001732e-01,4.340366367794965506e-03,3.885629531405936841e-05,4.728929320935559692e-04,-3.951803414654372188e-04,2.898314097986796622e-01,2.889633365251206842e-01
4.604999999999999716e+01,2.893971847576600198e-01,4.318062547008504580e-03,3.866789107393719249e-05,4.704741457747876627e-04,-3.931383636269133184e-04,2.898289910123608704e-01,2.889653785029591693e-01
4.610000000000000142e+01,2.893970011190350466e-01,4.295873284688559585e-03,3.848425244894470307e-05,4.680715809178007049e-04,-3.911030760199112988e-04,2.898265884475039189e-01,2.889674137905661744e-01
4.614999999999999858e+01,2.893968215115156339e-01,4.273797993200380632e-03,3.830464492957014107e-05,4.656844442496082463e-04,-3.890751543904679235e-04,2.898242013108356940e-01,2.889694417121955738e-01
4.620000000000000284e+01,2.893966451940391260e-01,4.251836087896555642e-03,3.812832745303664861e-05,4.633119362426922562e-04,-3.870552813366189590e-04,2.898218288028288070e-01,2.889714615852494450e-01
4.625000000000000000e+01,2.893964714327493248e-01,4.229986987096252642e-03,3.795456616321119171e-05,4.609532648728364491e-04,-3.850441325464140792e-04,2.898194701314589228e-01,2.889734727340397269e-01
4.629999999999999716e+01,2.893962995132645100e-01,4.208250112065567081e-03,3.778264667840456991e-05,4.586076578849612793e-04,-3.830423645281521802e-04,2.898171245244710592e-01,2.889754745020579607e-01
4.635000000000000142e+01,2.893961287512926139e-01,4.186624886998855342e-03,3.761188470654161070e-05,4.562743734064271463e-04,-3.810506039933439656e-04,2.898147912399924864e-01,2.889774662625927415e-01
4.639999999999999858e+01,2.893959585015074554e-01,4.165110739000749997e-03,3.744163492135185907e-05,4.539527088214268804e-04,-3.790694389787231623e-04,2.898124695754075164e-01,2.889794474276073943e-01
4.645000000000000284e+01,2.893957881646700980e-01,4.143707098069575843e-03,3.727129808402849197e-05,4.516420078909861332e-04,-3.770994117229291222e-04,2.898101588744770307e-01,2.889814174548631653e-01
4.650000000000000000e+01,2.893956171930454069e-01,4.122413397081713983e-03,3.710032645931956593e-05,4.493416661674909818e-04,-3.751410132488518364e-04,2.898078585327535928e-01,2.889833758533372210e-01
4.654999999999999716e+01,2.893954450942169410e-01,4.101229071776979831e-03,3.692822763086047323e-05,4.470511348085584808e-04,-3.731946795468375072e-04,2.898055680013946200e-01,2.889853221870392619e-01
4.660000000000000142e+01,2.893952714334519505e-01,4.080153560745287435e-03,3.675456686583586141e-05,4.447699229403646198e-04,-3.712607892086929105e-04,2.898032867895264930e-01,2.889872560773774079e-01
4.664999999999999858e+01,2.893950958347986102e-01,4.059186305413888841e-03,3.657896821251522244e-05,4.424975987539041256e-04,-3.693396623288737078e-04,2.898010144653400122e-01,2.889891772042572082e-01
4.670000000000000284e+01,2.893949179811213801e-01,4.038326750035720232e-03,3.640111453527452022e-05,4.402337895388465719e-04,-3.674315604682975179e-04,2.897987506561249260e-01,2.889910853061178342e-01
4.675000000000000000e+01,2.893947376132864902e-01,4.017574341678891228e-03,3.622074670041166216e-05,4.379781808683008053e-04,-3.655366874674774403e-04,2.897964950474543611e-01,2.889929801791186192e-01
4.679999999999999716e+01,2.893945545287091581e-01,3.996928530215818585e-03,3.603766212306876263e-05,4.357305151446506280e-04,-3.636551908985130891e-04,2.897942473817307629e-01,2.889948616756875532e-01
4.685000000000000142e+01,2.893943685794582721e-01,3.976388768314450227e-03,3.585171287215824210e-05,4.334905897036032485e-04,-3.617871639592868185e-04,2.897920074562896908e-01,2.889967297026268533e-01
4.689999999999999858e+01,2.893941796700939539e-01,3.955954511428398136e-03,3.566280350788905452e-05,4.312582546507288993e-04,-3.599326476349507496e-04,2.897897751212367701e-01,2.889985842189511378e-01
4.695000000000000284e+01,2.893939877553836082e-01,3.935625217788526684e-03,3.547088879749203661e-05,4.290334105763447294e-04,-3.580916329813606290e-04,2.897875502771624645e-01,2.890004252336047519e-01
4.700000000000000000e+01,2.893937928380071467e-01,3.915400348393663181e-03,3.527597142106524131e-05,4.268160062604315730e-04,-3.562640634183010632e-04,2.897853328728465239e-01,2.890022528031677695e-01
4.704999999999999716e+01,2.893935949663296592e-01,3.895279367002730912e-03,3.507809974357202937e-05,4.246060364438451274e-04,-3.544498369567010551e-04,2.897831229030299327e-01,2.890040670296293857e-01
4.710000000000000142e+01,2.893933942322790553e-01,3.875261740125213791e-03,3.487736569298513538e-05,4.224035397055065375e-04,-3.526488083195363074e-04,2.897809204062915533e-01,2.890058680582665573e-01
4.714999999999999858e+01,2.893931907693367278e-01,3.855346937012311438e-03,3.467390275063479633e-05,4.202085964518659645e-04,-3.508607909505963448e-04,2.897787254630379561e-01,2.890076560756354995e-01
4.720000000000000284e+01,2.893929847506157005e-01,3.835534429648063039e-03,3.446788402960721540e-05,4.180213269944135627e-04,-3.490855589351991319e-04,2.897765381935805129e-01,2.890094313076508881e-01
4.725000000000000000e+01,2.893927763869781900e-01,3.815823692739334951e-03,3.425952039209219596e-05,4.158418896660257100e-04,-3.473228488818413452e-04,2.897743587562521261e-01,2.890111940177042538e-01
4.729999999999999716e+01,2.893925659251240234e-01,3.796214203705781855e-03,3.404905853793280740e-05,4.136704789085110349e-04,-3.455723618326453795e-04,2.897721873454945918e-01,2.890129445047534551e-01
4.735000000000000142e+01,2.893923536455709211e-01,3.776705442669215079e-03,3.383677898482280628e-05,4.115073232517443575e-04,-3.438337652820987449e-04,2.897700241898378271e-01,2.890146831013040152e-01
4.739999999999999858e+01,2.893921398604419326e-01,3.757296892442477370e-03,3.362299385585912608e-05,4.093526831001068956e-04,-3.421066953883886434e-04,2.897678695496861967e-01,2.890164101711976685e-01
4.745000000000000284e+01,2.893919249109783154e-01,3.737988038517715741e-03,3.340804439221090467e-05,4.072068482439825045e-04,-3.403907594595607087e-04,2.897657237148301146e-01,2.890181261071265162e-01
4.750000000000000000e+01,2.893917091647030260e-01,3.718778369054114366e-03,3.319229811692755040e-05,4.050701350223390087e-04,-3.386855387884839079e-04,2.897635870016084247e-01,2.890198313277976272e-01
4.754999999999999716e+01,2.893914930121755380e-01,3.699667374865008625e-03,3.297614558947439286e-05,4.029428830759752920e-04,-3.369905918970265198e-04,2.897614597496620537e-01,2.890215262746890224e-01
4.760000000000000142e+01,2.893912768632944665e-01,3.680654549404499109e-03,3.275999670834963242e-05,4.008254516487995758e-04,-3.353054582321003110e-04,2.897593423182349137e-01,2.890232114083540194e-01
4.764999999999999858e+01,2.893910611431259605e-01,3.661739388753570794e-03,3.254427653985322388e-05,3.987182154152103006e-04,-3.336296623355038799e-04,2.897572350820012965e-01,2.890248872042506245e-01
4.770000000000000284e+01,2.893908462872595844e-01,3.642921391605725197e-03,3.232942067346642709e-05,3.966215598340389861e-04,-3.319627184871061184e-04,2.897551384264201446e-01,2.890265541480990241e-01
4.775000000000000000e+01,2.893906327367131714e-01,3.624200059252176247e-03,3.211587012710195567e-05,3.945358760523196115e-04,-3.303041357981156595e-04,2.897530527426384062e-01,2.890282127307879367e-01
4.779999999999999716e+01,2.893904209324336674e-01,3.605574895566697035e-03,3.190406584755755469e-05,3.924615554042273110e-04,-3.286534237091121610e-04,2.897509784219903239e-01,2.890298634428770108e-01
4.785000000000000142e+01,2.893902113094579676e-01,3.587045406990228055e-03,3.169444287185805404e-05,3.903989835708809083e-04,-3.270100978271647460e-04,2.897489158501569961e-01,2.890315067687589390e-01
4.789999999999999858e+01,2.893900042908191250e-01,3.568611102515019222e-03,3.148742423302008356e-05,3.883485344845220193e-04,-3.253736860184818251e-04,2.897468654010706413e-01,2.890331431805676088e-01
4.795000000000000284e+01,2.893898002812946291e-01,3.550271493668994815e-03,3.128341470856495888e-05,3.863105640754644580e-04,-3.237437346583345267e-04,2.897448274306615446e-01,2.890347731319277136e-01
4.800000000000000000e+01,2.893895996611075550e-01,3.532026094499468322e-03,3.108279452147338456e-05,3.842854039714202236e-04,-3.221198149284734409e-04,2.897428022705574868e-01,2.890363970516576231e-01
4.804999999999999716e+01,2.893894027796972135e-01,3.513874421557310491e-03,3.088591311114533645e-05,3.822733552668763869e-04,-3.205015290445857546e-04,2.897407902218529507e-01,2.890380153375414762e-01
4.810000000000000142e+01,2.893892099496823689e-01,3.495815993880873641e-03,3.069308309629714232e-05,3.802746824843845430e-04,-3.188885162917902720e-04,2.897387915490704513e-01,2.890396283502942865e-01
4.814999999999999858e+01,2.893890214411389272e-01,3.477850332980019638e-03,3.050457455286380011e-05,3.782896078508657476e-04,-3.172804587451382016e-04,2.897368064744369476e-01,2.890412364078409069e-01
4.820000000000000284e+01,2.893888374763142202e-01,3.459976962820314385e-03,3.032060972815027423e-05,3.763183060101817101e-04,-3.156770865538811887e-04,2.897348351725962390e-01,2.890428397800322013e-01
4.825000000000000000e+01,2.893886582248941797e-01,3.442195409807411854e-03,3.014135830807639381e-05,3.743608992888175805e-04,-3.140781826726648336e-04,2.897328777658749188e-01,2.890444386839134405e-01
4.829999999999999716e+01,2.893884837999338711e-01,3.424505202771655366e-03,2.996693334776251528e-05,3.724174536249280350e-04,-3.124835869294030383e-04,2.897309343202110199e-01,2.890460332796567222e-01
4.835000000000000142e+01,2.893883142545533582e-01,3.406905872952984641e-03,2.979738796725801345e-05,3.704879752625564958e-04,-3.108931993280404757e-04,2.897290048418486585e-01,2.890476236672580579e-01
4.839999999999999858e+01,2.893881495794903280e-01,3.389396953986149007e-03,2.963271290421418442e-05,3.685724083028291088e-04,-3.093069824944006925e-04,2.897270892748889382e-01,2.890492098840917179e-01
4.845000000000000284e+01,2.893879897015900204e-01,3.371977981886264096e-03,2.947283500395667642e-05,3.666706331925830942e-04,-3.077249631846697684e-04,2.897251874997786580e-01,2.890507919034013828e-01
4.850000000000000000e+01,2.893878344833009097e-01,3.354648495034781835e-03,2.931761671484344636e-05,3.647824662183216170e-04,-3.061472327886347717e-04,2.897232993328043849e-01,2.890523696337974346e-01
4.854999999999999716e+01,2.893876837232291499e-01,3.337408034165820821e-03,2.916685664303601220e-05,3.629076600596181147e-04,-3.045739467735460496e-04,2.897214245266457322e-01,2.890539429198125676e-01
4.860000000000000142e+01,2.893875371577919187e-01,3.320256142352911739e-03,2.902029120583333216e-05,3.610459054411245257e-04,-3.030053230294579088e-04,2.897195627720272060e-01,2.890555115435566313e-01
4.864999999999999858e+01,2.893873944639925311e-01,3.303192364996174277e-03,2.887759740643527285e-05,3.591968339060527121e-04,-3.014416390931821867e-04,2.897177137004921521e-01,2.890570752274929101e-01
4.870000000000000284e+01,2.893872552633214301e-01,3.286216249809877435e-03,2.873839673532560001e-05,3.573600217163133523e-04,-2.998832282456621997e-04,2.897158768883024149e-01,2.890586336383404453e-01
4.875000000000000000e+01,2.893871191267703979e-01,3.269327346810398799e-03,2.860226018431985418e-05,3.555349948653597591e-04,-2.983304744967200440e-04,2.897140518614514382e-01,2.890601863920893577e-01
4.879999999999999716e+01,2.893869855809247937e-01,3.252525208304575879e-03,2.846871433870200988e-05,3.537212351691595741e-04,-2.967838064917556018e-04,2.897122381017552262e-01,2.890617330600943613e-01
4.885000000000000142e+01,2.893868541150769746e-01,3.235809388878393110e-03,2.833724849085680417e-05,3.519181873786961646e-04,-2.952436903969825224e-04,2.897104350539648210e-01,2.890632731761891283e-01
4.889999999999999858e+01,2.893867241892816855e-01,3.219179445386024033e-03,2.820732269560208454e-05,3.501252672342045047e-04,-2.937106218430003018e-04,2.897086421338203044e-01,2.890648062447430666e-01
4.895000000000000284e+01,2.893865952432495003e-01,3.202634936939109406e-03,2.807837666338444381e-05,3.483418703572954082e-04,-2.921851170305264731e-04,2.897068587369434067e-01,2.890663317495555940e-01
4.900000000000000000e+01,2.893864667059491969e-01,3.186175424896375754e-03,2.794983936313156391e-05,3.465673818527691759e-04,-2.906677031265060616e-04,2.897050842484388267e-01,2.890678491634595670e-01
4.904999999999999716e+01,2.893863380057685730e-01,3.169800472853331538e-03,2.782113918250363007e-05,3.448011864678367710e-04,-2.891589081028295583e-04,2.897033180530538821e-01,2.890693579584832640e-01
4.910000000000000142e+01,2.893862085810564588e-01,3.153509646632330667e-03,2.769171447035532831e-05,3.430426791335883956e-04,-2.876592501928777594e-04,2.897015595457196890e-01,2.890708576163932286e-01
4.914999999999999858e+01,2.893860778908513565e-01,3.137302514272568340e-03,2.756102426529216060e-05,3.412912756925489993e-04,-2.861692271619647120e-04,2.896998081422786364e-01,2.890723476394240765e-01
4.920000000000000284e+01,2.893859454255823804e-01,3.121178646020269024e-03,2.742855899626719842e-05,3.395464235982941143e-04,-2.846893056057596904e-04,2.896980632901843822e-01,2.890738275609803787e-01
4.925000000000000000e+01,2.893858107175132921e-01,3.105137614319014062e-03,2.729385092718537070e-05,3.378076123590868047e-04,-2.832199105047160295e-04,2.896963244789451664e-01,2.890752969560814178e-01
4.929999999999999716e+01,2.893856733506945389e-01,3.089178993799786103e-03,2.715648410842398775e-05,3.360743834884026083e-04,-2.817614152715546124e-04,2.896945912500745179e-01,2.890767554513145599e-01
4.935000000000000142e+01,2.893855329701809920e-01,3.073302361271452402e-03,2.701610359491675361e-05,3.343463397220620189e-04,-2.803141325322285049e-04,2.896928632063081599e-01,2.890782027340538241e-01
4.939999999999999858e+01,2.893853892902797376e-01,3.057507295710784959e-03,2.687242369366091510e-05,3.326231532647394313e-04,-2.788783058774175604e-04,2.896911400198508013e-01,2.890796385607086738e-01
4.945000000000000284e+01,2.893852421015998266e-01,3.041793378252680580e-03,2.672523501376020466e-05,3.309045728390283027e-04,-2.774541028115079001e-04,2.896894214394251099e-01,2.890810627637745434e-01
4.950000000000000000e+01,2.893850912766957051e-01,3.026160192180265586e-03,2.657441010962707816e-05,3.291904293276536530e-04,-2.760416091083995509e-04,2.896877072959137545e-01,2.890824752574776557e-01
4.954999999999999716e+01,2.893849367741188616e-01,3.010607322914847419e-03,2.641990753275558546e-05,3.274806398242403036e-04,-2.746408247587291802e-04,2.896859975064103310e-01,2.890838760418273923e-01
4.960000000000000142e+01,2.893847786407253153e-01,2.995134358005900957e-03,2.626177413922016013e-05,3.257752099398102640e-04,-2.732516616613699708e-04,2.896842920765259066e-01,2.890852652049247240e-01
4.964999999999999858e+01,2.893846170121242012e-01,2.979740887120866603e-03,2.610014553812444355e-05,3.240742342502111214e-04,-2.718739431739622208e-04,2.896825911008362731e-01,2.890866429234121293e-01
4.970000000000000284e+01,2.893844521111957890e-01,2.964426502034908477e-03,2.593524460971839387e-05,3.223778948132092538e-04,-2.705074055937725067e-04,2.896808947613992991e-01,2.890880094609922790e-01
4.975000000000000000e+01,2.893842842446557317e-01,2.949190796620823965e-03,2.576737806962069383e-05,3.206864577317031120e-04,-2.691517015924617244e-04,2.896792033243177911e-01,2.890893651649936724e-01
4.979999999999999716e+01,2.893841137976921885e-01,2.934033366838483155e-03,2.559693110610617098e-05,3.190002677899545468e-04,-2.678064055777421709e-04,2.896775171343760613e-01,2.890907104610083156e-01
4.985000000000000142e+01,2.893839412267552591e-01,2.918953810724590064e-03,2.542436016917958865e-05,3.173197412416386412e-04,-2.664710209032794368e-04,2.896758366078276969e-01,2.890920458456828213e-01
4.989999999999999858e+01,2.893837670506275161e-01,2.903951728382537546e-03,2.525018404141276943e-05,3.156453568796665837e-04,-2.651449887968409906e-04,2.896741622234657587e-01,2.890933718777892736e-01
4.995000000000000284e+01,2.893835918399556562e-01,2.889026721971634220e-03,2.507497336955537485e-05,3.139776455667187948e-04,-2.638276988276080925e-04,2.896724945121528227e-01,2.890946891677584896e-01
5.000000000000000000e+01,2.893834162054671477e-01,2.874178395697305453e-03,2.489933888105116047e-05,3.123171784507817106e-04,-2.625185006886794235e-04,2.896708340450368513e-01,2.890959983658974441e-01
5.004999999999999716e+01,2.893832407851352206e-01,2.859406355800310322e-03,2.472391854912849658e-05,3.106645541291595423e-04,-2.612167170309025220e-04,2.896691814207152382e-01,2.890973001495552031e-01
5.010000000000000142e+01,2.893830662305888479e-01,2.844710210546933047e-03,2.454936400277761481e-05,3.090203850574709541e-04,-2.599216570519156770e-04,2.896675372516435143e-01,2.890985952095341815e-01
5.014999999999999858e+01,2.893828931930884640e-01,2.830089570218529121e-03,2.437632650236931872e-05,3.073852835242222464e-04,-2.586326305194836428e-04,2.896659021501103437e-01,2.890998842360665844e-01
5.020000000000000284e+01,2.893827223094032064e-01,2.815544047101564522e-03,2.420544281713315034e-05,3.057598475272895714e-04,-2.573489618930233113e-04,2.896642767141133779e-01,2.891011679046930349e-01
5.025000000000000000e+01,2.893825541879326280e-01,2.801073255477432890e-03,2.403732134653778583e-05,3.041446468942810965e-04,-2.560700042012055248e-04,2.896626615134803573e-01,2.891024468623848986e-01
5.029999999999999716e+01,2.893823893954097226e-01,2.786676811612506886e-03,2.387252882364328656e-05,3.025402099848939616e-04,-2.547951523376074156e-04,2.896610570765709713e-01,2.891037217142484739e-01
5.035000000000000142e+01,2.893822284445108917e-01,2.772354333748233788e-03,2.371157792481490083e-05,3.009470112996382851e-04,-2.535238554500085376e-04,2.896594638778857145e-01,2.891049930111360688e-01
5.039999999999999858e+01,2.893820717826733890e-01,2.758105442091071061e-03,2.355491608728760666e-05,2.993654602963946999e-04,-2.522556281218195340e-04,2.896578823268824987e-01,2.891062612384642794e-01
5.045000000000000284e+01,2.893819197823908063e-01,2.743929758802654811e-03,2.340291580473830542e-05,2.977958916850037790e-04,-2.509900600755271614e-04,2.896563127582710839e-01,2.891075268065105286e-01
5.050000000000000000e+01,2.893817727332184120e-01,2.729826907989875429e-03,2.325586663229933684e-05,2.962385574312868851e-04,-2.497268241666882656e-04,2.896547554240174183e-01,2.891087900424194057e-01
5.054999999999999716e+01,2.893816308356737532e-01,2.715796515694933726e-03,2.311396908764555631e-05,2.946936206571389161e-04,-2.484656824818478509e-04,2.896532104872432400e-01,2.891100511841042664e-01
5.060000000000000142e+01,2.893814941971714627e-01,2.701838209885527604e-03,2.297733058535249244e-05,2.931611515739052359e-04,-2.472064904032002849e-04,2.896516780181599970e-01,2.891113103761829284e-01
5.064999999999999858e+01,2.893813628300753171e-01,2.687951620444727768e-03,2.284596348922316385e-05,2.916411255336959414e-04,-2.459491985552496340e-04,2.896501579921197944e-01,2.891125676680308398e-01
5.070000000000000284e+01,2.893812366518994650e-01,2.674136379160957106e-03,2.271978531334952657e-05,2.901334232294452867e-04,-2.446938526027461996e-04,2.896486502898155679e-01,2.891138230139833620e-01
5.075000000000000000e+01,2.893811154876349545e-01,2.660392119718127911e-03,2.259862104889016053e-05,2.886378330207029896e-04,-2.434405909229226414e-04,2.896471546996067792e-01,2.891150762756631298e-01
5.079999999999999716e+01,2.893809990741275651e-01,2.646718477685030147e-03,2.248220754144699264e-05,2.871540553099500561e-04,-2.421896402270560438e-04,2.896456709218960812e-01,2.891163272263590489e-01
5.085000000000000142e+01,2.893808870663810429e-01,2.633115090505659499e-03,2.237019979495273548e-05,2.856817088455187179e-04,-2.409413092556132469e-04,2.896441985754316106e-01,2.891175755573304751e-01
5.089999999999999858e+01,2.893807790456193740e-01,2.619581597488454278e-03,2.226217903330577691e-05,2.842203387821512169e-04,-2.396959807155396767e-04,2.896427372053682059e-01,2.891188208858705422e-01
5.095000000000000284e+01,2.893806745288978743e-01,2.606117639796266122e-03,2.215766231177799365e-05,2.827694262914046174e-04,-2.384541016678486504e-04,2.896412862928774978e-01,2.891200627649182509e-01
5.100000000000000000e+01,2.893805729800232873e-01,2.592722860435556567e-03,2.205611343718977008e-05,2.813283994807454268e-04,-2.372161726063658866e-04,2.896398452660668421e-01,2.891213006939797325e-01
5.104999999999999716e+01,2.893804738215158268e-01,2.579396904246483106e-03,2.195695492972169694e-05,2.798966453543700055e-04,-2.359827354949266319e-04,2.896384135119404735e-01,2.891225341310911801e-01
5.110000000000000142e+01,2.893803764473263929e-01,2.566139417891903206e-03,2.185958074028552031e-05,2.784735225294758532e-04,-2.347543610489048261e-04,2.896369903891155562e-01,2.891237625055372296e-01
5.114999999999999858e+01,2.893802802360119775e-01,2.552950049846972914e-03,2.176336942589161252e-05,2.770583744105889067e-04,-2.335316355588056545e-04,2.896355752409967010e-01,2.891249852310272539e-01
5.120000000000000284e+01,2.893801845640673887e-01,2.539828450388924557e-03,2.166769748127481111e-05,2.756505425201672506e-04,-2.323151475576176554e-04,2.896341674091063023e-01,2.891262017190284750e-01
5.125000000000000000e+01,2.893800888191140896e-01,2.526774271586375645e-03,2.157195252801058627e-05,2.742493796866481799e-04,-2.311054746306270141e-04,2.896327662462727104e-01,2.891274113919554689e-01
5.129999999999999716e+01,2.893799924126581602e-01,2.513787167289012036e-03,2.147554607208439147e-05,2.728542628009856174e-04,-2.299031706568168548e-04,2.896313711293870830e-01,2.891286136959292374e-01
5.135000000000000142e+01,2.893798947921428777e-01,2.500866793117260695e-03,2.137792555680823362e-05,2.714646048685342896e-04,-2.287087537549178495e-04,2.896299814714545784e-01,2.891298081128311770e-01
5.139999999999999858e+01,2.893797954520456184e-01,2.488012806452134188e-03,2.127858545952193551e-05,2.700798661047353489e-04,-2.275226951856915050e-04,2.896285967326908128e-01,2.891309941714004239e-01
5.145000000000000284e+01,2.893796939437930371e-01,2.475224866425179693e-03,2.117707720694623382e-05,2.686995638494641997e-04,-2.263454094355717388e-04,2.896272164304355412e-01,2.891321714571505330e-01
5.150000000000000000e+01,2.893795898843006809e-01,2.462502633908593679e-03,2.107301771461706538e-05,2.673232811054764360e-04,-2.251772456762422782e-04,2.896258401476915489e-01,2.891333396209098128e-01
5.154999999999999716e+01,2.893794829629758314e-01,2.449845771505500518e-03,2.096609638972800896e-05,2.659506735402780622e-04,-2.240184807608220578e-04,2.896244675401263846e-01,2.891344983858252782e-01
5.160000000000000142e+01,2.893793729470592324e-01,2.437253943540431886e-03,2.085608047313444095e-05,2.645814748271776377e-04,-2.228693138809087829e-04,2.896230983414132543e-01,2.891356475527052106e-01
5.164999999999999858e+01,2.893792596852204912e-01,2.424726816050042089e-03,2.074281863441534122e-05,2.632155002394195691e-04,-2.217298629705888595e-04,2.896217323668254795e-01,2.891367870036155030e-01
5.170000000000000284e+01,2.893791431093590272e-01,2.412264056774023752e-03,2.062624277295170390e-05,2.618526484503540946e-04,-2.206001629044506665e-04,2.896203695150364466e-01,2.891379167036816078e-01
5.175000000000000000e+01,2.893790232346032942e-01,2.399865335146250320e-03,2.050636801718426207e-05,2.604929015318093008e-04,-2.194801654974407631e-04,2.896190097681179410e-01,2.891390367010886475e-01
5.179999999999999716e+01,2.893789001575389208e-01,2.387530322286148411e-03,2.038329095280518141e-05,2.591363231814200279e-04,-2.183697412758096651e-04,2.896176531897675099e-01,2.891401471253103317e-01
5.185000000000000142e+01,2.893787740527339891e-01,2.375258690990362902e-03,2.025718614789604019e-05,2.577830552469323358e-04,-2.172686829511402554e-04,2.896162999218330203e-01,2.891412481836349579e-01
5.189999999999999858e+01,2.893786451676643723e-01,2.363050115724483601e-03,2.012830107825908275e-05,2.564333126507074368e-04,-2.161767104941892780e-04,2.896149501792368297e-01,2.891423401560919149e-01
5.195000000000000284e+01,2.893785138161748538e-01,2.350904272615269783e-03,1.999694958876120629e-05,2.550873768502882042e-04,-2.150934776727657849e-04,2.896136042434364066e-01,2.891434233889133010e-01
5.200000000000000000e+01,2.893783803706418967e-01,2.338820839442724668e-03,1.986350405579569815e-05,2.537455880000681683e-04,-2.140185798884767653e-04,2.896122624545861557e-01,2.891444982866976376e-01
5.204999999999999716e+01,2.893782452530275218e-01,2.326799495632688158e-03,1.972838644144712849e-05,2.524083360047159395e-04,-2.129515631218217029e-04,2.896109252025907965e-01,2.891455653034642470e-01
5.210000000000000142e+01,2.893781089250371807e-01,2.314839922249444307e-03,1.959205845108549543e-05,2.510760506760299207e-04,-2.118919337738589569e-04,2.896095929172621264e-01,2.891466249328122351e-01
5.214999999999999858e+01,2.893779718776086085e-01,2.302941801988495768e-03,1.945501102252883955e-05,2.497491912213784231e-04,-2.108391691763207305e-04,2.896082660578074841e-01,2.891476776974097329e-01
5.220000000000000284e+01,2.893778346199723517e-01,2.291104819169497396e-03,1.931775338623362866e-05,2.484282353031833784e-04,-2.097927285307161008e-04,2.896069451018892793e-01,2.891487241380554241e-01
5.225000000000000000e+01,2.893776976685280555e-01,2.279328659729300006e-03,1.918080194195388231e-05,2.471136679148838592e-04,-2.087520640309761149e-04,2.896056305345010018e-01,2.891497648025551093e-01
5.229999999999999716e+01,2.893775615357839226e-01,2.267613011215073495e-03,1.904466919780746457e-05,2.458059703193148419e-04,-2.077166319236999059e-04,2.896043228369054034e-01,2.891508002346624417e-01
5.235000000000000142e+01,2.893774267195987626e-01,2.255957562777487647e-03,1.890985301266696582e-05,2.445056092904157596e-04,-2.066859032650818077e-04,2.896030224758764926e-01,2.891518309633210326e-01
5.239999999999999858e+01,2.893772936929584483e-01,2.244362005163938901e-03,1.877682637234759681e-05,2.432130268887414950e-04,-2.056593741440463285e-04,2.896017298934748241e-01,2.891528574924420725e-01
5.245000000000000284e+01,2.893771628945004948e-01,2.232826030711766285e-03,1.864602791441820738e-05,2.419286309855948609e-04,-2.046365751567584394e-04,2.896004454975716902e-01,2.891538802914292994e-01
5.250000000000000000e+01,2.893770347199820514e-01,2.221349333341472981e-03,1.851785339597410886e-05,2.406527867301213968e-04,-2.036170799381731994e-04,2.895991696533162241e-01,2.891548997866478787e-01
5.254999999999999716e+01,2.893769095148599479e-01,2.209931608549880241e-03,1.839264827386770561e-05,2.393858091288557398e-04,-2.026005125811203083e-04,2.895979026757149466e-01,2.891559163540049493e-01
5.260000000000000142e+01,2.893767875681244051e-01,2.198572553403229692e-03,1.827070153831273188e-05,2.381279568786357132e-04,-2.015865538020102359e-04,2.895966448234647550e-01,2.891569303127840551e-01
5.264999999999999858e+01,2.893766691074952657e-01,2.187271866530186328e-03,1.815224090918157897e-05,2.368794275622002239e-04,-2.005749457438370524e-04,2.895953962941482662e-01,2.891579419208422652e-01
5.270000000000000284e+01,2.893765542960566317e-01,2.176029248114746528e-03,1.803742947052458005e-05,2.356403542819992592e-04,-1.995654953409500788e-04,2.895941572208681203e-01,2.891589513712451431e-01
5.275000000000000000e+01,2.893764432303698175e-01,2.164844399889000355e-03,1.792636378374293390e-05,2.344108037726429802e-04,-1.985580762051571125e-04,2.895929276703587130e-01,2.891599587903809221e-01
5.279999999999999716e+01,2.893763359400704505e-01,2.153717025125769825e-03,1.781907348437904655e-05,2.331907759969560189e-04,-1.975526290281979461e-04,2.895917076425830183e-01,2.891609642375578826e-01
5.285000000000000142e+01,2.893762323889186860e-01,2.142646828631085843e-03,1.771552233259416159e-05,2.319802051957027534e-04,-1.965491605305144370e-04,2.895904970717818050e-01,2.891619677060555671e-01
5.289999999999999858e+01,2.893761324772400889e-01,2.131633516736521159e-03,1.761561065401825722e-05,2.307789623276703826e-04,-1.955477410196338817e-04,2.895892958289137398e-01,2.891629691255664381e-01
5.295000000000000284e+01,2.893760360456627545e-01,2.120676797291336409e-03,1.751917907665636565e-05,2.295868588057900126e-04,-1.945485006524773016e-04,2.895881037253918988e-01,2.891639683659336102e-01
5.300000000000000000e+01,2.893759428800278255e-01,2.109776379654507324e-03,1.742601344172651080e-05,2.284036514071772649e-04,-1.935516245237242432e-04,2.895869205179932848e-01,2.891649652420623662e-01
5.304999999999999716e+01,2.893758527173284634e-01,2.098931974686522525e-03,1.733585074237300509e-05,2.272290482110252759e-04,-1.925573467262792725e-04,2.895857459147971324e-01,2.891659595198597943e-01
5.310000000000000142e+01,2.893757652525107971e-01,2.088143294741150527e-03,1.724838592471566499e-05,2.260627153988307428e-04,-1.915659435493994060e-04,2.895845795819849133e-01,2.891669509230366808e-01
5.314999999999999858e+01,2.893756801459571593e-01,2.077410053656944793e-03,1.716327937106028702e-05,2.249042847367547907e-04,-1.905777259946341896e-04,2.895834211513228507e-01,2.891679391405914679e-01
5.320000000000000284e+01,2.893755970314616510e-01,2.066731966748705431e-03,1.708016487557231404e-05,2.237533615504428612e-04,-1.895930317992982467e-04,2.895822702281365402e-01,2.891689238347867619e-01
5.325000000000000000e+01,2.893755155245044675e-01,2.056108750798882334e-03,1.699865791837223329e-05,2.226095329982604864e-04,-1.886122171615160130e-04,2.895811263995843321e-01,2.891699046494246028e-01
5.329999999999999716e+01,2.893754352306308619e-01,2.045540124048715949e-03,1.691836404476874603e-05,2.214723764496403504e-04,-1.876356483601028719e-04,2.895799892430357403e-01,2.891708812182259836e-01
5.335000000000000142e+01,2.893753557537480647e-01,2.035025806189617436e-03,1.683888716196917272e-05,2.203414677809309170e-04,-1.866636934569925919e-04,2.895788583343670286e-01,2.891718531731291009e-01
5.339999999999999858e+01,2.893752767041617990e-01,2.024565518354243081e-03,1.675983757568643006e-05,2.192163894111107483e-04,-1.856967142597378679e-04,2.895777332559972272e-01,2.891728201523263708e-01
5.345000000000000284e+01,2.893751977061891911e-01,2.014158983107736545e-03,1.668083960312036529e-05,2.180967379138940314e-04,-1.847350587076533211e-04,2.895766136044999883e-01,2.891737818078783939e-01
5.350000000000000000e+01,2.893751184052023029e-01,2.003805924438978488e-03,1.660153861618757936e-05,2.169821310600854498e-04,-1.837790538277102911e-04,2.895754989976461746e-01,2.891747378127584311e-01
5.354999999999999716e+01,2.893750384739750547e-01,1.993506067751837051e-03,1.652160738894725350e-05,2.158722141641309647e-04,-1.828289993862364780e-04,2.895743890807502274e-01,2.891756878671998821e-01
5.360000000000000142e+01,2.893749576182312877e-01,1.983259139856584884e-03,1.644075164519053840e-05,2.147666656308490200e-04,-1.818851623404679567e-04,2.895732835322169518e-01,2.891766317042456236e-01
5.364999999999999858e+01,2.893748755813114748e-01,1.973064868961355630e-03,1.635871472538646102e-05,2.136652016215220308e-04,-1.809477721707490952e-04,2.895721820682076175e-01,2.891775690944153321e-01
5.370000000000000284e+01,2.893747921479019602e-01,1.962922984663759574e-03,1.627528131589424057e-05,2.125675797822702210e-04,-1.800170171504817263e-04,2.895710844463683098e-01,2.891784998494356107e-01
5.375000000000000000e+01,2.893747071467929755e-01,1.952833217942784652e-03,1.619028020687278296e-05,2.114736020011512665e-04,-1.790930415874057073e-04,2.895699904685872794e-01,2.891794238249986715e-01
5.379999999999999716e+01,2.893746204526541077e-01,1.942795301150612242e-03,1.610358606802206620e-05,2.103831161830833039e-04,-1.781759440470391444e-04,2.895688999827691901e-01,2.891803409225390253e-01
5.385000000000000142e+01,2.893745319868387678e-01,1.932808968004840616e-03,1.601512025265779856e-05,2.092960170531418676e-04,-1.772657765478262773e-04,2.895678128836392529e-01,2.891812510900382827e-01
5.389999999999999858e+01,2.893744417172463002e-01,1.922873953580998526e-03,1.592485066018249404e-05,2.082122460182823432e-04,-1.763625446979173619e-04,2.895667291126043930e-01,2.891821543218882073e-01
5.395000000000000284e+01,2.893743496572905305e-01,1.912989994304844761e-03,1.583279070444756247e-05,2.071317901349320305e-04,-1.754662087260369326e-04,2.895656486567210197e-01,2.891830506578600413e-01
5.400000000000000000e+01,2.893742558640366447e-01,1.903156827945511227e-03,1.573899745057871351e-05,2.060546802451298403e-04,-1.745766853439724268e-04,2.895645715468311843e-01,2.891839401812421051e-01
5.404999999999999716e+01,2.893741604355814512e-01,1.893374193608214932e-03,1.564356899537830599e-05,2.049809883561997856e-04,-1.736938503654432008e-04,2.895634978549422867e-01,2.891848230162206157e-01
5.410000000000000142e+01,2.893740635077625689e-01,1.883641831727773160e-03,1.554664117645515381e-05,2.039108243492324753e-04,-1.728175419963221676e-04,2.895624276909353201e-01,2.891856993245898177e-01
5.414999999999999858e+01,2.893739652502888005e-01,1.873959484061893128e-03,1.544838370272770436e-05,2.028443321089170388e-04,-1.719475647034616301e-04,2.895613611986949665e-01,2.891865693018826344e-01
5.420000000000000284e+01,2.893738658623901672e-01,1.864326893684926109e-03,1.534899580408780211e-05,2.017816851725804273e-04,-1.710836935644048163e-04,2.895602985517586325e-01,2.891874331730217018e-01
5.425000000000000000e+01,2.893737655680870269e-01,1.854743804981649757e-03,1.524870150090868270e-05,2.007230819990736645e-04,-1.702256789972563195e-04,2.895592399485851787e-01,2.891882911875888751e-01
5.429999999999999716e+01,2.893736646111810806e-01,1.845209963641324070e-03,1.514774459497919933e-05,1.996687409591116260e-04,-1.693732517691532206e-04,2.895581856075452043e-01,2.891891436148169570e-01
5.435000000000000142e+01,2.893735632500686328e-01,1.835725116651908909e-03,1.504638348254901251e-05,1.986188951477399370e-04,-1.685261281826418882e-04,2.895571357617338082e-01,2.891899907384034574e-01
5.439999999999999858e+01,2.893734617524738040e-01,1.826289012294283684e-03,1.494488588772403275e-05,1.975737871171524222e-04,-1.676840153417043363e-04,2.895560906537032464e-01,2.891908328512443616e-01
5.445000000000000284e+01,2.893733603901967877e-01,1.816901400136726160e-03,1.484352361068785359e-05,1.965336636243604712e-04,-1.668466164029847607e-04,2.895550505302104671e-01,2.891916702501831082e-01
5.450000000000000000e+01,2.893732594339664121e-01,1.807562031029409265e-03,1.474256738034477792e-05,1.954987704832857379e-04,-1.660136357225961584e-04,2.895540156370693397e-01,2.891925032308634846e-01
5.454999999999999716e+01,2.893731591484812737e-01,1.798270657098962298e-03,1.464228189518585221e-05,1.944693476050820993e-04,-1.651847838147103712e-04,2.895529862141911770e-01,2.891933320827713705e-01
5.460000000000000142e+01,2.893730597877157140e-01,1.789027031743179157e-03,1.454292112962449792e-05,1.934456243039424069e-04,-1.643597820446934246e-04,2.895519624908900469e-01,2.891941570845413811e-01
5.464999999999999858e+01,2.893729615905619723e-01,1.779830909625570003e-03,1.444472397586172071e-05,1.924278149384187281e-04,-1.635383669866952833e-04,2.895509446815245358e-01,2.891949784995994088e-01
5.470000000000000284e+01,2.893728647768697426e-01,1.770682046670020481e-03,1.434791028363904953e-05,1.914161149506410993e-04,-1.627202943833629969e-04,2.895499329815367506e-01,2.891957965722027346e-01
5.475000000000000000e+01,2.893727695439382019e-01,1.761580200055565867e-03,1.425267735208633800e-05,1.904106973576429464e-04,-1.619053426534702704e-04,2.895489275639437365e-01,2.891966115239326673e-01
5.479999999999999716e+01,2.893726760635054185e-01,1.752525128210700523e-03,1.415919691933742176e-05,1.894117097404074835e-04,-1.610933159017326536e-04,2.895479285763264965e-01,2.891974235506843405e-01
5.485000000000000142e+01,2.893725844792728319e-01,1.743516590808268920e-03,1.406761268674587716e-05,1.884192717675728010e-04,-1.602840463940810264e-04,2.895469361383536389e-01,2.891982328201920249e-01
5.489999999999999858e+01,2.893724949049914508e-01,1.734554348759654316e-03,1.397803840538283615e-05,1.874334732813482817e-04,-1.594773964705825924e-04,2.895459503398674084e-01,2.891990394701154932e-01
5.495000000000000284e+01,2.893724074231292520e-01,1.725638164209375306e-03,1.389055654316819878e-05,1.864543729641057399e-04,-1.586732598777693321e-04,2.895449712395501973e-01,2.891998436067083067e-01
5.500000000000000000e+01,2.893723220841275534e-01,1.716767800529140058e-03,1.380521754146439807e-05,1.854819975943784239e-04,-1.578715625114496311e-04,2.895439988641804741e-01,2.892006453040746328e-01
5.504999999999999716e+01,2.893722389062464706e-01,1.707943022312407742e-03,1.372203966040250874e-05,1.845163418916432989e-04,-1.570722625708382712e-04,2.895430332084776848e-01,2.892014446040152564e-01
5.510000000000000142e+01,2.893721578759887447e-01,1.699163595368155012e-03,1.364100940264510235e-05,1.835573689394606246e-04,-1.562753501341703996e-04,2.895420742355255816e-01,2.892022415164519078e-01
5.514999999999999858e+01,2.893720789490820122e-01,1.690429286714921139e-03,1.356208249591541800e-05,1.826050111674075655e-04,-1.554808461755767058e-04,2.895411218777534934e-01,2.892030360204105310e-01
5.520000000000000284e+01,2.893720020519915948e-01,1.681739864574865280e-03,1.348518540550926625e-05,1.816591718629957891e-04,-1.546888010519772668e-04,2.895401760384490597e-01,2.892038280655341298e-01
5.525000000000000000e+01,2.893719270839254509e-01,1.673095098367375320e-03,1.341021733934940051e-05,1.807197271760869258e-04,-1.538992924973881383e-04,2.895392365937621837e-01,2.892046175740887182e-01
5.529999999999999716e+01,2.893718539192862149e-01,1.664494758702779074e-03,1.333705270010765928e-05,1.797865285703855701e-04,-1.531124231701702447e-04,2.895383033951565155e-01,2.892054044434159144e-01
5.535000000000000142e+01,2.893717824105177527e-01,1.655938617375906502e-03,1.326554393165205326e-05,1.788594056692427079e-04,-1.523283178059386251e-04,2.895373762722553423e-01,2.892061885487801631e-01
5.539999999999999858e+01,2.893717123912868394e-01,1.647426447359584285e-03,1.319552470076183619e-05,1.779381694367202860e-04,-1.515471200351966034e-04,2.895364550360228217e-01,2.892069697465508571e-01
5.545000000000000284e+01,2.893716436799358971e-01,1.638958022798059268e-03,1.312681334983179173e-05,1.770226156296377223e-04,-1.507689889299741422e-04,2.895355394822157202e-01,2.892077478776560739e-01
5.550000000000000000e+01,2.893715760831384043e-01,1.630533119000340597e-03,1.305921655229456265e-05,1.761125284523286328e-04,-1.499940953477394974e-04,2.895346293950384342e-01,2.892085227712383744e-01
5.554999999999999716e+01,2.893715093996859222e-01,1.622151512433496956e-03,1.299253309982636832e-05,1.752076843431760720e-04,-1.492226181435233625e-04,2.895337245509292945e-01,2.892092942484425500e-01
5.560000000000000142e+01,2.893714434243352396e-01,1.613812980715919341e-03,1.292655774914131049e-05,1.743078558207332472e-04,-1.484547403224506534e-04,2.895328247224068230e-01,2.892100621262636562e-01
5.564999999999999858e+01,2.893713779516424167e-01,1.605517302610586644e-03,1.286108505635169273e-05,1.734128153174103592e-04,-1.476906452047069805e-04,2.895319296819034993e-01,2.892108262213813341e-01
5.570000000000000284e+01,2.893713127797145623e-01,1.597264258018312594e-03,1.279591312847128399e-05,1.725223389303025647e-04,-1.469305126733599866e-04,2.895310392055163717e-01,2.892115863539127529e-01
5.575000000000000000e+01,2.893712477138107309e-01,1.589053627971009170e-03,1.273084722461827088e-05,1.716362100217192215e-04,-1.461745155724826560e-04,2.895301530766078435e-01,2.892123423510136182e-01
5.579999999999999716e+01,2.893711825697298234e-01,1.580885194624995780e-03,1.266570314374725902e-05,1.707542226062468431e-04,-1.454228163187523454e-04,2.895292710891922972e-01,2.892130940502673497e-01
5.585000000000000142e+01,2.893711171769272616e-01,1.572758741254378029e-03,1.260031034118516861e-05,1.698761844666229776e-04,-1.446755637842526607e-04,2.895283930510527126e-01,2.892138413028018107e-01
5.589999999999999858e+01,2.893710513813088081e-01,1.564674052244403304e-03,1.253451472271177010e-05,1.690019199471521239e-04,-1.439328905017285803e-04,2.895275187865332667e-01,2.892145839760843495e-01
5.595000000000000284e+01,2.893709850476583467e-01,1.556630913085073733e-03,1.246818107224223391e-05,1.681312723807496217e-04,-1.431949102362651573e-04,2.895266481389668356e-01,2.892153219563498578e-01
5.600000000000000000e+01,2.893709180616632071e-01,1.548629110364612782e-03,1.240119507713334478e-05,1.672641061135946396e-04,-1.424617159593279602e-04,2.895257809726996534e-01,2.892160551506267607e-01
5.604999999999999716e+01,2.893708503315096658e-01,1.540668431763265360e-03,1.233346492356778956e-05,1.664003080998943175e-04,-1.417333782527587654e-04,2.895249171746859806e-01,2.892167834883333510e-01
5.610000000000000142e+01,2.893707817890292522e-01,1.532748666047092272e-03,1.226492244314538164e-05,1.655397890478546173e-04,-1.410099441615638371e-04,2.895240566556339656e-01,2.892175069224245387e-01
5.614999999999999858e+01,2.893707123903866418e-01,1.524869603061904978e-03,1.219552380055522449e-05,1.646824841067457453e-04,-1.402914365056352828e-04,2.895231993506928170e-01,2.892182254300804667e-01
5.620000000000000284e+01,2.893706421163069198e-01,1.517031033727347803e-03,1.212524972082049574e-05,1.638283530935552936e-04,-1.395778536519142886e-04,2.895223452196796776e-01,2.892189390129341620e-01
5.625000000000000000e+01,2.893705709718490393e-01,1.509232750031103522e-03,1.205410526293768766e-05,1.629773802660480558e-04,-1.388691697401726703e-04,2.895214942468521402e-01,2.892196476968459384e-01
5.629999999999999716e+01,2.893704989857407428e-01,1.501474545023238601e-03,1.198211915463013898e-05,1.621295736569540035e-04,-1.381653353476937492e-04,2.895206464402430568e-01,2.892203515312384288e-01
5.635000000000000142e+01,2.893704262092963719e-01,1.493756212810677447e-03,1.190934271027916912e-05,1.612849639913469348e-04,-1.374662785707885763e-04,2.895198018305774612e-01,2.892210505880152827e-01
5.639999999999999858e+01,2.893703527149468768e-01,1.486077548551816745e-03,1.183584836078828901e-05,1.604436032159699808e-04,-1.367719064943933791e-04,2.895189604698020780e-01,2.892217449600916757e-01
5.645000000000000284e+01,2.893702785944162192e-01,1.478438348451255151e-03,1.176172783010282549e-05,1.596055626752283514e-04,-1.360821070150227004e-04,2.895181224292613376e-01,2.892224347595711009e-01
5.650000000000000000e+01,2.893702039565844153e-01,1.470838409754659593e-03,1.168708999829765650e-05,1.587709309737636283e-04,-1.353967509771683119e-04,2.895172877975598635e-01,2.892231201156089671e-01
5.654999999999999716e+01,2.893701289250816266e-01,1.463277530743728721e-03,1.161205849552564161e-05,1.579398115698985310e-04,-1.347156945788472240e-04,2.895164566781560089e-01,2.892238011720072444e-01
5.660000000000000142e+01,2.893700536356607622e-01,1.455755510731276915e-03,1.153676907467377370e-05,1.571123201478014672e-04,-1.340387819984539266e-04,2.895156291867339027e-01,2.892244780845876218e-01
5.664999999999999858e+01,2.893699782333993831e-01,1.448272150056392239e-03,1.146136681329646393e-05,1.562885818189357001e-04,-1.333658481923427586e-04,2.895148054484050215e-01,2.892251510183937446e-01
5.670000000000000284e+01,2.893699028697833686e-01,1.440827250079700431e-03,1.138600319729187016e-05,1.554687282052619288e-04,-1.326967218106781682e-04,2.895139855947913565e-01,2.892258201447753807e-01
5.675000000000000000e+01,2.893698276997259677e-01,1.433420613178678976e-03,1.131083313986550273e-05,1.546528944577334078e-04,-1.320312281780024091e-04,2.895131697610438537e-01,2.892264856384080818e-01
5.679999999999999716e+01,2.893697528785756923e-01,1.426052042743044049e-03,1.123601198960006848e-05,1.538412162639044825e-04,-1.313691922847043489e-04,2.895123580828499743e-01,2.892271476743014103e-01
5.685000000000000142e+01,2.893696785591670095e-01,1.418721343170174743e-03,1.116169258093244604e-05,1.530338268979499167e-04,-1.307104417360850212e-04,2.895115506934840544e-01,2.892278064248499647e-01
5.689999999999999858e+01,2.893696048889651262e-01,1.411428319860586963e-03,1.108802237904403507e-05,1.522308543651027511e-04,-1.300548096070146742e-04,2.895107477209512004e-01,2.892284620569790521e-01
5.695000000000000284e+01,2.893695320073552124e-01,1.404172779213406011e-03,1.101514076911029870e-05,1.514324186904509174e-04,-1.294021371522303065e-04,2.895099492852765688e-01,2.892291147294338560e-01
5.700000000000000000e+01,2.893694600431231390e-01,1.396954528621886012e-03,1.094317653704685407e-05,1.506386293992354516e-04,-1.287522763251417401e-04,2.895091554959853264e-01,2.892297645902609515e-01
5.704999999999999716e+01,2.893693891121714157e-01,1.389773376468874918e-03,1.087224558534689593e-05,1.498495832322343938e-04,-1.281050920615406223e-04,2.895083664498183107e-01,2.892304117745245207e-01
5.710000000000000142e+01,2.893693193155094656e-01,1.382629132122354526e-03,1.080244892335721055e-05,1.490653621355926550e-04,-1.274604642888782610e-04,2.895075822287216938e-01,2.892310564022972375e-01
5.714999999999999858e+01,2.893692507375524858e-01,1.375521605930874695e-03,1.073387096641154681e-05,1.482860315594990153e-04,-1.268182896266759454e-04,2.895068028981455655e-01,2.892316985769594062e-01
5.720000000000000284e+01,2.893691834447587596e-01,1.368450609219012265e-03,1.066657817268393473e-05,1.475116390945851595e-04,-1.261784827492172935e-04,2.895060285056806348e-01,2.892323383838368844e-01
5.725000000000000000e+01,2.893691174846265701e-01,1.361415954282826956e-03,1.060061804049017119e-05,1.467422134687728762e-04,-1.255409773877925474e-04,2.895052590800548664e-01,2.892329758891982738e-01
5.729999999999999716e+01,2.893690528850682009e-01,1.354417454385157225e-03,1.053601848213177496e-05,1.459777639206474853e-04,-1.249057269563839489e-04,2.895044946305067035e-01,2.892336111396296983e-01
5.735000000000000142e+01,2.893689896541694062e-01,1.347454923751066408e-03,1.047278758334122837e-05,1.452182799584478810e-04,-1.242727047917654005e-04,2.895037351465445385e-01,2.892342441617942739e-01
5.739999999999999858e+01,2.893689277803361271e-01,1.340528177563055741e-03,1.041091375004906506e-05,1.444637315063546513e-04,-1.236419040062565076e-04,2.895029805980924298e-01,2.892348749625798243e-01
5.745000000000000284e+01,2.893688672328227907e-01,1.333637031956349172e-03,1.035036623670203611e-05,1.437140694323369415e-04,-1.230133369589328930e-04,2.895022309360184010e-01,2.892355035296271804e-01
5.750000000000000000e+01,2.893688079626289267e-01,1.326781304014106608e-03,1.029109604284618196e-05,1.429692264442568523e-04,-1.223870343585645019e-04,2.895014860930303358e-01,2.892361298322275176e-01
5.754999999999999716e+01,2.893687499037433941e-01,1.319960811762553891e-03,1.023303715732093497e-05,1.422291183335763190e-04,-1.217630440189344592e-04,2.895007459849196496e-01,2.892367538225671386e-01
5.760000000000000142e+01,2.893686929747084635e-01,1.313175374166129913e-03,1.017610812235731693e-05,1.414936455389703099e-04,-1.211414292942556727e-04,2.895000105121250944e-01,2.892373754372918326e-01
5.764999999999999858e+01,2.893686370804693930e-01,1.306424811122532245e-03,1.012021388330352723e-05,1.407626949955567697e-04,-1.205222672289497118e-04,2.894992795615816683e-01,2.892379945993571178e-01
5.770000000000000284e+01,2.893685821144698633e-01,1.299708943457741081e-03,1.006524788379277450e-05,1.400361422295668952e-04,-1.199056464619813428e-04,2.894985530088156622e-01,2.892386112201240644e-01
5.775000000000000000e+01,2.893685279609471417e-01,1.293027592921104337e-03,1.001109436107691476e-05,1.393138536531873491e-04,-1.192916649310335264e-04,2.894978307202392687e-01,2.892392252016550147e-01
5.779999999999999716e+01,2.893684744973782363e-01,1.286380582180206766e-03,9.957630792121351085e-06,1.385956890101420558e-04,-1.186804274258993435e-04,2.894971125555962366e-01,2.892398364391602361e-01
5.785000000000000142e+01,2.893684215970241391e-01,1.279767734815869190e-03,9.904730438025847097e-06,1.378815039196127875e-04,-1.180720430435610831e-04,2.894963983705057253e-01,2.892404448235425529e-01
5.789999999999999858e+01,2.893683691315185880e-01,1.273188875317184804e-03,9.852264932483875985e-06,1.371711524642023740e-04,-1.174666225992346085e-04,2.894956880190502901e-01,2.892410502439868858e-01
5.795000000000000284e+01,2.893683169734455052e-01,1.266643829076270333e-03,9.800106859395194220e-06,1.364644897670222261e-04,-1.168642760482318512e-04,2.894949813563531538e-01,2.892416525905378566e-01
5.800000000000000000e+01,2.893682649988515432e-01,1.260132422383430277e-03,9.748132265438685500e-06,1.357613745037817221e-04,-1.162651099729043443e-04,2.894942782410898641e-01,2.892422517566132223e-01
5.804999999999999716e+01,2.893682130896414462e-01,1.253654482421898749e-03,9.696223055358463394e-06,1.350616712975483244e-04,-1.156692251868314010e-04,2.894935785378836557e-01,2.892428476413992366e-01
5.810000000000000142e+01,2.893681611358069894e-01,1.247209837262992435e-03,9.644269220913045484e-06,1.343652529472122805e-04,-1.150767145053861929e-04,2.894928821195332791e-01,2.892434401520806997e-01
5.814999999999999858e+01,2.893681090374448650e-01,1.240798315860995983e-03,9.592170858752302682e-06,1.336720024448519010e-04,-1.144876607273472957e-04,2.894921888690309419e-01,2.892440292058587881e-01
5.820000000000000284e+01,2.893680567065239351e-01,1.234419748048270083e-03,9.539839937847453970e-06,1.329818147426744558e-04,-1.139021348669795581e-04,2.894914986813287849e-01,2.892446147317190852e-01
5.825000000000000000e+01,2.893680040683694332e-01,1.228073964530278011e-03,9.487201783321394576e-06,1.322945982363491889e-04,-1.133201946697064133e-04,2.894908114648224728e-01,2.892451966719163936e-01
5.829999999999999716e+01,2.893679510628365259e-01,1.221760796880748141e-03,9.434196250461697307e-06,1.316102759385365012e-04,-1.127418834376131134e-04,2.894901271425245892e-01,2.892457749831484626e-01
5.835000000000000142e+01,2.893678976451562468e-01,1.215480077536888921e-03,9.380778570140016256e-06,1.309287863238289026e-04,-1.121672291835488735e-04,2.894894456529099602e-01,2.892463496374025334e-01
5.839999999999999858e+01,2.893678437864407038e-01,1.209231639794578275e-03,9.326919854611732946e-06,1.302500838340695639e-04,-1.115962441248460912e-04,2.894887669504201400e-01,2.892469206224612677e-01
5.845000000000000284e+01,2.893677894738466150e-01,1.203015317803722778e-03,9.272607260522288596e-06,1.295741390408945779e-04,-1.110289245198499940e-04,2.894880910056270018e-01,2.892474879420662282e-01
5.850000000000000000e+01,2.893677347103997821e-01,1.196830946563631369e-03,9.217843813687197487e-06,1.289009384700503310e-04,-1.104652508426759428e-04,2.894874178050561575e-01,2.892480516157434067e-01
5.854999999999999716e+01,2.893676795144937697e-01,1.190678361918467987e-03,9.162647907654322349e-06,1.282304840995011376e-04,-1.099051882841924895e-04,2.894867473506856359e-01,2.892486116783019034e-01
5.860000000000000142e+01,2.893676239190811073e-01,1.184557400552838872e-03,9.107052495011949686e-06,1.275627925502958277e-04,-1.093486875602719385e-04,2.894860796591363639e-01,2.892491681790258506e-01
5.864999999999999858e+01,2.893675679705828285e-01,1.178467899987345599e-03,9.051103996713706713e-06,1.268978939954482825e-04,-1.087956860020208589e-04,2.894854147605815387e-01,2.892497211805841184e-01
5.870000000000000284e+01,2.893675117275463227e-01,1.172409698574268435e-03,8.994860960221556608e-06,1.262358308176484160e-04,-1.082461088972052927e-04,2.894847526974037577e-01,2.892502707576888876e-01
5.875000000000000000e+01,2.893674552590879689e-01,1.166382635493430327e-03,8.938392501904635055e-06,1.255766560512476613e-04,-1.076998710474384014e-04,2.894840935226373202e-01,2.892508169955386177e-01
5.879999999999999716e+01,2.893673986431589129e-01,1.160386550747824963e-03,8.881776572797451410e-06,1.249204316475799467e-04,-1.071568785019850540e-04,2.894834372982336701e-01,2.892513599880841557e-01
5.885000000000000142e+01,2.893673419646755618e-01,1.154421285159759614e-03,8.825098089481599807e-06,1.242672266054575510e-04,-1.066170304264943582e-04,2.894827840931915586e-01,2.892518998361595650e-01
5.889999999999999858e+01,2.893672853135595413e-01,1.148486680366613520e-03,8.768446973458846868e-06,1.236171150101202077e-04,-1.060802210632025072e-04,2.894821339815962236e-01,2.892524366455228590e-01
5.895000000000000284e+01,2.893672287827290801e-01,1.142582578817001116e-03,8.711916142985238947e-06,1.229701740246853651e-04,-1.055463417387148770e-04,2.894814870406107743e-01,2.892529705248473859e-01
5.900000000000000000e+01,2.893671724660870082e-01,1.136708823766676563e-03,8.655599500921445707e-06,1.223264818775891220e-04,-1.050152828757462204e-04,2.894808433484636900e-01,2.892535015837103263e-01
5.904999999999999716e+01,2.893671164565468912e-01,1.130865259274890615e-03,8.599589960826055124e-06,1.216861158883151254e-04,-1.044869359666630084e-04,2.894802029824743994e-01,2.892540299306193829e-01
5.910000000000000142e+01,2.893670608441373804e-01,1.125051730200333317e-03,8.543977551307199630e-06,1.210491505713405378e-04,-1.039611954687261419e-04,2.894795660171574081e-01,2.892545556711173527e-01
5.914999999999999858e+01,2.893670057142218033e-01,1.119268082197363151e-03,8.488847635691494027e-06,1.204156558554278196e-04,-1.034379605840448214e-04,2.894789325224415566e-01,2.892550789060020500e-01
5.920000000000000284e+01,2.893669511458665244e-01,1.113514161712344814e-03,8.434279280426344808e-06,1.197856954516608377e-04,-1.029171368908081413e-04,2.894783025620377703e-01,2.892555997296952786e-01
5.925000000000000000e+01,2.893668972103875525e-01,1.107789815979783607e-03,8.380343801436041559e-06,1.191593253994144199e-04,-1.023986377965423232e-04,2.894776761919855557e-01,2.892561182287895494e-01
5.929999999999999716e+01,2.893668439700990969e-01,1.102094893018609658e-03,8.327103513017683299e-06,1.185365928148786525e-04,-1.018823857888432791e-04,2.894770534594009459e-01,2.892566344807972478e-01
5.935000000000000142e+01,2.893667914772850014e-01,1.096429241628431783e-03,8.274610698888883146e-06,1.179175348617320692e-04,-1.013683134639542928e-04,2.894764344014478241e-01,2.892571485531221787e-01
5.939999999999999858e+01,2.893667397734058788e-01,1.090792711385818676e-03,8.222906819813421766e-06,1.173021779583952897e-04,-1.008563643187684563e-04,2.894758190445444468e-01,2.892576605022673109e-01
5.945000000000000284e+01,2.893666888885530475e-01,1.085185152640563613e-03,8.172021966935568346e-06,1.166905372309919340e-04,-1.003464932971207939e-04,2.894752074038171030e-01,2.892581703732889920e-01
5.950000000000000000e+01,2.893666388411507695e-01,1.079606416511956534e-03,8.121974564655935506e-06,1.160826162158515838e-04,-9.983866708653972295e-05,2.894745994828019642e-01,2.892586781994995748e-01
5.954999999999999716e+01,2.893665896379077895e-01,1.074056354885025329e-03,8.072771321680189974e-06,1.154784068101827300e-04,-9.933286416682234662e-05,2.894739952733962896e-01,2.892591840024192895e-01
5.960000000000000142e+01,2.893665412740099585e-01,1.068534820406782980e-03,8.024407423858666226e-06,1.148778894645369680e-04,-9.882907461681963892e-05,2.894733947560506615e-01,2.892596877919692555e-01
5.964999999999999858e+01,2.893664937335437837e-01,1.063041666482466467e-03,7.976866957695081284e-06,1.142810336059417318e-04,-9.832729969055157258e-05,2.894727979001920359e-01,2.892601895668955314e-01
5.970000000000000284e+01,2.893664469901350844e-01,1.057576747271749646e-03,7.930123549014203344e-06,1.136877982761891673e-04,-9.782755117816076739e-05,2.894722046648622871e-01,2.892606893154078818e-01
5.975000000000000000e+01,2.893664010077833804e-01,1.052139917684945291e-03,7.884141197311776605e-06,1.130981329658063006e-04,-9.732985057118275754e-05,2.894716149995518739e-01,2.892611870160148868e-01
5.979999999999999716e+01,2.893663557418689192e-01,1.046731033379190651e-03,7.838875282827804814e-06,1.125119786207468648e-04,-9.683422805509126537e-05,2.894710288452068125e-01,2.892616826385310258e-01
5.985000000000000142e+01,2.893663111403065313e-01,1.041349950754641472e-03,7.794273720440754891e-06,1.119292687959049052e-04,-9.634072135502340557e-05,2.894704461353819758e-01,2.892621761452310869e-01
5.989999999999999858e+01,2.893662671448182233e-01,1.035996526950589032e-03,7.750278232121018097e-06,1.113499309271799277e-04,-9.584937446293789493e-05,2.894698667975132977e-01,2.892626674921231489e-01
5.995000000000000284e+01,2.893662236922940334e-01,1.030670619841682779e-03,7.706825707946775129e-06,1.107738876921150506e-04,-9.536023627622151053e-05,2.894692907542781857e-01,2.892631566303098811e-01
6.000000000000000000e+01,2.893661807162106747e-01,1.025372088033986656e-03,7.663849624593528499e-06,1.102010584279921918e-04,-9.487335917880514494e-05,2.894687179250140519e-01,2.892636435074072976e-01
6.004999999999999716e+01,2.893661381480758799e-01,1.020100790861179626e-03,7.621281489789003002e-06,1.096313605759069633e-04,-9.438879759632896741e-05,2.894681482271619921e-01,2.892641280689897676e-01
6.010000000000000142e+01,2.893660959188675830e-01,1.014856588380675089e-03,7.579052281465746999e-06,1.090647111195332654e-04,-9.390660655660175785e-05,2.894675815777056349e-01,2.892646102600295310e-01
6.014999999999999858e+01,2.893660539604373527e-01,1.009639341369751152e-03,7.537093851251288465e-06,1.085010279882264115e-04,-9.342684028572382441e-05,2.894670178945743522e-01,2.892650900263003533e-01
6.020000000000000284e+01,2.893660122068495433e-01,1.004448911321697592e-03,7.495340263478352635e-06,1.079402313956481259e-04,-9.294955086869140877e-05,2.894664570979816887e-01,2.892655673157173979e-01
6.025000000000000000e+01,2.893659705956291295e-01,9.992851604419656329e-04,7.453729043043439129e-06,1.073822450872400090e-04,-9.247478700115313924e-05,2.894658991116733082e-01,2.892660420795849507e-01
6.029999999999999716e+01,2.893659290688942454e-01,9.941479516443322596e-04,7.412202308140646705e-06,1.068269974725738816e-04,-9.200259285629258654e-05,2.894653438640586995e-01,2.892665142737297912e-01
6.035000000000000142e+01,2.893658875743531644e-01,9.890371485470803546e-04,7.370707767084966208e-06,1.062744226217930091e-04,-9.153300708762308348e-05,2.894647912892078789e-01,2.892669838594984499e-01
6.039999999999999858e+01,2.893658460661481246e-01,9.839526154691990035e-04,7.329199562039349720e-06,1.057244611089592492e-04,-9.106606198488055148e-05,2.894642413276950488e-01,2.892674508046012005e-01
6.045000000000000284e+01,2.893658045055324535e-01,9.788942174266052672e-04,7.287638946383954042e-06,1.051770606890444740e-04,-9.060178279627657946e-05,2.894636939272751119e-01,2.892679150837897950e-01
6.050000000000000000e+01,2.893657628613727217e-01,9.738618201283981554e-04,7.245994786617614172e-06,1.046321767994574361e-04,-9.014018722622221119e-05,2.894631490433855481e-01,2.892683766793598954e-01
6.054999999999999716e+01,2.893657211104700422e-01,9.688552899731366682e-04,7.204243883954959807e-06,1.040897728812686409e-04,-8.968128511335871447e-05,2.894626066394673791e-01,2.892688355814727053e-01
6.060000000000000142e+01,2.893656792377011788e-01,9.638744940451541600e-04,7.162371115070079019e-06,1.035498205195854976e-04,-8.922507828944533444e-05,2.894620666871056680e-01,2.892692917882966896e-01
6.064999999999999858e+01,2.893656372359817430e-01,9.589193001109009998e-04,7.120369395628524376e-06,1.030122994067186247e-04,-8.877156061546158611e-05,2.894615291659928258e-01,2.892697453059706603e-01
6.070000000000000284e+01,2.893655951060603027e-01,9.539895766153339614e-04,7.078239474237208284e-06,1.024771971357706134e-04,-8.832071818729619514e-05,2.894609940637218326e-01,2.892701961483987727e-01
6.075000000000000000e+01,2.893655528561542289e-01,9.490851926783293573e-04,7.035989568124522647e-06,1.019445088359574575e-04,-8.787252969970841393e-05,2.894604613754220845e-01,2.892706443368863733e-01
6.079999999999999716e+01,2.893655105014412143e-01,9.442060180911460458e-04,6.993634855149839453e-06,1.014142366642644408e-04,-8.742696695396477377e-05,2.894599311032503564e-01,2.892710898996320723e-01
6.085000000000000142e+01,2.893654680634256682e-01,9.393519233129181455e-04,6.951196839551872149e-06,1.008863891708436860e-04,-8.698399549173994850e-05,2.894594032557569752e-01,2.892715328710943612e-01
6.089999999999999858e+01,2.893654255691971988e-01,9.345227794671956715e-04,6.908702611116551594e-06,1.003609805578361213e-04,-8.654357533560301302e-05,2.894588778471439139e-01,2.892719732912504838e-01
6.095000000000000284e+01,2.893653830506052183e-01,9.297184583385075061e-04,6.866184019128936366e-06,9.983802985297969578e-05,-8.610566181472181627e-05,2.894583548964390629e-01,2.892724112047713736e-01
6.100000000000000000e+01,2.893653405433696535e-01,9.249388323689866024e-04,6.823676783543996479e-06,9.931756002044266909e-05,-8.567020645335466766e-05,2.894578344266065528e-01,2.892728466601327542e-01
6.104999999999999716e+01,2.893652980861523560e-01,9.201837746549878161e-04,6.781219566257548425e-06,9.879959703175633613e-05,-8.523715789924123250e-05,2.894573164636178308e-01,2.892732797086868812e-01
6.110000000000000142e+01,2.893652557196113029e-01,9.154531589438013629e-04,6.738853025195661365e-06,9.828416891957580579e-05,-8.480646286918448306e-05,2.894568010355056953e-01,2.892737104037169105e-01
6.114999999999999858e+01,2.893652134854592939e-01,9.107468596303361363e-04,6.696618873194348039e-06,9.777130483622797929e-05,-8.437806708983926966e-05,2.894562881714223268e-01,2.892741387994962610e-01
6.120000000000000284e+01,2.893651714255484619e-01,9.060647517538659079e-04,6.654558962363849560e-06,9.726103413775044984e-05,-8.395191621302273716e-05,2.894557779007238540e-01,2.892745649503730698e-01
6.125000000000000000e+01,2.893651295809989699e-01,9.014067109948232332e-04,6.612714412881383940e-06,9.675338551236371777e-05,-8.352795668660093972e-05,2.894552702520984400e-01,2.892749889098994998e-01
6.129999999999999716e+01,2.893650879913891028e-01,8.967726136715364373e-04,6.571124803009061499e-06,9.624838617016270523e-05,-8.310613656414458223e-05,2.894547652527562631e-01,2.892754107300219424e-01
6.135000000000000142e+01,2.893650466940207444e-01,8.921623367371181706e-04,6.529827434677509391e-06,9.574606110838933238e-05,-8.268640623903430174e-05,2.894542629276944390e-01,2.892758304603470498e-01
6.139999999999999858e+01,2.893650057232723949e-01,8.875757577762480397e-04,6.488856686290847861e-06,9.524643246391566013e-05,-8.226871909133396949e-05,2.894537632990500375e-01,2.892762481474947522e-01
6.145000000000000284e+01,2.893649651100476672e-01,8.830127550020504300e-04,6.448243461599922464e-06,9.474951896180497715e-05,-8.185303203860513053e-05,2.894532663855478583e-01,2.892766638345474761e-01
6.150000000000000000e+01,2.893649248813267016e-01,8.784732072529760150e-04,6.408014740636391094e-06,9.425533546593400089e-05,-8.143930598466122379e-05,2.894527722020520111e-01,2.892770775606013922e-01
6.154999999999999716e+01,2.893648850598219968e-01,8.739569939896710141e-04,6.368193235894503630e-06,9.376389263486161927e-05,-8.102750616307260523e-05,2.894522807592209701e-01,2.892774893604230235e-01
6.160000000000000142e+01,2.893648456637403776e-01,8.694639952918976249e-04,6.328797154266499354e-06,9.327519668345626879e-05,-8.061760237492326161e-05,2.894517920632695418e-01,2.892778992642112135e-01
6.164999999999999858e+01,2.893648067066488250e-01,8.649940918554287596e-04,6.289840062748571468e-06,9.278924924829146234e-05,-8.020956912279430585e-05,2.894513061158343614e-01,2.892783072974632885e-01
6.170000000000000284e+01,2.893647681974397812e-01,8.605471649889600205e-04,6.251330853698010819e-06,9.230604735259402083e-05,-7.980338564519799411e-05,2.894508229139386990e-01,2.892787134809408633e-01
6.175000000000000000e+01,2.893647301403895478e-01,8.561230966110945336e-04,6.213273803479556413e-06,9.182558346458901722e-05,-7.939903585762991118e-05,2.894503424500506350e-01,2.892791178307284605e-01
6.179999999999999716e+01,2.893646925353028365e-01,8.517217692472070023e-04,6.175668716720109750e-06,9.134784564144081507e-05,-7.899650820800058540e-05,2.894498647122275559e-01,2.892795203583781172e-01
6.185000000000000142e+01,2.893646553777332042e-01,8.473430660264170489e-04,6.138511147118360638e-06,9.087281774976007146e-05,-7.859579545552333832e-05,2.894493896843358671e-01,2.892799210711305413e-01
6.189999999999999858e+01,2.893646186592709335e-01,8.429868706785998518e-04,6.101792684824170577e-06,9.040047975268415508e-05,-7.819689438303582070e-05,2.894489173463388187e-01,2.892803199722030483e-01
6.195000000000000284e+01,2.893645823678859252e-01,8.386530675312196250e-04,6.065501299808731326e-06,8.993080805293069400e-05,-7.779980545331323643e-05,2.894484476746390644e-01,2.892807170611327860e-01
6.200000000000000000e+01,2.893645464883164431e-01,8.343415415064388101e-04,6.029621730377291866e-06,8.946377588102118151e-05,-7.740453242026658592e-05,2.894479806424670731e-01,2.892811123341658130e-01
6.204999999999999716e+01,2.893645110024920530e-01,8.300521781179480852e-04,5.994135905985532192e-06,8.899935371778034613e-05,-7.701108190580928175e-05,2.894475162203038465e-01,2.892815057846802596e-01
6.210000000000000142e+01,2.893644758899798775e-01,8.257848634680608124e-04,5.959023393801802744e-06,8.853750974060788754e-05,-7.661946295300428036e-05,2.894470543763266734e-01,2.892818974036330815e-01
6.214999999999999858e+01,2.893644411284450602e-01,8.215394842446236030e-04,5.924261858941723284e-06,8.807821028340408545e-05,-7.622968656552064058e-05,2.894465950768695395e-01,2.892822871800205808e-01
6.220000000000000284e+01,2.893644066941150617e-01,8.173159277180502662e-04,5.889827528975358266e-06,8.762142030078039234e-05,-7.584176524282968258e-05,2.894461382868868671e-01,2.892826751013432562e-01
6.225000000000000000e+01,2.893643725622401797e-01,8.131140817382915718e-04,5.855695654107298126e-06,8.716710382793645649e-05,-7.545571251972186871e-05,2.894456839704140361e-01,2.892830611540663233e-01
6.229999999999999716e+01,2.893643387075414131e-01,8.089338347318584654e-04,5.821840955331603567e-06,8.671522442851744943e-05,-7.507154251785424907e-05,2.894452320910145815e-01,2.892834453240682446e-01
6.235000000000000142e+01,2.893643051046398962e-01,8.047750756988643643e-04,5.788238053819444012e-06,8.626574562370588654e-05,-7.468926951606699174e-05,2.894447826122097944e-01,2.892838275970699979e-01
6.239999999999999858e+01,2.893642717284618526e-01,8.006376942100117263e-04,5.754861875778982779e-06,8.581863129678016168e-05,-7.430890754522219443e-05,2.894443354978828431e-01,2.892842079590408622e-01
6.245000000000000284e+01,2.893642385546140727e-01,7.965215804036562472e-04,5.721688028006091839e-06,8.537384606837171842e-05,-7.393047001235953644e-05,2.894438907126544169e-01,2.892845863965737285e-01
6.250000000000000000e+01,2.893642055597263618e-01,7.924266249828551198e-04,5.688693140292768840e-06,8.493135563857828285e-05,-7.355396935799275195e-05,2.894434482222246197e-01,2.892849628972281040e-01
6.254999999999999716e+01,2.893641727217578508e-01,7.883527192124186551e-04,5.655855171764671317e-06,8.449112709300654394e-05,-7.317941674947719792e-05,2.894430079936791134e-01,2.892853374498365882e-01
6.260000000000000142e+01,2.893641400202651703e-01,7.842997549160242443e-04,5.623153679063437694e-06,8.405312917066586585e-05,-7.280682181253899385e-05,2.894425699957567932e-01,2.892857100447735474e-01
6.264999999999999858e+01,2.893641074366311572e-01,7.802676244732653773e-04,5.590570045063762063e-06,8.361733249239030556e-05,-7.243619240226279159e-05,2.894421341990784935e-01,2.892860806741838209e-01
6.270000000000000284e+01,2.893640749542535917e-01,7.762562208167546546e-04,5.558087667519244361e-06,8.318370974919471169e-05,-7.206753441415622466e-05,2.894417005763352813e-01,2.892864493321719022e-01
6.275000000000000000e+01,2.893640425586937459e-01,7.722654374293094152e-04,5.525692107657388778e-06,8.275223585058833690e-05,-7.170085163527356782e-05,2.894412691024366713e-01,2.892868160149508205e-01
6.279999999999999716e+01,2.893640102377854073e-01,7.682951683409530502e-04,5.493371199295279097e-06,8.232288803339059919e-05,-7.133614563480003253e-05,2.894408397546194833e-01,2.892871807209513313e-01
6.285000000000000142e+01,2.893639779817056001e-01,7.643453081262234711e-04,5.461115119534139404e-06,8.189564593215649109e-05,-7.097341569308821397e-05,2.894404125125182303e-01,2.892875434508929700e-01
6.289999999999999858e+01,2.893639457830086137e-01,7.604157519012057567e-04,5.428916422497031610e-06,8.147049161261760305e-05,-7.061265876762354830e-05,2.894399873581987581e-01,2.892879042078184693e-01
6.295000000000000284e+01,2.893639136366240039e-01,7.565063953208070111e-04,5.396770037931704252e-06,8.104740957001241146e-05,-7.025386949414899618e-05,2.894395642761560805e-01,2.892882629970919273e-01
6.300000000000000000e+01,2.893638815398228981e-01,7.526171345758445215e-04,5.364673236784773028e-06,8.062638669436923060e-05,-6.989704022079968454e-05,2.894391432532804620e-01,2.892886198263653341e-01
6.304999999999999716e+01,2.893638494921521587e-01,7.487478663904167855e-04,5.332625566095575151e-06,8.020741220513725133e-05,-6.954216107294611119e-05,2.894387242787911929e-01,2.892889747055131244e-01
6.310000000000000142e+01,2.893638174953418463e-01,7.448984880189928612e-04,5.300628755735759852e-06,7.979047755763504530e-05,-6.918922004616353237e-05,2.894383073441437193e-01,2.892893276465399732e-01
6.314999999999999858e+01,2.893637855531857594e-01,7.410688972436826720e-04,5.268686599665747822e-06,7.937557632403401976e-05,-6.883820312470253090e-05,2.894378924429101274e-01,2.892896786634613915e-01
6.320000000000000284e+01,2.893637536714005476e-01,7.372589923715851560e-04,5.236804814469362431e-06,7.896270405162787753e-05,-6.848909442268916452e-05,2.894374795706377013e-01,2.892900277721633939e-01
6.325000000000000000e+01,2.893637218574640624e-01,7.334686722319966627e-04,5.204990877981325761e-06,7.855185810118100033e-05,-6.814187634521835389e-05,2.894370687246872742e-01,2.892903749902408506e-01
6.329999999999999716e+01,2.893636901204369449e-01,7.296978361737324311e-04,5.173253850843224020e-06,7.814303746821646391e-05,-6.779652976653002773e-05,2.894366599040543164e-01,2.892907203368195734e-01
6.335000000000000142e+01,2.893636584707698911e-01,7.259463840624367928e-04,5.141604183806220004e-06,7.773624259004989793e-05,-6.745303422243747148e-05,2.894362531091761448e-01,2.892910638323636374e-01
6.339999999999999858e+01,2.893636269200996480e-01,7.222142162779243832e-04,5.110053513557063744e-06,7.733147514134950545e-05,-6.711136811423537118e-05,2.894358483417274197e-01,2.892914054984718764e-01
6.345000000000000284e+01,2.893635954810358513e-01,7.185012337115338201e-04,5.078614449777436662e-06,7.692873782093082274e-05,-6.677150892137593587e-05,2.894354456044069823e-01,2.892917453576647202e-01
6.350000000000000000e+01,2.893635641669421443e-01,7.148073377634999240e-04,5.047300356062990412e-06,7.652803413241298400e-05,-6.643343342028701164e-05,2.894350449007184745e-01,2.892920834331658142e-01
6.354999999999999716e+01,2.893635329917133014e-01,7.111324303403321161e-04,5.016125127232007741e-06,7.612936816126521613e-05,-6.609711790680121251e-05,2.894346462347473503e-01,2.892924197486792526e-01
6.360000000000000142e+01,2.893635019695515176e-01,7.074764138522208990e-04,4.985102965451153028e-06,7.573274435067324734e-05,-6.576253841977093789e-05,2.894342496109367224e-01,2.892927543281663127e-01
6.364999999999999858e+01,2.893634711147435867e-01,7.038391912104633103e-04,4.954248157502100830e-06,7.533816727854842406e-05,-6.542967096354423257e-05,2.894338550338646510e-01,2.892930871956225225e-01
6.370000000000000284e+01,2.893634404414415218e-01,7.002206658248953143e-04,4.923574855413307733e-06,7.494564143790284204e-05,-6.509849172707623166e-05,2.894334625080239864e-01,2.892934183748590571e-01
6.375000000000000000e+01,2.893634099634486700e-01,6.966207416013455540e-04,4.893096862590491708e-06,7.455517102272505507e-05,-6.476897729754406657e-05,2.894330720376088184e-01,2.892937478892885217e-01
6.379999999999999716e+01,2.893633796940136005e-01,6.930393229391059069e-04,4.862827427499806103e-06,7.416675972141039612e-05,-6.444110486641079069e-05,2.894326836263075298e-01,2.892940757617196712e-01
6.385000000000000142e+01,2.893633496456329834e-01,6.894763147284250267e-04,4.832779046891219408e-06,7.378041051973372767e-05,-6.411485242595129394e-05,2.894322972771058433e-01,2.892944020141601236e-01
6.389999999999999858e+01,2.893633198298665721e-01,6.859316223479812848e-04,4.802963280495321365e-06,7.339612551529345764e-05,-6.379019895430280474e-05,2.894319129921013589e-01,2.892947266676317852e-01
6.395000000000000284e+01,2.893632902571651733e-01,6.824051516624451584e-04,4.773390579084447205e-06,7.301390574532895864e-05,-6.346712458716006762e-05,2.894315307723314135e-01,2.892950497419989331e-01
6.400000000000000000e+01,2.893632609367138286e-01,6.788968090199517386e-04,4.744070127749818744e-06,7.263375102974499345e-05,-6.314561077424535426e-05,2.894311506176158177e-01,2.892953712558118395e-01
6.404999999999999716e+01,2.893632318762923150e-01,6.754065012496846942e-04,4.715009706212135184e-06,7.225565983118061172e-05,-6.282564041875633796e-05,2.894307725264173015e-01,2.892956912261673286e-01
6.409999999999999432e+01,2.893632030821540191e-01,6.719341356594228307e-04,4.686215567936710394e-06,7.187962913387899329e-05,-6.250719799800556742e-05,2.894303964957199438e-01,2.892960096685880944e-01
6.415000000000000568e+01,2.893631745589258508e-01,6.684796200331069235e-04,4.657692339765711591e-06,7.150565434307640039e-05,-6.219026966354497890e-05,2.894300225209291422e-01,2.892963265969225595e-01
6.420000000000000284e+01,2.893631463095298062e-01,6.650428626284248749e-04,4.629442943694782709e-06,7.113372920653727375e-05,-6.187484331914770664e-05,2.894296505957926757e-01,2.892966420232669367e-01
6.425000000000000000e+01,2.893631183351283997e-01,6.616237721744057604e-04,4.601468542301654196e-06,7.076384575974222922e-05,-6.156090867513891744e-05,2.894292807123458600e-01,2.892969559579109395e-01
6.429999999999999716e+01,2.893630906350952436e-01,6.582222578690282962e-04,4.573768509171737787e-06,7.039599429607457147e-05,-6.124845727773108235e-05,2.894289128608821260e-01,2.892972684093083613e-01
6.434999999999999432e+01,2.893630632070115505e-01,6.548382293768381960e-04,4.546340425452118650e-06,7.003016336313594469e-05,-6.093748251223171078e-05,2.894285470299492458e-01,2.892975793840738552e-01
6.440000000000000568e+01,2.893630360466895035e-01,6.514715968265791897e-04,4.519180103395681490e-06,6.966633978605360283e-05,-6.062797957926223646e-05,2.894281832063721471e-01,2.892978888870068599e-01
6.445000000000000284e+01,2.893630091482234934e-01,6.481222708088296789e-04,4.492281637428042540e-06,6.930450871831101941e-05,-6.031994544345493264e-05,2.894278213753043727e-01,2.892981969211426141e-01
6.450000000000000000e+01,2.893629825040689996e-01,6.447901623736574999e-04,4.465637482881799714e-06,6.894465372024755360e-05,-6.001337875448395587e-05,2.894274615203063505e-01,2.892985034878316486e-01
6.454999999999999716e+01,2.893629561051481724e-01,6.414751830282763119e-04,4.439238562098217398e-06,6.858675686492585926e-05,-5.970827974072941938e-05,2.894271036234509764e-01,2.892988085868453685e-01
6.459999999999999432e+01,2.893629299409831712e-01,6.381772447347174894e-04,4.413074397103324810e-06,6.823079887057506782e-05,-5.940465007636842328e-05,2.894267476654566185e-01,2.892991122165097240e-01
6.465000000000000568e+01,2.893629039998536490e-01,6.348962599075078702e-04,4.387133267532908631e-06,6.787675925828369819e-05,-5.910249272321787585e-05,2.894263936258443803e-01,2.892994143738629176e-01
6.470000000000000284e+01,2.893628782689779966e-01,6.316321414113604043e-04,4.361402391923344014e-06,6.752461653305938665e-05,-5.880181174921270370e-05,2.894260414831191230e-01,2.892997150548368701e-01
6.475000000000000000e+01,2.893628527347160140e-01,6.283848025588658877e-04,4.335868129918106816e-06,6.717434838580470626e-05,-5.850261212596848755e-05,2.894256912149719141e-01,2.893000142544601139e-01
6.479999999999999716e+01,2.893628273827884567e-01,6.251541571082046451e-04,4.310516202382430050e-06,6.682593191320289490e-05,-5.820489950843803819e-05,2.894253427984992966e-01,2.893003119670776169e-01
6.484999999999999432e+01,2.893628021985119592e-01,6.219401192608551773e-04,4.285331925889842787e-06,6.647934385197536069e-05,-5.790868000019568020e-05,2.894249962104380458e-01,2.893006081865858725e-01
6.490000000000000568e+01,2.893627771670436721e-01,6.187426036593216732e-04,4.260300457565775620e-06,6.613456082349793955e-05,-5.761395990836639508e-05,2.894246514274095849e-01,2.893009029066777593e-01
6.495000000000000284e+01,2.893627522736319513e-01,6.155615253848608715e-04,4.235407045864067806e-06,6.579155958435016461e-05,-5.732074549262202730e-05,2.894243084261704513e-01,2.893011961210934513e-01
6.500000000000000000e+01,2.893627275038685998e-01,6.123967999552290889e-04,4.210637282532070843e-06,6.545031727805498956e-05,-5.702904271299084448e-05,2.894239671838641503e-01,2.893014878238730492e-01
6.504999999999999716e+01,2.893627028439368920e-01,6.092483433224150447e-04,4.185977350804049018e-06,6.511081168304555620e-05,-5.673885698143745816e-05,2.894236276782691242e-01,2.893017780096046598e-01
6.509999999999999432e+01,2.893626782808508824e-01,6.061160718704186557e-04,4.161414264766528131e-06,6.477302145180839946e-05,-5.645019292227533981e-05,2.894232898880379490e-01,2.893020666736638158e-01
6.515000000000000568e+01,2.893626538026809469e-01,6.029999024130000161e-04,4.136936094869410715e-06,6.443692633616941029e-05,-5.616305414643059564e-05,2.894229537929222662e-01,2.893023538124396277e-01
6.520000000000000284e+01,2.893626293987608400e-01,5.998997521914580834e-04,4.112532174722486114e-06,6.410250739386829852e-05,-5.587744304442332629e-05,2.894226193739800057e-01,2.893026394235416743e-01
6.525000000000000000e+01,2.893626050598707145e-01,5.968155388724313750e-04,4.088193284615075387e-06,6.376974717185821678e-05,-5.559336060262806093e-05,2.894222866137579619e-01,2.893029235059834670e-01
6.529999999999999716e+01,2.893625807783937187e-01,5.937471805456567050e-04,4.063911807624542289e-06,6.343862986219022109e-05,-5.531080624694113482e-05,2.894219554964482799e-01,2.893032060603391575e-01
6.534999999999999432e+01,2.893625565484408413e-01,5.906945957218184525e-04,4.039681854729625791e-06,6.310914142691147731e-05,-5.502977771745222403e-05,2.894216260080130221e-01,2.893034870888686605e-01
6.540000000000000568e+01,2.893625323659421156e-01,5.876577033303287661e-04,4.015499355998214161e-06,6.278126968903109738e-05,-5.475027097703466397e-05,2.894212981362751513e-01,2.893037665956090798e-01
6.545000000000000284e+01,2.893625082287017425e-01,5.846364227171669658e-04,3.991362115666173966e-06,6.245500438738286987e-05,-5.447228015605052871e-05,2.894209718709734869e-01,2.893040445864299981e-01
6.550000000000000000e+01,2.893624841364158540e-01,5.816306736427227396e-04,3.967269829735902903e-06,6.213033719400817855e-05,-5.419579753453636936e-05,2.894206472037801348e-01,2.893043210690515732e-01
6.554999999999999716e+01,2.893624600906516964e-01,5.786403762796317506e-04,3.943224065581813535e-06,6.180726169354499385e-05,-5.392081356238136169e-05,2.894203241282796712e-01,2.893045960530237215e-01
6.559999999999999432e+01,2.893624360947900098e-01,5.756654512106496252e-04,3.919228203928448506e-06,6.148577332499340900e-05,-5.364731691713651876e-05,2.894200026399110781e-01,2.893048695496689415e-01
6.565000000000000568e+01,2.893624121539305483e-01,5.727058194265123884e-04,3.895287344438772002e-06,6.116586928709001169e-05,-5.337529459821246599e-05,2.894196827358732071e-01,2.893051415719878894e-01
6.570000000000000284e+01,2.893623882747630716e-01,5.697614023238185832e-04,3.871408176992183812e-06,6.084754840937404671e-05,-5.310473205538968078e-05,2.894193644149954392e-01,2.893054121345307039e-01
6.575000000000000000e+01,2.893623644654075844e-01,5.668321217029599624e-04,3.847598821518570591e-06,6.053081099181456835e-05,-5.283561334877743225e-05,2.894190476775778675e-01,2.893056812532373012e-01
6.579999999999999716e+01,2.893623407352260424e-01,5.639178997659860439e-04,3.823868639963678054e-06,6.021565861656228075e-05,-5.256792133663492803e-05,2.894187325252026155e-01,2.893059489452494693e-01
6.584999999999999432e+01,2.893623170946106882e-01,5.610186591145460786e-04,3.800228024577471979e-06,5.990209393603208594e-05,-5.230163788687713520e-05,2.894184189605221169e-01,2.893062152286992594e-01
6.590000000000000568e+01,2.893622935547532915e-01,5.581343227478661453e-04,3.776688167219649771e-06,5.959012044200626633e-05,-5.203674410756697357e-05,2.894181069870280787e-01,2.893064801224785043e-01
6.595000000000000284e+01,2.893622701274008446e-01,5.552648140606166339e-04,3.753260814756913798e-06,5.927974222081857812e-05,-5.177322059130475137e-05,2.894177966088068987e-01,2.893067436459947905e-01
6.600000000000000000e+01,2.893622468246019874e-01,5.524100568409734749e-04,3.729958015881139287e-06,5.897096369997849389e-05,-5.151104766821621193e-05,2.894174878302860909e-01,2.893070058189178839e-01
6.604999999999999716e+01,2.893622236584508789e-01,5.495699752685016684e-04,3.706791864791384524e-06,5.866378939164155543e-05,-5.125020566205878639e-05,2.894171806559777127e-01,2.893072666609240451e-01
6.609999999999999432e+01,2.893622006408332892e-01,5.467444939122246455e-04,3.683774247173636736e-06,5.835822363839610408e-05,-5.099067514404883315e-05,2.894168750902245124e-01,2.893075261914420659e-01
6.615000000000000568e+01,2.893621777831798525e-01,5.439335377285775108e-04,3.660916593766221680e-06,5.805427036662397640e-05,-5.073243717909153388e-05,2.894165711369526828e-01,2.893077844294070222e-01
6.620000000000000284e+01,2.893621550962326427e-01,5.411370320594520097e-04,3.638229646540943961e-06,5.775193285248614468e-05,-5.047547355940426269e-05,2.894162687994386030e-01,2.893080413930266825e-01
6.625000000000000000e+01,2.893621325898282359e-01,5.383549026302056079e-04,3.615723242157865542e-06,5.745121350517843082e-05,-5.021976702086269889e-05,2.894159680800912349e-01,2.893082970995652370e-01
6.629999999999999716e+01,2.893621102727029770e-01,5.355870755477140470e-04,3.593406116887613800e-06,5.715211367165902434e-05,-4.996530143788379590e-05,2.894156689802577231e-01,2.893085515651482309e-01
6.634999999999999432e+01,2.893620881523227273e-01,5.328334772984371281e-04,3.571285736648600169e-06,5.685463346649231620e-05,-4.971206199319511755e-05,2.894153715000525873e-01,2.893088048045928673e-01
6.640000000000000568e+01,2.893620662347413108e-01,5.300940347464594502e-04,3.549368155196393115e-06,5.655877162984234119e-05,-4.946003531944955157e-05,2.894150756382159462e-01,2.893090568312666755e-01
6.645000000000000284e+01,2.893620445244889372e-01,5.273686751315835152e-04,3.527657902845782817e-06,5.626452541600413654e-05,-4.920920961031256921e-05,2.894147813920021073e-01,2.893093076569757671e-01
6.650000000000000000e+01,2.893620230244934866e-01,5.246573260674123164e-04,3.506157907416963273e-06,5.597189051415819898e-05,-4.895957469932427244e-05,2.894144887571002411e-01,2.893095572918867320e-01
6.654999999999999716e+01,2.893620017360344909e-01,5.219599155394434196e-04,3.484869448395253955e-06,5.568086100233959727e-05,-4.871112210554908936e-05,2.894141977275884181e-01,2.893098057444805637e-01
6.659999999999999432e+01,2.893619806587306997e-01,5.192763719032006658e-04,3.463792144592682153e-06,5.539142933491275373e-05,-4.846384504572739027e-05,2.894139082959210074e-01,2.893100530215403920e-01
6.665000000000000568e+01,2.893619597905610075e-01,5.166066238823258669e-04,3.442923974913552600e-06,5.510358636314614556e-05,-4.821773841331903867e-05,2.894136204529492162e-01,2.893102991281727987e-01
6.670000000000000284e+01,2.893619391279172448e-01,5.139506005667063889e-04,3.422261331170475391e-06,5.481732138784111818e-05,-4.797279872550016231e-05,2.894133341879739363e-01,2.893105440678605533e-01
6.675000000000000000e+01,2.893619186656873898e-01,5.113082314106553181e-04,3.401799101280859822e-06,5.453262224234639273e-05,-4.772902403978467902e-05,2.894130494888284555e-01,2.893107878425463242e-01
6.679999999999999716e+01,2.893618983973667014e-01,5.086794462309720405e-04,3.381530780607135425e-06,5.424947540370434032e-05,-4.748641384249006778e-05,2.894127663419898133e-01,2.893110304527435894e-01
6.684999999999999432e+01,2.893618783151947760e-01,5.060641752051981941e-04,3.361448608700969580e-06,5.396786612922079425e-05,-4.724496891181885000e-05,2.894124847327153027e-01,2.893112718976742492e-01
6.690000000000000568e+01,2.893618584103143654e-01,5.034623488696950535e-04,3.341543728267152835e-06,5.368777861523665971e-05,-4.700469115870235912e-05,2.894122046452013430e-01,2.893115121754273877e-01
6.695000000000000284e+01,2.893618386729489012e-01,5.008738981178744365e-04,3.321806362799605140e-06,5.340919617458704896e-05,-4.676558344898784376e-05,2.894119260627606716e-01,2.893117512831371307e-01
6.700000000000000000e+01,2.893618190925951184e-01,4.982987541983024352e-04,3.302226009045993597e-06,5.313210142887624246e-05,-4.652764941078425272e-05,2.894116489680149673e-01,2.893119892171752694e-01
6.704999999999999716e+01,2.893617996582263374e-01,4.957368487129891954e-04,3.282791640248889934e-06,5.285647651154781388e-05,-4.629089323105003062e-05,2.894113733430976332e-01,2.893122259733550417e-01
6.709999999999999432e+01,2.893617803585020742e-01,4.931881136154865749e-04,3.263491915975111284e-06,5.258230327752376666e-05,-4.605531944557354833e-05,2.894110991698636282e-01,2.893124615471405203e-01
6.715000000000000568e+01,2.893617611819803703e-01,4.906524812091017044e-04,3.244315394299487713e-06,5.230956351520966400e-05,-4.582093272661068772e-05,2.894108264301012978e-01,2.893126959338594428e-01
6.720000000000000284e+01,2.893617421173282356e-01,4.881298841451560833e-04,3.225250742137739518e-06,5.203823915665334895e-05,-4.558773767237787585e-05,2.894105551057427617e-01,2.893129291289137095e-01
6.725000000000000000e+01,2.893617231535257073e-01,4.856202554211506766e-04,3.206286939633002822e-06,5.176831248174806752e-05,-4.535573860248206781e-05,2.894102851790678055e-01,2.893131611279836091e-01
6.729999999999999716e+01,2.893617042800608052e-01,4.831235283789993154e-04,3.187413474689505711e-06,5.149976631258944352e-05,-4.512493936321043041e-05,2.894100166328987256e-01,2.893133919272228849e-01
6.734999999999999432e+01,2.893616854871101096e-01,4.806396367032503346e-04,3.168620524004604420e-06,5.123258419432963703e-05,-4.489534314632042988e-05,2.894097494507804069e-01,2.893136215234398123e-01
6.740000000000000568e+01,2.893616667657033514e-01,4.781685144193247982e-04,3.149899117277855800e-06,5.096675055921033647e-05,-4.466695232465462317e-05,2.894094836171453022e-01,2.893138499142614006e-01
6.745000000000000284e+01,2.893616481078677416e-01,4.757100958917586829e-04,3.131241281663255928e-06,5.070225087083912735e-05,-4.443976830751261465e-05,2.894092191174569284e-01,2.893140770982785548e-01
6.750000000000000000e+01,2.893616295067500399e-01,4.732643158224525415e-04,3.112640163971880694e-06,5.043907174621713798e-05,-4.421379141827337574e-05,2.894089559383322685e-01,2.893143030751678113e-01
6.754999999999999716e+01,2.893616109567146988e-01,4.708311092489236610e-04,3.094090128617899022e-06,5.017720105351027038e-05,-4.398902079627446725e-05,2.894086940676395825e-01,2.893145278457898151e-01
6.759999999999999432e+01,2.893615924534159167e-01,4.684104115425720438e-04,3.075586829821622606e-06,4.991662798407882893e-05,-4.376545432443558795e-05,2.894084334945701831e-01,2.893147514122616504e-01
6.765000000000000568e+01,2.893615739938432130e-01,4.660021584069535443e-04,3.057127257128035815e-06,4.965734309782338855e-05,-4.354308858356732031e-05,2.894081742096838994e-01,2.893149737780025266e-01
6.770000000000000284e+01,2.893615555763399683e-01,4.636062858760610296e-04,3.038709753856903774e-06,4.939933834146300674e-05,-4.332191883374919919e-05,2.894079162049275622e-01,2.893151949477523743e-01
6.775000000000000000e+01,2.893615372005947650e-01,4.612227303126117733e-04,3.020334008659078270e-06,4.914260703992025475e-05,-4.310193902260209991e-05,2.894076594736260111e-01,2.893154149275635190e-01
6.779999999999999716e+01,2.893615188676069705e-01,4.588514284063458003e-04,3.002001020900920027e-06,4.888714386153550573e-05,-4.288314181973365975e-05,2.894074040104476220e-01,2.893156337247663190e-01
6.784999999999999432e+01,2.893615005796272288e-01,4.564923171723404404e-04,2.983713041122673341e-06,4.863294475835672263e-05,-4.266551867611137087e-05,2.894071498113444663e-01,2.893158513479099914e-01
6.790000000000000568e+01,2.893614823400744163e-01,4.541453339493080224e-04,2.965473488305345416e-06,4.838000688323614918e-05,-4.244905990662546343e-05,2.894068968734693215e-01,2.893160678066795111e-01
6.795000000000000284e+01,2.893614641534322240e-01,4.518104163979512478e-04,2.947286846124527889e-06,4.812832848591965538e-05,-4.223375479367059960e-05,2.894066451950720320e-01,2.893162831117924161e-01
6.800000000000000000e+01,2.893614460251268672e-01,4.494875024992622944e-04,2.929158540755894535e-06,4.787790879068212855e-05,-4.201959170917034117e-05,2.894063947753767740e-01,2.893164972748769603e-01
6.804999999999999716e+01,2.893614279613891949e-01,4.471765305528950496e-04,2.911094803122500720e-06,4.762874785841200357e-05,-4.180655825216700636e-05,2.894061456144444988e-01,2.893167103083338909e-01
6.809999999999999432e+01,2.893614099691048103e-01,4.448774391755103467e-04,2.893102518725691574e-06,4.738084643627673149e-05,-4.159464139882534326e-05,2.894058977130223864e-01,2.893169222251872341e-01
6.815000000000000568e+01,2.893613920556544761e-01,4.425901672991403371e-04,2.875189068380350153e-06,4.713420579829438734e-05,-4.138382766153368280e-05,2.894056510723844178e-01,2.893171330389245344e-01
6.820000000000000284e+01,2.893613742287493573e-01,4.403146541695635431e-04,2.857362163275123947e-06,4.688882758023147843e-05,-4.117410325368123561e-05,2.894054056941663400e-01,2.893173427633323747e-01
6.825000000000000000e+01,2.893613564962638773e-01,4.380508393446883660e-04,2.839629677800139791e-06,4.664471361226897681e-05,-4.096545425666869638e-05,2.894051615801983557e-01,2.893175514123293990e-01
6.829999999999999716e+01,2.893613388660696284e-01,4.357986626929479250e-04,2.821999483529961590e-06,4.640186575282475494e-05,-4.075786678576483006e-05,2.894049187323389227e-01,2.893177589998003341e-01
6.834999999999999432e+01,2.893613213458737232e-01,4.335580643917047081e-04,2.804479287621839852e-06,4.616028572679231558e-05,-4.055132715154863418e-05,2.894046771523128836e-01,2.893179655394345628e-01
6.840000000000000568e+01,2.893613039430648071e-01,4.313289849256630830e-04,2.787076478694290436e-06,4.591997497126060483e-05,-4.034582201387201719e-05,2.894044368415573665e-01,2.893181710445722477e-01
6.845000000000000284e+01,2.893612866645690618e-01,4.291113650852921083e-04,2.769797982995986892e-06,4.568093449152520094e-05,-4.014133852553322885e-05,2.894041978010775673e-01,2.893183755280605562e-01
6.850000000000000000e+01,2.893612695167194770e-01,4.269051459652615176e-04,2.752650133368509494e-06,4.544316472989466752e-05,-3.993786446315764684e-05,2.894039600313160210e-01,2.893185790021229331e-01
6.854999999999999716e+01,2.893612525051392215e-01,4.247102689628796555e-04,2.735638553158316489e-06,4.520666544944627950e-05,-3.973538834312965160e-05,2.894037235320355284e-01,2.893187814782429146e-01
6.859999999999999432e+01,2.893612356346429437e-01,4.225266757765484349e-04,2.718768056853807386e-06,4.497143563450865062e-05,-3.953389952080104178e-05,2.894034883022206239e-01,2.893189829670652635e-01
6.865000000000000568e+01,2.893612189091548936e-01,4.203543084042210597e-04,2.702042568822967860e-06,4.473747340924507569e-05,-3.933338827159914167e-05,2.894032543399953084e-01,2.893191834783144789e-01
6.870000000000000284e+01,2.893612023316471937e-01,4.181931091418730827e-04,2.685465061116762806e-06,4.450477597530407903e-05,-3.913384585307054834e-05,2.894030216425613755e-01,2.893193830207330119e-01
6.875000000000000000e+01,2.893611859040969847e-01,4.160430205819775295e-04,2.669037510892709725e-06,4.427333956909046479e-05,-3.893526454730504110e-05,2.894027902061551694e-01,2.893195816020388000e-01
6.879999999999999716e+01,2.893611696274637213e-01,4.139039856119929787e-04,2.652760877612072887e-06,4.404315943881136780e-05,-3.873763768358722795e-05,2.894025600260249353e-01,2.893197792289025072e-01
6.884999999999999432e+01,2.893611535016858971e-01,4.117759474128557078e-04,2.636635099780546195e-06,4.381422984106611926e-05,-3.854095964150502772e-05,2.894023310964271567e-01,2.893199759069446375e-01
6.890000000000000568e+01,2.893611375256967544e-01,4.096588494574832768e-04,2.620659110644028654e-06,4.358654405639235743e-05,-3.834522583510430605e-05,2.894021034106424861e-01,2.893201716407510227e-01
6.895000000000000284e+01,2.893611216974580347e-01,4.075526355092807694e-04,2.604830871923534312e-06,4.336009442285161582e-05,-3.815043267900454889e-05,2.894018769610089414e-01,2.893203664339071279e-01
6.900000000000000000e+01,2.893611060140104940e-01,4.054572496206631876e-04,2.589147424381615864e-06,4.313487238644793614e-05,-3.795657753768470950e-05,2.894016517389725873e-01,2.893205602890484007e-01
6.904999999999999716e+01,2.893610904715398502e-01,4.033726361315697695e-04,2.573604953759238707e-06,4.291086856691621939e-05,-3.776365865939774536e-05,2.894014277351529829e-01,2.893207532079267175e-01
6.909999999999999432e+01,2.893610750654564967e-01,4.012987396680072556e-04,2.558198870410070939e-06,4.268807283721079947e-05,-3.757167509639065166e-05,2.894012049394232844e-01,2.893209451914897090e-01
6.915000000000000568e+01,2.893610597904868742e-01,3.992355051405781924e-04,2.542923900787462942e-06,4.246647441484528176e-05,-3.738062661327035672e-05,2.894009833410009502e-01,2.893211362399727982e-01
6.920000000000000284e+01,2.893610446407748893e-01,3.971828777430268004e-04,2.527774188809919068e-06,4.224606196311260080e-05,-3.719051358549275928e-05,2.894007629285492156e-01,2.893213263530005630e-01
6.925000000000000000e+01,2.893610296099911050e-01,3.951408029508019187e-04,2.512743405040459696e-06,4.202682370012065784e-05,-3.700133689003973675e-05,2.894005436902861716e-01,2.893215155296960384e-01
6.929999999999999716e+01,2.893610146914476489e-01,3.931092265195893203e-04,2.497824861562752928e-06,4.180874751352168665e-05,-3.681309779039617741e-05,2.894003256140996183e-01,2.893217037687956794e-01
6.934999999999999432e+01,2.893609998782165071e-01,3.910880944839071282e-04,2.483011630421298764e-06,4.159182107881201243e-05,-3.662579781796941321e-05,2.894001086876649143e-01,2.893218910687681000e-01
6.940000000000000568e+01,2.893609851632495955e-01,3.890773531556515749e-04,2.468296663508131689e-06,4.137603197907329799e-05,-3.643943865205702783e-05,2.893998928985651586e-01,2.893220774279340324e-01
6.945000000000000284e+01,2.893609705394979414e-01,3.870769491226840162e-04,2.453672911826548301e-06,4.116136782409494780e-05,-3.625402200044185543e-05,2.893996782344102070e-01,2.893222628445856759e-01
6.950000000000000000e+01,2.893609560000282022e-01,3.850868292474170229e-04,2.439133442135873451e-06,4.094781636687758099e-05,-3.606954948260582901e-05,2.893994646829529671e-01,2.893224473171034372e-01
6.954999999999999716e+01,2.893609415381351857e-01,3.831069406653952146e-04,2.424671549080716178e-06,4.073536561562023984e-05,-3.588602251745880579e-05,2.893992522322016980e-01,2.893226308440686734e-01
6.959999999999999432e+01,2.893609271474471001e-01,3.811372307838992407e-04,2.410280861029948498e-06,4.052400393941987621e-05,-3.570344221735998006e-05,2.893990408705254813e-01,2.893228134243687188e-01
6.965000000000000568e+01,2.893609128220240856e-01,3.791776472805414677e-04,2.395955437992147942e-06,4.031372016604630267e-05,-3.552180929006200171e-05,2.893988305867521427e-01,2.893229950572960285e-01
6.970000000000000284e+01,2.893608985564461999e-01,3.772281381018684969e-04,2.381689860134325088e-06,4.010450367032117655e-05,-3.534112395005252553e-05,2.893986213702564037e-01,2.893231757426359962e-01
6.975000000000000000e+01,2.893608843458916891e-01,3.752886514619997315e-04,2.367479305606836838e-06,3.989634445180681151e-05,-3.516138584059314291e-05,2.893984132110378749e-01,2.893233554807455032e-01
6.979999999999999716e+01,2.893608701862026567e-01,3.733591358412169381e-04,2.353319616566872977e-06,3.968923320068856958e-05,-3.498259396755482617e-05,2.893982060997867811e-01,2.893235342726185322e-01
6.984999999999999432e+01,2.893608560739385771e-01,3.714395399846022179e-04,2.339207352496710255e-06,3.948316135095693611e-05,-3.480474664596351560e-05,2.893980000279370302e-01,2.893237121199401241e-01
6.990000000000000568e+01,2.893608420064162079e-01,3.695298129006995046e-04,2.325139830125071025e-06,3.927812112019502216e-05,-3.462784145994488689e-05,2.893977949877062916e-01,2.893238890251261242e-01
6.995000000000000284e+01,2.893608279817355688e-01,3.676299038600991387e-04,2.311115149480949109e-06,3.907410553549086772e-05,-3.445187523652896273e-05,2.893975909721215878e-01,2.893240649913495499e-01
7.000000000000000000e+01,2.893608139987919325e-01,3.657397623941488051e-04,2.297132205838372705e-06,3.887110844525325313e-05,-3.427684403357650518e-05,2.893973879750313394e-01,2.893242400225525257e-01
7.004999999999999716e+01,2.893608000572736039e-01,3.638593382935460222e-04,2.283190687538506493e-06,3.866912451689310566e-05,-3.410274314181609606e-05,2.893971859911029787e-01,2.893244141234442290e-01
7.009999999999999432e+01,2.893607861576459883e-01,3.619885816070508681e-04,2.269291059909636613e-06,3.846814922061472444e-05,-3.392956710079545461e-05,2.893969850158066848e-01,2.893245872994852919e-01
7.015000000000000568e+01,2.893607723011218380e-01,3.601274426401205914e-04,2.255434535731189816e-06,3.826817879974324735e-05,-3.375730972828087364e-05,2.893967850453858515e-01,2.893247595568578245e-01
7.020000000000000284e+01,2.893607584896190077e-01,3.582758719536027129e-04,2.241623032912121042e-06,3.806921022827239640e-05,-3.358596416244815432e-05,2.893965860768143439e-01,2.893249309024236715e-01
7.025000000000000000e+01,2.893607447257063314e-01,3.564338203624041143e-04,2.227859120264787823e-06,3.787124115650520331e-05,-3.341552291597562767e-05,2.893963881077425970e-01,2.893251013436700658e-01
7.029999999999999716e+01,2.893607310125385634e-01,3.546012389341869587e-04,2.214145952454709670e-06,3.767426984587340791e-05,-3.324597794096399196e-05,2.893961911364320017e-01,2.893252708886451252e-01
7.034999999999999432e+01,2.893607173537814936e-01,3.527780789880744254e-04,2.200487195387176400e-06,3.747829509419462038e-05,-3.307732070342027012e-05,2.893959951616802972e-01,2.893254395458826900e-01
7.040000000000000568e+01,2.893607037535295690e-01,3.509642920933370353e-04,2.186886943451349492e-06,3.728331615278505836e-05,-3.290954226588235684e-05,2.893958001827389159e-01,2.893256073243202220e-01
7.045000000000000284e+01,2.893606902162162431e-01,3.491598300681153532e-04,2.173349630178373966e-06,3.708933263698990980e-05,-3.274263337663316356e-05,2.893956061992230544e-01,2.893257742332094318e-01
7.050000000000000000e+01,2.893606767465200513e-01,3.473646449781349365e-04,2.159879933977072632e-06,3.689634443179057077e-05,-3.257658456383642466e-05,2.893954132110178601e-01,2.893259402820222426e-01
7.054999999999999716e+01,2.893606633492668001e-01,3.455786891354300670e-04,2.146482680688858830e-06,3.670435159423186426e-05,-3.241138623285414914e-05,2.893952212181803429e-01,2.893261054803532573e-01
7.059999999999999432e+01,2.893606500293308126e-01,3.438019150970921477e-04,2.133162744749282936e-06,3.651335425445849847e-05,-3.224702876495992836e-05,2.893950302208405101e-01,2.893262698378211151e-01
7.065000000000000568e+01,2.893606367915368405e-01,3.420342756639931634e-04,2.119924950755789185e-06,3.632335251715510595e-05,-3.208350261564352673e-05,2.893948402191032221e-01,2.893264333639704589e-01
7.070000000000000284e+01,2.893606236405633081e-01,3.402757238795333186e-04,2.106773977220989452e-06,3.613434636517431784e-05,-3.192079841073234317e-05,2.893946512129512705e-01,2.893265960681753457e-01
7.075000000000000000e+01,2.893606105808503304e-01,3.385262130284266225e-04,2.093714264236312486e-06,3.594633556707897736e-05,-3.175890703860634985e-05,2.893944632021531738e-01,2.893267579595474870e-01
7.079999999999999716e+01,2.893605976165127824e-01,3.367856966354047256e-04,2.080749926683931979e-06,3.575931959022440285e-05,-3.159781973685654228e-05,2.893942761861763024e-01,2.893269190468492624e-01
7.084999999999999432e+01,2.893605847512605855e-01,3.350541284640570945e-04,2.067884674520337236e-06,3.557329752092604745e-05,-3.143752817188536874e-05,2.893940901641069985e-01,2.893270793384141726e-01
7.090000000000000568e+01,2.893605719883275973e-01,3.333314625155502434e-04,2.055121741507946611e-06,3.538826799306297002e-05,-3.127802451004707595e-05,2.893939051345791325e-01,2.893272388420760621e-01
7.095000000000000284e+01,2.893605593304097168e-01,3.316176530274519713e-04,2.042463823605351244e-06,3.520422912635054626e-05,-3.111930147913984801e-05,2.893937210957124861e-01,2.893273975651069474e-01
7.100000000000000000e+01,2.893605467796141473e-01,3.299126544724728205e-04,2.029913028034647958e-06,3.502117847528193255e-05,-3.096135241921263155e-05,2.893935380450614048e-01,2.893275555141668898e-01
7.104999999999999716e+01,2.893605343374199279e-01,3.282164215573340062e-04,2.017470833840247078e-06,3.483911298957365337e-05,-3.080417132189315328e-05,2.893933559795756616e-01,2.893277126952641942e-01
7.109999999999999432e+01,2.893605220046506221e-01,3.265289092215059477e-04,2.005138064531603475e-06,3.465802898668219435e-05,-3.064775285761899248e-05,2.893931748955727579e-01,2.893278691137284864e-01
7.115000000000000568e+01,2.893605097814592741e-01,3.248500726360293070e-04,1.992914873177830403e-06,3.447792213678076162e-05,-3.049209239042510250e-05,2.893929947887228793e-01,2.893280247741956690e-01
7.120000000000000284e+01,2.893604976673261886e-01,3.231798672023653549e-04,1.980800740089493147e-06,3.429878746032603398e-05,-3.033718598014704514e-05,2.893928156540463981e-01,2.893281796806059791e-01
7.125000000000000000e+01,2.893604856610690890e-01,3.215182485511863808e-04,1.968794482992150651e-06,3.412061933811079059e-05,-3.018303037212649099e-05,2.893926374859241979e-01,2.893283338362139800e-01
7.129999999999999716e+01,2.893604737608654887e-01,3.198651725412108801e-04,1.956894279371646670e-06,3.394341153349273213e-05,-3.002962297474944049e-05,2.893924602781196009e-01,2.893284872436113764e-01
7.134999999999999432e+01,2.893604619642865527e-01,3.182205952580340795e-04,1.945097700453149433e-06,3.376715722625656086e-05,-2.987696182535026115e-05,2.893922840238123406e-01,2.893286399047607649e-01
7.140000000000000568e+01,2.893604502683421731e-01,3.165844730129696301e-04,1.933401756071545490e-06,3.359184905736850460e-05,-2.972504554522541531e-05,2.893921087156434702e-01,2.893287918210408760e-01
7.145000000000000284e+01,2.893604386695355912e-01,3.149567623418934132e-04,1.921802949501391803e-06,3.341747918369073524e-05,-2.957387328468795079e-05,2.893919343457697635e-01,2.893289429933014190e-01
7.150000000000000000e+01,2.893604271639272363e-01,3.133374200040941245e-04,1.910297341143877588e-06,3.324403934155328530e-05,-2.942344465926553351e-05,2.893917609059276641e-01,2.893290934219268085e-01
7.154999999999999716e+01,2.893604157472058902e-01,3.117264029811253742e-04,1.898880619818328314e-06,3.307152091793086340e-05,-2.927375967829420805e-05,2.893915883875040063e-01,2.893292431069077741e-01
7.159999999999999432e+01,2.893604044147663479e-01,3.101236684756660824e-04,1.887548180278986606e-06,3.289991502784559243e-05,-2.912481866728762134e-05,2.893914167816138971e-01,2.893293920479187986e-01
7.165000000000000568e+01,2.893603931617915737e-01,3.085291739103865121e-04,1.876295205475745170e-06,3.272921259651439922e-05,-2.897662218556290592e-05,2.893912460791825958e-01,2.893295402444005515e-01
7.170000000000000284e+01,2.893603819833380775e-01,3.069428769268198317e-04,1.865116752001630047e-06,3.255940444468361314e-05,-2.882917094068035050e-05,2.893910762710307782e-01,2.893296876956453767e-01
7.175000000000000000e+01,2.893603708744232339e-01,3.053647353842349238e-04,1.854007837121225984e-06,3.239048137554471760e-05,-2.868246570130226648e-05,2.893909073479616345e-01,2.893298344008848333e-01
7.179999999999999716e+01,2.893603598301118240e-01,3.037947073585175973e-04,1.842963525753517448e-06,3.222243426160527671e-05,-2.853650721009824478e-05,2.893907393008476880e-01,2.893299803593759600e-01
7.184999999999999432e+01,2.893603488456018558e-01,3.022327511410616654e-04,1.831979015790115507e-06,3.205525412989628230e-05,-2.839129609831605213e-05,2.893905721207159498e-01,2.893301255704877617e-01
7.190000000000000568e+01,2.893603379163062761e-01,3.006788252376475009e-04,1.821049720165452595e-06,3.188893224393020811e-05,-2.824683280359929953e-05,2.893904057988300194e-01,2.893302700337825328e-01
7.195000000000000284e+01,2.893603270379302428e-01,2.991328883673579969e-04,1.810171344159596963e-06,3.172346018089539809e-05,-2.810311749257620671e-05,2.893902403267669676e-01,2.893304137490935179e-01
7.200000000000000000e+01,2.893603162065426226e-01,2.975948994614551705e-04,1.799339956504346038e-06,3.155882990264986186e-05,-2.796014998964117021e-05,2.893900756964887799e-01,2.893305567165964653e-01
7.204999999999999716e+01,2.893603054186390522e-01,2.960648176623049055e-04,1.788552052981069178e-06,3.139503381921156434e-05,-2.781792971324942556e-05,2.893899119004053055e-01,2.893306989368727988e-01
7.209999999999999432e+01,2.893602946711974488e-01,2.945426023222839679e-04,1.777804611339113712e-06,3.123206484356750868e-05,-2.767645562088928422e-05,2.893897489314296578e-01,2.893308404109652399e-01
7.215000000000000568e+01,2.893602839617226419e-01,2.930282130026957499e-04,1.767095136527897957e-06,3.106991643679747172e-05,-2.753572616374167623e-05,2.893895867830229007e-01,2.893309811404223830e-01
7.220000000000000284e+01,2.893602732882815110e-01,2.915216094726934943e-04,1.756421695419465388e-06,3.090858264268881854e-05,-2.739573925184988438e-05,2.893894254492287987e-01,2.893311211273342232e-01
7.225000000000000000e+01,2.893602626495264674e-01,2.900227517082086147e-04,1.745782940399188447e-06,3.074805811122005046e-05,-2.725649223042167653e-05,2.893892649246972981e-01,2.893312603743556366e-01
7.229999999999999716e+01,2.893602520447074999e-01,2.885315998908843829e-04,1.735178121417045424e-06,3.058833811050548748e-05,-2.711798186767139452e-05,2.893891052046965728e-01,2.893313988847184270e-01
7.234999999999999432e+01,2.893602414736723971e-01,2.870481144070149288e-04,1.724607086316597887e-06,3.042941852701809216e-05,-2.698020435438489766e-05,2.893889462851130800e-01,2.893315366622317142e-01
7.240000000000000568e+01,2.893602309368555892e-01,2.855722558464906906e-04,1.714070269489357051e-06,3.027129585413842442e-05,-2.684315531515971370e-05,2.893887881624402358e-01,2.893316737112709425e-01
7.245000000000000284e+01,2.893602204352552221e-01,2.841039850017477693e-04,1.703568669134009973e-06,3.011396716930878737e-05,-2.670682983104076785e-05,2.893886308337553781e-01,2.893318100367550660e-01
7.250000000000000000e+01,2.893602099703997399e-01,2.826432628667259559e-04,1.693103813628512318e-06,2.995743010030110922e-05,-2.657122247304408331e-05,2.893884742966864043e-01,2.893319456441130755e-01
7.254999999999999716e+01,2.893601995443038088e-01,2.811900506358289272e-04,1.682677717743104076e-06,2.980168278132599985e-05,-2.643632734583978831e-05,2.893883185493674182e-01,2.893320805392401995e-01
7.259999999999999432e+01,2.893601891594156927e-01,2.797443097028935494e-04,1.672292829629358602e-06,2.964672379991871638e-05,-2.630213814065999621e-05,2.893881635903859939e-01,2.893322147284453916e-01
7.265000000000000568e+01,2.893601788185558021e-01,2.783060016601622165e-04,1.661951969709317961e-06,2.949255213572553880e-05,-2.616864819630690584e-05,2.893880094187218366e-01,2.893323482183897677e-01
7.270000000000000284e+01,2.893601685248488598e-01,2.768750882972635923e-04,1.651658262755318764e-06,2.933916709248167787e-05,-2.603585056697104331e-05,2.893878560336785588e-01,2.893324810160191607e-01
7.275000000000000000e+01,2.893601582816506812e-01,2.754515316001959540e-04,1.641415064590933043e-06,2.918656822461053048e-05,-2.590373809542866439e-05,2.893877034348106836e-01,2.893326131284906788e-01
7.279999999999999716e+01,2.893601480924710700e-01,2.740352937503194803e-04,1.631225884953154133e-06,2.903475525998510339e-05,-2.577230349007879809e-05,2.893875516218460953e-01,2.893327445630960448e-01
7.284999999999999432e+01,2.893601379608942148e-01,2.726263371233518464e-04,1.621094308132324469e-06,2.888372802046751021e-05,-2.564153940420286042e-05,2.893874005946065475e-01,2.893328753271818821e-01
7.290000000000000568e+01,2.893601278904991414e-01,2.712246242883712462e-04,1.611023913047478251e-06,2.873348634188460537e-05,-2.551143851578964930e-05,2.893872503529280049e-01,2.893330054280702779e-01
7.295000000000000284e+01,2.893601178847804989e-01,2.698301180068225585e-04,1.601018194419103365e-06,2.858402999510135925e-05,-2.538199360626315379e-05,2.893871008965812064e-01,2.893331348729797914e-01
7.300000000000000000e+01,2.893601079470727866e-01,2.684427812315337038e-04,1.591080486668820438e-06,2.843535860982219433e-05,-2.525319763648455049e-05,2.893869522251959481e-01,2.893332636689496251e-01
7.304999999999999716e+01,2.893600980804781897e-01,2.670625771057282081e-04,1.581213892106190395e-06,2.828747160267901286e-05,-2.512504381846663418e-05,2.893868043381887523e-01,2.893333918227676271e-01
7.309999999999999432e+01,2.893600882878009650e-01,2.656894689620577146e-04,1.571421214859098913e-06,2.814036811106487257e-05,-2.499752568134667305e-05,2.893866572346971977e-01,2.893335193409047323e-01
7.315000000000000568e+01,2.893600785714879331e-01,2.643234203216242501e-04,1.561704901867295992e-06,2.799404693402972173e-05,-2.487063713029513101e-05,2.893865109135200786e-01,2.893336462294557876e-01
7.320000000000000284e+01,2.893600689335781850e-01,2.629643948930159361e-04,1.552066992093385007e-06,2.784850648139497947e-05,-2.474437249720820776e-05,2.893863653730675001e-01,2.893337724940888700e-01
7.325000000000000000e+01,2.893600593756610051e-01,2.616123565713537576e-04,1.542509074914726274e-06,2.770374473205010246e-05,-2.461872658222064906e-05,2.893862206113181346e-01,2.893338981400038756e-01
7.329999999999999716e+01,2.893600498988445624e-01,2.602672694373201184e-04,1.533032258448656089e-06,2.755975920218067042e-05,-2.449369468528335867e-05,2.893860766257883022e-01,2.893340231719008226e-01
7.334999999999999432e+01,2.893600405037344281e-01,2.589290977562280533e-04,1.523637148338068406e-06,2.741654692396087593e-05,-2.436927262728473743e-05,2.893859334135100436e-01,2.893341475939588125e-01
7.340000000000000568e+01,2.893600311904233613e-01,2.575978059770600288e-04,1.514323837288370056e-06,2.727410443499437442e-05,-2.424545676041763134e-05,2.893857909710210730e-01,2.893342714098256496e-01
7.345000000000000284e+01,2.893600219584914757e-01,2.562733587315327646e-04,1.505091905408815331e-06,2.713242777856209552e-05,-2.412224396774446147e-05,2.893856492943646108e-01,2.893343946226183405e-01
7.350000000000000000e+01,2.893600128070172861e-01,2.549557208331632474e-04,1.495940431174216852e-06,2.699151251449054316e-05,-2.399963165214210903e-05,2.893855083791005978e-01,2.893345172349339744e-01
7.354999999999999716e+01,2.893600037345986919e-01,2.536448572763316009e-04,1.486868012594625719e-06,2.685135374022778454e-05,-2.387761771503853564e-05,2.893853682203263444e-01,2.893346392488710395e-01
7.359999999999999432e+01,2.893599947393840632e-01,2.523407332353592969e-04,1.477872797965425250e-06,2.671194612150135702e-05,-2.375620052557050779e-05,2.893852288127076178e-01,2.893347606660605087e-01
7.365000000000000568e+01,2.893599858191114871e-01,2.510433140635816209e-04,1.468952525373009258e-06,2.657328393173117199e-05,-2.363537888098515220e-05,2.893850901505178319e-01,2.893348814877051423e-01
7.370000000000000284e+01,2.893599769711560632e-01,2.497525652924263164e-04,1.460104569956832090e-06,2.643536109919946504e-05,-2.351515195928579959e-05,2.893849522276852881e-01,2.893350017146268383e-01
7.375000000000000000e+01,2.893599681925838607e-01,2.484684526305151069e-04,1.451325997780211522e-06,2.629817126083172662e-05,-2.339551926527130019e-05,2.893848150378469097e-01,2.893351213473208117e-01
7.379999999999999716e+01,2.893599594802111485e-01,2.471909419627329628e-04,1.442613625042387798e-06,2.616170782131568501e-05,-2.327648057123091026e-05,2.893846785744074168e-01,2.893352403860148803e-01
7.384999999999999432e+01,2.893599508306673451e-01,2.459199993493304355e-04,1.433964081276576577e-06,2.602596401620962144e-05,-2.315803585365646701e-05,2.893845428306022760e-01,2.893353588307324142e-01
7.390000000000000568e+01,2.893599422404611876e-01,2.446555910250397081e-04,1.425373875122098038e-06,2.589093297762607194e-05,-2.304018522738187375e-05,2.893844077995637032e-01,2.893354766813586720e-01
7.395000000000000284e+01,2.893599337060473453e-01,2.433976833981411241e-04,1.416839461234799045e-06,2.575660780104891345e-05,-2.292292887857931409e-05,2.893842734743871659e-01,2.893355939377075248e-01
7.400000000000000000e+01,2.893599252238929775e-01,2.421462430496129832e-04,1.408357306909760039e-06,2.562298161187106119e-05,-2.280626699805153815e-05,2.893841398481979410e-01,2.893357105995880141e-01
7.404999999999999716e+01,2.893599167905431258e-01,2.409012367322019732e-04,1.399923957028221138e-06,2.549004763024842045e-05,-2.269019971619197691e-05,2.893840069142163407e-01,2.893358266668699108e-01
7.409999999999999432e+01,2.893599084026821089e-01,2.396626313695736984e-04,1.391536096011391751e-06,2.535779923296876205e-05,-2.257472704094597897e-05,2.893838746658190519e-01,2.893359421395451658e-01
7.415000000000000568e+01,2.893599000571916435e-01,2.384303940554101885e-04,1.383190605557658392e-06,2.522623001109867733e-05,-2.245984879998336309e-05,2.893837430965972013e-01,2.893360570177860858e-01
7.420000000000000284e+01,2.893598917512031354e-01,2.372044920525473628e-04,1.374884617060365027e-06,2.509533382231509982e-05,-2.234556458819437274e-05,2.893836122004083689e-01,2.893361713019979020e-01
7.425000000000000000e+01,2.893598834821438093e-01,2.359848927920944674e-04,1.366615557742193530e-06,2.496510483695163921e-05,-2.223187372146725427e-05,2.893834819714229956e-01,2.893362849928646230e-01
7.429999999999999716e+01,2.893598752477757885e-01,2.347715638725721620e-04,1.358381189699099745e-06,2.483553757695631671e-05,-2.211877519755811976e-05,2.893833524041630190e-01,2.893363980913885580e-01
7.434999999999999432e+01,2.893598670462272926e-01,2.335644730590559189e-04,1.350179641215707692e-06,2.470662694712130055e-05,-2.200626766468988729e-05,2.893832234935331815e-01,2.893365105989214037e-01
7.440000000000000568e+01,2.893598588760160073e-01,2.323635882823066551e-04,1.342009429891994546e-06,2.457836825812266293e-05,-2.189434939833867215e-05,2.893830952348442342e-01,2.893366225171877804e-01
7.445000000000000284e+01,2.893598507360634065e-01,2.311688776379238624e-04,1.333869477304112331e-06,2.445075724109649904e-05,-2.178301828648827480e-05,2.893829676238272031e-01,2.893367338482996098e-01
7.450000000000000000e+01,2.893598426257011913e-01,2.299803093854962163e-04,1.325759115105322936e-06,2.432379005365494808e-05,-2.167227182344429924e-05,2.893828406566397171e-01,2.893368445947626655e-01
7.454999999999999716e+01,2.893598345446687370e-01,2.287978519477527537e-04,1.317678082653594559e-06,2.419746327742887276e-05,-2.156210711212168068e-05,2.893827143298635107e-01,2.893369547594739633e-01
7.459999999999999432e+01,2.893598264931024899e-01,2.276214739097348952e-04,1.309626516426113870e-06,2.407177390739960470e-05,-2.145252087454737569e-05,2.893825886404934877e-01,2.893370643457114921e-01
7.465000000000000568e+01,2.893598184715177601e-01,2.264511440179480569e-04,1.301604931644266338e-06,2.394671933343907428e-05,-2.134350947015054118e-05,2.893824635859195693e-01,2.893371733571159510e-01
7.470000000000000284e+01,2.893598104807827975e-01,2.252868311795309345e-04,1.293614196683478325e-06,2.382229731463657402e-05,-2.123506892126961695e-05,2.893823391639007703e-01,2.893372817976648248e-01
7.475000000000000000e+01,2.893598025220870951e-01,2.241285044614484774e-04,1.285655500976709848e-06,2.369850594712155924e-05,-2.112719494516814166e-05,2.893822153725332247e-01,2.893373896716409654e-01
7.479999999999999716e+01,2.893597945969033081e-01,2.229761330896317642e-04,1.277730317236351023e-06,2.357534362619953037e-05,-2.101988299172682790e-05,2.893820922102122717e-01,2.893374969835943444e-01
7.484999999999999432e+01,2.893597867069450102e-01,2.218296864482063760e-04,1.269840358916838172e-06,2.345280900373747674e-05,-2.091312828590380252e-05,2.893819696755898230e-01,2.893376037383001975e-01
7.490000000000000568e+01,2.893597788541200089e-01,2.206891340786412974e-04,1.261987533913389863e-06,2.333090094177752333e-05,-2.080692587395074021e-05,2.893818477675279000e-01,2.893377099407121178e-01
7.495000000000000284e+01,2.893597710404816614e-01,2.195544456789681287e-04,1.254173895546348382e-06,2.320961846344316197e-05,-2.070127067235046648e-05,2.893817264850495619e-01,2.893378155959137610e-01
7.500000000000000000e+01,2.893597632681779719e-01,2.184255911029434310e-04,1.246401591908299891e-06,2.308896070220264193e-05,-2.059615751838604427e-05,2.893816058272882796e-01,2.893379207090676641e-01
7.504999999999999716e+01,2.893597555394007426e-01,2.173025403592969407e-04,1.238672814658715875e-06,2.296892685058841282e-05,-2.049158122127097938e-05,2.893814857934366991e-01,2.893380252853647860e-01
7.509999999999999432e+01,2.893597478563344483e-01,2.161852636108926677e-04,1.230989748332454105e-06,2.284951610942172439e-05,-2.038753661275681322e-05,2.893813663826955151e-01,2.893381293299733814e-01
7.515000000000000568e+01,2.893597402211072755e-01,2.150737311739455055e-04,1.223354521191589000e-06,2.273072763858614129e-05,-2.028401859620296117e-05,2.893812475942246776e-01,2.893382328479898735e-01
7.520000000000000284e+01,2.893597326357446597e-01,2.139679135172572208e-04,1.215769158589825467e-06,2.261256051031554628e-05,-2.018102219313589788e-05,2.893811294270963730e-01,2.893383358443929465e-01
7.525000000000000000e+01,2.893597251021258199e-01,2.128677812614127615e-04,1.208235539740400382e-06,2.249501366588167967e-05,-2.007854258640087805e-05,2.893810118802519482e-01,2.893384383239996915e-01
7.529999999999999716e+01,2.893597176219447897e-01,2.117733051780069497e-04,1.200755358683980438e-06,2.237808587648467659e-05,-1.997657515911671741e-05,2.893808949524626084e-01,2.893385402914269711e-01
7.534999999999999432e+01,2.893597101966762231e-01,2.106844561888679759e-04,1.193330090142849527e-06,2.226177570902964606e-05,-1.987511552874394913e-05,2.893807786422951112e-01,2.893386417510573350e-01
7.540000000000000568e+01,2.893597028275469163e-01,2.096012053652888355e-04,1.185960960826461907e-06,2.214608149735534698e-05,-1.977415957570242147e-05,2.893806629480834558e-01,2.893387427070103768e-01
7.545000000000000284e+01,2.893596955155127159e-01,2.085235239272604721e-04,1.178648926622910416e-06,2.203100131934896050e-05,-1.967370346610313798e-05,2.893805478679054577e-01,2.893388431631199742e-01
7.550000000000000000e+01,2.893596882612420873e-01,2.074513832427092586e-04,1.171394655974632221e-06,2.191653298024555816e-05,-1.957374366829629626e-05,2.893804333995663725e-01,2.893389431229178022e-01
7.554999999999999716e+01,2.893596810651056783e-01,2.063847548267371066e-04,1.164198519597587498e-06,2.180267400227130125e-05,-1.947427696307612414e-05,2.893803195405883488e-01,2.893390425896230078e-01
7.559999999999999432e+01,2.893596739271726559e-01,2.053236103408661846e-04,1.157060586564618472e-06,2.168942162065123566e-05,-1.937530044752200126e-05,2.893802062882067649e-01,2.893391415661385468e-01
7.565000000000000568e+01,2.893596668472127043e-01,2.042679215922880802e-04,1.149980626638578376e-06,2.157677278586738682e-05,-1.927681153259022922e-05,2.893800936393719492e-01,2.893392400550534593e-01
7.570000000000000284e+01,2.893596598247046847e-01,2.032176605331173546e-04,1.142958118612265922e-06,2.146472417192400557e-05,-1.917880793469947076e-05,2.893799815907580064e-01,2.893393380586513630e-01
7.575000000000000000e+01,2.893596528588504024e-01,2.021727992596459092e-04,1.135992264292857728e-06,2.135327219025745174e-05,-1.908128766167173417e-05,2.893798701387763628e-01,2.893394355789244421e-01
7.579999999999999716e+01,2.893596459485937578e-01,2.011333100116037228e-04,1.129082007660938086e-06,2.124241300882131350e-05,-1.898424899349943648e-05,2.893797592795949170e-01,2.893395326175925986e-01
7.584999999999999432e+01,2.893596390926447270e-01,2.000991651714251716e-04,1.122226058640395559e-06,2.113214257578291302e-05,-1.888769045850212402e-05,2.893796490091618545e-01,2.893396291761275996e-01
7.590000000000000568e+01,2.893596322895069517e-01,1.990703372635083839e-04,1.115422920837129302e-06,2.102245664718796833e-05,-1.879161080551370846e-05,2.893795393232332924e-01,2.893397252557806110e-01
7.595000000000000284e+01,2.893596255375086579e-01,1.980467989534995309e-04,1.108670922543371685e-06,2.091335081789332854e-05,-1.869600897280658305e-05,2.893794302174040323e-01,2.893398208576132835e-01
7.600000000000000000e+01,2.893596188348363518e-01,1.970285230475506090e-04,1.101968250260217222e-06,2.080482055501527833e-05,-1.860088405449484346e-05,2.893793216871410889e-01,2.893399159825316147e-01
7.604999999999999716e+01,2.893596121795700693e-01,1.960154824916096670e-04,1.095312983965913280e-06,2.069686123312688075e-05,-1.850623526519505673e-05,2.893792137278192178e-01,2.893400106313209208e-01
7.609999999999999432e+01,2.893596055697194580e-01,1.950076503706987818e-04,1.088703133349151094e-06,2.058946817041903347e-05,-1.841206190372072832e-05,2.893791063347565529e-01,2.893401048046823631e-01
7.615000000000000568e+01,2.893595990032603038e-01,1.940049999081987285e-04,1.082136674236620804e-06,2.048263666505649509e-05,-1.831836331658325603e-05,2.893789995032511331e-01,2.893401985032694745e-01
7.620000000000000284e+01,2.893595924781705575e-01,1.930075044651374187e-04,1.075611584470101390e-06,2.037636203098384483e-05,-1.822513886204364162e-05,2.893788932286170956e-01,2.893402917277240194e-01
7.625000000000000000e+01,2.893595859924646407e-01,1.920151375394825671e-04,1.069125878529559832e-06,2.027063963247781989e-05,-1.813238787541869896e-05,2.893787875062185933e-01,2.893403844787106882e-01
7.629999999999999716e+01,2.893595795442263641e-01,1.910278727654374752e-04,1.062677640253393082e-06,2.016546491679714238e-05,-1.804010963629035537e-05,2.893786823315029344e-01,2.893404767569497937e-01
7.634999999999999432e+01,2.893595731316391806e-01,1.900456839127395790e-04,1.056265053073134859e-06,2.006083344434709382e-05,-1.794830333820082198e-05,2.893785777000304482e-01,2.893405685632479130e-01
7.640000000000000568e+01,2.893595667530133309e-01,1.890685448859639041e-04,1.049886427255573023e-06,1.995674091585196284e-05,-1.785696806134081933e-05,2.893784736075019071e-01,2.893406598985247546e-01
7.645000000000000284e+01,2.893595604068098237e-01,1.880964297238287692e-04,1.043540223728016719e-06,1.985318319611089393e-05,-1.776610274865486261e-05,2.893783700497822298e-01,2.893407507638374176e-01
7.650000000000000000e+01,2.893595540916602538e-01,1.871293125985059626e-04,1.037225074150279423e-06,1.975015633400087881e-05,-1.767570618570031912e-05,2.893782670229200771e-01,2.893408411604004304e-01
7.654999999999999716e+01,2.893595478063830662e-01,1.861671678149335750e-04,1.030939796987334525e-06,1.964765657848069181e-05,-1.758577698450602319e-05,2.893781645231645605e-01,2.893409310896015718e-01
7.659999999999999432e+01,2.893595415499954915e-01,1.852099698101330875e-04,1.024683409427645090e-06,1.954568039044095532e-05,-1.749631357158566217e-05,2.893780625469765111e-01,2.893410205530144719e-01
7.665000000000000568e+01,2.893595353217211508e-01,1.842576931525297123e-04,1.018455135081603429e-06,1.944422445033457513e-05,-1.740731418017136869e-05,2.893779610910364175e-01,2.893411095524058840e-01
7.670000000000000284e+01,2.893595291209935527e-01,1.833103125412763117e-04,1.012254407480637332e-06,1.934328566160827079e-05,-1.731877684664699698e-05,2.893778601522477012e-01,2.893411980897394042e-01
7.675000000000000000e+01,2.893595229474555941e-01,1.823678028055800539e-04,1.006080869478628192e-06,1.924286115003663494e-05,-1.723069941107937855e-05,2.893777597277361613e-01,2.893412861671750269e-01
7.679999999999999716e+01,2.893595168009548413e-01,1.814301389040344904e-04,9.999343687320296930e-07,1.914294825913548034e-05,-1.714307952167142180e-05,2.893776598148452561e-01,2.893413737870644264e-01
7.684999999999999432e+01,2.893595106815355922e-01,1.804972959239522297e-04,9.938149495022194226e-07,1.904354454189744112e-05,-1.705591464289300482e-05,2.893775604111279987e-01,2.893414609519431857e-01
7.690000000000000568e+01,2.893595045894271633e-01,1.795692490807051188e-04,9.877228410824451466e-07,1.894464774915296075e-05,-1.696920206698806707e-05,2.893774615143352436e-01,2.893415476645190831e-01
7.695000000000000284e+01,2.893594985250292906e-01,1.786459737170628800e-04,9.816584432014720609e-07,1.884625581490775875e-05,-1.688293892850481590e-05,2.893773631224009768e-01,2.893416339276576044e-01
7.700000000000000000e+01,2.893594924888948650e-01,1.777274453025411258e-04,9.756223087965123603e-07,1.874836683905062591e-05,-1.679712222145760331e-05,2.893772652334251072e-01,2.893417197443646227e-01
7.704999999999999716e+01,2.893594864817106704e-01,1.768136394327450372e-04,9.696151245788318400e-07,1.865097906785333340e-05,-1.671174881869567268e-05,2.893771678456539265e-01,2.893418051177674144e-01
7.709999999999999432e+01,2.893594805042759011e-01,1.759045318287270551e-04,9.636376898370724747e-07,1.855409087270978044e-05,-1.662681549303563465e-05,2.893770709574587929e-01,2.893418900510930092e-01
7.715000000000000568e+01,2.893594745574800120e-01,1.750000983363370370e-04,9.576908939353948468e-07,1.845770072756910206e-05,-1.654231893969830940e-05,2.893769745673136495e-01,2.893419745476463745e-01
7.720000000000000284e+01,2.893594686422790718e-01,1.741003149255821434e-04,9.517756929672781216e-07,1.836180718552549439e-05,-1.645825579959093836e-05,2.893768786737716536e-01,2.893420586107864900e-01
7.725000000000000000e+01,2.893594627596721147e-01,1.732051576899930952e-04,9.458930860209201580e-07,1.826640885502023114e-05,-1.637462268297839061e-05,2.893767832754411407e-01,2.893421422439030888e-01
7.729999999999999716e+01,2.893594569106776038e-01,1.723146028459793982e-04,9.400440914996603508e-07,1.817150437609760212e-05,-1.629141619309827887e-05,2.893766883709621984e-01,2.893422254503930091e-01
7.734999999999999432e+01,2.893594510963100053e-01,1.714286267322104535e-04,9.342297239217573695e-07,1.807709239714280335e-05,-1.620863294929928734e-05,2.893765939589832414e-01,2.893423082336367691e-01
7.740000000000000568e+01,2.893594453175576953e-01,1.705472058089781552e-04,9.284509715976813839e-07,1.798317155249549667e-05,-1.612626960930013708e-05,2.893765000381385843e-01,2.893423905969768062e-01
7.745000000000000284e+01,2.893594395753616433e-01,1.696703166575756153e-04,9.227087755523825162e-07,1.788974044130994424e-05,-1.604432289020518154e-05,2.893764066070274033e-01,2.893424725436958833e-01
7.750000000000000000e+01,2.893594338705960944e-01,1.687979359796771899e-04,9.170040100237908329e-07,1.779679760799150872e-05,-1.596278958794392791e-05,2.893763136641940847e-01,2.893425540769981041e-01
7.754999999999999716e+01,2.893594282040509169e-01,1.679300405967172312e-04,9.113374648290083166e-07,1.770434152450073233e-05,-1.588166659484271527e-05,2.893762212081105734e-01,2.893426351999912605e-01
7.759999999999999432e+01,2.893594225764159478e-01,1.670666074492783537e-04,9.057098298467249881e-07,1.761237057477456114e-05,-1.580095091508111095e-05,2.893761292371608840e-01,2.893427159156710116e-01
7.765000000000000568e+01,2.893594169882678924e-01,1.662076135964767726e-04,9.001216818188035089e-07,1.752088304146648141e-05,-1.572063967782887312e-05,2.893760377496275571e-01,2.893427962269082276e-01
7.770000000000000284e+01,2.893594114400597217e-01,1.653530362153517359e-04,8.945734736270415449e-07,1.742987709516221465e-05,-1.564073014790813389e-05,2.893759467436812782e-01,2.893428761364381652e-01
7.775000000000000000e+01,2.893594059321122347e-01,1.645028526002706220e-04,8.890655261531783675e-07,1.733935078618024220e-05,-1.556121973387388356e-05,2.893758562173722737e-01,2.893429556468521957e-01
7.779999999999999716e+01,2.893594004646088957e-01,1.636570401623122460e-04,8.835980227818711484e-07,1.724930203901309391e-05,-1.548210599344935394e-05,2.893757661686251481e-01,2.893430347605926434e-01
7.784999999999999432e+01,2.893593950375926704e-01,1.628155764286732588e-04,8.781710065592708455e-07,1.715972864942659910e-05,-1.540338663630805402e-05,2.893756765952355536e-01,2.893431134799497872e-01
7.790000000000000568e+01,2.893593896509660812e-01,1.619784390420828677e-04,8.727843799733019622e-07,1.707062828418158881e-05,-1.532505952423498743e-05,2.893755874948703011e-01,2.893431918070618614e-01
7.795000000000000284e+01,2.893593843044933722e-01,1.611456057601860607e-04,8.674379072773162792e-07,1.698199848329592441e-05,-1.524712266874129079e-05,2.893754988650694138e-01,2.893432697439173307e-01
7.800000000000000000e+01,2.893593789978053388e-01,1.603170544549809603e-04,8.621312192378348139e-07,1.689383666473593182e-05,-1.516957422626026261e-05,2.893754107032508460e-01,2.893433472923598315e-01
7.804999999999999716e+01,2.893593737304062108e-01,1.594927631122047850e-04,8.568638201475943772e-07,1.680614013136807214e-05,-1.509241249107288487e-05,2.893753230067174220e-01,2.893434244540949996e-01
7.809999999999999432e+01,2.893593685016829786e-01,1.586727098307722059e-04,8.516350969116221408e-07,1.671890607998884136e-05,-1.501563588616559813e-05,2.893752357726660507e-01,2.893435012306999066e-01
7.815000000000000568e+01,2.893593633109160512e-01,1.578568728221791707e-04,8.464443299825970050e-07,1.663213161220051416e-05,-1.493924295223532100e-05,2.893751489981982727e-01,2.893435776236338297e-01
7.820000000000000284e+01,2.893593581572919682e-01,1.570452304099331558e-04,8.412907058969173126e-07,1.654581374689023305e-05,-1.486323233509639948e-05,2.893750626803329729e-01,2.893436536342509635e-01
7.825000000000000000e+01,2.893593530399172220e-01,1.562377610289713561e-04,8.361733311416866576e-07,1.645994943403882388e-05,-1.478760277175545141e-05,2.893749768160201463e-01,2.893437292638142977e-01
7.829999999999999716e+01,2.893593479578331351e-01,1.554344432250912077e-04,8.310912470678342992e-07,1.637453556957695422e-05,-1.471235307544128731e-05,2.893748914021556651e-01,2.893438045135106051e-01
7.834999999999999432e+01,2.893593429100316250e-01,1.546352556543845972e-04,8.260434455545116609e-07,1.628956901099297237e-05,-1.463748211988394842e-05,2.893748064355970429e-01,2.893438793844662071e-01
7.840000000000000568e+01,2.893593378954711914e-01,1.538401770826633701e-04,8.210288851254766211e-07,1.620504659339181520e-05,-1.456298882314086153e-05,2.893747219131794779e-01,2.893439538777629050e-01
7.845000000000000284e+01,2.893593329130932923e-01,1.530491863848999095e-04,8.160465072194047605e-07,1.612096514570939728e-05,-1.448887213127058733e-05,2.893746378317317847e-01,2.893440279944547999e-01
7.850000000000000000e+01,2.893593279618383862e-01,1.522622625446651669e-04,8.110952523221255567e-07,1.603732150678864235e-05,-1.441513100214439103e-05,2.893745541880928251e-01,2.893441017355839473e-01
7.854999999999999716e+01,2.893593230406617534e-01,1.514793846535681299e-04,8.061740756802012160e-07,1.595411254103701272e-05,-1.434176438967661156e-05,2.893744709791271075e-01,2.893441751021963992e-01
7.859999999999999432e+01,2.893593181485484278e-01,1.507005319107077577e-04,8.012819623311973559e-07,1.587133515340197380e-05,-1.426877122873957909e-05,2.893743882017394964e-01,2.893442480953573592e-01
7.865000000000000568e+01,2.893593132845272975e-01,1.499256836221120152e-04,7.964179412059320027e-07,1.578898630341713484e-05,-1.419615042100526956e-05,2.893743058528895351e-01,2.893443207161650599e-01
7.870000000000000284e+01,2.893593084476841493e-01,1.491548192001883994e-04,7.915810980819812592e-07,1.570706301810082258e-05,-1.412390082193685900e-05,2.893742239296041574e-01,2.893443929657641411e-01
7.875000000000000000e+01,2.893593036371732707e-01,1.483879181631890748e-04,7.867705871944996844e-07,1.562556240351340873e-05,-1.405202122912440894e-05,2.893741424289895670e-01,2.893444648453569745e-01
7.879999999999999716e+01,2.893592988522274423e-01,1.476249601346419390e-04,7.819856413394312944e-07,1.554448165480362562e-05,-1.398051037212476219e-05,2.893740613482408963e-01,2.893445363562139883e-01
7.884999999999999432e+01,2.893592940921664303e-01,1.468659248428392042e-04,7.772255803361452230e-07,1.546381806462006746e-05,-1.390936690394777574e-05,2.893739806846507001e-01,2.893446074996821604e-01
7.890000000000000568e+01,2.893592893564038149e-01,1.461107921202736389e-04,7.724898177478049717e-07,1.538356902977517127e-05,-1.383858939427956091e-05,2.893739004356158384e-01,2.893446782771917913e-01
7.895000000000000284e+01,2.893592846444518751e-01,1.453595419031210247e-04,7.677778657918753739e-07,1.530373205610397746e-05,-1.376817632452022714e-05,2.893738205986421952e-01,2.893447486902615551e-01
7.900000000000000000e+01,2.893592799559244755e-01,1.446121542306848002e-04,7.630893384051265611e-07,1.522430476147360734e-05,-1.369812608466335337e-05,2.893737411713475649e-01,2.893448187405013861e-01
7.904999999999999716e+01,2.893592752905385646e-01,1.438686092448971385e-04,7.584239524607974379e-07,1.514528487695051184e-05,-1.362843697202891654e-05,2.893736621514630403e-01,2.893448884296140888e-01
7.909999999999999432e+01,2.893592706481132315e-01,1.431288871897631854e-04,7.537815271657506870e-07,1.506667024614206940e-05,-1.355910719181056972e-05,2.893735835368322351e-01,2.893449577593942279e-01
7.915000000000000568e+01,2.893592660285677631e-01,1.423929684108408587e-04,7.491619816962516651e-07,1.498845882278033806e-05,-1.349013485938783368e-05,2.893735053254088418e-01,2.893450267317266844e-01
7.920000000000000284e+01,2.893592614319172585e-01,1.416608333547339841e-04,7.445653311581401580e-07,1.491064866663153861e-05,-1.342151800431525956e-05,2.893734275152527458e-01,2.893450953485817712e-01
7.925000000000000000e+01,2.893592568582670777e-01,1.409324625685589487e-04,7.399916809825601283e-07,1.483323793783845547e-05,-1.335325457587333563e-05,2.893733501045239187e-01,2.893451636120102366e-01
7.929999999999999716e+01,2.893592523078059586e-01,1.402078366994315216e-04,7.354412198917573469e-07,1.475622488983490961e-05,-1.328534245005139470e-05,2.893732730914759244e-01,2.893452315241359929e-01
7.934999999999999432e+01,2.893592477807976904e-01,1.394869364939515318e-04,7.309142115892001950e-07,1.467960786098435409e-05,-1.321777943780595497e-05,2.893731964744470919e-01,2.893452990871482888e-01
7.940000000000000568e+01,2.893592432775714540e-01,1.387697427976926432e-04,7.264109853455920670e-07,1.460338526511485686e-05,-1.315056329442367315e-05,2.893731202518512458e-01,2.893453663032916623e-01
7.945000000000000284e+01,2.893592387985117753e-01,1.380562365546932947e-04,7.219319256663436686e-07,1.452755558113567282e-05,-1.308369172980298612e-05,2.893730444221672693e-01,2.893454331748562813e-01
7.950000000000000000e+01,2.893592343440473114e-01,1.373463988069514613e-04,7.174774612370029861e-07,1.445211734193215065e-05,-1.301716241945814298e-05,2.893729689839280028e-01,2.893454997041666199e-01
7.954999999999999716e+01,2.893592299146394153e-01,1.366402106939191999e-04,7.130480533507968163e-07,1.437706912274271784e-05,-1.295097301604112485e-05,2.893728939357088081e-01,2.893455658935700225e-01
7.959999999999999432e+01,2.893592255107700906e-01,1.359376534520027229e-04,7.086441840269110391e-07,1.430240952922718335e-05,-1.288512116117336191e-05,2.893728192761153006e-01,2.893456317454248805e-01
7.965000000000000568e+01,2.893592211329301112e-01,1.352387084140639910e-04,7.042663440293451043e-07,1.422813718543574412e-05,-1.281960449737705476e-05,2.893727450037715254e-01,2.893456972620886969e-01
7.970000000000000284e+01,2.893592167816070870e-01,1.345433570089253411e-04,6.999150209941801700e-07,1.415425072188671519e-05,-1.275442067989835506e-05,2.893726711173079669e-01,2.893457624459062072e-01
7.975000000000000000e+01,2.893592124572739732e-01,1.338515807608757133e-04,6.955906878680251245e-07,1.408074876395559684e-05,-1.268956738821954786e-05,2.893725976153500579e-01,2.893458272991978886e-01
7.979999999999999716e+01,2.893592081603779675e-01,1.331633612891801040e-04,6.912937918522262971e-07,1.400762992077023718e-05,-1.262504233706578564e-05,2.893725244965069110e-01,2.893458918242490241e-01
7.984999999999999432e+01,2.893592038913301301e-01,1.324786803075941139e-04,6.870247440363292668e-07,1.393489277479574047e-05,-1.256084328672308300e-05,2.893724517593608825e-01,2.893459560232993777e-01
7.990000000000000568e+01,2.893591996504960018e-01,1.317975196238724527e-04,6.827839098902983533e-07,1.386253587227754342e-05,-1.249696805249694713e-05,2.893723794024584128e-01,2.893460198985335907e-01
7.995000000000000284e+01,2.893591954381868336e-01,1.311198611392954945e-04,6.785716007686259144e-07,1.379055771469817651e-05,-1.243341451316092510e-05,2.893723074243007565e-01,2.893460834520729108e-01
8.000000000000000000e+01,2.893591912546526479e-01,1.304456868481776194e-04,6.743880665601713344e-07,1.371895675137793317e-05,-1.237018061825759071e-05,2.893722358233374869e-01,2.893461466859678088e-01
8.004999999999999716e+01,2.893591871000756877e-01,1.297749788373974561e-04,6.702334895968272404e-07,1.364773137333657277e-05,-1.230726439414291913e-05,2.893721645979594470e-01,2.893462096021919283e-01
8.009999999999999432e+01,2.893591829745659760e-01,1.291077192859199109e-04,6.661079799106943567e-07,1.357687990850268689e-05,-1.224466394868129733e-05,2.893720937464945853e-01,2.893462722026373668e-01
8.015000000000000568e+01,2.893591788781579854e-01,1.284438904643229410e-04,6.620115719051218493e-07,1.350640061833741589e-05,-1.218237747452717367e-05,2.893720232672044035e-01,2.893463344891115674e-01
8.020000000000000284e+01,2.893591748108085837e-01,1.277834747343269833e-04,6.579442224791551991e-07,1.343629169591185347e-05,-1.212040325095354455e-05,2.893719531582820137e-01,2.893463964633351537e-01
8.025000000000000000e+01,2.893591707723967010e-01,1.271264545483268775e-04,6.539058106184908632e-07,1.336655126545117865e-05,-1.205873964421419820e-05,2.893718834178515276e-01,2.893464581269418745e-01
8.029999999999999716e+01,2.893591667627245512e-01,1.264728124489260654e-04,6.498961384393193382e-07,1.329717738333192696e-05,-1.199738510645328680e-05,2.893718140439694442e-01,2.893465194814796582e-01
8.034999999999999432e+01,2.893591627815197409e-01,1.258225310684730949e-04,6.459149336449264315e-07,1.322816804049223619e-05,-1.193633817320238481e-05,2.893717450346265929e-01,2.893465805284128889e-01
8.040000000000000568e+01,2.893591588284394334e-01,1.251755931286010505e-04,6.419618533291448910e-07,1.315952116618925075e-05,-1.187559745953096139e-05,2.893716763877522968e-01,2.893466412691265699e-01
8.045000000000000284e+01,2.893591549030751220e-01,1.245319814397678521e-04,6.380364890362113834e-07,1.309123463301299758e-05,-1.181516165494057418e-05,2.893716081012190910e-01,2.893467017049311529e-01
8.050000000000000000e+01,2.893591510049590698e-01,1.238916789008010519e-04,6.341383729637806198e-07,1.302330626304388716e-05,-1.175502951711632593e-05,2.893715401728491621e-01,2.893467618370689776e-01
8.054999999999999716e+01,2.893591471335712484e-01,1.232546684984428770e-04,6.302669851752726236e-07,1.295573383501956087e-05,-1.169519986466901520e-05,2.893714726004211202e-01,2.893468216667213766e-01
8.059999999999999432e+01,2.893591432883477754e-01,1.226209333068990651e-04,6.264217616698471038e-07,1.288851509235975399e-05,-1.163567156902006106e-05,2.893714053816784926e-01,2.893468811950170583e-01
8.065000000000000568e+01,2.893591394686892415e-01,1.219904564873890428e-04,6.226021031434511526e-07,1.282164775188235622e-05,-1.157644354559545370e-05,2.893713385143379946e-01,2.893469404230404884e-01
8.070000000000000284e+01,2.893591356739703691e-01,1.213632212876991124e-04,6.188073842629867963e-07,1.275512951303289948e-05,-1.151751474450692504e-05,2.893712719960991331e-01,2.893469993518416050e-01
8.075000000000000000e+01,2.893591319035493381e-01,1.207392110417370617e-04,6.150369632678700155e-07,1.268895806744157650e-05,-1.145888414090583583e-05,2.893712058246535324e-01,2.893470579824451439e-01
8.079999999999999716e+01,2.893591281567777784e-01,1.201184091690899581e-04,6.112901917093358513e-07,1.262313110861833244e-05,-1.140055072519966053e-05,2.893711399976947041e-01,2.893471163158608528e-01
8.084999999999999432e+01,2.893591244330102064e-01,1.195007991745832313e-04,6.075664241378281211e-07,1.255764634159615208e-05,-1.134251349332049690e-05,2.893710745129276507e-01,2.893471743530927620e-01
8.090000000000000568e+01,2.893591207316136282e-01,1.188863646478434551e-04,6.038650275527126421e-07,1.249250149233705913e-05,-1.128477143723163257e-05,2.893710093680784134e-01,2.893472320951488430e-01
8.095000000000000284e+01,2.893591170519765332e-01,1.182750892628608443e-04,6.001853904362131096e-07,1.242769431672229862e-05,-1.122732353584987092e-05,2.893709445609028430e-01,2.893472895430502234e-01
8.100000000000000000e+01,2.893591133935172754e-01,1.176669567775576343e-04,5.965269312047721140e-07,1.236322260896053654e-05,-1.117016874655099168e-05,2.893708800891950372e-01,2.893473466978395137e-01
8.104999999999999716e+01,2.893591097556920122e-01,1.170619510333535733e-04,5.928891059255454301e-07,1.229908420926090257e-05,-1.111330599740981277e-05,2.893708159507953348e-01,2.893474035605886896e-01
8.109999999999999432e+01,2.893591061380012541e-01,1.164600559547401560e-04,5.892714151633178846e-07,1.223527701063733450e-05,-1.105673418031069873e-05,2.893707521435967545e-01,2.893474601324057538e-01
8.115000000000000568e+01,2.893591025399959160e-01,1.158612555488507649e-04,5.856734098429911782e-07,1.217179896472806900e-05,-1.100045214504208601e-05,2.893706886655508237e-01,2.893475164144410083e-01
8.120000000000000284e+01,2.893590989612821462e-01,1.152655339050358795e-04,5.820946960349004386e-07,1.210864808653848906e-05,-1.094445869446868818e-05,2.893706255146726303e-01,2.893475724078916622e-01
8.125000000000000000e+01,2.893590954015246575e-01,1.146728751944437477e-04,5.785349385936155642e-07,1.204582245803799015e-05,-1.088875258085076008e-05,2.893705626890440974e-01,2.893476281140052175e-01
8.129999999999999716e+01,2.893590918604496687e-01,1.140832636695924515e-04,5.749938636052126372e-07,1.198332023056445769e-05,-1.083333250335403262e-05,2.893705001868166482e-01,2.893476835340826891e-01
8.134999999999999432e+01,2.893590883378457379e-01,1.134966836639604847e-04,5.714712596229448577e-07,1.192113962601899519e-05,-1.077819710677310378e-05,2.893704380062121495e-01,2.893477386694793263e-01
8.140000000000000568e+01,2.893590848335637622e-01,1.129131195915633585e-04,5.679669776955134327e-07,1.185927893685184996e-05,-1.072334498146082309e-05,2.893703761455229118e-01,2.893477935216046126e-01
8.145000000000000284e+01,2.893590813475163115e-01,1.123325559465421876e-04,5.644809302162866022e-07,1.179773652487050557e-05,-1.066877466443793194e-05,2.893703146031109674e-01,2.893478480919216556e-01
8.150000000000000000e+01,2.893590778796747420e-01,1.117549773027526420e-04,5.610130886442592391e-07,1.173651081891952314e-05,-1.061448464163100593e-05,2.893702533774050178e-01,2.893479023819444662e-01
8.154999999999999716e+01,2.893590744300662543e-01,1.111803683133527875e-04,5.575634801686060858e-07,1.167560031150388511e-05,-1.056047335116667442e-05,2.893701924668976022e-01,2.893479563932349063e-01
8.159999999999999432e+01,2.893590709987695075e-01,1.106087137103975399e-04,5.541321834076552297e-07,1.161500355444741100e-05,-1.050673918763209970e-05,2.893701318701405456e-01,2.893480101273984695e-01
8.165000000000000568e+01,2.893590675859093464e-01,1.100399983044312625e-04,5.507193232496126455e-07,1.155471915369273913e-05,-1.045328050719351405e-05,2.893700715857397965e-01,2.893480635860788963e-01
8.170000000000000284e+01,2.893590641916510275e-01,1.094742069840827758e-04,5.473250649563626724e-07,1.149474576336464040e-05,-1.040009563345191611e-05,2.893700116123494315e-01,2.893481167709526236e-01
8.175000000000000000e+01,2.893590608161937805e-01,1.089113247156707351e-04,5.439496076627867119e-07,1.143508207922986177e-05,-1.034718286390428729e-05,2.893699519486653271e-01,2.893481696837222339e-01
8.179999999999999716e+01,2.893590574597634801e-01,1.083513365427951305e-04,5.405931774120357715e-07,1.137572683169154884e-05,-1.029454047686747793e-05,2.893698925934177768e-01,2.893482223261091835e-01
8.184999999999999432e+01,2.893590541226059853e-01,1.077942275859433956e-04,5.372560198725796127e-07,1.131667877846691875e-05,-1.024216673872176037e-05,2.893698335453645520e-01,2.893482746998474187e-01
8.190000000000000568e+01,2.893590508049789789e-01,1.072399830421027789e-04,5.339383928848066121e-07,1.125793669709508607e-05,-1.019005991132547242e-05,2.893697748032831862e-01,2.893483268066747716e-01
8.195000000000000284e+01,2.893590475071450840e-01,1.066885881843510840e-04,5.306405589840167084e-07,1.119949937741912699e-05,-1.013821825945109252e-05,2.893697163659635363e-01,2.893483786483266318e-01
8.200000000000000000e+01,2.893590442293641485e-01,1.061400283614842192e-04,5.273627780434611522e-07,1.114136561419188320e-05,-1.008664005810496131e-05,2.893696582322002886e-01,2.893484302265280084e-01
8.204999999999999716e+01,2.893590409718862499e-01,1.055942889976089577e-04,5.241053001741283184e-07,1.108353419993502519e-05,-1.003532359958676771e-05,2.893696004007860201e-01,2.893484815429864798e-01
8.209999999999999432e+01,2.893590377349450904e-01,1.050513555917710021e-04,5.208683590099585212e-07,1.102600391818705960e-05,-9.984267200167141500e-06,2.893695428705042594e-01,2.893485325993859214e-01
8.215000000000000568e+01,2.893590345187516122e-01,1.045112137175600230e-04,5.176521654956017816e-07,1.096877353725160431e-05,-9.933469206260400958e-06,2.893694856401233806e-01,2.893485833973798438e-01
8.220000000000000284e+01,2.893590313234883915e-01,1.039738490227318820e-04,5.144569022814825487e-07,1.091184180455467179e-05,-9.882927999991707329e-06,2.893694287083906636e-01,2.893486339385861195e-01
8.225000000000000000e+01,2.893590281493049199e-01,1.034392472288239847e-04,5.112827188161479778e-07,1.085520744169854728e-05,-9.832642004066252379e-06,2.893693720740277975e-01,2.893486842245820423e-01
8.229999999999999716e+01,2.893590249963132743e-01,1.029073941307775980e-04,5.081297272103161634e-07,1.079886914028807795e-05,-9.782609685867444353e-06,2.893693157357263290e-01,2.893487342569002196e-01
8.234999999999999432e+01,2.893590218645850087e-01,1.023782755965634619e-04,5.049979989302036147e-07,1.074282555858654961e-05,-9.732829560726143439e-06,2.893692596921446647e-01,2.893487840370253528e-01
8.240000000000000568e+01,2.893590187541484338e-01,1.018518775668013972e-04,5.018875623603272863e-07,1.068707531904046834e-05,-9.683300194319813134e-06,2.893692039419051287e-01,2.893488335663917388e-01
8.245000000000000284e+01,2.893590156649873402e-01,1.013281860543899829e-04,4.987984012584284977e-07,1.063161700669742835e-05,-9.634020204180570931e-06,2.893691484835927974e-01,2.893488828463818829e-01
8.250000000000000000e+01,2.893590125970402216e-01,1.008071871441347284e-04,4.957304541073980720e-07,1.057644916852087246e-05,-9.584988260306075253e-06,2.893690933157546108e-01,2.893489318783258324e-01
8.254999999999999716e+01,2.893590095502004411e-01,1.002888669923768841e-04,4.926836143518888488e-07,1.052157031358957683e-05,-9.536203084885799982e-06,2.893690384368997059e-01,2.893489806635011763e-01
8.259999999999999432e+01,2.893590065243175635e-01,9.977321182663115469e-05,4.896577314907356649e-07,1.046697891415385196e-05,-9.487663451172381689e-06,2.893689838455002494e-01,2.893490292031348776e-01
8.265000000000000568e+01,2.893590035191990761e-01,9.926020794521380462e-05,4.866526129805696822e-07,1.041267340750195093e-05,-9.439368181540811351e-06,2.893689295399936023e-01,2.893490774984045499e-01
8.270000000000000284e+01,2.893590005346129979e-01,9.874984171687992444e-05,4.836680268918257190e-07,1.035865219857981867e-05,-9.391316144796168927e-06,2.893688755187847073e-01,2.893491255504412885e-01
8.275000000000000000e+01,2.893589975702913208e-01,9.824209958046900527e-05,4.807037052454004826e-07,1.030491366329230124e-05,-9.343506252801500489e-06,2.893688217802493634e-01,2.893491733603332783e-01
8.279999999999999716e+01,2.893589946259340628e-01,9.773696804452867992e-05,4.777593479469224027e-07,1.025145615239979044e-05,-9.295937456505946902e-06,2.893687683227385010e-01,2.893492209291296247e-01
8.284999999999999432e+01,2.893589917012133195e-01,9.723443368697643830e-05,4.748346272268210503e-07,1.019827799592446547e-05,-9.248608741470824219e-06,2.893687151445820116e-01,2.893492682578446273e-01
8.290000000000000568e+01,2.893589887957785933e-01,9.673448315472652631e-05,4.719291924865257178e-07,1.014537750795917855e-05,-9.201519122986128067e-06,2.893686622440940770e-01,2.893493153474631097e-01
8.295000000000000284e+01,2.893589859092615124e-01,9.623710316334735154e-05,4.690426754467818075e-07,1.009275299178151622e-05,-9.154667640887954088e-06,2.893686096195778323e-01,2.893493621989451925e-01
8.300000000000000000e+01,2.893589830412816033e-01,9.574228049669460279e-05,4.661746954906438702e-07,1.004040274516010336e-05,-9.108053354178817203e-06,2.893685572693312502e-01,2.893494088132319564e-01
8.304999999999999716e+01,2.893589801914511761e-01,9.525000200658063616e-05,4.633248650936584063e-07,9.988325065751722594e-06,-9.061675335564405994e-06,2.893685051916518591e-01,2.893494551912504931e-01
8.309999999999999432e+01,2.893589773593813197e-01,9.476025461240682212e-05,4.604927952346570748e-07,9.936518256475338599e-06,-9.015532666006025825e-06,2.893684533848425722e-01,2.893495013339200672e-01
8.315000000000000568e+01,2.893589745446867867e-01,9.427302530081928418e-05,4.576781006848922553e-07,9.884980630766821097e-06,-8.969624429397035739e-06,2.893684018472168495e-01,2.893495472421567238e-01
8.320000000000000284e+01,2.893589717469911560e-01,9.378830112537367718e-05,4.548804050784932140e-07,9.833710517615860191e-06,-8.923949707458875245e-06,2.893683505771036946e-01,2.893495929168786174e-01
8.325000000000000000e+01,2.893589689659317732e-01,9.330606920618173732e-05,4.520993456745738477e-07,9.782706266292747315e-06,-8.878507574943600149e-06,2.893682995728523721e-01,2.893496383590111742e-01
8.329999999999999716e+01,2.893589662011638031e-01,9.282631672957199469e-05,4.493345777305973571e-07,9.731966250687797875e-06,-8.833297095226602419e-06,2.893682488328367386e-01,2.893496835694908675e-01
8.334999999999999432e+01,2.893589634523645038e-01,9.234903094774835801e-05,4.465857784166892440e-07,9.681488873191526168e-06,-8.788317316358147468e-06,2.893681983554592940e-01,2.893497285492697135e-01
8.340000000000000568e+01,2.893589607192362800e-01,9.187419917845233140e-05,4.438526502120930514e-07,9.631272568057327218e-06,-8.743567267633139739e-06,2.893681481391541244e-01,2.893497732993184357e-01
8.345000000000000284e+01,2.893589580015098472e-01,9.140180880462612568e-05,4.411349237370970682e-07,9.581315804199711108e-06,-8.699045956725515383e-06,2.893680981823902876e-01,2.893498178206294069e-01
8.350000000000000000e+01,2.893589552989460634e-01,9.093184727407769413e-05,4.384323599864496702e-07,9.531617087394218639e-06,-8.654752367421319510e-06,2.893680484836734790e-01,2.893498621142186478e-01
8.354999999999999716e+01,2.893589526113380384e-01,9.046430209914641874e-05,4.357447519431116681e-07,9.482174961857752727e-06,-8.610685457971530344e-06,2.893679990415479741e-01,2.893499061811281026e-01
8.359999999999999432e+01,2.893589499385116337e-01,8.999916085637127655e-05,4.330719255639850767e-07,9.432988011201114383e-06,-8.566844160073142959e-06,2.893679498545972950e-01,2.893499500224259724e-01
8.365000000000000568e+01,2.893589472803262397e-01,8.953641118616156749e-05,4.304137401416016363e-07,9.384054858757758227e-06,-8.523227378474555272e-06,2.893679009214448761e-01,2.893499936392076033e-01
8.370000000000000284e+01,2.893589446366741647e-01,8.907604079246783191e-05,4.277700880575214515e-07,9.335374167304305489e-06,-8.479833991189260892e-06,2.893678522407533982e-01,2.893500370325949311e-01
8.375000000000000000e+01,2.893589420074800245e-01,8.861803744245538373e-05,4.251408939540757473e-07,9.286944638199614649e-06,-8.436662850291462096e-06,2.893678038112242890e-01,2.893500802037357600e-01
8.379999999999999716e+01,2.893589393926994657e-01,8.816238896617881941e-05,4.225261133609410088e-07,9.238765009978823628e-06,-8.393712783256941610e-06,2.893677556315960575e-01,2.893501231538028740e-01
8.384999999999999432e+01,2.893589367923168898e-01,8.770908325626032163e-05,4.199257308216690197e-07,9.190834056447701840e-06,-8.350982594804363165e-06,2.893677077006425180e-01,2.893501658839912616e-01
8.390000000000000568e+01,2.893589342063436765e-01,8.725810826756438506e-05,4.173397575725791536e-07,9.143150584329016686e-06,-8.308471069183859649e-06,2.893676600171704583e-01,2.893502083955168946e-01
8.395000000000000284e+01,2.893589316348149088e-01,8.680945201688343839e-05,4.147682288324474951e-07,9.095713430520792933e-06,-8.266176972855896778e-06,2.893676125800165866e-01,2.893502506896132309e-01
8.400000000000000000e+01,2.893589290777868750e-01,8.636310258261254303e-05,4.122112007657355409e-07,9.048521459026990574e-06,-8.224099057495519387e-06,2.893675653880451448e-01,2.893502927675286052e-01
8.404999999999999716e+01,2.893589265353332940e-01,8.591904810443765788e-05,4.096687471853966616e-07,9.001573557629161709e-06,-8.182236063258369868e-06,2.893675184401437450e-01,2.893503346305228430e-01
8.409999999999999432e+01,2.893589240075421509e-01,8.547727678301916072e-05,4.071409560627497941e-07,8.954868634364665422e-06,-8.140586722239166045e-06,2.893674717352204273e-01,2.893503762798638745e-01
8.415000000000000568e+01,2.893589214945119781e-01,8.503777687967802588e-05,4.046279259123810440e-07,8.908405613880184172e-06,-8.099149762055423037e-06,2.893674252721999407e-01,2.893504177168240155e-01
8.420000000000000284e+01,2.893589189963481911e-01,8.460053671608411610e-05,4.021297621190999248e-07,8.862183433727513187e-06,-8.057923909489312066e-06,2.893673790500198018e-01,2.893504589426765805e-01
8.425000000000000000e+01,2.893589165131593699e-01,8.416554467394572129e-05,3.996465732719534982e-07,8.816201040666525924e-06,-8.016907894122617657e-06,2.893673330676267419e-01,2.893504999586919979e-01
8.429999999999999716e+01,2.893589140450536501e-01,8.373278919470138757e-05,3.971784675672960925e-07,8.770457387037435294e-06,-7.976100451902842897e-06,2.893672873239730992e-01,2.893505407661342010e-01
8.434999999999999432e+01,2.893589115921354482e-01,8.330225877921245109e-05,3.947255493390209026e-07,8.724951427260267377e-06,-7.935500328582224195e-06,2.893672418180133765e-01,2.893505813662575199e-01
8.440000000000000568e+01,2.893589091545018532e-01,8.287394198745778092e-05,3.922879157694651454e-07,8.679682114515242740e-06,-7.895106282976312767e-06,2.893671965487005782e-01,2.893506217603031283e-01
8.445000000000000284e+01,2.893589067322399067e-01,8.244782743822972812e-05,3.898656538292922032e-07,8.634648397652266614e-06,-7.854917089993681043e-06,2.893671515149837115e-01,2.893506619494961019e-01
8.450000000000000000e+01,2.893589043254236048e-01,8.202390380883201276e-05,3.874588374890105631e-07,8.589849218372213311e-06,-7.814931543394190597e-06,2.893671067158045118e-01,2.893507019350426979e-01
8.454999999999999716e+01,2.893589019341113455e-01,8.160215983477888497e-05,3.850675252387881847e-07,8.545283508716678016e-06,-7.775148458239101011e-06,2.893670621500948337e-01,2.893507417181278574e-01
8.459999999999999432e+01,2.893588995583440404e-01,8.118258430949591221e-05,3.826917579470153550e-07,8.500950188896606131e-06,-7.735566673002575633e-06,2.893670178167749851e-01,2.893507812999130957e-01
8.465000000000000568e+01,2.893588971981431723e-01,8.076516608402224380e-05,3.803315570817317989e-07,8.456848165483955862e-06,-7.696185051320492899e-06,2.893669737147515630e-01,2.893508206815347816e-01
8.470000000000000284e+01,2.893588948535094074e-01,8.034989406671490838e-05,3.779869233126633862e-07,8.412976329984154627e-06,-7.657002483358826372e-06,2.893669298429160652e-01,2.893508598641027496e-01
8.475000000000000000e+01,2.893588925244215959e-01,7.993675722295373468e-05,3.756578355052863327e-07,8.369333557800658879e-06,-7.618017886790086532e-06,2.893668862001438913e-01,2.893508988486993005e-01
8.479999999999999716e+01,2.893588902108362171e-01,7.952574457484858984e-05,3.733442501121296837e-07,8.325918707596989218e-06,-7.579230207372729427e-06,2.893668427852936764e-01,2.893509376363787577e-01
8.484999999999999432e+01,2.893588879126870461e-01,7.911684520094764772e-05,3.710461009604670882e-07,8.282730621055232824e-06,-7.540638419134298754e-06,2.893667995972071250e-01,2.893509762281669673e-01
8.490000000000000568e+01,2.893588856298855427e-01,7.871004823594781208e-05,3.687632994297312907e-07,8.239768123024513092e-06,-7.502241524165051358e-06,2.893667566347091213e-01,2.893510146250619641e-01
8.495000000000000284e+01,2.893588833623210732e-01,7.830534287040526165e-05,3.664957350064002272e-07,8.197030022046925937e-06,-7.464038552034126224e-06,2.893667138966081187e-01,2.893510528280340277e-01
8.500000000000000000e+01,2.893588811098622982e-01,7.790271835044980354e-05,3.642432761988650288e-07,8.154515111243846272e-06,-7.426028558846115791e-06,2.893666713816973601e-01,2.893510908380272362e-01
8.504999999999999716e+01,2.893588788723578942e-01,7.750216397749708534e-05,3.620057717898265743e-07,8.112222169539534864e-06,-7.388210625959882033e-06,2.893666290887556558e-01,2.893511286559601325e-01
8.509999999999999432e+01,2.893588766496384967e-01,7.710366910796721753e-05,3.597830523992933064e-07,8.070149963196014551e-06,-7.350583858397428785e-06,2.893665870165492704e-01,2.893511662827277231e-01
8.515000000000000568e+01,2.893588744415184211e-01,7.670722315299989937e-05,3.575749323270503154e-07,8.028297247627040422e-06,-7.313147382972940638e-06,2.893665451638336994e-01,2.893512037192031428e-01
8.520000000000000284e+01,2.893588722477977160e-01,7.631281557817369185e-05,3.553812116398914061e-07,7.986662769457260634e-06,-7.275900346177478245e-06,2.893665035293555565e-01,2.893512409662398754e-01
8.525000000000000000e+01,2.893588700682645509e-01,7.592043590322820445e-05,3.532016784657129139e-07,7.945245268788534375e-06,-7.238841911857107701e-06,2.893664621118548497e-01,2.893512780246742522e-01
8.529999999999999716e+01,2.893588679026975474e-01,7.553007370178113189e-05,3.510361114539126478e-07,7.904043481632026038e-06,-7.201971258724200848e-06,2.893664209100677009e-01,2.893513148953273939e-01
8.534999999999999432e+01,2.893588657508684436e-01,7.514171860105717650e-05,3.488842823596206555e-07,7.863056142465338390e-06,-7.165287577746097926e-06,2.893663799227285671e-01,2.893513515790083201e-01
8.540000000000000568e+01,2.893588636125448144e-01,7.475536028160784975e-05,3.467459587076886755e-07,7.822281986868474032e-06,-7.128790069453096257e-06,2.893663391485729597e-01,2.893513880765166690e-01
8.545000000000000284e+01,2.893588614874925691e-01,7.437098847703926970e-05,3.446209064917485005e-07,7.781719754195675460e-06,-7.092477941212178988e-06,2.893662985863402759e-01,2.893514243886448623e-01
8.550000000000000000e+01,2.893588593754789495e-01,7.398859297374003983e-05,3.425088928634294590e-07,7.741368190237434479e-06,-7.056350404510575349e-06,2.893662582347762968e-01,2.893514605161816022e-01
8.554999999999999716e+01,2.893588572762748612e-01,7.360816361060842309e-05,3.404096887674125338e-07,7.701226049828255923e-06,-7.020406672293430220e-06,2.893662180926359073e-01,2.893514964599138151e-01
8.559999999999999432e+01,2.893588551896575933e-01,7.322969027878390704e-05,3.383230714792794030e-07,7.661292099357671579e-06,-6.984645956399112032e-06,2.893661781586854831e-01,2.893515322206297036e-01
8.565000000000000568e+01,2.893588531154130949e-01,7.285316292137753564e-05,3.362488270049867377e-07,7.621565119142740513e-06,-6.949067465132766614e-06,2.893661384317052221e-01,2.893515677991209678e-01
8.570000000000000284e+01,2.893588510533384173e-01,7.247857153320359628e-05,3.341867523034219457e-07,7.582043905623782082e-06,-6.913670401016938191e-06,2.893660989104917536e-01,2.893516031961850810e-01
8.575000000000000000e+01,2.893588490032433791e-01,7.210590616051865240e-05,3.321366572967190342e-07,7.542727273348584497e-06,-6.878453958755146322e-06,2.893660595938594149e-01,2.893516384126273433e-01
8.579999999999999716e+01,2.893588469649527317e-01,7.173515690075068260e-05,3.300983666366948933e-07,7.503614056711763259e-06,-6.843417323438373261e-06,2.893660204806428049e-01,2.893516734492626585e-01
8.584999999999999432e+01,2.893588449383072692e-01,7.136631390223850625e-05,3.280717212002455187e-07,7.464703111424096515e-06,-6.808559669023604736e-06,2.893659815696975057e-01,2.893517083069170326e-01
8.590000000000000568e+01,2.893588429231653825e-01,7.099936736397480046e-05,3.260565792911858670e-07,7.425993315688665871e-06,-6.773880157106294560e-06,2.893659428599018035e-01,2.893517429864289614e-01
8.595000000000000284e+01,2.893588409194036148e-01,7.063430753533542900e-05,3.240528175310837233e-07,7.387483571064627566e-06,-6.739377936002459589e-06,2.893659043501571326e-01,2.893517774886500971e-01
8.600000000000000000e+01,2.893588389269174943e-01,7.027112471583225775e-05,3.220603314273174244e-07,7.349172803010543443e-06,-6.705052140155909123e-06,2.893658660393890747e-01,2.893518118144459139e-01
8.604999999999999716e+01,2.893588369456217002e-01,6.990980925484371693e-05,3.200790356117895423e-07,7.311059961096162061e-06,-6.670901889872582342e-06,2.893658279265471922e-01,2.893518459646962082e-01
8.609999999999999432e+01,2.893588349754498412e-01,6.955035155136823997e-05,3.181088637498366437e-07,7.273144018886661477e-06,-6.636926291386987872e-06,2.893657900106049730e-01,2.893518799402947095e-01
8.615000000000000568e+01,2.893588330163542333e-01,6.919274205376274036e-05,3.161497681241713648e-07,7.235423973500445528e-06,-6.603124437252103222e-06,2.893657522905596080e-01,2.893519137421488585e-01
8.620000000000000284e+01,2.893588310683050113e-01,6.883697125949222876e-05,3.142017189045323291e-07,7.197898844853755618e-06,-6.569495407044691489e-06,2.893657147654309369e-01,2.893519473711790857e-01
8.625000000000000000e+01,2.893588291312891858e-01,6.848302971487503900e-05,3.122647031188757060e-07,7.160567674606379818e-06,-6.536038268368627982e-06,2.893656774342606708e-01,2.893519808283177008e-01
8.629999999999999716e+01,2.893588272053094212e-01,6.813090801483245873e-05,3.103387233471022283e-07,7.123429524830348313e-06,-6.502752078136143433e-06,2.893656402961108931e-01,2.893520141145079494e-01
8.634999999999999432e+01,2.893588252903822600e-01,6.778059680264082656e-05,3.084237961628957754e-07,7.086483476426978749e-06,-6.469635884101186562e-06,2.893656033500625058e-01,2.893520472307020142e-01
8.640000000000000568e+01,2.893588233865364567e-01,6.743208676967944151e-05,3.065199503534242839e-07,7.049728627321368753e-06,-6.436688726614519550e-06,2.893655665952133971e-01,2.893520801778595164e-01
8.645000000000000284e+01,2.893588214938110359e-01,6.708536865518534363e-05,3.046272249503674039e-07,7.013164090468902201e-06,-6.403909640568166863e-06,2.893655300306765543e-01,2.893521129569455175e-01
8.650000000000000000e+01,2.893588196122531819e-01,6.674043324600664436e-05,3.027456671086952776e-07,6.976788991709359851e-06,-6.371297657491970037e-06,2.893654936555777879e-01,2.893521455689285760e-01
8.654999999999999716e+01,2.893588177419159635e-01,6.639727137635700904e-05,3.008753298720716927e-07,6.940602467507773211e-06,-6.338851807763629613e-06,2.893654574690536219e-01,2.893521780147783051e-01
8.659999999999999432e+01,2.893588158828559465e-01,6.605587392757530278e-05,2.990162698654855123e-07,6.904603662623015473e-06,-6.306571122892045084e-06,2.893654214702486849e-01,2.893522102954632080e-01
8.665000000000000568e+01,2.893588140351310289e-01,6.571623182787965280e-05,2.971685449566590938e-07,6.868791727744624491e-06,-6.274454637831306409e-06,2.893653856583138229e-01,2.893522424119482350e-01
8.670000000000000284e+01,2.893588121987979989e-01,6.537833605212667418e-05,2.953322119281754328e-07,6.833165817140843846e-06,-6.242501393284492345e-06,2.893653500324032124e-01,2.893522743651927853e-01
8.675000000000000000e+01,2.893588103739103135e-01,6.504217762157710604e-05,2.935073242017987901e-07,6.797725086359509468e-06,-6.210710437955912417e-06,2.893653145916724734e-01,2.893523061561481535e-01
8.679999999999999716e+01,2.893588085605157678e-01,6.470774760364641793e-05,2.916939296552148174e-07,6.762468690019857606e-06,-6.179080830709427335e-06,2.893652793352761154e-01,2.893523377857554202e-01
8.684999999999999432e+01,2.893588067586546630e-01,6.437503711168077300e-05,2.898920685698646503e-07,6.727395779737942088e-06,-6.147611642598213528e-06,2.893652442623658172e-01,2.893523692549435089e-01
8.690000000000000568e+01,2.893588049683578634e-01,6.404403730471006030e-05,2.881017717456429556e-07,6.692505502216648721e-06,-6.116301958725363339e-06,2.893652093720883167e-01,2.893524005646274100e-01
8.695000000000000284e+01,2.893588031896449086e-01,6.371473938722087640e-05,2.863230588155130655e-07,6.657796997537600833e-06,-6.085150879906575125e-06,2.893651746635836353e-01,2.893524317157061820e-01
8.700000000000000000e+01,2.893588014225229044e-01,6.338713460891374542e-05,2.845559367890327665e-07,6.623269397680407615e-06,-6.054157524102342823e-06,2.893651401359838005e-01,2.893524627090620083e-01
8.704999999999999716e+01,2.893587996669849671e-01,6.306121426448405595e-05,2.828003988499039446e-07,6.588921825298309338e-06,-6.023321027598502190e-06,2.893651057884114031e-01,2.893524935455585312e-01
8.709999999999999432e+01,2.893587979230095031e-01,6.273696969337875259e-05,2.810564234275812240e-07,6.554753392765456716e-06,-5.992640545910294480e-06,2.893650716199788198e-01,2.893525242260401864e-01
8.715000000000000568e+01,2.893587961905596528e-01,6.241439227956845017e-05,2.793239735583296568e-07,6.520763201515174885e-06,-5.962115254398515148e-06,2.893650376297876026e-01,2.893525547513317031e-01
8.720000000000000284e+01,2.893587944695826253e-01,6.209347345132522648e-05,2.776029965455561466e-07,6.486950341678078742e-06,-5.931744348586966554e-06,2.893650038169277572e-01,2.893525851222374934e-01
8.725000000000000000e+01,2.893587927600100307e-01,6.177420468098912586e-05,2.758934239236591940e-07,6.453313892022572267e-06,-5.901527044175253244e-06,2.893649701804781316e-01,2.893526153395419298e-01
8.729999999999999716e+01,2.893587910617578252e-01,6.145657748474311942e-05,2.741951717241761778e-07,6.419852920198488237e-06,-5.871462576750135987e-06,2.893649367195063049e-01,2.893526454040093454e-01
8.734999999999999432e+01,2.893587893747271433e-01,6.114058342238736063e-05,2.725081410372220449e-07,6.386566483275958722e-06,-5.841550201201514420e-06,2.893649034330693648e-01,2.893526753163849219e-01
8.740000000000000568e+01,2.893587876988049645e-01,6.082621409711546696e-05,2.708322188557302777e-07,6.353453628567276762e-06,-5.811789190855816630e-06,2.893648703202146844e-01,2.893527050773952447e-01
8.745000000000000284e+01,2.893587860338652784e-01,6.051346115529156048e-05,2.691672791846581559e-07,6.320513394713814966e-06,-5.782178836344497807e-06,2.893648373799808105e-01,2.893527346877497464e-01
8.750000000000000000e+01,2.893587843797704728e-01,6.020231628622865695e-05,2.675131843923080745e-07,6.287744813015174373e-06,-5.752718444230557695e-06,2.893648046113990735e-01,2.893527641481418722e-01
8.754999999999999716e+01,2.893587827363728882e-01,5.989277122196708878e-05,2.658697867763137453e-07,6.255146908973023121e-06,-5.723407335420395313e-06,2.893647720134950863e-01,2.893527934592506901e-01
8.759999999999999432e+01,2.893587811035164270e-01,5.958481773705538774e-05,2.642369303127655094e-07,6.222718704018305046e-06,-5.694244843392773180e-06,2.893647395852901316e-01,2.893528226217427224e-01
8.765000000000000568e+01,2.893587794810386638e-01,5.927844764833166240e-05,2.626144525534619654e-07,6.190459217386628226e-06,-5.665230312279704931e-06,2.893647073258034941e-01,2.893528516362738334e-01
8.770000000000000284e+01,2.893587778687727319e-01,5.897365281470633077e-05,2.610021866334773163e-07,6.158367468104110859e-06,-5.636363094837156650e-06,2.893646752340541806e-01,2.893528805034912832e-01
8.775000000000000000e+01,2.893587762665494334e-01,5.867042513694565936e-05,2.593999633491917461e-07,6.126442477043757872e-06,-5.607642550345375015e-06,2.893646433090631409e-01,2.893529092240357259e-01
8.779999999999999716e+01,2.893587746741993483e-01,5.836875655745648803e-05,2.578076132656837693e-07,6.094683269011332921e-06,-5.579068042479965700e-06,2.893646115498550997e-01,2.893529377985435969e-01
8.784999999999999432e+01,2.893587730915548883e-01,5.806863906007325883e-05,2.562249688119758115e-07,6.063088874819302468e-06,-5.550638937195350315e-06,2.893645799554608877e-01,2.893529662276488890e-01
8.790000000000000568e+01,2.893587715184524067e-01,5.777006466984257148e-05,2.546518663230404856e-07,6.031658333307298195e-06,-5.522354600661217118e-06,2.893645485249193849e-01,2.893529945119854285e-01
8.795000000000000284e+01,2.893587699547340852e-01,5.747302545281520624e-05,2.530881479888241451e-07,6.000390693270345161e-06,-5.494214397292696765e-06,2.893645172572793522e-01,2.893530226521888182e-01
8.800000000000000000e+01,2.893587684002497662e-01,5.717751351583059136e-05,2.515336636725490598e-07,5.969285015255608418e-06,-5.466217687910510193e-06,2.893644861516013744e-01,2.893530506488981580e-01
8.804999999999999716e+01,2.893587668548586733e-01,5.688352100631052679e-05,2.499882725635943973e-07,5.938340373194647521e-06,-5.438363828067458515e-06,2.893644552069593034e-01,2.893530785027580432e-01
8.809999999999999432e+01,2.893587653184307440e-01,5.659104011204958761e-05,2.484518446337362307e-07,5.907555855838695224e-06,-5.410652166571222974e-06,2.893644244224419237e-01,2.893531062144195642e-01
8.815000000000000568e+01,2.893587637908479615e-01,5.630006306100735018e-05,2.469242618698689441e-07,5.876930567970604078e-06,-5.383082044230866296e-06,2.893643937971540625e-01,2.893531337845418605e-01
8.820000000000000284e+01,2.893587622720053543e-01,5.601058212110191268e-05,2.454054192611115419e-07,5.846463631371302556e-06,-5.355652792849080319e-06,2.893643633302174778e-01,2.893531612137932307e-01
8.825000000000000000e+01,2.893587607618116064e-01,5.572258960000443876e-05,2.438952255234393061e-07,5.816154185523883563e-06,-5.328363734477004528e-06,2.893643330207715803e-01,2.893531885028516326e-01
8.829999999999999716e+01,2.893587592601896685e-01,5.543607784493494129e-05,2.423936035505528694e-07,5.786001388044047105e-06,-5.301214180942941154e-06,2.893643028679741547e-01,2.893532156524051824e-01
8.834999999999999432e+01,2.893587577670767019e-01,5.515103924245868953e-05,2.409004905854433623e-07,5.756004414831312601e-06,-5.274203433660425982e-06,2.893642728710009715e-01,2.893532426631524324e-01
8.840000000000000568e+01,2.893587562824241899e-01,5.486746621828412736e-05,2.394158381129347962e-07,5.726162459941348157e-06,-5.247330783715478671e-06,2.893642430290460088e-01,2.893532695358023710e-01
8.845000000000000284e+01,2.893587548061975490e-01,5.458535123706132017e-05,2.379396114792256885e-07,5.696474735185357859e-06,-5.220595512226906853e-06,2.893642133413212303e-01,2.893532962710738676e-01
8.850000000000000000e+01,2.893587533383753518e-01,5.430468680218204823e-05,2.364717892500043986e-07,5.666940469468209381e-06,-5.193996890968200266e-06,2.893641838070555861e-01,2.893533228696951176e-01
8.854999999999999716e+01,2.893587518789484392e-01,5.402546545558037453e-05,2.350123623239359484e-07,5.637558907881974053e-06,-5.167534183234102209e-06,2.893641544254940134e-01,2.893533493324028649e-01
8.859999999999999432e+01,2.893587504279189204e-01,5.374767977753460845e-05,2.335613328231198268e-07,5.608329310576581222e-06,-5.141206644930341145e-06,2.893641251958966598e-01,2.893533756599411810e-01
8.865000000000000568e+01,2.893587489852988970e-01,5.347132238647001485e-05,2.321187127863755180e-07,5.579250951433377363e-06,-5.115013525860626962e-06,2.893640961175375503e-01,2.893534018530602436e-01
8.870000000000000284e+01,2.893587475511087970e-01,5.319638593876291230e-05,2.306845226948609278e-07,5.550323116571152232e-06,-5.088954071181430906e-06,2.893640671897027006e-01,2.893534279125148934e-01
8.875000000000000000e+01,2.893587461253759319e-01,5.292286312854528629e-05,2.292587898624795499e-07,5.521545102717008216e-06,-5.063027522992049381e-06,2.893640384116887843e-01,2.893534538390630795e-01
8.879999999999999716e+01,2.893587447081328312e-01,5.265074668751081868e-05,2.278415467257543237e-07,5.492916215476836790e-06,-5.037233122025328301e-06,2.893640097828015789e-01,2.893534796334640835e-01
8.884999999999999432e+01,2.893587432994151332e-01,5.238002938472169644e-05,2.264328290692806397e-07,5.464435767541450966e-06,-5.011570109402888999e-06,2.893639813023535790e-01,2.893535052964766874e-01
8.890000000000000568e+01,2.893587418992603078e-01,5.211070402641679593e-05,2.250326742235334335e-07,5.436103076865213736e-06,-4.986037728418146128e-06,2.893639529696629409e-01,2.893535308288576746e-01
8.895000000000000284e+01,2.893587405077053809e-01,5.184276345581991468e-05,2.236411192716625166e-07,5.407917464853654376e-06,-4.960635226310329237e-06,2.893639247840509854e-01,2.893535562313597764e-01
8.900000000000000000e+01,2.893587391247853802e-01,5.157620055295065938e-05,2.222581993010341178e-07,5.379878254596100326e-06,-4.935361855994032567e-06,2.893638967448406984e-01,2.893535815047300619e-01
8.904999999999999716e+01,2.893587377505318359e-01,5.131100823443376186e-05,2.208839457336358226e-07,5.351984769177012819e-06,-4.910216877709740909e-06,2.893638688513552881e-01,2.893536066497083836e-01
8.909999999999999432e+01,2.893587363849708383e-01,5.104717945331279960e-05,2.195183847672070641e-07,5.324236330098487125e-06,-4.885199560564073473e-06,2.893638411029161861e-01,2.893536316670254904e-01
8.915000000000000568e+01,2.893587350281220383e-01,5.078470719886146322e-05,2.181615359560181080e-07,5.296632255842164244e-06,-4.860309183930128399e-06,2.893638134988419375e-01,2.893536565574021391e-01
8.920000000000000284e+01,2.893587336799970378e-01,5.052358449639763612e-05,2.168134109568406332e-07,5.269171860596604563e-06,-4.835545038682922661e-06,2.893637860384467020e-01,2.893536813215473735e-01
8.925000000000000000e+01,2.893587323405985567e-01,5.026380440709948675e-05,2.154740124617605984e-07,5.241854453171710099e-06,-4.810906428248188267e-06,2.893637587210392548e-01,2.893537059601578587e-01
8.929999999999999716e+01,2.893587310099194343e-01,5.000536002781809131e-05,2.141433333352439715e-07,5.214679336117053838e-06,-4.786392669446565101e-06,2.893637315459222092e-01,2.893537304739166593e-01
8.934999999999999432e+01,2.893587296879420734e-01,4.974824449089780857e-05,2.128213559684615666e-07,5.187645805058242969e-06,-4.762003093121320101e-06,2.893637045123911844e-01,2.893537548634929624e-01
8.940000000000000568e+01,2.893587283746379413e-01,4.949245096399092876e-05,2.115080518591374883e-07,5.160753148258230358e-06,-4.737737044539956070e-06,2.893636776197343607e-01,2.893537791295415218e-01
8.945000000000000284e+01,2.893587270699675140e-01,4.923797264987733681e-05,2.102033814205942616e-07,5.134000646408328652e-06,-4.713593883567139387e-06,2.893636508672324803e-01,2.893538032727025477e-01
8.950000000000000000e+01,2.893587257738801100e-01,4.898480278628431801e-05,2.089072940189458112e-07,5.107387572647377782e-06,-4.689572984609486160e-06,2.893636242541587356e-01,2.893538272936014843e-01
8.954999999999999716e+01,2.893587244863143337e-01,4.873293464570595024e-05,2.076197282328731220e-07,5.080913192803468691e-06,-4.665673736337722712e-06,2.893635977797788805e-01,2.893538511928497869e-01
8.959999999999999432e+01,2.893587232071984094e-01,4.848236153522553872e-05,2.063406123261224581e-07,5.054576765848676356e-06,-4.641895541196431387e-06,2.893635714433519524e-01,2.893538749710448665e-01
8.965000000000000568e+01,2.893587219364510132e-01,4.823307679633673624e-05,2.050698649188120071e-07,5.028377544552486415e-06,-4.618237814714862189e-06,2.893635452441306599e-01,2.893538986287713666e-01
8.970000000000000284e+01,2.893587206739819395e-01,4.798507380476635067e-05,2.038073958400089232e-07,5.002314776316644392e-06,-4.594699984636626758e-06,2.893635191813624385e-01,2.893539221666014405e-01
8.975000000000000000e+01,2.893587194196932111e-01,4.773834597030123168e-05,2.025531071408157781e-07,4.976387704170939491e-06,-4.571281489889308200e-06,2.893634932542902272e-01,2.893539455850961950e-01
8.979999999999999716e+01,2.893587181734803560e-01,4.749288673660918771e-05,2.013068942444130013e-07,4.950595567905331889e-06,-4.547981779416505992e-06,2.893634674621540226e-01,2.893539688848066893e-01
8.984999999999999432e+01,2.893587169352332955e-01,4.724868958106633352e-05,2.000686472073833444e-07,4.924937605314017131e-06,-4.524800310899249913e-06,2.893634418041913792e-01,2.893539920662752118e-01
8.990000000000000568e+01,2.893587157048381764e-01,4.700574801458714830e-05,1.988382520649249805e-07,4.899413053523639864e-06,-4.501736549393789797e-06,2.893634162796396292e-01,2.893540151300367236e-01
8.995000000000000284e+01,2.893587144821783141e-01,4.676405558144508762e-05,1.976155922314467664e-07,4.874021150375955687e-06,-4.478789965913061837e-06,2.893633908877364380e-01,2.893540380766201903e-01
9.000000000000000000e+01,2.893587132671360251e-01,4.652360585910915349e-05,1.964005499277118475e-07,4.848761135838627208e-06,-4.455960035983203830e-06,2.893633656277219135e-01,2.893540609065501368e-01
9.004999999999999716e+01,2.893587120595936812e-01,4.628439245806540087e-05,1.951930076055535868e-07,4.823632253412093250e-06,-4.433246238200986924e-06,2.893633404988394942e-01,2.893540836203478683e-01
9.009999999999999432e+01,2.893587108594354307e-01,4.604640902165386002e-05,1.939928493421230034e-07,4.798633751507509350e-06,-4.410648052823262655e-06,2.893633155003376145e-01,2.893541062185332469e-01
9.015000000000000568e+01,2.893587096665482528e-01,4.580964922589517944e-05,1.927999621766090963e-07,4.773764884766127776e-06,-4.388164960412908789e-06,2.893632906314708153e-01,2.893541287016256902e-01
9.020000000000000284e+01,2.893587084808234566e-01,4.557410677932520362e-05,1.916142373642900743e-07,4.749024915296810971e-06,-4.365796440568230770e-06,2.893632658915014089e-01,2.893541510701455044e-01
9.025000000000000000e+01,2.893587073021576250e-01,4.533977542282587150e-05,1.904355715248593378e-07,4.724413113807446499e-06,-4.343541970757728141e-06,2.893632412796999231e-01,2.893541733246153269e-01
9.029999999999999716e+01,2.893587061304537800e-01,4.510664892945992298e-05,1.892638676646623205e-07,4.699928760610654666e-06,-4.321401025281330608e-06,2.893632167953467116e-01,2.893541954655608484e-01
9.034999999999999432e+01,2.893587049656221599e-01,4.487472110430646614e-05,1.880990360554256743e-07,4.675571146486072305e-06,-4.299373074375220585e-06,2.893631924377325637e-01,2.893542174935117561e-01
9.040000000000000568e+01,2.893587038075810525e-01,4.464398578429416598e-05,1.869409949553133620e-07,4.651339573384730119e-06,-4.277457583474103077e-06,2.893631682061594823e-01,2.893542394090026226e-01
9.045000000000000284e+01,2.893587026562572384e-01,4.441443683803891220e-05,1.857896711616805330e-07,4.627233354965571827e-06,-4.255654012642211291e-06,2.893631440999410165e-01,2.893542612125734603e-01
9.050000000000000000e+01,2.893587015115864913e-01,4.418606816568040966e-05,1.846450003884616412e-07,4.603251816956502803e-06,-4.233961816179579468e-06,2.893631201184030388e-01,2.893542829047699438e-01
9.054999999999999716e+01,2.893587003735135776e-01,4.395887369871971743e-05,1.835069274648483495e-07,4.579394297336820643e-06,-4.212380442407123520e-06,2.893630962608834678e-01,2.893543044861436875e-01
9.059999999999999432e+01,2.893586992419924231e-01,4.373284739985999303e-05,1.823754063555899707e-07,4.555660146341589242e-06,-4.190909333630410042e-06,2.893630725267324344e-01,2.893543259572524118e-01
9.065000000000000568e+01,2.893586981169861128e-01,4.350798326284371307e-05,1.812504000067859583e-07,4.532048726291158170e-06,-4.169547926277585460e-06,2.893630489153123930e-01,2.893543473186598325e-01
9.070000000000000284e+01,2.893586969984661139e-01,4.328427531229311252e-05,1.801318800245159949e-07,4.508559411253827565e-06,-4.148295651204794940e-06,2.893630254259973444e-01,2.893543685709348834e-01
9.075000000000000000e+01,2.893586958864122760e-01,4.306171760355517096e-05,1.790198261968073394e-07,4.485191586552324383e-06,-4.127151934158709810e-06,2.893630020581726137e-01,2.893543897146519384e-01
9.079999999999999716e+01,2.893586947808119425e-01,4.284030422253619716e-05,1.779142258722644538e-07,4.461944648125884101e-06,-4.106116196381355669e-06,2.893629788112341839e-01,2.893544107503897012e-01
9.084999999999999432e+01,2.893586936816592847e-01,4.262002928555369319e-05,1.768150732113893925e-07,4.438818001766758934e-06,-4.085187855343980043e-06,2.893629556845878636e-01,2.893544316787307058e-01
9.090000000000000568e+01,2.893586925889544137e-01,4.240088693917268059e-05,1.757223683285226302e-07,4.415811062245790149e-06,-4.064366325588745630e-06,2.893629326776483435e-01,2.893544525002604839e-01
9.095000000000000284e+01,2.893586915027024364e-01,4.218287136005533503e-05,1.746361163442917087e-07,4.392923252349825424e-06,-4.043651019661241583e-06,2.893629097898384184e-01,2.893544732155664545e-01
9.100000000000000000e+01,2.893586904229124568e-01,4.196597675480016529e-05,1.735563263694988934e-07,4.370154001849516026e-06,-4.023041349110517710e-06,2.893628870205879333e-01,2.893544938252369803e-01
9.104999999999999716e+01,2.893586893495965207e-01,4.175019735979702828e-05,1.724830104423716189e-07,4.347502746422074712e-06,-4.002536725537330945e-06,2.893628643693325064e-01,2.893545143298605349e-01
9.109999999999999432e+01,2.893586882827685058e-01,4.153552744106596244e-05,1.714161824411756841e-07,4.324968926547772214e-06,-3.982136561665420951e-06,2.893628418355125853e-01,2.893545347300244264e-01
9.115000000000000568e+01,2.893586872224430673e-01,4.132196129410611087e-05,1.703558569942852054e-07,4.302551986404896362e-06,-3.961840272416325474e-06,2.893628194185725033e-01,2.893545550263136312e-01
9.120000000000000284e+01,2.893586861686345268e-01,4.110949324374880525e-05,1.693020484090768961e-07,4.280251372783957490e-06,-3.941647275965803222e-06,2.893627971179589253e-01,2.893545752193101284e-01
9.125000000000000000e+01,2.893586851213557076e-01,4.089811764400265361e-05,1.682547696399849045e-07,4.258066534040250038e-06,-3.921556994760281023e-06,2.893627749331201260e-01,2.893545953095912893e-01
9.129999999999999716e+01,2.893586840806173788e-01,4.068782887790473360e-05,1.672140313147669302e-07,4.235996919105240582e-06,-3.901568856475706139e-06,2.893627528635051571e-01,2.893546152977296004e-01
9.134999999999999432e+01,2.893586830464269233e-01,4.047862135737089807e-05,1.661798408362191672e-07,4.214041976573308773e-06,-3.881682294900871180e-06,2.893627309085626820e-01,2.893546351842911646e-01
9.140000000000000568e+01,2.893586820187876718e-01,4.027048952304778821e-05,1.651522015745996063e-07,4.192201153879378295e-06,-3.861896750730179347e-06,2.893627090677399760e-01,2.893546549698353676e-01
9.145000000000000284e+01,2.893586809976982366e-01,4.006342784416509073e-05,1.641311121637483151e-07,4.170473896580257690e-06,-3.842211672252760795e-06,2.893626873404826494e-01,2.893546746549138238e-01
9.150000000000000000e+01,2.893586799831520118e-01,3.985743081838871650e-05,1.631165659114711386e-07,4.148859647750342487e-06,-3.822626515927400475e-06,2.893626657262338697e-01,2.893546942400701538e-01
9.154999999999999716e+01,2.893586789751363963e-01,3.965249297167428423e-05,1.621085503321892172e-07,4.127357847499617884e-06,-3.803140746835239555e-06,2.893626442244335850e-01,2.893547137258392077e-01
9.159999999999999432e+01,2.893586779736329051e-01,3.944860885812173569e-05,1.611070468072459265e-07,4.105967932619419401e-06,-3.783753839004927654e-06,2.893626228345186902e-01,2.893547331127471200e-01
9.165000000000000568e+01,2.893586769786164470e-01,3.924577305983085904e-05,1.601120303756233524e-07,4.084689336358709457e-06,-3.764465275607462435e-06,2.893626015559224163e-01,2.893547524013104777e-01
9.170000000000000284e+01,2.893586759900557692e-01,3.904398018675728639e-05,1.591234696552357785e-07,4.063521488330964735e-06,-3.745274549020492966e-06,2.893625803880744418e-01,2.893547715920370966e-01
9.175000000000000000e+01,2.893586750079129577e-01,3.884322487656910813e-05,1.581413268924717694e-07,4.042463814549382254e-06,-3.726181160764439033e-06,2.893625593304006149e-01,2.893547906854253005e-01
9.179999999999999716e+01,2.893586740321442141e-01,3.864350179450455104e-05,1.571655581352986148e-07,4.021515737585753957e-06,-3.707184621315156674e-06,2.893625383823236752e-01,2.893548096819647530e-01
9.184999999999999432e+01,2.893586730626996339e-01,3.844480563323076771e-05,1.561961135230625029e-07,4.000676676846139506e-06,-3.688284449800014713e-06,2.893625175432629759e-01,2.893548285821362920e-01
9.190000000000000568e+01,2.893586720995237616e-01,3.824713111270123010e-05,1.552329376841275284e-07,3.979946048954250342e-06,-3.669480173585995338e-06,2.893624968126350394e-01,2.893548473864124837e-01
9.195000000000000284e+01,2.893586711425563118e-01,3.805047298001823237e-05,1.542759702308039264e-07,3.959323268232627073e-06,-3.650771327771019485e-06,2.893624761898543341e-01,2.893548660952582896e-01
9.200000000000000000e+01,2.893586701917324477e-01,3.785482600928991850e-05,1.533251463394646581e-07,3.938807747268456640e-06,-3.632157454589527060e-06,2.893624556743333853e-01,2.893548847091315102e-01
9.204999999999999716e+01,2.893586692469835020e-01,3.766018500149393707e-05,1.523803974026419847e-07,3.918398897552036105e-06,-3.613638102746751818e-06,2.893624352654836640e-01,2.893549032284833400e-01
9.209999999999999432e+01,2.893586683082378097e-01,3.746654478433864309e-05,1.514416517388896221e-07,3.898096130172754211e-06,-3.595212826694974914e-06,2.893624149627162523e-01,2.893549216537593671e-01
9.215000000000000568e+01,2.893586673754214300e-01,3.727390021212542459e-05,1.505088353456182399e-07,3.877898856558160668e-06,-3.576881185866924505e-06,2.893623947654426209e-01,2.893549399854002391e-01
9.220000000000000284e+01,2.893586664484587567e-01,3.708224616561218133e-05,1.495818726797550124e-07,3.857806489240973113e-06,-3.558642743881463406e-06,2.893623746730752955e-01,2.893549582238422180e-01
9.225000000000000000e+01,2.893586655272735175e-01,3.689157755187723022e-05,1.486606874510158082e-07,3.837818442638738761e-06,-3.540497067736707198e-06,2.893623546850286887e-01,2.893549763695183463e-01
9.229999999999999716e+01,2.893586646117894956e-01,3.670188930418409183e-05,1.477452034127934855e-07,3.817934133831202272e-06,-3.522443727005615671e-06,2.893623348007199336e-01,2.893549944228590576e-01
9.234999999999999432e+01,2.893586637019312513e-01,3.651317638184678504e-05,1.468353451361347234e-07,3.798152983320813439e-06,-3.504482293048543569e-06,2.893623150195694382e-01,2.893550123842930644e-01
9.240000000000000568e+01,2.893586627976248438e-01,3.632543377009594834e-05,1.459310387529916077e-07,3.778474415762586257e-06,-3.486612338256603412e-06,2.893622953410018295e-01,2.893550302542478581e-01
9.245000000000000284e+01,2.893586618987987191e-01,3.613865647994548305e-05,1.450322126558648896e-07,3.758897860650413719e-06,-3.468833435338683569e-06,2.893622757644467303e-01,2.893550480331507080e-01
9.250000000000000000e+01,2.893586610053842101e-01,3.595283954806021283e-05,1.441387981420908618e-07,3.739422752948112446e-06,-3.451145156663930458e-06,2.893622562893390371e-01,2.893550657214293831e-01
9.254999999999999716e+01,2.893586601173160910e-01,3.576797803662378720e-05,1.432507299923265334e-07,3.720048533654705369e-06,-3.433547073670052409e-06,2.893622369151197526e-01,2.893550833195124294e-01
9.259999999999999432e+01,2.893586592345330777e-01,3.558406703320760831e-05,1.423679469742455540e-07,3.700774650295006697e-06,-3.416038756346515642e-06,2.893622176412363745e-01,2.893551008278297809e-01
9.265000000000000568e+01,2.893586583569783821e-01,3.540110165064016423e-05,1.414903922640272347e-07,3.681600557328043837e-06,-3.398619772799989686e-06,2.893621984671434499e-01,2.893551182468133143e-01
9.270000000000000284e+01,2.893586574845998793e-01,3.521907702687749388e-05,1.406180137798887412e-07,3.662525716467638193e-06,-3.381289688907860922e-06,2.893621793923025765e-01,2.893551355768971822e-01
9.275000000000000000e+01,2.893586566173504959e-01,3.503798832487350971e-05,1.397507644236314941e-07,3.643549596910982931e-06,-3.364048068063719519e-06,2.893621604161829564e-01,2.893551528185180355e-01
9.279999999999999716e+01,2.893586557551883209e-01,3.485783073245187885e-05,1.388886022279354338e-07,3.624671675473123440e-06,-3.346894471017252837e-06,2.893621415382615636e-01,2.893551699721150783e-01
9.284999999999999432e+01,2.893586548980764950e-01,3.467859946217789752e-05,1.380314904088834809e-07,3.605891436626673434e-06,-3.329828455808906578e-06,2.893621227580226996e-01,2.893551870381302904e-01
9.290000000000000568e+01,2.893586540459834322e-01,3.450028975123155131e-05,1.371793973249342772e-07,3.587208372448089769e-06,-3.312849577798221002e-06,2.893621040749585482e-01,2.893552040170083162e-01
9.295000000000000284e+01,2.893586531988824317e-01,3.432289686128060254e-05,1.363322963452220630e-07,3.568621982473282550e-06,-3.295957389782838636e-06,2.893620854885685656e-01,2.893552209091962979e-01
9.300000000000000000e+01,2.893586523567517332e-01,3.414641607835516835e-05,1.354901656316579531e-07,3.550131773467174735e-06,-3.279151442203858934e-06,2.893620669983595906e-01,2.893552377151438759e-01
9.304999999999999716e+01,2.893586515195739062e-01,3.397084271272164159e-05,1.346529878407600204e-07,3.531737259112924052e-06,-3.262431283431404435e-06,2.893620486038451789e-01,2.893552544353026335e-01
9.309999999999999432e+01,2.893586506873358499e-01,3.379617209875926116e-05,1.338207497525014304e-07,3.513437959628427986e-06,-3.245796460123424755e-06,2.893620303045457143e-01,2.893552710701259856e-01
9.315000000000000568e+01,2.893586498600279056e-01,3.362239959483507640e-05,1.329934418346090552e-07,3.495233401318117140e-06,-3.229246517648898818e-06,2.893620120999874090e-01,2.893552876200684021e-01
9.320000000000000284e+01,2.893586490376438558e-01,3.344952058318094435e-05,1.321710577517791370e-07,3.477123116069873572e-06,-3.212781000566315298e-06,2.893619939897021931e-01,2.893553040855855185e-01
9.325000000000000000e+01,2.893586482201799259e-01,3.327753046977162475e-05,1.313535938300679151e-07,3.459106640807230443e-06,-3.196399453147094507e-06,2.893619759732268815e-01,2.893553204671329704e-01
9.329999999999999716e+01,2.893586474076345616e-01,3.310642468420076090e-05,1.305410484873089530e-07,3.441183516907385001e-06,-3.180101419932767518e-06,2.893619580501030075e-01,2.893553367651661157e-01
9.334999999999999432e+01,2.893586466000077073e-01,3.293619867956191556e-05,1.297334216408500463e-07,3.423353289597041739e-06,-3.163886446315341541e-06,2.893619402198756574e-01,2.893553529801397572e-01
9.340000000000000568e+01,2.893586457973001957e-01,3.276684793232577825e-05,1.289307141040111458e-07,3.405615507336588955e-06,-3.147754079128567034e-06,2.893619224820934144e-01,2.893553691125069771e-01
9.345000000000000284e+01,2.893586449995130816e-01,3.259836794222082854e-05,1.281329269826999607e-07,3.387969721204783095e-06,-3.131703867239383121e-06,2.893619048363073043e-01,2.893553851627188589e-01
9.350000000000000000e+01,2.893586442066471975e-01,3.243075423211388400e-05,1.273400610833297616e-07,3.370415484294718553e-06,-3.115735362128058924e-06,2.893618872820704069e-01,2.893554011312239882e-01
9.354999999999999716e+01,2.893586434187024325e-01,3.226400234789066182e-05,1.265521163427510925e-07,3.352952351131817354e-06,-3.099848118446315010e-06,2.893618698189372451e-01,2.893554170184676200e-01
9.359999999999999432e+01,2.893586426356773988e-01,3.209810785833802090e-05,1.257690912902816374e-07,3.335579877124083595e-06,-3.084041694543520585e-06,2.893618524464632302e-01,2.893554328248915675e-01
9.365000000000000568e+01,2.893586418575686547e-01,3.193306635502562117e-05,1.249909825510883952e-07,3.318297618053650746e-06,-3.068315652951474167e-06,2.893618351642041620e-01,2.893554485509331475e-01
9.370000000000000284e+01,2.893586410843704826e-01,3.176887345218860616e-05,1.242177843992290661e-07,3.301105129618090010e-06,-3.052669560819631560e-06,2.893618179717157290e-01,2.893554641970252361e-01
9.375000000000000000e+01,2.893586403160744447e-01,3.160552478661283338e-05,1.234494883675600801e-07,3.284001967028843444e-06,-3.037102990293723231e-06,2.893618008685531207e-01,2.893554797635957687e-01
9.379999999999999716e+01,2.893586395526689947e-01,3.144301601751640495e-05,1.226860829204788008e-07,3.266987684672119820e-06,-3.021615518831161848e-06,2.893617838542707488e-01,2.893554952510672407e-01
9.384999999999999432e+01,2.893586387941393112e-01,3.128134282643538590e-05,1.219275531942294440e-07,3.250061835837767849e-06,-3.006206729449309332e-06,2.893617669284219707e-01,2.893555106598566518e-01
9.390000000000000568e+01,2.893586380404669089e-01,3.112050091711114202e-05,1.211738808081140185e-07,3.233223972519228601e-06,-2.990876210903000141e-06,2.893617500905586448e-01,2.893555259903751731e-01
9.395000000000000284e+01,2.893586372916298610e-01,3.096048601537168066e-05,1.204250437485392598e-07,3.216473645285707220e-06,-2.975623557788628912e-06,2.893617333402314085e-01,2.893555412430283136e-01
9.400000000000000000e+01,2.893586365476024103e-01,3.080129386902340677e-05,1.196810163265444393e-07,3.199810403228885233e-06,-2.960448370575796460e-06,2.893617166769892890e-01,2.893555564182155315e-01
9.404999999999999716e+01,2.893586358083553023e-01,3.064292024773291771e-05,1.189417692079357125e-07,3.183233793981227475e-06,-2.945350255565356236e-06,2.893617001003800926e-01,2.893555715163305120e-01
9.409999999999999432e+01,2.893586350738556190e-01,3.048536094291905398e-05,1.182072695139932548e-07,3.166743363805898873e-06,-2.930328824777912601e-06,2.893616836099499046e-01,2.893555865377613334e-01
9.415000000000000568e+01,2.893586343440670561e-01,3.032861176763811952e-05,1.174774809893158290e-07,3.150338657753127569e-06,-2.915383695774496335e-06,2.893616672052438110e-01,2.893556014828903011e-01
9.420000000000000284e+01,2.893586336189503117e-01,3.017266855647436708e-05,1.167523642323128238e-07,3.134019219879749516e-06,-2.900514491415124239e-06,2.893616508858059544e-01,2.893556163520946689e-01
9.425000000000000000e+01,2.893586328984630862e-01,3.001752716542805777e-05,1.160318769827255242e-07,3.117784593525531370e-06,-2.885720839560080692e-06,2.893616346511796444e-01,2.893556311457465280e-01
9.429999999999999716e+01,2.893586321825605268e-01,2.986318347180598370e-05,1.153159744596675057e-07,3.101634321640266241e-06,-2.871002372720931177e-06,2.893616185009076913e-01,2.893556458642133622e-01
9.434999999999999432e+01,2.893586314711958374e-01,2.970963337411264464e-05,1.146046097428600284e-07,3.085567947154124453e-06,-2.856358727668404475e-06,2.893616024345332383e-01,2.893556605078584365e-01
9.440000000000000568e+01,2.893586307643202793e-01,2.955687279193981520e-05,1.138977341890856197e-07,3.069585013383067224e-06,-2.841789545004895985e-06,2.893615864515994840e-01,2.893556750770410746e-01
9.445000000000000284e+01,2.893586300618839480e-01,2.940489766585900893e-05,1.131952978754228654e-07,3.053685064461323906e-06,-2.827294468710478387e-06,2.893615705516505154e-01,2.893556895721173805e-01
9.450000000000000000e+01,2.893586293638361617e-01,2.925370395731343080e-05,1.124972500604668350e-07,3.037867645791810222e-06,-2.812873145670876446e-06,2.893615547342319183e-01,2.893557039934404052e-01
9.454999999999999716e+01,2.893586286701257393e-01,2.910328764851024478e-05,1.118035396545928536e-07,3.022132304505617382e-06,-2.798525225196431913e-06,2.893615389988906106e-01,2.893557183413608680e-01
9.459999999999999432e+01,2.893586279807017769e-01,2.895364474231528425e-05,1.111141156903299381e-07,3.006478589921858649e-06,-2.784250358541198879e-06,2.893615233451760083e-01,2.893557326162275456e-01
9.465000000000000568e+01,2.893586272955138705e-01,2.880477126214519421e-05,1.104289277840437017e-07,2.990906053998563186e-06,-2.770048198430475994e-06,2.893615077726400808e-01,2.893557468183876602e-01
9.470000000000000284e+01,2.893586266145126706e-01,2.865666325186188080e-05,1.097479265804859797e-07,2.975414251766674139e-06,-2.755918398605702020e-06,2.893614922808378509e-01,2.893557609481874904e-01
9.475000000000000000e+01,2.893586259376502712e-01,2.850931677566977639e-05,1.090710641722174070e-07,2.960002741739195197e-06,-2.741860613394760250e-06,2.893614768693278383e-01,2.893557750059727041e-01
9.479999999999999716e+01,2.893586252648805979e-01,2.836272791800640970e-05,1.083982944864746029e-07,2.944671086287116097e-06,-2.727874497314166520e-06,2.893614615376723931e-01,2.893557889920888027e-01
9.484999999999999432e+01,2.893586245961597414e-01,2.821689278344427531e-05,1.077295736328863807e-07,2.929418851977313970e-06,-2.713959704711541262e-06,2.893614462854380842e-01,2.893558029068813986e-01
9.490000000000000568e+01,2.893586239314462905e-01,2.807180749658248124e-05,1.070648602061324106e-07,2.914245609864380757e-06,-2.700115889452115830e-06,2.893614311121959215e-01,2.893558167506966594e-01
9.495000000000000284e+01,2.893586232707016093e-01,2.792746820194723950e-05,1.064041155387273917e-07,2.899150935733451461e-06,-2.686342704655996439e-06,2.893614160175217997e-01,2.893558305238814188e-01
9.500000000000000000e+01,2.893586226138900042e-01,2.778387106388531273e-05,1.057473038999898189e-07,2.884134410288521168e-06,-2.672639802488541716e-06,2.893614010009963877e-01,2.893558442267836206e-01
9.504999999999999716e+01,2.893586219609787236e-01,2.764101226646807248e-05,1.050943926384543336e-07,2.869195619285261936e-06,-2.659006834008352898e-06,2.893613860622053502e-01,2.893558578597520969e-01
9.509999999999999432e+01,2.893586213119383466e-01,2.749888801338471546e-05,1.044453522659459119e-07,2.854334153604417770e-06,-2.645443449072525999e-06,2.893613712007396810e-01,2.893558714231370121e-01
9.515000000000000568e+01,2.893586206667425609e-01,2.735749452784234416e-05,1.038001564828090709e-07,2.839549609267043598e-06,-2.631949296301425403e-06,2.893613564161953700e-01,2.893558849172897518e-01
9.520000000000000284e+01,2.893586200253682184e-01,2.721682805246860207e-05,1.031587821448288109e-07,2.824841587391689444e-06,-2.618524023102031478e-06,2.893613417081734585e-01,2.893558983425629783e-01
9.525000000000000000e+01,2.893586193877952795e-01,2.707688484920910479e-05,1.025212091734652396e-07,2.810209694094376005e-06,-2.605167275747445632e-06,2.893613270762802059e-01,2.893559116993103530e-01
9.529999999999999716e+01,2.893586187540064802e-01,2.693766119922894368e-05,1.018874204121475768e-07,2.795653540335041976e-06,-2.591878699510746929e-06,2.893613125201264236e-01,2.893559249878865369e-01
9.534999999999999432e+01,2.893586181239874988e-01,2.679915340281354227e-05,1.012574014323130598e-07,2.781172741713667456e-06,-2.578657938849041337e-06,2.893612980393278078e-01,2.893559382086471898e-01
9.540000000000000568e+01,2.893586174977264003e-01,2.666135777927064785e-05,1.006311402938107034e-07,2.766766918220875682e-06,-2.565504637633254566e-06,2.893612836335043292e-01,2.893559513619484713e-01
9.545000000000000284e+01,2.893586168752133592e-01,2.652427066683257027e-05,1.000086272650909807e-07,2.752435693948348135e-06,-2.552418439418166597e-06,2.893612693022800664e-01,2.893559644481466520e-01
9.550000000000000000e+01,2.893586162564406039e-01,2.638788842255881045e-05,9.938985450930275793e-08,2.738178696765183842e-06,-2.539398987746578247e-06,2.893612550452828724e-01,2.893559774675983354e-01
9.554999999999999716e+01,2.893586156414018062e-01,2.625220742223924447e-05,9.877481574298210974e-08,2.723995557966906708e-06,-2.526445926480942356e-06,2.893612408621440424e-01,2.893559904206595701e-01
9.559999999999999432e+01,2.893586150300919702e-01,2.611722406029769400e-05,9.816350587444913640e-08,2.709885911904218595e-06,-2.513558900155320375e-06,2.893612267524979798e-01,2.893560033076859606e-01
9.565000000000000568e+01,2.893586144225067103e-01,2.598293474969632676e-05,9.755592062930800307e-08,2.695849395598941039e-06,-2.500737554340324821e-06,2.893612127159816971e-01,2.893560161290317234e-01
9.570000000000000284e+01,2.893586138186422518e-01,2.584933592184028057e-05,9.695205617057383877e-08,2.681885648354602433e-06,-2.487981536013454359e-06,2.893611987522344275e-01,2.893560288850500761e-01
9.575000000000000000e+01,2.893586132184948201e-01,2.571642402648273814e-05,9.635190872092879825e-08,2.667994311369202946e-06,-2.475290493927345190e-06,2.893611848608974579e-01,2.893560415760921822e-01
9.579999999999999716e+01,2.893586126220603072e-01,2.558419553163062172e-05,9.575547419443699376e-08,2.654175027357499229e-06,-2.462664078968625453e-06,2.893611710416134630e-01,2.893560542025071514e-01
9.584999999999999432e+01,2.893586120293339392e-01,2.545264692345121626e-05,9.516274784472701780e-08,2.640427440189848636e-06,-2.450101944500394786e-06,2.893611572940262833e-01,2.893560667646415951e-01
9.590000000000000568e+01,2.893586114403100540e-01,2.532177470617763711e-05,9.457372393618873493e-08,2.626751194553952536e-06,-2.437603746681575225e-06,2.893611436177806473e-01,2.893560792628394607e-01
9.595000000000000284e+01,2.893586108549815461e-01,2.519157540201775365e-05,9.398839544416908022e-08,2.613145935645944673e-06,-2.425169144757606566e-06,2.893611300125217278e-01,2.893560916974413644e-01
9.600000000000000000e+01,2.893586102733398668e-01,2.506204555105967738e-05,9.340675378941711891e-08,2.599611308895384979e-06,-2.412797801316551006e-06,2.893611164778949751e-01,2.893561040687847585e-01
9.604999999999999716e+01,2.893586096953746911e-01,2.493318171118133264e-05,9.282878861129180852e-08,2.586146959729425268e-06,-2.400489382506841598e-06,2.893611030135457840e-01,2.893561163772035982e-01
9.609999999999999432e+01,2.893586091210736955e-01,2.480498045795858405e-05,9.225448758332852881e-08,2.572752533379186828e-06,-2.388243558212529982e-06,2.893610896191194937e-01,2.893561286230278973e-01
9.615000000000000568e+01,2.893586085504223915e-01,2.467743838457416017e-05,9.168383627386636150e-08,2.559427674731282317e-06,-2.376060002183549886e-06,2.893610762942608328e-01,2.893561408065839502e-01
9.620000000000000284e+01,2.893586079834041258e-01,2.455055210172715644e-05,9.111681805346623780e-08,2.546172028226181977e-06,-2.363938392119249819e-06,2.893610630386143079e-01,2.893561529281939437e-01
9.625000000000000000e+01,2.893586074200001357e-01,2.442431823754300917e-05,9.055341404987418327e-08,2.532985237804175468e-06,-2.351878409704426705e-06,2.893610498518238705e-01,2.893561649881764009e-01
9.629999999999999716e+01,2.893586068601892158e-01,2.429873343748390317e-05,8.999360315031386551e-08,2.519866946898704456e-06,-2.339879740598076857e-06,2.893610367335329725e-01,2.893561769868454592e-01
9.634999999999999432e+01,2.893586063039481626e-01,2.417379436425961644e-05,8.943736204994615635e-08,2.506816798475908031e-06,-2.327942074376015427e-06,2.893610236833845661e-01,2.893561889245117591e-01
9.640000000000000568e+01,2.893586057512514409e-01,2.404949769773891713e-05,8.888466534443773634e-08,2.493834435118329476e-06,-2.316065104429453950e-06,2.893610107010212151e-01,2.893562008014816667e-01
9.645000000000000284e+01,2.893586052020717392e-01,2.392584013486122140e-05,8.833548566374229894e-08,2.480919499149864632e-06,-2.304248527822380325e-06,2.893609977860852056e-01,2.893562126180582728e-01
9.650000000000000000e+01,2.893586046563799141e-01,2.380281838954895600e-05,8.778979384344671314e-08,2.468071632798342252e-06,-2.292492045111449117e-06,2.893609849382188792e-01,2.893562243745409490e-01
9.654999999999999716e+01,2.893586041141452125e-01,2.368042919262013771e-05,8.724755912936978041e-08,2.455290478391383853e-06,-2.280795360132644028e-06,2.893609721570644666e-01,2.893562360712259585e-01
9.659999999999999432e+01,2.893586035753354935e-01,2.355866929170161004e-05,8.670874941054898333e-08,2.442575678580710321e-06,-2.269158179759612196e-06,2.893609594422646425e-01,2.893562477084063445e-01
9.665000000000000568e+01,2.893586030399175613e-01,2.343753545114252390e-05,8.617333147530574528e-08,2.429926876589558540e-06,-2.257580213638946917e-06,2.893609467934626922e-01,2.893562592863724303e-01
9.670000000000000284e+01,2.893586025078573876e-01,2.331702445192846879e-05,8.564127128475992629e-08,2.417343716477606620e-06,-2.246061173908087138e-06,2.893609342103025672e-01,2.893562708054122079e-01
9.675000000000000000e+01,2.893586019791203334e-01,2.319713309159584456e-05,8.511253425796292412e-08,2.404825843417547515e-06,-2.234600774901621905e-06,2.893609216924294958e-01,2.893562822658111711e-01
9.679999999999999716e+01,2.893586014536716489e-01,2.307785818414681588e-05,8.458708556274557439e-08,2.392372903977427128e-06,-2.223198732851936218e-06,2.893609092394900384e-01,2.893562936678532593e-01
9.684999999999999432e+01,2.893586009314764729e-01,2.295919655996461915e-05,8.406489040642005660e-08,2.379984546402882044e-06,-2.211854765590041957e-06,2.893608968511324764e-01,2.893563050118204694e-01
9.690000000000000568e+01,2.893586004125003885e-01,2.284114506572945888e-05,8.354591432063854336e-08,2.367660420893584397e-06,-2.200568592252307549e-06,2.893608845270069785e-01,2.893563162979937986e-01
9.695000000000000284e+01,2.893585998967095341e-01,2.272370056433448203e-05,8.303012343498015717e-08,2.355400179868428413e-06,-2.189339932998467993e-06,2.893608722667659894e-01,2.893563275266530788e-01
9.700000000000000000e+01,2.893585993840708248e-01,2.260685993480280264e-05,8.251748473421312748e-08,2.343203478214493712e-06,-2.178168508746067324e-06,2.893608600700642852e-01,2.893563386980773644e-01
9.704999999999999716e+01,2.893585988745523974e-01,2.249062007220395054e-05,8.200796629463270596e-08,2.331069973515028043e-06,-2.167054040925762234e-06,2.893608479365596398e-01,2.893563498125451550e-01
9.709999999999999432e+01,2.893585983681236096e-01,2.237497788757220041e-05,8.150153749542649918e-08,2.318999326252646678e-06,-2.155996251261793574e-06,2.893608358659123803e-01,2.893563608703348389e-01
9.715000000000000568e+01,2.893585978647553181e-01,2.225993030782378617e-05,8.099816920160468019e-08,2.306991199983983400e-06,-2.144994861580774172e-06,2.893608238577861091e-01,2.893563718717245270e-01
9.720000000000000284e+01,2.893585973644199894e-01,2.214547427567539268e-05,8.049783391570118065e-08,2.295045261483240570e-06,-2.134049593651838474e-06,2.893608119118475375e-01,2.893563828169924412e-01
9.725000000000000000e+01,2.893585968670919772e-01,2.203160674956358600e-05,8.000050589613538818e-08,2.283161180852494414e-06,-2.123160169060223294e-06,2.893608000277669290e-01,2.893563937064170255e-01
9.729999999999999716e+01,2.893585963727473565e-01,2.191832470356252919e-05,7.950616124082239800e-08,2.271338631597075449e-06,-2.112326309115430388e-06,2.893607882052177116e-01,2.893564045402770013e-01
9.734999999999999432e+01,2.893585958813640335e-01,2.180562512730535056e-05,7.901477793536566717e-08,2.259577290665900805e-06,-2.101547734795169815e-06,2.893607764438767549e-01,2.893564153188513122e-01
9.740000000000000568e+01,2.893585953929219690e-01,2.169350502590279803e-05,7.852633586583493010e-08,2.247876838456115119e-06,-2.090824166724444994e-06,2.893607647434245367e-01,2.893564260424194012e-01
9.745000000000000284e+01,2.893585949074028996e-01,2.158196141986416686e-05,7.804081679685765168e-08,2.236236958783274549e-06,-2.080155325189558822e-06,2.893607531035448654e-01,2.893564367112609337e-01
9.750000000000000000e+01,2.893585944247903941e-01,2.147099134501832913e-05,7.755820431638386316e-08,2.224657338818216988e-06,-2.069540930185448838e-06,2.893607415239248803e-01,2.893564473256559078e-01
9.754999999999999716e+01,2.893585939450698530e-01,2.136059185243451919e-05,7.707848374909758392e-08,2.213137668992549702e-06,-2.058980701494354137e-06,2.893607300042551067e-01,2.893564578858845993e-01
9.759999999999999432e+01,2.893585934682281202e-01,2.125076000834443714e-05,7.660164204100792058e-08,2.201677642875451778e-06,-2.048474358793435990e-06,2.893607185442289564e-01,2.893564683922272840e-01
9.765000000000000568e+01,2.893585929942537049e-01,2.114149289406394569e-05,7.612766761823097971e-08,2.190276957024625546e-06,-2.038021621788163931e-06,2.893607071435431166e-01,2.893564788449642933e-01
9.770000000000000284e+01,2.893585925231363376e-01,2.103278760591520752e-05,7.565655022339653164e-08,2.178935310814917252e-06,-2.027622210368124083e-06,2.893606958018969388e-01,2.893564892443757364e-01
9.775000000000000000e+01,2.893585920548668033e-01,2.092464125515088938e-05,7.518828073345364548e-08,2.167652406248542288e-06,-2.017275844781635420e-06,2.893606845189923282e-01,2.893564995907412785e-01
9.779999999999999716e+01,2.893585915894370530e-01,2.081705096787565571e-05,7.472285096288198621e-08,2.156427947750447539e-06,-2.006982245824683434e-06,2.893606732945338544e-01,2.893565098843402517e-01
9.784999999999999432e+01,2.893585911268395372e-01,2.071001388497040318e-05,7.426025345651953332e-08,2.145261641953559732e-06,-1.996741135040520904e-06,2.893606621282280300e-01,2.893565201254510444e-01
9.790000000000000568e+01,2.893585906670673724e-01,2.060352716201779640e-05,7.380048127627523778e-08,2.134153197478054582e-06,-1.986552234925504530e-06,2.893606510197835879e-01,2.893565303143511569e-01
9.795000000000000284e+01,2.893585902101138974e-01,2.049758796922362256e-05,7.334352778597766390e-08,2.123102324708340208e-06,-1.976415269136384642e-06,2.893606399689108155e-01,2.893565404513169792e-01
9.800000000000000000e+01,2.893585897559725062e-01,2.039219349134511889e-05,7.288938643858224734e-08,2.112108735573094123e-06,-1.966329962695929655e-06,2.893606289753216654e-01,2.893565505366233470e-01
9.804999999999999716e+01,2.893585893046366486e-01,2.028734092761276444e-05,7.243805056970554515e-08,2.101172143330982100e-06,-1.956296042191570957e-06,2.893606180387294224e-01,2.893565605705438748e-01
9.809999999999999432e+01,2.893585888560992747e-01,2.018302749165872949e-05,7.198951320130962718e-08,2.090292262367182653e-06,-1.946313235964563584e-06,2.893606071588484263e-01,2.893565705533501231e-01
9.815000000000000568e+01,2.893585884103529460e-01,2.007925041144092043e-05,7.154376685896530565e-08,2.079468808003057460e-06,-1.936381274285126796e-06,2.893605963353940713e-01,2.893565804853118206e-01
9.820000000000000284e+01,2.893585879673895023e-01,1.997600692917045340e-05,7.110080340582208368e-08,2.068701496322867482e-06,-1.926499889511223367e-06,2.893605855680824179e-01,2.893565903666965866e-01
9.825000000000000000e+01,2.893585875272000063e-01,1.987329430123752533e-05,7.066061389595167973e-08,2.057990044019704443e-06,-1.916668816227800792e-06,2.893605748566301372e-01,2.893566001977698754e-01
9.829999999999999716e+01,2.893585870897745216e-01,1.977110979813896557e-05,7.022318844930030205e-08,2.047334168263196994e-06,-1.906887791364596417e-06,2.893605642007543444e-01,2.893566099787946988e-01
9.834999999999999432e+01,2.893585866551022234e-01,1.966945070440613303e-05,6.978851614998406607e-08,2.036733586590597520e-06,-1.897156554290629256e-06,2.893605536001726541e-01,2.893566197100317927e-01
9.840000000000000568e+01,2.893585862231710659e-01,1.956831431853180367e-05,6.935658496915086849e-08,2.026188016822331260e-06,-1.887474846884029602e-06,2.893605430546029034e-01,2.893566293917392285e-01
9.845000000000000284e+01,2.893585857939677819e-01,1.946769795289902654e-05,6.892738171313503584e-08,2.015697177003037732e-06,-1.877842413576767872e-06,2.893605325637630954e-01,2.893566390241724684e-01
9.850000000000000000e+01,2.893585853674781050e-01,1.936759893370950202e-05,6.850089199709654748e-08,2.005260785368046866e-06,-1.868259001373853877e-06,2.893605221273714556e-01,2.893566486075847544e-01
9.854999999999999716e+01,2.893585849436863255e-01,1.926801460091232947e-05,6.807710024384808019e-08,1.994878560335081467e-06,-1.858724359847385148e-06,2.893605117451464315e-01,2.893566581422262196e-01
9.859999999999999432e+01,2.893585845225757902e-01,1.916894230813424215e-05,6.765598970709739378e-08,1.984550220520521516e-06,-1.849238241106326914e-06,2.893605014168065814e-01,2.893566676283449990e-01
9.865000000000000568e+01,2.893585841041286244e-01,1.907037942260821591e-05,6.723754251787012312e-08,1.974275484778691679e-06,-1.839800399742951460e-06,2.893604911420709080e-01,2.893566770661863408e-01
9.870000000000000284e+01,2.893585836883258433e-01,1.897232332510359238e-05,6.682173975249491900e-08,1.964054072262854456e-06,-1.830410592757864486e-06,2.893604809206583584e-01,2.893566864559933283e-01
9.875000000000000000e+01,2.893585832751476294e-01,1.887477140985803850e-05,6.640856152016234227e-08,1.953885702505966298e-06,-1.821068579465641402e-06,2.893604707522886010e-01,2.893566957980066578e-01
9.879999999999999716e+01,2.893585828645731661e-01,1.877772108450513196e-05,6.599798706773858693e-08,1.943770095518251571e-06,-1.811774121382774609e-06,2.893604606366816379e-01,2.893567050924646944e-01
9.884999999999999432e+01,2.893585824565809705e-01,1.868116977000935653e-05,6.558999489932760843e-08,1.933706971900263243e-06,-1.802526982101608106e-06,2.893604505735579702e-01,2.893567143396039709e-01
9.890000000000000568e+01,2.893585820511490048e-01,1.858511490059437191e-05,6.518456290779147790e-08,1.923696052967228589e-06,-1.793326927151645792e-06,2.893604405626390430e-01,2.893567235396589665e-01
9.895000000000000284e+01,2.893585816482546202e-01,1.848955392367715182e-05,6.478166851540302205e-08,1.913737060883118415e-06,-1.784173723852312160e-06,2.893604306036469676e-01,2.893567326928622729e-01
9.900000000000000000e+01,2.893585812478748909e-01,1.839448429979741601e-05,6.438128882065227659e-08,1.903829718800393941e-06,-1.775067141159089600e-06,2.893604206963048542e-01,2.893567417994449276e-01
9.904999999999999716e+01,2.893585808499868350e-01,1.829990350255411636e-05,6.398340074829577877e-08,1.893973751003707635e-06,-1.766006949507115892e-06,2.893604108403370900e-01,2.893567508596365800e-01
9.909999999999999432e+01,2.893585804545673046e-01,1.820580901853474686e-05,6.358798119969516144e-08,1.884168883053169940e-06,-1.756992920653779432e-06,2.893604010354691725e-01,2.893567598736654367e-01
9.915000000000000568e+01,2.893585800615933179e-01,1.811219834724918696e-05,6.319500720068020061e-08,1.874414841925599010e-06,-1.748024827524238636e-06,2.893603912814280421e-01,2.893567688417585937e-01
9.920000000000000284e+01,2.893585796710421154e-01,1.801906900106521527e-05,6.280445604427131274e-08,1.864711356150793062e-06,-1.739102444062250331e-06,2.893603815779422495e-01,2.893567777641419814e-01
9.925000000000000000e+01,2.893585792828914927e-01,1.792641850514065883e-05,6.241630542578164071e-08,1.855058155939847608e-06,-1.730225545088284327e-06,2.893603719247420103e-01,2.893567866410409750e-01
9.929999999999999716e+01,2.893585788971196338e-01,1.783424439735811735e-05,6.203053356808795921e-08,1.845454973303899736e-06,-1.721393906167723818e-06,2.893603623215593723e-01,2.893567954726798952e-01
9.934999999999999432e+01,2.893585785137054445e-01,1.774254422825935544e-05,6.164711933509249828e-08,1.835901542161028114e-06,-1.712607303490843144e-06,2.893603527681282706e-01,2.893568042592826184e-01
9.940000000000000568e+01,2.893585781326284412e-01,1.765131556098041311e-05,6.126604233169740828e-08,1.826397598429738954e-06,-1.703865513766344005e-06,2.893603432641845274e-01,2.893568130010723549e-01
9.945000000000000284e+01,2.893585777538690840e-01,1.756055597118684160e-05,6.088728298891692006e-08,1.816942880107601170e-06,-1.695168314129767489e-06,2.893603338094661859e-01,2.893568216982719821e-01
9.950000000000000000e+01,2.893585773774087211e-01,1.747026304700932895e-05,6.051082263307079144e-08,1.807537127334003678e-06,-1.686515482067862281e-06,2.893603244037133981e-01,2.893568303511040440e-01
9.954999999999999716e+01,2.893585770032296445e-01,1.738043438897948125e-05,6.013664353832558887e-08,1.798180082436273801e-06,-1.677906795359622702e-06,2.893603150466685370e-01,2.893568389597907520e-01
9.959999999999999432e+01,2.893585766313150343e-01,1.729106760996607502e-05,5.976472896217589175e-08,1.788871489958783438e-06,-1.669342032034431734e-06,2.893603057380760291e-01,2.893568475245540395e-01
9.965000000000000568e+01,2.893585762616492363e-01,1.720216033511166523e-05,5.939506316377106125e-08,1.779611096674937760e-06,-1.660820970347395624e-06,2.893602964776827435e-01,2.893568560456157290e-01
9.970000000000000284e+01,2.893585758942174846e-01,1.711371020176954573e-05,5.902763140530019206e-08,1.770398651582254790e-06,-1.652343388771654525e-06,2.893602872652376590e-01,2.893568645231973102e-01
9.975000000000000000e+01,2.893585755290060124e-01,1.702571485944081469e-05,5.866241993693595624e-08,1.761233905881017424e-06,-1.643909066007145684e-06,2.893602781004919744e-01,2.893568729575200504e-01
9.979999999999999716e+01,2.893585751660020522e-01,1.693817196971196523e-05,5.829941596610889330e-08,1.752116612937305524e-06,-1.635517781005087777e-06,2.893602689831989982e-01,2.893568813488051061e-01
9.984999999999999432e+01,2.893585748051937245e-01,1.685107920619306895e-05,5.793860761212817593e-08,1.743046528231435116e-06,-1.627169313007178843e-06,2.893602599131143704e-01,2.893568896972730786e-01
9.990000000000000568e+01,2.893585744465699272e-01,1.676443425445513612e-05,5.757998384737955046e-08,1.734023409292893343e-06,-1.618863441598134136e-06,2.893602508899953962e-01,2.893568980031444582e-01
9.995000000000000284e+01,2.893585740901205017e-01,1.667823481196991541e-05,5.722353442653494876e-08,1.725047015623526552e-06,-1.610599946770456615e-06,2.893602419136017123e-01,2.893569062666392910e-01
1.000000000000000000e+02,2.893585737358359000e-01,1.659247858804717275e-05,5.686924980534323746e-08,1.716117108610060639e-06,-1.602378608999374164e-06,2.893602329836947318e-01,2.893569144879770683e-01
1.000499999999999972e+02,2.893585733837071294e-01,1.650716330377495180e-05,5.651712105073109745e-08,1.707233451428226447e-06,-1.594199209326764252e-06,2.893602241000375330e-01,2.893569226673767258e-01
1.000999999999999943e+02,2.893585730337258077e-01,1.642228669195866891e-05,5.616713974400902861e-08,1.698395808939875966e-06,-1.586061529451857816e-06,2.893602152623950263e-01,2.893569308050565891e-01
1.001500000000000057e+02,2.893585726858839968e-01,1.633784649706080096e-05,5.581929787905735431e-08,1.689603947585137467e-06,-1.577965351827022811e-06,2.893602064705336763e-01,2.893569389012343174e-01
1.002000000000000028e+02,2.893585723401738696e-01,1.625384047514102728e-05,5.547358775739221311e-08,1.680857635271495052e-06,-1.569910459756710573e-06,2.893601977242213907e-01,2.893569469561263485e-01
1.002500000000000000e+02,2.893585719965879877e-01,1.617026639379656118e-05,5.513000188200947377e-08,1.672156641261665634e-06,-1.561896637497646686e-06,2.893601890232273544e-01,2.893569549699486210e-01
1.002999999999999972e+02,2.893585716551189679e-01,1.608712203210288822e-05,5.478853285187248803e-08,1.663500736062161375e-06,-1.553923670358416439e-06,2.893601803673221950e-01,2.893569629429157408e-01
1.003499999999999943e+02,2.893585713157593720e-01,1.600440518055465345e-05,5.444917325884702077e-08,1.654889691314312336e-06,-1.545991344796618440e-06,2.893601717562774289e-01,2.893569708752413150e-01
1.004000000000000057e+02,2.893585709785017057e-01,1.592211364100706364e-05,5.411191558879806998e-08,1.646323279689504378e-06,-1.538099448511908436e-06,2.893601631898657933e-01,2.893569787671376181e-01
1.004500000000000028e+02,2.893585706433381977e-01,1.584024522661737428e-05,5.377675212844681516e-08,1.637801274790184308e-06,-1.530247770533290718e-06,2.893601546678608583e-01,2.893569866188155371e-01
1.005000000000000000e+02,2.893585703102609652e-01,1.575879776178686103e-05,5.344367487944885907e-08,1.629323451058135106e-06,-1.522436101299237269e-06,2.893601461900371374e-01,2.893569944304847930e-01
1.005499999999999972e+02,2.893585699792615706e-01,1.567776908210297414e-05,5.311267548099421649e-08,1.620889583691291567e-06,-1.514664232729303346e-06,2.893601377561697552e-01,2.893570022023533861e-01
1.005999999999999943e+02,2.893585696503312432e-01,1.559715703428180122e-05,5.278374514205457819e-08,1.612499448570234785e-06,-1.506931958286125629e-06,2.893601293660346685e-01,2.893570099346278179e-01
1.006500000000000057e+02,2.893585693234606571e-01,1.551695947611088572e-05,5.245687458421103542e-08,1.604152822195299746e-06,-1.499239073026877569e-06,2.893601210194082785e-01,2.893570176275130357e-01
1.007000000000000028e+02,2.893585689986400977e-01,1.543717427639231649e-05,5.213205399579387648e-08,1.595849481635025745e-06,-1.491585373643437807e-06,2.893601127160677633e-01,2.893570252812124322e-01
1.007500000000000000e+02,2.893585686758590736e-01,1.535779931488603415e-05,5.180927299785516227e-08,1.587589204486458713e-06,-1.483970658490748203e-06,2.893601044557905788e-01,2.893570328959275684e-01
1.007999999999999972e+02,2.893585683551067045e-01,1.527883248225356104e-05,5.148852062228203025e-08,1.579371768847638094e-06,-1.476394727603074113e-06,2.893600962383549025e-01,2.893570404718585065e-01
1.008499999999999943e+02,2.893585680363713886e-01,1.520027168000188184e-05,5.116978530214197459e-08,1.571196953302330145e-06,-1.468857382698046222e-06,2.893600880635394113e-01,2.893570480092033659e-01
1.009000000000000057e+02,2.893585677196409689e-01,1.512211482042777493e-05,5.085305487414128000e-08,1.563064536916918895e-06,-1.461358427168636176e-06,2.893600799311230043e-01,2.893570555081589335e-01
1.009500000000000028e+02,2.893585674049026779e-01,1.504435982656221311e-05,5.053831659287010412e-08,1.554974299249091622e-06,-1.453897666063351255e-06,2.893600718408853578e-01,2.893570629689199980e-01
1.010000000000000000e+02,2.893585670921432484e-01,1.496700463211537085e-05,5.022555715631550033e-08,1.546926020367852761e-06,-1.446474906055221747e-06,2.893600637926064811e-01,2.893570703916800158e-01
1.010499999999999972e+02,2.893585667813488582e-01,1.489004718142135876e-05,4.991476274193531354e-08,1.538919480884071301e-06,-1.439089955400200621e-06,2.893600557860669942e-01,2.893570777766307223e-01
1.010999999999999943e+02,2.893585664725051299e-01,1.481348542938409482e-05,4.960591905242714227e-08,1.530954461990836818e-06,-1.431742623885982401e-06,2.893600478210480720e-01,2.893570851239621877e-01
1.011500000000000057e+02,2.893585661655974639e-01,1.473731734142255724e-05,4.929901137016702704e-08,1.523030745512422854e-06,-1.424432722772088933e-06,2.893600398973316112e-01,2.893570924338633166e-01
1.012000000000000028e+02,2.893585658606107058e-01,1.466154089341679626e-05,4.899402461917497941e-08,1.515148113960854742e-06,-1.417160064722504850e-06,2.893600320147000637e-01,2.893570997065213479e-01
1.012500000000000000e+02,2.893585655575295346e-01,1.458615407165454909e-05,4.869094343335327312e-08,1.507306350598808152e-06,-1.409924463732101751e-06,2.893600241729367140e-01,2.893571069421223552e-01
1.012999999999999972e+02,2.893585652563382959e-01,1.451115487277682648e-05,4.838975222965657790e-08,1.499505239507339330e-06,-1.402725735048026135e-06,2.893600163718255680e-01,2.893571141408510239e-01
1.013499999999999943e+02,2.893585649570213914e-01,1.443654130372580833e-05,4.809043528481194879e-08,1.491744565657392890e-06,-1.395563695087768860e-06,2.893600086111517422e-01,2.893571213028910405e-01
1.014000000000000057e+02,2.893585646595628891e-01,1.436231138169101816e-05,4.779297681414990617e-08,1.484024114983251851e-06,-1.388438161354951866e-06,2.893600008907010745e-01,2.893571284284247036e-01
1.014500000000000028e+02,2.893585643639471350e-01,1.428846313405693583e-05,4.749736105112467631e-08,1.476343674456818193e-06,-1.381348952354568972e-06,2.893599932102605132e-01,2.893571355176337567e-01
1.015000000000000000e+02,2.893585640701584194e-01,1.421499459835074401e-05,4.720357232610338956e-08,1.468703032161177879e-06,-1.374295887508971007e-06,2.893599855696182277e-01,2.893571425706986111e-01
1.015499999999999972e+02,2.893585637781812547e-01,1.414190382218987489e-05,4.691159514304993183e-08,1.461101977362037498e-06,-1.367278787075937819e-06,2.893599779685634976e-01,2.893571495877990118e-01
1.015999999999999943e+02,2.893585634880003199e-01,1.406918886323043262e-05,4.662141425279668928e-08,1.453540300575839898e-06,-1.360297472070246626e-06,2.893599704068866574e-01,2.893571565691139824e-01
1.016500000000000057e+02,2.893585631996007934e-01,1.399684778911532439e-05,4.633301472167522745e-08,1.446017793633207806e-06,-1.353351764189857325e-06,2.893599628843797067e-01,2.893571635148218801e-01
1.017000000000000028e+02,2.893585629129680759e-01,1.392487867742277439e-05,4.604638199438760952e-08,1.438534249736665096e-06,-1.346441485747890036e-06,2.893599554008358110e-01,2.893571704251003407e-01
1.017500000000000000e+02,2.893585626280880674e-01,1.385327961561608460e-05,4.576150195012098573e-08,1.431089463511729393e-06,-1.339566459611487527e-06,2.893599479560496346e-01,2.893571773001265002e-01
1.017999999999999972e+02,2.893585623449470567e-01,1.378204870099164729e-05,4.547836095103251372e-08,1.423683231050197364e-06,-1.332726509148132178e-06,2.893599405498171739e-01,2.893571841400769395e-01
1.018499999999999943e+02,2.893585620635319988e-01,1.371118404062885995e-05,4.519694588239924294e-08,1.416315349945285152e-06,-1.325921458180486838e-06,2.893599331819360354e-01,2.893571909451279622e-01
1.019000000000000057e+02,2.893585617838302926e-01,1.364068375134071957e-05,4.491724418387145330e-08,1.408985619317943567e-06,-1.319151130950200686e-06,2.893599258522054352e-01,2.893571977154551500e-01
1.019500000000000028e+02,2.893585615058299476e-01,1.357054595962183514e-05,4.463924387142250155e-08,1.401693839833606049e-06,-1.312415352090760979e-06,2.893599185604259216e-01,2.893572044512339736e-01
1.020000000000000000e+02,2.893585612295196396e-01,1.350076880160095314e-05,4.436293354979225137e-08,1.394439813709887561e-06,-1.305713946610303151e-06,2.893599113063998196e-01,2.893572111526394597e-01
1.020499999999999972e+02,2.893585609548884885e-01,1.343135042298912590e-05,4.408830241533620110e-08,1.387223344714248685e-06,-1.299046739883576495e-06,2.893599040899307862e-01,2.893572178198461908e-01
1.020999999999999943e+02,2.893585606819263356e-01,1.336228897903239636e-05,4.381534024941801792e-08,1.380044238152657660e-06,-1.292413557653821611e-06,2.893598969108242547e-01,2.893572244530284165e-01
1.021500000000000057e+02,2.893585604106234666e-01,1.329358263446151647e-05,4.354403740259334823e-08,1.372902300848745115e-06,-1.285814226043558432e-06,2.893598897688869354e-01,2.893572310523599977e-01
1.022000000000000028e+02,2.893585601409708330e-01,1.322522956344385438e-05,4.327438477002894799e-08,1.365797341114414355e-06,-1.279248571574356605e-06,2.893598826639272037e-01,2.893572376180144623e-01
1.022500000000000000e+02,2.893585598729598307e-01,1.315722794953440712e-05,4.300637375872159447e-08,1.358729168712162582e-06,-1.272716421194719181e-06,2.893598755957547675e-01,2.893572441501648940e-01
1.022999999999999972e+02,2.893585596065823551e-01,1.308957598562774165e-05,4.273999624723244940e-08,1.351697594810006670e-06,-1.266217602315541745e-06,2.893598685641809443e-01,2.893572506489837659e-01
1.023499999999999943e+02,2.893585593418306345e-01,1.302227187391033570e-05,4.247524453876517919e-08,1.344702431929798914e-06,-1.259751942852268396e-06,2.893598615690180509e-01,2.893572571146432182e-01
1.024000000000000057e+02,2.893585590786973971e-01,1.295531382581212072e-05,4.221211130852170580e-08,1.337743493889734027e-06,-1.253319271272690457e-06,2.893598546100799584e-01,2.893572635473148358e-01
1.024500000000000028e+02,2.893585588171756484e-01,1.288870006195938684e-05,4.195058954636642744e-08,1.330820595742305254e-06,-1.246919416649572200e-06,2.893598476871818703e-01,2.893572699471694265e-01
1.025000000000000000e+02,2.893585585572585606e-01,1.282242881212736088e-05,4.169067249588969559e-08,1.323933553708625853e-06,-1.240552208716846409e-06,2.893598408001397670e-01,2.893572763143773541e-01
1.025499999999999972e+02,2.893585582989396943e-01,1.275649831519305712e-05,4.143235359101704710e-08,1.317082185110322995e-06,-1.234217477928288768e-06,2.893598339487712390e-01,2.893572826491081496e-01
1.025999999999999943e+02,2.893585580422124992e-01,1.269090681908903436e-05,4.117562639134184521e-08,1.310266308300245380e-06,-1.227915055517561491e-06,2.893598271328944316e-01,2.893572889515305668e-01
1.026500000000000057e+02,2.893585577870705916e-01,1.262565258075619927e-05,4.092048451735926766e-08,1.303485742592979437e-06,-1.221644773558260756e-06,2.893598203523286561e-01,2.893572952218125272e-01
1.027000000000000028e+02,2.893585575335076987e-01,1.256073386609744320e-05,4.066692158677885888e-08,1.296740308196523405e-06,-1.215406465022965489e-06,2.893598136068943338e-01,2.893573014601210636e-01
1.027500000000000000e+02,2.893585572815172702e-01,1.249614894993269349e-05,4.041493115305592478e-08,1.290029826146325493e-06,-1.209199963840213458e-06,2.893598068964122749e-01,2.893573076666222654e-01
1.027999999999999972e+02,2.893585570310927557e-01,1.243189611595091383e-05,4.016450664721242621e-08,1.283354118242303803e-06,-1.203025104947878964e-06,2.893598002207043440e-01,2.893573138414811674e-01
1.028499999999999943e+02,2.893585567822274385e-01,1.236797365666706147e-05,3.991564132398572117e-08,1.276713006990692012e-06,-1.196881724342720451e-06,2.893597935795931275e-01,2.893573199848617494e-01
1.029000000000000057e+02,2.893585565349143240e-01,1.230437987337461602e-05,3.966832821319523507e-08,1.270106315550657028e-06,-1.190769659124266346e-06,2.893597869729016558e-01,2.893573260969269922e-01
1.029500000000000028e+02,2.893585562891461405e-01,1.224111307610196921e-05,3.942256007716861942e-08,1.263533867687365527e-06,-1.184688747533028315e-06,2.893597804004537366e-01,2.893573321778385443e-01
1.030000000000000000e+02,2.893585560449154492e-01,1.217817158356569908e-05,3.917832937489746155e-08,1.256995487731467405e-06,-1.178638828981672495e-06,2.893597738620737880e-01,2.893573382277571104e-01
1.030499999999999972e+02,2.893585558022143123e-01,1.211555372312850468e-05,3.893562823350624374e-08,1.250491000546356895e-06,-1.172619744079344381e-06,2.893597673575866169e-01,2.893573442468420076e-01
1.030999999999999943e+02,2.893585555610345139e-01,1.205325783075243291e-05,3.869444842742015017e-08,1.244020231502663533e-06,-1.166631334647823219e-06,2.893597608868175852e-01,2.893573502352514426e-01
1.031500000000000057e+02,2.893585553213674499e-01,1.199128225095505978e-05,3.845478136552284972e-08,1.237583006461028804e-06,-1.160673443729983237e-06,2.893597544495925544e-01,2.893573561931423455e-01
1.032000000000000028e+02,2.893585550832041831e-01,1.192962533676677964e-05,3.821661808641021304e-08,1.231179151763088205e-06,-1.154745915590267977e-06,2.893597480457378857e-01,2.893573621206704805e-01
1.032500000000000000e+02,2.893585548465353319e-01,1.186828544968591922e-05,3.797994926168735514e-08,1.224808494230279258e-06,-1.148848595706904587e-06,2.893597416750802731e-01,2.893573680179903906e-01
1.032999999999999972e+02,2.893585546113512930e-01,1.180726095963547795e-05,3.774476520712716957e-08,1.218470861170675158e-06,-1.142981330756420687e-06,2.893597353374472436e-01,2.893573738852553423e-01
1.033499999999999943e+02,2.893585543776420188e-01,1.174655024491974293e-05,3.751105590134309032e-08,1.212166080393317422e-06,-1.137143968590631334e-06,2.893597290326664906e-01,2.893573797226175470e-01
1.034000000000000057e+02,2.893585541453971288e-01,1.168615169218126644e-05,3.727881101149804391e-08,1.205893980229624642e-06,-1.131336358206628647e-06,2.893597227605663735e-01,2.893573855302278841e-01
1.034500000000000028e+02,2.893585539146060204e-01,1.162606369635803318e-05,3.704801992544126323e-08,1.199654389561244836e-06,-1.125558349710362138e-06,2.893597165209756406e-01,2.893573913082364002e-01
1.035000000000000000e+02,2.893585536852578688e-01,1.156628466064083247e-05,3.681867178955074839e-08,1.193447137853634166e-06,-1.119809794274532497e-06,2.893597103137239279e-01,2.893573970567918097e-01
1.035499999999999972e+02,2.893585534573416274e-01,1.150681299643071182e-05,3.659075555146046733e-08,1.187272055194531711e-06,-1.114090544091610908e-06,2.893597041386412605e-01,2.893574027760419942e-01
1.035999999999999943e+02,2.893585532308460828e-01,1.144764712329679975e-05,3.636426000677084793e-08,1.181128972336450876e-06,-1.108400452322909074e-06,2.893596979955583848e-01,2.893574084661337809e-01
1.036500000000000057e+02,2.893585530057599664e-01,1.138878546893433529e-05,3.613917384877803607e-08,1.175017720742211651e-06,-1.102739373044655407e-06,2.893596918843068799e-01,2.893574141272130529e-01
1.037000000000000028e+02,2.893585527820717873e-01,1.133022646912291437e-05,3.591548572021485022e-08,1.168938132632506379e-06,-1.097107161192076665e-06,2.893596858047187137e-01,2.893574197594248609e-01
1.037500000000000000e+02,2.893585525597703323e-01,1.127196856768483613e-05,3.569318426597497593e-08,1.162890041034458461e-06,-1.091503672502508681e-06,2.893596797566270751e-01,2.893574253629135895e-01
1.037999999999999972e+02,2.893585523388442771e-01,1.121401021644378122e-05,3.547225818579126171e-08,1.156873279830169413e-06,-1.085928763458586916e-06,2.893596737398659302e-01,2.893574309378226239e-01
1.038499999999999943e+02,2.893585521192823529e-01,1.115634987518386459e-05,3.525269628585808901e-08,1.150887683804244406e-06,-1.080382291232528427e-06,2.893596677542698559e-01,2.893574364842948499e-01
1.039000000000000057e+02,2.893585519010736240e-01,1.109898601160822061e-05,3.503448752842390724e-08,1.144933088689246168e-06,-1.074864113632398208e-06,2.893596617996747611e-01,2.893574420024724869e-01
1.039500000000000028e+02,2.893585516842071548e-01,1.104191710129904688e-05,3.481762107844615923e-08,1.139009331208350929e-06,-1.069374089051458531e-06,2.893596558759172765e-01,2.893574474924970330e-01
1.040000000000000000e+02,2.893585514686724536e-01,1.098514162767620630e-05,3.460208634645942013e-08,1.133116249114080062e-06,-1.063912076421161367e-06,2.893596499828351987e-01,2.893574529545097085e-01
1.040499999999999972e+02,2.893585512544591398e-01,1.092865808195754698e-05,3.438787302691764744e-08,1.127253681222672466e-06,-1.058477935168837184e-06,2.893596441202673231e-01,2.893574583886509566e-01
1.040999999999999943e+02,2.893585510415572215e-01,1.087246496311867159e-05,3.417497113135475991e-08,1.121421467443221868e-06,-1.053071525180512534e-06,2.893596382880535556e-01,2.893574637950608874e-01
1.041500000000000057e+02,2.893585508299570952e-01,1.081656077785296920e-05,3.396337101583225042e-08,1.115619448801129257e-06,-1.047692706769464584e-06,2.893596324860348568e-01,2.893574691738793336e-01
1.042000000000000028e+02,2.893585506196494905e-01,1.076094404053196914e-05,3.375306340226037516e-08,1.109847467455457317e-06,-1.042341340650936765e-06,2.893596267140535194e-01,2.893574745252454616e-01
1.042500000000000000e+02,2.893585504106254702e-01,1.070561327316587596e-05,3.354403939330566217e-08,1.104105366709893367e-06,-1.037017287923281910e-06,2.893596209719527801e-01,2.893574798492981603e-01
1.042999999999999972e+02,2.893585502028765966e-01,1.065056700536427392e-05,3.333629048072765439e-08,1.098392991017155198e-06,-1.031720410055699757e-06,2.893596152595771520e-01,2.893574851461760411e-01
1.043499999999999943e+02,2.893585499963946539e-01,1.059580377429707201e-05,3.312980854711694193e-08,1.092710185976824155e-06,-1.026450568882590416e-06,2.893596095767720922e-01,2.893574904160172157e-01
1.044000000000000057e+02,2.893585497911719262e-01,1.054132212465563524e-05,3.292458586113456558e-08,1.087056798326698198e-06,-1.021207626604428935e-06,2.893596039233843897e-01,2.893574956589594627e-01
1.044500000000000028e+02,2.893585495872011415e-01,1.048712060861407701e-05,3.272061506647424441e-08,1.081432675927881797e-06,-1.015991445794933520e-06,2.893595982992619997e-01,2.893575008751402833e-01
1.045000000000000000e+02,2.893585493844752499e-01,1.043319778579082408e-05,3.251788916488541355e-08,1.075837667743967975e-06,-1.010801889414197095e-06,2.893595927042538207e-01,2.893575060646966790e-01
1.045499999999999972e+02,2.893585491829875900e-01,1.037955222321032222e-05,3.231640149370016294e-08,1.070271623814732430e-06,-1.005638820827332183e-06,2.893595871382099172e-01,2.893575112277652628e-01
1.045999999999999943e+02,2.893585489827317780e-01,1.032618249526497228e-05,3.211614569840322012e-08,1.064734395224900470e-06,-1.000502103828094241e-06,2.893595816009812971e-01,2.893575163644822590e-01
1.046500000000000057e+02,2.893585487837018189e-01,1.027308718367721019e-05,3.191711570086641480e-08,1.059225834068587505e-06,-9.953916026668547020e-07,2.893595760924201898e-01,2.893575214749834479e-01
1.047000000000000028e+02,2.893585485858917727e-01,1.022026487746188852e-05,3.171930566393810912e-08,1.053745793410127167e-06,-9.903071820822507903e-07,2.893595706123795464e-01,2.893575265594039991e-01
1.047500000000000000e+02,2.893585483892960331e-01,1.016771417288868349e-05,3.152270995313200338e-08,1.048294127242000450e-06,-9.852487073357364172e-07,2.893595651607133168e-01,2.893575316178787493e-01
1.047999999999999972e+02,2.893585481939091597e-01,1.011543367344488651e-05,3.132732309619898130e-08,1.042870690440687719e-06,-9.802160442482898363e-07,2.893595597372765060e-01,2.893575366505418134e-01
1.048499999999999943e+02,2.893585479997258236e-01,1.006342198979822279e-05,3.113313974138749039e-08,1.037475338721209723e-06,-9.752090592384348346e-07,2.893595543419247851e-01,2.893575416575268622e-01
1.049000000000000057e+02,2.893585478067406958e-01,1.001167773976000713e-05,3.094015461520704465e-08,1.032107928591207818e-06,-9.702276193607938611e-07,2.893595489745146576e-01,2.893575466389667339e-01
1.049500000000000028e+02,2.893585476149485580e-01,9.960199548248314908e-06,3.074836248049766513e-08,1.026768317305329343e-06,-9.652715923443338932e-07,2.893595436349034045e-01,2.893575515949937116e-01
1.050000000000000000e+02,2.893585474243441924e-01,9.908986047251590185e-06,3.055775809558888936e-08,1.021456362820748007e-06,-9.603408466295700299e-07,2.893595383229489171e-01,2.893575565257394677e-01
1.050499999999999972e+02,2.893585472349222698e-01,9.858035875792045376e-06,3.036833617528903368e-08,1.016171923754493764e-06,-9.554352514039155648e-07,2.893595330385098641e-01,2.893575614313346756e-01
1.050999999999999943e+02,2.893585470466774612e-01,9.807347679889819917e-06,3.018009135440016221e-08,1.010914859343382221e-06,-9.505546766345819103e-07,2.893595277814454692e-01,2.893575663119094532e-01
1.051500000000000057e+02,2.893585468596042709e-01,9.756920112526750973e-06,2.999301815438433614e-08,1.005685029407059439e-06,-9.456989930982908194e-07,2.893595225516155112e-01,2.893575711675930306e-01
1.052000000000000028e+02,2.893585466736970369e-01,9.706751833610591370e-06,2.980711095373956935e-08,1.000482294314798663e-06,-9.408680724073195902e-07,2.893595173488803796e-01,2.893575759985136941e-01
1.052500000000000000e+02,2.893585464889500414e-01,9.656841509939717127e-06,2.962236396255815501e-08,9.953065149565298929e-07,-9.360617870314135961e-07,2.893595121731010189e-01,2.893575808047990638e-01
1.052999999999999972e+02,2.893585463053572893e-01,9.607187815167054013e-06,2.943877120164710483e-08,9.901575527183523711e-07,-9.312800103150582408e-07,2.893595070241388179e-01,2.893575855865757607e-01
1.053499999999999943e+02,2.893585461229125633e-01,9.557789429765606694e-06,2.925632648650604773e-08,9.850352694630667999e-07,-9.265226164900546449e-07,2.893595019018555536e-01,2.893575903439695729e-01
1.054000000000000057e+02,2.893585459416094796e-01,9.508645040992813897e-06,2.907502341634374702e-08,9.799395275156252221e-07,-9.217894806829376420e-07,2.893594968061135586e-01,2.893575950771054006e-01
1.054500000000000028e+02,2.893585457614414325e-01,9.459753342855848853e-06,2.889485536822976803e-08,9.748701896538147175e-07,-9.170804789173550955e-07,2.893594917367757202e-01,2.893575997861071447e-01
1.055000000000000000e+02,2.893585455824015940e-01,9.411113036077067132e-06,2.871581549636850135e-08,9.698271191040751775e-07,-9.123954881113382277e-07,2.893594866937052035e-01,2.893576044710979844e-01
1.055499999999999972e+02,2.893585454044828031e-01,9.362722828059227468e-06,2.853789673638841531e-08,9.648101795423111859e-07,-9.077343860695344347e-07,2.893594816767656175e-01,2.893576091321999888e-01
1.055999999999999943e+02,2.893585452276778991e-01,9.314581432851373275e-06,2.836109181444857995e-08,9.598192350995859868e-07,-9.030970514706887740e-07,2.893594766858211820e-01,2.893576137695346162e-01
1.056500000000000057e+02,2.893585450519793323e-01,9.266687571114487151e-06,2.818539326087349202e-08,9.548541503723223018e-07,-8.984833638505752979e-07,2.893594717207364497e-01,2.893576183832222148e-01
1.057000000000000028e+02,2.893585448773794977e-01,9.219039970087391031e-06,2.801079342795095780e-08,9.499147904366901377e-07,-8.938932035807881956e-07,2.893594667813765287e-01,2.893576229733824667e-01
1.057500000000000000e+02,2.893585447038706238e-01,9.171637363553511996e-06,2.783728451145771153e-08,9.450010208668088893e-07,-8.893264518438935523e-07,2.893594618676069707e-01,2.893576275401342768e-01
1.057999999999999972e+02,2.893585445314446614e-01,9.124478491806413120e-06,2.766485857540867262e-08,9.401127077560501124e-07,-8.847829906052326811e-07,2.893594569792938276e-01,2.893576320835954951e-01
1.058499999999999943e+02,2.893585443600936724e-01,9.077562101616698195e-06,2.749350757948963296e-08,9.352497177411595391e-07,-8.802627025821802269e-07,2.893594521163038169e-01,2.893576366038835279e-01
1.059000000000000057e+02,2.893585441898094968e-01,9.030886946199260355e-06,2.732322340858529199e-08,9.304119180285113943e-07,-8.757654712113408037e-07,2.893594472785041005e-01,2.893576411011148930e-01
1.059500000000000028e+02,2.893585440205839743e-01,8.984451785178850189e-06,2.715399790378443119e-08,9.255991764216694706e-07,-8.712911806141006942e-07,2.893594424657625064e-01,2.893576455754054422e-01
1.060000000000000000e+02,2.893585438524090003e-01,8.938255384558683005e-06,2.698582289425181509e-08,9.208113613501201805e-07,-8.668397155616165900e-07,2.893594376779474731e-01,2.893576500268705276e-01
1.060499999999999972e+02,2.893585436852763038e-01,8.892296516686108585e-06,2.681869022932311330e-08,9.160483418979340333e-07,-8.624109614392878530e-07,2.893594329149279942e-01,2.893576544556246133e-01
1.060999999999999943e+02,2.893585435191778910e-01,8.846573960221265881e-06,2.665259181022539770e-08,9.113099878323520447e-07,-8.580048042119012162e-07,2.893594281765738963e-01,2.893576588617818857e-01
1.061500000000000057e+02,2.893585433541057128e-01,8.801086500103814952e-06,2.648751962081653058e-08,9.065961696311980516e-07,-8.536211303895650235e-07,2.893594234627557271e-01,2.893576632454556985e-01
1.062000000000000028e+02,2.893585431900518312e-01,8.755832927521091914e-06,2.632346575679442410e-08,9.019067585089036942e-07,-8.492598269953147733e-07,2.893594187733445899e-01,2.893576676067590725e-01
1.062500000000000000e+02,2.893585430270085301e-01,8.710812039875670963e-06,2.616042245285454122e-08,8.972416264404217440e-07,-8.449207815347125756e-07,2.893594141082125315e-01,2.893576719458045288e-01
1.062999999999999972e+02,2.893585428649682045e-01,8.666022640753539655e-06,2.599838210733561301e-08,8.926006461826896010e-07,-8.406038819680184147e-07,2.893594094672322647e-01,2.893576762627041443e-01
1.063499999999999943e+02,2.893585427039234159e-01,8.621463539892572340e-06,2.583733730394791303e-08,8.879836912932051496e-07,-8.363090166853094030e-07,2.893594048502773908e-01,2.893576805575694411e-01
1.064000000000000057e+02,2.893585425438669478e-01,8.577133553150407283e-06,2.567728083024328731e-08,8.833906361452840461e-07,-8.320360744847975376e-07,2.893594002572222879e-01,2.893576848305116078e-01
1.064500000000000028e+02,2.893585423847918059e-01,8.533031502473304654e-06,2.551820569256177851e-08,8.788213559398922386e-07,-8.277849445547687345e-07,2.893593956879420559e-01,2.893576890816415559e-01
1.065000000000000000e+02,2.893585422266912177e-01,8.489156215864730070e-06,2.536010512725645039e-08,8.742757267137295209e-07,-8.235555164592166201e-07,2.893593911423127940e-01,2.893576933110696414e-01
1.065499999999999972e+02,2.893585420695586885e-01,8.445506527354127886e-06,2.520297260807593832e-08,8.697536253434887315e-07,-8.193476801273368880e-07,2.893593866202114340e-01,2.893576975189059430e-01
1.065999999999999943e+02,2.893585419133879455e-01,8.402081276966334828e-06,2.504680184966063402e-08,8.652549295462941988e-07,-8.151613258469728514e-07,2.893593821215156292e-01,2.893577017052602618e-01
1.066500000000000057e+02,2.893585417581728825e-01,8.358879310690292295e-06,2.489158680717544386e-08,8.607795178762046601e-07,-8.109963442618537989e-07,2.893593776461039768e-01,2.893577058702417881e-01
1.067000000000000028e+02,2.893585416039077818e-01,8.315899480448407481e-06,2.473732167218172085e-08,8.563272697170225868e-07,-8.068526263726590789e-07,2.893593731938558511e-01,2.893577100139597125e-01
1.067500000000000000e+02,2.893585414505869813e-01,8.273140644066736123e-06,2.458400086491406785e-08,8.518980652715876881e-07,-8.027300635417595788e-07,2.893593687646514034e-01,2.893577141365225591e-01
1.067999999999999972e+02,2.893585412982050964e-01,8.230601665243211985e-06,2.443161902318085090e-08,8.474917855475020765e-07,-7.986285475011404475e-07,2.893593643583716180e-01,2.893577182380385748e-01
1.068499999999999943e+02,2.893585411467570756e-01,8.188281413519198415e-06,2.428017098818715737e-08,8.431083123401070234e-07,-7.945479703637327020e-07,2.893593599748984224e-01,2.893577223186157288e-01
1.069000000000000057e+02,2.893585409962378674e-01,8.146178764248000740e-06,2.412965178759382261e-08,8.387475282123938780e-07,-7.904882246372063122e-07,2.893593556141142997e-01,2.893577263783614351e-01
1.069500000000000028e+02,2.893585408466426978e-01,8.104292598566014625e-06,2.398005661620289838e-08,8.344093164728043933e-07,-7.864492032403986164e-07,2.893593512759025654e-01,2.893577304173828302e-01
1.070000000000000000e+02,2.893585406979669039e-01,8.062621803361797522e-06,2.383138081466340333e-08,8.300935611508431648e-07,-7.824307995215164243e-07,2.893593469601472568e-01,2.893577344357865511e-01
1.070499999999999972e+02,2.893585405502059338e-01,8.021165271248209747e-06,2.368361984664543944e-08,8.258001469714664248e-07,-7.784329072781756518e-07,2.893593426667330770e-01,2.893577384336787905e-01
1.070999999999999943e+02,2.893585404033553465e-01,7.979921900531446961e-06,2.353676927491411193e-08,8.215289593280588325e-07,-7.744554207782306020e-07,2.893593383955453957e-01,2.893577424111652974e-01
1.071500000000000057e+02,2.893585402574108123e-01,7.938890595182025898e-06,2.339082473677673079e-08,8.172798842549793365e-07,-7.704982347814259279e-07,2.893593341464703039e-01,2.893577463683513207e-01
1.072000000000000028e+02,2.893585401123680012e-01,7.898070264806508720e-06,2.324578191935769737e-08,8.130528084000085694e-07,-7.665612445612931747e-07,2.893593299193945034e-01,2.893577503053414990e-01
1.072500000000000000e+02,2.893585399682226389e-01,7.857459824617799257e-06,2.310163653514484845e-08,8.088476189969248853e-07,-7.626443459266351355e-07,2.893593257142050845e-01,2.893577542222401933e-01
1.072999999999999972e+02,2.893585398249703955e-01,7.817058195406465863e-06,2.295838429824937274e-08,8.046642038388959848e-07,-7.587474352423972724e-07,2.893593215307899147e-01,2.893577581191508763e-01
1.073499999999999943e+02,2.893585396826069966e-01,7.776864303512060880e-06,2.281602090178671244e-08,8.005024512529928580e-07,-7.548704094494193603e-07,2.893593173690373610e-01,2.893577619961766323e-01
1.074000000000000057e+02,2.893585395411281125e-01,7.736877080794599346e-06,2.267454199676163668e-08,7.963622500762216110e-07,-7.510131660826982582e-07,2.893593132288361791e-01,2.893577658534200459e-01
1.074500000000000028e+02,2.893585394005292466e-01,7.697095464606227435e-06,2.253394317280262926e-08,7.922434896334254350e-07,-7.471756032878201368e-07,2.893593091100756798e-01,2.893577696909828134e-01
1.075000000000000000e+02,2.893585392608060136e-01,7.657518397762975605e-06,2.239421994105137652e-08,7.881460597173489449e-07,-7.433576198352462184e-07,2.893593050126457844e-01,2.893577735089662428e-01
1.075499999999999972e+02,2.893585391219538061e-01,7.618144828516607452e-06,2.225536771946657358e-08,7.840698505711273611e-07,-7.395591151321942140e-07,2.893593009364366364e-01,2.893577773074709758e-01
1.075999999999999943e+02,2.893585389839679056e-01,7.578973710526695583e-06,2.211738182075420449e-08,7.800147528734238343e-07,-7.357799892319154518e-07,2.893592968813389343e-01,2.893577810865968769e-01
1.076500000000000057e+02,2.893585388468435382e-01,7.540004002832822835e-06,2.198025744308350197e-08,7.759806577263657902e-07,-7.320201428401988193e-07,2.893592928472438208e-01,2.893577848464432556e-01
1.077000000000000028e+02,2.893585387105757634e-01,7.501234669826932583e-06,2.184398966369535587e-08,7.719674566463887155e-07,-7.282794773189979706e-07,2.893592888340427716e-01,2.893577885871087552e-01
1.077500000000000000e+02,2.893585385751595296e-01,7.462664681225778990e-06,2.170857343545575266e-08,7.679750415580336530e-07,-7.245578946871221874e-07,2.893592848416276508e-01,2.893577923086914083e-01
1.077999999999999972e+02,2.893585384405896743e-01,7.424293012043542434e-06,2.157400358635329963e-08,7.640033047907076185e-07,-7.208552976180009531e-07,2.893592808698908780e-01,2.893577960112884706e-01
1.078499999999999943e+02,2.893585383068609240e-01,7.386118642564728689e-06,2.144027482188727874e-08,7.600521390783602455e-07,-7.171715894345856616e-07,2.893592769187252056e-01,2.893577996949966424e-01
1.079000000000000057e+02,2.893585381739678386e-01,7.348140558316742841e-06,2.130738173023973570e-08,7.561214375619140291e-07,-7.135066741014346239e-07,2.893592729880236636e-01,2.893578033599120136e-01
1.079500000000000028e+02,2.893585380419048669e-01,7.310357750043468645e-06,2.117531879008245359e-08,7.522110937944293207e-07,-7.098604562142644930e-07,2.893592690776798926e-01,2.893578070061298413e-01
1.080000000000000000e+02,2.893585379106664579e-01,7.272769213677789919e-06,2.104408038081544708e-08,7.483210017485944291e-07,-7.062328409869635548e-07,2.893592651875878108e-01,2.893578106337451050e-01
1.080499999999999972e+02,2.893585377802468939e-01,7.235373950315403682e-06,2.091366079500581328e-08,7.444510558265462258e-07,-7.026237342365345529e-07,2.893592613176419470e-01,2.893578142428518407e-01
1.080999999999999943e+02,2.893585376506403462e-01,7.198170966188114892e-06,2.078405425274870888e-08,7.406011508715602589e-07,-6.990330423660627618e-07,2.893592574677369411e-01,2.893578178335437512e-01
1.081500000000000057e+02,2.893585375218409861e-01,7.161159272637425965e-06,2.065525491764929682e-08,7.367711821813919456e-07,-6.954606723460933321e-07,2.893592536377682656e-01,2.893578214059137066e-01
1.082000000000000028e+02,2.893585373938429850e-01,7.124337886088249950e-06,2.052725691409832734e-08,7.329610455229233594e-07,-6.919065316947267576e-07,2.893592498276316149e-01,2.893578249600543550e-01
1.082500000000000000e+02,2.893585372666404587e-01,7.087705828022799047e-06,2.040005434549618419e-08,7.291706371477761656e-07,-6.883705284567837708e-07,2.893592460372232389e-01,2.893578284960576785e-01
1.082999999999999972e+02,2.893585371402274120e-01,7.051262124954581541e-06,2.027364131306941387e-08,7.253998538085276434e-07,-6.848525711823887495e-07,2.893592422664398867e-01,2.893578320140149374e-01
1.083499999999999943e+02,2.893585370145980162e-01,7.015005808402513936e-06,2.014801193491885217e-08,7.216485927751703357e-07,-6.813525689053325785e-07,2.893592385151788626e-01,2.893578355140171698e-01
1.084000000000000057e+02,2.893585368897464427e-01,6.978935914865213501e-06,2.002316036494095050e-08,7.179167518514623264e-07,-6.778704311215804585e-07,2.893592347833379153e-01,2.893578389961549702e-01
1.084500000000000028e+02,2.893585367656669183e-01,6.943051485795353506e-06,1.989908081127214008e-08,7.142042293908075198e-07,-6.744060677682632661e-07,2.893592310708155146e-01,2.893578424605183219e-01
1.085000000000000000e+02,2.893585366423536698e-01,6.907351567574233594e-06,1.977576755392140757e-08,7.105109243113447914e-07,-6.709593892035019697e-07,2.893592273775104085e-01,2.893578459071969311e-01
1.085499999999999972e+02,2.893585365198010351e-01,6.871835211486412841e-06,1.965321496127661139e-08,7.068367361099179967e-07,-6.675303061873647409e-07,2.893592237033221770e-01,2.893578493362798931e-01
1.085999999999999943e+02,2.893585363980035741e-01,6.836501473694509679e-06,1.953141750519684862e-08,7.031815648746478456e-07,-6.641187298642541749e-07,2.893592200481509558e-01,2.893578527478561924e-01
1.086500000000000057e+02,2.893585362769558467e-01,6.801349415214100919e-06,1.941036977443406926e-08,6.995453112958442280e-07,-6.607245717469760829e-07,2.893592164118973797e-01,2.893578561420143136e-01
1.087000000000000028e+02,2.893585361566525793e-01,6.766378101888815598e-06,1.929006648616295485e-08,6.959278766750445848e-07,-6.573477437027186618e-07,2.893592127944627501e-01,2.893578595188424085e-01
1.087500000000000000e+02,2.893585360370886095e-01,6.731586604365450841e-06,1.917050249543647299e-08,6.923291629319816007e-07,-6.539881579411086945e-07,2.893592091957490342e-01,2.893578628784281848e-01
1.087999999999999972e+02,2.893585359182588856e-01,6.696973998069316429e-06,1.905167280242708595e-08,6.887490726093587765e-07,-6.506457270045045516e-07,2.893592056156586989e-01,2.893578662208590724e-01
1.088499999999999943e+02,2.893585358001586338e-01,6.662539363179640350e-06,1.893357255735640296e-08,6.851875088753204823e-07,-6.473203637606076300e-07,2.893592020540949328e-01,2.893578695462223349e-01
1.089000000000000057e+02,2.893585356827831356e-01,6.628281784605167471e-06,1.881619706306151803e-08,6.816443755235782718e-07,-6.440119813974552225e-07,2.893591985109615905e-01,2.893578728546046808e-01
1.089500000000000028e+02,2.893585355661278391e-01,6.594200351959776007e-06,1.869954177519035357e-08,6.781195769711679390e-07,-6.407204934207873047e-07,2.893591949861630264e-01,2.893578761460926518e-01
1.090000000000000000e+02,2.893585354501884144e-01,6.560294159538378577e-06,1.858360230006377906e-08,6.746130182539016923e-07,-6.374458136537741077e-07,2.893591914796043718e-01,2.893578794207724569e-01
1.090499999999999972e+02,2.893585353349604761e-01,6.526562306292693683e-06,1.846837439028329520e-08,6.711246050195527157e-07,-6.341878562389861055e-07,2.893591879911910913e-01,2.893578826787298608e-01
1.090999999999999943e+02,2.893585352204400274e-01,6.493003895807530475e-06,1.835385393820644499e-08,6.676542435189595230e-07,-6.309465356425466991e-07,2.893591845208295932e-01,2.893578859200504616e-01
1.091500000000000057e+02,2.893585351066230715e-01,6.459618036276765208e-06,1.824003696744574626e-08,6.642018405951223140e-07,-6.277217666602308546e-07,2.893591810684266741e-01,2.893578891448194690e-01
1.092000000000000028e+02,2.893585349935057227e-01,6.426403840479696311e-06,1.812691962258506976e-08,6.607673036705547617e-07,-6.245134644253845428e-07,2.893591776338897970e-01,2.893578923531216485e-01
1.092500000000000000e+02,2.893585348810842617e-01,6.393360425757645107e-06,1.801449815733491243e-08,6.573505407330994919e-07,-6.213215444184296141e-07,2.893591742171268133e-01,2.893578955450417101e-01
1.092999999999999972e+02,2.893585347693550247e-01,6.360486913990077951e-06,1.790276892137167592e-08,6.539514603203795233e-07,-6.181459224776361517e-07,2.893591708180464073e-01,2.893578987206636421e-01
1.093499999999999943e+02,2.893585346583144591e-01,6.327782431571805802e-06,1.779172834613200092e-08,6.505699715033125712e-07,-6.149865148110485892e-07,2.893591674365575961e-01,2.893579018800713221e-01
1.094000000000000057e+02,2.893585345479590121e-01,6.295246109389345219e-06,1.768137292983925952e-08,6.472059838687737649e-07,-6.118432380090952790e-07,2.893591640725699521e-01,2.893579050233480721e-01
1.094500000000000028e+02,2.893585344382852975e-01,6.262877082797999353e-06,1.757169922205721128e-08,6.438594075018571902e-07,-6.087160090577428074e-07,2.893591607259936027e-01,2.893579081505769923e-01
1.095000000000000000e+02,2.893585343292898737e-01,6.230674491598912664e-06,1.746270380806379715e-08,6.405301529679551072e-07,-6.056047453518275526e-07,2.893591573967390085e-01,2.893579112618407390e-01
1.095499999999999972e+02,2.893585342209694100e-01,6.198637480016107014e-06,1.735438329333819755e-08,6.372181312949488705e-07,-6.025093647082725747e-07,2.893591540847174071e-01,2.893579143572214130e-01
1.095999999999999943e+02,2.893585341133203537e-01,6.166765196673861655e-06,1.724673428844787865e-08,6.339232539558340606e-07,-5.994297853789382703e-07,2.893591507898400361e-01,2.893579174368006712e-01
1.096500000000000057e+02,2.893585340063394851e-01,6.135056794573972081e-06,1.713975339460769968e-08,6.306454328520049236e-07,-5.963659260627895772e-07,2.893591475120189660e-01,2.893579205006600041e-01
1.097000000000000028e+02,2.893585339000233070e-01,6.103511431073193547e-06,1.703343719016799372e-08,6.273845802974873822e-07,-5.933177059171514543e-07,2.893591442511664336e-01,2.893579235488801804e-01
1.097500000000000000e+02,2.893585337943683222e-01,6.072128267861207201e-06,1.692778221826692510e-08,6.241406090043876452e-07,-5.902850445678537950e-07,2.893591410071951198e-01,2.893579265815415247e-01
1.097999999999999972e+02,2.893585336893710891e-01,6.040906470937846751e-06,1.682278497585209863e-08,6.209134320696367770e-07,-5.872678621179325731e-07,2.893591377800182052e-01,2.893579295987239730e-01
1.098499999999999943e+02,2.893585335850279994e-01,6.009845210591123046e-06,1.671844190425493911e-08,6.177029629633672880e-07,-5.842660791548573635e-07,2.893591345695490369e-01,2.893579326005069619e-01
1.099000000000000057e+02,2.893585334813354448e-01,5.978943661375584078e-06,1.661474938146374248e-08,6.145091155190222250e-07,-5.812796167560947599e-07,2.893591313757015726e-01,2.893579355869693170e-01
1.099500000000000028e+02,2.893585333782898172e-01,5.948201002089528948e-06,1.651170371620393788e-08,6.113318039251568453e-07,-5.783083964927490291e-07,2.893591281983900476e-01,2.893579385581895869e-01
1.100000000000000000e+02,2.893585332758872308e-01,5.917616415754178480e-06,1.640930114391128310e-08,6.081709427193291794e-07,-5.753523404315066860e-07,2.893591250375288082e-01,2.893579415142456535e-01
1.100499999999999972e+02,2.893585331741239108e-01,5.887189089590982360e-06,1.630753782462687852e-08,6.050264467837252125e-07,-5.724113711344714289e-07,2.893591218930328668e-01,2.893579444552149549e-01
1.100999999999999943e+02,2.893585330729959160e-01,5.856918215000854122e-06,1.620640984282776055e-08,6.018982313429131873e-07,-5.694854116572576795e-07,2.893591187648174023e-01,2.893579473811744296e-01
1.101500000000000057e+02,2.893585329724993049e-01,5.826802987542139825e-06,1.610591320915028936e-08,5.987862119633643962e-07,-5.665743855450637381e-07,2.893591156527980379e-01,2.893579502922005720e-01
1.102000000000000028e+02,2.893585328726299699e-01,5.796842606909554033e-06,1.600604386394342900e-08,5.956903045548989600e-07,-5.636782168270120160e-07,2.893591125568906741e-01,2.893579531883692657e-01
1.102500000000000000e+02,2.893585327733837476e-01,5.767036276912679583e-06,1.590679768254534902e-08,5.926104253738132855e-07,-5.607968300087226735e-07,2.893591094770114336e-01,2.893579560697560615e-01
1.102999999999999972e+02,2.893585326747565856e-01,5.737383205454912882e-06,1.580817048215178306e-08,5.895464910276431434e-07,-5.579301500633395177e-07,2.893591064130771051e-01,2.893579589364360660e-01
1.103499999999999943e+02,2.893585325767440986e-01,5.707882604512580312e-06,1.571015803011316986e-08,5.864984184813712553e-07,-5.550781024211448494e-07,2.893591033650045330e-01,2.893579617884836641e-01
1.104000000000000057e+02,2.893585324793421232e-01,5.678533690113688715e-06,1.561275605347261479e-08,5.834661250648414790e-07,-5.522406129578963487e-07,2.893591003327111166e-01,2.893579646259731297e-01
1.104500000000000028e+02,2.893585323825463296e-01,5.649335682317279810e-06,1.551596024953936248e-08,5.804495284812673600e-07,-5.494176079821886020e-07,2.893590973161145885e-01,2.893579674489780706e-01
1.105000000000000000e+02,2.893585322863523879e-01,5.620287805192660947e-06,1.541976629727203946e-08,5.774485468165381653e-07,-5.466090142219940665e-07,2.893590943151329031e-01,2.893579702575718726e-01
1.105499999999999972e+02,2.893585321907559682e-01,5.591389286798711246e-06,1.532416986923616868e-08,5.744630985491073575e-07,-5.438147588106349341e-07,2.893590913296846256e-01,2.893579730518273108e-01
1.105999999999999943e+02,2.893585320957527407e-01,5.562639359163634964e-06,1.522916664389380692e-08,5.714931025602573635e-07,-5.410347692724697563e-07,2.893590883596886543e-01,2.893579758318168271e-01
1.106500000000000057e+02,2.893585320013384310e-01,5.534037258264251543e-06,1.513475231797747193e-08,5.685384781444026719e-07,-5.382689735084477214e-07,2.893590854050642758e-01,2.893579785976125862e-01
1.107000000000000028e+02,2.893585319075087092e-01,5.505582224005696466e-06,1.504092261870774566e-08,5.655991450192774155e-07,-5.355172997818618778e-07,2.893590824657311100e-01,2.893579813492863084e-01
1.107500000000000000e+02,2.893585318142594121e-01,5.477273500201702329e-06,1.494767331561927696e-08,5.626750233357895409e-07,-5.327796767045509672e-07,2.893590795416094430e-01,2.893579840869093811e-01
1.107999999999999972e+02,2.893585317215863206e-01,5.449110334553556845e-06,1.485500023176614732e-08,5.597660336871218603e-07,-5.300560332235894664e-07,2.893590766326197827e-01,2.893579868105528585e-01
1.108499999999999943e+02,2.893585316294853271e-01,5.421091978631246203e-06,1.476289925410793250e-08,5.568720971172325558e-07,-5.273462986090167272e-07,2.893590737386831924e-01,2.893579895202874619e-01
1.109000000000000057e+02,2.893585315379524348e-01,5.393217687852648547e-06,1.467136634287718212e-08,5.539931351281420987e-07,-5.246504024423877377e-07,2.893590708597212346e-01,2.893579922161836349e-01
1.109500000000000028e+02,2.893585314469836467e-01,5.365486721464394417e-06,1.458039753977316312e-08,5.511290696862126217e-07,-5.219682746066662194e-07,2.893590679956558054e-01,2.893579948983114880e-01
1.110000000000000000e+02,2.893585313565750772e-01,5.337898342521406676e-06,1.448998897483489186e-08,5.482798232269755840e-07,-5.192998452773057936e-07,2.893590651464093555e-01,2.893579975667407989e-01
1.110499999999999972e+02,2.893585312667229514e-01,5.310451817868469064e-06,1.440013687189218163e-08,5.454453186587390719e-07,-5.166450449149546987e-07,2.893590623119047245e-01,2.893580002215411784e-01
1.110999999999999943e+02,2.893585311774236613e-01,5.283146418119694126e-06,1.431083755250334489e-08,5.426254793644727654e-07,-5.140038042594661021e-07,2.893590594920654735e-01,2.893580028627818490e-01
1.111500000000000057e+02,2.893585310886735429e-01,5.255981417639331982e-06,1.422208743833972177e-08,5.398202292022729593e-07,-5.113760543255934794e-07,2.893590566868153302e-01,2.893580054905317556e-01
1.112000000000000028e+02,2.893585310004691546e-01,5.228956094523058526e-06,1.413388305199737249e-08,5.370294925043032423e-07,-5.087617264003085900e-07,2.893590538960786329e-01,2.893580081048596764e-01
1.112500000000000000e+02,2.893585309128071104e-01,5.202069730578280214e-06,1.404622101624593458e-08,5.342531940740739331e-07,-5.061607520415820672e-07,2.893590511197801640e-01,2.893580107058340567e-01
1.112999999999999972e+02,2.893585308256841349e-01,5.175321611305182547e-06,1.395909805176379072e-08,5.314912591822820901e-07,-5.035730630787544193e-07,2.893590483578452610e-01,2.893580132935230087e-01
1.113499999999999943e+02,2.893585307390970640e-01,5.148711025877707409e-06,1.387251097343070810e-08,5.287436135612015059e-07,-5.009985916143401030e-07,2.893590456101996500e-01,2.893580158679944780e-01
1.114000000000000057e+02,2.893585306530427892e-01,5.122237267124704041e-06,1.378645668527907543e-08,5.260101833977495315e-07,-4.984372700271914038e-07,2.893590428767695011e-01,2.893580184293160773e-01
1.114500000000000028e+02,2.893585305675182573e-01,5.095899631511140155e-06,1.370093217422819172e-08,5.232908953253422184e-07,-4.958890309768858549e-07,2.893590401574814286e-01,2.893580209775550860e-01
1.115000000000000000e+02,2.893585304825205817e-01,5.069697419119424858e-06,1.361593450274770202e-08,5.205856764146901418e-07,-4.933538074091947874e-07,2.893590374522624908e-01,2.893580235127786726e-01
1.115499999999999972e+02,2.893585303980468759e-01,5.043629933630759530e-06,1.353146080061428105e-08,5.178944541636903323e-07,-4.908315325624617007e-07,2.893590347610402458e-01,2.893580260350535061e-01
1.115999999999999943e+02,2.893585303140943643e-01,5.017696482306644550e-06,1.344750825593996111e-08,5.152171564866043715e-07,-4.883221399747245386e-07,2.893590320837425844e-01,2.893580285444461442e-01
1.116500000000000057e+02,2.893585302306602158e-01,4.991896375970485132e-06,1.336407410566100596e-08,5.125537117027095268e-07,-4.858255634913875844e-07,2.893590294202977864e-01,2.893580310410226453e-01
1.117000000000000028e+02,2.893585301477417104e-01,4.966228928989282705e-06,1.328115562568214641e-08,5.099040485246104381e-07,-4.833417372732461452e-07,2.893590267706346308e-01,2.893580335248487900e-01
1.117500000000000000e+02,2.893585300653362391e-01,4.940693459255389824e-06,1.319875012087379292e-08,5.072680960464127376e-07,-4.808705958046651848e-07,2.893590241346821745e-01,2.893580359959903037e-01
1.117999999999999972e+02,2.893585299834410263e-01,4.915289288168387054e-06,1.311685491511816929e-08,5.046457837319569154e-07,-4.784120739017205801e-07,2.893590215123698628e-01,2.893580384545121897e-01
1.118499999999999943e+02,2.893585299020534074e-01,4.890015740617136037e-06,1.303546734159482408e-08,5.020370414033085181e-07,-4.759661067201188269e-07,2.893590189036274740e-01,2.893580409004793408e-01
1.119000000000000057e+02,2.893585298211708290e-01,4.864872144961626725e-06,1.295458473348570966e-08,4.994417992296483587e-07,-4.735326297626769758e-07,2.893590163083853417e-01,2.893580433339563163e-01
1.119500000000000028e+02,2.893585297407905155e-01,4.839857833015463284e-06,1.287420441527074902e-08,4.968599877168170596e-07,-4.711115788862755549e-07,2.893590137265737994e-01,2.893580457550072316e-01
1.120000000000000000e+02,2.893585296609098023e-01,4.814972140027707092e-06,1.279432369476353237e-08,4.942915376975342572e-07,-4.687028903080072354e-07,2.893590111581237911e-01,2.893580481636958135e-01
1.120499999999999972e+02,2.893585295815259695e-01,4.790214404665510026e-06,1.271493985602591304e-08,4.917363803225768598e-07,-4.663065006105250502e-07,2.893590086029664277e-01,2.893580505600855113e-01
1.120999999999999943e+02,2.893585295026362414e-01,4.765583968996452976e-06,1.263605015327318352e-08,4.891944470529184758e-07,-4.639223467463721617e-07,2.893590060610331527e-01,2.893580529442393301e-01
1.121500000000000057e+02,2.893585294242378980e-01,4.741080178471035979e-06,1.255765180586328667e-08,4.866656696529669147e-07,-4.615503660412403447e-07,2.893590035322557430e-01,2.893580553162200530e-01
1.122000000000000028e+02,2.893585293463281083e-01,4.716702381905308964e-06,1.247974199443903222e-08,4.841499801849699574e-07,-4.591904961960918566e-07,2.893590010165663085e-01,2.893580576760899081e-01
1.122500000000000000e+02,2.893585292689039301e-01,4.692449931463555008e-06,1.240231785826799321e-08,4.816473110046234911e-07,-4.568426752880875212e-07,2.893589985138970699e-01,2.893580600239107903e-01
1.122999999999999972e+02,2.893585291919625879e-01,4.668322182641082865e-06,1.232537649380049184e-08,4.791575947579087936e-07,-4.545068417703078430e-07,2.893589960241808590e-01,2.893580623597443169e-01
1.123499999999999943e+02,2.893585291155010286e-01,4.644318494247098260e-06,1.224891495444192305e-08,4.766807643791517693e-07,-4.521829344702679463e-07,2.893589935473504515e-01,2.893580646836516057e-01
1.124000000000000057e+02,2.893585290395163656e-01,4.620438228387662440e-06,1.217293025151199449e-08,4.742167530902782484e-07,-4.498708925872542396e-07,2.893589910833391787e-01,2.893580669956935525e-01
1.124500000000000028e+02,2.893585289640054348e-01,4.596680750448734569e-06,1.209741935634132165e-08,4.717654944012147924e-07,-4.475706556885321425e-07,2.893589886320804827e-01,2.893580692959303868e-01
1.125000000000000000e+02,2.893585288889652940e-01,4.573045429079331868e-06,1.202237920343481968e-08,4.693269221113680369e-07,-4.452821637044983578e-07,2.893589861935081942e-01,2.893580715844223938e-01
1.125499999999999972e+02,2.893585288143927792e-01,4.549531636174718552e-06,1.194780669461237922e-08,4.669009703120842636e-07,-4.430053569228595316e-07,2.893589837675564214e-01,2.893580738612291370e-01
1.125999999999999943e+02,2.893585287402847817e-01,4.526138746859736225e-06,1.187369870402080838e-08,4.644875733899944394e-07,-4.407401759819528690e-07,2.893589813541594946e-01,2.893580761264100687e-01
1.126500000000000057e+02,2.893585286666381928e-01,4.502866139472195249e-06,1.180005208389651220e-08,4.620866660311160794e-07,-4.384865618633230550e-07,2.893589789532521328e-01,2.893580783800242529e-01
1.127000000000000028e+02,2.893585285934497375e-01,4.479713195546350835e-06,1.172686367094716459e-08,4.596981832255822316e-07,-4.362444558836879355e-07,2.893589765647692769e-01,2.893580806221301982e-01
1.127500000000000000e+02,2.893585285207163627e-01,4.456679299796464670e-06,1.165413029321165116e-08,4.573220602728581410e-07,-4.340137996864348353e-07,2.893589741886463673e-01,2.893580828527863580e-01
1.127999999999999972e+02,2.893585284484348485e-01,4.433763840100469885e-06,1.158184877725219453e-08,4.549582327872992155e-07,-4.317945352327948463e-07,2.893589718248188447e-01,2.893580850720508524e-01
1.128499999999999943e+02,2.893585283766020311e-01,4.410966207483674146e-06,1.151001595552953973e-08,4.526066367038969795e-07,-4.295866047928379133e-07,2.893589694732227602e-01,2.893580872799813020e-01
1.129000000000000057e+02,2.893585283052147461e-01,4.388285796102620284e-06,1.143862867381245424e-08,4.502672082840744734e-07,-4.273899509364496046e-07,2.893589671337943314e-01,2.893580894766351608e-01
1.129500000000000028e+02,2.893585282342698850e-01,4.365722003228932531e-06,1.136768379847582682e-08,4.479398841213691034e-07,-4.252045165244174663e-07,2.893589648064702202e-01,2.893580916620695498e-01
1.130000000000000000e+02,2.893585281637643392e-01,4.343274229233374513e-06,1.129717822354785085e-08,4.456246011468853104e-07,-4.230302446997895922e-07,2.893589624911872549e-01,2.893580938363414234e-01
1.130499999999999972e+02,2.893585280936949444e-01,4.320941877569796282e-06,1.122710887737429267e-08,4.433212966343538977e-07,-4.208670788796053587e-07,2.893589601878827078e-01,2.893580959995071811e-01
1.130999999999999943e+02,2.893585280240588142e-01,4.298724354759433713e-06,1.115747272878036510e-08,4.410299082047237437e-07,-4.187149627471630201e-07,2.893589578964942954e-01,2.893580981516233330e-01
1.131500000000000057e+02,2.893585279548528955e-01,4.276621070375011389e-06,1.108826679262112586e-08,4.387503738301222631e-07,-4.165738402448800147e-07,2.893589556169599564e-01,2.893581002927458345e-01
1.132000000000000028e+02,2.893585278860742460e-01,4.254631437025081810e-06,1.101948813462828450e-08,4.364826318371364424e-07,-4.144436555678799197e-07,2.893589533492179622e-01,2.893581024229305299e-01
1.132500000000000000e+02,2.893585278177199793e-01,4.232754870338532313e-06,1.095113387547634767e-08,4.342266209093295859e-07,-4.123243531583769402e-07,2.893589510932070286e-01,2.893581045422329301e-01
1.132999999999999972e+02,2.893585277497872643e-01,4.210990788948789599e-06,1.088320119400675074e-08,4.319822800888857778e-07,-4.102158777008722267e-07,2.893589488488661488e-01,2.893581066507083799e-01
1.133499999999999943e+02,2.893585276822734365e-01,4.189338614478701047e-06,1.081568732957055409e-08,4.297495487774407153e-07,-4.081181741182995575e-07,2.893589466161348711e-01,2.893581087484120018e-01
1.134000000000000057e+02,2.893585276151756647e-01,4.167797771524903563e-06,1.074858958346274285e-08,4.275283667359531187e-07,-4.060311875690276363e-07,2.893589443949527995e-01,2.893581108353985298e-01
1.134500000000000028e+02,2.893585275484913955e-01,4.146367687642640520e-06,1.068190531944479825e-08,4.253186740837088321e-07,-4.039548634448192720e-07,2.893589421852601484e-01,2.893581129117226425e-01
1.135000000000000000e+02,2.893585274822180753e-01,4.125047793330582921e-06,1.061563196336663638e-08,4.231204112964249519e-07,-4.018891473696916957e-07,2.893589399869974099e-01,2.893581149774387407e-01
1.135499999999999972e+02,2.893585274163530952e-01,4.103837522015600597e-06,1.054976700191696660e-08,4.209335192034770121e-07,-3.998339851996431285e-07,2.893589378001052981e-01,2.893581170326008922e-01
1.135999999999999943e+02,2.893585273508940681e-01,4.082736310037813772e-06,1.048430798054795655e-08,4.187579389843293748e-07,-3.977893230232334220e-07,2.893589356245250821e-01,2.893581190772630540e-01
1.136500000000000057e+02,2.893585272858386070e-01,4.061743596635516718e-06,1.041925250063348464e-08,4.165936121641851873e-07,-3.957551071629182411e-07,2.893589334601982532e-01,2.893581211114789609e-01
1.137000000000000028e+02,2.893585272211843251e-01,4.040858823930257276e-06,1.035459821593436400e-08,4.144404806089600883e-07,-3.937312841770913669e-07,2.893589313070666913e-01,2.893581231353019589e-01
1.137500000000000000e+02,2.893585271569289463e-01,4.020081436912240777e-06,1.029034282845581039e-08,4.122984865196799321e-07,-3.917178008627683080e-07,2.893589291650726647e-01,2.893581251487852279e-01
1.137999999999999972e+02,2.893585270930701947e-01,3.999410883425255403e-06,1.022648408378857903e-08,4.101675724263141240e-07,-3.897146042587369990e-07,2.893589270341585529e-01,2.893581271519818365e-01
1.138499999999999943e+02,2.893585270296058498e-01,3.978846614152123547e-06,1.016301976603757484e-08,4.080476811812499196e-07,-3.877216416491747898e-07,2.893589249142672903e-01,2.893581291449444093e-01
1.139000000000000057e+02,2.893585269665338022e-01,3.958388082600377636e-06,1.009994769244327595e-08,4.059387559524810624e-07,-3.857388605675945072e-07,2.893589228053420892e-01,2.893581311277255153e-01
1.139500000000000028e+02,2.893585269038517760e-01,3.938034745087159233e-06,1.003726570780237895e-08,4.038407402165183298e-07,-3.837662088009136016e-07,2.893589207073262726e-01,2.893581331003772794e-01
1.140000000000000000e+02,2.893585268415577727e-01,3.917786060725453901e-06,9.974971678802822714e-09,4.017535777513482538e-07,-3.818036343937425687e-07,2.893589186201638297e-01,2.893581350629517157e-01
1.140499999999999972e+02,2.893585267796495719e-01,3.897641491409042813e-06,9.913063488374811498e-09,3.996772126292790812e-07,-3.798510856525294814e-07,2.893589165437986943e-01,2.893581370155004495e-01
1.140999999999999943e+02,2.893585267181251197e-01,3.877600501798771509e-06,9.851539030168969115e-09,3.976115892100461369e-07,-3.779085111497082284e-07,2.893589144781752998e-01,2.893581389580749397e-01
1.141500000000000057e+02,2.893585266569823067e-01,3.857662559307953817e-06,9.790396203255724214e-09,3.955566521340511244e-07,-3.759758597275397024e-07,2.893589124232382459e-01,2.893581408907263675e-01
1.142000000000000028e+02,2.893585265962190234e-01,3.837827134088430539e-06,9.729632907141682740e-09,3.935123463159847621e-07,-3.740530805017013669e-07,2.893589103789324102e-01,2.893581428135056366e-01
1.142500000000000000e+02,2.893585265358331049e-01,3.818093699016328290e-06,9.669247037184206812e-09,3.914786169388170315e-07,-3.721401228644486477e-07,2.893589083452030031e-01,2.893581447264632067e-01
1.142999999999999972e+02,2.893585264758225528e-01,3.798461729678138084e-06,9.609236480479213682e-09,3.894554094482930512e-07,-3.702369364873346503e-07,2.893589063219955126e-01,2.893581466296495930e-01
1.143499999999999943e+02,2.893585264161852022e-01,3.778930704356864652e-06,9.549599112283980245e-09,3.874426695479704696e-07,-3.683434713234025455e-07,2.893589043092556490e-01,2.893581485231147554e-01
1.144000000000000057e+02,2.893585263569188881e-01,3.759500104017975013e-06,9.490332793024775814e-09,3.854403431948222523e-07,-3.664596776087727503e-07,2.893589023069292887e-01,2.893581504069084875e-01
1.144500000000000028e+02,2.893585262980214456e-01,3.740169412295725669e-06,9.431435365928825998e-09,3.834483765955014257e-07,-3.645855058636437505e-07,2.893589003149626970e-01,2.893581522810801943e-01
1.145000000000000000e+02,2.893585262394907653e-01,3.720938115479400435e-06,9.372904655304643921e-09,3.814667162032446947e-07,-3.627209068926354135e-07,2.893588983333023057e-01,2.893581541456792250e-01
1.145499999999999972e+02,2.893585261813245713e-01,3.701805702499632130e-06,9.314738465483503735e-09,3.794953087154467528e-07,-3.608658317844797156e-07,2.893588963618948240e-01,2.893581560007543185e-01
1.145999999999999943e+02,2.893585261235206985e-01,3.682771664914981761e-06,9.256934580422337674e-09,3.775341010719205287e-07,-3.590202319110758236e-07,2.893588944006871833e-01,2.893581578463542137e-01
1.146500000000000057e+02,2.893585260660768710e-01,3.663835496898227603e-06,9.199490763954047526e-09,3.755830404537768267e-07,-3.571840589258687151e-07,2.893588924496265369e-01,2.893581596825272051e-01
1.147000000000000028e+02,2.893585260089908684e-01,3.644996695222934218e-06,9.142404760662441694e-09,3.736420742829559175e-07,-3.553572647616310109e-07,2.893588905086603713e-01,2.893581615093213655e-01
1.147500000000000000e+02,2.893585259522604147e-01,3.626254759250388247e-06,9.085674297347124079e-09,3.717111502223859862e-07,-3.535398016276917480e-07,2.893588885777363395e-01,2.893581633267844899e-01
1.147999999999999972e+02,2.893585258958831785e-01,3.607609190915674031e-06,9.029297085030373220e-09,3.697902161765978137e-07,-3.517316220065370772e-07,2.893588866568022611e-01,2.893581651349640960e-01
1.148499999999999943e+02,2.893585258398569393e-01,3.589059494715186653e-06,8.973270821458194004e-09,3.678792202929768501e-07,-3.499326786500605018e-07,2.893588847458063995e-01,2.893581669339074791e-01
1.149000000000000057e+02,2.893585257841793101e-01,3.570605177692854948e-06,8.917593194027742950e-09,3.659781109633132318e-07,-3.481429245752577790e-07,2.893588828446970740e-01,2.893581687236615463e-01
1.149500000000000028e+02,2.893585257288479595e-01,3.552245749427473699e-06,8.862261883079995078e-09,3.640868368258274083e-07,-3.463623130596673950e-07,2.893588809534228812e-01,2.893581705042730379e-01
1.150000000000000000e+02,2.893585256738606670e-01,3.533980722019158737e-06,8.807274565480812270e-09,3.622053467673967270e-07,-3.445907976364350627e-07,2.893588790719328618e-01,2.893581722757884722e-01
1.150499999999999972e+02,2.893585256192149902e-01,3.515809610077131875e-06,8.752628918420764501e-09,3.603335899261339599e-07,-3.428283320892924574e-07,2.893588772001760012e-01,2.893581740382539791e-01
1.150999999999999943e+02,2.893585255649087085e-01,3.497731930706143397e-06,8.698322623349991622e-09,3.584715156939643492e-07,-3.410748704472643725e-07,2.893588753381017842e-01,2.893581757917156327e-01
1.151500000000000057e+02,2.893585255109394350e-01,3.479747203493760207e-06,8.644353369976317978e-09,3.566190737193523642e-07,-3.393303669793996985e-07,2.893588734856598066e-01,2.893581775362190633e-01
1.152000000000000028e+02,2.893585254573049492e-01,3.461854950497972472e-06,8.590718860248813626e-09,3.547762139100460360e-07,-3.375947761895484584e-07,2.893588716427999974e-01,2.893581792718099011e-01
1.152500000000000000e+02,2.893585254040029198e-01,3.444054696234162861e-06,8.537416812250332583e-09,3.529428864356666544e-07,-3.358680528111660025e-07,2.893588698094725631e-01,2.893581809985332765e-01
1.152999999999999972e+02,2.893585253510310706e-01,3.426345967662549708e-06,8.484444963931488830e-09,3.511190417301864980e-07,-3.341501518023235071e-07,2.893588679856278212e-01,2.893581827164343201e-01
1.153499999999999943e+02,2.893585252983871814e-01,3.408728294175601798e-06,8.431801076618833519e-09,3.493046304941790305e-07,-3.324410283409413503e-07,2.893588661712165888e-01,2.893581844255577740e-01
1.154000000000000057e+02,2.893585252460690316e-01,3.391201207585557757e-06,8.379482938237970842e-09,3.474996036967937578e-07,-3.307406378203178360e-07,2.893588643661897941e-01,2.893581861259482690e-01
1.154500000000000028e+02,2.893585251940744563e-01,3.373764242111979329e-06,8.327488366198026165e-09,3.457039125773959779e-07,-3.290489358449999091e-07,2.893588625704986428e-01,2.893581878176502697e-01
1.155000000000000000e+02,2.893585251424012905e-01,3.356416934369390622e-06,8.275815209891996299e-09,3.439175086468310836e-07,-3.273658782270471042e-07,2.893588607840947291e-01,2.893581895007078519e-01
1.155499999999999972e+02,2.893585250910474249e-01,3.339158823354936414e-06,8.224461352775229384e-09,3.421403436882688953e-07,-3.256914209827184299e-07,2.893588590069297584e-01,2.893581911751650915e-01
1.155999999999999943e+02,2.893585250400108055e-01,3.321989450436126438e-06,8.173424713993236928e-09,3.403723697576058960e-07,-3.240255203296194552e-07,2.893588572389558244e-01,2.893581928410657866e-01
1.156500000000000057e+02,2.893585249892893230e-01,3.304908359338671137e-06,8.122703249538725920e-09,3.386135391834058330e-07,-3.223681326843283944e-07,2.893588554801252433e-01,2.893581944984534027e-01
1.157000000000000028e+02,2.893585249388810343e-01,3.287915096134351305e-06,8.072294952926707255e-09,3.368638045663619050e-07,-3.207192146605084408e-07,2.893588537303906638e-01,2.893581961473714048e-01
1.157500000000000000e+02,2.893585248887839412e-01,3.271009209228936861e-06,8.022197855385658822e-09,3.351231187782793694e-07,-3.190787230675080452e-07,2.893588519897048461e-01,2.893581977878630362e-01
1.157999999999999972e+02,2.893585248389961007e-01,3.254190249350194974e-06,7.972410025571713102e-09,3.333914349605912234e-07,-3.174466149094478137e-07,2.893588502580210498e-01,2.893581994199711516e-01
1.158499999999999943e+02,2.893585247895156809e-01,3.237457769536003654e-06,7.922929568821168785e-09,3.316687065224215686e-07,-3.158228473847792045e-07,2.893588485352926454e-01,2.893582010437387164e-01
1.159000000000000057e+02,2.893585247403407390e-01,3.220811325122335316e-06,7.873754625964239326e-09,3.299548871381977723e-07,-3.142073778862693333e-07,2.893588468214732257e-01,2.893582026592082523e-01
1.159500000000000028e+02,2.893585246914694431e-01,3.204250473731663444e-06,7.824883371732088378e-09,3.282499307448984576e-07,-3.126001640014342312e-07,2.893588451165168274e-01,2.893582042664220588e-01
1.160000000000000000e+02,2.893585246429001279e-01,3.187774775260938108e-06,7.776314012792613321e-09,3.265537915388864473e-07,-3.110011635133011743e-07,2.893588434203776538e-01,2.893582058654226019e-01
1.160499999999999972e+02,2.893585245946308504e-01,3.171383791870084526e-06,7.728044785460809330e-09,3.248664239724692801e-07,-3.094103344015476251e-07,2.893588417330100193e-01,2.893582074562516815e-01
1.160999999999999943e+02,2.893585245466600564e-01,3.155077087970314861e-06,7.680073953130161814e-09,3.231877827501616787e-07,-3.078276348439013782e-07,2.893588400543688488e-01,2.893582090389512640e-01
1.161500000000000057e+02,2.893585244989859140e-01,3.138854230212541654e-06,7.632399803478163955e-09,3.215178228247323932e-07,-3.062530232177760223e-07,2.893588383844089562e-01,2.893582106135628718e-01
1.162000000000000028e+02,2.893585244516067578e-01,3.122714787475864105e-06,7.585020645501128982e-09,3.198564993930875686e-07,-3.046864581020853371e-07,2.893588367230854885e-01,2.893582121801280271e-01
1.162500000000000000e+02,2.893585244045209226e-01,3.106658330856113647e-06,7.537934806435377613e-09,3.182037678920468029e-07,-3.031278982791760113e-07,2.893588350703539813e-01,2.893582137386878639e-01
1.162999999999999972e+02,2.893585243577267430e-01,3.090684433654460085e-06,7.491140628622559361e-09,3.165595839940685957e-07,-3.015773027368234637e-07,2.893588334261700812e-01,2.893582152892834047e-01
1.163499999999999943e+02,2.893585243112225536e-01,3.074792671366063891e-06,7.444636466376695221e-09,3.149239036029831017e-07,-3.000346306702296765e-07,2.893588317904897123e-01,2.893582168319553949e-01
1.164000000000000057e+02,2.893585242650068001e-01,3.058982621668807704e-06,7.398420682909236304e-09,3.132966828497900535e-07,-2.984998414839715296e-07,2.893588301632689652e-01,2.893582183667446350e-01
1.164500000000000028e+02,2.893585242190777618e-01,3.043253864412059166e-06,7.352491647365833227e-09,3.116778780885717745e-07,-2.969728947938400799e-07,2.893588285444642083e-01,2.893582198936913152e-01
1.165000000000000000e+02,2.893585241734338287e-01,3.027605981605516772e-06,7.306847732025547226e-09,3.100674458925772398e-07,-2.954537504285261569e-07,2.893588269340319763e-01,2.893582214128356811e-01
1.165499999999999972e+02,2.893585241280733911e-01,3.012038557408090016e-06,7.261487309708870605e-09,3.084653430505178952e-07,-2.939423684311001291e-07,2.893588253319291370e-01,2.893582229242176451e-01
1.165999999999999943e+02,2.893585240829948391e-01,2.996551178116869755e-06,7.216408751436170332e-09,3.068715265631231447e-07,-2.924387090602508487e-07,2.893588237381126693e-01,2.893582244278770088e-01
1.166500000000000057e+02,2.893585240381965074e-01,2.981143432156107888e-06,7.171610424372597508e-09,3.052859536399834060e-07,-2.909427327912381928e-07,2.893588221525397186e-01,2.893582259238532961e-01
1.167000000000000028e+02,2.893585239936767861e-01,2.965814910066302063e-06,7.127090690089506750e-09,3.037085816967197498e-07,-2.894544003165407263e-07,2.893588205751678188e-01,2.893582274121857534e-01
1.167500000000000000e+02,2.893585239494340100e-01,2.950565204493299021e-06,7.082847903165778147e-09,3.021393683524956872e-07,-2.879736725461641806e-07,2.893588190059544485e-01,2.893582288929135715e-01
1.167999999999999972e+02,2.893585239054665137e-01,2.935393910177479685e-06,7.038880410146012228e-09,3.005782714278939766e-07,-2.865005106076019604e-07,2.893588174448575301e-01,2.893582303660754973e-01
1.168499999999999943e+02,2.893585238617726318e-01,2.920300623942977270e-06,6.995186548865284235e-09,2.990252489431630528e-07,-2.850348758454324860e-07,2.893588158918350417e-01,2.893582318317102220e-01
1.169000000000000057e+02,2.893585238183507546e-01,2.905284944686987733e-06,6.951764648143572845e-09,2.974802591168423460e-07,-2.835767298205552218e-07,2.893588143468452389e-01,2.893582332898562703e-01
1.169500000000000028e+02,2.893585237751991057e-01,2.890346473369073015e-06,6.908613027845825895e-09,2.959432603647531480e-07,-2.821260343090614763e-07,2.893588128098464329e-01,2.893582347405517785e-01
1.170000000000000000e+02,2.893585237323160753e-01,2.875484813000608705e-06,6.865729999297436658e-09,2.944142112993583077e-07,-2.806827513007634757e-07,2.893588112807973789e-01,2.893582361838347716e-01
1.170499999999999972e+02,2.893585236896999424e-01,2.860699568634157164e-06,6.823113866038039473e-09,2.928930707294538059e-07,-2.792468429973776905e-07,2.893588097596568320e-01,2.893582376197430528e-01
1.170999999999999943e+02,2.893585236473490419e-01,2.845990347353068079e-06,6.780762924891668874e-09,2.913797976601984538e-07,-2.778182718104151408e-07,2.893588082463837696e-01,2.893582390483143141e-01
1.171500000000000057e+02,2.893585236052615417e-01,2.831356758260959584e-06,6.738675467324769295e-09,2.898743512934207311e-07,-2.763970003587711644e-07,2.893588067409373910e-01,2.893582404695856924e-01
1.172000000000000028e+02,2.893585235634358876e-01,2.816798412471346764e-06,6.696849781060142736e-09,2.883766910281948213e-07,-2.749829914660745738e-07,2.893588052432771174e-01,2.893582418835946579e-01
1.172500000000000000e+02,2.893585235218702478e-01,2.802314923097383665e-06,6.655284151910366466e-09,2.868867764616487336e-07,-2.735762081578280205e-07,2.893588037533625368e-01,2.893582432903779589e-01
1.172999999999999972e+02,2.893585234805629569e-01,2.787905905241403705e-06,6.613976865790319313e-09,2.854045673899307153e-07,-2.721766136583500468e-07,2.893588022711534591e-01,2.893582446899724547e-01
1.173499999999999943e+02,2.893585234395122940e-01,2.773570975984918757e-06,6.572926210868179653e-09,2.839300238093600512e-07,-2.707841713876237002e-07,2.893588007966099163e-01,2.893582460824146718e-01
1.174000000000000057e+02,2.893585233987165939e-01,2.759309754378261632e-06,6.532130479809439022e-09,2.824631059176356215e-07,-2.693988449580167683e-07,2.893587993296920513e-01,2.893582474677411365e-01
1.174500000000000028e+02,2.893585233581740801e-01,2.745121861430534334e-06,6.491587972070867520e-09,2.810037741151243443e-07,-2.680205981709825861e-07,2.893587978703602293e-01,2.893582488459879309e-01
1.175000000000000000e+02,2.893585233178830873e-01,2.731006920099563527e-06,6.451296996199306627e-09,2.795519890061556537e-07,-2.666493950137570305e-07,2.893587964185750927e-01,2.893582502171910820e-01
1.175499999999999972e+02,2.893585232778419503e-01,2.716964555281818718e-06,6.411255872091608538e-09,2.781077114002734678e-07,-2.652851996560902970e-07,2.893587949742974508e-01,2.893582515813864497e-01
1.175999999999999943e+02,2.893585232380490035e-01,2.702994393802506212e-06,6.371462933174147053e-09,2.766709023134247873e-07,-2.639279764470764551e-07,2.893587935374883902e-01,2.893582529386096169e-01
1.176500000000000057e+02,2.893585231985026374e-01,2.689096064405599955e-06,6.331916528461713969e-09,2.752415229690217162e-07,-2.625776899120982535e-07,2.893587921081090530e-01,2.893582542888962217e-01
1.177000000000000028e+02,2.893585231592011309e-01,2.675269197743954118e-06,6.292615024459471174e-09,2.738195347988548810e-07,-2.612343047499359850e-07,2.893587906861209147e-01,2.893582556322813470e-01
1.177500000000000000e+02,2.893585231201428742e-01,2.661513426369643962e-06,6.253556806875367545e-09,2.724048994438397725e-07,-2.598977858300890622e-07,2.893587892714855059e-01,2.893582569688002426e-01
1.177999999999999972e+02,2.893585230813263687e-01,2.647828384723982275e-06,6.214740282112801256e-09,2.709975787545110424e-07,-2.585680981902854762e-07,2.893587878641648570e-01,2.893582582984878804e-01
1.178499999999999943e+02,2.893585230427499488e-01,2.634213709127890311e-06,6.176163878520976060e-09,2.695975347913100181e-07,-2.572452070342680229e-07,2.893587864641208873e-01,2.893582596213790104e-01
1.179000000000000057e+02,2.893585230044121159e-01,2.620669037772416519e-06,6.137826047383222479e-09,2.682047298246248840e-07,-2.559290777298584622e-07,2.893587850713159049e-01,2.893582609375083270e-01
1.179500000000000028e+02,2.893585229663113711e-01,2.607194010708730972e-06,6.099725263627718001e-09,2.668191263345008372e-07,-2.546196758072453996e-07,2.893587836857124396e-01,2.893582622469103027e-01
1.180000000000000000e+02,2.893585229284461047e-01,2.593788269839018912e-06,6.061860026255381824e-09,2.654406870101572788e-07,-2.533169669576465036e-07,2.893587823072730769e-01,2.893582635496191324e-01
1.180499999999999972e+02,2.893585228908149287e-01,2.580451458906512445e-06,6.024228858477761726e-09,2.640693747491290283e-07,-2.520209170321734817e-07,2.893587809359608465e-01,2.893582648456690110e-01
1.180999999999999943e+02,2.893585228534164000e-01,2.567183223486409498e-06,5.986830307571193025e-09,2.627051526562121384e-07,-2.507314920410698036e-07,2.893587795717387223e-01,2.893582661350940777e-01
1.181500000000000057e+02,2.893585228162490197e-01,2.553983210976194779e-06,5.949662944451631879e-09,2.613479840420711606e-07,-2.494486581531678588e-07,2.893587782145701226e-01,2.893582674179279168e-01
1.182000000000000028e+02,2.893585227793114556e-01,2.540851070586422358e-06,5.912725362985022400e-09,2.599978324216272949e-07,-2.481723816956572402e-07,2.893587768644185210e-01,2.893582686942043902e-01
1.182500000000000000e+02,2.893585227426022644e-01,2.527786453331285229e-06,5.876016179049271364e-09,2.586546615121778178e-07,-2.469026291540792916e-07,2.893587755212476131e-01,2.893582699639569156e-01
1.182999999999999972e+02,2.893585227061201137e-01,2.514789012019391970e-06,5.839534029370381922e-09,2.573184352313096280e-07,-2.456393671725688295e-07,2.893587741850213169e-01,2.893582712272189106e-01
1.183499999999999943e+02,2.893585226698636714e-01,2.501858401244605229e-06,5.803277570157983611e-09,2.559891176946185048e-07,-2.443825625543025409e-07,2.893587728557037719e-01,2.893582724840235709e-01
1.184000000000000057e+02,2.893585226338315497e-01,2.488994277376732838e-06,5.767245475568634268e-09,2.546666732132419655e-07,-2.431321822621046656e-07,2.893587715332592847e-01,2.893582737344038147e-01
1.184500000000000028e+02,2.893585225980225273e-01,2.476196298552473874e-06,5.731436436029255616e-09,2.533510662912766620e-07,-2.418881934192181128e-07,2.893587702176523835e-01,2.893582749783926711e-01
1.185000000000000000e+02,2.893585225624352719e-01,2.463464124666319833e-06,5.695849156453520109e-09,2.520422616230855044e-07,-2.406505633101784410e-07,2.893587689088477632e-01,2.893582762160227806e-01
1.185499999999999972e+02,2.893585225270684513e-01,2.450797417361479519e-06,5.660482354386233356e-09,2.507402240905341629e-07,-2.394192593817617408e-07,2.893587676068101744e-01,2.893582774473267283e-01
1.185999999999999943e+02,2.893585224919208443e-01,2.438195840021008911e-06,5.625334758111591080e-09,2.494449187602124820e-07,-2.381942492439893214e-07,2.893587663115048669e-01,2.893582786723368216e-01
1.186500000000000057e+02,2.893585224569911740e-01,2.425659057758725895e-06,5.590405104759834668e-09,2.481563108806324430e-07,-2.369755006711127572e-07,2.893587650228969244e-01,2.893582798910854237e-01
1.187000000000000028e+02,2.893585224222782193e-01,2.413186737410328270e-06,5.555692138447957596e-09,2.468743658794808122e-07,-2.357629816025849053e-07,2.893587637409519853e-01,2.893582811036044533e-01
1.187500000000000000e+02,2.893585223877807033e-01,2.400778547524725216e-06,5.521194608487999142e-09,2.455990493609605165e-07,-2.345566601439845215e-07,2.893587624656354662e-01,2.893582823099259405e-01
1.187999999999999972e+02,2.893585223534973494e-01,2.388434158354839362e-06,5.486911267692405249e-09,2.443303271031763817e-07,-2.333565045677915596e-07,2.893587611969131723e-01,2.893582835100815265e-01
1.188499999999999943e+02,2.893585223194269362e-01,2.376153241849327887e-06,5.452840870808839029e-09,2.430681650557416297e-07,-2.321624833141239582e-07,2.893587599347511308e-01,2.893582847041027417e-01
1.189000000000000057e+02,2.893585222855682426e-01,2.363935471643459973e-06,5.418982173106070836e-09,2.418125293374520845e-07,-2.309745649912399313e-07,2.893587586791154243e-01,2.893582858920210610e-01
1.189500000000000028e+02,2.893585222519200473e-01,2.351780523050739653e-06,5.385333929136952820e-09,2.405633862342109417e-07,-2.297927183759370261e-07,2.893587574299723575e-01,2.893582870738677371e-01
1.190000000000000000e+02,2.893585222184809624e-01,2.339688073053928529e-06,5.351894891693897440e-09,2.393207021970867861e-07,-2.286169124136989780e-07,2.893587561872882907e-01,2.893582882496736342e-01
1.190499999999999972e+02,2.893585221852498779e-01,2.327657800296965502e-06,5.318663810974672426e-09,2.380844438406712222e-07,-2.274471162187218889e-07,2.893587549510299173e-01,2.893582894194698385e-01
1.190999999999999943e+02,2.893585221522255169e-01,2.315689385075970012e-06,5.285639433964464611e-09,2.368545779415614667e-07,-2.262832990736325358e-07,2.893587537211640415e-01,2.893582905832869923e-01
1.191500000000000057e+02,2.893585221194066026e-01,2.303782509330835236e-06,5.252820504043316548e-09,2.356310714371268573e-07,-2.251254304290402110e-07,2.893587524976575232e-01,2.893582917411556821e-01
1.192000000000000028e+02,2.893585220867918584e-01,2.291936856637016102e-06,5.220205760819493459e-09,2.344138914245211065e-07,-2.239734799028821246e-07,2.893587512804774997e-01,2.893582928931062170e-01
1.192500000000000000e+02,2.893585220543800074e-01,2.280152112196903110e-06,5.187793940184214472e-09,2.332030051598745493e-07,-2.228274172795060938e-07,2.893587500695912196e-01,2.893582940391687952e-01
1.192999999999999972e+02,2.893585220221698839e-01,2.268427962831516743e-06,5.155583774582425226e-09,2.319983800577341223e-07,-2.216872125085692686e-07,2.893587488649661532e-01,2.893582951793736147e-01
1.193499999999999943e+02,2.893585219901601002e-01,2.256764096972160812e-06,5.123573993487656619e-09,2.307999836907037722e-07,-2.205528357037284325e-07,2.893587476665697711e-01,2.893582963137504294e-01
1.194000000000000057e+02,2.893585219583494350e-01,2.245160204652168538e-06,5.091763324066575925e-09,2.296077837892834394e-07,-2.194242571411503107e-07,2.893587464743698767e-01,2.893582974423289933e-01
1.194500000000000028e+02,2.893585219267365560e-01,2.233615977498665161e-06,5.060150492015196078e-09,2.284217482418817109e-07,-2.183014472578513319e-07,2.893587452883343292e-01,2.893582985651387829e-01
1.195000000000000000e+02,2.893585218953202975e-01,2.222131108724377973e-06,5.028734222546057009e-09,2.272418450949838505e-07,-2.171843766498917547e-07,2.893587441084311540e-01,2.893582996822094411e-01
1.195499999999999972e+02,2.893585218640993273e-01,2.210705293119464997e-06,4.997513241503215476e-09,2.260680425534497163e-07,-2.160730160704432936e-07,2.893587429346286544e-01,2.893583007935700002e-01
1.195999999999999943e+02,2.893585218330723685e-01,2.199338227043407606e-06,4.966486276580234605e-09,2.249003089809210243e-07,-2.149673364277605286e-07,2.893587417668950779e-01,2.893583018992496592e-01
1.196500000000000057e+02,2.893585218022381444e-01,2.188029608416950585e-06,4.935652058614876227e-09,2.237386129003099544e-07,-2.138673087830801838e-07,2.893587406051990052e-01,2.893583029992772837e-01
1.197000000000000028e+02,2.893585217715954339e-01,2.176779136714074374e-06,4.905009322933375259e-09,2.225829229943408279e-07,-2.127729043484740575e-07,2.893587394495091281e-01,2.893583040936817397e-01
1.197500000000000000e+02,2.893585217411429045e-01,2.165586512953995690e-06,4.874556810717004937e-09,2.214332081061165872e-07,-2.116840944846825508e-07,2.893587382997941937e-01,2.893583051824916152e-01
1.197999999999999972e+02,2.893585217108793350e-01,2.154451439693228285e-06,4.844293270363902308e-09,2.202894372396867578e-07,-2.106008506989589416e-07,2.893587371560232824e-01,2.893583062657353877e-01
1.198499999999999943e+02,2.893585216808035598e-01,2.143373621017708509e-06,4.814217458819907540e-09,2.191515795605907673e-07,-2.095231446429509556e-07,2.893587360181656409e-01,2.893583073434414787e-01
1.199000000000000057e+02,2.893585216509142466e-01,2.132352762534853945e-06,4.784328142852990339e-09,2.180196043963383981e-07,-2.084509481106323909e-07,2.893587348861905162e-01,2.893583084156379770e-01
1.199500000000000028e+02,2.893585216212101741e-01,2.121388571365870241e-06,4.754624100248751750e-09,2.168934812368357918e-07,-2.073842330363382668e-07,2.893587337600673215e-01,2.893583094823530266e-01
1.200000000000000000e+02,2.893585215916902320e-01,2.110480756137801274e-06,4.725104120904377966e-09,2.157731797346845321e-07,-2.063229714928757546e-07,2.893587326397658588e-01,2.893583105436146052e-01


==> reproducibility/pulse_dynamics/settling_table.csv <==
state,epsilon,g_tau,left,right,tail_bound,initial_error
F,0.01,6.886259852196838,6.85,6.9,1.1770514002405131e-07,0.28935851686658637
F,0.001,23.066563796792373,23.05,23.1,1.1770514002405131e-07,0.28935851686658637
F,0.0001,39.457637138452576,39.0,39.5,1.1770514002405131e-07,0.28935851686658637
Gibbs,0.01,15.97334275187869,15.95,16.0,4.690323374249881e-06,0.08890384605136453
Gibbs,0.001,36.557724687419416,36.5,37.0,4.690323374249881e-06,0.08890384605136453
Gibbs,0.0001,58.35656502160194,58.0,58.5,4.690323374249881e-06,0.08890384605136453
P_plus,0.01,15.568971821835152,15.55,15.6,6.05266234032343e-06,0.01064148313341376
P_plus,0.001,38.740712812979424,38.7,38.75,6.05266234032343e-06,0.01064148313341376
P_plus,0.0001,60.93451382266855,60.9,60.95,6.05266234032343e-06,0.01064148313341376
P_minus,0.01,16.01666163287545,16.0,16.05,6.05266234032343e-06,0.0893585168665862
P_minus,0.001,36.99787029906047,36.95,37.0,6.05266234032343e-06,0.0893585168665862
P_minus,0.0001,59.48411534201084,59.45,59.5,6.05266234032343e-06,0.0893585168665862


==> reproducibility/pulse_dynamics/single_spin_settling_table.csv <==
observable,state,epsilon,g_tau,left,right,tail_bound,initial_error
density,F,0.01,6.886259852196838,6.85,6.9,8.407510001717952e-08,0.28935851686658637
density,F,0.001,23.066563796792387,23.05,23.1,8.407510001717952e-08,0.28935851686658637
density,F,0.0001,39.457637138452775,39.0,39.5,8.407510001717952e-08,0.28935851686658637
density,P_plus,0.01,7.299825350378314,7.25,7.300000000000001,4.3233302430881646e-06,0.03935851686658622
density,P_plus,0.001,14.49925788711528,14.45,14.5,4.3233302430881646e-06,0.03935851686658622
density,P_plus,0.0001,36.643248923237536,36.6,36.65,4.3233302430881646e-06,0.03935851686658622
density,P_minus,0.01,7.299825350378314,7.25,7.300000000000001,4.3233302430881646e-06,0.03935851686658622
density,P_minus,0.001,14.49925788711528,14.45,14.5,4.3233302430881646e-06,0.03935851686658622
density,P_minus,0.0001,36.643248923237536,36.6,36.65,4.3233302430881646e-06,0.03935851686658622
transverse_spin,F,0.01,0.0,0.0,0.0,0.0,0.0
transverse_spin,F,0.001,0.0,0.0,0.0,0.0,0.0
transverse_spin,F,0.0001,0.0,0.0,0.0,0.0,0.0
transverse_spin,P_plus,0.01,37.89787298354745,37.85,37.9,1.7293320972352658e-05,0.4999999999999998
transverse_spin,P_plus,0.001,60.243078291588,60.2,60.25,1.7293320972352658e-05,0.4999999999999998
transverse_spin,P_plus,0.0001,82.5780097060561,82.55,82.6,1.7293320972352658e-05,0.4999999999999998
transverse_spin,P_minus,0.01,37.89787298354745,37.85,37.9,1.7293320972352658e-05,0.4999999999999998
transverse_spin,P_minus,0.001,60.243078291588,60.2,60.25,1.7293320972352658e-05,0.4999999999999998
transverse_spin,P_minus,0.0001,82.5780097060561,82.55,82.6,1.7293320972352658e-05,0.4999999999999998


==> reproducibility/pulse_dynamics/summary.json <==
{
  "L": 18,
  "g": 1.0,
  "kappa_over_g": 0.1,
  "readout_weight": 0.1,
  "initial_HS2_F": 1.0000736108200563,
  "initial_HS2_P": 0.5001268680127493,
  "final_HS2_F": 1.95738939228764e-17,
  "final_HS2_P": 5.1758212227901056e-14,
  "ratio_gt120": 0.00037817948264304215,
  "coarse_crossings": [
    {
      "left": 0.0,
      "right": 0.5,
      "gt": 0.44292846401748953
    },
    {
      "left": 1.0,
      "right": 1.5,
      "gt": 1.1687066841928022
    },
    {
      "left": 2.0,
      "right": 2.5,
      "gt": 2.467086265214008
    }
  ],
  "settling": [
    {
      "state": "F",
      "epsilon": 0.01,
      "g_tau": 6.886259852196838,
      "left": 6.85,
      "right": 6.9,
      "tail_bound": 1.1770514002405131e-07,
      "initial_error": 0.28935851686658637
    },
    {
      "state": "F",
      "epsilon": 0.001,
      "g_tau": 23.066563796792373,
      "left": 23.05,
      "right": 23.1,
      "tail_bound": 1.1770514002405131e-07,
      "initial_error": 0.28935851686658637
    },
    {
      "state": "F",
      "epsilon": 0.0001,
      "g_tau": 39.457637138452576,
      "left": 39.0,
      "right": 39.5,
      "tail_bound": 1.1770514002405131e-07,
      "initial_error": 0.28935851686658637
    },
    {
      "state": "Gibbs",
      "epsilon": 0.01,
      "g_tau": 15.97334275187869,
      "left": 15.95,
      "right": 16.0,
      "tail_bound": 4.690323374249881e-06,
      "initial_error": 0.08890384605136453
    },
    {
      "state": "Gibbs",
      "epsilon": 0.001,
      "g_tau": 36.557724687419416,
      "left": 36.5,
      "right": 37.0,
      "tail_bound": 4.690323374249881e-06,
      "initial_error": 0.08890384605136453
    },
    {
      "state": "Gibbs",
      "epsilon": 0.0001,
      "g_tau": 58.35656502160194,
      "left": 58.0,
      "right": 58.5,
      "tail_bound": 4.690323374249881e-06,
      "initial_error": 0.08890384605136453
    },
    {
      "state": "P_plus",
      "epsilon": 0.01,
      "g_tau": 15.568971821835152,
      "left": 15.55,
      "right": 15.6,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.01064148313341376
    },
    {
      "state": "P_plus",
      "epsilon": 0.001,
      "g_tau": 38.740712812979424,
      "left": 38.7,
      "right": 38.75,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.01064148313341376
    },
    {
      "state": "P_plus",
      "epsilon": 0.0001,
      "g_tau": 60.93451382266855,
      "left": 60.9,
      "right": 60.95,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.01064148313341376
    },
    {
      "state": "P_minus",
      "epsilon": 0.01,
      "g_tau": 16.01666163287545,
      "left": 16.0,
      "right": 16.05,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.0893585168665862
    },
    {
      "state": "P_minus",
      "epsilon": 0.001,
      "g_tau": 36.99787029906047,
      "left": 36.95,
      "right": 37.0,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.0893585168665862
    },
    {
      "state": "P_minus",
      "epsilon": 0.0001,
      "g_tau": 59.48411534201084,
      "left": 59.45,
      "right": 59.5,
      "tail_bound": 6.05266234032343e-06,
      "initial_error": 0.0893585168665862
    }
  ],
  "future_O_bounds_from_gt120": {
    "F": 1.1770514002405131e-07,
    "Gibbs": 4.690323374249881e-06,
    "P_plus": 6.05266234032343e-06,
    "P_minus": 6.05266234032343e-06
  },
  "validations": [
    {
      "parity": 1,
      "dimension": 468118,
      "nnz": 10342140,
      "radius": 25.328193602038546,
      "center": 0.9,
      "final_time": 120.0,
      "coarse_step": 0.5,
      "observable_step": 0.05,
      "independent_expm_at_gt2_relative": 5.335279390934245e-15,
      "halved_step_at_gt4_relative": 1.0725418187866603e-14,
      "max_abs_trace": 3.204329325604923e-16,
      "max_coarse_vs_fine_probe": 3.469446951953614e-17,
      "elapsed_seconds": 208.67339315599747
    },
    {
      "parity": -1,
      "dimension": 464905,
      "nnz": 10271624,
      "radius": 25.328193602038546,
      "center": 0.9,
      "final_time": 120.0,
      "coarse_step": 0.5,
      "observable_step": 0.05,
      "independent_expm_at_gt2_relative": 5.036842726716673e-15,
      "halved_step_at_gt4_relative": 1.073570077614395e-14,
      "max_abs_trace": 0.0,
      "max_coarse_vs_fine_probe": 2.220446049250313e-16,
      "elapsed_seconds": 196.69984161400134
    }
  ],
  "rate_windows": [
    {
      "window": [
        60,
        80
      ],
      "Gamma_F": 0.12451877097008121,
      "Gamma_P": 0.10325221142052898,
      "eta": 1.2059671096334885
    },
    {
      "window": [
        80,
        100
      ],
      "Gamma_F": 0.12475294185661574,
      "Gamma_P": 0.10315262703350675,
      "eta": 1.2094014999355531
    },
    {
      "window": [
        100,
        120
      ],
      "Gamma_F": 0.12483827413754747,
      "Gamma_P": 0.10312124565358313,
      "eta": 1.2105970340672445
    }
  ],
  "phase_difference_transverse_decay_rate_100_120": 0.10310169940176599,
  "fine_early_crossings": [
    {
      "left": 0.275,
      "right": 0.30000000000000004,
      "gt": 0.2990601462166332
    },
    {
      "left": 1.125,
      "right": 1.15,
      "gt": 1.1258145862750262
    },
    {
      "left": 2.425,
      "right": 2.45,
      "gt": 2.4324990094534638
    }
  ],
  "fine_early_dt": 0.025,
  "early_consistency_abs": 6.8833827526759706e-15
}


==> reproducibility/pulse_dynamics/validation_p-1.json <==
{
  "parity": -1,
  "dimension": 464905,
  "nnz": 10271624,
  "radius": 25.328193602038546,
  "center": 0.9,
  "final_time": 120.0,
  "coarse_step": 0.5,
  "observable_step": 0.05,
  "independent_expm_at_gt2_relative": 5.036842726716673e-15,
  "halved_step_at_gt4_relative": 1.073570077614395e-14,
  "max_abs_trace": 0.0,
  "max_coarse_vs_fine_probe": 2.220446049250313e-16,
  "elapsed_seconds": 196.69984161400134
}


==> reproducibility/pulse_dynamics/validation_p1.json <==
{
  "parity": 1,
  "dimension": 468118,
  "nnz": 10342140,
  "radius": 25.328193602038546,
  "center": 0.9,
  "final_time": 120.0,
  "coarse_step": 0.5,
  "observable_step": 0.05,
  "independent_expm_at_gt2_relative": 5.335279390934245e-15,
  "halved_step_at_gt4_relative": 1.0725418187866603e-14,
  "max_abs_trace": 3.204329325604923e-16,
  "max_coarse_vs_fine_probe": 3.469446951953614e-17,
  "elapsed_seconds": 208.67339315599747
}


==> reproducibility/pulse_initial/README.txt <==
Sublattice pulse reference in the 18-site periodic PXP array

Each run addresses one of the two sublattices with probability 1/2. A resonant
parallel pulse produces cos(theta/2)|g> + sin(theta/2)|r> on its nine selected
sites, with every other atom remaining in |g>. The drive is in the quadrature
that gives real amplitudes in the phase convention H_PXP = g sum(P X P).
The benchmark uses theta = pi/2. Shifting this pulse by pi in optical phase
changes the sign of its real Rydberg amplitude.

Use the original pxp_upward_large project with its archived L18 trace, density,
energy and adjoint-mode data, thermal_meta.cpp and density_momentum_meta.cpp.
Copy the packaged steady_L18_p1.bin into its data directory.

OPENBLAS_NUM_THREADS=1 python build_pulse.py --project ../pxp_upward_large
OPENBLAS_NUM_THREADS=1 python check_trace_distance.py --project ../pxp_upward_large

build_pulse.py writes pulse_L18_p1.npy and pulse_L18_p-1.npy under the original
project's data directory. They contain the even and odd orthonormal Hermitian
coordinates of the positive-real pulse reference. The odd steady component is
zero. The even initial deviation is obtained by subtracting the stationary
coordinates. The opposite-real-phase reference has the same even component
and the negative of the odd component. The output JSON records the independently
checked trace, density, transverse energy, purity, squared Hilbert-Schmidt
distance and projections on the archived normalized left modes.

For the two translated product states A,B, <A|B> = cos(theta/2)^L, and the
eigenvalues of their equal statistical mixture are (1 +/- <A|B>)/2.
Its purity is (1+cos(theta/2)^(2L))/2. The eigenvectors A+B and A-B have
physical crystal momentum 0 and pi. check_trace_distance.py reconstructs the
full stationary matrices in these two momentum sectors, computes the positive
eigenvalues of the difference, and sums them to obtain its trace distance.
All other sectors contain the negative stationary matrix. The same calculation
independently reproduces the archived all-ground initial trace distance.

At pi/2, the squared Hilbert-Schmidt distance of either pulse mixture is
0.500126868. The trace distance of the pulse mixture is 0.9998716835, vs
0.9999101718 for the all-ground state. The difference in initial trace
distances is 0.0000384882. The absolute projection of the pulse mixture on
the unit-HS-norm odd left mode at eigenvalue -0.1031019471 g is 0.04001651.

Complex conjugation followed by excitation parity sends an excitation phase
phi to pi-phi. The real positive and negative pulses are exchanged by this
symmetry. A pulse with purely imaginary amplitudes (phi=+/-pi/2) remains
entirely in the even sector and removes the odd channel.


==> reproducibility/pulse_initial/pulse_initial_L18.json <==
{
  "L": 18,
  "theta": 1.5707963267948966,
  "pulse_phase": "real positive",
  "blocks": {
    "1": {
      "dim": 468118,
      "trace": 0.9999999999999998,
      "density": 0.24999999999999994,
      "energy": 0.0,
      "hs_squared_in_block": 0.2500019073486328,
      "distance_squared_in_block": 0.25012686801274925,
      "left_norm": 0.9999999999999984,
      "eigenvalue": -0.12489205308608033,
      "abs_left_projection": 0.010546962601873608,
      "signed_left_projection": [
        0.010546962601873608,
        0.0
      ],
      "abs_previous_gibbs_projection": 0.005295113403276387,
      "initial_density_slope_per_g": 0.03750000000000001,
      "initial_energy_density_slope_per_g": 0.0
    },
    "-1": {
      "dim": 464905,
      "trace": 0.0,
      "density": 0.0,
      "energy": 8.999999999999996,
      "hs_squared_in_block": 0.25,
      "distance_squared_in_block": 0.25,
      "left_norm": 1.0,
      "eigenvalue": -0.10310194713594886,
      "abs_left_projection": 0.04001650991520965,
      "signed_left_projection": [
        0.04001650991520965,
        0.0
      ],
      "abs_previous_gibbs_projection": 0.03101458267516568,
      "initial_density_slope_per_g": 0.0,
      "initial_energy_density_slope_per_g": -0.05000000000000001
    }
  },
  "purity": 0.5000019073486328,
  "analytic_purity": 0.5000019073486328,
  "HS_squared_distance_to_ss": 0.5001268680127493,
  "overlap_A_B": 0.0019531250000000026,
  "expected_density": 0.24999999999999994,
  "expected_energy_per_site": 0.5
}


==> reproducibility/pulse_initial/trace_distances_L18.json <==
{
  "L": 18,
  "theta": 1.5707963267948966,
  "method": "Sum of positive eigenvalues in the two physical momentum blocks 0,pi carrying pulse/vacuum support. In all other momentum blocks the difference is -rho_ss, already checked positive as a state.",
  "pulse_support_trace": 1.0,
  "rho_ss_AA": 6.416401240316082e-05,
  "rho_ss_AB": -8.892051874246322e-07,
  "trace_distances": {
    "positive_pulse": 0.9998716835151709,
    "negative_pulse": 0.9998716835151709,
    "all_g": 0.9999101717513028
  },
  "blocks": [
    {
      "momentum_k": 0,
      "size": 329,
      "hermiticity_error": 3.63184246598614e-19,
      "trace": 0.5009765625,
      "min_ss_eigenvalue": 8.437291608584318e-06,
      "rho_ss_AA": 3.163740360786809e-05,
      "rho_ss_AB": 3.163740360786809e-05,
      "positive_pulse_positive_eigenvalues": [
        0.5009134174634686
      ],
      "negative_pulse_positive_eigenvalues": [
        0.5009134174634686
      ],
      "all_g_positive_eigenvalues": [
        0.9999101717513028
      ]
    },
    {
      "momentum_k": 9,
      "size": 319,
      "hermiticity_error": 9.570681373792268e-18,
      "trace": 0.49902343750000006,
      "min_ss_eigenvalue": 2.5236306298459046e-05,
      "rho_ss_AA": 3.252660879529272e-05,
      "rho_ss_AB": -3.252660879529272e-05,
      "positive_pulse_positive_eigenvalues": [
        0.4989582660517023
      ],
      "negative_pulse_positive_eigenvalues": [
        0.4989582660517022
      ],
      "all_g_positive_eigenvalues": []
    }
  ],
  "archived_vacuum_trace_distance": 0.9999101717513026,
  "trace_distance_margin_F_minus_pulse": 3.8488236131950515e-05
}


==> reproducibility/pxp_upward_large/METHODS_SPARSE.txt <==
Large-size upward-pumped PXP calculation (2026-10-28)

Model and conventions
Periodic blockade chain, H=sum_j P_(j-1) X_j P_(j+1), g=1,
and uniform jumps sqrt(kappa) P_(j-1) sigma_j^+ P_(j+1), kappa=.1.
The local physical states are g/r, with no adjacent rr configurations.
No dephasing, atom removal, postselection, or truncation of legal configurations
is used. This is a projected incoherent excitation pump.

Direct symmetry construction
direct_blocks.cpp enumerates ordered dyads |a><b| under simultaneous cyclic
translation and spatial reflection. The real Hermitian orbit basis is then
split by Theta(X)=Pi X* Pi, Pi=(-1)^Nexc. For two distinct transpose-related
orbits, the symmetric real and antisymmetric imaginary combinations enter
opposite Theta blocks. Self-transpose orbits enter only their allowed block.

The generator is assembled from a representative dyad of each orbit. If an
orbit has size s and a target orbit size t, its orbit-to-orbit transition gets
the normalization factor sqrt(s/t). Complex phases of the Hermitian basis are
included analytically. The resulting matrices are real; the maximum imaginary
entry before taking the real part is exactly zero in these builds.

No full d^2 Liouvillian or dense eigenproblem is constructed at L=18.
The two blocks contain every operator direction accessible from the stated
translation/reflection invariant preparations. They are not the unrestricted
Liouvillian on all operator momenta and reflections.

L   Hilbert d   Theta+ dim   Theta- dim   nnz(+)    nnz(-)
14       843        13347        12864      224647      216636
16      2207        77812        76566     1520530     1496491
18      5778       468118       464905    10342140    10271624

Zeros and duplicate transitions are removed on CSR conversion. The dimensions
above are exact symmetry-space dimensions.

Benchmarking
For L10, the eigenvalues of both direct real blocks match the previously
computed complete relevant-block spectra to maximum nearest-spectrum error
5.9e-14. L12 dimensions and sparse nonzero counts match the previous basis:
2418/2227 dimensions, 33539/30934 nonzeros.

Large-size spectra
solve_sparse.py uses rightmost Arnoldi, saving its parameters, eigenvectors,
and residuals in the original generator. These are partial eigensolvers;
their small residuals alone do not constitute an all-spectrum exclusion bound.
L14 has an independent semigroup check; L18 also has an independent
Chebyshev semigroup-Arnoldi check in method_audit/. Acting with exp(10 A)
orders eigenvalue magnitudes by exp(10 Re lambda). In Theta+, projecting input
onto the trace-zero subspace removes the stationary mode. Reported residuals
are evaluated against the original A, not only the propagator.

Resulting leading rates (ordinary numerical values, not interval bounds)
L14 GammaF=.121504597266569, GammaS=.102486330417520
L16 GammaF=.123401339823845, GammaS=.102866511797219
L18 GammaF=.124892053081899, GammaS=.103101947137844

Initial-state visibility
solve_left.py independently computes adjoint leading modes. For Theta+, it
first removes the trace mode with B=A-alpha*u*tau^T, alpha=1, u=vacuum and
tau=trace, tau^T u=1. Nonzero generator eigenvalues are unchanged. If
B^T w=lambda*w, the original adjoint eigenvector is
ell=w+(alpha/lambda)*(u^T w)*tau. The residual in A^T is checked afterwards.
For Theta- no trace-mode deflation is necessary, and H provides a seed.

All-g is exactly Theta-even. Its projection onto the leading odd mode is
therefore algebraically zero. Its nonzero projection on the leading even
mode is explicitly calculated. Gibbs beta=1 has a nonzero projection on
the odd slow mode, using the exact momentum-block thermal coordinates
constructed independently by thermal_coordinates.py.

Unit-left-norm preparation projections:
L14 allg/even=.0199070506, Gibbs/odd=.0714395016
L16 allg/even=.0132645489, Gibbs/odd=.0472722981
L18 allg/even=.0089309943, Gibbs/odd=.0310145827
They are amplitudes, not probabilities. Original adjoint residuals are below
1.1e-10, much smaller than the nonzero projections.

Stationary vector
solve_zero.py targets the stationary vector by LR Arnoldi on A+I, seeded
by the physical vacuum. Shifting by I removes the relative-tolerance
ambiguity of targeting an eigenvalue exactly at zero; the reported residual
is ||A rho_ss|| after trace-one normalization. A separate stored zero vector
from the original LR run is also available. The parent workflow reconstructs
Hilbert momentum blocks, verifies positivity, and computes actual initial
trace distances to this state without a d^2 dense eigenproblem.

Limitations
Large-size calculations retain the entire legal Hilbert/operator symmetry
space but resolve selected rightmost modes numerically. They do not prove a
thermodynamic spectral gap inequality or exclude every hypothetical missed
mode rigorously. The density operator is Theta-even and cannot see the odd
reference channel; full-state eta must not automatically be called a density
preparation-rate enhancement.

Reproduction
Compile direct_blocks.cpp with g++ -O3 -std=c++17. Run solve_sparse.py with
--L 14/16/18 --p 1 -1; CSR matrices are cached for restart. Matrix construction
takes seconds; eigensolver runtime depends strongly on k/ncv and the method.
Some exploratory L18 LR jobs were stopped after adequate independent
semigroup/adjoint results became available; an interrupted log is not a
reported converged spectral result. All final numerical claims must use the
saved JSON residuals and the independent method_audit crosschecks.


==> reproducibility/pxp_upward_large/data/adjoint_L14_p-1_ncv64.json <==
{
  "L": 14,
  "Theta": -1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 1.6912789344787598,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.10248633041633964,
        0.0
      ],
      "original_adjoint_residual": 1.0138956925739621e-10,
      "allg_projection": 0.0,
      "Gibbs_projection": 0.07143950156686095,
      "Gibbs_sector_normalized_projection": 0.44076083741856364
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/adjoint_L14_p1_ncv64.json <==
{
  "L": 14,
  "Theta": 1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 3.4173171520233154,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.12150459726860914,
        0.0
      ],
      "original_adjoint_residual": 1.0976679217784712e-10,
      "allg_projection": 0.01990705056054577,
      "Gibbs_projection": 0.011978536999900296,
      "Gibbs_sector_normalized_projection": 0.07390220367438832
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/adjoint_L16_p-1_ncv64.json <==
{
  "L": 16,
  "Theta": -1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 18.779114484786987,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.10286651179714329,
        0.0
      ],
      "original_adjoint_residual": 6.815332160268314e-11,
      "allg_projection": 0.0,
      "Gibbs_projection": 0.047272298123322454,
      "Gibbs_sector_normalized_projection": 0.359984380264092
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/adjoint_L16_p1_ncv64.json <==
{
  "L": 16,
  "Theta": 1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 51.17275834083557,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.12340133981779254,
        0.0
      ],
      "original_adjoint_residual": 5.414578169860518e-11,
      "allg_projection": 0.01326454888715691,
      "Gibbs_projection": 0.007879811982048585,
      "Gibbs_sector_normalized_projection": 0.06000540581626443
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/adjoint_L18_p-1_ncv64.json <==
{
  "L": 18,
  "Theta": -1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 167.05977129936218,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.10310194713594886,
        0.0
      ],
      "original_adjoint_residual": 9.768870842016849e-11,
      "allg_projection": 0.0,
      "Gibbs_projection": 0.03101458267516568,
      "Gibbs_sector_normalized_projection": 0.29150432209481963
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/adjoint_L18_p1_ncv64.json <==
{
  "L": 18,
  "Theta": 1,
  "ncv": 64,
  "tol": 1e-09,
  "seconds": 277.9777591228485,
  "converged": true,
  "rows": [
    {
      "eigenvalue": [
        -0.12489205308608033,
        0.0
      ],
      "original_adjoint_residual": 8.606824959445284e-11,
      "allg_projection": 0.00893099432238333,
      "Gibbs_projection": 0.005295113403276387,
      "Gibbs_sector_normalized_projection": 0.04976841262305439
    }
  ],
  "scope": "Leading partial adjoint Arnoldi; original-generator residuals and physical preparation overlaps."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L10_p1_k3_ncv48.json <==
{
  "L": 10,
  "Theta": 1,
  "kappa": 0.1,
  "dim": 478,
  "nnz": 5133,
  "k": 3,
  "ncv": 48,
  "tol": 1e-11,
  "maxiter": 10000,
  "converged": true,
  "seconds": 0.4692881107330322,
  "eigenvalues": [
    [
      -2.3047385558716904e-15,
      0.0
    ],
    [
      -0.11939628919997597,
      0.0
    ],
    [
      -0.17881647757932423,
      2.6510008340668523
    ]
  ],
  "absolute_residuals": [
    3.4216537991900945e-14,
    7.546868416891662e-14,
    1.930497097866592e-11
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L14_p-1_k8_ncv96.json <==
{
  "L": 14,
  "Theta": -1,
  "kappa": 0.1,
  "dim": 12864,
  "nnz": 216636,
  "k": 8,
  "ncv": 96,
  "tol": 1e-10,
  "maxiter": 8000,
  "converged": true,
  "seconds": 40.742125272750854,
  "eigenvalues": [
    [
      -0.10248633041752028,
      0.0
    ],
    [
      -0.19024271152101055,
      0.0
    ],
    [
      -0.1985733841843858,
      0.0
    ],
    [
      -0.2309327502470876,
      -2.797616093703915
    ],
    [
      -0.2309327502470876,
      2.797616093703915
    ],
    [
      -0.28935867518940267,
      1.3243419422125526
    ],
    [
      -0.28935867518940267,
      -1.3243419422125526
    ],
    [
      -0.2915055069010021,
      2.4437348788856603
    ]
  ],
  "absolute_residuals": [
    3.56888345614006e-14,
    6.35277917607148e-14,
    8.31191632141823e-14,
    3.0087584181738227e-13,
    3.0087584181738227e-13,
    2.452211362477272e-12,
    2.452211362477272e-12,
    2.4340519529244763e-10
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L14_p1_k8_ncv96.json <==
{
  "L": 14,
  "Theta": 1,
  "kappa": 0.1,
  "dim": 13347,
  "nnz": 224647,
  "k": 8,
  "ncv": 96,
  "tol": 1e-10,
  "maxiter": 8000,
  "converged": true,
  "seconds": 13.65965223312378,
  "eigenvalues": [
    [
      -4.221964862640761e-16,
      0.0
    ],
    [
      -0.12150459726656936,
      0.0
    ],
    [
      -0.16281280298615178,
      0.0
    ],
    [
      -0.18889788323922974,
      0.0
    ],
    [
      -0.19497415357076717,
      0.0
    ],
    [
      -0.2204294028562559,
      -2.8171939871706386
    ],
    [
      -0.2204294028562559,
      2.8171939871706386
    ],
    [
      -0.23621959033178636,
      3.3443735042921925
    ]
  ],
  "absolute_residuals": [
    3.405090772118214e-14,
    6.944767342718827e-14,
    9.858905822974584e-14,
    7.067740875728696e-14,
    1.7465002774600634e-11,
    1.2837305778566016e-13,
    1.2837305778566016e-13,
    9.321628218216365e-14
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L16_p-1_k8_ncv96.json <==
{
  "L": 16,
  "Theta": -1,
  "kappa": 0.1,
  "dim": 76566,
  "nnz": 1496491,
  "k": 8,
  "ncv": 96,
  "tol": 1e-10,
  "maxiter": 8000,
  "converged": true,
  "seconds": 195.11619353294373,
  "eigenvalues": [
    [
      -0.1028665117972192,
      0.0
    ],
    [
      -0.19236504792162548,
      0.0
    ],
    [
      -0.20391312118733795,
      0.0
    ],
    [
      -0.23497708309894086,
      0.0
    ],
    [
      -0.2583441646689533,
      -2.7802725663352503
    ],
    [
      -0.2583441646689533,
      2.7802725663352503
    ],
    [
      -0.299765822622149,
      -2.7926569006621103
    ],
    [
      -0.299765822622149,
      2.7926569006621103
    ]
  ],
  "absolute_residuals": [
    4.886018438108735e-14,
    1.2002850775096144e-13,
    1.1704034282428245e-13,
    8.994778642448881e-14,
    1.093406652164856e-13,
    1.093406652164856e-13,
    2.8145145270244385e-13,
    2.8145145270244385e-13
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L16_p1_k8_ncv96.json <==
{
  "L": 16,
  "Theta": 1,
  "kappa": 0.1,
  "dim": 77812,
  "nnz": 1520530,
  "k": 8,
  "ncv": 96,
  "tol": 1e-10,
  "maxiter": 8000,
  "converged": true,
  "seconds": 111.86204719543457,
  "eigenvalues": [
    [
      -2.116675510540853e-15,
      0.0
    ],
    [
      -0.12340133982384512,
      0.0
    ],
    [
      -0.1622278144226418,
      0.0
    ],
    [
      -0.19144681844568054,
      0.0
    ],
    [
      -0.19675009677870844,
      0.0
    ],
    [
      -0.21620560244255022,
      2.777509864876627
    ],
    [
      -0.21620560244255022,
      -2.777509864876627
    ],
    [
      -0.24927949548307266,
      -3.1979741005854696
    ]
  ],
  "absolute_residuals": [
    6.458735212791676e-14,
    9.324358989883659e-14,
    1.0956027711645296e-13,
    1.0225842772502813e-13,
    1.57556534577145e-11,
    2.066417665213509e-13,
    2.066417665213509e-13,
    1.0471489422043843e-13
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/arnoldi_L18_p1_k3_ncv48.json <==
{
  "L": 18,
  "Theta": 1,
  "kappa": 0.1,
  "dim": 468118,
  "nnz": 10342140,
  "k": 3,
  "ncv": 48,
  "tol": 1e-09,
  "maxiter": 8000,
  "converged": true,
  "seconds": 786.1895105838776,
  "eigenvalues": [
    [
      1.8913379825397022e-15,
      0.0
    ],
    [
      -0.12489205308274785,
      0.0
    ],
    [
      -0.26251877034070226,
      3.578228316154865
    ]
  ],
  "absolute_residuals": [
    1.212526569658228e-13,
    1.454249919664476e-13,
    2.2434677137355276e-09
  ],
  "scope": "Partial rightmost Arnoldi candidates; no full-spectrum exclusion certificate."
}


==> reproducibility/pxp_upward_large/data/block_L10_p-1.json <==
{"L":10,"d":123,"Theta":-1,"dim":403,"entries":9578,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L10_p1.json <==
{"L":10,"d":123,"Theta":1,"dim":478,"entries":11349,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L12_p-1.json <==
{"L":12,"d":322,"Theta":-1,"dim":2227,"entries":65282,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L12_p1.json <==
{"L":12,"d":322,"Theta":1,"dim":2418,"entries":70671,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L14_p-1.json <==
{"L":14,"d":843,"Theta":-1,"dim":12864,"entries":444190,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L14_p1.json <==
{"L":14,"d":843,"Theta":1,"dim":13347,"entries":460316,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L16_p-1.json <==
{"L":16,"d":2207,"Theta":-1,"dim":76566,"entries":3027188,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L16_p1.json <==
{"L":16,"d":2207,"Theta":1,"dim":77812,"entries":3074876,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L18_p-1.json <==
{"L":18,"d":5778,"Theta":-1,"dim":464905,"entries":20647128,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/block_L18_p1.json <==
{"L":18,"d":5778,"Theta":1,"dim":468118,"entries":20786001,"maximum_imaginary_entry":0}


==> reproducibility/pxp_upward_large/data/eta_size_summary.csv <==
L,Gamma_F,Gamma_S,eta,Dtr_F0,Dtr_S0
6.000000000000000000e+00,1.087778572121030907e-01,9.046899110980784198e-02,1.202377255208612272e+00,9.549273424035277236e-01,6.794078464847435050e-01
8.000000000000000000e+00,1.305594970004961830e-01,9.448019874452150135e-02,1.381871532187761931e+00,9.835899570602277819e-01,7.389830852793298765e-01
1.000000000000000000e+01,1.193962891999626880e-01,9.945186741873053571e-02,1.200543461866417028e+00,9.943200711099972056e-01,7.623570148644189803e-01
1.200000000000000000e+01,1.188595072668594266e-01,1.019133140419578171e-01,1.166280464767585068e+00,9.979355337999016307e-01,8.096645183850560423e-01
1.400000000000000000e+01,1.215045972665251273e-01,1.024863304175212264e-01,1.185568814607030896e+00,9.992796457140690203e-01,8.387681390019375849e-01
1.600000000000000000e+01,1.234013398238451159e-01,1.028665117972192011e-01,1.199625978054998487e+00,9.997455576053922988e-01,8.649777079220807297e-01
1.800000000000000000e+01,1.248920530818994901e-01,1.031019471378436525e-01,1.211345241762730618e+00,9.999101717513025900e-01,8.867617348115615084e-01


==> reproducibility/pxp_upward_large/data/eta_size_summary.json <==
[
  {
    "L": 6,
    "Gamma_F": 0.10877785721210309,
    "Gamma_S": 0.09046899110980784,
    "eta": 1.2023772552086123,
    "Dtr_F0": 0.9549273424035277,
    "Dtr_S0": 0.6794078464847435,
    "spectral_method": "complete relevant spectra"
  },
  {
    "L": 8,
    "Gamma_F": 0.13055949700049618,
    "Gamma_S": 0.0944801987445215,
    "eta": 1.381871532187762,
    "Dtr_F0": 0.9835899570602278,
    "Dtr_S0": 0.7389830852793299,
    "spectral_method": "complete relevant spectra"
  },
  {
    "L": 10,
    "Gamma_F": 0.11939628919996269,
    "Gamma_S": 0.09945186741873054,
    "eta": 1.200543461866417,
    "Dtr_F0": 0.9943200711099972,
    "Dtr_S0": 0.762357014864419,
    "spectral_method": "complete relevant spectra"
  },
  {
    "L": 12,
    "Gamma_F": 0.11885950726685943,
    "Gamma_S": 0.10191331404195782,
    "eta": 1.166280464767585,
    "Dtr_F0": 0.9979355337999016,
    "Dtr_S0": 0.809664518385056,
    "spectral_method": "complete relevant spectra"
  },
  {
    "L": 14,
    "Gamma_F": 0.12150459726652513,
    "Gamma_S": 0.10248633041752123,
    "eta": 1.185568814607031,
    "Dtr_F0": 0.999279645714069,
    "Dtr_S0": 0.8387681390019376,
    "spectral_method": "targeted sparse modes, adjoint overlap check; independent semigroup"
  },
  {
    "L": 16,
    "Gamma_F": 0.12340133982384512,
    "Gamma_S": 0.1028665117972192,
    "eta": 1.1996259780549985,
    "Dtr_F0": 0.9997455576053923,
    "Dtr_S0": 0.8649777079220807,
    "spectral_method": "targeted sparse modes, adjoint overlap check"
  },
  {
    "L": 18,
    "Gamma_F": 0.12489205308189949,
    "Gamma_S": 0.10310194713784365,
    "eta": 1.2113452417627306,
    "Dtr_F0": 0.9999101717513026,
    "Dtr_S0": 0.8867617348115615,
    "spectral_method": "targeted sparse modes, adjoint overlap check; independent semigroup"
  }
]


==> reproducibility/pxp_upward_large/data/initial_distances_L10.json <==
{
  "L": 10,
  "beta_g": 1,
  "kappa_over_g": 0.1,
  "Dtr_F_initial": 0.9943200711099971,
  "Dtr_Gibbs_initial": 0.7623570148644182,
  "initial_farther_verified": true,
  "steady_trace": 1.0,
  "steady_min_eigenvalue": 0.0013700481644215842,
  "steady_purity": 0.010655896263409972,
  "steady_vacuum_probability": 0.00570829461189428,
  "maximum_momentum_hermiticity_error": 2.3635816902378886e-17,
  "seconds": 0.03038501739501953,
  "method": "Complete Hilbert momentum block trace norms; steady state from right zero-mode candidate."
}


==> reproducibility/pxp_upward_large/data/initial_distances_L14.json <==
{
  "L": 14,
  "beta_g": 1,
  "kappa_over_g": 0.1,
  "Dtr_F_initial": 0.999279645714069,
  "Dtr_Gibbs_initial": 0.8387681390019376,
  "initial_farther_verified": true,
  "steady_trace": 1.0,
  "steady_min_eigenvalue": 0.00010986283036701134,
  "steady_purity": 0.0016219794803007275,
  "steady_vacuum_probability": 0.0007209225807736043,
  "maximum_momentum_hermiticity_error": 5.067308511985674e-17,
  "seconds": 0.17687606811523438,
  "method": "Complete Hilbert momentum block trace norms; steady state from right zero-mode candidate."
}


==> reproducibility/pxp_upward_large/data/initial_distances_L16.json <==
{
  "L": 16,
  "beta_g": 1,
  "kappa_over_g": 0.1,
  "Dtr_F_initial": 0.9997455576053923,
  "Dtr_Gibbs_initial": 0.8649777079220807,
  "initial_farther_verified": true,
  "steady_trace": 1.0000000000000002,
  "steady_min_eigenvalue": 3.05342115017776e-05,
  "steady_purity": 0.0006395070259890941,
  "steady_vacuum_probability": 0.00025452057670809897,
  "maximum_momentum_hermiticity_error": 3.206003916936212e-17,
  "seconds": 0.8296341896057129,
  "method": "Complete Hilbert momentum block trace norms; steady state from right zero-mode candidate."
}


==> reproducibility/pxp_upward_large/data/initial_distances_L18.json <==
{
  "L": 18,
  "beta_g": 1,
  "kappa_over_g": 0.1,
  "Dtr_F_initial": 0.9999101717513026,
  "Dtr_Gibbs_initial": 0.8867617348115615,
  "initial_farther_verified": true,
  "steady_trace": 1.0,
  "steady_min_eigenvalue": 8.437291608584425e-06,
  "steady_purity": 0.00025328868892249404,
  "steady_vacuum_probability": 8.983893443017498e-05,
  "maximum_momentum_hermiticity_error": 2.73216271498708e-17,
  "seconds": 15.960197687149048,
  "method": "Complete Hilbert momentum block trace norms; steady state from right zero-mode candidate."
}


==> reproducibility/pxp_upward_large/data/large_steady_densities.json <==
{
  "14": 0.28992785446832087,
  "16": 0.2895360381515877,
  "18": 0.2893585168665861
}


==> reproducibility/pxp_upward_large/data/thermal_L10_p-1.json <==
{"dim":403,"d":123}


==> reproducibility/pxp_upward_large/data/thermal_L10_p1.json <==
{"dim":478,"d":123}


==> reproducibility/pxp_upward_large/data/thermal_L14_p-1.json <==
{"dim":12864,"d":843}


==> reproducibility/pxp_upward_large/data/thermal_L14_p1.json <==
{"dim":13347,"d":843}


==> reproducibility/pxp_upward_large/data/thermal_L16_p-1.json <==
{"dim":76566,"d":2207}


==> reproducibility/pxp_upward_large/data/thermal_L16_p1.json <==
{"dim":77812,"d":2207}


==> reproducibility/pxp_upward_large/data/thermal_L18_p-1.json <==
{"dim":464905,"d":5778}


==> reproducibility/pxp_upward_large/data/thermal_L18_p1.json <==
{"dim":468118,"d":5778}


==> reproducibility/pxp_upward_large/data/thermal_coordinate_validation_L10.json <==
{
  "1": 1.649699408029229e-15,
  "-1": 1.6113758761081718e-15
}

==> reproducibility/pxp_upward_large/data/thermal_coordinates_L10.json <==
{
  "L": 10,
  "d": 123,
  "beta": 1.0,
  "partition_function": 1393.4392452787029,
  "energy": -4.309769995145523,
  "seconds": 0.02481365203857422,
  "method": "Complete Hilbert momentum blocks; no thermal-matrix truncation.",
  "p1_trace": 1.0000000000000002,
  "p1_energy": 0.0,
  "p1_norm": 0.24708821628607505,
  "p-1_trace": 0.0,
  "p-1_energy": -4.309769995145531,
  "p-1_norm": 0.24695999512532696
}


==> reproducibility/pxp_upward_large/data/thermal_coordinates_L14.json <==
{
  "L": 14,
  "d": 843,
  "beta": 1.0,
  "partition_function": 25198.47237374385,
  "energy": -6.031912315012357,
  "seconds": 0.09984493255615234,
  "method": "Complete Hilbert momentum blocks; no thermal-matrix truncation.",
  "p1_trace": 0.9999999999999994,
  "p1_energy": 0.0,
  "p1_norm": 0.16208633037084386,
  "p-1_trace": 0.0,
  "p-1_energy": -6.031912315012352,
  "p-1_norm": 0.1620822348584006
}


==> reproducibility/pxp_upward_large/data/thermal_coordinates_L16.json <==
{
  "L": 16,
  "d": 2207,
  "beta": 1.0,
  "partition_function": 107183.9574694163,
  "energy": -6.893529621047734,
  "seconds": 0.6620957851409912,
  "method": "Complete Hilbert momentum blocks; no thermal-matrix truncation.",
  "p1_trace": 1.0,
  "p1_energy": 0.0,
  "p1_norm": 0.13131836831795524,
  "p-1_trace": 0.0,
  "p-1_energy": -6.893529621047742,
  "p-1_norm": 0.13131763686147302
}


==> reproducibility/pxp_upward_large/data/thermal_coordinates_L18.json <==
{
  "L": 18,
  "d": 5778,
  "beta": 1.0,
  "partition_function": 455924.89728284883,
  "energy": -7.755199303617954,
  "seconds": 4.360275983810425,
  "method": "Complete Hilbert momentum blocks; no thermal-matrix truncation.",
  "p1_trace": 0.9999999999999999,
  "p1_energy": 0.0,
  "p1_norm": 0.10639506313736664,
  "p-1_trace": 0.0,
  "p-1_energy": -7.755199303617957,
  "p-1_norm": 0.10639493250833293
}


==> reproducibility/pxp_upward_large/data/zero_L18.json <==
{
  "L": 18,
  "eigenvalue": [
    -1.1088907569956064e-12,
    0.0
  ],
  "trace": 1.0000000000000004,
  "original_stationary_residual": 1.5050736581152859e-12,
  "imaginary_norm_before_real": 0.0,
  "seconds": 110.53106570243835,
  "stationary_vacuum_probability": 8.98389344197045e-05,
  "method": "LR k1 ncv48 on A+I, seeded by physical vacuum; shift avoids relative-tolerance ambiguity at zero"
}


==> reproducibility/pxp_upward_large/dynamics_L18/README_CN.txt <==
L=18 PXP 向上泵浦完整动力学（2026-10-29）

模型：周期最近邻阻塞，H=g sum PXP，g=1；J=sqrt(kappa) P sigma+ P，kappa/g=.1；无额外dephasing。
初态：F=all-g，S=exp(-H)/Z。两者均为平移、反射不变；F只占Theta偶块，S同时占偶和奇块。

propagate.py 对完整合法构型空间的精确对称块进行指数传播，没有保留少数本征模重构，也没有低能截断。基底为HS正交归一，故系数向量欧氏范数平方就是完整密度矩阵的HS距离平方。传播的是rho-rhoss，以避免大时间减法损失。每两单位时间共享一个Chebyshev递推，计算间隔0.5的完整输出。

block_p1.csv：偶块；状态0是F，状态1是S的偶部分。
block_p-1.csv：奇块；状态0是S的奇部分。
full_dynamics_L18.csv：summarize.py合并后的完整曲线；S的HS²由偶块和奇块HS²相加。
summary_L18.json：初始距离、交叉、有限时间对数斜率、人口/混合见证的稳定时间估计及终点之后的迹范数收缩上界。
validation_p*.json：分块传播耗时、trace漂移和t2步长减半检查。
independent_expm_check.json：独立SciPy expm_multiply在t2的全向量误差，偶块约7.1e-15、奇块约5.0e-15。

该完整动力学与此前L18稀疏主模谱计算是不同计算任务；本目录新完成了实际传播。曲线不能标作trace distance，其纵坐标为D2=Tr[(rho-rhoss)^2]。D2尾部指数是2Gamma，速率比eta不受这一因子影响。

稳定时间由最终合并网格最后一次离开容差的相邻两点插值得到：gt<=24的步长为.05，之后为.5。数值精度应与采样括区对应，不给过多小数。终点T以后的无再次越界可用trace收缩界保证：人口误差<=.25 sqrt(d D2(T))，混合见证O=n+.1H/(gL)误差<=.35 sqrt(d D2(T))，d=5778。此界检验终点之后，不将离散时间网格当成逐区间认证。

运行需之前验证包重建的CSR矩阵和真实Gibbs/稳态坐标：本目录放在pxp_upward_large下面，使用OPENBLAS_NUM_THREADS=1 OMP_NUM_THREADS=1 python propagate.py --p 1和--p -1，再运行independent_check.py、summarize.py。数值实际使用Python/SciPy。

本归档仅包含已传播的F/S协议。未验证的额外L18人口混合协议不计入本文结果。重建可生成t2和末时刻的向量检查点；归档省略这些可重算的检查点。

补充的细时间网格验证：refine_early_observables.py 用相同完整生成元的Chebyshev矩递推，在gt=0..24以dt=.05直接计算人口和混合见证；不拟合少数模式。与主传播共同采样点最大差约1.2e-15。early_observables_L18.csv为该细网格，observables_L18_merged.csv将它与24..120的dt=.5输出拼接。运行merge_refinement.py会更新summary_L18.json中的最终稳定时间；先运行summarize.py，再运行merge_refinement.py，避免后者的细网格结果被覆盖。

最终L18混合见证稳定时间：eps=.01时F约6.89/g、S约15.97/g；eps=.005时F约14.38/g、S约21.85/g；eps=.001时F约23.07/g、S约36.56/g。对应约56.9%、34.2%、36.9%时间缩短。细网格早期阈值括区宽.05，24以后的括区宽.5。
所有最终时间及括区见summary_L18.json。停止了全部计算任务，无后台作业继续运行。


==> reproducibility/pxp_upward_large/dynamics_L18/block_p-1.csv <==
t,HS2_0,dn_0,energy_density_0,trace_0
0.000000000000000000e+00,1.131988166345272023e-02,0.000000000000000000e+00,-4.308444057565531393e-01,0.000000000000000000e+00
5.000000000000000000e-01,7.224744531340376169e-03,0.000000000000000000e+00,-4.068222927105989983e-01,0.000000000000000000e+00
1.000000000000000000e+00,4.808242679303815353e-03,0.000000000000000000e+00,-3.843944961131244287e-01,0.000000000000000000e+00
1.500000000000000000e+00,3.200089280081929582e-03,0.000000000000000000e+00,-3.631230973874309820e-01,0.000000000000000000e+00
2.000000000000000000e+00,2.184272948660533932e-03,0.000000000000000000e+00,-3.429736480611063065e-01,0.000000000000000000e+00
2.500000000000000000e+00,1.577884969520037704e-03,0.000000000000000000e+00,-3.241244518451676937e-01,0.000000000000000000e+00
3.000000000000000000e+00,1.199481910105476730e-03,0.000000000000000000e+00,-3.065566793143477131e-01,0.000000000000000000e+00
3.500000000000000000e+00,9.383583467728783467e-04,0.000000000000000000e+00,-2.900458240202652416e-01,0.000000000000000000e+00
4.000000000000000000e+00,7.484845841656116066e-04,0.000000000000000000e+00,-2.744225099149265601e-01,0.000000000000000000e+00
4.500000000000000000e+00,6.099085563136641235e-04,0.000000000000000000e+00,-2.596581659579207946e-01,0.000000000000000000e+00
5.000000000000000000e+00,5.087064248844343217e-04,0.000000000000000000e+00,-2.457581977325630218e-01,0.000000000000000000e+00
5.500000000000000000e+00,4.330401000976976961e-04,0.000000000000000000e+00,-2.326755314185692258e-01,0.000000000000000000e+00
6.000000000000000000e+00,3.738914302750926300e-04,0.000000000000000000e+00,-2.203303832421745490e-01,0.000000000000000000e+00
6.500000000000000000e+00,3.262583629352247940e-04,0.000000000000000000e+00,-2.086614106470363605e-01,0.000000000000000000e+00
7.000000000000000000e+00,2.872994001085817659e-04,0.000000000000000000e+00,-1.976330115897250717e-01,0.000000000000000000e+00
7.500000000000000000e+00,2.551175252394548656e-04,0.000000000000000000e+00,-1.872163093611173557e-01,0.000000000000000000e+00
8.000000000000000000e+00,2.281338651578799809e-04,0.000000000000000000e+00,-1.773777609460193139e-01,0.000000000000000000e+00
8.500000000000000000e+00,2.050653222139016266e-04,0.000000000000000000e+00,-1.680784323921104828e-01,0.000000000000000000e+00
9.000000000000000000e+00,1.850922489375651510e-04,0.000000000000000000e+00,-1.592810181023589233e-01,0.000000000000000000e+00
9.500000000000000000e+00,1.675526417587497503e-04,0.000000000000000000e+00,-1.509577669777447950e-01,0.000000000000000000e+00
1.000000000000000000e+01,1.521086593939081292e-04,0.000000000000000000e+00,-1.430872900162800665e-01,0.000000000000000000e+00
1.050000000000000000e+01,1.385009958495226148e-04,0.000000000000000000e+00,-1.356444389304909681e-01,0.000000000000000000e+00
1.100000000000000000e+01,1.262596076848546513e-04,0.000000000000000000e+00,-1.285999565549387769e-01,0.000000000000000000e+00
1.150000000000000000e+01,1.150743551376147129e-04,0.000000000000000000e+00,-1.219286798678829997e-01,0.000000000000000000e+00
1.200000000000000000e+01,1.049974788749941947e-04,0.000000000000000000e+00,-1.156124559032069565e-01,0.000000000000000000e+00
1.250000000000000000e+01,9.599983796602278366e-05,0.000000000000000000e+00,-1.096351200648278262e-01,0.000000000000000000e+00
1.300000000000000000e+01,8.778049004664818832e-05,0.000000000000000000e+00,-1.039768709330240876e-01,0.000000000000000000e+00
1.350000000000000000e+01,8.016406853956002763e-05,0.000000000000000000e+00,-9.861634876861391508e-02,0.000000000000000000e+00
1.400000000000000000e+01,7.320529610231379849e-05,0.000000000000000000e+00,-9.353682107546604230e-02,0.000000000000000000e+00
1.450000000000000000e+01,6.691776789921580920e-05,0.000000000000000000e+00,-8.872569304785672684e-02,0.000000000000000000e+00
1.500000000000000000e+01,6.117770757397587920e-05,0.000000000000000000e+00,-8.416922853743524779e-02,0.000000000000000000e+00
1.550000000000000000e+01,5.586507019086573491e-05,0.000000000000000000e+00,-7.985162558180078363e-02,0.000000000000000000e+00
1.600000000000000000e+01,5.096812734165103538e-05,0.000000000000000000e+00,-7.575859534115167437e-02,0.000000000000000000e+00
1.650000000000000000e+01,4.650534485839760571e-05,0.000000000000000000e+00,-7.187894530058153153e-02,0.000000000000000000e+00
1.700000000000000000e+01,4.243931781448230311e-05,0.000000000000000000e+00,-6.820235811119923497e-02,0.000000000000000000e+00
1.750000000000000000e+01,3.870361748390065257e-05,0.000000000000000000e+00,-6.471753104013198976e-02,0.000000000000000000e+00
1.800000000000000000e+01,3.526091522742735108e-05,0.000000000000000000e+00,-6.141314974552218586e-02,0.000000000000000000e+00
1.850000000000000000e+01,3.210754779269742258e-05,0.000000000000000000e+00,-5.827946888053202323e-02,0.000000000000000000e+00
1.900000000000000000e+01,2.923411169359668827e-05,0.000000000000000000e+00,-5.530806642999880340e-02,0.000000000000000000e+00
1.950000000000000000e+01,2.661071684023587678e-05,0.000000000000000000e+00,-5.249060862732302796e-02,0.000000000000000000e+00
2.000000000000000000e+01,2.420618988115353365e-05,0.000000000000000000e+00,-4.981857610092639554e-02,0.000000000000000000e+00
2.050000000000000000e+01,2.200422083249808198e-05,0.000000000000000000e+00,-4.728395484410820304e-02,0.000000000000000000e+00
2.100000000000000000e+01,1.999656298412621943e-05,0.000000000000000000e+00,-4.487962328670941359e-02,0.000000000000000000e+00
2.150000000000000000e+01,1.816852999280631114e-05,0.000000000000000000e+00,-4.259899384347079487e-02,0.000000000000000000e+00
2.200000000000000000e+01,1.650093897828030988e-05,0.000000000000000000e+00,-4.043557699847618453e-02,0.000000000000000000e+00
2.250000000000000000e+01,1.497889473954033792e-05,0.000000000000000000e+00,-3.838305615051233050e-02,0.000000000000000000e+00
2.300000000000000000e+01,1.359206618139909894e-05,0.000000000000000000e+00,-3.643558788370294954e-02,0.000000000000000000e+00
2.350000000000000000e+01,1.233049894681707014e-05,0.000000000000000000e+00,-3.458780083693586971e-02,0.000000000000000000e+00
2.400000000000000000e+01,1.118321223296483261e-05,0.000000000000000000e+00,-3.283457264078752658e-02,0.000000000000000000e+00
2.450000000000000000e+01,1.013953824838206682e-05,0.000000000000000000e+00,-3.117094735625906138e-02,0.000000000000000000e+00
2.500000000000000000e+01,9.190149338061787178e-06,0.000000000000000000e+00,-2.959221992407974622e-02,0.000000000000000000e+00
2.550000000000000000e+01,8.327257044893576044e-06,0.000000000000000000e+00,-2.809399604362033259e-02,0.000000000000000000e+00
2.600000000000000000e+01,7.543824996717989305e-06,0.000000000000000000e+00,-2.667215234260790838e-02,0.000000000000000000e+00
2.650000000000000000e+01,6.832736499824839178e-06,0.000000000000000000e+00,-2.532276405907751826e-02,0.000000000000000000e+00
2.700000000000000000e+01,6.187157486406958643e-06,0.000000000000000000e+00,-2.404207787103889923e-02,0.000000000000000000e+00
2.750000000000000000e+01,5.601166698372805406e-06,0.000000000000000000e+00,-2.282653325706811981e-02,0.000000000000000000e+00
2.800000000000000000e+01,5.069681706911133283e-06,0.000000000000000000e+00,-2.167278018921904928e-02,0.000000000000000000e+00
2.850000000000000000e+01,4.587915717298720454e-06,0.000000000000000000e+00,-2.057765985772285963e-02,0.000000000000000000e+00
2.900000000000000000e+01,4.151214694334989990e-06,0.000000000000000000e+00,-1.953816932670852935e-02,0.000000000000000000e+00
2.950000000000000000e+01,3.755356060853516065e-06,0.000000000000000000e+00,-1.855144650268566314e-02,0.000000000000000000e+00
3.000000000000000000e+01,3.396665574321227795e-06,0.000000000000000000e+00,-1.761477897892466116e-02,0.000000000000000000e+00
3.050000000000000000e+01,3.071822801416639397e-06,0.000000000000000000e+00,-1.672560831909622112e-02,0.000000000000000000e+00
3.100000000000000000e+01,2.777690785854351764e-06,0.000000000000000000e+00,-1.588151372040789988e-02,0.000000000000000000e+00
3.150000000000000000e+01,2.511362937691957649e-06,0.000000000000000000e+00,-1.508019226167629789e-02,0.000000000000000000e+00
3.200000000000000000e+01,2.270252006819053610e-06,0.000000000000000000e+00,-1.431945398233599315e-02,0.000000000000000000e+00
3.250000000000000000e+01,2.052050721168867536e-06,0.000000000000000000e+00,-1.359722588674735881e-02,0.000000000000000000e+00
3.300000000000000000e+01,1.854636573731001291e-06,0.000000000000000000e+00,-1.291154874562782870e-02,0.000000000000000000e+00
3.350000000000000000e+01,1.676037411931142892e-06,0.000000000000000000e+00,-1.226056423837949307e-02,0.000000000000000000e+00
3.400000000000000000e+01,1.514467855235528982e-06,0.000000000000000000e+00,-1.164250455471091406e-02,0.000000000000000000e+00
3.450000000000000000e+01,1.368339782790456638e-06,0.000000000000000000e+00,-1.105569127294706196e-02,0.000000000000000000e+00
3.500000000000000000e+01,1.236212240206221662e-06,0.000000000000000000e+00,-1.049853602986603081e-02,0.000000000000000000e+00
3.550000000000000000e+01,1.116754055326029900e-06,0.000000000000000000e+00,-9.969534516839599278e-03,0.000000000000000000e+00
3.600000000000000000e+01,1.008752574830547248e-06,0.000000000000000000e+00,-9.467257449756016907e-03,0.000000000000000000e+00
3.650000000000000000e+01,9.111227578595006542e-07,0.000000000000000000e+00,-8.990346436563639160e-03,0.000000000000000000e+00
3.700000000000000000e+01,8.228866379637756953e-07,0.000000000000000000e+00,-8.537513674392080421e-03,0.000000000000000000e+00
3.750000000000000000e+01,7.431498021219657072e-07,0.000000000000000000e+00,-8.107539305193839363e-03,0.000000000000000000e+00
3.800000000000000000e+01,6.710962777059727009e-07,0.000000000000000000e+00,-7.699265653689895024e-03,0.000000000000000000e+00
3.850000000000000000e+01,6.059900456541313511e-07,0.000000000000000000e+00,-7.311592633504605115e-03,0.000000000000000000e+00
3.900000000000000000e+01,5.471689442381916234e-07,0.000000000000000000e+00,-6.943476027950716035e-03,0.000000000000000000e+00
3.950000000000000000e+01,4.940327928310539890e-07,0.000000000000000000e+00,-6.593925910576631071e-03,0.000000000000000000e+00
4.000000000000000000e+01,4.460352273520089328e-07,0.000000000000000000e+00,-6.262003314056919720e-03,0.000000000000000000e+00
4.050000000000000000e+01,4.026810519148950606e-07,0.000000000000000000e+00,-5.946816533046725417e-03,0.000000000000000000e+00
4.100000000000000000e+01,3.635238325393779739e-07,0.000000000000000000e+00,-5.647518726489579241e-03,0.000000000000000000e+00
4.150000000000000000e+01,3.281606915283792189e-07,0.000000000000000000e+00,-5.363306351217443993e-03,0.000000000000000000e+00
4.200000000000000000e+01,2.962264266597939372e-07,0.000000000000000000e+00,-5.093417136763792388e-03,0.000000000000000000e+00
4.250000000000000000e+01,2.673897715849035973e-07,0.000000000000000000e+00,-4.837127535657983340e-03,0.000000000000000000e+00
4.300000000000000000e+01,2.413513039553523037e-07,0.000000000000000000e+00,-4.593750460480524982e-03,0.000000000000000000e+00
4.350000000000000000e+01,2.178409705937236105e-07,0.000000000000000000e+00,-4.362633609625108516e-03,0.000000000000000000e+00
4.400000000000000000e+01,1.966147399751174283e-07,0.000000000000000000e+00,-4.143157934951163107e-03,0.000000000000000000e+00
4.450000000000000000e+01,1.774516021825820863e-07,0.000000000000000000e+00,-3.934735893614099353e-03,0.000000000000000000e+00
4.500000000000000000e+01,1.601515867544775222e-07,0.000000000000000000e+00,-3.736809663985159180e-03,0.000000000000000000e+00
4.550000000000000000e+01,1.445341491663325483e-07,0.000000000000000000e+00,-3.548849591415107179e-03,0.000000000000000000e+00
4.600000000000000000e+01,1.304363337310617831e-07,0.000000000000000000e+00,-3.370352845068777612e-03,0.000000000000000000e+00
4.650000000000000000e+01,1.177108565231914675e-07,0.000000000000000000e+00,-3.200842116351748298e-03,0.000000000000000000e+00
4.700000000000000000e+01,1.062244984490010931e-07,0.000000000000000000e+00,-3.039864288078116244e-03,0.000000000000000000e+00
4.750000000000000000e+01,9.585687292808082652e-08,0.000000000000000000e+00,-2.886989140969094432e-03,0.000000000000000000e+00
4.800000000000000000e+01,8.649932349873638044e-08,0.000000000000000000e+00,-2.741808172982538976e-03,0.000000000000000000e+00
4.850000000000000000e+01,7.805376184383392739e-08,0.000000000000000000e+00,-2.603933534504714042e-03,0.000000000000000000e+00
4.900000000000000000e+01,7.043154152101741138e-08,0.000000000000000000e+00,-2.472997014895747178e-03,0.000000000000000000e+00
4.950000000000000000e+01,6.355254679189490833e-08,0.000000000000000000e+00,-2.348649029050976431e-03,0.000000000000000000e+00
5.000000000000000000e+01,5.734444758638165995e-08,0.000000000000000000e+00,-2.230557631872926577e-03,0.000000000000000000e+00
5.050000000000000000e+01,5.174197003375496248e-08,0.000000000000000000e+00,-2.118407618005860998e-03,0.000000000000000000e+00
5.100000000000000000e+01,4.668616998605023413e-08,0.000000000000000000e+00,-2.011899705080598660e-03,0.000000000000000000e+00
5.150000000000000000e+01,4.212379584141403975e-08,0.000000000000000000e+00,-1.910749742535794134e-03,0.000000000000000000e+00
5.200000000000000000e+01,3.800676232949458004e-08,0.000000000000000000e+00,-1.814687923122704737e-03,0.000000000000000000e+00
5.250000000000000000e+01,3.429167368966962968e-08,0.000000000000000000e+00,-1.723458035996756118e-03,0.000000000000000000e+00
5.300000000000000000e+01,3.093936078715101229e-08,0.000000000000000000e+00,-1.636816788302071111e-03,0.000000000000000000e+00
5.350000000000000000e+01,2.791445423779795543e-08,0.000000000000000000e+00,-1.554533170160139321e-03,0.000000000000000000e+00
5.400000000000000000e+01,2.518501727699484067e-08,0.000000000000000000e+00,-1.476387831184470222e-03,0.000000000000000000e+00
5.450000000000000000e+01,2.272222500892103918e-08,0.000000000000000000e+00,-1.402172475513653984e-03,0.000000000000000000e+00
5.500000000000000000e+01,2.050006497674451436e-08,0.000000000000000000e+00,-1.331689299373777120e-03,0.000000000000000000e+00
5.550000000000000000e+01,1.849505718618583848e-08,0.000000000000000000e+00,-1.264750470646358940e-03,0.000000000000000000e+00
5.600000000000000000e+01,1.668600441970210157e-08,0.000000000000000000e+00,-1.201177630468735049e-03,0.000000000000000000e+00
5.650000000000000000e+01,1.505377408125600737e-08,0.000000000000000000e+00,-1.140801408924283205e-03,0.000000000000000000e+00
5.700000000000000000e+01,1.358110117843827024e-08,0.000000000000000000e+00,-1.083460965144551584e-03,0.000000000000000000e+00
5.750000000000000000e+01,1.225240523241235886e-08,0.000000000000000000e+00,-1.029003558776151774e-03,0.000000000000000000e+00
5.800000000000000000e+01,1.105362363357206322e-08,0.000000000000000000e+00,-9.772841456857869237e-04,0.000000000000000000e+00
5.850000000000000000e+01,9.972064157889360486e-09,0.000000000000000000e+00,-9.281649893340460956e-04,0.000000000000000000e+00
5.900000000000000000e+01,8.996273477524610513e-09,0.000000000000000000e+00,-8.815152886216179578e-04,0.000000000000000000e+00
5.950000000000000000e+01,8.115916887485804207e-09,0.000000000000000000e+00,-8.372108269859709299e-04,0.000000000000000000e+00
6.000000000000000000e+01,7.321668249844014694e-09,0.000000000000000000e+00,-7.951336421840859156e-04,0.000000000000000000e+00
6.050000000000000000e+01,6.605111194685721207e-09,0.000000000000000000e+00,-7.551717120418933397e-04,0.000000000000000000e+00
6.100000000000000000e+01,5.958650940300933626e-09,0.000000000000000000e+00,-7.172186539895740193e-04,0.000000000000000000e+00
6.150000000000000000e+01,5.375434729117108871e-09,0.000000000000000000e+00,-6.811734395900901099e-04,0.000000000000000000e+00
6.200000000000000000e+01,4.849279340080528499e-09,0.000000000000000000e+00,-6.469401247828222411e-04,0.000000000000000000e+00
6.250000000000000000e+01,4.374605382622764469e-09,0.000000000000000000e+00,-6.144275943748462882e-04,0.000000000000000000e+00
6.300000000000000000e+01,3.946378343337509393e-09,0.000000000000000000e+00,-5.835493188893590847e-04,0.000000000000000000e+00
6.350000000000000000e+01,3.560055675071530107e-09,0.000000000000000000e+00,-5.542231230584495618e-04,0.000000000000000000e+00
6.400000000000000000e+01,3.211538907101180864e-09,0.000000000000000000e+00,-5.263709660654103568e-04,0.000000000000000000e+00
6.450000000000000000e+01,2.897130158455735473e-09,0.000000000000000000e+00,-4.999187333875818040e-04,0.000000000000000000e+00
6.500000000000000000e+01,2.613492902027102388e-09,0.000000000000000000e+00,-4.747960393672732613e-04,0.000000000000000000e+00
6.550000000000000000e+01,2.357616732981648705e-09,0.000000000000000000e+00,-4.509360394589224377e-04,0.000000000000000000e+00
6.600000000000000000e+01,2.126785619509809237e-09,0.000000000000000000e+00,-4.282752516422733049e-04,0.000000000000000000e+00
6.650000000000000000e+01,1.918549146942871870e-09,0.000000000000000000e+00,-4.067533869424081686e-04,0.000000000000000000e+00
6.700000000000000000e+01,1.730696498081716203e-09,0.000000000000000000e+00,-3.863131887992979721e-04,0.000000000000000000e+00
6.750000000000000000e+01,1.561233023637909941e-09,0.000000000000000000e+00,-3.669002805818027740e-04,0.000000000000000000e+00
6.800000000000000000e+01,1.408359159697750960e-09,0.000000000000000000e+00,-3.484630205636446735e-04,0.000000000000000000e+00
6.850000000000000000e+01,1.270451387467710715e-09,0.000000000000000000e+00,-3.309523640942758590e-04,0.000000000000000000e+00
6.900000000000000000e+01,1.146045007119775811e-09,0.000000000000000000e+00,-3.143217328585398056e-04,0.000000000000000000e+00
6.950000000000000000e+01,1.033818588791022159e-09,0.000000000000000000e+00,-2.985268908720900951e-04,0.000000000000000000e+00
7.000000000000000000e+01,9.325799718580810967e-10,0.000000000000000000e+00,-2.835258266662164035e-04,0.000000000000000000e+00
7.050000000000000000e+01,8.412536437522956214e-10,0.000000000000000000e+00,-2.692786412737554168e-04,0.000000000000000000e+00
7.100000000000000000e+01,7.588693352325571986e-10,0.000000000000000000e+00,-2.557474418602108716e-04,0.000000000000000000e+00
7.150000000000000000e+01,6.845517164538302771e-10,0.000000000000000000e+00,-2.428962408206394581e-04,0.000000000000000000e+00
7.200000000000000000e+01,6.175111073268661265e-10,0.000000000000000000e+00,-2.306908599942097179e-04,0.000000000000000000e+00
7.250000000000000000e+01,5.570351073382440488e-10,0.000000000000000000e+00,-2.190988396309591693e-04,0.000000000000000000e+00
7.300000000000000000e+01,5.024810411596203508e-10,0.000000000000000000e+00,-2.080893518945382543e-04,0.000000000000000000e+00
7.350000000000000000e+01,4.532691345589359759e-10,0.000000000000000000e+00,-1.976331187607823056e-04,0.000000000000000000e+00
7.400000000000000000e+01,4.088763566711936627e-10,0.000000000000000000e+00,-1.877023340978999663e-04,0.000000000000000000e+00
7.450000000000000000e+01,3.688308693995251971e-10,0.000000000000000000e+00,-1.782705896545222165e-04,0.000000000000000000e+00
7.500000000000000000e+01,3.327070215816332238e-10,0.000000000000000000e+00,-1.693128047348756550e-04,0.000000000000000000e+00
7.550000000000000000e+01,3.001208298633200045e-10,0.000000000000000000e+00,-1.608051594130985827e-04,0.000000000000000000e+00
7.600000000000000000e+01,2.707258994085647151e-10,0.000000000000000000e+00,-1.527250311359980078e-04,0.000000000000000000e+00
7.650000000000000000e+01,2.442097447414198031e-10,0.000000000000000000e+00,-1.450509345256098125e-04,0.000000000000000000e+00
7.700000000000000000e+01,2.202904722601704140e-10,0.000000000000000000e+00,-1.377624641957422152e-04,0.000000000000000000e+00
7.750000000000000000e+01,1.987137870502909268e-10,0.000000000000000000e+00,-1.308402404344692507e-04,0.000000000000000000e+00
7.800000000000000000e+01,1.792502912218471985e-10,0.000000000000000000e+00,-1.242658576264483506e-04,0.000000000000000000e+00
7.850000000000000000e+01,1.616930463364569550e-10,0.000000000000000000e+00,-1.180218352807566441e-04,0.000000000000000000e+00
7.900000000000000000e+01,1.458553750977387823e-10,0.000000000000000000e+00,-1.120915715218305205e-04,0.000000000000000000e+00
7.950000000000000000e+01,1.315688785440977996e-10,0.000000000000000000e+00,-1.064592989126574078e-04,0.000000000000000000e+00
8.000000000000000000e+01,1.186816468707921895e-10,0.000000000000000000e+00,-1.011100424979153559e-04,0.000000000000000000e+00
8.050000000000000000e+01,1.070566449402529885e-10,0.000000000000000000e+00,-9.602957996213625663e-05,0.000000000000000000e+00
8.100000000000000000e+01,9.657025593480079839e-11,0.000000000000000000e+00,-9.120440379539268777e-05,0.000000000000000000e+00
8.150000000000000000e+01,8.711096784163528945e-11,0.000000000000000000e+00,-8.662168536006023133e-05,0.000000000000000000e+00
8.200000000000000000e+01,7.857818849980609034e-11,0.000000000000000000e+00,-8.226924076159872179e-05,0.000000000000000000e+00
8.250000000000000000e+01,7.088117642477416177e-11,0.000000000000000000e+00,-7.813549843586867932e-05,0.000000000000000000e+00
8.300000000000000000e+01,6.393807621749555047e-11,0.000000000000000000e+00,-7.420946836896144712e-05,0.000000000000000000e+00
8.350000000000000000e+01,5.767504850424455074e-11,0.000000000000000000e+00,-7.048071286584617627e-05,0.000000000000000000e+00
8.400000000000000000e+01,5.202548512722958527e-11,0.000000000000000000e+00,-6.693931878750215088e-05,0.000000000000000000e+00
8.450000000000000000e+01,4.692930111622265991e-11,0.000000000000000000e+00,-6.357587118276981789e-05,0.000000000000000000e+00
8.500000000000000000e+01,4.233229590038672120e-11,0.000000000000000000e+00,-6.038142824667440623e-05,0.000000000000000000e+00
8.550000000000000000e+01,3.818557706544899750e-11,0.000000000000000000e+00,-5.734749753916353992e-05,0.000000000000000000e+00
8.600000000000000000e+01,3.444504057917329940e-11,0.000000000000000000e+00,-5.446601339956849968e-05,0.000000000000000000e+00
8.650000000000000000e+01,3.107090191600842912e-11,0.000000000000000000e+00,-5.172931549559414656e-05,0.000000000000000000e+00
8.700000000000000000e+01,2.802727305617683565e-11,0.000000000000000000e+00,-4.913012845042950458e-05,0.000000000000000000e+00
8.750000000000000000e+01,2.528178088384322015e-11,0.000000000000000000e+00,-4.666154249477602931e-05,0.000000000000000000e+00
8.800000000000000000e+01,2.280522296602313806e-11,0.000000000000000000e+00,-4.431699509207352055e-05,0.000000000000000000e+00
8.850000000000000000e+01,2.057125705269912916e-11,0.000000000000000000e+00,-4.209025348710584307e-05,0.000000000000000000e+00
8.900000000000000000e+01,1.855612097447806767e-11,0.000000000000000000e+00,-3.997539813141936203e-05,0.000000000000000000e+00
8.950000000000000000e+01,1.673837995510892473e-11,0.000000000000000000e+00,-3.796680694205520411e-05,0.000000000000000000e+00
9.000000000000000000e+01,1.509869866776834514e-11,0.000000000000000000e+00,-3.605914035197771531e-05,0.000000000000000000e+00
9.050000000000000000e+01,1.361963562139205406e-11,0.000000000000000000e+00,-3.424732711202086664e-05,0.000000000000000000e+00
9.100000000000000000e+01,1.228545768463344832e-11,0.000000000000000000e+00,-3.252655080624360589e-05,0.000000000000000000e+00
9.150000000000000000e+01,1.108197276813229366e-11,0.000000000000000000e+00,-3.089223704497768327e-05,0.000000000000000000e+00
9.200000000000000000e+01,9.996378888918049321e-12,0.000000000000000000e+00,-2.934004130178057229e-05,0.000000000000000000e+00
9.250000000000000000e+01,9.017128018540786148e-12,0.000000000000000000e+00,-2.786583736188705227e-05,0.000000000000000000e+00
9.300000000000000000e+01,8.133803267943520314e-12,0.000000000000000000e+00,-2.646570635120315619e-05,0.000000000000000000e+00
9.350000000000000000e+01,7.337008099476345164e-12,0.000000000000000000e+00,-2.513592631659737373e-05,0.000000000000000000e+00
9.400000000000000000e+01,6.618266386883213428e-12,0.000000000000000000e+00,-2.387296232991413828e-05,0.000000000000000000e+00
9.450000000000000000e+01,5.969932262979620041e-12,0.000000000000000000e+00,-2.267345708945822061e-05,0.000000000000000000e+00
9.500000000000000000e+01,5.385108798141392186e-12,0.000000000000000000e+00,-2.153422199387082362e-05,0.000000000000000000e+00
9.550000000000000000e+01,4.857574643958321000e-12,0.000000000000000000e+00,-2.045222866456301289e-05,0.000000000000000000e+00
9.600000000000000000e+01,4.381717860717787279e-12,0.000000000000000000e+00,-1.942460089418462902e-05,0.000000000000000000e+00
9.650000000000000000e+01,3.952476225395611627e-12,0.000000000000000000e+00,-1.844860699977552001e-05,0.000000000000000000e+00
9.700000000000000000e+01,3.565283386410464867e-12,0.000000000000000000e+00,-1.752165256026355023e-05,0.000000000000000000e+00
9.750000000000000000e+01,3.216020292702374775e-12,0.000000000000000000e+00,-1.664127351894197443e-05,0.000000000000000000e+00
9.800000000000000000e+01,2.900971380041537287e-12,0.000000000000000000e+00,-1.580512963256283096e-05,0.000000000000000000e+00
9.850000000000000000e+01,2.616785048376254727e-12,0.000000000000000000e+00,-1.501099824964508911e-05,0.000000000000000000e+00
9.900000000000000000e+01,2.360438010244870230e-12,0.000000000000000000e+00,-1.425676840147481582e-05,0.000000000000000000e+00
9.950000000000000000e+01,2.129203131397309886e-12,0.000000000000000000e+00,-1.354043519006977090e-05,0.000000000000000000e+00
1.000000000000000000e+02,1.920620421499741003e-12,0.000000000000000000e+00,-1.286009445816398296e-05,0.000000000000000000e+00
1.005000000000000000e+02,1.732470866177039038e-12,0.000000000000000000e+00,-1.221393772703359949e-05,0.000000000000000000e+00
1.010000000000000000e+02,1.562752822103659796e-12,0.000000000000000000e+00,-1.160024738871809661e-05,0.000000000000000000e+00
1.015000000000000000e+02,1.409660724254674006e-12,0.000000000000000000e+00,-1.101739213985581428e-05,0.000000000000000000e+00
1.020000000000000000e+02,1.271565878899449612e-12,0.000000000000000000e+00,-1.046382264498367467e-05,0.000000000000000000e+00
1.025000000000000000e+02,1.146999137964639797e-12,0.000000000000000000e+00,-9.938067417758459187e-06,0.000000000000000000e+00
1.030000000000000000e+02,1.034635270434846160e-12,0.000000000000000000e+00,-9.438728909152073425e-06,0.000000000000000000e+00
1.035000000000000000e+02,9.332788646078892364e-13,0.000000000000000000e+00,-8.964479792224649932e-06,0.000000000000000000e+00
1.040000000000000000e+02,8.418516113111763814e-13,0.000000000000000000e+00,-8.514059433597383593e-06,0.000000000000000000e+00
1.045000000000000000e+02,7.593808328054981136e-13,0.000000000000000000e+00,-8.086270542235366799e-06,0.000000000000000000e+00
1.050000000000000000e+02,6.849891353245438669e-13,0.000000000000000000e+00,-7.679975986628682336e-06,0.000000000000000000e+00
1.055000000000000000e+02,6.178850751834754554e-13,0.000000000000000000e+00,-7.294095771911119651e-06,0.000000000000000000e+00
1.060000000000000000e+02,5.573547391998355110e-13,0.000000000000000000e+00,-6.927604168882467981e-06,0.000000000000000000e+00
1.065000000000000000e+02,5.027541498790594958e-13,0.000000000000000000e+00,-6.579526987297848148e-06,0.000000000000000000e+00
1.070000000000000000e+02,4.535024145648089271e-13,0.000000000000000000e+00,-6.248938986172431528e-06,0.000000000000000000e+00
1.075000000000000000e+02,4.090755456689214055e-13,0.000000000000000000e+00,-5.934961414215384314e-06,0.000000000000000000e+00
1.080000000000000000e+02,3.690008862511144921e-13,0.000000000000000000e+00,-5.636759673856582935e-06,0.000000000000000000e+00
1.085000000000000000e+02,3.328520816610608827e-13,0.000000000000000000e+00,-5.353541102654678423e-06,0.000000000000000000e+00
1.090000000000000000e+02,3.002445437532030920e-13,0.000000000000000000e+00,-5.084552866187192910e-06,0.000000000000000000e+00
1.095000000000000000e+02,2.708313594178467797e-13,0.000000000000000000e+00,-4.829079956818844313e-06,0.000000000000000000e+00
1.100000000000000000e+02,2.442995999037052517e-13,0.000000000000000000e+00,-4.586443293029093108e-06,0.000000000000000000e+00
1.105000000000000000e+02,2.203669916756016251e-13,0.000000000000000000e+00,-4.355997914245721021e-06,0.000000000000000000e+00
1.110000000000000000e+02,1.987789133949607688e-13,0.000000000000000000e+00,-4.137131266385447718e-06,0.000000000000000000e+00
1.115000000000000000e+02,1.793056870752545996e-13,0.000000000000000000e+00,-3.929261573542093525e-06,0.000000000000000000e+00
1.120000000000000000e+02,1.617401345938689177e-13,0.000000000000000000e+00,-3.731836291493982027e-06,0.000000000000000000e+00
1.125000000000000000e+02,1.458953735672246991e-13,0.000000000000000000e+00,-3.544330638919051565e-06,0.000000000000000000e+00
1.130000000000000000e+02,1.316028291432284930e-13,0.000000000000000000e+00,-3.366246202413496230e-06,0.000000000000000000e+00
1.135000000000000000e+02,1.187104405602215778e-13,0.000000000000000000e+00,-3.197109611604473295e-06,0.000000000000000000e+00
1.140000000000000000e+02,1.070810433924261193e-13,0.000000000000000000e+00,-3.036471280834935268e-06,0.000000000000000000e+00
1.145000000000000000e+02,9.659091027142789848e-14,0.000000000000000000e+00,-2.883904214075105428e-06,0.000000000000000000e+00
1.150000000000000000e+02,8.712843456010956452e-14,0.000000000000000000e+00,-2.739002869884111477e-06,0.000000000000000000e+00
1.155000000000000000e+02,7.859294297588716296e-14,0.000000000000000000e+00,-2.601382083403826032e-06,0.000000000000000000e+00
1.160000000000000000e+02,7.089362453121024240e-14,0.000000000000000000e+00,-2.470676042519327793e-06,0.000000000000000000e+00
1.165000000000000000e+02,6.394856439651755257e-14,0.000000000000000000e+00,-2.346537315463825337e-06,0.000000000000000000e+00
1.170000000000000000e+02,5.768387240750380612e-14,0.000000000000000000e+00,-2.228635927283487235e-06,0.000000000000000000e+00
1.175000000000000000e+02,5.203289694553702658e-14,0.000000000000000000e+00,-2.116658482706735864e-06,0.000000000000000000e+00
1.180000000000000000e+02,4.693551582808684295e-14,0.000000000000000000e+00,-2.010307333086503524e-06,0.000000000000000000e+00
1.185000000000000000e+02,4.233749666503414306e-14,0.000000000000000000e+00,-1.909299785200540177e-06,0.000000000000000000e+00
1.190000000000000000e+02,3.818991987585428465e-14,0.000000000000000000e+00,-1.813367349806817633e-06,0.000000000000000000e+00
1.195000000000000000e+02,3.444865822940660411e-14,0.000000000000000000e+00,-1.722255027956163644e-06,0.000000000000000000e+00
1.200000000000000000e+02,3.107390736938717713e-14,0.000000000000000000e+00,-1.635720633165161954e-06,0.000000000000000000e+00


==> reproducibility/pxp_upward_large/dynamics_L18/block_p1.csv <==
t,HS2_0,dn_0,energy_density_0,trace_0,HS2_1,dn_1,energy_density_1,trace_1
0.000000000000000000e+00,1.000073610820056302e+00,-2.893585168665862017e-01,0.000000000000000000e+00,-5.551115123125782702e-17,1.145514358730642668e-02,-4.581940547570920175e-02,0.000000000000000000e+00,-1.387778780781445676e-16
5.000000000000000000e-01,2.751029856315935218e-01,-7.225832293474723778e-02,0.000000000000000000e+00,-8.673617379884035472e-17,7.338822758767600887e-03,-3.277110375953494470e-02,0.000000000000000000e+00,-2.532696274926138358e-16
1.000000000000000000e+00,2.276966427425506367e-01,9.857271428645651701e-02,0.000000000000000000e+00,-4.718447854656915297e-16,4.899847124162776991e-03,-3.360662985845196821e-02,0.000000000000000000e+00,-2.220446049250313081e-16
1.500000000000000000e+00,1.946744521833124741e-01,2.296708589475607992e-02,0.000000000000000000e+00,-6.591949208711866959e-17,3.272099719991127149e-03,-3.645085679143442170e-02,0.000000000000000000e+00,-2.706168622523819067e-16
2.000000000000000000e+00,1.084154334870943426e-01,-7.967353110860023180e-02,0.000000000000000000e+00,-2.081668171172168513e-16,2.238796681387934719e-03,-3.132599859662481973e-02,0.000000000000000000e+00,-2.081668171172168513e-16
2.500000000000000000e+00,5.390275357791958488e-02,-3.992282982046140016e-02,0.000000000000000000e+00,-6.938893903907228378e-17,1.614219761130745523e-03,-2.361493258064041589e-02,0.000000000000000000e+00,3.122502256758252770e-17
3.000000000000000000e+00,3.955728678511478275e-02,3.586703606885341400e-02,0.000000000000000000e+00,-8.326672684688674053e-17,1.216746219807952542e-03,-2.059828764906931897e-02,0.000000000000000000e+00,1.214306433183764966e-16
3.500000000000000000e+00,3.105616438939240095e-02,1.826323132166826624e-02,0.000000000000000000e+00,-5.377642775528101993e-17,9.381097616112916244e-04,-2.083823040384904374e-02,0.000000000000000000e+00,1.006139616066548115e-16
4.000000000000000000e+00,1.828732467695354941e-02,-3.464477519412220707e-02,0.000000000000000000e+00,-8.413408858487514408e-17,7.335563659354608695e-04,-1.983898359950423546e-02,0.000000000000000000e+00,7.806255641895631925e-17
4.500000000000000000e+00,9.565818835657616259e-03,-3.219753579260341281e-02,0.000000000000000000e+00,5.312590645178971727e-17,5.824745801176259546e-04,-1.717157812627350885e-02,0.000000000000000000e+00,-3.469446951953614189e-18
5.000000000000000000e+00,6.216273649758090672e-03,8.674235877744847700e-04,0.000000000000000000e+00,7.459310946700270506e-17,4.699052366484662391e-04,-1.483710331967895771e-02,0.000000000000000000e+00,2.081668171172168513e-17
5.500000000000000000e+00,4.523470873366604653e-03,6.301429374703446107e-03,0.000000000000000000e+00,7.719519468096791570e-17,3.839994258243388916e-04,-1.369454964398173109e-02,0.000000000000000000e+00,8.673617379884035472e-18
6.000000000000000000e+00,2.971626786008824215e-03,-1.158888045066964849e-02,0.000000000000000000e+00,1.179611963664228824e-16,3.164834922717069034e-04,-1.295847743202877683e-02,0.000000000000000000e+00,-5.204170427930421283e-18
6.500000000000000000e+00,1.815295535701419178e-03,-1.707141646496227252e-02,0.000000000000000000e+00,-8.673617379884035472e-18,2.624918528549421634e-04,-1.185727367642525412e-02,0.000000000000000000e+00,-2.081668171172168513e-17
7.000000000000000000e+00,1.192479431458271216e-03,-7.704914718239712704e-03,0.000000000000000000e+00,6.938893903907228378e-18,2.187367505670393482e-04,-1.062484304512197920e-02,0.000000000000000000e+00,2.775557561562891351e-17
7.500000000000000000e+00,8.343686195909532418e-04,-2.592484302259859437e-03,0.000000000000000000e+00,-1.084202172485504434e-17,1.828673069908917691e-04,-9.653055327225192050e-03,0.000000000000000000e+00,-8.673617379884035472e-18
8.000000000000000000e+00,5.707836398027627987e-04,-5.758537368674291820e-03,0.000000000000000000e+00,-1.821459649775647449e-17,1.532785339721859309e-04,-8.905986079040542625e-03,0.000000000000000000e+00,-1.040834085586084257e-17
8.500000000000000000e+00,3.755209539431743002e-04,-8.699978472509016861e-03,0.000000000000000000e+00,-3.469446951953614189e-18,1.288122541353206292e-04,-8.143914834314843268e-03,0.000000000000000000e+00,6.938893903907228378e-18
9.000000000000000000e+00,2.563514569083480020e-04,-4.814058003740976678e-03,0.000000000000000000e+00,-5.204170427930421283e-18,1.085192822930549619e-04,-7.500368854106135089e-03,0.000000000000000000e+00,2.602085213965210642e-18
9.500000000000000000e+00,1.893196327410234976e-04,-4.234812869619027087e-03,0.000000000000000000e+00,3.035766082959412415e-18,9.148993412966036055e-05,-7.024308362769612034e-03,0.000000000000000000e+00,-7.806255641895631925e-18
1.000000000000000000e+01,1.328199085744676726e-04,-8.087742527369877130e-03,0.000000000000000000e+00,3.252606517456513302e-18,7.714930584548049556e-05,-6.305243586835181449e-03,0.000000000000000000e+00,1.734723475976807094e-18
1.050000000000000000e+01,9.158349234626531347e-05,-5.670166003695856043e-03,0.000000000000000000e+00,4.770489558936219510e-18,6.515292235020822954e-05,-5.530729552126451183e-03,0.000000000000000000e+00,2.602085213965210642e-18
1.100000000000000000e+01,6.721751843591526805e-05,-3.957437613084536653e-04,0.000000000000000000e+00,-3.144186300207962859e-18,5.506912730220894640e-05,-5.267525211336792149e-03,0.000000000000000000e+00,5.204170427930421283e-18
1.150000000000000000e+01,5.287785694351179939e-05,-3.946163145296782346e-03,0.000000000000000000e+00,4.336808689942017736e-19,4.650283802801077849e-05,-5.154106744375620483e-03,0.000000000000000000e+00,9.540979117872439019e-18
1.200000000000000000e+01,3.813824863883454410e-05,-9.629617096986134439e-03,0.000000000000000000e+00,-1.843143693225357538e-17,3.926560246383313898e-05,-4.533658702035464790e-03,0.000000000000000000e+00,6.938893903907228378e-18
1.250000000000000000e+01,2.773268461146169629e-05,-4.262972691173143314e-03,0.000000000000000000e+00,4.873488765322342431e-17,3.320357790359732513e-05,-3.824531149512150861e-03,0.000000000000000000e+00,1.734723475976807094e-18
1.300000000000000000e+01,2.227330210129058286e-05,1.434504261883199228e-03,0.000000000000000000e+00,5.464378949326942347e-17,2.808363381735094787e-05,-3.664871139020536937e-03,0.000000000000000000e+00,1.170938346284344789e-17
1.350000000000000000e+01,1.816131998921114462e-05,-2.783781115557765109e-03,0.000000000000000000e+00,4.954803928258755263e-17,2.372450013744685011e-05,-3.675098817252474802e-03,0.000000000000000000e+00,2.168404344971008868e-18
1.400000000000000000e+01,1.412185647991139606e-05,-7.219129298527135648e-03,0.000000000000000000e+00,6.548581121812446781e-17,2.003639398215890477e-05,-3.292092242486299204e-03,0.000000000000000000e+00,2.602085213965210642e-18
1.450000000000000000e+01,1.116304019964081973e-05,-3.638019855537004237e-03,0.000000000000000000e+00,1.647987302177966740e-17,1.693511707260269693e-05,-2.758813484255726381e-03,0.000000000000000000e+00,-6.505213034913026604e-19
1.500000000000000000e+01,9.358110656822972906e-06,8.372651161268646492e-04,0.000000000000000000e+00,8.239936510889833698e-18,1.431551134755513371e-05,-2.552313029078518737e-03,0.000000000000000000e+00,1.301042606982605321e-18
1.550000000000000000e+01,7.807366605924508381e-06,-1.189022315535894804e-03,0.000000000000000000e+00,7.697835424647081481e-18,1.209272620397722756e-05,-2.559334992327899020e-03,0.000000000000000000e+00,4.336808689942017736e-19
1.600000000000000000e+01,6.338993772247348508e-06,-4.614976276265222305e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.021267483630712340e-05,-2.387445959686936882e-03,0.000000000000000000e+00,1.951563910473907981e-18
1.650000000000000000e+01,5.241975189739378928e-06,-3.252088084641105090e-03,0.000000000000000000e+00,2.081668171172168513e-17,8.626892694654095264e-06,-2.049125602047755564e-03,0.000000000000000000e+00,-6.505213034913026604e-19
1.700000000000000000e+01,4.494453119695320664e-06,-2.355151883087326452e-04,0.000000000000000000e+00,1.095044194210359478e-17,7.285513419585118114e-06,-1.826762410075151140e-03,0.000000000000000000e+00,-5.095750210681870840e-18
1.750000000000000000e+01,3.795275841610345931e-06,-4.469645197929142215e-04,0.000000000000000000e+00,1.040834085586084257e-17,6.150129487690947347e-06,-1.776898311548460486e-03,0.000000000000000000e+00,-1.734723475976807094e-18
1.800000000000000000e+01,3.131636447256471814e-06,-2.553683667436512910e-03,0.000000000000000000e+00,1.073360150760649390e-17,5.192935655724897711e-06,-1.713929869561722861e-03,0.000000000000000000e+00,-3.686287386450715076e-18
1.850000000000000000e+01,2.653355610261536663e-06,-2.679037716093748099e-03,0.000000000000000000e+00,4.662069341687669066e-18,4.386334959568569290e-06,-1.536791423246489097e-03,0.000000000000000000e+00,3.469446951953614189e-18
1.900000000000000000e+01,2.310350376719015272e-06,-1.049578495097772037e-03,0.000000000000000000e+00,1.017455976241865567e-17,3.703727120657791302e-06,-1.349172825539426794e-03,0.000000000000000000e+00,3.794707603699265519e-18
1.950000000000000000e+01,1.980499355453289069e-06,-3.793595376544526003e-04,0.000000000000000000e+00,1.062518129035794345e-17,3.125585065074407732e-06,-1.260380467407555766e-03,0.000000000000000000e+00,2.385244779468109755e-18
2.000000000000000000e+01,1.655959302263946341e-06,-1.283659368267207673e-03,0.000000000000000000e+00,1.219727444046192488e-17,2.638268977147431399e-06,-1.224802369458249463e-03,0.000000000000000000e+00,4.770489558936219510e-18
2.050000000000000000e+01,1.411831829696440152e-06,-2.003305649090882969e-03,0.000000000000000000e+00,2.547875105340935420e-18,2.228748325032543225e-06,-1.136759824752277097e-03,0.000000000000000000e+00,1.680513367352531873e-18
2.100000000000000000e+01,1.242121433140659633e-06,-1.294893535230351011e-03,0.000000000000000000e+00,2.493664996716660198e-18,1.883418326392973977e-06,-1.006580311182670318e-03,0.000000000000000000e+00,2.114194236346733646e-18
2.150000000000000000e+01,1.089996360401091353e-06,-4.254206896275671587e-04,0.000000000000000000e+00,1.463672932855430986e-18,1.590655013693945764e-06,-9.217625148968778626e-04,0.000000000000000000e+00,2.764715539838036307e-18
2.200000000000000000e+01,9.270704748561678019e-07,-7.265797970286314456e-04,0.000000000000000000e+00,1.246832498358330099e-18,1.342842972301318108e-06,-8.833690339921020530e-04,0.000000000000000000e+00,1.192622389734054877e-18
2.250000000000000000e+01,7.822071102905061087e-07,-1.328541146255014533e-03,0.000000000000000000e+00,-7.589415207398531038e-19,1.134744896668126176e-06,-8.285672448127773607e-04,0.000000000000000000e+00,1.328147661294742932e-18
2.300000000000000000e+01,6.876172530031931027e-07,-1.082414171513961746e-03,0.000000000000000000e+00,-4.607859233063393845e-19,9.601551221478529657e-07,-7.512063536817372485e-04,0.000000000000000000e+00,8.131516293641283255e-19
2.350000000000000000e+01,6.176904042886953551e-07,-5.492523600382897284e-04,0.000000000000000000e+00,-2.439454888092384977e-19,8.122967169829361939e-07,-6.884928998437660902e-04,0.000000000000000000e+00,1.165517335421917267e-18
2.400000000000000000e+01,5.362240212303782920e-07,-6.023411265888964274e-04,0.000000000000000000e+00,4.607859233063393845e-19,6.866279499859686641e-07,-6.449194084521722410e-04,0.000000000000000000e+00,2.059984127722458425e-18
2.450000000000000000e+01,4.514822142997986837e-07,-8.369202009047125744e-04,0.000000000000000000e+00,3.523657060577889411e-19,5.807493438258655489e-07,-6.017588468258895564e-04,0.000000000000000000e+00,2.032879073410320814e-19
2.500000000000000000e+01,3.921524503793858133e-07,-7.356051000654232480e-04,0.000000000000000000e+00,2.425055327989061871e-18,4.920415170091703505e-07,-5.577415216725085207e-04,0.000000000000000000e+00,-9.893344823930227960e-19
2.550000000000000000e+01,3.540845767905092552e-07,-5.606105554861490637e-04,0.000000000000000000e+00,8.402566836762659364e-19,4.171601322591367206e-07,-5.175129164802871971e-04,0.000000000000000000e+00,-1.761828530288944705e-19
2.600000000000000000e+01,3.132386786653972533e-07,-5.619446354979749751e-04,0.000000000000000000e+00,1.287490079826536515e-18,3.534745812627765094e-07,-4.779723963642415691e-04,0.000000000000000000e+00,-1.057097118173366823e-18
2.650000000000000000e+01,2.672452581378651121e-07,-5.687869194617046348e-04,0.000000000000000000e+00,6.030874584450618414e-19,2.995439627687444116e-07,-4.409033208365769002e-04,0.000000000000000000e+00,1.531435568635775013e-18
2.700000000000000000e+01,2.303397538020980485e-07,-4.824465316166004947e-04,0.000000000000000000e+00,-8.131516293641283255e-20,2.541932456881105020e-07,-4.121919377650661866e-04,0.000000000000000000e+00,1.002887009549091601e-18
2.750000000000000000e+01,2.054482987057547836e-07,-4.588903646696497213e-04,0.000000000000000000e+00,1.219727444046192488e-19,2.159799782924351922e-07,-3.874352457161625790e-04,0.000000000000000000e+00,9.012430558785755608e-19
2.800000000000000000e+01,1.833706564008133743e-07,-4.912909158904280819e-04,0.000000000000000000e+00,3.726944967918921492e-20,1.835533568633402872e-07,-3.579621908761004877e-04,0.000000000000000000e+00,6.911788849595090767e-19
2.850000000000000000e+01,1.595736305669755632e-07,-4.318152289583159550e-04,0.000000000000000000e+00,3.252606517456513302e-19,1.559995094190546875e-07,-3.277326385872431557e-04,0.000000000000000000e+00,2.710505431213761085e-20
2.900000000000000000e+01,1.381669242968542219e-07,-3.390409697254183254e-04,0.000000000000000000e+00,6.640738306473714658e-19,1.326859508130435583e-07,-3.055236932812828952e-04,0.000000000000000000e+00,-1.050320854595332420e-19
2.950000000000000000e+01,1.216062937586701935e-07,-3.434200262418272758e-04,0.000000000000000000e+00,7.589415207398531038e-19,1.130034067121551131e-07,-2.886223546346028141e-04,0.000000000000000000e+00,-1.185846126156020475e-19
3.000000000000000000e+01,1.081282533583839993e-07,-3.865676563783658178e-04,0.000000000000000000e+00,1.223115575835209690e-18,9.633453937309076660e-08,-2.689402538900975410e-04,0.000000000000000000e+00,-7.165898733771380869e-19
3.050000000000000000e+01,9.549319068131658376e-08,-3.475218107555204405e-04,0.000000000000000000e+00,-1.151964808265848461e-18,8.215372327586466483e-08,-2.466468340487213600e-04,0.000000000000000000e+00,4.573977915173221831e-20
3.100000000000000000e+01,8.350190231486171170e-08,-2.682419832575006022e-04,0.000000000000000000e+00,-4.607859233063393845e-19,7.008807629955810838e-08,-2.280487903131881659e-04,0.000000000000000000e+00,3.743885626864007499e-19
3.150000000000000000e+01,7.312202625476339616e-08,-2.509469946978985853e-04,0.000000000000000000e+00,-3.523657060577889411e-19,5.985734695775565386e-08,-2.147529162190044941e-04,0.000000000000000000e+00,-1.518306557953333358e-19
3.200000000000000000e+01,6.460316278299565986e-08,-2.812281855356581922e-04,0.000000000000000000e+00,-7.453889935837842984e-20,5.118585238112349207e-08,-2.021033169430207373e-04,0.000000000000000000e+00,-3.778031642550196481e-19
3.250000000000000000e+01,5.730165357359603878e-08,-2.797903287500888136e-04,0.000000000000000000e+00,-1.273937552670467710e-18,4.380484631250833717e-08,-1.868249635135844141e-04,0.000000000000000000e+00,-2.147228521289651360e-19
3.300000000000000000e+01,5.051136865300156781e-08,-2.269015099734617903e-04,0.000000000000000000e+00,-8.199278929421627282e-19,3.750392327338451739e-08,-1.716459284742920255e-04,0.000000000000000000e+00,-6.124048208648591451e-19
3.350000000000000000e+01,4.431703603700293600e-08,-1.866066835280960439e-04,0.000000000000000000e+00,-6.369687763352338550e-19,3.213401924693131090e-08,-1.604981907911170297e-04,0.000000000000000000e+00,-4.667151539371194868e-19
3.400000000000000000e+01,3.905142883601578909e-08,-2.005681714260623184e-04,0.000000000000000000e+00,-1.097754699641573239e-18,2.756555383466237840e-08,-1.518435124410244584e-04,0.000000000000000000e+00,-2.134523027080836854e-19
3.450000000000000000e+01,3.457445385584650166e-08,-2.187989471735122854e-04,0.000000000000000000e+00,-1.490777987167568597e-19,2.367183432354294354e-08,-1.415723518381040266e-04,0.000000000000000000e+00,3.405072447962287363e-19
3.500000000000000000e+01,3.059171585348043504e-08,-1.890619606466364825e-04,0.000000000000000000e+00,3.388131789017201356e-20,2.034218079541621421e-08,-1.300753515444101767e-04,0.000000000000000000e+00,6.776263578034402713e-20
3.550000000000000000e+01,2.696661671555808059e-08,-1.462706220697336090e-04,0.000000000000000000e+00,-3.930232875259953573e-19,1.749101024640485307e-08,-1.208713830614163156e-04,0.000000000000000000e+00,6.776263578034402713e-21
3.600000000000000000e+01,2.375024113552773819e-08,-1.456990143746924649e-04,0.000000000000000000e+00,-5.014435047745458007e-19,1.505275086499964987e-08,-1.141937204090269438e-04,0.000000000000000000e+00,-3.523657060577889411e-19
3.650000000000000000e+01,2.096641997111082512e-08,-1.642527287767787643e-04,0.000000000000000000e+00,-2.032879073410320814e-19,1.296954839101121322e-08,-1.071359069252344662e-04,0.000000000000000000e+00,1.101142831430590441e-19
3.700000000000000000e+01,1.855775586052150800e-08,-1.514655216770212300e-04,0.000000000000000000e+00,1.524659305057740610e-19,1.118568193454204781e-08,-9.897107577747096623e-05,0.000000000000000000e+00,1.592421940838084637e-19
3.750000000000000000e+01,1.642638064453544045e-08,-1.198276598683987900e-04,0.000000000000000000e+00,-1.761828530288944705e-19,9.652402161610711720e-09,-9.171216319113739386e-05,0.000000000000000000e+00,1.304430738771622522e-19
3.800000000000000000e+01,1.448330477907952294e-08,-1.108038079081170098e-04,0.000000000000000000e+00,-1.084202172485504434e-19,8.333867456659530508e-09,-8.616594269585404879e-05,0.000000000000000000e+00,1.965116437629976787e-19
3.850000000000000000e+01,1.275343041284066379e-08,-1.204136542781054090e-04,0.000000000000000000e+00,-2.710505431213761085e-20,7.203074462171181645e-09,-8.100862973346678283e-05,0.000000000000000000e+00,5.759824041329242306e-20
3.900000000000000000e+01,1.127606190630489577e-08,-1.166005953606700807e-04,0.000000000000000000e+00,1.253608761936364502e-19,6.233109067129422701e-09,-7.539065166731953452e-05,0.000000000000000000e+00,4.912791094074941967e-20
3.950000000000000000e+01,1.000039186025028505e-08,-9.846330495543535711e-05,0.000000000000000000e+00,9.486769009248163798e-20,5.397278477564257550e-09,-6.996129591806879292e-05,0.000000000000000000e+00,1.456896669277396583e-19
4.000000000000000000e+01,8.836389428542137256e-09,-8.808247903496231991e-05,0.000000000000000000e+00,-3.388131789017201356e-20,4.675100560399554012e-09,-6.535963979038280454e-05,0.000000000000000000e+00,-8.470329472543003391e-21
4.050000000000000000e+01,7.773316471268506271e-09,-8.879107702145815138e-05,0.000000000000000000e+00,2.032879073410320814e-20,4.052666273220575557e-09,-6.133833069393439556e-05,0.000000000000000000e+00,-9.656175598699023865e-20
4.100000000000000000e+01,6.860074095378612573e-09,-8.736278371383727039e-05,0.000000000000000000e+00,1.050320854595332420e-19,3.517214690126019418e-09,-5.740755151106832830e-05,0.000000000000000000e+00,4.573977915173221831e-20
4.150000000000000000e+01,6.083621923539915296e-09,-7.925173774602574557e-05,0.000000000000000000e+00,1.355252715606880543e-20,3.055058241448294417e-09,-5.348459022617849042e-05,0.000000000000000000e+00,1.524659305057740610e-19
4.200000000000000000e+01,5.385708651751396118e-09,-7.107816221639713401e-05,0.000000000000000000e+00,3.388131789017201356e-21,2.654534289270713128e-09,-4.983318573972795543e-05,0.000000000000000000e+00,6.437450399132682577e-20
4.250000000000000000e+01,4.743909431589337130e-09,-6.712829974442422604e-05,0.000000000000000000e+00,1.118083490375676448e-19,2.307564916074399169e-09,-4.662679753384209894e-05,0.000000000000000000e+00,-5.929230630780102373e-20
4.300000000000000000e+01,4.179260773832703129e-09,-6.525366175018558024e-05,0.000000000000000000e+00,1.321371397716708529e-19,2.007774352776328459e-09,-4.372117665512795497e-05,0.000000000000000000e+00,-6.098637220230962441e-20
4.350000000000000000e+01,3.699305005581951441e-09,-6.196819101204621401e-05,0.000000000000000000e+00,3.726944967918921492e-20,1.748580884721763622e-09,-4.088887278707869913e-05,0.000000000000000000e+00,-2.032879073410320814e-20
4.400000000000000000e+01,3.278249781800816219e-09,-5.682267670768575626e-05,0.000000000000000000e+00,9.825582188149883933e-20,1.523616839036512578e-09,-3.813274728932756618e-05,0.000000000000000000e+00,-1.016439536705160407e-20
4.450000000000000000e+01,2.894654911538239420e-09,-5.225067810405462722e-05,0.000000000000000000e+00,-8.470329472543003391e-20,1.327959437326909210e-09,-3.560764980292362023e-05,0.000000000000000000e+00,1.185846126156020475e-20
4.500000000000000000e+01,2.549513526119588240e-09,-4.952772097987382727e-05,0.000000000000000000e+00,-1.355252715606880543e-19,1.158073509150097600e-09,-3.334919035883520999e-05,0.000000000000000000e+00,-5.421010862427522170e-20
4.550000000000000000e+01,2.250945027312711828e-09,-4.737014762789171809e-05,0.000000000000000000e+00,-1.321371397716708529e-19,1.010787906969459400e-09,-3.125247562642311211e-05,0.000000000000000000e+00,-3.726944967918921492e-20
4.600000000000000000e+01,1.993825826039762145e-09,-4.453409289475243469e-05,0.000000000000000000e+00,-9.825582188149883933e-20,8.828213797346526635e-10,-2.923017188459125289e-05,0.000000000000000000e+00,-2.879912020664621153e-20
4.650000000000000000e+01,1.764059263064969093e-09,-4.129278827296352226e-05,0.000000000000000000e+00,-8.470329472543003391e-20,7.712740049886691971e-10,-2.729297371133526440e-05,0.000000000000000000e+00,1.185846126156020475e-20
4.700000000000000000e+01,1.555627812643662515e-09,-3.836001026726206903e-05,0.000000000000000000e+00,-1.321371397716708529e-19,6.740227954277527309e-10,-2.550923727877443077e-05,0.000000000000000000e+00,8.470329472543003391e-21
4.750000000000000000e+01,1.371481928826584763e-09,-3.604755515446093754e-05,0.000000000000000000e+00,-1.016439536705160407e-20,5.893977001232568828e-10,-2.390632635426418769e-05,0.000000000000000000e+00,5.929230630780102373e-21
4.800000000000000000e+01,1.212780487443082089e-09,-3.431674410801258769e-05,0.000000000000000000e+00,-1.016439536705160407e-20,5.157476997552919473e-10,-2.241733463488099529e-05,0.000000000000000000e+00,0.000000000000000000e+00
4.850000000000000000e+01,1.073673306311874345e-09,-3.252717874739365870e-05,0.000000000000000000e+00,-4.743384504624081899e-20,4.514768857679559860e-10,-2.096363209678585163e-05,0.000000000000000000e+00,-1.355252715606880543e-20
4.900000000000000000e+01,9.483416728197183456e-10,-3.009978941995169070e-05,0.000000000000000000e+00,-5.082197683525802034e-21,3.952999297645110559e-10,-1.957209984867537035e-05,0.000000000000000000e+00,2.879912020664621153e-20
4.950000000000000000e+01,8.362572852835461072e-10,-2.769336797674737077e-05,0.000000000000000000e+00,-5.759824041329242306e-20,3.462398953897375020e-10,-1.832229670983970667e-05,0.000000000000000000e+00,2.879912020664621153e-20
5.000000000000000000e+01,7.383591067140200408e-10,-2.627307532539595596e-05,0.000000000000000000e+00,-6.268043809681822509e-20,3.034318622134892753e-10,-1.719968169471065866e-05,0.000000000000000000e+00,2.286988957586610915e-20
5.050000000000000000e+01,6.531024931906929548e-10,-2.531672928032247107e-05,0.000000000000000000e+00,5.082197683525802034e-21,2.660383357223550846e-10,-1.611545116356142963e-05,0.000000000000000000e+00,-2.541098841762901017e-21
5.100000000000000000e+01,5.774354179692749995e-10,-2.364331850095181605e-05,0.000000000000000000e+00,-3.049318610115481221e-20,2.333131333234781930e-10,-1.505296383898409985e-05,0.000000000000000000e+00,-1.948175778684890780e-20
5.150000000000000000e+01,5.097385201520454780e-10,-2.155309036273063953e-05,0.000000000000000000e+00,-1.524659305057740610e-20,2.046568885274199301e-10,-1.407749991677859820e-05,0.000000000000000000e+00,1.101142831430590441e-20
5.200000000000000000e+01,4.498341042211128512e-10,-2.020524158679244843e-05,0.000000000000000000e+00,1.185846126156020475e-20,1.795814120326777469e-10,-1.320922706305541894e-05,0.000000000000000000e+00,-1.778769189234030712e-20
5.250000000000000000e+01,3.973738799441711610e-10,-1.950398942379938418e-05,0.000000000000000000e+00,1.524659305057740610e-20,1.576449918497861954e-10,-1.239291553802807639e-05,0.000000000000000000e+00,-1.270549420881450509e-20
5.300000000000000000e+01,3.513185773804497617e-10,-1.843914692685871137e-05,0.000000000000000000e+00,2.286988957586610915e-20,1.384327769208120879e-10,-1.159411584210663145e-05,0.000000000000000000e+00,-3.726944967918921492e-20
5.350000000000000000e+01,3.104358922115648800e-10,-1.690659473485422320e-05,0.000000000000000000e+00,-1.439956010332310576e-20,1.215829734893774589e-10,-1.084070303935080879e-05,0.000000000000000000e+00,0.000000000000000000e+00
5.400000000000000000e+01,2.740329365831194456e-10,-1.567797100915520507e-05,0.000000000000000000e+00,1.270549420881450509e-20,1.068039881149913760e-10,-1.016052746341952245e-05,0.000000000000000000e+00,-1.948175778684890780e-20
5.450000000000000000e+01,2.418896943618537477e-10,-1.497721576125485129e-05,0.000000000000000000e+00,-4.743384504624081899e-20,9.385081313317520151e-11,-9.535941250684449173e-06,0.000000000000000000e+00,2.752857078576476102e-20
5.500000000000000000e+01,2.137144074655562697e-10,-1.427187759842927031e-05,0.000000000000000000e+00,-2.710505431213761085e-20,8.249577126598051500e-11,-8.936362478243764382e-06,0.000000000000000000e+00,4.658681209898651865e-20
5.550000000000000000e+01,1.889033586723212105e-10,-1.326083371693816021e-05,0.000000000000000000e+00,-1.270549420881450509e-20,7.252893071781670826e-11,-8.361147259450285143e-06,0.000000000000000000e+00,4.785736151986796916e-20
5.600000000000000000e+01,1.668445726662598026e-10,-1.224699387125550846e-05,0.000000000000000000e+00,-3.557538378468061424e-20,6.377364929743859624e-11,-7.829728054847304939e-06,0.000000000000000000e+00,3.684593320556206475e-20
5.650000000000000000e+01,1.472601199771516773e-10,-1.154061139527136482e-05,0.000000000000000000e+00,1.524659305057740610e-20,5.608590260886927311e-11,-7.345559255924160939e-06,0.000000000000000000e+00,-2.117582368135750848e-21
5.700000000000000000e+01,1.300270211911334915e-10,-1.100338060002418481e-05,0.000000000000000000e+00,1.694065894508600678e-20,4.933836800800610907e-11,-6.890965599275367877e-06,0.000000000000000000e+00,1.694065894508600678e-21
5.750000000000000000e+01,1.148976659220647960e-10,-1.034797137844157014e-05,0.000000000000000000e+00,9.317362419797303730e-21,4.341229169399850412e-11,-6.454405820364516316e-06,0.000000000000000000e+00,-4.658681209898651865e-21
5.800000000000000000e+01,1.015186431640757471e-10,-9.587533088549796237e-06,0.000000000000000000e+00,4.743384504624081899e-20,3.820232000564879331e-11,-6.043380017489311727e-06,0.000000000000000000e+00,-8.893845946170153560e-21
5.850000000000000000e+01,8.962915606881582639e-11,-8.949953560393652591e-06,0.000000000000000000e+00,-1.863472483959460746e-20,3.362103028585326590e-11,-5.666225837118321691e-06,0.000000000000000000e+00,3.811648262644351526e-21
5.900000000000000000e+01,7.911620514138730077e-11,-8.487296235271912014e-06,0.000000000000000000e+00,-2.710505431213761085e-20,2.959463786678090158e-11,-5.316852925695751264e-06,0.000000000000000000e+00,-6.776263578034402713e-21
5.950000000000000000e+01,6.987647339302562199e-11,-8.029515113450492810e-06,0.000000000000000000e+00,-2.117582368135750848e-20,2.605604640365225178e-11,-4.984953488781822812e-06,0.000000000000000000e+00,4.446922973085076780e-21
6.000000000000000000e+01,6.174074247562198926e-11,-7.490970544381502604e-06,0.000000000000000000e+00,-7.199780051661552882e-21,2.294366591373719540e-11,-4.669981937722332953e-06,0.000000000000000000e+00,2.752857078576476102e-21
6.050000000000000000e+01,5.452986098577523534e-11,-6.976675659723056497e-06,0.000000000000000000e+00,-1.439956010332310576e-20,2.020437220237555521e-11,-4.376974868483210777e-06,0.000000000000000000e+00,-9.740878893424453899e-21
6.100000000000000000e+01,4.813381707658240308e-11,-6.569612637439403165e-06,0.000000000000000000e+00,-6.352747104407252543e-21,1.779399054399127815e-11,-4.105887278666529969e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.150000000000000000e+01,4.249565119481791265e-11,-6.211292837168728429e-06,0.000000000000000000e+00,-1.651714247145885661e-20,1.567388899610747080e-11,-3.851734958638645769e-06,0.000000000000000000e+00,6.352747104407252543e-22
6.200000000000000000e+01,3.753926224949545155e-11,-5.831258622736667528e-06,0.000000000000000000e+00,-2.286988957586610915e-20,1.380844120779502088e-11,-3.611251546083385143e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000000000e+01,3.316118429398636496e-11,-5.448155829508735142e-06,0.000000000000000000e+00,1.694065894508600678e-21,1.216582606401596258e-11,-3.384935927201283797e-06,0.000000000000000000e+00,-1.058791184067875424e-21
6.300000000000000000e+01,2.927717816548353748e-11,-5.105696755464409815e-06,0.000000000000000000e+00,4.235164736271501695e-21,1.071919267248281146e-11,-3.174071051923471259e-06,0.000000000000000000e+00,0.000000000000000000e+00
6.350000000000000000e+01,2.584302683450046315e-11,-4.805965503572073486e-06,0.000000000000000000e+00,1.439956010332310576e-20,9.445663994699072669e-12,-2.977909542090206463e-06,0.000000000000000000e+00,-4.658681209898651865e-21
6.400000000000000000e+01,2.282177963035980150e-11,-4.525771198470388588e-06,0.000000000000000000e+00,2.964615315390051187e-21,8.324581929610234152e-12,-2.793800970232834284e-06,0.000000000000000000e+00,-2.964615315390051187e-21
6.450000000000000000e+01,2.015935759424529364e-11,-4.249003790812474725e-06,0.000000000000000000e+00,-7.623296525288703052e-21,7.337168635642203990e-12,-2.619785992296639728e-06,0.000000000000000000e+00,-1.482307657695025593e-21
6.500000000000000000e+01,1.780191688647123244e-11,-3.977685260073025618e-06,0.000000000000000000e+00,-2.117582368135750848e-22,6.467126920668668623e-12,-2.456255508865695264e-06,0.000000000000000000e+00,-6.776263578034402713e-21
6.550000000000000000e+01,1.571437235171003634e-11,-3.728115625845909113e-06,0.000000000000000000e+00,-8.682087709356578475e-21,5.700611008087969326e-12,-2.304113307553553166e-06,0.000000000000000000e+00,-7.729175643695490594e-21
6.600000000000000000e+01,1.387359867835286374e-11,-3.508989968481950120e-06,0.000000000000000000e+00,-3.811648262644351526e-21,5.025466746710892932e-12,-2.162288822477018393e-06,0.000000000000000000e+00,-5.611593275559739746e-21
6.650000000000000000e+01,1.225268727023886877e-11,-3.305212812421465831e-06,0.000000000000000000e+00,-1.694065894508600678e-21,4.430690078299960736e-12,-2.028608218093156153e-06,0.000000000000000000e+00,-4.870439446712226950e-21
6.700000000000000000e+01,1.082093861346653928e-11,-3.099824684855536864e-06,0.000000000000000000e+00,-2.329340604949325932e-21,3.906486125360934316e-12,-1.902351822367390088e-06,0.000000000000000000e+00,-7.093900933254765340e-21
6.750000000000000000e+01,9.553481344041449868e-12,-2.900150465084663463e-06,0.000000000000000000e+00,-7.199780051661552882e-21,3.444413448536469336e-12,-1.784264050133914047e-06,0.000000000000000000e+00,-2.646977960169688560e-21
6.800000000000000000e+01,8.433424145949971248e-12,-2.723004885669102933e-06,0.000000000000000000e+00,-5.082197683525802034e-21,3.037187676099799811e-12,-1.674397606047455242e-06,0.000000000000000000e+00,-1.376428539288238051e-21
6.850000000000000000e+01,7.446309437797250345e-12,-2.566035173054548161e-06,0.000000000000000000e+00,0.000000000000000000e+00,2.678328601738370502e-12,-1.571435572641519010e-06,0.000000000000000000e+00,1.799945012915388221e-21
6.900000000000000000e+01,6.575914843360730507e-12,-2.412929923133311160e-06,0.000000000000000000e+00,-4.658681209898651865e-21,2.362006672407067518e-12,-1.474205286639223277e-06,0.000000000000000000e+00,-8.470329472543003391e-22
6.950000000000000000e+01,5.806458384630378136e-12,-2.259478118356263496e-06,0.000000000000000000e+00,-1.905824131322175763e-21,2.083097689681732645e-12,-1.382733622843287689e-06,0.000000000000000000e+00,-2.011703249728963305e-21
7.000000000000000000e+01,5.125864816025872389e-12,-2.116785452721149833e-06,0.000000000000000000e+00,2.117582368135750848e-21,1.837181497827671958e-12,-1.297404739879653876e-06,0.000000000000000000e+00,-3.176373552203626272e-22
7.050000000000000000e+01,4.525124620276753721e-12,-1.991361175346222162e-06,0.000000000000000000e+00,-4.658681209898651865e-21,1.620391763225229322e-12,-1.217783821278677737e-06,0.000000000000000000e+00,-2.541098841762901017e-21
7.100000000000000000e+01,3.995601047338070043e-12,-1.875538507461147933e-06,0.000000000000000000e+00,-1.588186776101813136e-21,1.429268938843577413e-12,-1.142867721311557784e-06,0.000000000000000000e+00,-3.388131789017201356e-21
7.150000000000000000e+01,3.528199388411366335e-12,-1.760204762928749407e-06,0.000000000000000000e+00,-8.470329472543003391e-22,1.260730033997009904e-12,-1.072177521139283944e-06,0.000000000000000000e+00,-3.176373552203626272e-21
7.200000000000000000e+01,3.114933231560397489e-12,-1.647932604280133737e-06,0.000000000000000000e+00,-1.058791184067875424e-21,1.112085399062768551e-12,-1.005934624916695690e-06,0.000000000000000000e+00,-8.999725064576941103e-22
7.250000000000000000e+01,2.749745451462891804e-12,-1.546833711548139746e-06,0.000000000000000000e+00,-2.752857078576476102e-21,9.809988879093396200e-13,-9.441698689401997565e-07,0.000000000000000000e+00,4.764560328305439407e-22
7.300000000000000000e+01,2.427592801198272656e-12,-1.456721842939123000e-06,0.000000000000000000e+00,-2.117582368135750848e-22,8.654065570726453326e-13,-8.862901973178527172e-07,0.000000000000000000e+00,-4.764560328305439407e-22
7.350000000000000000e+01,2.143466302116585792e-12,-1.369857237405707813e-06,0.000000000000000000e+00,-8.470329472543003391e-22,7.634648624782760481e-13,-8.317091060785807425e-07,0.000000000000000000e+00,-1.482307657695025593e-21
7.400000000000000000e+01,1.892520308422659423e-12,-1.283590630265840209e-06,0.000000000000000000e+00,-2.117582368135750848e-21,6.735439400319750424e-13,-7.803781610261524102e-07,0.000000000000000000e+00,-2.594038400966294788e-21
7.450000000000000000e+01,1.670713995903894648e-12,-1.203198719389640118e-06,0.000000000000000000e+00,8.470329472543003391e-22,5.942232101520794392e-13,-7.324083319292166490e-07,0.000000000000000000e+00,5.823351512373314831e-22
7.500000000000000000e+01,1.474844325091594982e-12,-1.131653680173504330e-06,0.000000000000000000e+00,-1.482307657695025593e-21,5.242603561483421415e-13,-6.875534189141399763e-07,0.000000000000000000e+00,2.646977960169688560e-22
7.550000000000000000e+01,1.302073154268190897e-12,-1.064983109182413839e-06,0.000000000000000000e+00,6.352747104407252543e-22,4.625526221742459980e-13,-6.453723729712858412e-07,0.000000000000000000e+00,1.905824131322175763e-21
7.600000000000000000e+01,1.149625543868314365e-12,-9.994695816485786378e-07,0.000000000000000000e+00,6.882142696441190255e-22,4.081179489004671514e-13,-6.056553524250884732e-07,0.000000000000000000e+00,4.235164736271501695e-22
7.650000000000000000e+01,1.014945956670873898e-12,-9.368198066563367453e-07,0.000000000000000000e+00,-8.470329472543003391e-22,3.600928458366142479e-13,-5.684169465727463045e-07,0.000000000000000000e+00,3.176373552203626272e-22
7.700000000000000000e+01,8.959449782454840899e-13,-8.798289762047376064e-07,0.000000000000000000e+00,2.117582368135750848e-22,3.177241763577125380e-13,-5.335879345747156916e-07,0.000000000000000000e+00,2.911675756186657416e-22
7.750000000000000000e+01,7.909125843325911274e-13,-8.276367628415644744e-07,0.000000000000000000e+00,-4.764560328305439407e-22,2.803489045013291654e-13,-5.009255084030644763e-07,0.000000000000000000e+00,-7.940933880509065679e-23
7.800000000000000000e+01,6.982651326762841738e-13,-7.777095127473389399e-07,0.000000000000000000e+00,5.293955920339377119e-22,2.473768909423547531e-13,-4.701996257561101853e-07,0.000000000000000000e+00,1.561716996500116250e-21
7.850000000000000000e+01,6.164759085803385068e-13,-7.295876454598307256e-07,0.000000000000000000e+00,7.411538288475127967e-22,2.182853203699322763e-13,-4.413231667187988102e-07,0.000000000000000000e+00,6.088049308390283687e-22
7.900000000000000000e+01,5.442110823559558055e-13,-6.846246962620533460e-07,0.000000000000000000e+00,1.058791184067875424e-22,1.926163460231481377e-13,-4.142668618768180784e-07,0.000000000000000000e+00,7.411538288475127967e-22
7.950000000000000000e+01,4.803921274193879294e-13,-6.433753362640858711e-07,0.000000000000000000e+00,1.164670302474662966e-21,1.699689036212003551e-13,-3.889261791974438950e-07,0.000000000000000000e+00,2.646977960169688560e-23
8.000000000000000000e+01,4.240844786942323423e-13,-6.048443980842045254e-07,0.000000000000000000e+00,1.958763690525569534e-21,1.499879043904260924e-13,-3.651309354344933769e-07,0.000000000000000000e+00,-2.117582368135750848e-22
8.050000000000000000e+01,3.743999004646438118e-13,-5.680097659433544204e-07,0.000000000000000000e+00,1.747005453711994449e-21,1.323578827751333811e-13,-3.427541290491227407e-07,0.000000000000000000e+00,-7.146840492458159111e-22
8.100000000000000000e+01,3.305214000348051890e-13,-5.329969265031945214e-07,0.000000000000000000e+00,1.270549420881450509e-21,1.168008178385097307e-13,-3.217471513071439083e-07,0.000000000000000000e+00,-6.088049308390283687e-22
8.150000000000000000e+01,2.917621733928941475e-13,-5.004575603484396148e-07,0.000000000000000000e+00,1.270549420881450509e-21,1.030731589705046821e-13,-3.020647244007804450e-07,0.000000000000000000e+00,9.529120656610878815e-22
8.200000000000000000e+01,2.575490821506080107e-13,-4.703614837580741233e-07,0.000000000000000000e+00,1.641126335305206907e-21,9.096047266358099761e-14,-2.836083948736013341e-07,0.000000000000000000e+00,2.911675756186657416e-22
8.250000000000000000e+01,2.273624311581764568e-13,-4.420030232157503773e-07,0.000000000000000000e+00,0.000000000000000000e+00,8.027257008856566579e-14,-2.662655498315473473e-07,0.000000000000000000e+00,1.852884572118781992e-22
8.300000000000000000e+01,2.007165281524715871e-13,-4.149755404317655640e-07,0.000000000000000000e+00,3.176373552203626272e-22,7.084106332744561831e-14,-2.499667103677022809e-07,0.000000000000000000e+00,6.220398206398768115e-22
8.350000000000000000e+01,1.771826908115600470e-13,-3.895165129844944399e-07,0.000000000000000000e+00,1.111730743271269195e-21,6.251793477037610298e-14,-2.346757799770678792e-07,0.000000000000000000e+00,-3.573420246229079555e-22
8.400000000000000000e+01,1.564017627300285862e-13,-3.658806854412943597e-07,0.000000000000000000e+00,1.323488980084844280e-22,5.517321600015930725e-14,-2.203423546176971777e-07,0.000000000000000000e+00,4.499862532288470551e-22
8.450000000000000000e+01,1.380626555955927877e-13,-3.438498830559106838e-07,0.000000000000000000e+00,6.088049308390283687e-22,4.869206805977032350e-14,-2.068898085881926356e-07,0.000000000000000000e+00,-2.779326858178172988e-22
8.500000000000000000e+01,1.218789822306308196e-13,-3.230171804233857967e-07,0.000000000000000000e+00,4.499862532288470551e-22,4.297269196226258579e-14,-1.942470008976344099e-07,0.000000000000000000e+00,-4.499862532288470551e-22
8.550000000000000000e+01,1.075900757591504516e-13,-3.032572929397878203e-07,0.000000000000000000e+00,7.146840492458159111e-22,3.792524856151206903e-14,-1.823714309046622735e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.600000000000000000e+01,9.497148055081569940e-14,-2.847265776948563380e-07,0.000000000000000000e+00,3.970466940254532839e-22,3.347080146846826327e-14,-1.712331677097242006e-07,0.000000000000000000e+00,2.249931266144235276e-22
8.650000000000000000e+01,8.383241368608686526e-14,-2.674997871654549704e-07,0.000000000000000000e+00,2.646977960169688560e-22,2.953982601324218455e-14,-1.607875073748877648e-07,0.000000000000000000e+00,1.058791184067875424e-22
8.700000000000000000e+01,7.400259561526033111e-14,-2.513747358157603098e-07,0.000000000000000000e+00,-2.646977960169688560e-23,2.607079218951754900e-14,-1.509771519599979804e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.750000000000000000e+01,6.532613796397587682e-14,-2.360965336546050344e-07,0.000000000000000000e+00,4.367513634279986123e-22,2.300926752627226828e-14,-1.417571018574174248e-07,0.000000000000000000e+00,-3.838118042246048411e-22
8.800000000000000000e+01,5.766498960214699061e-14,-2.216463904713824744e-07,0.000000000000000000e+00,5.293955920339377119e-23,2.030730306623579114e-14,-1.331015815168720892e-07,0.000000000000000000e+00,-2.249931266144235276e-22
8.850000000000000000e+01,5.090085277187382772e-14,-2.081561208989344541e-07,0.000000000000000000e+00,-1.323488980084844280e-22,1.792271366020530088e-14,-1.249843924129580179e-07,0.000000000000000000e+00,-1.919059021123024206e-22
8.900000000000000000e+01,4.493077257993799606e-14,-1.956021813392875719e-07,0.000000000000000000e+00,-1.191140082076359852e-22,1.581826339402415714e-14,-1.173664056334097493e-07,0.000000000000000000e+00,-1.522012327097570922e-22
8.950000000000000000e+01,3.966189570901656125e-14,-1.837783839435724745e-07,0.000000000000000000e+00,5.293955920339377119e-23,1.396100476654952417e-14,-1.102081011217609720e-07,0.000000000000000000e+00,-3.308722450212110699e-23
9.000000000000000000e+01,3.501062263542807344e-14,-1.725647634670999163e-07,0.000000000000000000e+00,9.264422860593909959e-23,1.232184077999505988e-14,-1.034834288957733853e-07,0.000000000000000000e+00,-1.985233470127266420e-23
9.050000000000000000e+01,3.090389130973069660e-14,-1.620272459658184532e-07,0.000000000000000000e+00,5.293955920339377119e-23,1.087515011368669805e-14,-9.717352060431552354e-08,0.000000000000000000e+00,-1.720535674110297564e-22
9.100000000000000000e+01,2.727858883920178951e-14,-1.522169103345334756e-07,0.000000000000000000e+00,-1.852884572118781992e-22,9.598359512569255403e-15,-9.125364845881907115e-08,0.000000000000000000e+00,-2.051407919131508634e-22
9.150000000000000000e+01,2.407900698268008444e-14,-1.430329156788144179e-07,0.000000000000000000e+00,1.323488980084844280e-23,8.471522481967164686e-15,-8.569405452555520778e-08,0.000000000000000000e+00,-5.955700410381799259e-23
9.200000000000000000e+01,2.125497141797447230e-14,-1.343471751238129811e-07,0.000000000000000000e+00,-9.264422860593909959e-23,7.477001567823736609e-15,-8.047018186818684078e-08,0.000000000000000000e+00,-4.168990287267259481e-22
9.250000000000000000e+01,1.876183619307278942e-14,-1.261470420952368556e-07,0.000000000000000000e+00,-1.588186776101813136e-22,6.599239029365127604e-15,-7.556518165068853639e-08,0.000000000000000000e+00,1.522012327097570922e-22
9.300000000000000000e+01,1.656076810838503434e-14,-1.184782576892245315e-07,0.000000000000000000e+00,-1.455837878093328708e-22,5.824532687343257196e-15,-7.096271817602012443e-08,0.000000000000000000e+00,7.940933880509065679e-23
9.350000000000000000e+01,1.461795040547288813e-14,-1.113189432944056609e-07,0.000000000000000000e+00,1.522012327097570922e-22,5.140794550334565011e-15,-6.664244010827728383e-08,0.000000000000000000e+00,1.257314531080602066e-22
9.400000000000000000e+01,1.290327229783020486e-14,-1.045831077194367861e-07,0.000000000000000000e+00,-1.455837878093328708e-22,4.537338742296014292e-15,-6.258390280328691323e-08,0.000000000000000000e+00,2.018320694629387527e-22
9.450000000000000000e+01,1.138972822469966341e-14,-9.821828383012024766e-08,0.000000000000000000e+00,-5.293955920339377119e-23,4.004725778451322338e-15,-5.877143091658679507e-08,0.000000000000000000e+00,1.654361225106055350e-23
9.500000000000000000e+01,1.005352712487501329e-14,-9.223608736034916775e-08,0.000000000000000000e+00,-1.720535674110297564e-22,3.534634803423105242e-15,-5.519259739503979227e-08,0.000000000000000000e+00,3.308722450212110699e-24
9.550000000000000000e+01,8.873980231524889274e-15,-8.664595713489679624e-08,0.000000000000000000e+00,-9.264422860593909959e-23,3.119731922039140320e-15,-5.183371775264693295e-08,0.000000000000000000e+00,-1.985233470127266420e-23
9.600000000000000000e+01,7.832897977849645938e-15,-8.140803928593483700e-08,0.000000000000000000e+00,-5.955700410381799259e-23,2.753541041294385043e-15,-4.867946277696324225e-08,0.000000000000000000e+00,6.617444900424221399e-24
9.650000000000000000e+01,6.914025997419693553e-15,-7.646963931470213120e-08,0.000000000000000000e+00,6.617444900424221399e-24,2.430338684555494043e-15,-4.571621996134199981e-08,0.000000000000000000e+00,-3.308722450212110699e-23
9.700000000000000000e+01,6.102896677578973689e-15,-7.181507738029182604e-08,0.000000000000000000e+00,-6.617444900424221399e-24,2.145073402891376521e-15,-4.293340437604001334e-08,0.000000000000000000e+00,-1.058791184067875424e-22
9.750000000000000000e+01,5.386838975171960605e-15,-6.745240695257722739e-08,0.000000000000000000e+00,-1.124965633072117638e-22,1.893292612511961861e-15,-4.032119358858095996e-08,0.000000000000000000e+00,-9.926167350636332098e-23
9.800000000000000000e+01,4.754785312767369174e-15,-6.336985953514724590e-08,0.000000000000000000e+00,7.279189390466643539e-23,1.671068620022611719e-15,-3.786873230872270444e-08,0.000000000000000000e+00,-1.654361225106055350e-23
9.850000000000000000e+01,4.196936601209825224e-15,-5.953303100619865435e-08,0.000000000000000000e+00,9.926167350636332098e-24,1.474931608612111446e-15,-3.556519520443099861e-08,0.000000000000000000e+00,-6.617444900424221399e-24
9.900000000000000000e+01,3.704547307312970455e-15,-5.591692503465626332e-08,0.000000000000000000e+00,3.639594695233321769e-23,1.301816641326449234e-15,-3.340142886331112707e-08,0.000000000000000000e+00,1.654361225106055350e-23
9.950000000000000000e+01,3.269886649054148459e-15,-5.251775926054085620e-08,0.000000000000000000e+00,8.271806125530276749e-23,1.149020213214740564e-15,-3.136968597007691487e-08,0.000000000000000000e+00,-1.985233470127266420e-23
1.000000000000000000e+02,2.886195887967966283e-15,-4.933307292823565885e-08,0.000000000000000000e+00,-5.955700410381799259e-23,1.014158559312005374e-15,-2.946224949465506775e-08,0.000000000000000000e+00,-4.466775307786349444e-23
1.005000000000000000e+02,2.547537794914909498e-15,-4.634661085253568302e-08,0.000000000000000000e+00,-6.286572655403010329e-23,8.951274288909326455e-16,-2.767105229772397802e-08,0.000000000000000000e+00,1.985233470127266420e-23
1.010000000000000000e+02,2.248634291698366680e-15,-4.353718216652735221e-08,0.000000000000000000e+00,-1.091878408569996531e-22,7.900678815046328856e-16,-2.598853545849693851e-08,0.000000000000000000e+00,-6.617444900424221399e-23
1.015000000000000000e+02,1.984793591985262143e-15,-4.089275771425732953e-08,0.000000000000000000e+00,-4.963083675318166049e-23,6.973389186897123947e-16,-2.440826373107400811e-08,0.000000000000000000e+00,-5.955700410381799259e-23
1.020000000000000000e+02,1.751890618173232082e-15,-3.840983100138468072e-08,0.000000000000000000e+00,-1.422750653591207601e-22,6.154933112268824942e-16,-2.292445458682399552e-08,0.000000000000000000e+00,-1.819797347616660885e-23
1.025000000000000000e+02,1.546312097645687712e-15,-3.608239804315220558e-08,0.000000000000000000e+00,2.646977960169688560e-23,5.432542923913694341e-16,-2.153123906902570364e-08,0.000000000000000000e+00,0.000000000000000000e+00
1.030000000000000000e+02,1.364865756823856081e-15,-3.389736519609956515e-08,0.000000000000000000e+00,1.985233470127266420e-23,4.794943876185574384e-16,-2.022272123235547634e-08,0.000000000000000000e+00,-3.970466940254532839e-23
1.035000000000000000e+02,1.204713649124263953e-15,-3.184139988448644645e-08,0.000000000000000000e+00,7.940933880509065679e-23,4.232178932519746932e-16,-1.899358578110374533e-08,0.000000000000000000e+00,1.654361225106055350e-24
1.040000000000000000e+02,1.063346170512182253e-15,-2.990781303915066567e-08,0.000000000000000000e+00,6.617444900424221399e-24,3.735462038340234671e-16,-1.783924251226000584e-08,0.000000000000000000e+00,-6.617444900424221399e-24
1.045000000000000000e+02,9.385605862528640614e-16,-2.809357281044084189e-08,0.000000000000000000e+00,9.926167350636332098e-24,3.297043260606996352e-16,-1.675534318049844318e-08,0.000000000000000000e+00,-4.797647552807560514e-23
1.050000000000000000e+02,8.284196533386165544e-16,-2.639211021556577995e-08,0.000000000000000000e+00,-6.617444900424221399e-24,2.910082473596916113e-16,-1.573746486397215987e-08,0.000000000000000000e+00,-1.654361225106055350e-23
1.055000000000000000e+02,7.312071751704321357e-16,-2.479316316427910337e-08,0.000000000000000000e+00,2.646977960169688560e-23,2.568539158869517728e-16,-1.478136823681999287e-08,0.000000000000000000e+00,-4.301339185275743909e-23
1.060000000000000000e+02,6.454013122975958989e-16,-2.328874377878195902e-08,0.000000000000000000e+00,2.646977960169688560e-23,2.267080645139942281e-16,-1.388331682382408150e-08,0.000000000000000000e+00,-2.812414082680294095e-23
1.065000000000000000e+02,5.696606656321838109e-16,-2.187528704072527909e-08,0.000000000000000000e+00,-9.926167350636332098e-24,2.001002107479756734e-16,-1.303995718251956854e-08,0.000000000000000000e+00,1.654361225106055350e-24
1.070000000000000000e+02,5.028067510724694889e-16,-2.054946521225786407e-08,0.000000000000000000e+00,-5.790264287871193724e-23,1.766152425985187353e-16,-1.224800000841446489e-08,0.000000000000000000e+00,6.617444900424221399e-24
1.075000000000000000e+02,4.437998423952890312e-16,-1.930497177663354473e-08,0.000000000000000000e+00,-6.121136532892404794e-23,1.558866859936451387e-16,-1.150418228691386228e-08,0.000000000000000000e+00,-3.556876633978019002e-23
1.080000000000000000e+02,3.917184951695788728e-16,-1.813475232648980933e-08,0.000000000000000000e+00,-5.459392042849982654e-23,1.375909494487764511e-16,-1.080549081100081303e-08,0.000000000000000000e+00,8.271806125530276749e-25
1.085000000000000000e+02,3.457477713198354445e-16,-1.703433754803147204e-08,0.000000000000000000e+00,3.143286327701505165e-23,1.214424380944426712e-16,-1.014925569952416522e-08,0.000000000000000000e+00,-1.488925102595449815e-23
1.090000000000000000e+02,3.051704005244229105e-16,-1.600122528708479185e-08,0.000000000000000000e+00,3.970466940254532839e-23,1.071891748481192767e-16,-9.532985863280672283e-09,0.000000000000000000e+00,2.481541837659083025e-24
1.095000000000000000e+02,2.693550759921312819e-16,-1.503192503466022204e-08,0.000000000000000000e+00,2.812414082680294095e-23,9.460877817165860426e-17,-8.954217724641576664e-09,0.000000000000000000e+00,-4.963083675318166049e-24
1.100000000000000000e+02,2.377437090853081544e-16,-1.412135228160479953e-08,0.000000000000000000e+00,5.376673981594679887e-23,8.350490618118526478e-17,-8.410581797611743331e-09,0.000000000000000000e+00,7.444625512977249074e-24
1.105000000000000000e+02,2.098421609837069895e-16,-1.326503189907651099e-08,0.000000000000000000e+00,1.488925102595449815e-23,7.370422597985315107e-17,-7.899935386555817477e-09,0.000000000000000000e+00,1.158052857574238745e-23
1.110000000000000000e+02,1.852143434437941614e-16,-1.246035613921646221e-08,0.000000000000000000e+00,-7.444625512977249074e-24,6.505377882322520199e-17,-7.420339394628530075e-09,0.000000000000000000e+00,7.031035206700735236e-24
1.115000000000000000e+02,1.634764254006722639e-16,-1.170516792815605694e-08,0.000000000000000000e+00,1.654361225106055350e-24,5.741859337811877740e-17,-6.969930645991453740e-09,0.000000000000000000e+00,-1.695720255733706733e-23
1.120000000000000000e+02,1.442899347133581561e-16,-1.099622625555891989e-08,0.000000000000000000e+00,2.481541837659083025e-24,5.067952984944052504e-17,-6.546887553362499495e-09,0.000000000000000000e+00,4.135903062765138374e-25
1.125000000000000000e+02,1.273554605239985801e-16,-1.032986015149471018e-08,0.000000000000000000e+00,-9.098986738083304424e-24,4.473140316709643602e-17,-6.149509776781033313e-09,0.000000000000000000e+00,2.895132143935596862e-24
1.130000000000000000e+02,1.124082744554245186e-16,-9.703405444324264134e-09,0.000000000000000000e+00,-1.654361225106055350e-23,3.948137037000156518e-17,-5.776260364446899830e-09,0.000000000000000000e+00,-1.033975765691284594e-23
1.135000000000000000e+02,9.921501182843429144e-17,-9.115099277172425130e-09,0.000000000000000000e+00,1.902515408871963652e-23,3.484750395171596256e-17,-5.425707579904352947e-09,0.000000000000000000e+00,2.895132143935596862e-24
1.140000000000000000e+02,8.757011786397622059e-17,-8.562898407654996753e-09,0.000000000000000000e+00,2.316105715148477490e-23,3.075750027463903973e-17,-5.096464502627985670e-09,0.000000000000000000e+00,-4.135903062765138374e-24
1.145000000000000000e+02,7.729209085222281764e-17,-8.044188883967198011e-09,0.000000000000000000e+00,1.240770918829541512e-23,2.714753083558265814e-17,-4.787205349931297089e-09,0.000000000000000000e+00,-8.271806125530276749e-24
1.150000000000000000e+02,6.822039777534290557e-17,-7.556593620699298754e-09,0.000000000000000000e+00,-8.271806125530276749e-25,2.396124865636966364e-17,-4.496709687766009269e-09,0.000000000000000000e+00,-4.549493369041652212e-24
1.155000000000000000e+02,6.021328092210541360e-17,-7.098435234247025880e-09,0.000000000000000000e+00,1.116693826946587361e-23,2.114892426236027258e-17,-4.223858185508030356e-09,0.000000000000000000e+00,-2.481541837659083025e-24
1.160000000000000000e+02,5.314583148095993185e-17,-6.668264008280606005e-09,0.000000000000000000e+00,2.895132143935596862e-24,1.866667285205490761e-17,-3.967590211266860455e-09,0.000000000000000000e+00,-3.308722450212110699e-24
1.165000000000000000e+02,4.690791496566492175e-17,-6.264339967400698633e-09,0.000000000000000000e+00,-7.858215819253762911e-24,1.647575965944984815e-17,-3.726885276635909600e-09,0.000000000000000000e+00,-5.583469134732936805e-24
1.170000000000000000e+02,4.140220581140303909e-17,-5.884797389500485834e-09,0.000000000000000000e+00,-4.135903062765138374e-24,1.454198998996265132e-17,-3.500783453405287356e-09,0.000000000000000000e+00,-2.688336990797339943e-24
1.175000000000000000e+02,3.654267969307220170e-17,-5.528090573121538447e-09,0.000000000000000000e+00,7.858215819253762911e-24,1.283518070145464220e-17,-3.288402031168582126e-09,0.000000000000000000e+00,2.481541837659083025e-24
1.180000000000000000e+02,3.225345033332451186e-17,-5.193024255391141404e-09,0.000000000000000000e+00,-2.895132143935596862e-24,1.132869468745984036e-17,-3.088920135430674069e-09,0.000000000000000000e+00,-7.237830359838992155e-24
1.185000000000000000e+02,2.846763507138015687e-17,-4.878409166483369150e-09,0.000000000000000000e+00,-1.654361225106055350e-24,9.999023414426027415e-18,-2.901554799733380720e-09,0.000000000000000000e+00,4.756288522179909131e-24
1.190000000000000000e+02,2.512620231563009851e-17,-4.582900585779547815e-09,0.000000000000000000e+00,-1.240770918829541512e-23,8.825415614329774497e-18,-2.725559884785738353e-09,0.000000000000000000e+00,2.688336990797339943e-24
1.195000000000000000e+02,2.217697970783846014e-17,-4.305203927806771462e-09,0.000000000000000000e+00,-1.240770918829541512e-24,7.789553217524279642e-18,-2.560240351855862783e-09,0.000000000000000000e+00,-1.447566071967798431e-24
1.200000000000000000e+02,1.957389392287640052e-17,-4.044272970223640200e-09,0.000000000000000000e+00,1.116693826946587361e-23,6.875268535398777162e-18,-2.404954060745689203e-09,0.000000000000000000e+00,2.067951531382569187e-25


==> reproducibility/pxp_upward_large/dynamics_L18/early_observables_L18.csv <==
t,n_F,n_S,O_F,O_S,deltaO_F,deltaO_S
0.000000000000000000e+00,-2.775557561562891351e-16,2.435391113908768612e-01,-2.775557561562891351e-16,2.004546708152215584e-01,-2.893585168665863683e-01,-8.890384605136453233e-02
5.000000000000000278e-02,7.421454921938408500e-03,2.453131454132840006e-01,7.421454921938408500e-03,2.024776174812030760e-01,-2.819370619446476822e-01,-8.688089938538301471e-02
1.000000000000000056e-01,1.947668439481986535e-02,2.470384725053865471e-01,1.947668439481986535e-02,2.044498143760100362e-01,-2.698818324717662254e-01,-8.490870249057605457e-02
1.500000000000000222e-01,3.575844448622989002e-02,2.486893195266284828e-01,3.575844448622989002e-02,2.063455213176450531e-01,-2.536000723803562007e-01,-8.301299554894103760e-02
2.000000000000000111e-01,5.575070841057575000e-02,2.502421865984159610e-01,5.575070841057575000e-02,2.081412771962792840e-01,-2.336078084560103407e-01,-8.121723967030683444e-02
2.500000000000000000e-01,7.885155302758650731e-02,2.516763897175461340e-01,7.885155302758650731e-02,2.098164419935698022e-01,-2.105069638389995834e-01,-7.954207487301628854e-02
3.000000000000000444e-01,1.043983570833741936e-01,2.529745053630623186e-01,1.043983570833741936e-01,2.113536407271278672e-01,-1.849601597832118971e-01,-7.800487613945819576e-02
3.500000000000000333e-01,1.316938317932157265e-01,2.541227072148740662e-01,1.316938317932157265e-01,2.127390994517137091e-01,-1.576646850733703642e-01,-7.661941741487240942e-02
4.000000000000000222e-01,1.600314745405765626e-01,2.551109894256345934e-01,1.600314745405765626e-01,2.139628677720019911e-01,-1.293270423260095281e-01,-7.539564909458407183e-02
4.500000000000000111e-01,1.887192058317125332e-01,2.559332751558580643e-01,1.887192058317125332e-01,2.150189265901581992e-01,-1.006393110348735576e-01,-7.433959027642786377e-02
5.000000000000000000e-01,2.171001939318388252e-01,2.565874131070511877e-01,2.171001939318388252e-01,2.159051838359912767e-01,-7.225832293474727941e-02,-7.345333303059478625e-02
5.500000000000000444e-01,2.445701618154453860e-01,2.570750684086217097e-01,2.445701618154453860e-01,2.166233645480432624e-01,-4.478835505114069082e-02,-7.273515231854284224e-02
6.000000000000000888e-01,2.705907771075681811e-01,2.574015173066544482e-01,2.705907771075681811e-01,2.171788047658063381e-01,-1.876773975901790958e-02,-7.217971210077975264e-02
6.500000000000000222e-01,2.946990197416187729e-01,2.575753575802010586e-01,2.946990197416187729e-01,2.175801611702476990e-01,5.340502875032690847e-03,-7.177835569633839174e-02
7.000000000000000666e-01,3.165126811478677360e-01,2.576081484267548349e-01,3.165126811478677360e-01,2.178390502252199323e-01,2.715416428128166262e-02,-7.151946664136614451e-02
7.500000000000000000e-01,3.357323564976567032e-01,2.575139947038420085e-01,3.357323564976567032e-01,2.179696317169218245e-01,4.637383963107059859e-02,-7.138888514966426624e-02
8.000000000000000444e-01,3.521404386691009414e-01,2.573090909125054226e-01,3.521404386691009414e-01,2.179881520866947531e-01,6.278192180251487842e-02,-7.137036477989135153e-02
8.500000000000000888e-01,3.655977069616352382e-01,2.570112402133827301e-01,3.655977069616352382e-01,2.179124628565913269e-01,7.623919009504916133e-02,-7.144605400999473610e-02
9.000000000000000222e-01,3.760381289802195437e-01,2.566393631512636775e-01,3.760381289802195437e-01,2.177615288314932451e-01,8.667961211363343910e-02,-7.159698803509287335e-02
9.500000000000000666e-01,3.834624689307826184e-01,2.562130097184677768e-01,3.834624689307826184e-01,2.175549397150961517e-01,9.410395206419649994e-02,-7.180357715148993902e-02
1.000000000000000000e+00,3.879312311530426216e-01,2.557518870081341156e-01,3.879312311530426216e-01,2.173124373968216838e-01,9.857271428645653089e-02,-7.204607946976442079e-02
1.050000000000000044e+00,3.895573767246743868e-01,2.552754130942745392e-01,3.895573767246743868e-01,2.170534695513730017e-01,1.001988598580883100e-01,-7.230504731521311679e-02
1.100000000000000089e+00,3.884991459692339610e-01,2.548023060210970470e-01,3.884991459692339610e-01,2.167967784370886941e-01,9.914062910264785644e-02,-7.256173842949739661e-02
1.150000000000000133e+00,3.849532120621361186e-01,2.543502149762350562e-01,3.849532120621361186e-01,2.165600319700674292e-01,9.559469519555004180e-02,-7.279848489651868926e-02
1.200000000000000178e+00,3.791482900879575291e-01,2.539353989360345065e-01,3.791482900879575291e-01,2.163595023631266490e-01,8.978977322137142447e-02,-7.299901450345942788e-02
1.250000000000000000e+00,3.713392389542892746e-01,2.535724563671399867e-01,3.713392389542892746e-01,2.162097959132466274e-01,8.198072208770317004e-02,-7.314872095333943558e-02
1.300000000000000044e+00,3.618016251704111452e-01,2.532741079936824402e-01,3.618016251704111452e-01,2.161236359446487287e-01,7.244310830382504063e-02,-7.323488092193736199e-02
1.350000000000000089e+00,3.508266700010930217e-01,2.530510332251360017e-01,3.508266700010930217e-01,2.161116994988057649e-01,6.146815313450693097e-02,-7.324681736778032581e-02
1.400000000000000133e+00,3.387164752254139821e-01,2.529117596044219707e-01,3.387164752254139821e-01,2.161825071256100461e-01,4.935795835882790528e-02,-7.317600974097604460e-02
1.450000000000000178e+00,3.257794163228631135e-01,2.528626035849616538e-01,3.257794163228631135e-01,2.163423640774689849e-01,3.642089945627705050e-02,-7.301615278911709195e-02
1.500000000000000000e+00,3.123256027613421915e-01,2.529076600751516968e-01,3.123256027613421915e-01,2.165953503364085875e-01,2.296708589475609727e-02,-7.276316653017750324e-02
1.550000000000000044e+00,2.986623296811294903e-01,2.530488374875334845e-01,2.986623296811294903e-01,2.169433562017170358e-01,9.303812814543408263e-03,-7.241516066486908265e-02
1.600000000000000089e+00,2.850894796386229113e-01,2.532859344811243529e-01,2.850894796386229113e-01,2.173861596156877463e-01,-4.269037227963181150e-03,-7.197235725089834446e-02
1.650000000000000133e+00,2.718948729689730781e-01,2.536167541696294769e-01,2.718948729689730781e-01,2.179215409883324128e-01,-1.746364389761301955e-02,-7.143697587825365014e-02
1.700000000000000178e+00,2.593496065876389478e-01,2.540372512656255966e-01,2.593496065876389478e-01,2.185454309786097615e-01,-3.000891027894713251e-02,-7.081308588797630144e-02
1.750000000000000000e+00,2.477034598152519917e-01,2.545417074225586607e-01,2.477034598152519917e-01,2.192520864810641734e-01,-4.165505705133409897e-02,-7.010643038552191730e-02
1.800000000000000044e+00,2.371804787091472966e-01,2.551229299062881539e-01,2.371804787091472966e-01,2.200342899365700378e-01,-5.217803815743879414e-02,-6.932422693001605296e-02
1.850000000000000089e+00,2.279748747027763589e-01,2.557724686629869737e-01,2.279748747027763589e-01,2.208835670211616031e-01,-6.138364216380973182e-02,-6.847494984542451535e-02
1.900000000000000133e+00,2.202473871508612846e-01,2.564808468413340425e-01,2.202473871508612846e-01,2.217904177586101921e-01,-6.911112971572480612e-02,-6.756809910797587082e-02
1.950000000000000178e+00,2.141222615699579501e-01,2.572377998685808631e-01,2.141222615699579501e-01,2.227445561449120370e-01,-7.523625529662815448e-02,-6.661396072167405369e-02
2.000000000000000000e+00,2.096849857579858867e-01,2.580325182699612641e-01,2.096849857579858867e-01,2.237351534638506445e-01,-7.967353110860021792e-02,-6.562336340273544621e-02
2.050000000000000266e+00,2.069809052524324844e-01,2.588538895595059453e-01,2.069809052524324844e-01,2.247510806128243110e-01,-8.237761161415360633e-02,-6.460743625376179355e-02
2.100000000000000089e+00,2.060148092254047714e-01,2.596907347195296367e-01,2.060148092254047714e-01,2.257811449488986433e-01,-8.334370764118133323e-02,-6.357737191768746132e-02
2.149999999999999911e+00,2.067515400699434236e-01,2.605320350288706788e-01,2.067515400699434236e-01,2.268143174096678982e-01,-8.260697679664266713e-02,-6.254419945691819249e-02
2.200000000000000178e+00,2.091176372620933144e-01,2.613671452988522437e-01,2.091176372620933144e-01,2.278399459642480862e-01,-8.024087960449277634e-02,-6.151857090233798370e-02
2.250000000000000000e+00,2.130039815358913957e-01,2.621859899325716947e-01,2.130039815358913957e-01,2.288479518083149089e-01,-7.635453533069468113e-02,-6.051056505827114018e-02
2.300000000000000266e+00,2.182693619942971397e-01,2.629792386371945234e-01,2.182693619942971397e-01,2.298290051330799943e-01,-7.108915487228896490e-02,-5.952951173350606862e-02
2.350000000000000089e+00,2.247448493402375291e-01,2.637384590879337520e-01,2.247448493402375291e-01,2.307746777689671513e-01,-6.461366752634856159e-02,-5.858383909761895325e-02
2.400000000000000355e+00,2.322388254087379977e-01,2.644562443611540026e-01,2.322388254087379977e-01,2.316775705252477335e-01,-5.711969145784809992e-02,-5.768094634133837106e-02
2.450000000000000178e+00,2.405424945168834205e-01,2.651263135147176597e-01,2.405424945168834205e-01,2.325314136091309880e-01,-4.881602234970265630e-02,-5.682710325745507496e-02
2.500000000000000000e+00,2.494356870461246489e-01,2.657435842859455777e-01,2.494356870461246489e-01,2.333311391014287473e-01,-3.992282982046144874e-02,-5.602737776515735041e-02
2.550000000000000266e+00,2.586927606129728052e-01,2.663042174888362035e-01,2.586927606129728052e-01,2.340729250782954685e-01,-3.066575625361328550e-02,-5.528559178829065002e-02
2.600000000000000089e+00,2.680884089149953020e-01,2.668056333082706733e-01,2.680884089149953020e-01,2.347542115854792666e-01,-2.127010795159077136e-02,-5.460430528110680332e-02
2.650000000000000355e+00,2.774032019361217238e-01,2.672465002945436097e-01,2.774032019361217238e-01,2.353736892777140710e-01,-1.195531493046434433e-02,-5.398482758887199195e-02
2.700000000000000178e+00,2.864287021874025174e-01,2.676266984410205496e-01,2.864287021874025174e-01,2.359312621156298417e-01,-2.929814679183567229e-03,-5.342725475095626286e-02
2.750000000000000000e+00,2.949720281866718974e-01,2.679472582656946544e-01,2.949720281866718974e-01,2.364279860505595077e-01,5.613511320085818809e-03,-5.293053081602658999e-02
2.800000000000000266e+00,3.028597663748517910e-01,2.682102782995109402e-01,3.028597663748517910e-01,2.368659861094988828e-01,1.350124950826571933e-02,-5.249253075708720101e-02
2.850000000000000089e+00,3.099411640346678709e-01,2.684188237977248037e-01,3.099411640346678709e-01,2.372483547053831077e-01,2.058264716808176631e-02,-5.211016216120300387e-02
2.900000000000000355e+00,3.160905665692987365e-01,2.685768098246459346e-01,3.160905665692987365e-01,2.375790343313111952e-01,2.673204970271263886e-02,-5.177948253527493022e-02
2.950000000000000178e+00,3.212090910467156890e-01,2.686888721085995413e-01,3.212090910467156890e-01,2.378626880429587365e-01,3.185057418012959829e-02,-5.149582882362734731e-02
3.000000000000000000e+00,3.252255529354384223e-01,2.687602292175171881e-01,3.252255529354384223e-01,2.381045612860831495e-01,3.586703606885234541e-02,-5.125395558050292732e-02
3.050000000000000266e+00,3.280966836026550371e-01,2.687965396636901594e-01,3.280966836026550371e-01,2.383103386830649761e-01,3.873816673606894634e-02,-5.104817818352110764e-02
3.100000000000000089e+00,3.298066920179815731e-01,2.688037575094802123e-01,3.298066920179815731e-01,2.384859993546370738e-01,4.044817515139548236e-02,-5.087251751194903082e-02
3.150000000000000355e+00,3.303662352260010038e-01,2.687879899174583920e-01,3.303662352260010038e-01,2.386376742234773141e-01,4.100771835941490612e-02,-5.072084264310876278e-02
3.200000000000000178e+00,3.298108688929080046e-01,2.687553598747322581e-01,3.298108688929080046e-01,2.387715085315622043e-01,4.045235202632189997e-02,-5.058700833502386557e-02
3.250000000000000000e+00,3.281990522399946819e-01,2.687118770305786386e-01,3.281990522399946819e-01,2.388935325114990293e-01,3.884053537340859813e-02,-5.046498435508706831e-02
3.300000000000000266e+00,3.256097817605266287e-01,2.686633192295512784e-01,3.256097817605266287e-01,2.390095427941192896e-01,3.625126489394052409e-02,-5.034897407246678724e-02
3.350000000000000089e+00,3.221399261549093840e-01,2.686151269113501994e-01,3.221399261549093840e-01,2.391249967228764595e-01,3.278140928832332102e-02,-5.023352014370963126e-02
3.400000000000000355e+00,3.179013317633503366e-01,2.685723120975234690e-01,3.179013317633503366e-01,2.392449212936029190e-01,2.854281489676425976e-02,-5.011359557298315781e-02
3.450000000000000178e+00,3.130177641709586123e-01,2.685393832080325560e-01,3.130177641709586123e-01,2.393738379604972155e-01,2.365924730437253889e-02,-4.998467890608889602e-02
3.500000000000000000e+00,3.076217481882543292e-01,2.685202864627371233e-01,3.076217481882543292e-01,2.395157040607108212e-01,1.826323132166821767e-02,-4.984281280587524177e-02
3.550000000000000266e+00,3.018513654504064725e-01,2.685183641388004250e-01,3.018513654504064725e-01,2.396738711254445264e-01,1.249284858382036789e-02,-4.968464574114153653e-02
3.600000000000000089e+00,2.958470665976548064e-01,2.685363294892381680e-01,2.958470665976548064e-01,2.398510598793960891e-01,6.488549731068730432e-03,-4.950745698719001553e-02
3.650000000000000355e+00,2.897485533590420936e-01,2.685762576937867352e-01,2.897485533590420936e-01,2.400493512961726639e-01,3.900364924560238938e-04,-4.930916557041343379e-02
3.700000000000000178e+00,2.836917846464878101e-01,2.686395918230622959e-01,2.836917846464878101e-01,2.402701926869920124e-01,-5.666732220098262378e-03,-4.908832417959405753e-02
3.750000000000000000e+00,2.778061596262119126e-01,2.687271624610554910e-01,2.778061596262119126e-01,2.405144174640668209e-01,-1.155235724037420066e-02,-4.884409940251926985e-02
3.800000000000000266e+00,2.722119292366630416e-01,2.688392193577418543e-01,2.722119292366630416e-01,2.407822769468705715e-01,-1.714658762992302132e-02,-4.857623991971553312e-02
3.850000000000000089e+00,2.670178853077786463e-01,2.689754732790721192e-01,2.670178853077786463e-01,2.410734823750909084e-01,-2.234063155880744098e-02,-4.828503449149518928e-02
3.900000000000000355e+00,2.623193728783162482e-01,2.691351460893721126e-01,2.623193728783162482e-01,2.413872551600121374e-01,-2.703914398826983562e-02,-4.797126170657393940e-02
3.950000000000000178e+00,2.581966661628348203e-01,2.693170270420958134e-01,2.581966661628348203e-01,2.417223833471739136e-01,-3.116185070375126348e-02,-4.763613351941217711e-02
4.000000000000000000e+00,2.547137416724644110e-01,2.695195332670820010e-01,2.547137416724644110e-01,2.420772822755896114e-01,-3.464477519412165890e-02,-4.728123459099650011e-02
4.049999999999999822e+00,2.519174731893863983e-01,2.697407725213956109e-01,2.519174731893863983e-01,2.424500574979553957e-01,-3.744104367719969240e-02,-4.690845936863069499e-02
4.099999999999999645e+00,2.498372627582005068e-01,2.699786064094655269e-01,2.498372627582005068e-01,2.428385681651603345e-01,-3.952125410838557007e-02,-4.651994870142577010e-02
4.150000000000000355e+00,2.484851098938297698e-01,2.702307124672344574e-01,2.484851098938297698e-01,2.432404892676418851e-01,-4.087340697275632095e-02,-4.611802759894418485e-02
4.200000000000000178e+00,2.478561082885302469e-01,2.704946437333070053e-01,2.478561082885302469e-01,2.436533713546395474e-01,-4.150240857805585076e-02,-4.570514551194656411e-02
4.250000000000000000e+00,2.479293460412730077e-01,2.707678846851371279e-01,2.479293460412730077e-01,2.440746966076885183e-01,-4.142917082531308304e-02,-4.528382025889758633e-02
4.299999999999999822e+00,2.486691725372157380e-01,2.710479026869302421e-01,2.486691725372157380e-01,2.445019304135620519e-01,-4.068934432937035273e-02,-4.485658645302403880e-02
4.349999999999999645e+00,2.500267833193791089e-01,2.713321943648312473e-01,2.500267833193791089e-01,2.449325678509985948e-01,-3.933173354720698178e-02,-4.442594901558750281e-02
4.400000000000000355e+00,2.519420643441830365e-01,2.716183265814123282e-01,2.519420643441830365e-01,2.453641747622262725e-01,-3.741645252240303338e-02,-4.399434210435979736e-02
4.450000000000000178e+00,2.543456295382847121e-01,2.719039719139915157e-01,2.543456295382847121e-01,2.457944233130520129e-01,-3.501288732830137168e-02,-4.356409355353406399e-02
4.500000000000000000e+00,2.571609810739827751e-01,2.721869387403126894e-01,2.571609810739827751e-01,2.462211221445208820e-01,-3.219753579260329485e-02,-4.313739472206520875e-02
4.549999999999999822e+00,2.603067205592015654e-01,2.724651961933964306e-01,2.603067205592015654e-01,2.466422413776781231e-01,-2.905179630738451840e-02,-4.271627548890795378e-02
4.599999999999999645e+00,2.636987414732087642e-01,2.727368943605010254e-01,2.636987414732087642e-01,2.470559328463433624e-01,-2.565977539337732996e-02,-4.230258402024274222e-02
4.650000000000000355e+00,2.672523385056984058e-01,2.730003801676816888e-01,2.672523385056984058e-01,2.474605459996069012e-01,-2.210617836088770230e-02,-4.189797086697918255e-02
4.700000000000000178e+00,2.708841775741207547e-01,2.732542094129895016e-01,2.708841775741207547e-01,2.478546399375612941e-01,-1.847433929246535336e-02,-4.150387692902479664e-02
4.750000000000000000e+00,2.745140805957785313e-01,2.734971553923457588e-01,2.745140805957785313e-01,2.482369920250191708e-01,-1.484443627080756466e-02,-4.112152484156689908e-02
4.799999999999999822e+00,2.780665908154438815e-01,2.737282145094981356e-01,2.780665908154438815e-01,2.486066034755722298e-01,-1.129192605114218671e-02,-4.075191339101387478e-02
4.849999999999999645e+00,2.814722967856627678e-01,2.739466091840985773e-01,2.814722967856627678e-01,2.489627022211967355e-01,-7.886220080923331613e-03,-4.039581464538938987e-02
4.900000000000000355e+00,2.846689051030323325e-01,2.741517882800382222e-01,2.846689051030323325e-01,2.493047432909005212e-01,-4.689611763553748654e-03,-4.005377357568558339e-02
4.950000000000000178e+00,2.876020629234387616e-01,2.743434251804661161e-01,2.876020629234387616e-01,2.496324068263645057e-01,-1.756453943147307049e-03,-3.972611004022159886e-02
5.000000000000000000e+00,2.902259404543603427e-01,2.745214135469072336e-01,2.902259404543603427e-01,2.499455937736511923e-01,8.674235877742524255e-04,-3.941292309293491225e-02
5.049999999999999822e+00,2.925035905895396193e-01,2.746858607270785679e-01,2.925035905895396193e-01,2.502444192173344240e-01,3.145073722953526003e-03,-3.911409764925165983e-02
5.099999999999999645e+00,2.944071073777471126e-01,2.748370787271794957e-01,2.944071073777471126e-01,2.505292032746300190e-01,5.048590511161018396e-03,-3.882931359195606474e-02
5.150000000000000355e+00,2.959176071112620821e-01,2.749755726451748039e-01,2.959176071112620821e-01,2.508004594478668303e-01,6.559090244675991332e-03,-3.855805741871923265e-02
5.200000000000000178e+00,2.970250557152833704e-01,2.751020264748139654e-01,2.970250557152833704e-01,2.510588803468244423e-01,7.666538848697255354e-03,-3.829963651976167616e-02
5.250000000000000000e+00,2.977279642383250380e-01,2.752172862359570926e-01,2.977279642383250380e-01,2.513053207382192067e-01,8.369447371738942057e-03,-3.805319612836687015e-02
5.299999999999999822e+00,2.980329711381108915e-01,2.753223404625136372e-01,2.980329711381108915e-01,2.515407779552464307e-01,8.674454271524818100e-03,-3.781773891133965310e-02
5.349999999999999645e+00,2.979543263434531464e-01,2.754182981796710616e-01,2.979543263434531464e-01,2.517663698003005379e-01,8.595809476867034837e-03,-3.759214706628558056e-02
5.400000000000000355e+00,2.975132883599821976e-01,2.755063646197011273e-01,2.975132883599821976e-01,2.519833101914411011e-01,8.154771493396112056e-03,-3.737520667514501044e-02
5.450000000000000178e+00,2.967374425167254026e-01,2.755878150514338709e-01,2.967374425167254026e-01,2.521928829287648499e-01,7.378925650139324041e-03,-3.716563393782121305e-02
5.500000000000000000e+00,2.956599462412894397e-01,2.756639672226044446e-01,2.956599462412894397e-01,2.523964140807477552e-01,6.301429374703360238e-03,-3.696210278583832859e-02
5.549999999999999822e+00,2.943187062698476852e-01,2.757361530265968752e-01,2.943187062698476852e-01,2.525952436027160686e-01,4.960189403261601460e-03,-3.676327326387000133e-02
5.599999999999999645e+00,2.927554930424890456e-01,2.758056900961570745e-01,2.927554930424890456e-01,2.527906968904231055e-01,3.396976175902968308e-03,-3.656781997616299906e-02
5.650000000000000355e+00,2.910149991400354796e-01,2.758738540882205159e-01,2.910149991400354796e-01,2.529840570330643135e-01,1.656482273449378729e-03,-3.637445983352174950e-02
5.700000000000000178e+00,2.891438512783701120e-01,2.759418524498117309e-01,2.891438512783701120e-01,2.531765385556615788e-01,-2.146655882159575557e-04,-3.618197831092451189e-02
5.750000000000000000e+00,2.871895887741719999e-01,2.760108004411060412e-01,2.871895887741719999e-01,2.533692634266861421e-01,-2.168928092414081250e-03,-3.598925343989992087e-02
5.799999999999999822e+00,2.851996251445648722e-01,2.760817001369787471e-01,2.851996251445648722e-01,2.535632400518595952e-01,-4.158891722021208076e-03,-3.579527681472650241e-02
5.849999999999999645e+00,2.832202131852264992e-01,2.761554230342452843e-01,2.832202131852264992e-01,2.537593458807907432e-01,-6.138303681359568928e-03,-3.559917098579537531e-02
5.900000000000000355e+00,2.812954370774443102e-01,2.762326967626210217e-01,2.812954370774443102e-01,2.539583141238192510e-01,-8.063079789141764861e-03,-3.540020274276686751e-02
5.950000000000000178e+00,2.794662574352652085e-01,2.763140962398892286e-01,2.794662574352652085e-01,2.541607249188084783e-01,-9.892259431320883992e-03,-3.519779194777763326e-02
6.000000000000000000e+00,2.777696364159165654e-01,2.764000394345574318e-01,2.777696364159165654e-01,2.543670011103402184e-01,-1.158888045066950624e-02,-3.499151575624591393e-02
6.050000000000000711e+00,2.762377698607669241e-01,2.764907877125427071e-01,2.762377698607669241e-01,2.545774086170161099e-01,-1.312074700581914409e-02,-3.478110824957002245e-02
6.099999999999999645e+00,2.748974517861003664e-01,2.765864505589228362e-01,2.748974517861003664e-01,2.547920611770298494e-01,-1.446106508048570355e-02,-3.456645568955621362e-02
6.150000000000000355e+00,2.737695933794258574e-01,2.766869942923927406e-01,2.737695933794258574e-01,2.550109290888180613e-01,-1.558892348716024029e-02,-3.434758777776802247e-02
6.200000000000000178e+00,2.728689140552323922e-01,2.767922542387656892e-01,2.728689140552323922e-01,2.552338514123164148e-01,-1.648960281135370895e-02,-3.412466545426966896e-02
6.250000000000000000e+00,2.722038162584294874e-01,2.769019497093213600e-01,2.722038162584294874e-01,2.554605509758788862e-01,-1.715470060815660683e-02,-3.389796589070723232e-02
6.300000000000000711e+00,2.717764488376187004e-01,2.770157010465784109e-01,2.717764488376187004e-01,2.556906514507572004e-01,-1.758206802896739723e-02,-3.366786541582892506e-02
6.349999999999999645e+00,2.715829562846020506e-01,2.771330479583100637e-01,2.715829562846020506e-01,2.559236957133648738e-01,-1.777556058198401928e-02,-3.343482115322121001e-02
6.400000000000000355e+00,2.716139033530473590e-01,2.772534683617018381e-01,2.716139033530473590e-01,2.561591647167216212e-01,-1.774461351353875255e-02,-3.319935214986446947e-02
6.450000000000000178e+00,2.718548569704615225e-01,2.773763970020440839e-01,2.718548569704615225e-01,2.563964961350564398e-01,-1.750365989612455778e-02,-3.296202073152969952e-02
6.500000000000000000e+00,2.722871004016239049e-01,2.775012431901608956e-01,2.722871004016239049e-01,2.566351021254574261e-01,-1.707141646496217191e-02,-3.272341474112865078e-02
6.550000000000000711e+00,2.728884487532947656e-01,2.776274071133925103e-01,2.728884487532947656e-01,2.568743856611611087e-01,-1.647006811329135290e-02,-3.248413120542494731e-02
6.599999999999999645e+00,2.736341305301113747e-01,2.777542943079974735e-01,2.736341305301113747e-01,2.571137550242076353e-01,-1.572438633647471606e-02,-3.224476184237846238e-02
6.650000000000000355e+00,2.744976973854030278e-01,2.778813280266531627e-01,2.744976973854030278e-01,2.573526361910867810e-01,-1.486081948118304734e-02,-3.200588067549928889e-02
6.700000000000000178e+00,2.754519236790721193e-01,2.780079593830500073e-01,2.754519236790721193e-01,2.575904829933773899e-01,-1.390659318751394716e-02,-3.176803387320868005e-02
6.750000000000000000e+00,2.764696590505491547e-01,2.781336752963070036e-01,2.764696590505491547e-01,2.578267850761766233e-01,-1.288885781603694471e-02,-3.153173179040943963e-02
6.800000000000000711e+00,2.775246008874233672e-01,2.782580043818566606e-01,2.775246008874233672e-01,2.580610738010907790e-01,-1.183391597916271486e-02,-3.129744306549527705e-02
6.849999999999999645e+00,2.785919591205417989e-01,2.783805210348243575e-01,2.785919591205417989e-01,2.582929263399493802e-01,-1.076655774604430051e-02,-3.106559052663671744e-02
6.900000000000000355e+00,2.796489928639269151e-01,2.785008480211332293e-01,2.796489928639269151e-01,2.585219682746616177e-01,-9.709524002659191202e-03,-3.083654859192449388e-02
6.950000000000000178e+00,2.806754065812148147e-01,2.786186579272911801e-01,2.806754065812148147e-01,2.587478750543404926e-01,-8.683110285371277784e-03,-3.061064181224559810e-02
7.000000000000000000e+00,2.816536021483465047e-01,2.787336738214644116e-01,2.816536021483465047e-01,2.589703726624925650e-01,-7.704914718239593875e-03,-3.038814420409348405e-02
7.050000000000000711e+00,2.825687917952036110e-01,2.788456694479069520e-01,2.825687917952036110e-01,2.591892378165017163e-01,-6.789725071382490991e-03,-3.016927905008438132e-02
7.099999999999999645e+00,2.834089848457418959e-01,2.789544692184849350e-01,2.834089848457418959e-01,2.594042979633151558e-01,-5.949532020844186184e-03,-2.995421890327090025e-02
7.150000000000000355e+00,2.841648678834416963e-01,2.790599481852321651e-01,2.841648678834416963e-01,2.596154312553858312e-01,-5.193648983144396117e-03,-2.974308561120023522e-02
7.200000000000000178e+00,2.848296029868132573e-01,2.791620320845245029e-01,2.848296029868132573e-01,2.598225665975615328e-01,-4.528913879772849919e-03,-2.953595026902451626e-02
7.250000000000000000e+00,2.853985716807208028e-01,2.792606974453204494e-01,2.853985716807208028e-01,2.600256837574452806e-01,-3.959945185865285273e-03,-2.933283310914078928e-02
7.300000000000000711e+00,2.858690930653882689e-01,2.793559716599729459e-01,2.858690930653882689e-01,2.602248134377625477e-01,-3.489423801197816602e-03,-2.913370342882357425e-02
7.349999999999999645e+00,2.862401432207094532e-01,2.794479328349279701e-01,2.862401432207094532e-01,2.604200371280626092e-01,-3.118373645876652313e-03,-2.893847973852347114e-02
7.400000000000000355e+00,2.865120996138645904e-01,2.795367091775979862e-01,2.865120996138645904e-01,2.606114864920214269e-01,-2.846417252721502103e-03,-2.874703037456463953e-02
7.450000000000000178e+00,2.866865291914243996e-01,2.796224776406274204e-01,2.866865291914243996e-01,2.607993420115203298e-01,-2.671987675161701086e-03,-2.855917485506579562e-02
7.500000000000000000e+00,2.867660325643262564e-01,2.797054615393610444e-01,2.867660325643262564e-01,2.609838306032496447e-01,-2.592484302259855967e-03,-2.837468626333645647e-02
7.550000000000000711e+00,2.867541497297376729e-01,2.797859268839574254e-01,2.867541497297376729e-01,2.611652219492077154e-01,-2.604367136848416940e-03,-2.819329491737842738e-02
7.599999999999999645e+00,2.866553256899960211e-01,2.798641772232091651e-01,2.866553256899960211e-01,2.613438233380763753e-01,-2.703191176590063072e-03,-2.801469352850974662e-02
7.650000000000000355e+00,2.864749276888052809e-01,2.799405468793355611e-01,2.864749276888052809e-01,2.615199728966632886e-01,-2.883589177780821518e-03,-2.783854396992282640e-02
7.700000000000000178e+00,2.862193000996653969e-01,2.800153925563010349e-01,2.862193000996653969e-01,2.616940311938947827e-01,-3.139216766920708591e-03,-2.766448567269135655e-02
7.750000000000000000e+00,2.858958386930576245e-01,2.800890834213838332e-01,2.858958386930576245e-01,2.618663713170296670e-01,-3.462678173528485268e-03,-2.749214554955640294e-02
7.800000000000000711e+00,2.855130633826082898e-01,2.801619898823779486e-01,2.855130633826082898e-01,2.620373676424427867e-01,-3.845453483977791850e-03,-2.732114922414330058e-02
7.849999999999999645e+00,2.850806677782123932e-01,2.802344714019679994e-01,2.850806677782123932e-01,2.622073836425077298e-01,-4.277849088373716566e-03,-2.715113322407836094e-02
7.900000000000000355e+00,2.846095249881872014e-01,2.803068637975185684e-01,2.846095249881872014e-01,2.623767591768410012e-01,-4.748991878398885029e-03,-2.698175768974509642e-02
7.950000000000000178e+00,2.841116320094697056e-01,2.803794665604562586e-01,2.841116320094697056e-01,2.625457978021315530e-01,-5.246884857116382479e-03,-2.681271906445450298e-02
8.000000000000000000e+00,2.835999794979119359e-01,2.804525307875456730e-01,2.835999794979119359e-01,2.627147546929440858e-01,-5.758537368674159981e-03,-2.664376217364197025e-02
8.050000000000000711e+00,2.830883393891026056e-01,2.805262483413105690e-01,2.830883393891026056e-01,2.628838257908541753e-01,-6.270177477483489421e-03,-2.647469107573187722e-02
8.099999999999999645e+00,2.825909693332720463e-01,2.806007428454029839e-01,2.825909693332720463e-01,2.630531387878669025e-01,-6.767547533314068747e-03,-2.630537807871920208e-02
8.150000000000000355e+00,2.821222397527512471e-01,2.806760630719393190e-01,2.821222397527512471e-01,2.632227465013078360e-01,-7.236277113834859234e-03,-2.613577036527828940e-02
8.199999999999999289e+00,2.816961960409919974e-01,2.807521791931945621e-01,2.816961960409919974e-01,2.633926231127747819e-01,-7.662320825594113281e-03,-2.596589375381135392e-02
8.250000000000000000e+00,2.813260745187020628e-01,2.808289822533595048e-01,2.813260745187020628e-01,2.635626636270724799e-01,-8.032442347884034828e-03,-2.579585323951356923e-02
8.300000000000000711e+00,2.810237958014225601e-01,2.809062870731967032e-01,2.810237958014225601e-01,2.637326867641989758e-01,-8.334721065163532353e-03,-2.562583010238712183e-02
8.349999999999999645e+00,2.807994628336316079e-01,2.809838386389566511e-01,2.807994628336316079e-01,2.639024413359874477e-01,-8.559054032954488064e-03,-2.545607553059864997e-02
8.400000000000000355e+00,2.806608927155628264e-01,2.810613218556575754e-01,2.806608927155628264e-01,2.640716159877553593e-01,-8.697624151023236605e-03,-2.528690087883072452e-02
8.449999999999999289e+00,2.806132114083619844e-01,2.811383743732884244e-01,2.806132114083619844e-01,2.642398520137635431e-01,-8.745305458224127138e-03,-2.511866485282251288e-02
8.500000000000000000e+00,2.806585383940772283e-01,2.812146020322713880e-01,2.806585383940772283e-01,2.644067587930606922e-01,-8.699978472508883287e-03,-2.495175807352541936e-02
8.550000000000000711e+00,2.807957844659278446e-01,2.812895963307439073e-01,2.807957844659278446e-01,2.645719312484943742e-01,-8.562732400658263493e-03,-2.478658561809169575e-02
8.599999999999999645e+00,2.810205802413821008e-01,2.813629531989823573e-01,2.810205802413821008e-01,2.647349686144151448e-01,-8.337936625203998600e-03,-2.462354825217092161e-02
8.650000000000000355e+00,2.813253460597170963e-01,2.814342922822013482e-01,2.813253460597170963e-01,2.648954937144841759e-01,-8.033170806868996164e-03,-2.446302315210186970e-02
8.699999999999999289e+00,2.816995060852798827e-01,2.815032758867710427e-01,2.816995060852798827e-01,2.650531719047743984e-01,-7.659010781306201110e-03,-2.430534496181169929e-02
8.750000000000000000e+00,2.821298412018186097e-01,2.815696267392369667e-01,2.821298412018186097e-01,2.652077288316607162e-01,-7.228675664767468881e-03,-2.415078803492538492e-02
8.800000000000000711e+00,2.826009672058089617e-01,2.816331437428346574e-01,2.826009672058089617e-01,2.653589661892652440e-01,-6.757549660777136848e-03,-2.399955067732085362e-02
8.849999999999999645e+00,2.830959174398384737e-01,2.816937149906982851e-01,2.830959174398384737e-01,2.655067747356857910e-01,-6.262599426747607508e-03,-2.385174213090031706e-02
8.900000000000000355e+00,2.835968028584869849e-01,2.817513274048635274e-01,2.835968028584869849e-01,2.656511439370948247e-01,-5.761714008099082414e-03,-2.370737292949124525e-02
8.949999999999999289e+00,2.840855180112576428e-01,2.818060725098905928e-01,2.840855180112576428e-01,2.657921677484731959e-01,-5.272998855328449655e-03,-2.356634911811290867e-02
9.000000000000000000e+00,2.845444588628451288e-01,2.818581480124800476e-01,2.845444588628451288e-01,2.659300462022444744e-01,-4.814058003740958464e-03,-2.342847066434159201e-02
9.050000000000000711e+00,2.849572179088163404e-01,2.819078550358520840e-01,2.849572179088163404e-01,2.660650826534284308e-01,-4.401298957769735586e-03,-2.329343421315768423e-02
9.099999999999999645e+00,2.853092236861357600e-01,2.819555910413703570e-01,2.853092236861357600e-01,2.661976767135956767e-01,-4.049293180450335913e-03,-2.316084015299042093e-02
9.150000000000000355e+00,2.855882953687177150e-01,2.820018386513424846e-01,2.855882953687177150e-01,2.663283130873204119e-01,-3.770221497868356600e-03,-2.303020377926564416e-02
9.199999999999999289e+00,2.857850883833873978e-01,2.820471507578842241e-01,2.857850883833873978e-01,2.664575466957422867e-01,-3.573428483198707629e-03,-2.290097017084377629e-02
9.250000000000000000e+00,2.858934134727598719e-01,2.820921324557672527e-01,2.858934134727598719e-01,2.665859846248525566e-01,-3.465103393826214889e-03,-2.277253224173354101e-02
9.300000000000000711e+00,2.859104188831290139e-01,2.821374204659334861e-01,2.859104188831290139e-01,2.667142655648607752e-01,-3.448097983457092466e-03,-2.264425130172532247e-02
9.349999999999999645e+00,2.858366328474110651e-01,2.821836608158788673e-01,2.858366328474110651e-01,2.668430375064971272e-01,-3.521884019175009102e-03,-2.251547936008897050e-02
9.400000000000000355e+00,2.856758707546735443e-01,2.822314856099522595e-01,2.856758707546735443e-01,2.669729345269481469e-01,-3.682646111912567678e-03,-2.238558233963791610e-02
9.449999999999999289e+00,2.854350178881558397e-01,2.822814897549323909e-01,2.854350178881558397e-01,2.671045535304364948e-01,-3.923498978430250105e-03,-2.225396333614960628e-02
9.500000000000000000e+00,2.851237039969671261e-01,2.823342085038165750e-01,2.851237039969671261e-01,2.672384318060423980e-01,-4.234812869618941218e-03,-2.212008506054367885e-02
9.550000000000000711e+00,2.847538899762840359e-01,2.823900966448560923e-01,2.847538899762840359e-01,2.673750262294862790e-01,-4.604626890302069599e-03,-2.198349063709983259e-02
9.599999999999999645e+00,2.843393894233905428e-01,2.824495100961405547e-01,2.843393894233905428e-01,2.675146948688889581e-01,-5.019127443195540127e-03,-2.184382199769715344e-02
9.650000000000000355e+00,2.838953487936526909e-01,2.825126905722724069e-01,2.838953487936526909e-01,2.676576816608066123e-01,-5.463168072933424942e-03,-2.170083520577945763e-02
9.699999999999999289e+00,2.834377093984876694e-01,2.825797538735639325e-01,2.834377093984876694e-01,2.678041047067738489e-01,-5.920807468098403074e-03,-2.155441215981223832e-02
9.750000000000000000e+00,2.829826727608045767e-01,2.826506822150764431e-01,2.829826727608045767e-01,2.679539486075283583e-01,-6.375844105781539213e-03,-2.140456825905776017e-02
9.800000000000000711e+00,2.825461881386691076e-01,2.827253208683908614e-01,2.825461881386691076e-01,2.681070611077210342e-01,-6.812328727916976134e-03,-2.125145575886506003e-02
9.849999999999999645e+00,2.821434776549650025e-01,2.828033792390201029e-01,2.821434776549650025e-01,2.682631541739904368e-01,-7.215039211621098597e-03,-2.109536269259567817e-02
9.900000000000000355e+00,2.817886107534670614e-01,2.828844363524771754e-01,2.817886107534670614e-01,2.684218094794473819e-01,-7.569906113119017135e-03,-2.093670738713872964e-02
9.949999999999999289e+00,2.814941359504385399e-01,2.829679505774280734e-01,2.814941359504385399e-01,2.685824881230923222e-01,-7.864380916147563003e-03,-2.077602874349376155e-02
1.000000000000000000e+01,2.812707743392163784e-01,2.830532732797509943e-01,2.812707743392163784e-01,2.687445442781232763e-01,-8.087742527369729678e-03,-2.061397258846281791e-02
1.005000000000000071e+01,2.811271762524252260e-01,2.831396659806975080e-01,2.811271762524252260e-01,2.689072423425315495e-01,-8.231340614160880323e-03,-2.045127452405454474e-02
1.009999999999999964e+01,2.810697400457874973e-01,2.832263204888617047e-01,2.810697400457874973e-01,2.690697770619163709e-01,-8.288776820798605602e-03,-2.028873980466973370e-02
1.015000000000000036e+01,2.811024902218746679e-01,2.833123813917024503e-01,2.811024902218746679e-01,2.692312960105376907e-01,-8.256026644711424514e-03,-2.012722085604837230e-02
1.019999999999999929e+01,2.812270110751577956e-01,2.833969702294294457e-01,2.812270110751577956e-01,2.693909237537022161e-01,-8.131505791428291635e-03,-1.996759311288383298e-02
1.025000000000000000e+01,2.814424316622368138e-01,2.834792106329078187e-01,2.814424316622368138e-01,2.695477869734436149e-01,-7.916085204349297688e-03,-1.981072989314250007e-02
1.030000000000000071e+01,2.817454580816211029e-01,2.835582536878585302e-01,2.817454580816211029e-01,2.697010398200787029e-01,-7.613058784964986912e-03,-1.965747704650735658e-02
1.034999999999999964e+01,2.821304496451553234e-01,2.836333027894247238e-01,2.821304496451553234e-01,2.698498887540099478e-01,-7.228067221430785512e-03,-1.950862811257611865e-02
1.040000000000000036e+01,2.825895363726954601e-01,2.837036372729968003e-01,2.825895363726954601e-01,2.699936161639521215e-01,-6.768980493890628877e-03,-1.936490070263394841e-02
1.044999999999999929e+01,2.831127761676806021e-01,2.837686341475145202e-01,2.831127761676806021e-01,2.701316020880609736e-01,-6.245740698905464378e-03,-1.922691477852511363e-02
1.050000000000000000e+01,2.836883508628902373e-01,2.838277873144596786e-01,2.836883508628902373e-01,2.702633434214108399e-01,-5.670166003695852573e-03,-1.909517344517523349e-02
1.055000000000000071e+01,2.843028009090952102e-01,2.838807237274053041e-01,2.843028009090952102e-01,2.703884700648845896e-01,-5.055715957490852785e-03,-1.897004680170152890e-02
1.059999999999999964e+01,2.849412986885748178e-01,2.839272160311633320e-01,2.849412986885748178e-01,2.705067575546779013e-01,-4.417218178011253840e-03,-1.885175931190818943e-02
1.065000000000000036e+01,2.855879601810887292e-01,2.839671913141002535e-01,2.855879601810887292e-01,2.706181358061132691e-01,-3.770556685497358524e-03,-1.874038106047285976e-02
1.069999999999999929e+01,2.862261939448831893e-01,2.840007357098630059e-01,2.862261939448831893e-01,2.707226937080888796e-01,-3.132322921702878835e-03,-1.863582315849722504e-02
1.075000000000000000e+01,2.868390850987506124e-01,2.840280946933910200e-01,2.868390850987506124e-01,2.708206794130892936e-01,-2.519431767835461373e-03,-1.853783745349681100e-02
1.080000000000000071e+01,2.874098102491699502e-01,2.840496690284679548e-01,2.874098102491699502e-01,2.709124962800335545e-01,-1.948706617416149376e-03,-1.844602058655251536e-02
1.084999999999999964e+01,2.879220771907103904e-01,2.840660064379539329e-01,2.879220771907103904e-01,2.709986945410854942e-01,-1.436439675875724386e-03,-1.835982232550055146e-02
1.090000000000000036e+01,2.883605808510752988e-01,2.840777891809631583e-01,2.883605808510752988e-01,2.710799588766677481e-01,-9.979360155107862805e-04,-1.827855798991834257e-02
1.094999999999999929e+01,2.887114645218726294e-01,2.840858178312226645e-01,2.887114645218726294e-01,2.711570921928588285e-01,-6.470523447134877461e-04,-1.820142467372722062e-02
1.100000000000000000e+01,2.889627731052775705e-01,2.840909916552494807e-01,2.889627731052775705e-01,2.712309959997561970e-01,-3.957437613085034302e-04,-1.812752086682991107e-02
1.105000000000000071e+01,2.891048831218358539e-01,2.840942860852512797e-01,2.891048831218358539e-01,2.713026478856326862e-01,-2.536337447502232047e-04,-1.805586898095337678e-02
1.109999999999999964e+01,2.891308927725569355e-01,2.840967278672428264e-01,2.891308927725569355e-01,2.713730766673183026e-01,-2.276240940291440100e-04,-1.798544019926778467e-02
1.115000000000000036e+01,2.890369546210865836e-01,2.840993685371669408e-01,2.890369546210865836e-01,2.714433358695136356e-01,-3.215622454995176421e-04,-1.791518099707243433e-02
1.119999999999999929e+01,2.888225336203649185e-01,2.841032569343613368e-01,2.888225336203649185e-01,2.715144762423101765e-01,-5.359832462211788296e-04,-1.784404062427590032e-02
1.125000000000000000e+01,2.884905743679894163e-01,2.841094115002134601e-01,2.884905743679894163e-01,2.715875180646946108e-01,-8.679424985966690707e-04,-1.777099880189146608e-02
1.130000000000000071e+01,2.880475636909682891e-01,2.841187931283301049e-01,2.880475636909682891e-01,2.716634240002977485e-01,-1.310953175617822703e-03,-1.769509286628834915e-02
1.134999999999999964e+01,2.875034779187168876e-01,2.841322793295157911e-01,2.875034779187168876e-01,2.717430732686208494e-01,-1.855038947869210681e-03,-1.761544359796524822e-02
1.140000000000000036e+01,2.868716084113606124e-01,2.841506404493654436e-01,2.868716084113606124e-01,2.718272378694846503e-01,-2.486908455225486994e-03,-1.753127899710145779e-02
1.144999999999999929e+01,2.861682638995670103e-01,2.841745186281231517e-01,2.861682638995670103e-01,2.719165615502894817e-01,-3.190252967019079587e-03,-1.744195531629664370e-02
1.150000000000000000e+01,2.854123537212894801e-01,2.842044101222105934e-01,2.854123537212894801e-01,2.720115421354226126e-01,-3.946163145296605404e-03,-1.734697473116347463e-02
1.155000000000000071e+01,2.846248618092894200e-01,2.842406515159178748e-01,2.846248618092894200e-01,2.721125177462306866e-01,-4.733655057296693239e-03,-1.724599912035539029e-02
1.159999999999999964e+01,2.838282269490318699e-01,2.842834102424710019e-01,2.838282269490318699e-01,2.722196573306857048e-01,-5.530289917554232111e-03,-1.713885953590042061e-02
1.165000000000000036e+01,2.830456500294042388e-01,2.843326797091687008e-01,2.830456500294042388e-01,2.723329557973414028e-01,-6.312866837181838053e-03,-1.702556106924468793e-02
1.169999999999999929e+01,2.823003533972718859e-01,2.843882791853846181e-01,2.823003533972718859e-01,2.724522339122646963e-01,-7.058163469314230817e-03,-1.690628295432142908e-02
1.175000000000000000e+01,2.816148206862918446e-01,2.844498584694219456e-01,2.816148206862918446e-01,2.725771429748055086e-01,-7.743696180294240908e-03,-1.678137389178061337e-02
1.180000000000000071e+01,2.810100473687413003e-01,2.845169072053950199e-01,2.810100473687413003e-01,2.727071741432427476e-01,-8.348469497844783482e-03,-1.665134272334333962e-02
1.184999999999999964e+01,2.805048326098071865e-01,2.845887685795994715e-01,2.805048326098071865e-01,2.728416721396190181e-01,-8.853684256778886902e-03,-1.651684472696706568e-02
1.190000000000000036e+01,2.801151417216659611e-01,2.846646569923283465e-01,2.801151417216659611e-01,2.729798529295654475e-01,-9.243375144920110489e-03,-1.637866393702066756e-02
1.194999999999999929e+01,2.798535656638981295e-01,2.847436791806383094e-01,2.798535656638981295e-01,2.731208248524578108e-01,-9.504951202687987252e-03,-1.623769201412825214e-02
1.200000000000000000e+01,2.797288997696002477e-01,2.848248581645507205e-01,2.797288997696002477e-01,2.732636125742303745e-01,-9.629617096985862087e-03,-1.609490429235571271e-02
1.205000000000000071e+01,2.797458584428929029e-01,2.849071593072628472e-01,2.797458584428929029e-01,2.734071831532625119e-01,-9.612658423693179119e-03,-1.595133371332357886e-02
1.209999999999999964e+01,2.799049363021228198e-01,2.849895177219999298e-01,2.799049363021228198e-01,2.735504734518271475e-01,-9.453580564463295172e-03,-1.580804341475891203e-02
1.215000000000000036e+01,2.802024195160064957e-01,2.850708662260018067e-01,2.802024195160064957e-01,2.736924180934651729e-01,-9.156097350579619348e-03,-1.566609877312088311e-02
1.219999999999999929e+01,2.806305443029545876e-01,2.851501630366344298e-01,2.806305443029545876e-01,2.738319771611690823e-01,-8.727972563631515232e-03,-1.552653970541697029e-02
1.225000000000000000e+01,2.811777931350045168e-01,2.852264184254758028e-01,2.811777931350045168e-01,2.739681628521476453e-01,-8.180723731581554872e-03,-1.539035401443844542e-02
1.230000000000000071e+01,2.818293134681478240e-01,2.852987195921654617e-01,2.818293134681478240e-01,2.741000643509118317e-01,-7.529203398438280570e-03,-1.525845251567425377e-02
1.234999999999999964e+01,2.825674391086775983e-01,2.853662530885803239e-01,2.825674391086775983e-01,2.742268702512329903e-01,-6.791077757908501981e-03,-1.513164661535306571e-02
1.240000000000000036e+01,2.833722908370391869e-01,2.854283242124556752e-01,2.833722908370391869e-01,2.743478879461141440e-01,-5.986226029546879573e-03,-1.501062892047191552e-02
1.244999999999999929e+01,2.842224307699384167e-01,2.854843728941893199e-01,2.842224307699384167e-01,2.744625595095748771e-01,-5.136086096647657535e-03,-1.489595735701122574e-02
1.250000000000000000e+01,2.850955441754128850e-01,2.855339857170740014e-01,2.850955441754128850e-01,2.745704737105915672e-01,-4.262972691173206631e-03,-1.478804315599452877e-02
1.255000000000000071e+01,2.859691230003912898e-01,2.855769038351367306e-01,2.859691230003912898e-01,2.746713739235056573e-01,-3.389393866194826896e-03,-1.468714294308042824e-02
1.259999999999999964e+01,2.868211270831634296e-01,2.856130266796047534e-01,2.868211270831634296e-01,2.747651618260826822e-01,-2.537389783422671491e-03,-1.459335504050340848e-02
1.265000000000000036e+01,2.876306016998694814e-01,2.856424114703540740e-01,2.876306016998694814e-01,2.748518969017708646e-01,-1.727915166716596698e-03,-1.450661996481522609e-02
1.269999999999999929e+01,2.883782334896297095e-01,2.856652686684121312e-01,2.883782334896297095e-01,2.749317918824439322e-01,-9.802833769563925118e-04,-1.442672498414214466e-02
1.275000000000000000e+01,2.890468306537206100e-01,2.856819536159973527e-01,2.890468306537206100e-01,2.750052043783400291e-01,-3.116862128654584790e-04,-1.435331248824605645e-02
1.280000000000000071e+01,2.896217173693437230e-01,2.856929547085531040e-01,2.896217173693437230e-01,2.750726250398933259e-01,2.632005027576414004e-04,-1.428589182669276134e-02
1.284999999999999964e+01,2.900910363584177643e-01,2.856988785262828401e-01,2.900910363584177643e-01,2.751346626792055550e-01,7.325194918316969492e-04,-1.422385418738054443e-02
1.290000000000000036e+01,2.904459573029276043e-01,2.857004324190024480e-01,2.904459573029276043e-01,2.751920268452088814e-01,1.087440436341504226e-03,-1.416649002137719549e-02
1.294999999999999929e+01,2.906807921432660868e-01,2.856984050865949420e-01,2.906807921432660868e-01,2.752455083950306469e-01,1.322275276680000451e-03,-1.411300847155547503e-02
1.300000000000000000e+01,2.907930211284691646e-01,2.856936457275656149e-01,2.907930211284691646e-01,2.752959586342635379e-01,1.434504261883083002e-03,-1.406255823232255286e-02
1.305000000000000071e+01,2.907832357523715827e-01,2.856870423403919945e-01,2.907832357523715827e-01,2.753442676110209875e-01,1.424718885785511728e-03,-1.401424925556513101e-02
1.309999999999999964e+01,2.906550063999334688e-01,2.856794997573648409e-01,2.906550063999334688e-01,2.753913421436273157e-01,1.296489533347366116e-03,-1.396717472295878372e-02
1.315000000000000036e+01,2.904146836756271721e-01,2.856719179697669309e-01,2.904146836756271721e-01,2.754380841409156955e-01,1.056166809041069474e-03,-1.392043272567037790e-02
1.319999999999999929e+01,2.900711430533735591e-01,2.856651712682785060e-01,2.900711430533735591e-01,2.754853697391115852e-01,7.126261867874644600e-04,-1.387314712747452980e-02
1.325000000000000000e+01,2.896354827569745383e-01,2.856600886755135127e-01,2.896354827569745383e-01,2.755340297322594334e-01,2.769658903884723725e-04,-1.382448713432662436e-02
1.330000000000000071e+01,2.891206847417093773e-01,2.856574360908528676e-01,2.891206847417093773e-01,2.755848317163795969e-01,-2.378321248767261429e-04,-1.377368515020649040e-02
1.334999999999999964e+01,2.885412483907127679e-01,2.856579005036469776e-01,2.885412483907127679e-01,2.756384643034063275e-01,-8.172684758733079992e-04,-1.372005256317975277e-02
1.340000000000000036e+01,2.879128061433143260e-01,2.856620765618231861e-01,2.879128061433143260e-01,2.756955236918960384e-01,-1.445710723271766704e-03,-1.366299317469004543e-02
1.344999999999999929e+01,2.872517298005839437e-01,2.856704557112762499e-01,2.872517298005839437e-01,2.757565028097981874e-01,-2.106787066002140541e-03,-1.360201405678789638e-02
1.350000000000000000e+01,2.865747357510284865e-01,2.856834180493336706e-01,2.865747357510284865e-01,2.758217831724725788e-01,-2.783781115557616790e-03,-1.353673369411348935e-02
1.355000000000000071e+01,2.858984968523246017e-01,2.857012269650305303e-01,2.858984968523246017e-01,2.758916295285531173e-01,-3.460020014261487673e-03,-1.346688733803299599e-02
1.359999999999999964e+01,2.852392682008610403e-01,2.857240265716007865e-01,2.852392682008610403e-01,2.759661872989112585e-01,-4.119248665725033093e-03,-1.339232956767484779e-02
1.365000000000000036e+01,2.846125335129341405e-01,2.857518418739038446e-01,2.846125335129341405e-01,2.760454827512700549e-01,-4.745983353651923344e-03,-1.331303411531602199e-02
1.369999999999999929e+01,2.840326783131642552e-01,2.857845815565400183e-01,2.840326783131642552e-01,2.761294257960436038e-01,-5.325838553421837276e-03,-1.322909107054247996e-02
1.375000000000000000e+01,2.835126955560048345e-01,2.858220432279584000e-01,2.835126955560048345e-01,2.762178152385206253e-01,-5.845821310581238855e-03,-1.314070162806546538e-02
1.380000000000000071e+01,2.830639286745755823e-01,2.858639209124076985e-01,2.830639286745755823e-01,2.763103462790600928e-01,-6.294588192010531005e-03,-1.304817058752598749e-02
1.384999999999999964e+01,2.826958563417880099e-01,2.859098145453425333e-01,2.826958563417880099e-01,2.764066200167289433e-01,-6.662660524798089470e-03,-1.295189684985714219e-02
1.390000000000000036e+01,2.824159224341446506e-01,2.859592411988798877e-01,2.824159224341446506e-01,2.765061546828024852e-01,-6.942594432441465298e-03,-1.285236218378358643e-02
1.394999999999999929e+01,2.822294138105110872e-01,2.860116477419012981e-01,2.822294138105110872e-01,2.766083983085646514e-01,-7.129103056075013906e-03,-1.275011855802149312e-02
1.400000000000000000e+01,2.821393875680591190e-01,2.860664246240998687e-01,2.821393875680591190e-01,2.767127425165535337e-01,-7.219129298526944828e-03,-1.264577435003256221e-02
1.405000000000000071e+01,2.821466484352839199e-01,2.861229204642802282e-01,2.821466484352839199e-01,2.768185371154361363e-01,-7.211868431302158669e-03,-1.253997975114995098e-02
1.409999999999999964e+01,2.822497759333137402e-01,2.861804571200710634e-01,2.822497759333137402e-01,2.769251051755521331e-01,-7.108740933272361846e-03,-1.243341169103397495e-02
1.415000000000000036e+01,2.824451999106530886e-01,2.862383449184841000e-01,2.824451999106530886e-01,2.770317582644750143e-01,-6.913316955933025525e-03,-1.232675860211106256e-02
1.419999999999999929e+01,2.827273220621160377e-01,2.862958977340167577e-01,2.827273220621160377e-01,2.771378115292119082e-01,-6.631194804470076469e-03,-1.222070533737419119e-02
1.425000000000000000e+01,2.830886801067298841e-01,2.863524476128933016e-01,2.830886801067298841e-01,2.772425983235893843e-01,-6.269836759856226537e-03,-1.211591854299673421e-02
1.430000000000000071e+01,2.835201504441833276e-01,2.864073586582574493e-01,2.835201504441833276e-01,2.773454840956086631e-01,-5.838366422402751013e-03,-1.201303277097744149e-02
1.434999999999999964e+01,2.840111843520990442e-01,2.864600399114062279e-01,2.840111843520990442e-01,2.774458792698527576e-01,-5.347332514487036954e-03,-1.191263759673335393e-02
1.440000000000000036e+01,2.845500721389085941e-01,2.865099569882702535e-01,2.845500721389085941e-01,2.775432508841634283e-01,-4.808444727677488838e-03,-1.181526598242265552e-02
1.444999999999999929e+01,2.851242291368561999e-01,2.865566422580840822e-01,2.851242291368561999e-01,2.776371327675616896e-01,-4.234287729729892605e-03,-1.172138409902439768e-02
1.450000000000000000e+01,2.857204970110490683e-01,2.865997033823303730e-01,2.857204970110490683e-01,2.777271340775449571e-01,-3.638019855537031125e-03,-1.163138278904110243e-02
1.455000000000000071e+01,2.863254535763934960e-01,2.866388300663119115e-01,2.863254535763934960e-01,2.778129460491789438e-01,-3.033063290192582542e-03,-1.154557081740714003e-02
1.459999999999999964e+01,2.869257241575146056e-01,2.866737989127598474e-01,2.869257241575146056e-01,2.778943468454697086e-01,-2.432792709071467368e-03,-1.146417002111641513e-02
1.465000000000000036e+01,2.875082875010330774e-01,2.867044763062853718e-01,2.875082875010330774e-01,2.779712044379145097e-01,-1.850229365553000523e-03,-1.138731242867160529e-02
1.469999999999999929e+01,2.880607693597253549e-01,2.867308192986599558e-01,2.880607693597253549e-01,2.780434774873147274e-01,-1.297747506860741449e-03,-1.131503937927131644e-02
1.475000000000000000e+01,2.885717171197365594e-01,2.867528745071855067e-01,2.885717171197365594e-01,2.781112142372188512e-01,-7.867997468495108648e-04,-1.124730262936723610e-02
1.480000000000000071e+01,2.890308492404147223e-01,2.867707750809793676e-01,2.890308492404147223e-01,2.781745494749349179e-01,-3.276676261713582189e-04,-1.118396739165116588e-02
1.484999999999999964e+01,2.894292738248290253e-01,2.867847358319288165e-01,2.894292738248290253e-01,2.782336996569779730e-01,7.075695824296112009e-05,-1.112481720960807954e-02
1.490000000000000036e+01,2.897596713372404542e-01,2.867950466673681031e-01,2.897596713372404542e-01,2.782889563361269913e-01,4.011544706543603489e-04,-1.106956053045910805e-02
1.494999999999999929e+01,2.900164373258748429e-01,2.868020644991337020e-01,2.900164373258748429e-01,2.783406780648559065e-01,6.579204592887696575e-04,-1.101783880173021028e-02
1.500000000000000000e+01,2.901957819827128415e-01,2.868062038375076561e-01,2.901957819827128415e-01,2.783892809837645865e-01,8.372651161267440859e-04,-1.096923588282148337e-02
1.505000000000000071e+01,2.902957844565524081e-01,2.868079263076230845e-01,2.902957844565524081e-01,2.784352283326839150e-01,9.372675899663063682e-04,-1.092328853390221732e-02
1.509999999999999964e+01,2.903164010037702636e-01,2.868077293492573010e-01,2.903164010037702636e-01,2.784790191454843411e-01,9.578841371841908658e-04,-1.087949772110176350e-02
1.515000000000000036e+01,2.902594272788153740e-01,2.868061343777578154e-01,2.902594272788153740e-01,2.785211764064178808e-01,9.009104122292648214e-04,-1.083734046016820128e-02
1.519999999999999929e+01,2.901284162942376899e-01,2.868036746935189729e-01,2.901284162942376899e-01,2.785622349554900956e-01,7.698994276515851469e-04,-1.079628191109600205e-02
1.525000000000000000e+01,2.899285547757273762e-01,2.868008834295480702e-01,2.899285547757273762e-01,2.786027294324703862e-01,5.700379091412969852e-04,-1.075578743411570275e-02
1.530000000000000071e+01,2.896665017583902046e-01,2.867982818210609852e-01,2.896665017583902046e-01,2.786431825435319865e-01,3.079848918041175570e-04,-1.071533432305414417e-02
1.534999999999999964e+01,2.893501942754553302e-01,2.867963680678417560e-01,2.893501942754553302e-01,2.786840939212972268e-01,-8.322591130787226026e-06,-1.067442294528882576e-02
1.540000000000000036e+01,2.889886258432410315e-01,2.867956070396545099e-01,2.889886258432410315e-01,2.787259298286038356e-01,-3.698910233450704104e-04,-1.063258703798223431e-02
1.544999999999999929e+01,2.885916041162306933e-01,2.867964210479422849e-01,2.885916041162306933e-01,2.787691139292378106e-01,-7.669127503554014217e-04,-1.058940293734827835e-02
1.550000000000000000e+01,2.881694945510502870e-01,2.867991818742582355e-01,2.881694945510502870e-01,2.788140193160784652e-01,-1.189022315535809586e-03,-1.054449755050761509e-02
1.555000000000000071e+01,2.877329571641950579e-01,2.868042042084237297e-01,2.877329571641950579e-01,2.788609619496347225e-01,-1.625559702391011401e-03,-1.049755491695133700e-02
1.559999999999999964e+01,2.872926834907427729e-01,2.868117406085401999e-01,2.872926834907427729e-01,2.789101956190714882e-01,-2.065833375843310459e-03,-1.044832124751457654e-02
1.565000000000000036e+01,2.868591406540595412e-01,2.868219780520471773e-01,2.868591406540595412e-01,2.789619084948794514e-01,-2.499376212526576834e-03,-1.039660837170663932e-02
1.569999999999999929e+01,2.864423290518961496e-01,2.868350361034306961e-01,2.864423290518961496e-01,2.790162212987427059e-01,-2.916187814689962399e-03,-1.034229556784336396e-02
1.575000000000000000e+01,2.860515595717885717e-01,2.868509666813534587e-01,2.860515595717885717e-01,2.790731870733156872e-01,-3.306957294797523757e-03,-1.028532979327038618e-02
1.580000000000000071e+01,2.856952554939359290e-01,2.868697553672462930e-01,2.856952554939359290e-01,2.791327924938819538e-01,-3.663261372650168657e-03,-1.022572437270411957e-02
1.584999999999999964e+01,2.853807833532076565e-01,2.868913241600098973e-01,2.853807833532076565e-01,2.791949606264707007e-01,-3.977733513378437641e-03,-1.016355624011541781e-02
1.590000000000000036e+01,2.851143160476618532e-01,2.869155355484918068e-01,2.851143160476618532e-01,2.792595550040183339e-01,-4.244200818924252251e-03,-1.009896186256772736e-02
1.594999999999999929e+01,2.849007304352313419e-01,2.869421977456976247e-01,2.849007304352313419e-01,2.793263848644529368e-01,-4.457786431354728886e-03,-1.003213200213312270e-02
1.600000000000000000e+01,2.847435405903210870e-01,2.869710709068992172e-01,2.847435405903210870e-01,2.793952113727843911e-01,-4.614976276265030618e-03,-9.963305493801737772e-03
1.605000000000000071e+01,2.846448668349247924e-01,2.870018741383026928e-01,2.846448668349247924e-01,2.794657546337804832e-01,-4.713650031661277551e-03,-9.892762232805635270e-03
1.610000000000000142e+01,2.846054396499327899e-01,2.870342930938594161e-01,2.846054396499327899e-01,2.795377012927355298e-01,-4.753077216653326005e-03,-9.820815573850538369e-03
1.614999999999999858e+01,2.846246366441743114e-01,2.870679879550218083e-01,2.846246366441743114e-01,2.796107125190577247e-01,-4.733880222411763691e-03,-9.747804347528371202e-03
1.619999999999999929e+01,2.847005499400520612e-01,2.871026015914115992e-01,2.847005499400520612e-01,2.796844321705733161e-01,-4.657966926534030418e-03,-9.674084696012778123e-03
1.625000000000000000e+01,2.848300806488562875e-01,2.871377677089235192e-01,2.848300806488562875e-01,2.797584949450086511e-01,-4.528436217729813612e-03,-9.600021921577450018e-03
1.630000000000000071e+01,2.850090565733873205e-01,2.871731188050157257e-01,2.850090565733873205e-01,2.798325343383436525e-01,-4.349460293198762449e-03,-9.525982528242415634e-03
1.635000000000000142e+01,2.852323689008378627e-01,2.872082937679979464e-01,2.852323689008378627e-01,2.799061902468021334e-01,-4.126147965748228064e-03,-9.452326619783929518e-03
1.639999999999999858e+01,2.854941234381186965e-01,2.872429449771122245e-01,2.854941234381186965e-01,2.799791160692333691e-01,-3.864393428467421086e-03,-9.379400797352725055e-03
1.644999999999999929e+01,2.857878018905885553e-01,2.872767447821690245e-01,2.857878018905885553e-01,2.800509851886183177e-01,-3.570714975997508513e-03,-9.307531677967807726e-03
1.650000000000000000e+01,2.861064287819450325e-01,2.873093912645383607e-01,2.861064287819450325e-01,2.801214967344805018e-01,-3.252088084641075599e-03,-9.237020132105573308e-03
1.655000000000000071e+01,2.864427398399163605e-01,2.873406132045551176e-01,2.864427398399163605e-01,2.801903805512488410e-01,-2.915777026669741541e-03,-9.168136315337249709e-03
1.660000000000000142e+01,2.867893480062230216e-01,2.873701742031157802e-01,2.867893480062230216e-01,2.802574013203480430e-01,-2.569168860363055251e-03,-9.101115546238042545e-03
1.664999999999999858e+01,2.871389036432396291e-01,2.873978759268009942e-01,2.871389036432396291e-01,2.803223618053589106e-01,-2.219613223346451631e-03,-9.036155061227168009e-03
1.669999999999999929e+01,2.874842459752711132e-01,2.874235604657562893e-01,2.874842459752711132e-01,2.803851052094956109e-01,-1.874270891315001552e-03,-8.973411657090459015e-03
1.675000000000000000e+01,2.878185432908780261e-01,2.874471118114673707e-01,2.878185432908780261e-01,2.804455166525604004e-01,-1.539973575708081070e-03,-8.913000214025709397e-03
1.680000000000000071e+01,2.881354199178721154e-01,2.874684564772781448e-01,2.881354199178721154e-01,2.805035237902538947e-01,-1.223096948713979460e-03,-8.854993076332171725e-03
1.685000000000000142e+01,2.884290684419464901e-01,2.874875632979604356e-01,2.884290684419464901e-01,2.805590966121877528e-01,-9.294484246395890445e-04,-8.799420254398337971e-03
1.689999999999999858e+01,2.886943460561963715e-01,2.875044424559083378e-01,2.886943460561963715e-01,2.806122464662130778e-01,-6.641708103897019100e-04,-8.746270400373051118e-03
1.694999999999999929e+01,2.889268542910706228e-01,2.875191437907453906e-01,2.889268542910706228e-01,2.806630243659011814e-01,-4.316625755154941766e-04,-8.695492500684909309e-03
1.700000000000000000e+01,2.891230016782772583e-01,2.875317544565109684e-01,2.891230016782772583e-01,2.807115186453913447e-01,-2.355151883088072383e-04,-8.646998221194759915e-03
1.705000000000000071e+01,2.892800491500110427e-01,2.875423959963762099e-01,2.892800491500110427e-01,2.807578520316091342e-01,-7.846771657503310855e-05,-8.600664834976973899e-03
1.710000000000000142e+01,2.893961381744125094e-01,2.875512209092906946e-01,2.893961381744125094e-01,2.808021782083089390e-01,3.762130782640162101e-05,-8.556338658277148207e-03
1.714999999999999858e+01,2.894703017916425702e-01,2.875584087863048421e-01,2.894703017916425702e-01,2.808446779497404400e-01,1.117849250564869630e-04,-8.513838916845664628e-03
1.719999999999999929e+01,2.895024588572970292e-01,2.875641620967553935e-01,2.895024588572970292e-01,2.808855549041783251e-01,1.439419907109122838e-04,-8.472961962407809036e-03
1.725000000000000000e+01,2.894933919368644082e-01,2.875687017061832607e-01,2.894933919368644082e-01,2.809250311092360008e-01,1.348750702783162191e-04,-8.433485757350089873e-03
1.730000000000000071e+01,2.894447094412110899e-01,2.875722622088582314e-01,2.894447094412110899e-01,2.809633423218870218e-01,8.619257462500940392e-05,-8.395174544699079283e-03
1.735000000000000142e+01,2.893587927604388543e-01,2.875750871581339574e-01,2.893587927604388543e-01,2.810007332464612984e-01,2.758938527534771668e-07,-8.357783620124811449e-03
1.739999999999999858e+01,2.892387293493783873e-01,2.875774242775196443e-01,2.892387293493783873e-01,2.810374527435450243e-01,-1.197875172076912634e-04,-8.321064123041059524e-03
1.744999999999999929e+01,2.890882329446197163e-01,2.875795207342377036e-01,2.890882329446197163e-01,2.810737491015887768e-01,-2.702839219663675228e-04,-8.284767764997343423e-03
1.750000000000000000e+01,2.889115523467931657e-01,2.875816185550376658e-01,2.889115523467931657e-01,2.811098654510247319e-01,-4.469645197928983379e-04,-8.248651415561358835e-03
1.755000000000000071e+01,2.887133704737140372e-01,2.875839502610209597e-01,2.887133704737140372e-01,2.811460353976733550e-01,-6.451463928720728522e-04,-8.212481468912706181e-03
1.760000000000000142e+01,2.884986956660849922e-01,2.875867347940766483e-01,2.884986956660849922e-01,2.811824789480573128e-01,-8.598212005010842478e-04,-8.176037918528760579e-03
1.764999999999999858e+01,2.882727474902356812e-01,2.875901738021426901e-01,2.882727474902356812e-01,2.812193987938506612e-01,-1.085769376350408186e-03,-8.139118072735400042e-03
1.769999999999999929e+01,2.880408395123636445e-01,2.875944483438300781e-01,2.880408395123636445e-01,2.812569770160064375e-01,-1.317677354222464899e-03,-8.101539850579644528e-03
1.775000000000000000e+01,2.878082616962120421e-01,2.875997160649798601e-01,2.878082616962120421e-01,2.812953722611314933e-01,-1.550255170374030588e-03,-8.063144605454593966e-03
1.780000000000000071e+01,2.875801651829186789e-01,2.876061088905311758e-01,2.875801651829186789e-01,2.813347174334828726e-01,-1.778351683667424169e-03,-8.023799433103237164e-03
1.785000000000000142e+01,2.873614522330011911e-01,2.876137312647937261e-01,2.873614522330011911e-01,2.813751179356638876e-01,-1.997064633584876622e-03,-7.983398930922215239e-03
1.789999999999999858e+01,2.871566740358406089e-01,2.876226589620417551e-01,2.871566740358406089e-01,2.814166504799212598e-01,-2.201842830745457096e-03,-7.941866386664830912e-03
1.794999999999999929e+01,2.869699389169368953e-01,2.876329384775441200e-01,2.869699389169368953e-01,2.814593624801360328e-01,-2.388577949649183310e-03,-7.899154386450005921e-03
1.800000000000000000e+01,2.868048331991496780e-01,2.876445869970243874e-01,2.868048331991496780e-01,2.815032720224724394e-01,-2.553683667436409260e-03,-7.855244844113658254e-03
1.805000000000000071e+01,2.866643566087871964e-01,2.876575929304598378e-01,2.866643566087871964e-01,2.815483684005669618e-01,-2.694160257798912557e-03,-7.810148466019132402e-03
1.810000000000000142e+01,2.865508736741887441e-01,2.876719169844398349e-01,2.865508736741887441e-01,2.815946131894414006e-01,-2.807643192397355717e-03,-7.763903677144709178e-03
1.814999999999999858e+01,2.864660820616820036e-01,2.876874937363774754e-01,2.864660820616820036e-01,2.816419418214004544e-01,-2.892434804904064991e-03,-7.716575045185657990e-03
1.819999999999999929e+01,2.864109982534840948e-01,2.877042336640425746e-01,2.864109982534840948e-01,2.816902656173436714e-01,-2.947518613102001559e-03,-7.668251249242414962e-03
1.825000000000000000e+01,2.863859604185672869e-01,2.877220255754597833e-01,2.863859604185672869e-01,2.817394742184995415e-01,-2.972556448018803376e-03,-7.619042648086571737e-03
1.830000000000000071e+01,2.863906477857967037e-01,2.877407393774343847e-01,2.863906477857967037e-01,2.817894383568053107e-01,-2.967869080789396156e-03,-7.569078509780799088e-03
1.835000000000000142e+01,2.864241153231031345e-01,2.877602291160007431e-01,2.864241153231031345e-01,2.818400128971929042e-01,-2.934401543482966206e-03,-7.518503969393180476e-03
1.839999999999999858e+01,2.864848420792671102e-01,2.877803362190292091e-01,2.864848420792671102e-01,2.818910400819819584e-01,-2.873674787318980951e-03,-7.467476784604159222e-03
1.844999999999999929e+01,2.865707911748609504e-01,2.878008928700850899e-01,2.865707911748609504e-01,2.819423529064407075e-01,-2.787725691725157200e-03,-7.416163960145384995e-03
1.850000000000000000e+01,2.866794791504924111e-01,2.878217254433396155e-01,2.866794791504924111e-01,2.819937785552866227e-01,-2.679037716093700828e-03,-7.364738311299443702e-03
1.855000000000000071e+01,2.868080522031518642e-01,2.878426579317374667e-01,2.868080522031518642e-01,2.820451418323050019e-01,-2.550464663434252096e-03,-7.313375034281101826e-03
1.860000000000000142e+01,2.869533667692399925e-01,2.878635153045238648e-01,2.869533667692399925e-01,2.820962685191663599e-01,-2.405150097346114672e-03,-7.262248347419710849e-03
1.864999999999999858e+01,2.871120719443716052e-01,2.878841267353620115e-01,2.871120719443716052e-01,2.821469886046571451e-01,-2.246444922214468204e-03,-7.211528261928939511e-03
1.869999999999999929e+01,2.872806913587563904e-01,2.879043286483359276e-01,2.872806913587563904e-01,2.821971393316036192e-01,-2.077825507829709432e-03,-7.161377534982483681e-03
1.875000000000000000e+01,2.874557023416474122e-01,2.879239675358309936e-01,2.874557023416474122e-01,2.822465680154725431e-01,-1.902814524938700865e-03,-7.111948851113546709e-03
1.880000000000000071e+01,2.876336104939211102e-01,2.879429025093062089e-01,2.876336104939211102e-01,2.822951345956598579e-01,-1.724906372664970940e-03,-7.063382270926236300e-03
1.885000000000000142e+01,2.878110181262418799e-01,2.879610075510399270e-01,2.878110181262418799e-01,2.823427138875452269e-01,-1.547498740344186146e-03,-7.015802979040856001e-03
1.889999999999999858e+01,2.879846853915305482e-01,2.879781734418064842e-01,2.879846853915305482e-01,2.823891975102773566e-01,-1.373831475055540966e-03,-6.969319356308756666e-03
1.894999999999999929e+01,2.881515833238923463e-01,2.879943093459200743e-01,2.881515833238923463e-01,2.824344954717304956e-01,-1.206933542693744638e-03,-6.924021394855618509e-03
1.900000000000000000e+01,2.883089383714882992e-01,2.880093440410467220e-01,2.883089383714882992e-01,2.824785373980471803e-01,-1.049578495097787867e-03,-6.879979468538904332e-03
1.905000000000000071e+01,2.884542683592827284e-01,2.880232267855498129e-01,2.884542683592827284e-01,2.825212734005426163e-01,-9.042485073033445890e-04,-6.837243466043470969e-03
1.910000000000000142e+01,2.885854101229439750e-01,2.880359278209022045e-01,2.885854101229439750e-01,2.825626745775244864e-01,-7.731067436421315640e-04,-6.795842289061600032e-03
1.914999999999999858e+01,2.887005393045573576e-01,2.880474385109068614e-01,2.887005393045573576e-01,2.826027331527860009e-01,-6.579775620287206745e-04,-6.755783713800120154e-03
1.919999999999999929e+01,2.887981829854187055e-01,2.880577711232218951e-01,2.887981829854187055e-01,2.826414622562880008e-01,-5.603338811673773357e-04,-6.717054610298069106e-03
1.925000000000000000e+01,2.888772259466196313e-01,2.880669582621084301e-01,2.888772259466196313e-01,2.826788953559726814e-01,-4.812909199664559281e-04,-6.679621510613417169e-03
1.930000000000000071e+01,2.889369113946022027e-01,2.880750519645604024e-01,2.889369113946022027e-01,2.827150853528870855e-01,-4.216054719838807164e-04,-6.643431513698998259e-03
1.935000000000000142e+01,2.889768369709423412e-01,2.880821224751896614e-01,2.889768369709423412e-01,2.827501033550137710e-01,-3.816798956437670535e-04,-6.608413511572342261e-03
1.939999999999999858e+01,2.889969467919166202e-01,2.880882567185560905e-01,2.889969467919166202e-01,2.827840371485192961e-01,-3.615700746694708247e-04,-6.574479718066825878e-03
1.944999999999999929e+01,2.889975201458258036e-01,2.880935564911666913e-01,2.889975201458258036e-01,2.828169893886667285e-01,-3.609967207602968078e-04,-6.541527477919341360e-03
1.950000000000000000e+01,2.889791573289316462e-01,2.880981363991785282e-01,2.889791573289316462e-01,2.828490755364465037e-01,-3.793595376544696765e-04,-6.509441330139581830e-03
1.955000000000000071e+01,2.889427629399551889e-01,2.881021215719403172e-01,2.889427629399551889e-01,2.828804215710797876e-01,-4.157539266308929362e-04,-6.478095295506280590e-03
1.960000000000000142e+01,2.888895267943932810e-01,2.881056451858543532e-01,2.888895267943932810e-01,2.829111615128940271e-01,-4.689900721928240597e-04,-6.447355353692052309e-03
1.964999999999999858e+01,2.888209024786024814e-01,2.881088458375236638e-01,2.888209024786024814e-01,2.829414347955499509e-01,-5.376143879836369236e-04,-6.417082071036121597e-03
1.969999999999999929e+01,2.887385834529406781e-01,2.881118648096109292e-01,2.887385834529406781e-01,2.829713835310616599e-01,-6.199334136454386773e-04,-6.387133335524422181e-03
1.975000000000000000e+01,2.886444765436974591e-01,2.881148432770669343e-01,2.886444765436974591e-01,2.830011497152783440e-01,-7.140403228886276063e-04,-6.357367151307770185e-03
1.980000000000000071e+01,2.885406726420483015e-01,2.881179195051423170e-01,2.885406726420483015e-01,2.830308724252512120e-01,-8.178442245377663894e-04,-6.327644441334843994e-03
1.985000000000000142e+01,2.884294144578490315e-01,2.881212260936140690e-01,2.884294144578490315e-01,2.830606850629247551e-01,-9.291024087370791315e-04,-6.297831803661335659e-03
1.989999999999999858e+01,2.883130612556791816e-01,2.881248873236694208e-01,2.883130612556791816e-01,2.830907127015998004e-01,-1.045455610906907131e-03,-6.267804164986304216e-03
1.994999999999999929e+01,2.881940506251260969e-01,2.881290166646481854e-01,2.881940506251260969e-01,2.831210695923724874e-01,-1.164466241460000067e-03,-6.237447274213586863e-03
2.000000000000000000e+01,2.880748574983189592e-01,2.881337144971278796e-01,2.880748574983189592e-01,2.831518568870354802e-01,-1.283659368267148909e-03,-6.206659979550611418e-03
2.005000000000000071e+01,2.879579508137462551e-01,2.881390661064858194e-01,2.879579508137462551e-01,2.831831606315732275e-01,-1.400566052839816297e-03,-6.175356235012874513e-03
2.010000000000000142e+01,2.878457484229418051e-01,2.881451399969890415e-01,2.878457484229418051e-01,2.832150500803003457e-01,-1.512768443644301256e-03,-6.143466786285703418e-03
2.014999999999999858e+01,2.877405710311631282e-01,2.881519865706209105e-01,2.877405710311631282e-01,2.832475763748477093e-01,-1.617945835422954746e-03,-6.110940491738363171e-03
2.019999999999999929e+01,2.876445961401123408e-01,2.881596372073223500e-01,2.876445961401123408e-01,2.832807716246666940e-01,-1.713920726473737574e-03,-6.077745241919421844e-03
2.025000000000000000e+01,2.875598131063943352e-01,2.881681037742465090e-01,2.875598131063943352e-01,2.833146484166442769e-01,-1.798703760191760473e-03,-6.043868449941812958e-03
2.030000000000000071e+01,2.874879805319667248e-01,2.881773785812332678e-01,2.874879805319667248e-01,2.833491997710254617e-01,-1.870536334619359031e-03,-6.009317095560586484e-03
2.035000000000000142e+01,2.874305872530948935e-01,2.881874347883047749e-01,2.874305872530948935e-01,2.833843995494346735e-01,-1.927929613491193928e-03,-5.974117317151425924e-03
2.039999999999999858e+01,2.873888181862580549e-01,2.881982272589367344e-01,2.873888181862580549e-01,2.834202033087390160e-01,-1.969698680328011570e-03,-5.938313557847068637e-03
2.044999999999999929e+01,2.873635262205497254e-01,2.882096938405797060e-01,2.873635262205497254e-01,2.834565495822171655e-01,-1.994990646036376176e-03,-5.901967284368907912e-03
2.050000000000000000e+01,2.873552112174952988e-01,2.882217570418338370e-01,2.873552112174952988e-01,2.834933615574232735e-01,-2.003305649090813580e-03,-5.865155309162838927e-03
2.055000000000000071e+01,2.873640069955038512e-01,2.882343260642645788e-01,2.873640069955038512e-01,2.835305491087216634e-01,-1.994509871082263824e-03,-5.827967757864398711e-03
2.060000000000000142e+01,2.873896769451679267e-01,2.882472991365190862e-01,2.873896769451679267e-01,2.835680111321388086e-01,-1.968839921418169200e-03,-5.790505734447317678e-03
2.064999999999999858e+01,2.874316186537709261e-01,2.882605660895571353e-01,2.874316186537709261e-01,2.836056381213326039e-01,-1.926898212815171757e-03,-5.752878745253500736e-03
2.069999999999999929e+01,2.874888776250716926e-01,2.882740111047963349e-01,2.874888776250716926e-01,2.836433149164671041e-01,-1.869639241514390498e-03,-5.715201950118945808e-03
2.075000000000000000e+01,2.875601698773586068e-01,2.882875155620533425e-01,2.875601698773586068e-01,2.836809235528609530e-01,-1.798346989227496287e-03,-5.677593313725162912e-03
2.080000000000000071e+01,2.876439129029636499e-01,2.883009609115397276e-01,2.876439129029636499e-01,2.837183461336566515e-01,-1.714603963622453190e-03,-5.640170732929486105e-03
2.085000000000000142e+01,2.877382641896009674e-01,2.883142314939384221e-01,2.877382641896009674e-01,2.837554676505260054e-01,-1.620252676985124403e-03,-5.603049216060104407e-03
2.089999999999999858e+01,2.878411662506260571e-01,2.883272172347466356e-01,2.878411662506260571e-01,2.837921786785870815e-01,-1.517350615960030803e-03,-5.566338187999002318e-03
2.094999999999999929e+01,2.879503968984403195e-01,2.883398161435395957e-01,2.879503968984403195e-01,2.838283778761787612e-01,-1.408119968145775782e-03,-5.530138990407333817e-03
2.100000000000000000e+01,2.880636233313557115e-01,2.883519365554034208e-01,2.880636233313557115e-01,2.838639742267327071e-01,-1.294893535230352962e-03,-5.494542639853372372e-03
2.105000000000000071e+01,2.881784584952253869e-01,2.883634990602450543e-01,2.881784584952253869e-01,2.838988889684463390e-01,-1.180058371360722877e-03,-5.459627898139762098e-03
2.110000000000000142e+01,2.882925181301443929e-01,2.883744380756918524e-01,2.882925181301443929e-01,2.839330571674628656e-01,-1.065998736441714544e-03,-5.425459699123245071e-03
2.114999999999999858e+01,2.884034769197825754e-01,2.883847030304602099e-01,2.884034769197825754e-01,2.839664289014369181e-01,-9.550399468035399497e-04,-5.392087965149143167e-03
2.119999999999999929e+01,2.885091222239341002e-01,2.883942591369955122e-01,2.885091222239341002e-01,2.839989700322853028e-01,-8.493946426519704369e-04,-5.359546834300813085e-03
2.125000000000000000e+01,2.886074039887187581e-01,2.884030877444324070e-01,2.886074039887187581e-01,2.840306625591729750e-01,-7.511128778673283784e-04,-5.327854307413142608e-03
2.130000000000000071e+01,2.886964795865214484e-01,2.884111862750793343e-01,2.886964795865214484e-01,2.840615045549411688e-01,-6.620372800646199098e-04,-5.297012311644894167e-03
2.135000000000000142e+01,2.887747525306185170e-01,2.884185677592802644e-01,2.887747525306185170e-01,2.840915097008327450e-01,-5.837643359675577731e-04,-5.267007165753345710e-03
2.139999999999999858e+01,2.888409042278629046e-01,2.884252599942909168e-01,2.888409042278629046e-01,2.841207064451585773e-01,-5.176126387231944287e-04,-5.237810421427476978e-03
2.144999999999999929e+01,2.888939181666825839e-01,2.884313043624021078e-01,2.888939181666825839e-01,2.841491368211441215e-01,-4.645986999035040086e-04,-5.209380045441957922e-03
2.150000000000000000e+01,2.889330961769585038e-01,2.884367543516891952e-01,2.889330961769585038e-01,2.841768549673423516e-01,-4.254206896275935048e-04,-5.181661899243732161e-03
2.155000000000000071e+01,2.889580666336734605e-01,2.884416738292744364e-01,2.889580666336734605e-01,2.842039254005095383e-01,-4.004502329126399698e-04,-5.154591466076541111e-03
2.160000000000000142e+01,2.889687846991955689e-01,2.884461351217265657e-01,2.889687846991955689e-01,2.842304210955776678e-01,-3.897321673904990329e-04,-5.128095771008416882e-03
2.164999999999999858e+01,2.889655249027108241e-01,2.884502169601441124e-01,2.889655249027108241e-01,2.842564214302799042e-01,-3.929919638752802421e-04,-5.102095436306183958e-03
2.169999999999999929e+01,2.889488665343305507e-01,2.884540023485783200e-01,2.889488665343305507e-01,2.842820100530966121e-01,-4.096503322555327753e-04,-5.076506813489500315e-03
2.175000000000000000e+01,2.889196724822188922e-01,2.884575764138310738e-01,2.889196724822188922e-01,2.843072727325670068e-01,-4.388443843671982003e-04,-5.051244134019080428e-03
2.180000000000000071e+01,2.888790622619193948e-01,2.884610242924341983e-01,2.888790622619193948e-01,2.843322952437849493e-01,-4.794546046667150078e-04,-5.026221622801139641e-03
2.185000000000000142e+01,2.888283800777852184e-01,2.884644291069518585e-01,2.888283800777852184e-01,2.843571613442292256e-01,-5.301367888008813372e-04,-5.001355522356839070e-03
2.189999999999999858e+01,2.887691588183337599e-01,2.884678700788536609e-01,2.887691588183337599e-01,2.843819508861873402e-01,-5.893580482523498197e-04,-4.976565980398784360e-03
2.194999999999999929e+01,2.887030809229148010e-01,2.884714208193094320e-01,2.887030809229148010e-01,2.844067381071320177e-01,-6.554359436712842374e-04,-4.951778759454068639e-03
2.200000000000000000e+01,2.886319370695574760e-01,2.884751478325939811e-01,2.886319370695574760e-01,2.844315901327465479e-01,-7.265797970286129058e-04,-4.926926733839509000e-03
2.205000000000000071e+01,2.885575836269291816e-01,2.884791092596072914e-01,2.885575836269291816e-01,2.844565657201122977e-01,-8.009332396569141975e-04,-4.901951146473762684e-03
2.210000000000000142e+01,2.884818997907476756e-01,2.884833538815426701e-01,2.884818997907476756e-01,2.844817142610951977e-01,-8.766170758384029399e-04,-4.876802605490883520e-03
2.214999999999999858e+01,2.884067452902066009e-01,2.884879203961961958e-01,2.884067452902066009e-01,2.845070750584305919e-01,-9.517715763795038227e-04,-4.851441808155455490e-03
2.219999999999999929e+01,2.883339195059277382e-01,2.884928369720020647e-01,2.883339195059277382e-01,2.845326768795926609e-01,-1.024597360658367892e-03,-4.825839986993437671e-03
2.225000000000000000e+01,2.882651227898219704e-01,2.884981210777787797e-01,2.882651227898219704e-01,2.845585377864355836e-01,-1.093394076764116901e-03,-4.799979080150541810e-03
2.230000000000000071e+01,2.882019207203493916e-01,2.885037795795322157e-01,2.882019207203493916e-01,2.845846652319524717e-01,-1.156596146236709127e-03,-4.773851634633593903e-03
2.235000000000000142e+01,2.881457119645005616e-01,2.885098090896023315e-01,2.881457119645005616e-01,2.846110564094377904e-01,-1.212804902085532844e-03,-4.747460457148297737e-03
2.239999999999999858e+01,2.880977003500870270e-01,2.885161965480635415e-01,2.880977003500870270e-01,2.846376988339606728e-01,-1.260816516499058690e-03,-4.720818032625418749e-03
2.244999999999999929e+01,2.880588716777572889e-01,2.885229200116647963e-01,2.880588716777572889e-01,2.846645711314317317e-01,-1.299645188828785387e-03,-4.693945735154350304e-03
2.250000000000000000e+01,2.880299757203311217e-01,2.885299496217733073e-01,2.880299757203311217e-01,2.846916440067222553e-01,-1.328541146254976369e-03,-4.666872859863819764e-03
2.255000000000000071e+01,2.880115137662872526e-01,2.885372487197986890e-01,2.880115137662872526e-01,2.847188813593079515e-01,-1.347003100298822245e-03,-4.639635507278173920e-03
2.260000000000000142e+01,2.880037319635087578e-01,2.885447750764367214e-01,2.880037319635087578e-01,2.847462415127686164e-01,-1.354784903077329216e-03,-4.612275353817427495e-03
2.264999999999999858e+01,2.880066206081622338e-01,2.885524821997791367e-01,2.880066206081622338e-01,2.847736785231855250e-01,-1.351896258423879952e-03,-4.584838343400549250e-03
2.269999999999999929e+01,2.880199194021099141e-01,2.885603206868775361e-01,2.880199194021099141e-01,2.848011435310153217e-01,-1.338597464476159755e-03,-4.557373335570759527e-03
2.275000000000000000e+01,2.880431285717107714e-01,2.885682395837046443e-01,2.880431285717107714e-01,2.848285861213775139e-01,-1.315388294875303012e-03,-4.529930745208597676e-03
2.280000000000000071e+01,2.880755256034871481e-01,2.885761877195822112e-01,2.880755256034871481e-01,2.848559556588182717e-01,-1.282991263098933951e-03,-4.502561207767811179e-03
2.285000000000000142e+01,2.881161872111881461e-01,2.885841149840093212e-01,2.881161872111881461e-01,2.848832025644748023e-01,-1.242329655397921831e-03,-4.475314302111312731e-03
2.289999999999999858e+01,2.881640160084891766e-01,2.885919735163650079e-01,2.881640160084891766e-01,2.849102795061104754e-01,-1.194500858096889584e-03,-4.448237360475585864e-03
2.294999999999999929e+01,2.882177712269161640e-01,2.885997187821213172e-01,2.882177712269161640e-01,2.849371424746480197e-01,-1.140745639669903501e-03,-4.421374391938071892e-03
2.300000000000000000e+01,2.882761026950721450e-01,2.886073105129043914e-01,2.882761026950721450e-01,2.849637517245343643e-01,-1.082414171513936376e-03,-4.394765142051743761e-03
2.305000000000000071e+01,2.883375871885474062e-01,2.886147134919079815e-01,2.883375871885474062e-01,2.849900725594353146e-01,-1.020929678038661088e-03,-4.368444307150794355e-03
2.310000000000000142e+01,2.884007661755303431e-01,2.886218981706945574e-01,2.884007661755303431e-01,2.850160759492922358e-01,-9.577506910557333046e-04,-4.342440917293882707e-03
2.314999999999999858e+01,2.884641839260704277e-01,2.886288411082079675e-01,2.884641839260704277e-01,2.850417389695606984e-01,-8.943329405156724655e-04,-4.316777897025391407e-03
2.319999999999999929e+01,2.885264249272711523e-01,2.886355252277621464e-01,2.885264249272711523e-01,2.850670450583923099e-01,-8.320919393149491449e-04,-4.291471808193781691e-03
2.325000000000000000e+01,2.885861495552912159e-01,2.886419398927281277e-01,2.885861495552912159e-01,2.850919840924818205e-01,-7.723673112948930067e-04,-4.266532774104268497e-03
2.330000000000000071e+01,2.886421269993520999e-01,2.886480808064992298e-01,2.886421269993520999e-01,2.851165522871575431e-01,-7.163898672340026025e-04,-4.241964579428591023e-03
2.335000000000000142e+01,2.886932645128231223e-01,2.886539497469362003e-01,2.886932645128231223e-01,2.851407519309168692e-01,-6.652523537629759101e-04,-4.217764935669222372e-03
2.339999999999999858e+01,2.887386321800241573e-01,2.886595541497557482e-01,2.887386321800241573e-01,2.851645909688715341e-01,-6.198846865619311300e-04,-4.193925897714547053e-03
2.344999999999999929e+01,2.887774825311419935e-01,2.886649065591039287e-01,2.887774825311419935e-01,2.851880824533444270e-01,-5.810343354440980837e-04,-4.170434413241669823e-03
2.350000000000000000e+01,2.888092645065478137e-01,2.886700239667422951e-01,2.888092645065478137e-01,2.852112438830489149e-01,-5.492523600383038230e-04,-4.147272983537150619e-03
2.355000000000000071e+01,2.888336314594658893e-01,2.886749270637741227e-01,2.888336314594658893e-01,2.852340964547797064e-01,-5.248854071201858708e-04,-4.124420411806359148e-03
2.360000000000000142e+01,2.888504430849910265e-01,2.886796394305740643e-01,2.888504430849910265e-01,2.852566642532816110e-01,-5.080737815950598854e-04,-4.101852613304512660e-03
2.364999999999999858e+01,2.888597613658399066e-01,2.886841866915108024e-01,2.888597613658399066e-01,2.852789734058888138e-01,-4.987555007461942158e-04,-4.079543460697319414e-03
2.369999999999999929e+01,2.888618408226624745e-01,2.886885956611398019e-01,2.888618408226624745e-01,2.853010512286152656e-01,-4.966760439235916921e-04,-4.057465637970855514e-03
2.375000000000000000e+01,2.888571135411088786e-01,2.886928935077981428e-01,2.888571135411088786e-01,2.853229253896313877e-01,-5.014033254772045246e-04,-4.035591476954677841e-03
2.380000000000000071e+01,2.888461696116307320e-01,2.886971069589907568e-01,2.888461696116307320e-01,2.853446231145203571e-01,-5.123472549553541571e-04,-4.013893752065748367e-03
2.385000000000000142e+01,2.888297337546574806e-01,2.887012615706763818e-01,2.888297337546574806e-01,2.853661704554246725e-01,-5.287831119286090769e-04,-3.992346411161387838e-03
2.389999999999999858e+01,2.888086390081114341e-01,2.887053810796327280e-01,2.888086390081114341e-01,2.853875916432674908e-01,-5.498778584746592465e-04,-3.970925223318631965e-03
2.394999999999999929e+01,2.887837984225832266e-01,2.887094868546125070e-01,2.887837984225832266e-01,2.854089085387617741e-01,-5.747184440028843674e-04,-3.949608327824313120e-03
2.400000000000000000e+01,2.887561757399971785e-01,2.887135974581339082e-01,2.887561757399971785e-01,2.854301401940553817e-01,-6.023411265888884043e-04,-3.928376672530724603e-03


==> reproducibility/pxp_upward_large/dynamics_L18/full_dynamics_L18.csv <==
t,HS2_F,HS2_S,HS2_S_even,HS2_S_odd,n_F,n_S,O_F,O_S,deltaO_F,deltaO_S,deltan_F,deltan_S,energy_density_S
0.000000000000000000e+00,1.000073610820056302e+00,2.277502525075914691e-02,1.145514358730642668e-02,1.131988166345272023e-02,-1.110223024625156540e-16,2.435391113908768890e-01,-1.110223024625156540e-16,2.004546708152215584e-01,-2.893585168665862017e-01,-8.890384605136451845e-02,-2.893585168665862017e-01,-4.581940547570920175e-02,-4.308444057565531393e-01
5.000000000000000000e-01,2.751029856315935218e-01,1.456356729010797706e-02,7.338822758767600887e-03,7.224744531340376169e-03,2.171001939318388529e-01,2.565874131070511321e-01,2.171001939318388529e-01,2.159051838359912212e-01,-7.225832293474723778e-02,-7.345333303059484176e-02,-7.225832293474723778e-02,-3.277110375953494470e-02,-4.068222927105989983e-01
1.000000000000000000e+00,2.276966427425506367e-01,9.708089803466591478e-03,4.899847124162776991e-03,4.808242679303815353e-03,3.879312311530426216e-01,2.557518870081341156e-01,3.879312311530426216e-01,2.173124373968216561e-01,9.857271428645651701e-02,-7.204607946976440691e-02,9.857271428645651701e-02,-3.360662985845196821e-02,-3.843944961131244287e-01
1.500000000000000000e+00,1.946744521833124741e-01,6.472189000073056732e-03,3.272099719991127149e-03,3.200089280081929582e-03,3.123256027613421915e-01,2.529076600751516413e-01,3.123256027613421915e-01,2.165953503364085320e-01,2.296708589475607992e-02,-7.276316653017753100e-02,2.296708589475607992e-02,-3.645085679143442170e-02,-3.631230973874309820e-01
2.000000000000000000e+00,1.084154334870943426e-01,4.423069630048468218e-03,2.238796681387934719e-03,2.184272948660533932e-03,2.096849857579858589e-01,2.580325182699612641e-01,2.096849857579858589e-01,2.237351534638506445e-01,-7.967353110860023180e-02,-6.562336340273544621e-02,-7.967353110860023180e-02,-3.132599859662481973e-02,-3.429736480611063065e-01
2.500000000000000000e+00,5.390275357791958488e-02,3.192104730650783227e-03,1.614219761130745523e-03,1.577884969520037704e-03,2.494356870461246767e-01,2.657435842859456887e-01,2.494356870461246767e-01,2.333311391014289138e-01,-3.992282982046140016e-02,-5.602737776515718388e-02,-3.992282982046140016e-02,-2.361493258064041589e-02,-3.241244518451676937e-01
3.000000000000000000e+00,3.955728678511478275e-02,2.416228129913429272e-03,1.216746219807952542e-03,1.199481910105476730e-03,3.252255529354395325e-01,2.687602292175167440e-01,3.252255529354395325e-01,2.381045612860819838e-01,3.586703606885341400e-02,-5.125395558050409306e-02,3.586703606885341400e-02,-2.059828764906931897e-02,-3.065566793143477131e-01
3.500000000000000000e+00,3.105616438939240095e-02,1.876468108384169971e-03,9.381097616112916244e-04,9.383583467728783467e-04,3.076217481882543847e-01,2.685202864627370678e-01,3.076217481882543847e-01,2.395157040607105436e-01,1.826323132166826624e-02,-4.984281280587556789e-02,1.826323132166826624e-02,-2.083823040384904374e-02,-2.900458240202652416e-01
4.000000000000000000e+00,1.828732467695354941e-02,1.482040950101072476e-03,7.335563659354608695e-04,7.484845841656116066e-04,2.547137416724638559e-01,2.695195332670818344e-01,2.547137416724638559e-01,2.420772822755891673e-01,-3.464477519412220707e-02,-4.728123459099689563e-02,-3.464477519412220707e-02,-1.983898359950423546e-02,-2.744225099149265601e-01
4.500000000000000000e+00,9.565818835657616259e-03,1.192383136431290078e-03,5.824745801176259546e-04,6.099085563136641235e-04,2.571609810739826640e-01,2.721869387403125784e-01,2.571609810739826640e-01,2.462211221445204934e-01,-3.219753579260341281e-02,-4.313739472206559039e-02,-3.219753579260341281e-02,-1.717157812627350885e-02,-2.596581659579207946e-01
5.000000000000000000e+00,6.216273649758090672e-03,9.786116615329006150e-04,4.699052366484662391e-04,5.087064248844343217e-04,2.902259404543605648e-01,2.745214135469071226e-01,2.902259404543605648e-01,2.499455937736508315e-01,8.674235877744847700e-04,-3.941292309293525920e-02,8.674235877744847700e-04,-1.483710331967895771e-02,-2.457581977325630218e-01
5.500000000000000000e+00,4.523470873366604653e-03,8.170395259220365877e-04,3.839994258243388916e-04,4.330401000976976961e-04,2.956599462412895507e-01,2.756639672226043336e-01,2.956599462412895507e-01,2.523964140807474221e-01,6.301429374703446107e-03,-3.696210278583865472e-02,6.301429374703446107e-03,-1.369454964398173109e-02,-2.326755314185692258e-01
6.000000000000000000e+00,2.971626786008824215e-03,6.903749225467994792e-04,3.164834922717069034e-04,3.738914302750926300e-04,2.777696364159164544e-01,2.764000394345573208e-01,2.777696364159164544e-01,2.543670011103398854e-01,-1.158888045066964849e-02,-3.499151575624623312e-02,-1.158888045066964849e-02,-1.295847743202877683e-02,-2.203303832421745490e-01
6.500000000000000000e+00,1.815295535701419178e-03,5.887502157901669574e-04,2.624918528549421634e-04,3.262583629352247940e-04,2.722871004016237939e-01,2.775012431901608401e-01,2.722871004016237939e-01,2.566351021254572040e-01,-1.707141646496227252e-02,-3.272341474112888671e-02,-1.707141646496227252e-02,-1.185727367642525412e-02,-2.086614106470363605e-01
7.000000000000000000e+00,1.192479431458271216e-03,5.060361506756211412e-04,2.187367505670393482e-04,2.872994001085817659e-04,2.816536021483463936e-01,2.787336738214641341e-01,2.816536021483463936e-01,2.589703726624916214e-01,-7.704914718239712704e-03,-3.038814420409449019e-02,-7.704914718239712704e-03,-1.062484304512197920e-02,-1.976330115897250717e-01
7.500000000000000000e+00,8.343686195909532418e-04,4.379848322303466347e-04,1.828673069908917691e-04,2.551175252394548656e-04,2.867660325643262564e-01,2.797054615393608779e-01,2.867660325643262564e-01,2.609838306032491451e-01,-2.592484302259859437e-03,-2.837468626333692831e-02,-2.592484302259859437e-03,-9.653055327225192050e-03,-1.872163093611173557e-01
8.000000000000000000e+00,5.707836398027627987e-04,3.814123991300659390e-04,1.532785339721859309e-04,2.281338651578799809e-04,2.835999794979118249e-01,2.804525307875455620e-01,2.835999794979118249e-01,2.627147546929436417e-01,-5.758537368674291820e-03,-2.664376217364247332e-02,-5.758537368674291820e-03,-8.905986079040542625e-03,-1.773777609460193139e-01
8.500000000000000000e+00,3.755209539431743002e-04,3.338775763492222558e-04,1.288122541353206292e-04,2.050653222139016266e-04,2.806585383940770617e-01,2.812146020322712214e-01,2.806585383940770617e-01,2.644067587930601926e-01,-8.699978472509016861e-03,-2.495175807352589120e-02,-8.699978472509016861e-03,-8.143914834314843268e-03,-1.680784323921104828e-01
9.000000000000000000e+00,2.563514569083480020e-04,2.936115312306200858e-04,1.085192822930549619e-04,1.850922489375651510e-04,2.845444588628451288e-01,2.818581480124799366e-01,2.845444588628451288e-01,2.659300462022440303e-01,-4.814058003740976678e-03,-2.342847066434202569e-02,-4.814058003740976678e-03,-7.500368854106135089e-03,-1.592810181023589233e-01
9.500000000000000000e+00,1.893196327410234976e-04,2.590425758884101108e-04,9.148993412966036055e-05,1.675526417587497503e-04,2.851237039969670706e-01,2.823342085038164639e-01,2.851237039969670706e-01,2.672384318060420094e-01,-4.234812869619027087e-03,-2.212008506054409171e-02,-4.234812869619027087e-03,-7.024308362769612034e-03,-1.509577669777447950e-01
1.000000000000000000e+01,1.328199085744676726e-04,2.292579652393886248e-04,7.714930584548049556e-05,1.521086593939081292e-04,2.812707743392162119e-01,2.830532732797508833e-01,2.812707743392162119e-01,2.687445442781228877e-01,-8.087742527369877130e-03,-2.061397258846318914e-02,-8.087742527369877130e-03,-6.305243586835181449e-03,-1.430872900162800665e-01
1.050000000000000000e+01,9.158349234626531347e-05,2.036539181997308579e-04,6.515292235020822954e-05,1.385009958495226148e-04,2.836883508628902373e-01,2.838277873144596231e-01,2.836883508628902373e-01,2.702633434214105068e-01,-5.670166003695856043e-03,-1.909517344517554921e-02,-5.670166003695856043e-03,-5.530729552126451183e-03,-1.356444389304909681e-01
1.100000000000000000e+01,6.721751843591526805e-05,1.813287349870635842e-04,5.506912730220894640e-05,1.262596076848546513e-04,2.889627731052776261e-01,2.840909916552493142e-01,2.889627731052776261e-01,2.712309959997554198e-01,-3.957437613084536653e-04,-1.812752086683067088e-02,-3.957437613084536653e-04,-5.267525211336792149e-03,-1.285999565549387769e-01
1.150000000000000000e+01,5.287785694351179939e-05,1.615771931656254914e-04,4.650283802801077849e-05,1.150743551376147129e-04,2.854123537212893136e-01,2.842044101222104824e-01,2.854123537212893136e-01,2.720115421354221685e-01,-3.946163145296782346e-03,-1.734697473116392219e-02,-3.946163145296782346e-03,-5.154106744375620483e-03,-1.219286798678829997e-01
1.200000000000000000e+01,3.813824863883454410e-05,1.442630813388273269e-04,3.926560246383313898e-05,1.049974788749941947e-04,2.797288997695999702e-01,2.848248581645506095e-01,2.797288997695999702e-01,2.732636125742299305e-01,-9.629617096986134439e-03,-1.609490429235616027e-02,-9.629617096986134439e-03,-4.533658702035464790e-03,-1.156124559032069565e-01
1.250000000000000000e+01,2.773268461146169629e-05,1.292034158696201156e-04,3.320357790359732513e-05,9.599983796602278366e-05,2.850955441754129405e-01,2.855339857170739459e-01,2.850955441754129405e-01,2.745704737105911786e-01,-4.262972691173143314e-03,-1.478804315599493296e-02,-4.262972691173143314e-03,-3.824531149512150861e-03,-1.096351200648278262e-01
1.300000000000000000e+01,2.227330210129058286e-05,1.158641238639991362e-04,2.808363381735094787e-05,8.778049004664818832e-05,2.907930211284692756e-01,2.856936457275655594e-01,2.907930211284692756e-01,2.752959586342631493e-01,1.434504261883199228e-03,-1.406255823232294665e-02,1.434504261883199228e-03,-3.664871139020536937e-03,-1.039768709330240876e-01
1.350000000000000000e+01,1.816131998921114462e-05,1.038885686770068845e-04,2.372450013744685011e-05,8.016406853956002763e-05,2.865747357510283200e-01,2.856834180493336151e-01,2.865747357510283200e-01,2.758217831724722457e-01,-2.783781115557765109e-03,-1.353673369411386579e-02,-2.783781115557765109e-03,-3.675098817252474802e-03,-9.861634876861391508e-02
1.400000000000000000e+01,1.412185647991139606e-05,9.324169008447270326e-05,2.003639398215890477e-05,7.320529610231379849e-05,2.821393875680589525e-01,2.860664246240998132e-01,2.821393875680589525e-01,2.767127425165532006e-01,-7.219129298527135648e-03,-1.264577435003290395e-02,-7.219129298527135648e-03,-3.292092242486299204e-03,-9.353682107546604230e-02
1.450000000000000000e+01,1.116304019964081973e-05,8.385288497181850613e-05,1.693511707260269693e-05,6.691776789921580920e-05,2.857204970110490683e-01,2.865997033823303730e-01,2.857204970110490683e-01,2.777271340775446795e-01,-3.638019855537004237e-03,-1.163138278904139906e-02,-3.638019855537004237e-03,-2.758813484255726381e-03,-8.872569304785672684e-02
1.500000000000000000e+01,9.358110656822972906e-06,7.549321892153101291e-05,1.431551134755513371e-05,6.117770757397587920e-05,2.901957819827129526e-01,2.868062038375075451e-01,2.901957819827129526e-01,2.783892809837640314e-01,8.372651161268646492e-04,-1.096923588282204542e-02,8.372651161268646492e-04,-2.552313029078518737e-03,-8.416922853743524779e-02
1.550000000000000000e+01,7.807366605924508381e-06,6.795779639484296247e-05,1.209272620397722756e-05,5.586507019086573491e-05,2.881694945510501760e-01,2.867991818742581800e-01,2.881694945510501760e-01,2.788140193160780766e-01,-1.189022315535894804e-03,-1.054449755050797764e-02,-1.189022315535894804e-03,-2.559334992327899020e-03,-7.985162558180078363e-02
1.600000000000000000e+01,6.338993772247348508e-06,6.118080217795815370e-05,1.021267483630712340e-05,5.096812734165103538e-05,2.847435405903208649e-01,2.869710709068991616e-01,2.847435405903208649e-01,2.793952113727840025e-01,-4.614976276265222305e-03,-9.963305493802105534e-03,-4.614976276265222305e-03,-2.387445959686936882e-03,-7.575859534115167437e-02
1.650000000000000000e+01,5.241975189739378928e-06,5.513223755305169928e-05,8.626892694654095264e-06,4.650534485839760571e-05,2.861064287819449770e-01,2.873093912645383607e-01,2.861064287819449770e-01,2.801214967344802242e-01,-3.252088084641105090e-03,-9.237020132105909845e-03,-3.252088084641105090e-03,-2.049125602047755564e-03,-7.187894530058153153e-02
1.700000000000000000e+01,4.494453119695320664e-06,4.972483123406741784e-05,7.285513419585118114e-06,4.243931781448230311e-05,2.891230016782773693e-01,2.875317544565109129e-01,2.891230016782773693e-01,2.807115186453910116e-01,-2.355151883087326452e-04,-8.646998221195075635e-03,-2.355151883087326452e-04,-1.826762410075151140e-03,-6.820235811119923497e-02
1.750000000000000000e+01,3.795275841610345931e-06,4.485374697159160161e-05,6.150129487690947347e-06,3.870361748390065257e-05,2.889115523467931657e-01,2.875816185550376103e-01,2.889115523467931657e-01,2.811098654510243988e-01,-4.469645197929142215e-04,-8.248651415561660677e-03,-4.469645197929142215e-04,-1.776898311548460486e-03,-6.471753104013198976e-02
1.800000000000000000e+01,3.131636447256471814e-06,4.045385088315224710e-05,5.192935655724897711e-06,3.526091522742735108e-05,2.868048331991495670e-01,2.876445869970243874e-01,2.868048331991495670e-01,2.815032720224721619e-01,-2.553683667436512910e-03,-7.855244844113941013e-03,-2.553683667436512910e-03,-1.713929869561722861e-03,-6.141314974552218586e-02
1.850000000000000000e+01,2.653355610261536663e-06,3.649388275226599017e-05,4.386334959568569290e-06,3.210754779269742258e-05,2.866794791504923556e-01,2.878217254433396155e-01,2.866794791504923556e-01,2.819937785552864007e-01,-2.679037716093748099e-03,-7.364738311299691767e-03,-2.679037716093748099e-03,-1.536791423246489097e-03,-5.827946888053202323e-02
1.900000000000000000e+01,2.310350376719015272e-06,3.293783881425447872e-05,3.703727120657791302e-06,2.923411169359668827e-05,2.883089383714882992e-01,2.880093440410466665e-01,2.883089383714882992e-01,2.824785373980467917e-01,-1.049578495097772037e-03,-6.879979468539307655e-03,-1.049578495097772037e-03,-1.349172825539426794e-03,-5.530806642999880340e-02
1.950000000000000000e+01,1.980499355453289069e-06,2.973630190531028578e-05,3.125585065074407732e-06,2.661071684023587678e-05,2.889791573289316462e-01,2.880981363991785282e-01,2.889791573289316462e-01,2.828490755364462261e-01,-3.793595376544526003e-04,-6.509441330139858518e-03,-3.793595376544526003e-04,-1.260380467407555766e-03,-5.249060862732302796e-02
2.000000000000000000e+01,1.655959302263946341e-06,2.684445885830096421e-05,2.638268977147431399e-06,2.420618988115353365e-05,2.880748574983189036e-01,2.881337144971278241e-01,2.880748574983189036e-01,2.831518568870352026e-01,-1.283659368267207673e-03,-6.206659979550888974e-03,-1.283659368267207673e-03,-1.224802369458249463e-03,-4.981857610092639554e-02
2.050000000000000000e+01,1.411831829696440152e-06,2.423296915753062351e-05,2.228748325032543225e-06,2.200422083249808198e-05,2.873552112174951878e-01,2.882217570418338370e-01,2.873552112174951878e-01,2.834933615574229959e-01,-2.003305649090882969e-03,-5.865155309163097401e-03,-2.003305649090882969e-03,-1.136759824752277097e-03,-4.728395484410820304e-02
2.100000000000000000e+01,1.242121433140659633e-06,2.187998131051919383e-05,1.883418326392973977e-06,1.999656298412621943e-05,2.880636233313557670e-01,2.883519365554034208e-01,2.880636233313557670e-01,2.838639742267324850e-01,-1.294893535230351011e-03,-5.494542639853612631e-03,-1.294893535230351011e-03,-1.006580311182670318e-03,-4.487962328670941359e-02
2.150000000000000000e+01,1.089996360401091353e-06,1.975918500650025733e-05,1.590655013693945764e-06,1.816852999280631114e-05,2.889330961769585038e-01,2.884367543516891952e-01,2.889330961769585038e-01,2.841768549673421296e-01,-4.254206896275671587e-04,-5.181661899243957675e-03,-4.254206896275671587e-04,-9.217625148968778626e-04,-4.259899384347079487e-02
2.200000000000000000e+01,9.270704748561678019e-07,1.784378195058162884e-05,1.342842972301318108e-06,1.650093897828030988e-05,2.886319370695574760e-01,2.884751478325939811e-01,2.886319370695574760e-01,2.844315901327463814e-01,-7.265797970286314456e-04,-4.926926733839720636e-03,-7.265797970286314456e-04,-8.833690339921020530e-04,-4.043557699847618453e-02
2.250000000000000000e+01,7.822071102905061087e-07,1.611363963620846367e-05,1.134744896668126176e-06,1.497889473954033792e-05,2.880299757203310662e-01,2.885299496217733073e-01,2.880299757203310662e-01,2.846916440067220888e-01,-1.328541146255014533e-03,-4.666872859864010584e-03,-1.328541146255014533e-03,-8.285672448127773607e-04,-3.838305615051233050e-02
2.300000000000000000e+01,6.876172530031931027e-07,1.455222130354695212e-05,9.601551221478529657e-07,1.359206618139909894e-05,2.882761026950721450e-01,2.886073105129043359e-01,2.882761026950721450e-01,2.849637517245340312e-01,-1.082414171513961746e-03,-4.394765142052032593e-03,-1.082414171513961746e-03,-7.512063536817372485e-04,-3.643558788370294954e-02
2.350000000000000000e+01,6.176904042886953551e-07,1.314279566380000718e-05,8.122967169829361939e-07,1.233049894681707014e-05,2.888092645065478137e-01,2.886700239667423507e-01,2.888092645065478137e-01,2.852112438830487484e-01,-5.492523600382897284e-04,-4.147272983537352714e-03,-5.492523600382897284e-04,-6.884928998437660902e-04,-3.458780083693586971e-02
2.400000000000000000e+01,5.362240212303782920e-07,1.186984018295080096e-05,6.866279499859686641e-07,1.118321223296483261e-05,2.887561757399971785e-01,2.887135974581339082e-01,2.887561757399971785e-01,2.854301401940551597e-01,-6.023411265888964274e-04,-3.928376672530924964e-03,-6.023411265888964274e-04,-6.449194084521722410e-04,-3.283457264078752658e-02
2.450000000000000000e+01,4.514822142997986837e-07,1.072028759220793258e-05,5.807493438258655489e-07,1.013953824838206682e-05,2.885215966656813902e-01,2.887567580197601957e-01,2.885215966656813902e-01,2.856396632841343153e-01,-8.369202009047125744e-04,-3.718853582451796258e-03,-8.369202009047125744e-04,-6.017588468258895564e-04,-3.117094735625906138e-02
2.500000000000000000e+01,3.921524503793858133e-07,9.682190855070957423e-06,4.920415170091703505e-07,9.190149338061787178e-06,2.886229117665206623e-01,2.888007753449136072e-01,2.886229117665206623e-01,2.858415533525056063e-01,-7.356051000654232480e-04,-3.516963514080483598e-03,-7.356051000654232480e-04,-5.577415216725085207e-04,-2.959221992407974622e-02
2.550000000000000000e+01,3.540845767905092552e-07,8.744417177152712871e-06,4.171601322591367206e-07,8.327257044893576044e-06,2.887979063110999167e-01,2.888410039501058124e-01,2.887979063110999167e-01,2.860316043457437618e-01,-5.606105554861490637e-04,-3.326912520842320239e-03,-5.606105554861490637e-04,-5.175129164802871971e-04,-2.809399604362033259e-02
2.600000000000000000e+01,3.132386786653972533e-07,7.897299577980765285e-06,3.534745812627765094e-07,7.543824996717989305e-06,2.887965722310881223e-01,2.888805444702218228e-01,2.887965722310881223e-01,2.862133292359610448e-01,-5.619446354979749751e-04,-3.145187630625032472e-03,-5.619446354979749751e-04,-4.779723963642415691e-04,-2.667215234260790838e-02
2.650000000000000000e+01,2.672452581378651121e-07,7.132280462593583696e-06,2.995439627687444116e-07,6.832736499824839178e-06,2.887897299471243739e-01,2.889176135457495187e-01,2.887897299471243739e-01,2.863853371398417669e-01,-5.687869194617046348e-04,-2.973179726744328618e-03,-5.687869194617046348e-04,-4.409033208365769002e-04,-2.532276405907751826e-02
2.700000000000000000e+01,2.303397538020980485e-07,6.441350732095069568e-06,2.541932456881105020e-07,6.187157486406958643e-06,2.888760703349694814e-01,2.889463249288210522e-01,2.888760703349694814e-01,2.865421171417171786e-01,-4.824465316166004947e-04,-2.816399724868956338e-03,-4.824465316166004947e-04,-4.121919377650661866e-04,-2.404207787103889923e-02
2.750000000000000000e+01,2.054482987057547836e-07,5.817146676665240281e-06,2.159799782924351922e-07,5.601166698372805406e-06,2.888996265019164178e-01,2.889710816208699296e-01,2.888996265019164178e-01,2.866884282951631113e-01,-4.588903646696497213e-04,-2.670088571422974625e-03,-4.588903646696497213e-04,-3.874352457161625790e-04,-2.282653325706811981e-02
2.800000000000000000e+01,1.833706564008133743e-07,5.253235063774473332e-06,1.835533568633402872e-07,5.069681706911133283e-06,2.888672259506956386e-01,2.890005546757100086e-01,2.888672259506956386e-01,2.868332766567880943e-01,-4.912909158904280819e-04,-2.525240209798005567e-03,-4.912909158904280819e-04,-3.579621908761004877e-04,-2.167278018921904928e-02
2.850000000000000000e+01,1.595736305669755632e-07,4.743915226717775274e-06,1.559995094190546875e-07,4.587915717298720454e-06,2.889267016376277919e-01,2.890307842279988271e-01,2.889267016376277919e-01,2.869730182422265408e-01,-4.318152289583159550e-04,-2.385498624359529141e-03,-4.318152289583159550e-04,-3.277326385872431557e-04,-2.057765985772285963e-02
2.900000000000000000e+01,1.381669242968542219e-07,4.283900645148033707e-06,1.326859508130435583e-07,4.151214694334989990e-06,2.890194758968606670e-01,2.890529931733047952e-01,2.890194758968606670e-01,2.870991762406339687e-01,-3.390409697254183254e-04,-2.259340625952135917e-03,-3.390409697254183254e-04,-3.055236932812828952e-04,-1.953816932670852935e-02
2.950000000000000000e+01,1.216062937586701935e-07,3.868359467565671178e-06,1.130034067121551131e-07,3.755356060853516065e-06,2.890150968403442655e-01,2.890698945119514751e-01,2.890150968403442655e-01,2.872147498616828831e-01,-3.434200262418272758e-04,-2.143767004903169432e-03,-3.434200262418272758e-04,-2.886223546346028141e-04,-1.855144650268566314e-02
3.000000000000000000e+01,1.081282533583839993e-07,3.493000113694318562e-06,9.633453937309076660e-08,3.396665574321227795e-06,2.889719492102077458e-01,2.890895766126960198e-01,2.889719492102077458e-01,2.873280987148035814e-01,-3.865676563783658178e-04,-2.030418151782563494e-03,-3.865676563783658178e-04,-2.689402538900975410e-04,-1.761477897892466116e-02
3.050000000000000000e+01,9.549319068131658376e-08,3.153976524692504247e-06,8.215372327586466483e-08,3.071822801416639397e-06,2.890109950558305552e-01,2.891118700325373547e-01,2.890109950558305552e-01,2.874393092006277128e-01,-3.475218107555204405e-04,-1.919207665958343623e-03,-3.475218107555204405e-04,-2.466468340487213600e-04,-1.672560831909622112e-02
3.100000000000000000e+01,8.350190231486171170e-08,2.847778862153909965e-06,7.008807629955810838e-08,2.777690785854351764e-06,2.890902748833286129e-01,2.891304680762729062e-01,2.890902748833286129e-01,2.875423167042321371e-01,-2.682419832575006022e-04,-1.816200162353978154e-03,-2.682419832575006022e-04,-2.280487903131881659e-04,-1.588151372040789988e-02
3.150000000000000000e+01,7.312202625476339616e-08,2.571220284649713170e-06,5.985734695775565386e-08,2.511362937691957649e-06,2.891075698718881815e-01,2.891437639503670609e-01,2.891075698718881815e-01,2.876357447241994492e-01,-2.509469946978985853e-04,-1.722772142386634403e-03,-2.509469946978985853e-04,-2.147529162190044941e-04,-1.508019226167629789e-02
3.200000000000000000e+01,6.460316278299565986e-08,2.321437859200177314e-06,5.118585238112349207e-08,2.270252006819053610e-06,2.890772886810504261e-01,2.891564135496430543e-01,2.890772886810504261e-01,2.877244681514094515e-01,-2.812281855356581922e-04,-1.634048715176620106e-03,-2.812281855356581922e-04,-2.021033169430207373e-04,-1.431945398233599315e-02
3.250000000000000000e+01,5.730165357359603878e-08,2.095855567481376012e-06,4.380484631250833717e-08,2.052050721168867536e-06,2.890787265378360060e-01,2.891716919030725141e-01,2.890787265378360060e-01,2.878119693143977864e-01,-2.797903287500888136e-04,-1.546547552188320355e-03,-2.797903287500888136e-04,-1.868249635135844141e-04,-1.359722588674735881e-02
3.300000000000000000e+01,5.051136865300156781e-08,1.892140497004385835e-06,3.750392327338451739e-08,1.854636573731001291e-06,2.891316153566126368e-01,2.891868709381117952e-01,2.891316153566126368e-01,2.878957160635490231e-01,-2.269015099734617903e-04,-1.462800803037074982e-03,-2.269015099734617903e-04,-1.716459284742920255e-04,-1.291154874562782870e-02
3.350000000000000000e+01,4.431703603700293600e-08,1.708171431178074097e-06,3.213401924693131090e-08,1.676037411931142892e-06,2.891719101830579897e-01,2.891980186757949767e-01,2.891719101830579897e-01,2.879719622519570366e-01,-1.866066835280960439e-04,-1.386554614629066521e-03,-1.866066835280960439e-04,-1.604981907911170297e-04,-1.226056423837949307e-02
3.400000000000000000e+01,3.905142883601578909e-08,1.542033409070191267e-06,2.756555383466237840e-08,1.514467855235528982e-06,2.891579486951600386e-01,2.892066733541450718e-01,2.891579486951600386e-01,2.880424228986739887e-01,-2.005681714260623184e-04,-1.316093967912116075e-03,-2.005681714260623184e-04,-1.518435124410244584e-04,-1.164250455471091406e-02
3.450000000000000000e+01,3.457445385584650166e-08,1.392011617113999489e-06,2.367183432354294354e-08,1.368339782790456638e-06,2.891397179194125644e-01,2.892169445147479978e-01,2.891397179194125644e-01,2.881113753874532946e-01,-2.187989471735122854e-04,-1.247141479132810255e-03,-2.187989471735122854e-04,-1.415723518381040266e-04,-1.105569127294706196e-02
3.500000000000000000e+01,3.059171585348043504e-08,1.256554421001637853e-06,2.034218079541621421e-08,1.236212240206221662e-06,2.891694549059394270e-01,2.892284415150416788e-01,2.891694549059394270e-01,2.881785879120550842e-01,-1.890619606466364825e-04,-1.179928954531013268e-03,-1.890619606466364825e-04,-1.300753515444101767e-04,-1.049853602986603081e-02
3.550000000000000000e+01,2.696661671555808059e-08,1.134245065572434793e-06,1.749101024640485307e-08,1.116754055326029900e-06,2.892122462445163578e-01,2.892376454835246524e-01,2.892122462445163578e-01,2.882406920318407173e-01,-1.462706220697336090e-04,-1.117824834745376455e-03,-1.462706220697336090e-04,-1.208713830614163156e-04,-9.969534516839599278e-03
3.600000000000000000e+01,2.375024113552773819e-08,1.023805325695546811e-06,1.505275086499964987e-08,1.008752574830547248e-06,2.892128178522114235e-01,2.892443231461770403e-01,2.892128178522114235e-01,2.882975974012014220e-01,-1.456990143746924649e-04,-1.060919465384628632e-03,-1.456990143746924649e-04,-1.141937204090269438e-04,-9.467257449756016907e-03
3.650000000000000000e+01,2.096641997111082512e-08,9.240923062505119121e-07,1.296954839101121322e-08,9.111227578595006542e-07,2.891942641378092982e-01,2.892513809596608532e-01,2.891942641378092982e-01,2.883523463160044820e-01,-1.642527287767787643e-04,-1.006170550581598350e-03,-1.642527287767787643e-04,-1.071359069252344662e-04,-8.990346436563639160e-03
3.700000000000000000e+01,1.855775586052150800e-08,8.340723198983177729e-07,1.118568193454204781e-08,8.228866379637756953e-07,2.892070513449090940e-01,2.892595457908085921e-01,2.892070513449090940e-01,2.884057944233693882e-01,-1.514655216770212300e-04,-9.527224432166791004e-04,-1.514655216770212300e-04,-9.897107577747096623e-05,-8.537513674392080421e-03
3.750000000000000000e+01,1.642638064453544045e-08,7.528022042835764321e-07,9.652402161610711720e-09,7.431498021219657072e-07,2.892386892067176918e-01,2.892668047033949419e-01,2.892386892067176918e-01,2.884560507728755607e-01,-1.198276598683987900e-04,-9.024660937105213193e-04,-1.198276598683987900e-04,-9.171216319113739386e-05,-8.107539305193839363e-03
3.800000000000000000e+01,1.448330477907952294e-08,6.794301451626322182e-07,8.333867456659530508e-09,6.710962777059727009e-07,2.892477130586779688e-01,2.892723509238902535e-01,2.892477130586779688e-01,2.885024243585212478e-01,-1.108038079081170098e-04,-8.560925080648435891e-04,-1.108038079081170098e-04,-8.616594269585404879e-05,-7.699265653689895024e-03
3.850000000000000000e+01,1.275343041284066379e-08,6.131931201163025361e-07,7.203074462171181645e-09,6.059900456541313511e-07,2.892381032123079732e-01,2.892775082368526096e-01,2.892381032123079732e-01,2.885463489735021758e-01,-1.204136542781054090e-04,-8.121678930839273730e-04,-1.204136542781054090e-04,-8.100862973346678283e-05,-7.311592633504605115e-03
3.900000000000000000e+01,1.127606190630489577e-08,5.534020533053210742e-07,6.233109067129422701e-09,5.471689442381916234e-07,2.892419162712254188e-01,2.892831262149187510e-01,2.892419162712254188e-01,2.885887786121236753e-01,-1.166005953606700807e-04,-7.697382544623912167e-04,-1.166005953606700807e-04,-7.539065166731953452e-05,-6.943476027950716035e-03
3.950000000000000000e+01,1.000039186025028505e-08,4.994300713086182134e-07,5.397278477564257550e-09,4.940327928310539890e-07,2.892600535616306479e-01,2.892885555706680156e-01,2.892600535616306479e-01,2.886291629796103320e-01,-9.846330495543535711e-05,-7.293538869757319786e-04,-9.846330495543535711e-05,-6.996129591806879292e-05,-6.593925910576631071e-03
4.000000000000000000e+01,8.836389428542137256e-09,4.507103279124084975e-07,4.675100560399554012e-09,4.460352273520089328e-07,2.892704343875511230e-01,2.892931572267957163e-01,2.892704343875511230e-01,2.886669568953900145e-01,-8.808247903496231991e-05,-6.915599711960747440e-04,-8.808247903496231991e-05,-6.535963979038280454e-05,-6.262003314056919720e-03
4.050000000000000000e+01,7.773316471268506271e-09,4.067337181881156188e-07,4.052666273220575557e-09,4.026810519148950606e-07,2.892697257895646135e-01,2.892971785358921522e-01,2.892697257895646135e-01,2.887024968825874782e-01,-8.879107702145815138e-05,-6.560199839986070782e-04,-8.879107702145815138e-05,-6.133833069393439556e-05,-5.946816533046725417e-03
4.100000000000000000e+01,6.860074095378612573e-09,3.670410472295039701e-07,3.517214690126019418e-09,3.635238325393779739e-07,2.892711540828722394e-01,2.893011093150750224e-01,2.892711540828722394e-01,2.887363574424260393e-01,-8.736278371383727039e-05,-6.221594241600262795e-04,-8.736278371383727039e-05,-5.740755151106832830e-05,-5.647518726489579241e-03
4.150000000000000000e+01,6.083621923539915296e-09,3.312157497698274910e-07,3.055058241448294417e-09,3.281606915283792189e-07,2.892792651288400574e-01,2.893050322763598969e-01,2.892792651288400574e-01,2.887687016412381347e-01,-7.925173774602574557e-05,-5.898152253479228748e-04,-7.925173774602574557e-05,-5.348459022617849042e-05,-5.363306351217443993e-03
4.200000000000000000e+01,5.385708651751396118e-09,2.988809609490646586e-07,2.654534289270713128e-09,2.962264266597939372e-07,2.892874387043696816e-01,2.893086836808463902e-01,2.892874387043696816e-01,2.887993419671699979e-01,-7.107816221639713401e-05,-5.591748994161071943e-04,-7.107816221639713401e-05,-4.983318573972795543e-05,-5.093417136763792388e-03
4.250000000000000000e+01,4.743909431589337130e-09,2.696973365009780179e-07,2.307564916074399169e-09,2.673897715849035973e-07,2.892913885668416674e-01,2.893118900690522244e-01,2.892913885668416674e-01,2.888281773154864340e-01,-6.712829974442422604e-05,-5.303395510996404289e-04,-6.712829974442422604e-05,-4.662679753384209894e-05,-4.837127535657983340e-03
4.300000000000000000e+01,4.179260773832703129e-09,2.433590783081286368e-07,2.007774352776328459e-09,2.413513039553523037e-07,2.892932632048358932e-01,2.893147956899309592e-01,2.892932632048358932e-01,2.888554206438829208e-01,-6.525366175018558024e-05,-5.030962227031805182e-04,-6.525366175018558024e-05,-4.372117665512795497e-05,-4.593750460480524982e-03
4.350000000000000000e+01,3.699305005581951441e-09,2.195895514784453778e-07,1.748580884721763622e-09,2.178409705937236105e-07,2.892965486755740279e-01,2.893176279937990092e-01,2.892965486755740279e-01,2.888813646328364793e-01,-6.196819101204621401e-05,-4.771522337495895643e-04,-6.196819101204621401e-05,-4.088887278707869913e-05,-4.362633609625108516e-03
4.400000000000000000e+01,3.278249781800816219e-09,1.981383568141539520e-07,1.523616839036512578e-09,1.966147399751174283e-07,2.893016941898783889e-01,2.893203841192967807e-01,2.893016941898783889e-01,2.889060683258016793e-01,-5.682267670768575626e-05,-4.524485407844439067e-04,-5.682267670768575626e-05,-3.813274728932756618e-05,-4.143157934951163107e-03
4.450000000000000000e+01,2.894654911538239420e-09,1.787795616199089893e-07,1.327959437326909210e-09,1.774516021825820863e-07,2.893062661884820419e-01,2.893229092167831640e-01,2.893062661884820419e-01,2.889294356274217379e-01,-5.225067810405462722e-05,-4.290812391643335677e-04,-5.225067810405462722e-05,-3.560764980292362023e-05,-3.934735893614099353e-03
4.500000000000000000e+01,2.549513526119588240e-09,1.613096602636276136e-07,1.158073509150097600e-09,1.601515867544775222e-07,2.893089891456062102e-01,2.893251676762272351e-01,2.893089891456062102e-01,2.889514867098287310e-01,-4.952772097987382727e-05,-4.070301567573511429e-04,-4.952772097987382727e-05,-3.334919035883520999e-05,-3.736809663985159180e-03
4.550000000000000000e+01,2.250945027312711828e-09,1.455449370733020000e-07,1.010787906969459400e-09,1.445341491663325483e-07,2.893111467189581898e-01,2.893272643909596820e-01,2.893111467189581898e-01,2.889723794318181938e-01,-4.737014762789171809e-05,-3.861374347679338869e-04,-4.737014762789171809e-05,-3.125247562642311211e-05,-3.548849591415107179e-03
4.600000000000000000e+01,1.993825826039762145e-09,1.313191551107964285e-07,8.828213797346526635e-10,1.304363337310617831e-07,2.893139827736913583e-01,2.893292866947014819e-01,2.893139827736913583e-01,2.889922514101945783e-01,-4.453409289475243469e-05,-3.662654563914690005e-04,-4.453409289475243469e-05,-2.923017188459125289e-05,-3.370352845068777612e-03
4.650000000000000000e+01,1.764059263064969093e-09,1.184821305281801363e-07,7.712740049886691971e-10,1.177108565231914675e-07,2.893172240783131177e-01,2.893312238928747449e-01,2.893172240783131177e-01,2.890111396812395927e-01,-4.129278827296352226e-05,-3.473771853465101173e-04,-4.129278827296352226e-05,-2.729297371133526440e-05,-3.200842116351748298e-03
4.700000000000000000e+01,1.555627812643662515e-09,1.068985212444288462e-07,6.740227954277527309e-10,1.062244984490010931e-07,2.893201568563188442e-01,2.893330076293073039e-01,2.893201568563188442e-01,2.890290212004995030e-01,-3.836001026726206903e-05,-3.294956660865860768e-04,-3.836001026726206903e-05,-2.550923727877443077e-05,-3.039864288078116244e-03
4.750000000000000000e+01,1.371481928826584763e-09,9.644627062820407865e-08,5.893977001232568828e-10,9.585687292808082652e-08,2.893224693114316293e-01,2.893346105402318513e-01,2.893224693114316293e-01,2.890459116261349659e-01,-3.604755515446093754e-05,-3.126052404511735997e-04,-3.604755515446093754e-05,-2.390632635426418769e-05,-2.886989140969094432e-03
4.800000000000000000e+01,1.212780487443082089e-09,8.701507119849167073e-08,5.157476997552919473e-10,8.649932349873638044e-08,2.893242001224780591e-01,2.893360995319512186e-01,2.893242001224780591e-01,2.890619187146529767e-01,-3.431674410801258769e-05,-2.965981519331349322e-04,-3.431674410801258769e-05,-2.241733463488099529e-05,-2.741808172982538976e-03
4.850000000000000000e+01,1.073673306311874345e-09,7.850523872960187800e-08,4.514768857679559860e-10,7.805376184383392739e-08,2.893259896878386805e-01,2.893375532344892864e-01,2.893259896878386805e-01,2.890771598810388254e-01,-3.252717874739365870e-05,-2.813569855472572694e-04,-3.252717874739365870e-05,-2.096363209678585163e-05,-2.603933534504714042e-03
4.900000000000000000e+01,9.483416728197183456e-10,7.082684145078191675e-08,3.952999297645110559e-10,7.043154152101741138e-08,2.893284170771661667e-01,2.893389447667374381e-01,2.893284170771661667e-01,2.890916450652478709e-01,-3.009978941995169070e-05,-2.668718013382501099e-04,-3.009978941995169070e-05,-1.957209984867537035e-05,-2.472997014895747178e-03
4.950000000000000000e+01,8.362572852835461072e-10,6.389878668728465090e-08,3.462398953897375020e-10,6.355254679189490833e-08,2.893308234986093352e-01,2.893401945698762523e-01,2.893308234986093352e-01,2.891053296669711670e-01,-2.769336797674737077e-05,-2.531871996149373592e-04,-2.769336797674737077e-05,-1.832229670983970667e-05,-2.348649029050976431e-03
5.000000000000000000e+01,7.383591067140200408e-10,5.764787944859514613e-08,3.034318622134892753e-10,5.734444758638165995e-08,2.893322437912607126e-01,2.893413171848913668e-01,2.893322437912607126e-01,2.891182614217040481e-01,-2.627307532539595596e-05,-2.402554448820033164e-04,-2.627307532539595596e-05,-1.719968169471065866e-05,-2.230557631872926577e-03
5.050000000000000000e+01,6.531024931906929548e-10,5.200800836947732087e-08,2.660383357223550846e-10,5.174197003375496248e-08,2.893332001373057905e-01,2.893424014154225565e-01,2.893332001373057905e-01,2.891305606536219708e-01,-2.531672928032247107e-05,-2.279562129641475349e-04,-2.531672928032247107e-05,-1.611545116356142963e-05,-2.118407618005860998e-03
5.100000000000000000e+01,5.774354179692749995e-10,4.691948311937371305e-08,2.333131333234781930e-10,4.668616998605023413e-08,2.893348735480851253e-01,2.893434639027471222e-01,2.893348735480851253e-01,2.891422739322390689e-01,-2.364331850095181605e-05,-2.162429343470439699e-04,-2.364331850095181605e-05,-1.505296383898409985e-05,-2.011899705080598660e-03
5.150000000000000000e+01,5.097385201520454780e-10,4.232845272994146056e-08,2.046568885274199301e-10,4.212379584141403975e-08,2.893369637762233659e-01,2.893444393666693149e-01,2.893369637762233659e-01,2.891533643924157349e-01,-2.155309036273063953e-05,-2.051524741703580380e-04,-2.155309036273063953e-05,-1.407749991677859820e-05,-1.910749742535794134e-03
5.200000000000000000e+01,4.498341042211128512e-10,3.818634374152725996e-08,1.795814120326777469e-10,3.800676232949458004e-08,2.893383116249992892e-01,2.893453076395230417e-01,2.893383116249992892e-01,2.891638388472107524e-01,-2.020524158679244843e-05,-1.946780193753259102e-04,-2.020524158679244843e-05,-1.320922706305541894e-05,-1.814687923122704737e-03
5.250000000000000000e+01,3.973738799441711610e-10,3.444931868151941562e-08,1.576449918497861954e-10,3.429167368966962968e-08,2.893390128771622938e-01,2.893461239510480842e-01,2.893390128771622938e-01,2.891737781474484348e-01,-1.950398942379938418e-05,-1.847387191377036970e-04,-1.950398942379938418e-05,-1.239291553802807639e-05,-1.723458035996756118e-03
5.300000000000000000e+01,3.513185773804497617e-10,3.107779356407182283e-08,1.384327769208120879e-10,3.093936078715101229e-08,2.893400777196592499e-01,2.893469227507439734e-01,2.893400777196592499e-01,2.891832410719137880e-01,-1.843914692685871137e-05,-1.752757946723137571e-04,-1.843914692685871137e-05,-1.159411584210663145e-05,-1.636816788302071111e-03
5.350000000000000000e+01,3.104358922115648800e-10,2.803603721128733176e-08,1.215829734893774589e-10,2.791445423779795543e-08,2.893416102718512350e-01,2.893476761635467298e-01,2.893416102718512350e-01,2.891922228465307332e-01,-1.690659473485422320e-05,-1.662940200553647487e-04,-1.690659473485422320e-05,-1.084070303935080879e-05,-1.554533170160139321e-03
5.400000000000000000e+01,2.740329365831194456e-10,2.529182126510983282e-08,1.068039881149913760e-10,2.518501727699484067e-08,2.893428388955769370e-01,2.893483563391226476e-01,2.893428388955769370e-01,2.892007175560041832e-01,-1.567797100915520507e-05,-1.577993105818665382e-04,-1.567797100915520507e-05,-1.016052746341952245e-05,-1.476387831184470222e-03
5.450000000000000000e+01,2.418896943618537477e-10,2.281607582205421501e-08,9.385081313317520151e-11,2.272222500892103918e-08,2.893435396508248214e-01,2.893489809253353973e-01,2.893435396508248214e-01,2.892087636777840309e-01,-1.497721576125485129e-05,-1.497531888020498685e-04,-1.497721576125485129e-05,-9.535941250684449173e-06,-1.402172475513653984e-03
5.500000000000000000e+01,2.137144074655562697e-10,2.058256074801049615e-08,8.249577126598051500e-11,2.050006497674451436e-08,2.893442449889876422e-01,2.893495805041078617e-01,2.893442449889876422e-01,2.892164115741704955e-01,-1.427187759842927031e-05,-1.421052924156214839e-04,-1.427187759842927031e-05,-8.936362478243764382e-06,-1.331689299373777120e-03
5.550000000000000000e+01,1.889033586723212105e-10,1.856758611690365418e-08,7.252893071781670826e-11,1.849505718618583848e-08,2.893452560328691470e-01,2.893501557193266516e-01,2.893452560328691470e-01,2.892236806722620068e-01,-1.326083371693816021e-05,-1.348361943240861951e-04,-1.326083371693816021e-05,-8.361147259450285143e-06,-1.264750470646358940e-03
5.600000000000000000e+01,1.668445726662598026e-10,1.674977806899953861e-08,6.377364929743859624e-11,1.668600441970210157e-08,2.893462698727148341e-01,2.893506871385312373e-01,2.893462698727148341e-01,2.892305693754843587e-01,-1.224699387125550846e-05,-1.279474911017208132e-04,-1.224699387125550846e-05,-7.829728054847304939e-06,-1.201177630468735049e-03
5.650000000000000000e+01,1.472601199771516773e-10,1.510985998386487536e-08,5.608590260886927311e-11,1.505377408125600737e-08,2.893469762551908464e-01,2.893511713073301794e-01,2.893469762551908464e-01,2.892370911664377542e-01,-1.154061139527136482e-05,-1.214257001483524863e-04,-1.154061139527136482e-05,-7.345559255924160939e-06,-1.140801408924283205e-03
5.700000000000000000e+01,1.300270211911334915e-10,1.363043954644627554e-08,4.933836800800610907e-11,1.358110117843827024e-08,2.893475134859860853e-01,2.893516259009868419e-01,2.893475134859860853e-01,2.892432798044723974e-01,-1.100338060002418481e-05,-1.152370621137305354e-04,-1.100338060002418481e-05,-6.890965599275367877e-06,-1.083460965144551584e-03
5.750000000000000000e+01,1.148976659220647960e-10,1.229581752410635695e-08,4.341229169399850412e-11,1.225240523241235886e-08,2.893481688952076469e-01,2.893520624607657243e-01,2.893481688952076469e-01,2.892491621048881023e-01,-1.034797137844157014e-05,-1.093547616979796976e-04,-1.034797137844157014e-05,-6.454405820364516316e-06,-1.029003558776151774e-03
5.800000000000000000e+01,1.015186431640757471e-10,1.109182595357771259e-08,3.820232000564879331e-11,1.105362363357206322e-08,2.893489293334975399e-01,2.893524734865686177e-01,2.893489293334975399e-01,2.892547450720000524e-01,-9.587533088549796237e-06,-1.037717945860680102e-04,-9.587533088549796237e-06,-6.043380017489311727e-06,-9.772841456857869237e-04
5.850000000000000000e+01,8.962915606881582639e-11,1.000568518817521422e-08,3.362103028585326590e-11,9.972064157889360486e-09,2.893495669130257131e-01,2.893528506407489487e-01,2.893495669130257131e-01,2.892600341418155585e-01,-8.949953560393652591e-06,-9.848272477052293159e-05,-8.949953560393652591e-06,-5.666225837118321691e-06,-9.281649893340460956e-04
5.900000000000000000e+01,7.911620514138730077e-11,9.025868115391391214e-09,2.959463786678090158e-11,8.996273477524610513e-09,2.893500295703508307e-01,2.893532000136603832e-01,2.893500295703508307e-01,2.892650484847982262e-01,-8.487296235271912014e-06,-9.346838178785756110e-05,-8.487296235271912014e-06,-5.316852925695751264e-06,-8.815152886216179578e-04
5.950000000000000000e+01,6.987647339302562199e-11,8.141972933889456368e-09,2.605604640365225178e-11,8.115916887485804207e-09,2.893504873514726183e-01,2.893535319130973171e-01,2.893504873514726183e-01,2.892698108303987103e-01,-8.029515113450492810e-06,-8.870603618737891343e-05,-8.029515113450492810e-06,-4.984953488781822812e-06,-8.372108269859709299e-04
6.000000000000000000e+01,6.174074247562198926e-11,7.344611915757751915e-09,2.294366591373719540e-11,7.321668249844014694e-09,2.893510258960417247e-01,2.893538468846483802e-01,2.893510258960417247e-01,2.892743335204299715e-01,-7.490970544381502604e-06,-8.418334615613093028e-05,-7.490970544381502604e-06,-4.669981937722332953e-06,-7.951336421840859156e-04
6.050000000000000000e+01,5.452986098577523534e-11,6.625315566888096846e-09,2.020437220237555521e-11,6.605111194685721207e-09,2.893515401909263485e-01,2.893541398917175989e-01,2.893515401909263485e-01,2.892786227205134120e-01,-6.976675659723056497e-06,-7.989414607267254407e-05,-6.976675659723056497e-06,-4.376974868483210777e-06,-7.551717120418933397e-04
6.100000000000000000e+01,4.813381707658240308e-11,5.976444930844925221e-09,1.779399054399127815e-11,5.958650940300933626e-09,2.893519472539486381e-01,2.893544109793074193e-01,2.893519472539486381e-01,2.892826891139084755e-01,-6.569612637439403165e-06,-7.582775267762394003e-05,-6.569612637439403165e-06,-4.105887278666529969e-06,-7.172186539895740193e-04
6.150000000000000000e+01,4.249565119481791265e-11,5.391108618113216390e-09,1.567388899610747080e-11,5.375434729117108871e-09,2.893523055737489136e-01,2.893546651316274421e-01,2.893523055737489136e-01,2.892865477876684355e-01,-6.211292837168728429e-06,-7.196907891764765981e-05,-6.211292837168728429e-06,-3.851734958638645769e-06,-6.811734395900901099e-04
6.200000000000000000e+01,3.753926224949545155e-11,4.863087781288323507e-09,1.380844120779502088e-11,4.849279340080528499e-09,2.893526856079633447e-01,2.893549056150400145e-01,2.893526856079633447e-01,2.892902116025617421e-01,-5.831258622736667528e-06,-6.830526402436562061e-05,-5.831258622736667528e-06,-3.611251546083385143e-06,-6.469401247828222411e-04
6.250000000000000000e+01,3.316118429398636496e-11,4.386771208686780832e-09,1.216582606401596258e-11,4.374605382622764469e-09,2.893530687107565558e-01,2.893551319306588709e-01,2.893530687107565558e-01,2.892936891712213909e-01,-5.448155829508735142e-06,-6.482769536468591109e-05,-5.448155829508735142e-06,-3.384935927201283797e-06,-6.144275943748462882e-04
6.300000000000000000e+01,2.927717816548353748e-11,3.957097536009991865e-09,1.071919267248281146e-11,3.946378343337509393e-09,2.893534111698305988e-01,2.893553427955341539e-01,2.893534111698305988e-01,2.892969878636452163e-01,-5.105696755464409815e-06,-6.152900294085937507e-05,-5.105696755464409815e-06,-3.174071051923471259e-06,-5.835493188893590847e-04
6.350000000000000000e+01,2.584302683450046315e-11,3.569501339066229206e-09,9.445663994699072669e-12,3.560055675071530107e-09,2.893537109010825281e-01,2.893555389570440228e-01,2.893537109010825281e-01,2.893001166447382033e-01,-4.805965503572073486e-06,-5.840022184793516722e-05,-4.805965503572073486e-06,-2.977909542090206463e-06,-5.542231230584495618e-04
6.400000000000000000e+01,2.282177963035980150e-11,3.219863489030790946e-09,8.324581929610234152e-12,3.211538907101180864e-09,2.893539910953876193e-01,2.893557230656158552e-01,2.893539910953876193e-01,2.893030859690093326e-01,-4.525771198470388588e-06,-5.543089757677386827e-05,-4.525771198470388588e-06,-2.793800970232834284e-06,-5.263709660654103568e-04
6.450000000000000000e+01,2.015935759424529364e-11,2.904467327091377675e-09,7.337168635642203990e-12,2.897130158455735473e-09,2.893542678627952780e-01,2.893558970805937824e-01,2.893542678627952780e-01,2.893059052072550208e-01,-4.249003790812474725e-06,-5.261165933105482225e-05,-4.249003790812474725e-06,-2.619785992296639728e-06,-4.999187333875818040e-04
6.500000000000000000e+01,1.780191688647123244e-11,2.619960028947770889e-09,6.467126920668668623e-12,2.613492902027102388e-09,2.893545391813260315e-01,2.893560606110772149e-01,2.893545391813260315e-01,2.893085810071404640e-01,-3.977685260073025618e-06,-4.993585944559302393e-05,-3.977685260073025618e-06,-2.456255508865695264e-06,-4.747960393672732613e-04
6.550000000000000000e+01,1.571437235171003634e-11,2.363317343989736736e-09,5.700611008087969326e-12,2.357616732981648705e-09,2.893547887509602679e-01,2.893562127532785522e-01,2.893547887509602679e-01,2.893111191493326628e-01,-3.728115625845909113e-06,-4.739771725344580532e-05,-3.728115625845909113e-06,-2.304113307553553166e-06,-4.509360394589224377e-04
6.600000000000000000e+01,1.387359867835286374e-11,2.131811086256520105e-09,5.025466746710892932e-12,2.126785619509809237e-09,2.893550078766176092e-01,2.893563545777635970e-01,2.893550078766176092e-01,2.893135270525993841e-01,-3.508989968481950120e-06,-4.498981398670435329e-05,-3.508989968481950120e-06,-2.162288822477018393e-06,-4.282752516422733049e-04
6.650000000000000000e+01,1.225268727023886877e-11,1.922979837021171677e-09,4.430690078299960736e-12,1.918549146942871870e-09,2.893552116537736474e-01,2.893564882583680165e-01,2.893552116537736474e-01,2.893158129196737871e-01,-3.305212812421465831e-06,-4.270394691233397183e-05,-3.305212812421465831e-06,-2.028608218093156153e-06,-4.067533869424081686e-04
6.700000000000000000e+01,1.082093861346653928e-11,1.734602984207077225e-09,3.906486125360934316e-12,1.730696498081716203e-09,2.893554170419012084e-01,2.893566145147637436e-01,2.893554170419012084e-01,2.893179831958838100e-01,-3.099824684855536864e-06,-4.053367070229719441e-05,-3.099824684855536864e-06,-1.902351822367390088e-06,-3.863131887992979721e-04
6.750000000000000000e+01,9.553481344041449868e-12,1.564677437086446326e-09,3.444413448536469336e-12,1.561233023637909941e-09,2.893556167161210335e-01,2.893567326025359709e-01,2.893556167161210335e-01,2.893200425744777982e-01,-2.900150465084663463e-06,-3.847429210831419246e-05,-2.900150465084663463e-06,-1.784264050133914047e-06,-3.669002805818027740e-04
6.800000000000000000e+01,8.433424145949971248e-12,1.411396347373850842e-09,3.037187676099799811e-12,1.408359159697750960e-09,2.893557938617004055e-01,2.893568424689800245e-01,2.893557938617004055e-01,2.893219961669236673e-01,-2.723004885669102933e-06,-3.652069966241192636e-05,-2.723004885669102933e-06,-1.674397606047455242e-06,-3.484630205636446735e-04
6.850000000000000000e+01,7.446309437797250345e-12,1.273129716069448992e-09,2.678328601738370502e-12,1.270451387467710715e-09,2.893559508314130224e-01,2.893569454310134237e-01,2.893559508314130224e-01,2.893238501946039931e-01,-2.566035173054548161e-06,-3.466667198206910673e-05,-2.566035173054548161e-06,-1.571435572641519010e-06,-3.309523640942758590e-04
6.900000000000000000e+01,6.575914843360730507e-12,1.148407013792182930e-09,2.362006672407067518e-12,1.146045007119775811e-09,2.893561039366629450e-01,2.893570426612994684e-01,2.893561039366629450e-01,2.893256104880136403e-01,-2.412929923133311160e-06,-3.290637857249320477e-05,-2.412929923133311160e-06,-1.474205286639223277e-06,-3.143217328585398056e-04
6.950000000000000000e+01,5.806458384630378136e-12,1.035901686480703827e-09,2.083097689681732645e-12,1.033818588791022159e-09,2.893562573884677080e-01,2.893571341329632673e-01,2.893562573884677080e-01,2.893272814438760387e-01,-2.259478118356263496e-06,-3.123542271005229961e-05,-2.259478118356263496e-06,-1.382733622843287689e-06,-2.985268908720900951e-04
7.000000000000000000e+01,5.125864816025872389e-12,9.344171533559088510e-10,1.837181497827671958e-12,9.325799718580810967e-10,2.893564000811333914e-01,2.893572194618462268e-01,2.893564000811333914e-01,2.893288668791795804e-01,-2.116785452721149833e-06,-2.964998740650129626e-05,-2.116785452721149833e-06,-1.297404739879653876e-06,-2.835258266662164035e-04
7.050000000000000000e+01,4.525124620276753721e-12,8.428740355155208677e-10,1.620391763225229322e-12,8.412536437522956214e-10,2.893565255054107443e-01,2.893572990827648073e-01,2.893565255054107443e-01,2.893303712186374166e-01,-1.991361175346222162e-06,-2.814564794865421967e-05,-1.991361175346222162e-06,-1.217783821278677737e-06,-2.692786412737554168e-04
7.100000000000000000e+01,3.995601047338070043e-12,7.602986041714008148e-10,1.429268938843577413e-12,7.588693352325571986e-10,2.893566413280786453e-01,2.893573739988647975e-01,2.893566413280786453e-01,2.893317992546787787e-01,-1.875538507461147933e-06,-2.671761190733264668e-05,-1.875538507461147933e-06,-1.142867721311557784e-06,-2.557474418602108716e-04
7.150000000000000000e+01,3.528199388411366335e-12,6.858124464878272957e-10,1.260730033997009904e-12,6.845517164538302771e-10,2.893567566618231446e-01,2.893574446890649354e-01,2.893567566618231446e-01,2.893331550649828610e-01,-1.760204762928749407e-06,-2.536180160320323200e-05,-1.760204762928749407e-06,-1.072177521139283944e-06,-2.428962408206394581e-04
7.200000000000000000e+01,3.114933231560397489e-12,6.186231927259288583e-10,1.112085399062768551e-12,6.175111073268661265e-10,2.893568689339818256e-01,2.893575109319611594e-01,2.893568689339818256e-01,2.893344418459617429e-01,-1.647932604280133737e-06,-2.407502062433766900e-05,-1.647932604280133737e-06,-1.005934624916695690e-06,-2.306908599942097179e-04
7.250000000000000000e+01,2.749745451462891804e-12,5.580161062261534189e-10,9.809988879093396200e-13,5.570351073382440488e-10,2.893569700328745276e-01,2.893575726967171358e-01,2.893569700328745276e-01,2.893356628127540242e-01,-1.546833711548139746e-06,-2.285405383203611716e-05,-1.546833711548139746e-06,-9.441698689401997565e-07,-2.190988396309591693e-04
7.300000000000000000e+01,2.427592801198272656e-12,5.033464477166929572e-10,8.654065570726453326e-13,5.024810411596203508e-10,2.893570601447431612e-01,2.893576305763887468e-01,2.893570601447431612e-01,2.893368216411992822e-01,-1.456721842939123000e-06,-2.169522538677167984e-05,-1.456721842939123000e-06,-8.862901973178527172e-07,-2.080893518945382543e-04
7.350000000000000000e+01,2.143466302116585792e-12,4.540325994214142354e-10,7.634648624782760481e-13,4.532691345589359759e-10,2.893571470093486697e-01,2.893576851574800046e-01,2.893571470093486697e-01,2.893379218456039181e-01,-1.369857237405707813e-06,-2.059502098215681317e-05,-1.369857237405707813e-06,-8.317091060785807425e-07,-1.976331187607823056e-04
7.400000000000000000e+01,1.892520308422659423e-12,4.095499006112256401e-10,6.735439400319750424e-13,4.088763566711936627e-10,2.893572332759558052e-01,2.893577364884250547e-01,2.893572332759558052e-01,2.893389662550152619e-01,-1.283590630265840209e-06,-1.955061157081615256e-05,-1.283590630265840209e-06,-7.803781610261524102e-07,-1.877023340978999663e-04
7.450000000000000000e+01,1.670713995903894648e-12,3.694250926096772652e-10,5.942232101520794392e-13,3.688308693995251971e-10,2.893573136678667113e-01,2.893577844582541636e-01,2.893573136678667113e-01,2.893399573992886942e-01,-1.203198719389640118e-06,-1.855946729738143692e-05,-1.203198719389640118e-06,-7.324083319292166490e-07,-1.782705896545222165e-04
7.500000000000000000e+01,1.474844325091594982e-12,3.332312819377815416e-10,5.242603561483421415e-13,3.327070215816332238e-10,2.893573852129059376e-01,2.893578293131671697e-01,2.893573852129059376e-01,2.893408980326936941e-01,-1.131653680173504330e-06,-1.761883389240170400e-05,-1.131653680173504330e-06,-6.875534189141399763e-07,-1.693128047348756550e-04
7.550000000000000000e+01,1.302073154268190897e-12,3.005833824854942330e-10,4.625526221742459980e-13,3.001208298633200045e-10,2.893574518834768905e-01,2.893578714942131036e-01,2.893574518834768905e-01,2.893417909782717845e-01,-1.064983109182413839e-06,-1.672588831428114547e-05,-1.064983109182413839e-06,-6.453723729712858412e-07,-1.608051594130985827e-04
7.600000000000000000e+01,1.149625543868314365e-12,2.711340173574651814e-10,4.081179489004671514e-13,2.707258994085647151e-10,2.893575173970044379e-01,2.893579112112336649e-01,2.893575173970044379e-01,2.893426387081200479e-01,-9.994695816485786378e-07,-1.587815846602489152e-05,-9.994695816485786378e-07,-6.056553524250884732e-07,-1.527250311359980078e-04
7.650000000000000000e+01,1.014945956670873898e-12,2.445698375872564023e-10,3.600928458366142479e-13,2.442097447414198031e-10,2.893575800467794168e-01,2.893579484496395238e-01,2.893575800467794168e-01,2.893434433561869468e-01,-9.368198066563367453e-07,-1.507351039913372692e-05,-9.368198066563367453e-07,-5.684169465727463045e-07,-1.450509345256098125e-04
7.700000000000000000e+01,8.959449782454840899e-13,2.206081964365281219e-10,3.177241763577125380e-13,2.202904722601704140e-10,2.893576370376098605e-01,2.893579832786515316e-01,2.893576370376098605e-01,2.893442070322319593e-01,-8.798289762047376064e-07,-1.430983435414893855e-05,-8.798289762047376064e-07,-5.335879345747156916e-07,-1.377624641957422152e-04
7.750000000000000000e+01,7.909125843325911274e-13,1.989941359547922650e-10,2.803489045013291654e-13,1.987137870502909268e-10,2.893576892298232450e-01,2.893580159410776842e-01,2.893576892298232450e-01,2.893449319170342537e-01,-8.276367628415644744e-07,-1.358494955184999165e-05,-8.276367628415644744e-07,-5.009255084030644763e-07,-1.308402404344692507e-04
7.800000000000000000e+01,6.982651326762841738e-13,1.794976681127895647e-10,2.473768909423547531e-13,1.792502912218471985e-10,2.893577391570733570e-01,2.893580466669603557e-01,2.893577391570733570e-01,2.893456200811976853e-01,-7.777095127473389399e-07,-1.289678538840094629e-05,-7.777095127473389399e-07,-4.701996257561101853e-07,-1.242658576264483506e-04
7.850000000000000000e+01,6.164759085803385068e-13,1.619113316568268874e-10,2.182853203699322763e-13,1.616930463364569550e-10,2.893577872789406258e-01,2.893580755434193574e-01,2.893577872789406258e-01,2.893462733598912706e-01,-7.295876454598307256e-07,-1.224350669479446407e-05,-7.295876454598307256e-07,-4.413231667187988102e-07,-1.180218352807566441e-04
7.900000000000000000e+01,5.442110823559558055e-13,1.460479914437619382e-10,1.926163460231481377e-13,1.458553750977387823e-10,2.893578322418898230e-01,2.893581025997242206e-01,2.893578322418898230e-01,2.893468934425720285e-01,-6.846246962620533460e-07,-1.162342401405986960e-05,-6.846246962620533460e-07,-4.142668618768180784e-07,-1.120915715218305205e-04
7.950000000000000000e+01,4.803921274193879294e-13,1.317388474477189921e-10,1.699689036212003551e-13,1.315688785440977996e-10,2.893578734912498063e-01,2.893581279404068840e-01,2.893578734912498063e-01,2.893474820105156331e-01,-6.433753362640858711e-07,-1.103485607046318483e-05,-6.433753362640858711e-07,-3.889261791974438950e-07,-1.064592989126574078e-04
8.000000000000000000e+01,4.240844786942323423e-13,1.188316347751826091e-10,1.499879043904260924e-13,1.186816468707921895e-10,2.893579120221880241e-01,2.893581517356506594e-01,2.893579120221880241e-01,2.893480407314008573e-01,-6.048443980842045254e-07,-1.047613518522602947e-05,-6.048443980842045254e-07,-3.651309354344933769e-07,-1.011100424979153559e-04
8.050000000000000000e+01,3.743999004646438118e-13,1.071890028230281264e-10,1.323578827751333811e-13,1.070566449402529885e-10,2.893579488568201463e-01,2.893581741124570672e-01,2.893579488568201463e-01,2.893485711544608319e-01,-5.680097659433544204e-07,-9.945712125262748943e-06,-5.680097659433544204e-07,-3.427541290491227407e-07,-9.602957996213625663e-05
8.100000000000000000e+01,3.305214000348051890e-13,9.668705675263930708e-11,1.168008178385097307e-13,9.657025593480079839e-11,2.893579838696596074e-01,2.893581951194347801e-01,2.893579838696596074e-01,2.893490746790552404e-01,-5.329969265031945214e-07,-9.442187530846414052e-06,-5.329969265031945214e-07,-3.217471513071439083e-07,-9.120440379539268777e-05
8.150000000000000000e+01,2.917621733928941475e-13,8.721404100060579510e-11,1.030731589705046821e-13,8.711096784163528945e-11,2.893580164090257534e-01,2.893582148018616906e-01,2.893580164090257534e-01,2.893495526333256795e-01,-5.004575603484396148e-07,-8.964233260406804965e-06,-5.004575603484396148e-07,-3.020647244007804450e-07,-8.662168536006023133e-05
8.200000000000000000e+01,2.575490821506080107e-13,7.866914897246967601e-11,9.096047266358099761e-14,7.857818849980609034e-11,2.893580465051023287e-01,2.893582332581912109e-01,2.893580465051023287e-01,2.893500063341150619e-01,-4.703614837580741233e-07,-8.510532471033473715e-06,-4.703614837580741233e-07,-2.836083948736013341e-07,-8.226924076159872179e-05
8.250000000000000000e+01,2.273624311581764568e-13,7.096144899486272629e-11,8.027257008856566579e-14,7.088117642477416177e-11,2.893580748635628530e-01,2.893582506010362598e-01,2.893580748635628530e-01,2.893504370511926771e-01,-4.420030232157503773e-07,-8.079815393418416020e-06,-4.420030232157503773e-07,-2.662655498315473473e-07,-7.813549843586867932e-05
8.300000000000000000e+01,2.007165281524715871e-13,6.400891728082299274e-11,7.084106332744561831e-14,6.393807621749555047e-11,2.893581018910456604e-01,2.893582668998757046e-01,2.893581018910456604e-01,2.893508459530387822e-01,-4.149755404317655640e-07,-7.670913547263847183e-06,-4.149755404317655640e-07,-2.499667103677022809e-07,-7.420946836896144712e-05
8.350000000000000000e+01,1.771826908115600470e-13,5.773756643901492665e-11,6.251793477037610298e-14,5.767504850424455074e-11,2.893581273500731021e-01,2.893582821908061153e-01,2.893581273500731021e-01,2.893512341195195181e-01,-3.895165129844944399e-07,-7.282747066561685348e-06,-3.895165129844944399e-07,-2.346757799770678792e-07,-7.048071286584617627e-05
8.400000000000000000e+01,1.564017627300285862e-13,5.208065834322974298e-11,5.517321600015930725e-14,5.202548512722958527e-11,2.893581509859006751e-01,2.893582965242314509e-01,2.893581509859006751e-01,2.893516025923527080e-01,-3.658806854412943597e-07,-6.914274233367913038e-06,-3.658806854412943597e-07,-2.203423546176971777e-07,-6.693931878750215088e-05
8.450000000000000000e+01,1.380626555955927877e-13,4.697799318428243146e-11,4.869206805977032350e-14,4.692930111622265991e-11,2.893581730167030241e-01,2.893583099767775280e-01,2.893581730167030241e-01,2.893519523896592727e-01,-3.438498830559106838e-07,-6.564476926865174642e-06,-3.438498830559106838e-07,-2.068898085881926356e-07,-6.357587118276981789e-05
8.500000000000000000e+01,1.218789822306308196e-13,4.237526859234898226e-11,4.297269196226258579e-14,4.233229590038672120e-11,2.893581938494056427e-01,2.893583226195852176e-01,2.893581938494056427e-01,2.893522844767605351e-01,-3.230171804233857967e-07,-6.232389825565075662e-06,-3.230171804233857967e-07,-1.942470008976344099e-07,-6.038142824667440623e-05
8.550000000000000000e+01,1.075900757591504516e-13,3.822350231401050790e-11,3.792524856151206903e-14,3.818557706544899750e-11,2.893582136092931467e-01,2.893583344951551894e-01,2.893582136092931467e-01,2.893525997454012844e-01,-3.032572929397878203e-07,-5.917121184821016583e-06,-3.032572929397878203e-07,-1.823714309046622735e-07,-5.734749753916353992e-05
8.600000000000000000e+01,9.497148055081569940e-14,3.447851138064177028e-11,3.347080146846826327e-14,3.444504057917329940e-11,2.893582321400083868e-01,2.893583456334183901e-01,2.893582321400083868e-01,2.893528990320784477e-01,-2.847265776948563380e-07,-5.617834507666574851e-06,-2.847265776948563380e-07,-1.712331677097242006e-07,-5.446601339956849968e-05
8.650000000000000000e+01,8.383241368608686526e-14,3.110044174202167427e-11,2.953982601324218455e-14,3.107090191600842912e-11,2.893582493667989364e-01,2.893583560790787268e-01,2.893582493667989364e-01,2.893531831475291694e-01,-2.674997871654549704e-07,-5.333719056934302701e-06,-2.674997871654549704e-07,-1.607875073748877648e-07,-5.172931549559414656e-05
8.700000000000000000e+01,7.400259561526033111e-14,2.805334384836635292e-11,2.607079218951754900e-14,2.802727305617683565e-11,2.893582654918502861e-01,2.893583658894341437e-01,2.893582654918502861e-01,2.893534528765890901e-01,-2.513747358157603098e-07,-5.063989997002948687e-06,-2.513747358157603098e-07,-1.509771519599979804e-07,-4.913012845042950458e-05
8.750000000000000000e+01,6.532613796397587682e-14,2.530479015136949135e-11,2.300926752627226828e-14,2.528178088384322015e-11,2.893582807700524340e-01,2.893583751094842560e-01,2.893582807700524340e-01,2.893537089552347674e-01,-2.360965336546050344e-07,-4.807911351335021377e-06,-2.360965336546050344e-07,-1.417571018574174248e-07,-4.666154249477602931e-05
8.800000000000000000e+01,5.766498960214699061e-14,2.282553026908937380e-11,2.030730306623579114e-14,2.280522296602313806e-11,2.893582952201956271e-01,2.893583837650045565e-01,2.893582952201956271e-01,2.893539520654953567e-01,-2.216463904713824744e-07,-4.564801090724224436e-06,-2.216463904713824744e-07,-1.331015815168720892e-07,-4.431699509207352055e-05
8.850000000000000000e+01,5.090085277187382772e-14,2.058917976635933513e-11,1.792271366020530088e-14,2.057125705269912916e-11,2.893583087104651952e-01,2.893583918821936996e-01,2.893583087104651952e-01,2.893541828568449992e-01,-2.081561208989344541e-07,-4.334009741123542299e-06,-2.081561208989344541e-07,-1.249843924129580179e-07,-4.209025348710584307e-05
8.900000000000000000e+01,4.493077257993799606e-14,1.857193923787209121e-11,1.581826339402415714e-14,1.855612097447806767e-11,2.893583212644047498e-01,2.893583995001804410e-01,2.893583212644047498e-01,2.893544019603673245e-01,-1.956021813392875719e-07,-4.114906218775345675e-06,-1.956021813392875719e-07,-1.173664056334097493e-07,-3.997539813141936203e-05
8.950000000000000000e+01,3.966189570901656125e-14,1.675234095987547288e-11,1.396100476654952417e-14,1.673837995510892473e-11,2.893583330882021354e-01,2.893584066584849457e-01,2.893583330882021354e-01,2.893546099777907221e-01,-1.837783839435724745e-07,-3.906888795327281602e-06,-1.837783839435724745e-07,-1.102081011217609720e-07,-3.796680694205520411e-05
9.000000000000000000e+01,3.501062263542807344e-14,1.511102050854834078e-11,1.232184077999505988e-14,1.509869866776834514e-11,2.893583443018226120e-01,2.893584133831572092e-01,2.893583443018226120e-01,2.893548074691220107e-01,-1.725647634670999163e-07,-3.709397464093545176e-06,-1.725647634670999163e-07,-1.034834288957733853e-07,-3.605914035197771531e-05
9.050000000000000000e+01,3.090389130973069660e-14,1.363051077150574099e-11,1.087515011368669805e-14,1.361963562139205406e-11,2.893583548393401372e-01,2.893584196930654717e-01,2.893583548393401372e-01,2.893549949603542726e-01,-1.620272459658184532e-07,-3.521906231806402420e-06,-1.620272459658184532e-07,-9.717352060431552354e-08,-3.424732711202086664e-05
9.100000000000000000e+01,2.727858883920178951e-14,1.229505604414601823e-11,9.598359512569255403e-15,1.228545768463344832e-11,2.893583646496757367e-01,2.893584256129376198e-01,2.893583646496757367e-01,2.893551729578570098e-01,-1.522169103345334756e-07,-3.343908729083179567e-06,-1.522169103345334756e-07,-9.125364845881907115e-08,-3.252655080624360589e-05
9.150000000000000000e+01,2.407900698268008444e-14,1.109044429061426129e-11,8.471522481967164686e-15,1.108197276813229366e-11,2.893583738336704125e-01,2.893584311725315716e-01,2.893583738336704125e-01,2.893553419488270606e-01,-1.430329156788144179e-07,-3.174917759023323927e-06,-1.430329156788144179e-07,-8.569405452555520778e-08,-3.089223704497768327e-05
9.200000000000000000e+01,2.125497141797447230e-14,1.000385589048587260e-11,7.477001567823736609e-15,9.996378888918049321e-12,2.893583825194109838e-01,2.893584363964042394e-01,2.893583825194109838e-01,2.893555023922740888e-01,-1.343471751238129811e-07,-3.014474312046244284e-06,-1.343471751238129811e-07,-8.047018186818684078e-08,-2.934004130178057229e-05
9.250000000000000000e+01,1.876183619307278942e-14,9.023727257570151372e-12,6.599239029365127604e-15,9.017128018540786148e-12,2.893583907195440008e-01,2.893584413014044232e-01,2.893583907195440008e-01,2.893556547176682203e-01,-1.261470420952368556e-07,-2.862148917839393959e-06,-1.261470420952368556e-07,-7.556518165068853639e-08,-2.786583736188705227e-05
9.300000000000000000e+01,1.656076810838503434e-14,8.139627800630863011e-12,5.824532687343257196e-15,8.133803267943520314e-12,2.893583983883283861e-01,2.893584459038678891e-01,2.893583983883283861e-01,2.893557993332327438e-01,-1.184782576892245315e-07,-2.717533353296335743e-06,-1.184782576892245315e-07,-7.096271817602012443e-08,-2.646570635120315619e-05
9.350000000000000000e+01,1.461795040547288813e-14,7.342148894026680343e-12,5.140794550334565011e-15,7.337008099476345164e-12,2.893584055476428052e-01,2.893584502241459688e-01,2.893584055476428052e-01,2.893559366315143211e-01,-1.113189432944056609e-07,-2.580235071768014662e-06,-1.113189432944056609e-07,-6.664244010827728383e-08,-2.513592631659737373e-05
9.400000000000000000e+01,1.290327229783020486e-14,6.622803725625509437e-12,4.537338742296014292e-15,6.618266386883213428e-12,2.893584122834783612e-01,2.893584542826833084e-01,2.893584122834783612e-01,2.893560669864503332e-01,-1.045831077194367861e-07,-2.449880135794700795e-06,-1.045831077194367861e-07,-6.258390280328691323e-08,-2.387296232991413828e-05
9.450000000000000000e+01,1.138972822469966341e-14,5.973936988758071198e-12,4.004725778451322338e-15,5.969932262979620041e-12,2.893584186483022513e-01,2.893584580951551466e-01,2.893584186483022513e-01,2.893561907494461849e-01,-9.821828383012024766e-08,-2.326117139862408790e-06,-9.821828383012024766e-08,-5.877143091658679507e-08,-2.267345708945822061e-05
9.500000000000000000e+01,1.005352712487501329e-14,5.388643432944815234e-12,3.534634803423105242e-15,5.385108798141392186e-12,2.893584246304987118e-01,2.893584616739887094e-01,2.893584246304987118e-01,2.893563082517893181e-01,-9.223608736034916775e-08,-2.208614796782122068e-06,-9.223608736034916775e-08,-5.519259739503979227e-08,-2.153422199387082362e-05
9.550000000000000000e+01,8.873980231524889274e-15,4.860694375880360150e-12,3.119731922039140320e-15,4.857574643958321000e-12,2.893584302206289594e-01,2.893584650328683283e-01,2.893584302206289594e-01,2.893564198100018747e-01,-8.664595713489679624e-08,-2.097056584208948478e-06,-8.664595713489679624e-08,-5.183371775264693295e-08,-2.045222866456301289e-05
9.600000000000000000e+01,7.832897977849645938e-15,4.384471401759081763e-12,2.753541041294385043e-15,4.381717860717787279e-12,2.893584354585467810e-01,2.893584681871232966e-01,2.893584354585467810e-01,2.893565257270338531e-01,-8.140803928593483700e-08,-1.991139552195426373e-06,-8.140803928593483700e-08,-4.867946277696324225e-08,-1.942460089418462902e-05
9.650000000000000000e+01,6.914025997419693553e-15,3.954906564080166792e-12,2.430338684555494043e-15,3.952476225395611627e-12,2.893584403969468033e-01,2.893584711503661144e-01,2.893584403969468033e-01,2.893566262896661301e-01,-7.646963931470213120e-08,-1.890576919938894067e-06,-7.646963931470213120e-08,-4.571621996134199981e-08,-1.844860699977552001e-05
9.700000000000000000e+01,6.102896677578973689e-15,3.567428459813356344e-12,2.145073402891376521e-15,3.565283386410464867e-12,2.893584450515087059e-01,2.893584739331817035e-01,2.893584450515087059e-01,2.893567217679256509e-01,-7.181507738029182604e-08,-1.795098660402395055e-06,-7.181507738029182604e-08,-4.293340437604001334e-08,-1.752165256026355023e-05
9.750000000000000000e+01,5.386838975171960605e-15,3.217913585314886916e-12,1.893292612511961861e-15,3.216020292702374775e-12,2.893584494141791530e-01,2.893584765453924845e-01,2.893584494141791530e-01,2.893568124180405654e-01,-6.745240695257722739e-08,-1.704448545482778454e-06,-6.745240695257722739e-08,-4.032119358858095996e-08,-1.664127351894197443e-05
9.800000000000000000e+01,4.754785312767369174e-15,2.902642448661560013e-12,1.671068620022611719e-15,2.900971380041537287e-12,2.893584534967265642e-01,2.893584789978537741e-01,2.893584534967265642e-01,2.893568984848904901e-01,-6.336985953514724590e-08,-1.618381695565005940e-06,-6.336985953514724590e-08,-3.786873230872270444e-08,-1.580512963256283096e-05
9.850000000000000000e+01,4.196936601209825224e-15,2.618259979984866817e-12,1.474931608612111446e-15,2.616785048376254727e-12,2.893584573335550858e-01,2.893584813013909129e-01,2.893584573335550858e-01,2.893569802015659720e-01,-5.953303100619865435e-08,-1.536665020168939870e-06,-5.953303100619865435e-08,-3.556519520443099861e-08,-1.501099824964508911e-05
9.900000000000000000e+01,3.704547307312970455e-15,2.361739826886196658e-12,1.301816641326449234e-15,2.360438010244870230e-12,2.893584609496610560e-01,2.893584834651572457e-01,2.893584609496610560e-01,2.893570577883171069e-01,-5.591692503465626332e-08,-1.459078269010792663e-06,-5.591692503465626332e-08,-3.340142886331112707e-08,-1.425676840147481582e-05
9.950000000000000000e+01,3.269886649054148459e-15,2.130352151610524827e-12,1.149020213214740564e-15,2.129203131397309886e-12,2.893584643488268382e-01,2.893584854969001308e-01,2.893584643488268382e-01,2.893571314533811001e-01,-5.251775926054085620e-08,-1.385413204977053926e-06,-5.251775926054085620e-08,-3.136968597007691487e-08,-1.354043519006977090e-05
1.000000000000000000e+02,2.886195887967966283e-15,1.921634580059053163e-12,1.014158559312005374e-15,1.920620421499741003e-12,2.893584675335131862e-01,2.893584874043366173e-01,2.893584675335131862e-01,2.893572013948907951e-01,-4.933307292823565885e-08,-1.315471695311053442e-06,-4.933307292823565885e-08,-2.946224949465506775e-08,-1.286009445816398296e-05
1.005000000000000000e+02,2.547537794914909498e-15,1.733365993605930042e-12,8.951274288909326455e-16,1.732470866177039038e-12,2.893584705199752638e-01,2.893584891955338079e-01,2.893584705199752638e-01,2.893572678017611310e-01,-4.634661085253568302e-08,-1.249064825001084012e-06,-4.634661085253568302e-08,-2.767105229772397802e-08,-1.221393772703359949e-05
1.010000000000000000e+02,2.248634291698366680e-15,1.563542889985164459e-12,7.900678815046328856e-16,1.562752822103659796e-12,2.893584733294038980e-01,2.893584908780506559e-01,2.893584733294038980e-01,2.893573308533117783e-01,-4.353718216652735221e-08,-1.186013274330306674e-06,-4.353718216652735221e-08,-2.598853545849693851e-08,-1.160024738871809661e-05
1.015000000000000000e+02,1.984793591985262143e-15,1.410358063173363745e-12,6.973389186897123947e-16,1.409660724254674006e-12,2.893584759738283552e-01,2.893584924583223472e-01,2.893584759738283552e-01,2.893573907191083761e-01,-4.089275771425732953e-08,-1.126147477716655587e-06,-4.089275771425732953e-08,-2.440826373107400811e-08,-1.101739213985581428e-05
1.020000000000000000e+02,1.751890618173232082e-15,1.272181372210676417e-12,6.154933112268824942e-16,1.271565878899449612e-12,2.893584784567551083e-01,2.893584939421314783e-01,2.893584784567551083e-01,2.893574475598669760e-01,-3.840983100138468072e-08,-1.069306719085191603e-06,-3.840983100138468072e-08,-2.292445458682399552e-08,-1.046382264498367467e-05
1.025000000000000000e+02,1.546312097645687712e-15,1.147542392257031228e-12,5.432542923913694341e-16,1.146999137964639797e-12,2.893584807841880213e-01,2.893584953353470213e-01,2.893584807841880213e-01,2.893575015286052321e-01,-3.608239804315220558e-08,-1.015337980844871494e-06,-3.608239804315220558e-08,-2.153123906902570364e-08,-9.938067417758459187e-06
1.030000000000000000e+02,1.364865756823856081e-15,1.035114764822464809e-12,4.794943876185574384e-16,1.034635270434846160e-12,2.893584829692208982e-01,2.893584966438648709e-01,2.893584829692208982e-01,2.893575527709739692e-01,-3.389736519609956515e-08,-9.640956121475628552e-07,-3.389736519609956515e-08,-2.022272123235547634e-08,-9.438728909152073425e-06
1.035000000000000000e+02,1.204713649124263953e-15,9.337020825011413118e-13,4.232178932519746932e-16,9.332788646078892364e-13,2.893584850251861851e-01,2.893584978730003310e-01,2.893584850251861851e-01,2.893576014250210937e-01,-3.184139988448644645e-08,-9.154415650035688239e-07,-3.184139988448644645e-08,-1.899358578110374533e-08,-8.964479792224649932e-06
1.040000000000000000e+02,1.063346170512182253e-15,8.422251575150104488e-13,3.735462038340234671e-16,8.418516113111763814e-13,2.893584869587730313e-01,2.893584990273435631e-01,2.893584869587730313e-01,2.893576476214002047e-01,-2.990781303915066567e-08,-8.692451858719983784e-07,-2.990781303915066567e-08,-1.783924251226000584e-08,-8.514059433597383593e-06
1.045000000000000000e+02,9.385605862528640614e-16,7.597105371315587992e-13,3.297043260606996352e-16,7.593808328054981136e-13,2.893584887730132893e-01,2.893585001112429222e-01,2.893584887730132893e-01,2.893576914841887171e-01,-2.809357281044084189e-08,-8.253823974040352018e-07,-2.809357281044084189e-08,-1.675534318049844318e-08,-8.086270542235366799e-06
1.050000000000000000e+02,8.284196533386165544e-16,6.852801435719035979e-13,2.910082473596916113e-16,6.849891353245438669e-13,2.893584904744758712e-01,2.893585011291212039e-01,2.893584904744758712e-01,2.893577331315225210e-01,-2.639211021556577995e-08,-7.837350635268404510e-07,-2.639211021556577995e-08,-1.573746486397215987e-08,-7.679975986628682336e-06
1.055000000000000000e+02,7.312071751704321357e-16,6.181419290993624501e-13,2.568539158869517728e-16,6.178850751834754554e-13,2.893584920734229016e-01,2.893585020852178502e-01,2.893584920734229016e-01,2.893577726756406676e-01,-2.479316316427910337e-08,-7.441909454279319328e-07,-2.479316316427910337e-08,-1.478136823681999287e-08,-7.294095771911119651e-06
1.060000000000000000e+02,6.454013122975958989e-16,5.575814472643494919e-13,2.267080645139942281e-16,5.573547391998355110e-13,2.893584935778423239e-01,2.893585029832692612e-01,2.893584935778423239e-01,2.893578102228523963e-01,-2.328874377878195902e-08,-7.066437337120709216e-07,-2.328874377878195902e-08,-1.388331682382408150e-08,-6.927604168882467981e-06
1.065000000000000000e+02,5.696606656321838109e-16,5.029542500898074821e-13,2.001002107479756734e-16,5.027541498790594958e-13,2.893584949912990645e-01,2.893585038266289211e-01,2.893584949912990645e-01,2.893578458739302084e-01,-2.187528704072527909e-08,-6.709926559123044039e-07,-2.187528704072527909e-08,-1.303995718251956854e-08,-6.579526987297848148e-06
1.070000000000000000e+02,5.028067510724694889e-16,4.536790298074074501e-13,1.766152425985187353e-16,4.535024145648089271e-13,2.893584963171209057e-01,2.893585046185860876e-01,2.893584963171209057e-01,2.893578797246874612e-01,-2.054946521225786407e-08,-6.371418986256576597e-07,-2.054946521225786407e-08,-1.224800000841446489e-08,-6.248938986172431528e-06
1.075000000000000000e+02,4.437998423952890312e-16,4.092314323549150682e-13,1.558866859936451387e-16,4.090755456689214055e-13,2.893584975616143029e-01,2.893585053624038173e-01,2.893584975616143029e-01,2.893579118662624183e-01,-1.930497177663354473e-08,-6.050003237084522540e-07,-1.930497177663354473e-08,-1.150418228691386228e-08,-5.934961414215384314e-06
1.080000000000000000e+02,3.917184951695788728e-16,3.691384772005632737e-13,1.375909494487764511e-16,3.690008862511144921e-13,2.893584987318337798e-01,2.893585060610952553e-01,2.893584987318337798e-01,2.893579423851278531e-01,-1.813475232648980933e-08,-5.744814581966590685e-07,-1.813475232648980933e-08,-1.080549081100081303e-08,-5.636759673856582935e-06
1.085000000000000000e+02,3.457477713198354445e-16,3.329735240991553381e-13,1.214424380944426712e-16,3.328520816610608827e-13,2.893584998322485391e-01,2.893585067173303771e-01,2.893584998322485391e-01,2.893579713632201122e-01,-1.703433754803147204e-08,-5.455033659649919582e-07,-1.703433754803147204e-08,-1.014925569952416522e-08,-5.353541102654678423e-06
1.090000000000000000e+02,3.051704005244229105e-16,3.003517329280512026e-13,1.071891748481192767e-16,3.002445437532030920e-13,2.893585008653608015e-01,2.893585073336002456e-01,2.893585008653608015e-01,2.893579988783136492e-01,-1.600122528708479185e-08,-5.179882724820000487e-07,-1.600122528708479185e-08,-9.532985863280672283e-09,-5.084552866187192910e-06
1.095000000000000000e+02,2.693550759921312819e-16,2.709259681960184363e-13,9.460877817165860426e-17,2.708313594178467797e-13,2.893585018346610527e-01,2.893585079123683901e-01,2.893585018346610527e-01,2.893580250043726876e-01,-1.503192503466022204e-08,-4.918622134065259911e-07,-1.503192503466022204e-08,-8.954217724641576664e-09,-4.829079956818844313e-06
1.100000000000000000e+02,2.377437090853081544e-16,2.443831048098864200e-13,8.350490618118526478e-17,2.442995999037052517e-13,2.893585027452338365e-01,2.893585084560043041e-01,2.893585027452338365e-01,2.893580498116750110e-01,-1.412135228160479953e-08,-4.670549111005210696e-07,-1.412135228160479953e-08,-8.410581797611743331e-09,-4.586443293029093108e-06
1.105000000000000000e+02,2.098421609837069895e-16,2.204406959015814799e-13,7.370422597985315107e-17,2.203669916756016251e-13,2.893585036015541845e-01,2.893585089666507182e-01,2.893585036015541845e-01,2.893580733668593141e-01,-1.326503189907651099e-08,-4.434997268111279414e-07,-1.326503189907651099e-08,-7.899935386555817477e-09,-4.355997914245721021e-06
1.110000000000000000e+02,1.852143434437941614e-16,1.988439671737840004e-13,6.505377882322520199e-17,1.987789133949607688e-13,2.893585044062299549e-01,2.893585094462466922e-01,2.893585044062299549e-01,2.893580957331200465e-01,-1.246035613921646221e-08,-4.211334660331733434e-07,-1.246035613921646221e-08,-7.420339394628530075e-09,-4.137131266385447718e-06
1.115000000000000000e+02,1.634764254006722639e-16,1.793631056686327177e-13,5.741859337811877740e-17,1.793056870752545996e-13,2.893585051614181447e-01,2.893585098966554581e-01,2.893585051614181447e-01,2.893581169704981249e-01,-1.170516792815605694e-08,-3.998960880002008241e-07,-1.170516792815605694e-08,-6.969930645991453740e-09,-3.929261573542093525e-06
1.120000000000000000e+02,1.442899347133581561e-16,1.617908141237183585e-13,5.067952984944052504e-17,1.617401345938689177e-13,2.893585058703598278e-01,2.893585103196985586e-01,2.893585058703598278e-01,2.893581371360693932e-01,-1.099622625555891989e-08,-3.797305167027607290e-07,-1.099622625555891989e-08,-6.546887553362499495e-09,-3.731836291493982027e-06
1.125000000000000000e+02,1.273554605239985801e-16,1.459401049703917982e-13,4.473140316709643602e-17,1.458953735672246991e-13,2.893585065367259568e-01,2.893585107170763004e-01,2.893585065367259568e-01,2.893581562840124022e-01,-1.032986015149471018e-08,-3.605825736686862226e-07,-1.032986015149471018e-08,-6.149509776781033313e-09,-3.544330638919051565e-06
1.130000000000000000e+02,1.124082744554245186e-16,1.316423105135984902e-13,3.948137037000156518e-17,1.316028291432284930e-13,2.893585071631806227e-01,2.893585110903257318e-01,2.893585071631806227e-01,2.893581744657054977e-01,-9.703405444324264134e-09,-3.424008806057965458e-07,-9.703405444324264134e-09,-5.776260364446899830e-09,-3.366246202413496230e-06
1.135000000000000000e+02,9.921501182843429144e-17,1.187452880641733061e-13,3.484750395171596256e-17,1.187104405602215778e-13,2.893585077514868042e-01,2.893585114408784853e-01,2.893585077514868042e-01,2.893581917299173356e-01,-9.115099277172425130e-09,-3.251366687403516837e-07,-9.115099277172425130e-09,-5.425707579904352947e-09,-3.197109611604473295e-06
1.140000000000000000e+02,8.757011786397622059e-17,1.071118008927007630e-13,3.075750027463903973e-17,1.070810433924261193e-13,2.893585083036877004e-01,2.893585117701215625e-01,2.893585083036877004e-01,2.893582081229934544e-01,-8.562898407654996753e-09,-3.087435925861214984e-07,-8.562898407654996753e-09,-5.096464502627985670e-09,-3.036471280834935268e-06
1.145000000000000000e+02,7.729209085222281764e-17,9.661805780226348687e-14,2.714753083558265814e-17,9.659091027142789848e-14,2.893585088223972202e-01,2.893585120793807364e-01,2.893585088223972202e-01,2.893582236889593040e-01,-8.044188883967198011e-09,-2.931776267574418486e-07,-8.044188883967198011e-09,-4.787205349931297089e-09,-2.883904214075105428e-06
1.150000000000000000e+02,6.822039777534290557e-17,8.715239580876593981e-14,2.396124865636966364e-17,8.712843456010956452e-14,2.893585093099924621e-01,2.893585123698764194e-01,2.893585093099924621e-01,2.893582384695894127e-01,-7.556593620699298754e-09,-2.783969966761772036e-07,-7.556593620699298754e-09,-4.496709687766009269e-09,-2.739002869884111477e-06
1.155000000000000000e+02,6.021328092210541360e-17,7.861409190014952137e-14,2.114892426236027258e-17,7.859294297588716296e-14,2.893585097681508622e-01,2.893585126427278831e-01,2.893585097681508622e-01,2.893582525045195197e-01,-7.098435234247025880e-09,-2.643620665258906719e-07,-7.098435234247025880e-09,-4.223858185508030356e-09,-2.601382083403826032e-06
1.160000000000000000e+02,5.314583148095993185e-17,7.091229120406229463e-14,1.866667285205490761e-17,7.089362453121024240e-14,2.893585101983220942e-01,2.893585128989958899e-01,2.893585101983220942e-01,2.893582658313916256e-01,-6.668264008280606005e-09,-2.510351944631996362e-07,-6.668264008280606005e-09,-3.967590211266860455e-09,-2.470676042519327793e-06
1.165000000000000000e+02,4.690791496566492175e-17,6.396504015617700427e-14,1.647575965944984815e-17,6.394856439651755257e-14,2.893585106022460995e-01,2.893585131397007904e-01,2.893585106022460995e-01,2.893582784859692336e-01,-6.264339967400698633e-09,-2.383806168230184570e-07,-6.264339967400698633e-09,-3.726885276635909600e-09,-2.346537315463825337e-06
1.170000000000000000e+02,4.140220581140303909e-17,5.769841439749377424e-14,1.454198998996265132e-17,5.768387240750380612e-14,2.893585109817887191e-01,2.893585133658026498e-01,2.893585109817887191e-01,2.893582905022099028e-01,-5.884797389500485834e-09,-2.263643761817540157e-07,-5.884797389500485834e-09,-3.500783453405287356e-09,-2.228635927283487235e-06
1.175000000000000000e+02,3.654267969307220170e-17,5.204573212623848378e-14,1.283518070145464220e-17,5.203289694553702658e-14,2.893585113384954943e-01,2.893585135781840401e-01,2.893585113384954943e-01,2.893583019123357469e-01,-5.528090573121538447e-09,-2.149542503018421898e-07,-5.528090573121538447e-09,-3.288402031168582126e-09,-2.116658482706735864e-06
1.180000000000000000e+02,3.225345033332451186e-17,4.694684452277430214e-14,1.132869468745984036e-17,4.693551582808684295e-14,2.893585116735618579e-01,2.893585137776659710e-01,2.893585116735618579e-01,2.893583127469326888e-01,-5.193024255391141404e-09,-2.041196534440810465e-07,-5.193024255391141404e-09,-3.088920135430674069e-09,-2.010307333086503524e-06
1.185000000000000000e+02,2.846763507138015687e-17,4.234749568844856809e-14,9.999023414426027415e-18,4.233749666503414306e-14,2.893585119881769141e-01,2.893585139650313165e-01,2.893585119881769141e-01,2.893583230350528224e-01,-4.878409166483369150e-09,-1.938315333197874275e-07,-4.878409166483369150e-09,-2.901554799733380720e-09,-1.909299785200540177e-06
1.190000000000000000e+02,2.512620231563009851e-17,3.819874529146861385e-14,8.825415614329774497e-18,3.818991987585428465e-14,2.893585122836855317e-01,2.893585141410262018e-01,2.893585122836855317e-01,2.893583328042912406e-01,-4.582900585779547815e-09,-1.840622948654675127e-07,-4.582900585779547815e-09,-2.725559884785738353e-09,-1.813367349806817633e-06
1.195000000000000000e+02,2.217697970783846014e-17,3.445644778262412809e-14,7.789553217524279642e-18,3.444865822940660411e-14,2.893585125613821751e-01,2.893585143063457377e-01,2.893585125613821751e-01,2.893583420808429341e-01,-4.305203927806771462e-09,-1.747857431474722296e-07,-4.305203927806771462e-09,-2.560240351855862783e-09,-1.722255027956163644e-06
1.200000000000000000e+02,1.957389392287640052e-17,3.108078263792257865e-14,6.875268535398777162e-18,3.107390736938717713e-14,2.893585128223131187e-01,2.893585144616320215e-01,2.893585128223131187e-01,2.893583508895686829e-01,-4.044272970223640200e-09,-1.659770173772618970e-07,-4.044272970223640200e-09,-2.404954060745689203e-09,-1.635720633165161954e-06


==> reproducibility/pxp_upward_large/dynamics_L18/independent_expm_check.json <==
[
  {
    "Theta": 1,
    "relative_error": 7.111427512264377e-15,
    "per_state_relative_error": [
      7.14469458920179e-15,
      5.254143454687922e-15
    ],
    "seconds": 27.539477586746216
  },
  {
    "Theta": -1,
    "relative_error": 4.9955187089803135e-15,
    "per_state_relative_error": [
      4.99551870898031e-15
    ],
    "seconds": 18.515119075775146
  }
]


==> reproducibility/pxp_upward_large/dynamics_L18/initial_validation.json <==
{
  "steady_HS_norm": 0.015915045991843506,
  "steady_generator_residual": 1.929566536479758e-15,
  "steady_trace": 1.0,
  "HS2_F0_direct": 1.0000736108200639,
  "HS2_F0_from_purity_and_vacuum": 1.0000736108200623,
  "difference": 1.5543122344752192e-15
}


==> reproducibility/pxp_upward_large/dynamics_L18/observables_L18_merged.csv <==
t,n_F,n_S,O_F,O_S,deltaO_F,deltaO_S
0.000000000000000000e+00,-2.775557561562891351e-16,2.435391113908768612e-01,-2.775557561562891351e-16,2.004546708152215584e-01,-2.893585168665863683e-01,-8.890384605136453233e-02
5.000000000000000278e-02,7.421454921938408500e-03,2.453131454132840006e-01,7.421454921938408500e-03,2.024776174812030760e-01,-2.819370619446476822e-01,-8.688089938538301471e-02
1.000000000000000056e-01,1.947668439481986535e-02,2.470384725053865471e-01,1.947668439481986535e-02,2.044498143760100362e-01,-2.698818324717662254e-01,-8.490870249057605457e-02
1.500000000000000222e-01,3.575844448622989002e-02,2.486893195266284828e-01,3.575844448622989002e-02,2.063455213176450531e-01,-2.536000723803562007e-01,-8.301299554894103760e-02
2.000000000000000111e-01,5.575070841057575000e-02,2.502421865984159610e-01,5.575070841057575000e-02,2.081412771962792840e-01,-2.336078084560103407e-01,-8.121723967030683444e-02
2.500000000000000000e-01,7.885155302758650731e-02,2.516763897175461340e-01,7.885155302758650731e-02,2.098164419935698022e-01,-2.105069638389995834e-01,-7.954207487301628854e-02
3.000000000000000444e-01,1.043983570833741936e-01,2.529745053630623186e-01,1.043983570833741936e-01,2.113536407271278672e-01,-1.849601597832118971e-01,-7.800487613945819576e-02
3.500000000000000333e-01,1.316938317932157265e-01,2.541227072148740662e-01,1.316938317932157265e-01,2.127390994517137091e-01,-1.576646850733703642e-01,-7.661941741487240942e-02
4.000000000000000222e-01,1.600314745405765626e-01,2.551109894256345934e-01,1.600314745405765626e-01,2.139628677720019911e-01,-1.293270423260095281e-01,-7.539564909458407183e-02
4.500000000000000111e-01,1.887192058317125332e-01,2.559332751558580643e-01,1.887192058317125332e-01,2.150189265901581992e-01,-1.006393110348735576e-01,-7.433959027642786377e-02
5.000000000000000000e-01,2.171001939318388252e-01,2.565874131070511877e-01,2.171001939318388252e-01,2.159051838359912767e-01,-7.225832293474727941e-02,-7.345333303059478625e-02
5.500000000000000444e-01,2.445701618154453860e-01,2.570750684086217097e-01,2.445701618154453860e-01,2.166233645480432624e-01,-4.478835505114069082e-02,-7.273515231854284224e-02
6.000000000000000888e-01,2.705907771075681811e-01,2.574015173066544482e-01,2.705907771075681811e-01,2.171788047658063381e-01,-1.876773975901790958e-02,-7.217971210077975264e-02
6.500000000000000222e-01,2.946990197416187729e-01,2.575753575802010586e-01,2.946990197416187729e-01,2.175801611702476990e-01,5.340502875032690847e-03,-7.177835569633839174e-02
7.000000000000000666e-01,3.165126811478677360e-01,2.576081484267548349e-01,3.165126811478677360e-01,2.178390502252199323e-01,2.715416428128166262e-02,-7.151946664136614451e-02
7.500000000000000000e-01,3.357323564976567032e-01,2.575139947038420085e-01,3.357323564976567032e-01,2.179696317169218245e-01,4.637383963107059859e-02,-7.138888514966426624e-02
8.000000000000000444e-01,3.521404386691009414e-01,2.573090909125054226e-01,3.521404386691009414e-01,2.179881520866947531e-01,6.278192180251487842e-02,-7.137036477989135153e-02
8.500000000000000888e-01,3.655977069616352382e-01,2.570112402133827301e-01,3.655977069616352382e-01,2.179124628565913269e-01,7.623919009504916133e-02,-7.144605400999473610e-02
9.000000000000000222e-01,3.760381289802195437e-01,2.566393631512636775e-01,3.760381289802195437e-01,2.177615288314932451e-01,8.667961211363343910e-02,-7.159698803509287335e-02
9.500000000000000666e-01,3.834624689307826184e-01,2.562130097184677768e-01,3.834624689307826184e-01,2.175549397150961517e-01,9.410395206419649994e-02,-7.180357715148993902e-02
1.000000000000000000e+00,3.879312311530426216e-01,2.557518870081341156e-01,3.879312311530426216e-01,2.173124373968216838e-01,9.857271428645653089e-02,-7.204607946976442079e-02
1.050000000000000044e+00,3.895573767246743868e-01,2.552754130942745392e-01,3.895573767246743868e-01,2.170534695513730017e-01,1.001988598580883100e-01,-7.230504731521311679e-02
1.100000000000000089e+00,3.884991459692339610e-01,2.548023060210970470e-01,3.884991459692339610e-01,2.167967784370886941e-01,9.914062910264785644e-02,-7.256173842949739661e-02
1.150000000000000133e+00,3.849532120621361186e-01,2.543502149762350562e-01,3.849532120621361186e-01,2.165600319700674292e-01,9.559469519555004180e-02,-7.279848489651868926e-02
1.200000000000000178e+00,3.791482900879575291e-01,2.539353989360345065e-01,3.791482900879575291e-01,2.163595023631266490e-01,8.978977322137142447e-02,-7.299901450345942788e-02
1.250000000000000000e+00,3.713392389542892746e-01,2.535724563671399867e-01,3.713392389542892746e-01,2.162097959132466274e-01,8.198072208770317004e-02,-7.314872095333943558e-02
1.300000000000000044e+00,3.618016251704111452e-01,2.532741079936824402e-01,3.618016251704111452e-01,2.161236359446487287e-01,7.244310830382504063e-02,-7.323488092193736199e-02
1.350000000000000089e+00,3.508266700010930217e-01,2.530510332251360017e-01,3.508266700010930217e-01,2.161116994988057649e-01,6.146815313450693097e-02,-7.324681736778032581e-02
1.400000000000000133e+00,3.387164752254139821e-01,2.529117596044219707e-01,3.387164752254139821e-01,2.161825071256100461e-01,4.935795835882790528e-02,-7.317600974097604460e-02
1.450000000000000178e+00,3.257794163228631135e-01,2.528626035849616538e-01,3.257794163228631135e-01,2.163423640774689849e-01,3.642089945627705050e-02,-7.301615278911709195e-02
1.500000000000000000e+00,3.123256027613421915e-01,2.529076600751516968e-01,3.123256027613421915e-01,2.165953503364085875e-01,2.296708589475609727e-02,-7.276316653017750324e-02
1.550000000000000044e+00,2.986623296811294903e-01,2.530488374875334845e-01,2.986623296811294903e-01,2.169433562017170358e-01,9.303812814543408263e-03,-7.241516066486908265e-02
1.600000000000000089e+00,2.850894796386229113e-01,2.532859344811243529e-01,2.850894796386229113e-01,2.173861596156877463e-01,-4.269037227963181150e-03,-7.197235725089834446e-02
1.650000000000000133e+00,2.718948729689730781e-01,2.536167541696294769e-01,2.718948729689730781e-01,2.179215409883324128e-01,-1.746364389761301955e-02,-7.143697587825365014e-02
1.700000000000000178e+00,2.593496065876389478e-01,2.540372512656255966e-01,2.593496065876389478e-01,2.185454309786097615e-01,-3.000891027894713251e-02,-7.081308588797630144e-02
1.750000000000000000e+00,2.477034598152519917e-01,2.545417074225586607e-01,2.477034598152519917e-01,2.192520864810641734e-01,-4.165505705133409897e-02,-7.010643038552191730e-02
1.800000000000000044e+00,2.371804787091472966e-01,2.551229299062881539e-01,2.371804787091472966e-01,2.200342899365700378e-01,-5.217803815743879414e-02,-6.932422693001605296e-02
1.850000000000000089e+00,2.279748747027763589e-01,2.557724686629869737e-01,2.279748747027763589e-01,2.208835670211616031e-01,-6.138364216380973182e-02,-6.847494984542451535e-02
1.900000000000000133e+00,2.202473871508612846e-01,2.564808468413340425e-01,2.202473871508612846e-01,2.217904177586101921e-01,-6.911112971572480612e-02,-6.756809910797587082e-02
1.950000000000000178e+00,2.141222615699579501e-01,2.572377998685808631e-01,2.141222615699579501e-01,2.227445561449120370e-01,-7.523625529662815448e-02,-6.661396072167405369e-02
2.000000000000000000e+00,2.096849857579858867e-01,2.580325182699612641e-01,2.096849857579858867e-01,2.237351534638506445e-01,-7.967353110860021792e-02,-6.562336340273544621e-02
2.050000000000000266e+00,2.069809052524324844e-01,2.588538895595059453e-01,2.069809052524324844e-01,2.247510806128243110e-01,-8.237761161415360633e-02,-6.460743625376179355e-02
2.100000000000000089e+00,2.060148092254047714e-01,2.596907347195296367e-01,2.060148092254047714e-01,2.257811449488986433e-01,-8.334370764118133323e-02,-6.357737191768746132e-02
2.149999999999999911e+00,2.067515400699434236e-01,2.605320350288706788e-01,2.067515400699434236e-01,2.268143174096678982e-01,-8.260697679664266713e-02,-6.254419945691819249e-02
2.200000000000000178e+00,2.091176372620933144e-01,2.613671452988522437e-01,2.091176372620933144e-01,2.278399459642480862e-01,-8.024087960449277634e-02,-6.151857090233798370e-02
2.250000000000000000e+00,2.130039815358913957e-01,2.621859899325716947e-01,2.130039815358913957e-01,2.288479518083149089e-01,-7.635453533069468113e-02,-6.051056505827114018e-02
2.300000000000000266e+00,2.182693619942971397e-01,2.629792386371945234e-01,2.182693619942971397e-01,2.298290051330799943e-01,-7.108915487228896490e-02,-5.952951173350606862e-02
2.350000000000000089e+00,2.247448493402375291e-01,2.637384590879337520e-01,2.247448493402375291e-01,2.307746777689671513e-01,-6.461366752634856159e-02,-5.858383909761895325e-02
2.400000000000000355e+00,2.322388254087379977e-01,2.644562443611540026e-01,2.322388254087379977e-01,2.316775705252477335e-01,-5.711969145784809992e-02,-5.768094634133837106e-02
2.450000000000000178e+00,2.405424945168834205e-01,2.651263135147176597e-01,2.405424945168834205e-01,2.325314136091309880e-01,-4.881602234970265630e-02,-5.682710325745507496e-02
2.500000000000000000e+00,2.494356870461246489e-01,2.657435842859455777e-01,2.494356870461246489e-01,2.333311391014287473e-01,-3.992282982046144874e-02,-5.602737776515735041e-02
2.550000000000000266e+00,2.586927606129728052e-01,2.663042174888362035e-01,2.586927606129728052e-01,2.340729250782954685e-01,-3.066575625361328550e-02,-5.528559178829065002e-02
2.600000000000000089e+00,2.680884089149953020e-01,2.668056333082706733e-01,2.680884089149953020e-01,2.347542115854792666e-01,-2.127010795159077136e-02,-5.460430528110680332e-02
2.650000000000000355e+00,2.774032019361217238e-01,2.672465002945436097e-01,2.774032019361217238e-01,2.353736892777140710e-01,-1.195531493046434433e-02,-5.398482758887199195e-02
2.700000000000000178e+00,2.864287021874025174e-01,2.676266984410205496e-01,2.864287021874025174e-01,2.359312621156298417e-01,-2.929814679183567229e-03,-5.342725475095626286e-02
2.750000000000000000e+00,2.949720281866718974e-01,2.679472582656946544e-01,2.949720281866718974e-01,2.364279860505595077e-01,5.613511320085818809e-03,-5.293053081602658999e-02
2.800000000000000266e+00,3.028597663748517910e-01,2.682102782995109402e-01,3.028597663748517910e-01,2.368659861094988828e-01,1.350124950826571933e-02,-5.249253075708720101e-02
2.850000000000000089e+00,3.099411640346678709e-01,2.684188237977248037e-01,3.099411640346678709e-01,2.372483547053831077e-01,2.058264716808176631e-02,-5.211016216120300387e-02
2.900000000000000355e+00,3.160905665692987365e-01,2.685768098246459346e-01,3.160905665692987365e-01,2.375790343313111952e-01,2.673204970271263886e-02,-5.177948253527493022e-02
2.950000000000000178e+00,3.212090910467156890e-01,2.686888721085995413e-01,3.212090910467156890e-01,2.378626880429587365e-01,3.185057418012959829e-02,-5.149582882362734731e-02
3.000000000000000000e+00,3.252255529354384223e-01,2.687602292175171881e-01,3.252255529354384223e-01,2.381045612860831495e-01,3.586703606885234541e-02,-5.125395558050292732e-02
3.050000000000000266e+00,3.280966836026550371e-01,2.687965396636901594e-01,3.280966836026550371e-01,2.383103386830649761e-01,3.873816673606894634e-02,-5.104817818352110764e-02
3.100000000000000089e+00,3.298066920179815731e-01,2.688037575094802123e-01,3.298066920179815731e-01,2.384859993546370738e-01,4.044817515139548236e-02,-5.087251751194903082e-02
3.150000000000000355e+00,3.303662352260010038e-01,2.687879899174583920e-01,3.303662352260010038e-01,2.386376742234773141e-01,4.100771835941490612e-02,-5.072084264310876278e-02
3.200000000000000178e+00,3.298108688929080046e-01,2.687553598747322581e-01,3.298108688929080046e-01,2.387715085315622043e-01,4.045235202632189997e-02,-5.058700833502386557e-02
3.250000000000000000e+00,3.281990522399946819e-01,2.687118770305786386e-01,3.281990522399946819e-01,2.388935325114990293e-01,3.884053537340859813e-02,-5.046498435508706831e-02
3.300000000000000266e+00,3.256097817605266287e-01,2.686633192295512784e-01,3.256097817605266287e-01,2.390095427941192896e-01,3.625126489394052409e-02,-5.034897407246678724e-02
3.350000000000000089e+00,3.221399261549093840e-01,2.686151269113501994e-01,3.221399261549093840e-01,2.391249967228764595e-01,3.278140928832332102e-02,-5.023352014370963126e-02
3.400000000000000355e+00,3.179013317633503366e-01,2.685723120975234690e-01,3.179013317633503366e-01,2.392449212936029190e-01,2.854281489676425976e-02,-5.011359557298315781e-02
3.450000000000000178e+00,3.130177641709586123e-01,2.685393832080325560e-01,3.130177641709586123e-01,2.393738379604972155e-01,2.365924730437253889e-02,-4.998467890608889602e-02
3.500000000000000000e+00,3.076217481882543292e-01,2.685202864627371233e-01,3.076217481882543292e-01,2.395157040607108212e-01,1.826323132166821767e-02,-4.984281280587524177e-02
3.550000000000000266e+00,3.018513654504064725e-01,2.685183641388004250e-01,3.018513654504064725e-01,2.396738711254445264e-01,1.249284858382036789e-02,-4.968464574114153653e-02
3.600000000000000089e+00,2.958470665976548064e-01,2.685363294892381680e-01,2.958470665976548064e-01,2.398510598793960891e-01,6.488549731068730432e-03,-4.950745698719001553e-02
3.650000000000000355e+00,2.897485533590420936e-01,2.685762576937867352e-01,2.897485533590420936e-01,2.400493512961726639e-01,3.900364924560238938e-04,-4.930916557041343379e-02
3.700000000000000178e+00,2.836917846464878101e-01,2.686395918230622959e-01,2.836917846464878101e-01,2.402701926869920124e-01,-5.666732220098262378e-03,-4.908832417959405753e-02
3.750000000000000000e+00,2.778061596262119126e-01,2.687271624610554910e-01,2.778061596262119126e-01,2.405144174640668209e-01,-1.155235724037420066e-02,-4.884409940251926985e-02
3.800000000000000266e+00,2.722119292366630416e-01,2.688392193577418543e-01,2.722119292366630416e-01,2.407822769468705715e-01,-1.714658762992302132e-02,-4.857623991971553312e-02
3.850000000000000089e+00,2.670178853077786463e-01,2.689754732790721192e-01,2.670178853077786463e-01,2.410734823750909084e-01,-2.234063155880744098e-02,-4.828503449149518928e-02
3.900000000000000355e+00,2.623193728783162482e-01,2.691351460893721126e-01,2.623193728783162482e-01,2.413872551600121374e-01,-2.703914398826983562e-02,-4.797126170657393940e-02
3.950000000000000178e+00,2.581966661628348203e-01,2.693170270420958134e-01,2.581966661628348203e-01,2.417223833471739136e-01,-3.116185070375126348e-02,-4.763613351941217711e-02
4.000000000000000000e+00,2.547137416724644110e-01,2.695195332670820010e-01,2.547137416724644110e-01,2.420772822755896114e-01,-3.464477519412165890e-02,-4.728123459099650011e-02
4.049999999999999822e+00,2.519174731893863983e-01,2.697407725213956109e-01,2.519174731893863983e-01,2.424500574979553957e-01,-3.744104367719969240e-02,-4.690845936863069499e-02
4.099999999999999645e+00,2.498372627582005068e-01,2.699786064094655269e-01,2.498372627582005068e-01,2.428385681651603345e-01,-3.952125410838557007e-02,-4.651994870142577010e-02
4.150000000000000355e+00,2.484851098938297698e-01,2.702307124672344574e-01,2.484851098938297698e-01,2.432404892676418851e-01,-4.087340697275632095e-02,-4.611802759894418485e-02
4.200000000000000178e+00,2.478561082885302469e-01,2.704946437333070053e-01,2.478561082885302469e-01,2.436533713546395474e-01,-4.150240857805585076e-02,-4.570514551194656411e-02
4.250000000000000000e+00,2.479293460412730077e-01,2.707678846851371279e-01,2.479293460412730077e-01,2.440746966076885183e-01,-4.142917082531308304e-02,-4.528382025889758633e-02
4.299999999999999822e+00,2.486691725372157380e-01,2.710479026869302421e-01,2.486691725372157380e-01,2.445019304135620519e-01,-4.068934432937035273e-02,-4.485658645302403880e-02
4.349999999999999645e+00,2.500267833193791089e-01,2.713321943648312473e-01,2.500267833193791089e-01,2.449325678509985948e-01,-3.933173354720698178e-02,-4.442594901558750281e-02
4.400000000000000355e+00,2.519420643441830365e-01,2.716183265814123282e-01,2.519420643441830365e-01,2.453641747622262725e-01,-3.741645252240303338e-02,-4.399434210435979736e-02
4.450000000000000178e+00,2.543456295382847121e-01,2.719039719139915157e-01,2.543456295382847121e-01,2.457944233130520129e-01,-3.501288732830137168e-02,-4.356409355353406399e-02
4.500000000000000000e+00,2.571609810739827751e-01,2.721869387403126894e-01,2.571609810739827751e-01,2.462211221445208820e-01,-3.219753579260329485e-02,-4.313739472206520875e-02
4.549999999999999822e+00,2.603067205592015654e-01,2.724651961933964306e-01,2.603067205592015654e-01,2.466422413776781231e-01,-2.905179630738451840e-02,-4.271627548890795378e-02
4.599999999999999645e+00,2.636987414732087642e-01,2.727368943605010254e-01,2.636987414732087642e-01,2.470559328463433624e-01,-2.565977539337732996e-02,-4.230258402024274222e-02
4.650000000000000355e+00,2.672523385056984058e-01,2.730003801676816888e-01,2.672523385056984058e-01,2.474605459996069012e-01,-2.210617836088770230e-02,-4.189797086697918255e-02
4.700000000000000178e+00,2.708841775741207547e-01,2.732542094129895016e-01,2.708841775741207547e-01,2.478546399375612941e-01,-1.847433929246535336e-02,-4.150387692902479664e-02
4.750000000000000000e+00,2.745140805957785313e-01,2.734971553923457588e-01,2.745140805957785313e-01,2.482369920250191708e-01,-1.484443627080756466e-02,-4.112152484156689908e-02
4.799999999999999822e+00,2.780665908154438815e-01,2.737282145094981356e-01,2.780665908154438815e-01,2.486066034755722298e-01,-1.129192605114218671e-02,-4.075191339101387478e-02
4.849999999999999645e+00,2.814722967856627678e-01,2.739466091840985773e-01,2.814722967856627678e-01,2.489627022211967355e-01,-7.886220080923331613e-03,-4.039581464538938987e-02
4.900000000000000355e+00,2.846689051030323325e-01,2.741517882800382222e-01,2.846689051030323325e-01,2.493047432909005212e-01,-4.689611763553748654e-03,-4.005377357568558339e-02
4.950000000000000178e+00,2.876020629234387616e-01,2.743434251804661161e-01,2.876020629234387616e-01,2.496324068263645057e-01,-1.756453943147307049e-03,-3.972611004022159886e-02
5.000000000000000000e+00,2.902259404543603427e-01,2.745214135469072336e-01,2.902259404543603427e-01,2.499455937736511923e-01,8.674235877742524255e-04,-3.941292309293491225e-02
5.049999999999999822e+00,2.925035905895396193e-01,2.746858607270785679e-01,2.925035905895396193e-01,2.502444192173344240e-01,3.145073722953526003e-03,-3.911409764925165983e-02
5.099999999999999645e+00,2.944071073777471126e-01,2.748370787271794957e-01,2.944071073777471126e-01,2.505292032746300190e-01,5.048590511161018396e-03,-3.882931359195606474e-02
5.150000000000000355e+00,2.959176071112620821e-01,2.749755726451748039e-01,2.959176071112620821e-01,2.508004594478668303e-01,6.559090244675991332e-03,-3.855805741871923265e-02
5.200000000000000178e+00,2.970250557152833704e-01,2.751020264748139654e-01,2.970250557152833704e-01,2.510588803468244423e-01,7.666538848697255354e-03,-3.829963651976167616e-02
5.250000000000000000e+00,2.977279642383250380e-01,2.752172862359570926e-01,2.977279642383250380e-01,2.513053207382192067e-01,8.369447371738942057e-03,-3.805319612836687015e-02
5.299999999999999822e+00,2.980329711381108915e-01,2.753223404625136372e-01,2.980329711381108915e-01,2.515407779552464307e-01,8.674454271524818100e-03,-3.781773891133965310e-02
5.349999999999999645e+00,2.979543263434531464e-01,2.754182981796710616e-01,2.979543263434531464e-01,2.517663698003005379e-01,8.595809476867034837e-03,-3.759214706628558056e-02
5.400000000000000355e+00,2.975132883599821976e-01,2.755063646197011273e-01,2.975132883599821976e-01,2.519833101914411011e-01,8.154771493396112056e-03,-3.737520667514501044e-02
5.450000000000000178e+00,2.967374425167254026e-01,2.755878150514338709e-01,2.967374425167254026e-01,2.521928829287648499e-01,7.378925650139324041e-03,-3.716563393782121305e-02
5.500000000000000000e+00,2.956599462412894397e-01,2.756639672226044446e-01,2.956599462412894397e-01,2.523964140807477552e-01,6.301429374703360238e-03,-3.696210278583832859e-02
5.549999999999999822e+00,2.943187062698476852e-01,2.757361530265968752e-01,2.943187062698476852e-01,2.525952436027160686e-01,4.960189403261601460e-03,-3.676327326387000133e-02
5.599999999999999645e+00,2.927554930424890456e-01,2.758056900961570745e-01,2.927554930424890456e-01,2.527906968904231055e-01,3.396976175902968308e-03,-3.656781997616299906e-02
5.650000000000000355e+00,2.910149991400354796e-01,2.758738540882205159e-01,2.910149991400354796e-01,2.529840570330643135e-01,1.656482273449378729e-03,-3.637445983352174950e-02
5.700000000000000178e+00,2.891438512783701120e-01,2.759418524498117309e-01,2.891438512783701120e-01,2.531765385556615788e-01,-2.146655882159575557e-04,-3.618197831092451189e-02
5.750000000000000000e+00,2.871895887741719999e-01,2.760108004411060412e-01,2.871895887741719999e-01,2.533692634266861421e-01,-2.168928092414081250e-03,-3.598925343989992087e-02
5.799999999999999822e+00,2.851996251445648722e-01,2.760817001369787471e-01,2.851996251445648722e-01,2.535632400518595952e-01,-4.158891722021208076e-03,-3.579527681472650241e-02
5.849999999999999645e+00,2.832202131852264992e-01,2.761554230342452843e-01,2.832202131852264992e-01,2.537593458807907432e-01,-6.138303681359568928e-03,-3.559917098579537531e-02
5.900000000000000355e+00,2.812954370774443102e-01,2.762326967626210217e-01,2.812954370774443102e-01,2.539583141238192510e-01,-8.063079789141764861e-03,-3.540020274276686751e-02
5.950000000000000178e+00,2.794662574352652085e-01,2.763140962398892286e-01,2.794662574352652085e-01,2.541607249188084783e-01,-9.892259431320883992e-03,-3.519779194777763326e-02
6.000000000000000000e+00,2.777696364159165654e-01,2.764000394345574318e-01,2.777696364159165654e-01,2.543670011103402184e-01,-1.158888045066950624e-02,-3.499151575624591393e-02
6.050000000000000711e+00,2.762377698607669241e-01,2.764907877125427071e-01,2.762377698607669241e-01,2.545774086170161099e-01,-1.312074700581914409e-02,-3.478110824957002245e-02
6.099999999999999645e+00,2.748974517861003664e-01,2.765864505589228362e-01,2.748974517861003664e-01,2.547920611770298494e-01,-1.446106508048570355e-02,-3.456645568955621362e-02
6.150000000000000355e+00,2.737695933794258574e-01,2.766869942923927406e-01,2.737695933794258574e-01,2.550109290888180613e-01,-1.558892348716024029e-02,-3.434758777776802247e-02
6.200000000000000178e+00,2.728689140552323922e-01,2.767922542387656892e-01,2.728689140552323922e-01,2.552338514123164148e-01,-1.648960281135370895e-02,-3.412466545426966896e-02
6.250000000000000000e+00,2.722038162584294874e-01,2.769019497093213600e-01,2.722038162584294874e-01,2.554605509758788862e-01,-1.715470060815660683e-02,-3.389796589070723232e-02
6.300000000000000711e+00,2.717764488376187004e-01,2.770157010465784109e-01,2.717764488376187004e-01,2.556906514507572004e-01,-1.758206802896739723e-02,-3.366786541582892506e-02
6.349999999999999645e+00,2.715829562846020506e-01,2.771330479583100637e-01,2.715829562846020506e-01,2.559236957133648738e-01,-1.777556058198401928e-02,-3.343482115322121001e-02
6.400000000000000355e+00,2.716139033530473590e-01,2.772534683617018381e-01,2.716139033530473590e-01,2.561591647167216212e-01,-1.774461351353875255e-02,-3.319935214986446947e-02
6.450000000000000178e+00,2.718548569704615225e-01,2.773763970020440839e-01,2.718548569704615225e-01,2.563964961350564398e-01,-1.750365989612455778e-02,-3.296202073152969952e-02
6.500000000000000000e+00,2.722871004016239049e-01,2.775012431901608956e-01,2.722871004016239049e-01,2.566351021254574261e-01,-1.707141646496217191e-02,-3.272341474112865078e-02
6.550000000000000711e+00,2.728884487532947656e-01,2.776274071133925103e-01,2.728884487532947656e-01,2.568743856611611087e-01,-1.647006811329135290e-02,-3.248413120542494731e-02
6.599999999999999645e+00,2.736341305301113747e-01,2.777542943079974735e-01,2.736341305301113747e-01,2.571137550242076353e-01,-1.572438633647471606e-02,-3.224476184237846238e-02
6.650000000000000355e+00,2.744976973854030278e-01,2.778813280266531627e-01,2.744976973854030278e-01,2.573526361910867810e-01,-1.486081948118304734e-02,-3.200588067549928889e-02
6.700000000000000178e+00,2.754519236790721193e-01,2.780079593830500073e-01,2.754519236790721193e-01,2.575904829933773899e-01,-1.390659318751394716e-02,-3.176803387320868005e-02
6.750000000000000000e+00,2.764696590505491547e-01,2.781336752963070036e-01,2.764696590505491547e-01,2.578267850761766233e-01,-1.288885781603694471e-02,-3.153173179040943963e-02
6.800000000000000711e+00,2.775246008874233672e-01,2.782580043818566606e-01,2.775246008874233672e-01,2.580610738010907790e-01,-1.183391597916271486e-02,-3.129744306549527705e-02
6.849999999999999645e+00,2.785919591205417989e-01,2.783805210348243575e-01,2.785919591205417989e-01,2.582929263399493802e-01,-1.076655774604430051e-02,-3.106559052663671744e-02
6.900000000000000355e+00,2.796489928639269151e-01,2.785008480211332293e-01,2.796489928639269151e-01,2.585219682746616177e-01,-9.709524002659191202e-03,-3.083654859192449388e-02
6.950000000000000178e+00,2.806754065812148147e-01,2.786186579272911801e-01,2.806754065812148147e-01,2.587478750543404926e-01,-8.683110285371277784e-03,-3.061064181224559810e-02
7.000000000000000000e+00,2.816536021483465047e-01,2.787336738214644116e-01,2.816536021483465047e-01,2.589703726624925650e-01,-7.704914718239593875e-03,-3.038814420409348405e-02
7.050000000000000711e+00,2.825687917952036110e-01,2.788456694479069520e-01,2.825687917952036110e-01,2.591892378165017163e-01,-6.789725071382490991e-03,-3.016927905008438132e-02
7.099999999999999645e+00,2.834089848457418959e-01,2.789544692184849350e-01,2.834089848457418959e-01,2.594042979633151558e-01,-5.949532020844186184e-03,-2.995421890327090025e-02
7.150000000000000355e+00,2.841648678834416963e-01,2.790599481852321651e-01,2.841648678834416963e-01,2.596154312553858312e-01,-5.193648983144396117e-03,-2.974308561120023522e-02
7.200000000000000178e+00,2.848296029868132573e-01,2.791620320845245029e-01,2.848296029868132573e-01,2.598225665975615328e-01,-4.528913879772849919e-03,-2.953595026902451626e-02
7.250000000000000000e+00,2.853985716807208028e-01,2.792606974453204494e-01,2.853985716807208028e-01,2.600256837574452806e-01,-3.959945185865285273e-03,-2.933283310914078928e-02
7.300000000000000711e+00,2.858690930653882689e-01,2.793559716599729459e-01,2.858690930653882689e-01,2.602248134377625477e-01,-3.489423801197816602e-03,-2.913370342882357425e-02
7.349999999999999645e+00,2.862401432207094532e-01,2.794479328349279701e-01,2.862401432207094532e-01,2.604200371280626092e-01,-3.118373645876652313e-03,-2.893847973852347114e-02
7.400000000000000355e+00,2.865120996138645904e-01,2.795367091775979862e-01,2.865120996138645904e-01,2.606114864920214269e-01,-2.846417252721502103e-03,-2.874703037456463953e-02
7.450000000000000178e+00,2.866865291914243996e-01,2.796224776406274204e-01,2.866865291914243996e-01,2.607993420115203298e-01,-2.671987675161701086e-03,-2.855917485506579562e-02
7.500000000000000000e+00,2.867660325643262564e-01,2.797054615393610444e-01,2.867660325643262564e-01,2.609838306032496447e-01,-2.592484302259855967e-03,-2.837468626333645647e-02
7.550000000000000711e+00,2.867541497297376729e-01,2.797859268839574254e-01,2.867541497297376729e-01,2.611652219492077154e-01,-2.604367136848416940e-03,-2.819329491737842738e-02
7.599999999999999645e+00,2.866553256899960211e-01,2.798641772232091651e-01,2.866553256899960211e-01,2.613438233380763753e-01,-2.703191176590063072e-03,-2.801469352850974662e-02
7.650000000000000355e+00,2.864749276888052809e-01,2.799405468793355611e-01,2.864749276888052809e-01,2.615199728966632886e-01,-2.883589177780821518e-03,-2.783854396992282640e-02
7.700000000000000178e+00,2.862193000996653969e-01,2.800153925563010349e-01,2.862193000996653969e-01,2.616940311938947827e-01,-3.139216766920708591e-03,-2.766448567269135655e-02
7.750000000000000000e+00,2.858958386930576245e-01,2.800890834213838332e-01,2.858958386930576245e-01,2.618663713170296670e-01,-3.462678173528485268e-03,-2.749214554955640294e-02
7.800000000000000711e+00,2.855130633826082898e-01,2.801619898823779486e-01,2.855130633826082898e-01,2.620373676424427867e-01,-3.845453483977791850e-03,-2.732114922414330058e-02
7.849999999999999645e+00,2.850806677782123932e-01,2.802344714019679994e-01,2.850806677782123932e-01,2.622073836425077298e-01,-4.277849088373716566e-03,-2.715113322407836094e-02
7.900000000000000355e+00,2.846095249881872014e-01,2.803068637975185684e-01,2.846095249881872014e-01,2.623767591768410012e-01,-4.748991878398885029e-03,-2.698175768974509642e-02
7.950000000000000178e+00,2.841116320094697056e-01,2.803794665604562586e-01,2.841116320094697056e-01,2.625457978021315530e-01,-5.246884857116382479e-03,-2.681271906445450298e-02
8.000000000000000000e+00,2.835999794979119359e-01,2.804525307875456730e-01,2.835999794979119359e-01,2.627147546929440858e-01,-5.758537368674159981e-03,-2.664376217364197025e-02
8.050000000000000711e+00,2.830883393891026056e-01,2.805262483413105690e-01,2.830883393891026056e-01,2.628838257908541753e-01,-6.270177477483489421e-03,-2.647469107573187722e-02
8.099999999999999645e+00,2.825909693332720463e-01,2.806007428454029839e-01,2.825909693332720463e-01,2.630531387878669025e-01,-6.767547533314068747e-03,-2.630537807871920208e-02
8.150000000000000355e+00,2.821222397527512471e-01,2.806760630719393190e-01,2.821222397527512471e-01,2.632227465013078360e-01,-7.236277113834859234e-03,-2.613577036527828940e-02
8.199999999999999289e+00,2.816961960409919974e-01,2.807521791931945621e-01,2.816961960409919974e-01,2.633926231127747819e-01,-7.662320825594113281e-03,-2.596589375381135392e-02
8.250000000000000000e+00,2.813260745187020628e-01,2.808289822533595048e-01,2.813260745187020628e-01,2.635626636270724799e-01,-8.032442347884034828e-03,-2.579585323951356923e-02
8.300000000000000711e+00,2.810237958014225601e-01,2.809062870731967032e-01,2.810237958014225601e-01,2.637326867641989758e-01,-8.334721065163532353e-03,-2.562583010238712183e-02
8.349999999999999645e+00,2.807994628336316079e-01,2.809838386389566511e-01,2.807994628336316079e-01,2.639024413359874477e-01,-8.559054032954488064e-03,-2.545607553059864997e-02
8.400000000000000355e+00,2.806608927155628264e-01,2.810613218556575754e-01,2.806608927155628264e-01,2.640716159877553593e-01,-8.697624151023236605e-03,-2.528690087883072452e-02
8.449999999999999289e+00,2.806132114083619844e-01,2.811383743732884244e-01,2.806132114083619844e-01,2.642398520137635431e-01,-8.745305458224127138e-03,-2.511866485282251288e-02
8.500000000000000000e+00,2.806585383940772283e-01,2.812146020322713880e-01,2.806585383940772283e-01,2.644067587930606922e-01,-8.699978472508883287e-03,-2.495175807352541936e-02
8.550000000000000711e+00,2.807957844659278446e-01,2.812895963307439073e-01,2.807957844659278446e-01,2.645719312484943742e-01,-8.562732400658263493e-03,-2.478658561809169575e-02
8.599999999999999645e+00,2.810205802413821008e-01,2.813629531989823573e-01,2.810205802413821008e-01,2.647349686144151448e-01,-8.337936625203998600e-03,-2.462354825217092161e-02
8.650000000000000355e+00,2.813253460597170963e-01,2.814342922822013482e-01,2.813253460597170963e-01,2.648954937144841759e-01,-8.033170806868996164e-03,-2.446302315210186970e-02
8.699999999999999289e+00,2.816995060852798827e-01,2.815032758867710427e-01,2.816995060852798827e-01,2.650531719047743984e-01,-7.659010781306201110e-03,-2.430534496181169929e-02
8.750000000000000000e+00,2.821298412018186097e-01,2.815696267392369667e-01,2.821298412018186097e-01,2.652077288316607162e-01,-7.228675664767468881e-03,-2.415078803492538492e-02
8.800000000000000711e+00,2.826009672058089617e-01,2.816331437428346574e-01,2.826009672058089617e-01,2.653589661892652440e-01,-6.757549660777136848e-03,-2.399955067732085362e-02
8.849999999999999645e+00,2.830959174398384737e-01,2.816937149906982851e-01,2.830959174398384737e-01,2.655067747356857910e-01,-6.262599426747607508e-03,-2.385174213090031706e-02
8.900000000000000355e+00,2.835968028584869849e-01,2.817513274048635274e-01,2.835968028584869849e-01,2.656511439370948247e-01,-5.761714008099082414e-03,-2.370737292949124525e-02
8.949999999999999289e+00,2.840855180112576428e-01,2.818060725098905928e-01,2.840855180112576428e-01,2.657921677484731959e-01,-5.272998855328449655e-03,-2.356634911811290867e-02
9.000000000000000000e+00,2.845444588628451288e-01,2.818581480124800476e-01,2.845444588628451288e-01,2.659300462022444744e-01,-4.814058003740958464e-03,-2.342847066434159201e-02
9.050000000000000711e+00,2.849572179088163404e-01,2.819078550358520840e-01,2.849572179088163404e-01,2.660650826534284308e-01,-4.401298957769735586e-03,-2.329343421315768423e-02
9.099999999999999645e+00,2.853092236861357600e-01,2.819555910413703570e-01,2.853092236861357600e-01,2.661976767135956767e-01,-4.049293180450335913e-03,-2.316084015299042093e-02
9.150000000000000355e+00,2.855882953687177150e-01,2.820018386513424846e-01,2.855882953687177150e-01,2.663283130873204119e-01,-3.770221497868356600e-03,-2.303020377926564416e-02
9.199999999999999289e+00,2.857850883833873978e-01,2.820471507578842241e-01,2.857850883833873978e-01,2.664575466957422867e-01,-3.573428483198707629e-03,-2.290097017084377629e-02
9.250000000000000000e+00,2.858934134727598719e-01,2.820921324557672527e-01,2.858934134727598719e-01,2.665859846248525566e-01,-3.465103393826214889e-03,-2.277253224173354101e-02
9.300000000000000711e+00,2.859104188831290139e-01,2.821374204659334861e-01,2.859104188831290139e-01,2.667142655648607752e-01,-3.448097983457092466e-03,-2.264425130172532247e-02
9.349999999999999645e+00,2.858366328474110651e-01,2.821836608158788673e-01,2.858366328474110651e-01,2.668430375064971272e-01,-3.521884019175009102e-03,-2.251547936008897050e-02
9.400000000000000355e+00,2.856758707546735443e-01,2.822314856099522595e-01,2.856758707546735443e-01,2.669729345269481469e-01,-3.682646111912567678e-03,-2.238558233963791610e-02
9.449999999999999289e+00,2.854350178881558397e-01,2.822814897549323909e-01,2.854350178881558397e-01,2.671045535304364948e-01,-3.923498978430250105e-03,-2.225396333614960628e-02
9.500000000000000000e+00,2.851237039969671261e-01,2.823342085038165750e-01,2.851237039969671261e-01,2.672384318060423980e-01,-4.234812869618941218e-03,-2.212008506054367885e-02
9.550000000000000711e+00,2.847538899762840359e-01,2.823900966448560923e-01,2.847538899762840359e-01,2.673750262294862790e-01,-4.604626890302069599e-03,-2.198349063709983259e-02
9.599999999999999645e+00,2.843393894233905428e-01,2.824495100961405547e-01,2.843393894233905428e-01,2.675146948688889581e-01,-5.019127443195540127e-03,-2.184382199769715344e-02
9.650000000000000355e+00,2.838953487936526909e-01,2.825126905722724069e-01,2.838953487936526909e-01,2.676576816608066123e-01,-5.463168072933424942e-03,-2.170083520577945763e-02
9.699999999999999289e+00,2.834377093984876694e-01,2.825797538735639325e-01,2.834377093984876694e-01,2.678041047067738489e-01,-5.920807468098403074e-03,-2.155441215981223832e-02
9.750000000000000000e+00,2.829826727608045767e-01,2.826506822150764431e-01,2.829826727608045767e-01,2.679539486075283583e-01,-6.375844105781539213e-03,-2.140456825905776017e-02
9.800000000000000711e+00,2.825461881386691076e-01,2.827253208683908614e-01,2.825461881386691076e-01,2.681070611077210342e-01,-6.812328727916976134e-03,-2.125145575886506003e-02
9.849999999999999645e+00,2.821434776549650025e-01,2.828033792390201029e-01,2.821434776549650025e-01,2.682631541739904368e-01,-7.215039211621098597e-03,-2.109536269259567817e-02
9.900000000000000355e+00,2.817886107534670614e-01,2.828844363524771754e-01,2.817886107534670614e-01,2.684218094794473819e-01,-7.569906113119017135e-03,-2.093670738713872964e-02
9.949999999999999289e+00,2.814941359504385399e-01,2.829679505774280734e-01,2.814941359504385399e-01,2.685824881230923222e-01,-7.864380916147563003e-03,-2.077602874349376155e-02
1.000000000000000000e+01,2.812707743392163784e-01,2.830532732797509943e-01,2.812707743392163784e-01,2.687445442781232763e-01,-8.087742527369729678e-03,-2.061397258846281791e-02
1.005000000000000071e+01,2.811271762524252260e-01,2.831396659806975080e-01,2.811271762524252260e-01,2.689072423425315495e-01,-8.231340614160880323e-03,-2.045127452405454474e-02
1.009999999999999964e+01,2.810697400457874973e-01,2.832263204888617047e-01,2.810697400457874973e-01,2.690697770619163709e-01,-8.288776820798605602e-03,-2.028873980466973370e-02
1.015000000000000036e+01,2.811024902218746679e-01,2.833123813917024503e-01,2.811024902218746679e-01,2.692312960105376907e-01,-8.256026644711424514e-03,-2.012722085604837230e-02
1.019999999999999929e+01,2.812270110751577956e-01,2.833969702294294457e-01,2.812270110751577956e-01,2.693909237537022161e-01,-8.131505791428291635e-03,-1.996759311288383298e-02
1.025000000000000000e+01,2.814424316622368138e-01,2.834792106329078187e-01,2.814424316622368138e-01,2.695477869734436149e-01,-7.916085204349297688e-03,-1.981072989314250007e-02
1.030000000000000071e+01,2.817454580816211029e-01,2.835582536878585302e-01,2.817454580816211029e-01,2.697010398200787029e-01,-7.613058784964986912e-03,-1.965747704650735658e-02
1.034999999999999964e+01,2.821304496451553234e-01,2.836333027894247238e-01,2.821304496451553234e-01,2.698498887540099478e-01,-7.228067221430785512e-03,-1.950862811257611865e-02
1.040000000000000036e+01,2.825895363726954601e-01,2.837036372729968003e-01,2.825895363726954601e-01,2.699936161639521215e-01,-6.768980493890628877e-03,-1.936490070263394841e-02
1.044999999999999929e+01,2.831127761676806021e-01,2.837686341475145202e-01,2.831127761676806021e-01,2.701316020880609736e-01,-6.245740698905464378e-03,-1.922691477852511363e-02
1.050000000000000000e+01,2.836883508628902373e-01,2.838277873144596786e-01,2.836883508628902373e-01,2.702633434214108399e-01,-5.670166003695852573e-03,-1.909517344517523349e-02
1.055000000000000071e+01,2.843028009090952102e-01,2.838807237274053041e-01,2.843028009090952102e-01,2.703884700648845896e-01,-5.055715957490852785e-03,-1.897004680170152890e-02
1.059999999999999964e+01,2.849412986885748178e-01,2.839272160311633320e-01,2.849412986885748178e-01,2.705067575546779013e-01,-4.417218178011253840e-03,-1.885175931190818943e-02
1.065000000000000036e+01,2.855879601810887292e-01,2.839671913141002535e-01,2.855879601810887292e-01,2.706181358061132691e-01,-3.770556685497358524e-03,-1.874038106047285976e-02
1.069999999999999929e+01,2.862261939448831893e-01,2.840007357098630059e-01,2.862261939448831893e-01,2.707226937080888796e-01,-3.132322921702878835e-03,-1.863582315849722504e-02
1.075000000000000000e+01,2.868390850987506124e-01,2.840280946933910200e-01,2.868390850987506124e-01,2.708206794130892936e-01,-2.519431767835461373e-03,-1.853783745349681100e-02
1.080000000000000071e+01,2.874098102491699502e-01,2.840496690284679548e-01,2.874098102491699502e-01,2.709124962800335545e-01,-1.948706617416149376e-03,-1.844602058655251536e-02
1.084999999999999964e+01,2.879220771907103904e-01,2.840660064379539329e-01,2.879220771907103904e-01,2.709986945410854942e-01,-1.436439675875724386e-03,-1.835982232550055146e-02
1.090000000000000036e+01,2.883605808510752988e-01,2.840777891809631583e-01,2.883605808510752988e-01,2.710799588766677481e-01,-9.979360155107862805e-04,-1.827855798991834257e-02
1.094999999999999929e+01,2.887114645218726294e-01,2.840858178312226645e-01,2.887114645218726294e-01,2.711570921928588285e-01,-6.470523447134877461e-04,-1.820142467372722062e-02
1.100000000000000000e+01,2.889627731052775705e-01,2.840909916552494807e-01,2.889627731052775705e-01,2.712309959997561970e-01,-3.957437613085034302e-04,-1.812752086682991107e-02
1.105000000000000071e+01,2.891048831218358539e-01,2.840942860852512797e-01,2.891048831218358539e-01,2.713026478856326862e-01,-2.536337447502232047e-04,-1.805586898095337678e-02
1.109999999999999964e+01,2.891308927725569355e-01,2.840967278672428264e-01,2.891308927725569355e-01,2.713730766673183026e-01,-2.276240940291440100e-04,-1.798544019926778467e-02
1.115000000000000036e+01,2.890369546210865836e-01,2.840993685371669408e-01,2.890369546210865836e-01,2.714433358695136356e-01,-3.215622454995176421e-04,-1.791518099707243433e-02
1.119999999999999929e+01,2.888225336203649185e-01,2.841032569343613368e-01,2.888225336203649185e-01,2.715144762423101765e-01,-5.359832462211788296e-04,-1.784404062427590032e-02
1.125000000000000000e+01,2.884905743679894163e-01,2.841094115002134601e-01,2.884905743679894163e-01,2.715875180646946108e-01,-8.679424985966690707e-04,-1.777099880189146608e-02
1.130000000000000071e+01,2.880475636909682891e-01,2.841187931283301049e-01,2.880475636909682891e-01,2.716634240002977485e-01,-1.310953175617822703e-03,-1.769509286628834915e-02
1.134999999999999964e+01,2.875034779187168876e-01,2.841322793295157911e-01,2.875034779187168876e-01,2.717430732686208494e-01,-1.855038947869210681e-03,-1.761544359796524822e-02
1.140000000000000036e+01,2.868716084113606124e-01,2.841506404493654436e-01,2.868716084113606124e-01,2.718272378694846503e-01,-2.486908455225486994e-03,-1.753127899710145779e-02
1.144999999999999929e+01,2.861682638995670103e-01,2.841745186281231517e-01,2.861682638995670103e-01,2.719165615502894817e-01,-3.190252967019079587e-03,-1.744195531629664370e-02
1.150000000000000000e+01,2.854123537212894801e-01,2.842044101222105934e-01,2.854123537212894801e-01,2.720115421354226126e-01,-3.946163145296605404e-03,-1.734697473116347463e-02
1.155000000000000071e+01,2.846248618092894200e-01,2.842406515159178748e-01,2.846248618092894200e-01,2.721125177462306866e-01,-4.733655057296693239e-03,-1.724599912035539029e-02
1.159999999999999964e+01,2.838282269490318699e-01,2.842834102424710019e-01,2.838282269490318699e-01,2.722196573306857048e-01,-5.530289917554232111e-03,-1.713885953590042061e-02
1.165000000000000036e+01,2.830456500294042388e-01,2.843326797091687008e-01,2.830456500294042388e-01,2.723329557973414028e-01,-6.312866837181838053e-03,-1.702556106924468793e-02
1.169999999999999929e+01,2.823003533972718859e-01,2.843882791853846181e-01,2.823003533972718859e-01,2.724522339122646963e-01,-7.058163469314230817e-03,-1.690628295432142908e-02
1.175000000000000000e+01,2.816148206862918446e-01,2.844498584694219456e-01,2.816148206862918446e-01,2.725771429748055086e-01,-7.743696180294240908e-03,-1.678137389178061337e-02
1.180000000000000071e+01,2.810100473687413003e-01,2.845169072053950199e-01,2.810100473687413003e-01,2.727071741432427476e-01,-8.348469497844783482e-03,-1.665134272334333962e-02
1.184999999999999964e+01,2.805048326098071865e-01,2.845887685795994715e-01,2.805048326098071865e-01,2.728416721396190181e-01,-8.853684256778886902e-03,-1.651684472696706568e-02
1.190000000000000036e+01,2.801151417216659611e-01,2.846646569923283465e-01,2.801151417216659611e-01,2.729798529295654475e-01,-9.243375144920110489e-03,-1.637866393702066756e-02
1.194999999999999929e+01,2.798535656638981295e-01,2.847436791806383094e-01,2.798535656638981295e-01,2.731208248524578108e-01,-9.504951202687987252e-03,-1.623769201412825214e-02
1.200000000000000000e+01,2.797288997696002477e-01,2.848248581645507205e-01,2.797288997696002477e-01,2.732636125742303745e-01,-9.629617096985862087e-03,-1.609490429235571271e-02
1.205000000000000071e+01,2.797458584428929029e-01,2.849071593072628472e-01,2.797458584428929029e-01,2.734071831532625119e-01,-9.612658423693179119e-03,-1.595133371332357886e-02
1.209999999999999964e+01,2.799049363021228198e-01,2.849895177219999298e-01,2.799049363021228198e-01,2.735504734518271475e-01,-9.453580564463295172e-03,-1.580804341475891203e-02
1.215000000000000036e+01,2.802024195160064957e-01,2.850708662260018067e-01,2.802024195160064957e-01,2.736924180934651729e-01,-9.156097350579619348e-03,-1.566609877312088311e-02
1.219999999999999929e+01,2.806305443029545876e-01,2.851501630366344298e-01,2.806305443029545876e-01,2.738319771611690823e-01,-8.727972563631515232e-03,-1.552653970541697029e-02
1.225000000000000000e+01,2.811777931350045168e-01,2.852264184254758028e-01,2.811777931350045168e-01,2.739681628521476453e-01,-8.180723731581554872e-03,-1.539035401443844542e-02
1.230000000000000071e+01,2.818293134681478240e-01,2.852987195921654617e-01,2.818293134681478240e-01,2.741000643509118317e-01,-7.529203398438280570e-03,-1.525845251567425377e-02
1.234999999999999964e+01,2.825674391086775983e-01,2.853662530885803239e-01,2.825674391086775983e-01,2.742268702512329903e-01,-6.791077757908501981e-03,-1.513164661535306571e-02
1.240000000000000036e+01,2.833722908370391869e-01,2.854283242124556752e-01,2.833722908370391869e-01,2.743478879461141440e-01,-5.986226029546879573e-03,-1.501062892047191552e-02
1.244999999999999929e+01,2.842224307699384167e-01,2.854843728941893199e-01,2.842224307699384167e-01,2.744625595095748771e-01,-5.136086096647657535e-03,-1.489595735701122574e-02
1.250000000000000000e+01,2.850955441754128850e-01,2.855339857170740014e-01,2.850955441754128850e-01,2.745704737105915672e-01,-4.262972691173206631e-03,-1.478804315599452877e-02
1.255000000000000071e+01,2.859691230003912898e-01,2.855769038351367306e-01,2.859691230003912898e-01,2.746713739235056573e-01,-3.389393866194826896e-03,-1.468714294308042824e-02
1.259999999999999964e+01,2.868211270831634296e-01,2.856130266796047534e-01,2.868211270831634296e-01,2.747651618260826822e-01,-2.537389783422671491e-03,-1.459335504050340848e-02
1.265000000000000036e+01,2.876306016998694814e-01,2.856424114703540740e-01,2.876306016998694814e-01,2.748518969017708646e-01,-1.727915166716596698e-03,-1.450661996481522609e-02
1.269999999999999929e+01,2.883782334896297095e-01,2.856652686684121312e-01,2.883782334896297095e-01,2.749317918824439322e-01,-9.802833769563925118e-04,-1.442672498414214466e-02
1.275000000000000000e+01,2.890468306537206100e-01,2.856819536159973527e-01,2.890468306537206100e-01,2.750052043783400291e-01,-3.116862128654584790e-04,-1.435331248824605645e-02
1.280000000000000071e+01,2.896217173693437230e-01,2.856929547085531040e-01,2.896217173693437230e-01,2.750726250398933259e-01,2.632005027576414004e-04,-1.428589182669276134e-02
1.284999999999999964e+01,2.900910363584177643e-01,2.856988785262828401e-01,2.900910363584177643e-01,2.751346626792055550e-01,7.325194918316969492e-04,-1.422385418738054443e-02
1.290000000000000036e+01,2.904459573029276043e-01,2.857004324190024480e-01,2.904459573029276043e-01,2.751920268452088814e-01,1.087440436341504226e-03,-1.416649002137719549e-02
1.294999999999999929e+01,2.906807921432660868e-01,2.856984050865949420e-01,2.906807921432660868e-01,2.752455083950306469e-01,1.322275276680000451e-03,-1.411300847155547503e-02
1.300000000000000000e+01,2.907930211284691646e-01,2.856936457275656149e-01,2.907930211284691646e-01,2.752959586342635379e-01,1.434504261883083002e-03,-1.406255823232255286e-02
1.305000000000000071e+01,2.907832357523715827e-01,2.856870423403919945e-01,2.907832357523715827e-01,2.753442676110209875e-01,1.424718885785511728e-03,-1.401424925556513101e-02
1.309999999999999964e+01,2.906550063999334688e-01,2.856794997573648409e-01,2.906550063999334688e-01,2.753913421436273157e-01,1.296489533347366116e-03,-1.396717472295878372e-02
1.315000000000000036e+01,2.904146836756271721e-01,2.856719179697669309e-01,2.904146836756271721e-01,2.754380841409156955e-01,1.056166809041069474e-03,-1.392043272567037790e-02
1.319999999999999929e+01,2.900711430533735591e-01,2.856651712682785060e-01,2.900711430533735591e-01,2.754853697391115852e-01,7.126261867874644600e-04,-1.387314712747452980e-02
1.325000000000000000e+01,2.896354827569745383e-01,2.856600886755135127e-01,2.896354827569745383e-01,2.755340297322594334e-01,2.769658903884723725e-04,-1.382448713432662436e-02
1.330000000000000071e+01,2.891206847417093773e-01,2.856574360908528676e-01,2.891206847417093773e-01,2.755848317163795969e-01,-2.378321248767261429e-04,-1.377368515020649040e-02
1.334999999999999964e+01,2.885412483907127679e-01,2.856579005036469776e-01,2.885412483907127679e-01,2.756384643034063275e-01,-8.172684758733079992e-04,-1.372005256317975277e-02
1.340000000000000036e+01,2.879128061433143260e-01,2.856620765618231861e-01,2.879128061433143260e-01,2.756955236918960384e-01,-1.445710723271766704e-03,-1.366299317469004543e-02
1.344999999999999929e+01,2.872517298005839437e-01,2.856704557112762499e-01,2.872517298005839437e-01,2.757565028097981874e-01,-2.106787066002140541e-03,-1.360201405678789638e-02
1.350000000000000000e+01,2.865747357510284865e-01,2.856834180493336706e-01,2.865747357510284865e-01,2.758217831724725788e-01,-2.783781115557616790e-03,-1.353673369411348935e-02
1.355000000000000071e+01,2.858984968523246017e-01,2.857012269650305303e-01,2.858984968523246017e-01,2.758916295285531173e-01,-3.460020014261487673e-03,-1.346688733803299599e-02
1.359999999999999964e+01,2.852392682008610403e-01,2.857240265716007865e-01,2.852392682008610403e-01,2.759661872989112585e-01,-4.119248665725033093e-03,-1.339232956767484779e-02
1.365000000000000036e+01,2.846125335129341405e-01,2.857518418739038446e-01,2.846125335129341405e-01,2.760454827512700549e-01,-4.745983353651923344e-03,-1.331303411531602199e-02
1.369999999999999929e+01,2.840326783131642552e-01,2.857845815565400183e-01,2.840326783131642552e-01,2.761294257960436038e-01,-5.325838553421837276e-03,-1.322909107054247996e-02
1.375000000000000000e+01,2.835126955560048345e-01,2.858220432279584000e-01,2.835126955560048345e-01,2.762178152385206253e-01,-5.845821310581238855e-03,-1.314070162806546538e-02
1.380000000000000071e+01,2.830639286745755823e-01,2.858639209124076985e-01,2.830639286745755823e-01,2.763103462790600928e-01,-6.294588192010531005e-03,-1.304817058752598749e-02
1.384999999999999964e+01,2.826958563417880099e-01,2.859098145453425333e-01,2.826958563417880099e-01,2.764066200167289433e-01,-6.662660524798089470e-03,-1.295189684985714219e-02
1.390000000000000036e+01,2.824159224341446506e-01,2.859592411988798877e-01,2.824159224341446506e-01,2.765061546828024852e-01,-6.942594432441465298e-03,-1.285236218378358643e-02
1.394999999999999929e+01,2.822294138105110872e-01,2.860116477419012981e-01,2.822294138105110872e-01,2.766083983085646514e-01,-7.129103056075013906e-03,-1.275011855802149312e-02
1.400000000000000000e+01,2.821393875680591190e-01,2.860664246240998687e-01,2.821393875680591190e-01,2.767127425165535337e-01,-7.219129298526944828e-03,-1.264577435003256221e-02
1.405000000000000071e+01,2.821466484352839199e-01,2.861229204642802282e-01,2.821466484352839199e-01,2.768185371154361363e-01,-7.211868431302158669e-03,-1.253997975114995098e-02
1.409999999999999964e+01,2.822497759333137402e-01,2.861804571200710634e-01,2.822497759333137402e-01,2.769251051755521331e-01,-7.108740933272361846e-03,-1.243341169103397495e-02
1.415000000000000036e+01,2.824451999106530886e-01,2.862383449184841000e-01,2.824451999106530886e-01,2.770317582644750143e-01,-6.913316955933025525e-03,-1.232675860211106256e-02
1.419999999999999929e+01,2.827273220621160377e-01,2.862958977340167577e-01,2.827273220621160377e-01,2.771378115292119082e-01,-6.631194804470076469e-03,-1.222070533737419119e-02
1.425000000000000000e+01,2.830886801067298841e-01,2.863524476128933016e-01,2.830886801067298841e-01,2.772425983235893843e-01,-6.269836759856226537e-03,-1.211591854299673421e-02
1.430000000000000071e+01,2.835201504441833276e-01,2.864073586582574493e-01,2.835201504441833276e-01,2.773454840956086631e-01,-5.838366422402751013e-03,-1.201303277097744149e-02
1.434999999999999964e+01,2.840111843520990442e-01,2.864600399114062279e-01,2.840111843520990442e-01,2.774458792698527576e-01,-5.347332514487036954e-03,-1.191263759673335393e-02
1.440000000000000036e+01,2.845500721389085941e-01,2.865099569882702535e-01,2.845500721389085941e-01,2.775432508841634283e-01,-4.808444727677488838e-03,-1.181526598242265552e-02
1.444999999999999929e+01,2.851242291368561999e-01,2.865566422580840822e-01,2.851242291368561999e-01,2.776371327675616896e-01,-4.234287729729892605e-03,-1.172138409902439768e-02
1.450000000000000000e+01,2.857204970110490683e-01,2.865997033823303730e-01,2.857204970110490683e-01,2.777271340775449571e-01,-3.638019855537031125e-03,-1.163138278904110243e-02
1.455000000000000071e+01,2.863254535763934960e-01,2.866388300663119115e-01,2.863254535763934960e-01,2.778129460491789438e-01,-3.033063290192582542e-03,-1.154557081740714003e-02
1.459999999999999964e+01,2.869257241575146056e-01,2.866737989127598474e-01,2.869257241575146056e-01,2.778943468454697086e-01,-2.432792709071467368e-03,-1.146417002111641513e-02
1.465000000000000036e+01,2.875082875010330774e-01,2.867044763062853718e-01,2.875082875010330774e-01,2.779712044379145097e-01,-1.850229365553000523e-03,-1.138731242867160529e-02
1.469999999999999929e+01,2.880607693597253549e-01,2.867308192986599558e-01,2.880607693597253549e-01,2.780434774873147274e-01,-1.297747506860741449e-03,-1.131503937927131644e-02
1.475000000000000000e+01,2.885717171197365594e-01,2.867528745071855067e-01,2.885717171197365594e-01,2.781112142372188512e-01,-7.867997468495108648e-04,-1.124730262936723610e-02
1.480000000000000071e+01,2.890308492404147223e-01,2.867707750809793676e-01,2.890308492404147223e-01,2.781745494749349179e-01,-3.276676261713582189e-04,-1.118396739165116588e-02
1.484999999999999964e+01,2.894292738248290253e-01,2.867847358319288165e-01,2.894292738248290253e-01,2.782336996569779730e-01,7.075695824296112009e-05,-1.112481720960807954e-02
1.490000000000000036e+01,2.897596713372404542e-01,2.867950466673681031e-01,2.897596713372404542e-01,2.782889563361269913e-01,4.011544706543603489e-04,-1.106956053045910805e-02
1.494999999999999929e+01,2.900164373258748429e-01,2.868020644991337020e-01,2.900164373258748429e-01,2.783406780648559065e-01,6.579204592887696575e-04,-1.101783880173021028e-02
1.500000000000000000e+01,2.901957819827128415e-01,2.868062038375076561e-01,2.901957819827128415e-01,2.783892809837645865e-01,8.372651161267440859e-04,-1.096923588282148337e-02
1.505000000000000071e+01,2.902957844565524081e-01,2.868079263076230845e-01,2.902957844565524081e-01,2.784352283326839150e-01,9.372675899663063682e-04,-1.092328853390221732e-02
1.509999999999999964e+01,2.903164010037702636e-01,2.868077293492573010e-01,2.903164010037702636e-01,2.784790191454843411e-01,9.578841371841908658e-04,-1.087949772110176350e-02
1.515000000000000036e+01,2.902594272788153740e-01,2.868061343777578154e-01,2.902594272788153740e-01,2.785211764064178808e-01,9.009104122292648214e-04,-1.083734046016820128e-02
1.519999999999999929e+01,2.901284162942376899e-01,2.868036746935189729e-01,2.901284162942376899e-01,2.785622349554900956e-01,7.698994276515851469e-04,-1.079628191109600205e-02
1.525000000000000000e+01,2.899285547757273762e-01,2.868008834295480702e-01,2.899285547757273762e-01,2.786027294324703862e-01,5.700379091412969852e-04,-1.075578743411570275e-02
1.530000000000000071e+01,2.896665017583902046e-01,2.867982818210609852e-01,2.896665017583902046e-01,2.786431825435319865e-01,3.079848918041175570e-04,-1.071533432305414417e-02
1.534999999999999964e+01,2.893501942754553302e-01,2.867963680678417560e-01,2.893501942754553302e-01,2.786840939212972268e-01,-8.322591130787226026e-06,-1.067442294528882576e-02
1.540000000000000036e+01,2.889886258432410315e-01,2.867956070396545099e-01,2.889886258432410315e-01,2.787259298286038356e-01,-3.698910233450704104e-04,-1.063258703798223431e-02
1.544999999999999929e+01,2.885916041162306933e-01,2.867964210479422849e-01,2.885916041162306933e-01,2.787691139292378106e-01,-7.669127503554014217e-04,-1.058940293734827835e-02
1.550000000000000000e+01,2.881694945510502870e-01,2.867991818742582355e-01,2.881694945510502870e-01,2.788140193160784652e-01,-1.189022315535809586e-03,-1.054449755050761509e-02
1.555000000000000071e+01,2.877329571641950579e-01,2.868042042084237297e-01,2.877329571641950579e-01,2.788609619496347225e-01,-1.625559702391011401e-03,-1.049755491695133700e-02
1.559999999999999964e+01,2.872926834907427729e-01,2.868117406085401999e-01,2.872926834907427729e-01,2.789101956190714882e-01,-2.065833375843310459e-03,-1.044832124751457654e-02
1.565000000000000036e+01,2.868591406540595412e-01,2.868219780520471773e-01,2.868591406540595412e-01,2.789619084948794514e-01,-2.499376212526576834e-03,-1.039660837170663932e-02
1.569999999999999929e+01,2.864423290518961496e-01,2.868350361034306961e-01,2.864423290518961496e-01,2.790162212987427059e-01,-2.916187814689962399e-03,-1.034229556784336396e-02
1.575000000000000000e+01,2.860515595717885717e-01,2.868509666813534587e-01,2.860515595717885717e-01,2.790731870733156872e-01,-3.306957294797523757e-03,-1.028532979327038618e-02
1.580000000000000071e+01,2.856952554939359290e-01,2.868697553672462930e-01,2.856952554939359290e-01,2.791327924938819538e-01,-3.663261372650168657e-03,-1.022572437270411957e-02
1.584999999999999964e+01,2.853807833532076565e-01,2.868913241600098973e-01,2.853807833532076565e-01,2.791949606264707007e-01,-3.977733513378437641e-03,-1.016355624011541781e-02
1.590000000000000036e+01,2.851143160476618532e-01,2.869155355484918068e-01,2.851143160476618532e-01,2.792595550040183339e-01,-4.244200818924252251e-03,-1.009896186256772736e-02
1.594999999999999929e+01,2.849007304352313419e-01,2.869421977456976247e-01,2.849007304352313419e-01,2.793263848644529368e-01,-4.457786431354728886e-03,-1.003213200213312270e-02
1.600000000000000000e+01,2.847435405903210870e-01,2.869710709068992172e-01,2.847435405903210870e-01,2.793952113727843911e-01,-4.614976276265030618e-03,-9.963305493801737772e-03
1.605000000000000071e+01,2.846448668349247924e-01,2.870018741383026928e-01,2.846448668349247924e-01,2.794657546337804832e-01,-4.713650031661277551e-03,-9.892762232805635270e-03
1.610000000000000142e+01,2.846054396499327899e-01,2.870342930938594161e-01,2.846054396499327899e-01,2.795377012927355298e-01,-4.753077216653326005e-03,-9.820815573850538369e-03
1.614999999999999858e+01,2.846246366441743114e-01,2.870679879550218083e-01,2.846246366441743114e-01,2.796107125190577247e-01,-4.733880222411763691e-03,-9.747804347528371202e-03
1.619999999999999929e+01,2.847005499400520612e-01,2.871026015914115992e-01,2.847005499400520612e-01,2.796844321705733161e-01,-4.657966926534030418e-03,-9.674084696012778123e-03
1.625000000000000000e+01,2.848300806488562875e-01,2.871377677089235192e-01,2.848300806488562875e-01,2.797584949450086511e-01,-4.528436217729813612e-03,-9.600021921577450018e-03
1.630000000000000071e+01,2.850090565733873205e-01,2.871731188050157257e-01,2.850090565733873205e-01,2.798325343383436525e-01,-4.349460293198762449e-03,-9.525982528242415634e-03
1.635000000000000142e+01,2.852323689008378627e-01,2.872082937679979464e-01,2.852323689008378627e-01,2.799061902468021334e-01,-4.126147965748228064e-03,-9.452326619783929518e-03
1.639999999999999858e+01,2.854941234381186965e-01,2.872429449771122245e-01,2.854941234381186965e-01,2.799791160692333691e-01,-3.864393428467421086e-03,-9.379400797352725055e-03
1.644999999999999929e+01,2.857878018905885553e-01,2.872767447821690245e-01,2.857878018905885553e-01,2.800509851886183177e-01,-3.570714975997508513e-03,-9.307531677967807726e-03
1.650000000000000000e+01,2.861064287819450325e-01,2.873093912645383607e-01,2.861064287819450325e-01,2.801214967344805018e-01,-3.252088084641075599e-03,-9.237020132105573308e-03
1.655000000000000071e+01,2.864427398399163605e-01,2.873406132045551176e-01,2.864427398399163605e-01,2.801903805512488410e-01,-2.915777026669741541e-03,-9.168136315337249709e-03
1.660000000000000142e+01,2.867893480062230216e-01,2.873701742031157802e-01,2.867893480062230216e-01,2.802574013203480430e-01,-2.569168860363055251e-03,-9.101115546238042545e-03
1.664999999999999858e+01,2.871389036432396291e-01,2.873978759268009942e-01,2.871389036432396291e-01,2.803223618053589106e-01,-2.219613223346451631e-03,-9.036155061227168009e-03
1.669999999999999929e+01,2.874842459752711132e-01,2.874235604657562893e-01,2.874842459752711132e-01,2.803851052094956109e-01,-1.874270891315001552e-03,-8.973411657090459015e-03
1.675000000000000000e+01,2.878185432908780261e-01,2.874471118114673707e-01,2.878185432908780261e-01,2.804455166525604004e-01,-1.539973575708081070e-03,-8.913000214025709397e-03
1.680000000000000071e+01,2.881354199178721154e-01,2.874684564772781448e-01,2.881354199178721154e-01,2.805035237902538947e-01,-1.223096948713979460e-03,-8.854993076332171725e-03
1.685000000000000142e+01,2.884290684419464901e-01,2.874875632979604356e-01,2.884290684419464901e-01,2.805590966121877528e-01,-9.294484246395890445e-04,-8.799420254398337971e-03
1.689999999999999858e+01,2.886943460561963715e-01,2.875044424559083378e-01,2.886943460561963715e-01,2.806122464662130778e-01,-6.641708103897019100e-04,-8.746270400373051118e-03
1.694999999999999929e+01,2.889268542910706228e-01,2.875191437907453906e-01,2.889268542910706228e-01,2.806630243659011814e-01,-4.316625755154941766e-04,-8.695492500684909309e-03
1.700000000000000000e+01,2.891230016782772583e-01,2.875317544565109684e-01,2.891230016782772583e-01,2.807115186453913447e-01,-2.355151883088072383e-04,-8.646998221194759915e-03
1.705000000000000071e+01,2.892800491500110427e-01,2.875423959963762099e-01,2.892800491500110427e-01,2.807578520316091342e-01,-7.846771657503310855e-05,-8.600664834976973899e-03
1.710000000000000142e+01,2.893961381744125094e-01,2.875512209092906946e-01,2.893961381744125094e-01,2.808021782083089390e-01,3.762130782640162101e-05,-8.556338658277148207e-03
1.714999999999999858e+01,2.894703017916425702e-01,2.875584087863048421e-01,2.894703017916425702e-01,2.808446779497404400e-01,1.117849250564869630e-04,-8.513838916845664628e-03
1.719999999999999929e+01,2.895024588572970292e-01,2.875641620967553935e-01,2.895024588572970292e-01,2.808855549041783251e-01,1.439419907109122838e-04,-8.472961962407809036e-03
1.725000000000000000e+01,2.894933919368644082e-01,2.875687017061832607e-01,2.894933919368644082e-01,2.809250311092360008e-01,1.348750702783162191e-04,-8.433485757350089873e-03
1.730000000000000071e+01,2.894447094412110899e-01,2.875722622088582314e-01,2.894447094412110899e-01,2.809633423218870218e-01,8.619257462500940392e-05,-8.395174544699079283e-03
1.735000000000000142e+01,2.893587927604388543e-01,2.875750871581339574e-01,2.893587927604388543e-01,2.810007332464612984e-01,2.758938527534771668e-07,-8.357783620124811449e-03
1.739999999999999858e+01,2.892387293493783873e-01,2.875774242775196443e-01,2.892387293493783873e-01,2.810374527435450243e-01,-1.197875172076912634e-04,-8.321064123041059524e-03
1.744999999999999929e+01,2.890882329446197163e-01,2.875795207342377036e-01,2.890882329446197163e-01,2.810737491015887768e-01,-2.702839219663675228e-04,-8.284767764997343423e-03
1.750000000000000000e+01,2.889115523467931657e-01,2.875816185550376658e-01,2.889115523467931657e-01,2.811098654510247319e-01,-4.469645197928983379e-04,-8.248651415561358835e-03
1.755000000000000071e+01,2.887133704737140372e-01,2.875839502610209597e-01,2.887133704737140372e-01,2.811460353976733550e-01,-6.451463928720728522e-04,-8.212481468912706181e-03
1.760000000000000142e+01,2.884986956660849922e-01,2.875867347940766483e-01,2.884986956660849922e-01,2.811824789480573128e-01,-8.598212005010842478e-04,-8.176037918528760579e-03
1.764999999999999858e+01,2.882727474902356812e-01,2.875901738021426901e-01,2.882727474902356812e-01,2.812193987938506612e-01,-1.085769376350408186e-03,-8.139118072735400042e-03
1.769999999999999929e+01,2.880408395123636445e-01,2.875944483438300781e-01,2.880408395123636445e-01,2.812569770160064375e-01,-1.317677354222464899e-03,-8.101539850579644528e-03
1.775000000000000000e+01,2.878082616962120421e-01,2.875997160649798601e-01,2.878082616962120421e-01,2.812953722611314933e-01,-1.550255170374030588e-03,-8.063144605454593966e-03
1.780000000000000071e+01,2.875801651829186789e-01,2.876061088905311758e-01,2.875801651829186789e-01,2.813347174334828726e-01,-1.778351683667424169e-03,-8.023799433103237164e-03
1.785000000000000142e+01,2.873614522330011911e-01,2.876137312647937261e-01,2.873614522330011911e-01,2.813751179356638876e-01,-1.997064633584876622e-03,-7.983398930922215239e-03
1.789999999999999858e+01,2.871566740358406089e-01,2.876226589620417551e-01,2.871566740358406089e-01,2.814166504799212598e-01,-2.201842830745457096e-03,-7.941866386664830912e-03
1.794999999999999929e+01,2.869699389169368953e-01,2.876329384775441200e-01,2.869699389169368953e-01,2.814593624801360328e-01,-2.388577949649183310e-03,-7.899154386450005921e-03
1.800000000000000000e+01,2.868048331991496780e-01,2.876445869970243874e-01,2.868048331991496780e-01,2.815032720224724394e-01,-2.553683667436409260e-03,-7.855244844113658254e-03
1.805000000000000071e+01,2.866643566087871964e-01,2.876575929304598378e-01,2.866643566087871964e-01,2.815483684005669618e-01,-2.694160257798912557e-03,-7.810148466019132402e-03
1.810000000000000142e+01,2.865508736741887441e-01,2.876719169844398349e-01,2.865508736741887441e-01,2.815946131894414006e-01,-2.807643192397355717e-03,-7.763903677144709178e-03
1.814999999999999858e+01,2.864660820616820036e-01,2.876874937363774754e-01,2.864660820616820036e-01,2.816419418214004544e-01,-2.892434804904064991e-03,-7.716575045185657990e-03
1.819999999999999929e+01,2.864109982534840948e-01,2.877042336640425746e-01,2.864109982534840948e-01,2.816902656173436714e-01,-2.947518613102001559e-03,-7.668251249242414962e-03
1.825000000000000000e+01,2.863859604185672869e-01,2.877220255754597833e-01,2.863859604185672869e-01,2.817394742184995415e-01,-2.972556448018803376e-03,-7.619042648086571737e-03
1.830000000000000071e+01,2.863906477857967037e-01,2.877407393774343847e-01,2.863906477857967037e-01,2.817894383568053107e-01,-2.967869080789396156e-03,-7.569078509780799088e-03
1.835000000000000142e+01,2.864241153231031345e-01,2.877602291160007431e-01,2.864241153231031345e-01,2.818400128971929042e-01,-2.934401543482966206e-03,-7.518503969393180476e-03
1.839999999999999858e+01,2.864848420792671102e-01,2.877803362190292091e-01,2.864848420792671102e-01,2.818910400819819584e-01,-2.873674787318980951e-03,-7.467476784604159222e-03
1.844999999999999929e+01,2.865707911748609504e-01,2.878008928700850899e-01,2.865707911748609504e-01,2.819423529064407075e-01,-2.787725691725157200e-03,-7.416163960145384995e-03
1.850000000000000000e+01,2.866794791504924111e-01,2.878217254433396155e-01,2.866794791504924111e-01,2.819937785552866227e-01,-2.679037716093700828e-03,-7.364738311299443702e-03
1.855000000000000071e+01,2.868080522031518642e-01,2.878426579317374667e-01,2.868080522031518642e-01,2.820451418323050019e-01,-2.550464663434252096e-03,-7.313375034281101826e-03
1.860000000000000142e+01,2.869533667692399925e-01,2.878635153045238648e-01,2.869533667692399925e-01,2.820962685191663599e-01,-2.405150097346114672e-03,-7.262248347419710849e-03
1.864999999999999858e+01,2.871120719443716052e-01,2.878841267353620115e-01,2.871120719443716052e-01,2.821469886046571451e-01,-2.246444922214468204e-03,-7.211528261928939511e-03
1.869999999999999929e+01,2.872806913587563904e-01,2.879043286483359276e-01,2.872806913587563904e-01,2.821971393316036192e-01,-2.077825507829709432e-03,-7.161377534982483681e-03
1.875000000000000000e+01,2.874557023416474122e-01,2.879239675358309936e-01,2.874557023416474122e-01,2.822465680154725431e-01,-1.902814524938700865e-03,-7.111948851113546709e-03
1.880000000000000071e+01,2.876336104939211102e-01,2.879429025093062089e-01,2.876336104939211102e-01,2.822951345956598579e-01,-1.724906372664970940e-03,-7.063382270926236300e-03
1.885000000000000142e+01,2.878110181262418799e-01,2.879610075510399270e-01,2.878110181262418799e-01,2.823427138875452269e-01,-1.547498740344186146e-03,-7.015802979040856001e-03
1.889999999999999858e+01,2.879846853915305482e-01,2.879781734418064842e-01,2.879846853915305482e-01,2.823891975102773566e-01,-1.373831475055540966e-03,-6.969319356308756666e-03
1.894999999999999929e+01,2.881515833238923463e-01,2.879943093459200743e-01,2.881515833238923463e-01,2.824344954717304956e-01,-1.206933542693744638e-03,-6.924021394855618509e-03
1.900000000000000000e+01,2.883089383714882992e-01,2.880093440410467220e-01,2.883089383714882992e-01,2.824785373980471803e-01,-1.049578495097787867e-03,-6.879979468538904332e-03
1.905000000000000071e+01,2.884542683592827284e-01,2.880232267855498129e-01,2.884542683592827284e-01,2.825212734005426163e-01,-9.042485073033445890e-04,-6.837243466043470969e-03
1.910000000000000142e+01,2.885854101229439750e-01,2.880359278209022045e-01,2.885854101229439750e-01,2.825626745775244864e-01,-7.731067436421315640e-04,-6.795842289061600032e-03
1.914999999999999858e+01,2.887005393045573576e-01,2.880474385109068614e-01,2.887005393045573576e-01,2.826027331527860009e-01,-6.579775620287206745e-04,-6.755783713800120154e-03
1.919999999999999929e+01,2.887981829854187055e-01,2.880577711232218951e-01,2.887981829854187055e-01,2.826414622562880008e-01,-5.603338811673773357e-04,-6.717054610298069106e-03
1.925000000000000000e+01,2.888772259466196313e-01,2.880669582621084301e-01,2.888772259466196313e-01,2.826788953559726814e-01,-4.812909199664559281e-04,-6.679621510613417169e-03
1.930000000000000071e+01,2.889369113946022027e-01,2.880750519645604024e-01,2.889369113946022027e-01,2.827150853528870855e-01,-4.216054719838807164e-04,-6.643431513698998259e-03
1.935000000000000142e+01,2.889768369709423412e-01,2.880821224751896614e-01,2.889768369709423412e-01,2.827501033550137710e-01,-3.816798956437670535e-04,-6.608413511572342261e-03
1.939999999999999858e+01,2.889969467919166202e-01,2.880882567185560905e-01,2.889969467919166202e-01,2.827840371485192961e-01,-3.615700746694708247e-04,-6.574479718066825878e-03
1.944999999999999929e+01,2.889975201458258036e-01,2.880935564911666913e-01,2.889975201458258036e-01,2.828169893886667285e-01,-3.609967207602968078e-04,-6.541527477919341360e-03
1.950000000000000000e+01,2.889791573289316462e-01,2.880981363991785282e-01,2.889791573289316462e-01,2.828490755364465037e-01,-3.793595376544696765e-04,-6.509441330139581830e-03
1.955000000000000071e+01,2.889427629399551889e-01,2.881021215719403172e-01,2.889427629399551889e-01,2.828804215710797876e-01,-4.157539266308929362e-04,-6.478095295506280590e-03
1.960000000000000142e+01,2.888895267943932810e-01,2.881056451858543532e-01,2.888895267943932810e-01,2.829111615128940271e-01,-4.689900721928240597e-04,-6.447355353692052309e-03
1.964999999999999858e+01,2.888209024786024814e-01,2.881088458375236638e-01,2.888209024786024814e-01,2.829414347955499509e-01,-5.376143879836369236e-04,-6.417082071036121597e-03
1.969999999999999929e+01,2.887385834529406781e-01,2.881118648096109292e-01,2.887385834529406781e-01,2.829713835310616599e-01,-6.199334136454386773e-04,-6.387133335524422181e-03
1.975000000000000000e+01,2.886444765436974591e-01,2.881148432770669343e-01,2.886444765436974591e-01,2.830011497152783440e-01,-7.140403228886276063e-04,-6.357367151307770185e-03
1.980000000000000071e+01,2.885406726420483015e-01,2.881179195051423170e-01,2.885406726420483015e-01,2.830308724252512120e-01,-8.178442245377663894e-04,-6.327644441334843994e-03
1.985000000000000142e+01,2.884294144578490315e-01,2.881212260936140690e-01,2.884294144578490315e-01,2.830606850629247551e-01,-9.291024087370791315e-04,-6.297831803661335659e-03
1.989999999999999858e+01,2.883130612556791816e-01,2.881248873236694208e-01,2.883130612556791816e-01,2.830907127015998004e-01,-1.045455610906907131e-03,-6.267804164986304216e-03
1.994999999999999929e+01,2.881940506251260969e-01,2.881290166646481854e-01,2.881940506251260969e-01,2.831210695923724874e-01,-1.164466241460000067e-03,-6.237447274213586863e-03
2.000000000000000000e+01,2.880748574983189592e-01,2.881337144971278796e-01,2.880748574983189592e-01,2.831518568870354802e-01,-1.283659368267148909e-03,-6.206659979550611418e-03
2.005000000000000071e+01,2.879579508137462551e-01,2.881390661064858194e-01,2.879579508137462551e-01,2.831831606315732275e-01,-1.400566052839816297e-03,-6.175356235012874513e-03
2.010000000000000142e+01,2.878457484229418051e-01,2.881451399969890415e-01,2.878457484229418051e-01,2.832150500803003457e-01,-1.512768443644301256e-03,-6.143466786285703418e-03
2.014999999999999858e+01,2.877405710311631282e-01,2.881519865706209105e-01,2.877405710311631282e-01,2.832475763748477093e-01,-1.617945835422954746e-03,-6.110940491738363171e-03
2.019999999999999929e+01,2.876445961401123408e-01,2.881596372073223500e-01,2.876445961401123408e-01,2.832807716246666940e-01,-1.713920726473737574e-03,-6.077745241919421844e-03
2.025000000000000000e+01,2.875598131063943352e-01,2.881681037742465090e-01,2.875598131063943352e-01,2.833146484166442769e-01,-1.798703760191760473e-03,-6.043868449941812958e-03
2.030000000000000071e+01,2.874879805319667248e-01,2.881773785812332678e-01,2.874879805319667248e-01,2.833491997710254617e-01,-1.870536334619359031e-03,-6.009317095560586484e-03
2.035000000000000142e+01,2.874305872530948935e-01,2.881874347883047749e-01,2.874305872530948935e-01,2.833843995494346735e-01,-1.927929613491193928e-03,-5.974117317151425924e-03
2.039999999999999858e+01,2.873888181862580549e-01,2.881982272589367344e-01,2.873888181862580549e-01,2.834202033087390160e-01,-1.969698680328011570e-03,-5.938313557847068637e-03
2.044999999999999929e+01,2.873635262205497254e-01,2.882096938405797060e-01,2.873635262205497254e-01,2.834565495822171655e-01,-1.994990646036376176e-03,-5.901967284368907912e-03
2.050000000000000000e+01,2.873552112174952988e-01,2.882217570418338370e-01,2.873552112174952988e-01,2.834933615574232735e-01,-2.003305649090813580e-03,-5.865155309162838927e-03
2.055000000000000071e+01,2.873640069955038512e-01,2.882343260642645788e-01,2.873640069955038512e-01,2.835305491087216634e-01,-1.994509871082263824e-03,-5.827967757864398711e-03
2.060000000000000142e+01,2.873896769451679267e-01,2.882472991365190862e-01,2.873896769451679267e-01,2.835680111321388086e-01,-1.968839921418169200e-03,-5.790505734447317678e-03
2.064999999999999858e+01,2.874316186537709261e-01,2.882605660895571353e-01,2.874316186537709261e-01,2.836056381213326039e-01,-1.926898212815171757e-03,-5.752878745253500736e-03
2.069999999999999929e+01,2.874888776250716926e-01,2.882740111047963349e-01,2.874888776250716926e-01,2.836433149164671041e-01,-1.869639241514390498e-03,-5.715201950118945808e-03
2.075000000000000000e+01,2.875601698773586068e-01,2.882875155620533425e-01,2.875601698773586068e-01,2.836809235528609530e-01,-1.798346989227496287e-03,-5.677593313725162912e-03
2.080000000000000071e+01,2.876439129029636499e-01,2.883009609115397276e-01,2.876439129029636499e-01,2.837183461336566515e-01,-1.714603963622453190e-03,-5.640170732929486105e-03
2.085000000000000142e+01,2.877382641896009674e-01,2.883142314939384221e-01,2.877382641896009674e-01,2.837554676505260054e-01,-1.620252676985124403e-03,-5.603049216060104407e-03
2.089999999999999858e+01,2.878411662506260571e-01,2.883272172347466356e-01,2.878411662506260571e-01,2.837921786785870815e-01,-1.517350615960030803e-03,-5.566338187999002318e-03
2.094999999999999929e+01,2.879503968984403195e-01,2.883398161435395957e-01,2.879503968984403195e-01,2.838283778761787612e-01,-1.408119968145775782e-03,-5.530138990407333817e-03
2.100000000000000000e+01,2.880636233313557115e-01,2.883519365554034208e-01,2.880636233313557115e-01,2.838639742267327071e-01,-1.294893535230352962e-03,-5.494542639853372372e-03
2.105000000000000071e+01,2.881784584952253869e-01,2.883634990602450543e-01,2.881784584952253869e-01,2.838988889684463390e-01,-1.180058371360722877e-03,-5.459627898139762098e-03
2.110000000000000142e+01,2.882925181301443929e-01,2.883744380756918524e-01,2.882925181301443929e-01,2.839330571674628656e-01,-1.065998736441714544e-03,-5.425459699123245071e-03
2.114999999999999858e+01,2.884034769197825754e-01,2.883847030304602099e-01,2.884034769197825754e-01,2.839664289014369181e-01,-9.550399468035399497e-04,-5.392087965149143167e-03
2.119999999999999929e+01,2.885091222239341002e-01,2.883942591369955122e-01,2.885091222239341002e-01,2.839989700322853028e-01,-8.493946426519704369e-04,-5.359546834300813085e-03
2.125000000000000000e+01,2.886074039887187581e-01,2.884030877444324070e-01,2.886074039887187581e-01,2.840306625591729750e-01,-7.511128778673283784e-04,-5.327854307413142608e-03
2.130000000000000071e+01,2.886964795865214484e-01,2.884111862750793343e-01,2.886964795865214484e-01,2.840615045549411688e-01,-6.620372800646199098e-04,-5.297012311644894167e-03
2.135000000000000142e+01,2.887747525306185170e-01,2.884185677592802644e-01,2.887747525306185170e-01,2.840915097008327450e-01,-5.837643359675577731e-04,-5.267007165753345710e-03
2.139999999999999858e+01,2.888409042278629046e-01,2.884252599942909168e-01,2.888409042278629046e-01,2.841207064451585773e-01,-5.176126387231944287e-04,-5.237810421427476978e-03
2.144999999999999929e+01,2.888939181666825839e-01,2.884313043624021078e-01,2.888939181666825839e-01,2.841491368211441215e-01,-4.645986999035040086e-04,-5.209380045441957922e-03
2.150000000000000000e+01,2.889330961769585038e-01,2.884367543516891952e-01,2.889330961769585038e-01,2.841768549673423516e-01,-4.254206896275935048e-04,-5.181661899243732161e-03
2.155000000000000071e+01,2.889580666336734605e-01,2.884416738292744364e-01,2.889580666336734605e-01,2.842039254005095383e-01,-4.004502329126399698e-04,-5.154591466076541111e-03
2.160000000000000142e+01,2.889687846991955689e-01,2.884461351217265657e-01,2.889687846991955689e-01,2.842304210955776678e-01,-3.897321673904990329e-04,-5.128095771008416882e-03
2.164999999999999858e+01,2.889655249027108241e-01,2.884502169601441124e-01,2.889655249027108241e-01,2.842564214302799042e-01,-3.929919638752802421e-04,-5.102095436306183958e-03
2.169999999999999929e+01,2.889488665343305507e-01,2.884540023485783200e-01,2.889488665343305507e-01,2.842820100530966121e-01,-4.096503322555327753e-04,-5.076506813489500315e-03
2.175000000000000000e+01,2.889196724822188922e-01,2.884575764138310738e-01,2.889196724822188922e-01,2.843072727325670068e-01,-4.388443843671982003e-04,-5.051244134019080428e-03
2.180000000000000071e+01,2.888790622619193948e-01,2.884610242924341983e-01,2.888790622619193948e-01,2.843322952437849493e-01,-4.794546046667150078e-04,-5.026221622801139641e-03
2.185000000000000142e+01,2.888283800777852184e-01,2.884644291069518585e-01,2.888283800777852184e-01,2.843571613442292256e-01,-5.301367888008813372e-04,-5.001355522356839070e-03
2.189999999999999858e+01,2.887691588183337599e-01,2.884678700788536609e-01,2.887691588183337599e-01,2.843819508861873402e-01,-5.893580482523498197e-04,-4.976565980398784360e-03
2.194999999999999929e+01,2.887030809229148010e-01,2.884714208193094320e-01,2.887030809229148010e-01,2.844067381071320177e-01,-6.554359436712842374e-04,-4.951778759454068639e-03
2.200000000000000000e+01,2.886319370695574760e-01,2.884751478325939811e-01,2.886319370695574760e-01,2.844315901327465479e-01,-7.265797970286129058e-04,-4.926926733839509000e-03
2.205000000000000071e+01,2.885575836269291816e-01,2.884791092596072914e-01,2.885575836269291816e-01,2.844565657201122977e-01,-8.009332396569141975e-04,-4.901951146473762684e-03
2.210000000000000142e+01,2.884818997907476756e-01,2.884833538815426701e-01,2.884818997907476756e-01,2.844817142610951977e-01,-8.766170758384029399e-04,-4.876802605490883520e-03
2.214999999999999858e+01,2.884067452902066009e-01,2.884879203961961958e-01,2.884067452902066009e-01,2.845070750584305919e-01,-9.517715763795038227e-04,-4.851441808155455490e-03
2.219999999999999929e+01,2.883339195059277382e-01,2.884928369720020647e-01,2.883339195059277382e-01,2.845326768795926609e-01,-1.024597360658367892e-03,-4.825839986993437671e-03
2.225000000000000000e+01,2.882651227898219704e-01,2.884981210777787797e-01,2.882651227898219704e-01,2.845585377864355836e-01,-1.093394076764116901e-03,-4.799979080150541810e-03
2.230000000000000071e+01,2.882019207203493916e-01,2.885037795795322157e-01,2.882019207203493916e-01,2.845846652319524717e-01,-1.156596146236709127e-03,-4.773851634633593903e-03
2.235000000000000142e+01,2.881457119645005616e-01,2.885098090896023315e-01,2.881457119645005616e-01,2.846110564094377904e-01,-1.212804902085532844e-03,-4.747460457148297737e-03
2.239999999999999858e+01,2.880977003500870270e-01,2.885161965480635415e-01,2.880977003500870270e-01,2.846376988339606728e-01,-1.260816516499058690e-03,-4.720818032625418749e-03
2.244999999999999929e+01,2.880588716777572889e-01,2.885229200116647963e-01,2.880588716777572889e-01,2.846645711314317317e-01,-1.299645188828785387e-03,-4.693945735154350304e-03
2.250000000000000000e+01,2.880299757203311217e-01,2.885299496217733073e-01,2.880299757203311217e-01,2.846916440067222553e-01,-1.328541146254976369e-03,-4.666872859863819764e-03
2.255000000000000071e+01,2.880115137662872526e-01,2.885372487197986890e-01,2.880115137662872526e-01,2.847188813593079515e-01,-1.347003100298822245e-03,-4.639635507278173920e-03
2.260000000000000142e+01,2.880037319635087578e-01,2.885447750764367214e-01,2.880037319635087578e-01,2.847462415127686164e-01,-1.354784903077329216e-03,-4.612275353817427495e-03
2.264999999999999858e+01,2.880066206081622338e-01,2.885524821997791367e-01,2.880066206081622338e-01,2.847736785231855250e-01,-1.351896258423879952e-03,-4.584838343400549250e-03
2.269999999999999929e+01,2.880199194021099141e-01,2.885603206868775361e-01,2.880199194021099141e-01,2.848011435310153217e-01,-1.338597464476159755e-03,-4.557373335570759527e-03
2.275000000000000000e+01,2.880431285717107714e-01,2.885682395837046443e-01,2.880431285717107714e-01,2.848285861213775139e-01,-1.315388294875303012e-03,-4.529930745208597676e-03
2.280000000000000071e+01,2.880755256034871481e-01,2.885761877195822112e-01,2.880755256034871481e-01,2.848559556588182717e-01,-1.282991263098933951e-03,-4.502561207767811179e-03
2.285000000000000142e+01,2.881161872111881461e-01,2.885841149840093212e-01,2.881161872111881461e-01,2.848832025644748023e-01,-1.242329655397921831e-03,-4.475314302111312731e-03
2.289999999999999858e+01,2.881640160084891766e-01,2.885919735163650079e-01,2.881640160084891766e-01,2.849102795061104754e-01,-1.194500858096889584e-03,-4.448237360475585864e-03
2.294999999999999929e+01,2.882177712269161640e-01,2.885997187821213172e-01,2.882177712269161640e-01,2.849371424746480197e-01,-1.140745639669903501e-03,-4.421374391938071892e-03
2.300000000000000000e+01,2.882761026950721450e-01,2.886073105129043914e-01,2.882761026950721450e-01,2.849637517245343643e-01,-1.082414171513936376e-03,-4.394765142051743761e-03
2.305000000000000071e+01,2.883375871885474062e-01,2.886147134919079815e-01,2.883375871885474062e-01,2.849900725594353146e-01,-1.020929678038661088e-03,-4.368444307150794355e-03
2.310000000000000142e+01,2.884007661755303431e-01,2.886218981706945574e-01,2.884007661755303431e-01,2.850160759492922358e-01,-9.577506910557333046e-04,-4.342440917293882707e-03
2.314999999999999858e+01,2.884641839260704277e-01,2.886288411082079675e-01,2.884641839260704277e-01,2.850417389695606984e-01,-8.943329405156724655e-04,-4.316777897025391407e-03
2.319999999999999929e+01,2.885264249272711523e-01,2.886355252277621464e-01,2.885264249272711523e-01,2.850670450583923099e-01,-8.320919393149491449e-04,-4.291471808193781691e-03
2.325000000000000000e+01,2.885861495552912159e-01,2.886419398927281277e-01,2.885861495552912159e-01,2.850919840924818205e-01,-7.723673112948930067e-04,-4.266532774104268497e-03
2.330000000000000071e+01,2.886421269993520999e-01,2.886480808064992298e-01,2.886421269993520999e-01,2.851165522871575431e-01,-7.163898672340026025e-04,-4.241964579428591023e-03
2.335000000000000142e+01,2.886932645128231223e-01,2.886539497469362003e-01,2.886932645128231223e-01,2.851407519309168692e-01,-6.652523537629759101e-04,-4.217764935669222372e-03
2.339999999999999858e+01,2.887386321800241573e-01,2.886595541497557482e-01,2.887386321800241573e-01,2.851645909688715341e-01,-6.198846865619311300e-04,-4.193925897714547053e-03
2.344999999999999929e+01,2.887774825311419935e-01,2.886649065591039287e-01,2.887774825311419935e-01,2.851880824533444270e-01,-5.810343354440980837e-04,-4.170434413241669823e-03
2.350000000000000000e+01,2.888092645065478137e-01,2.886700239667422951e-01,2.888092645065478137e-01,2.852112438830489149e-01,-5.492523600383038230e-04,-4.147272983537150619e-03
2.355000000000000071e+01,2.888336314594658893e-01,2.886749270637741227e-01,2.888336314594658893e-01,2.852340964547797064e-01,-5.248854071201858708e-04,-4.124420411806359148e-03
2.360000000000000142e+01,2.888504430849910265e-01,2.886796394305740643e-01,2.888504430849910265e-01,2.852566642532816110e-01,-5.080737815950598854e-04,-4.101852613304512660e-03
2.364999999999999858e+01,2.888597613658399066e-01,2.886841866915108024e-01,2.888597613658399066e-01,2.852789734058888138e-01,-4.987555007461942158e-04,-4.079543460697319414e-03
2.369999999999999929e+01,2.888618408226624745e-01,2.886885956611398019e-01,2.888618408226624745e-01,2.853010512286152656e-01,-4.966760439235916921e-04,-4.057465637970855514e-03
2.375000000000000000e+01,2.888571135411088786e-01,2.886928935077981428e-01,2.888571135411088786e-01,2.853229253896313877e-01,-5.014033254772045246e-04,-4.035591476954677841e-03
2.380000000000000071e+01,2.888461696116307320e-01,2.886971069589907568e-01,2.888461696116307320e-01,2.853446231145203571e-01,-5.123472549553541571e-04,-4.013893752065748367e-03
2.385000000000000142e+01,2.888297337546574806e-01,2.887012615706763818e-01,2.888297337546574806e-01,2.853661704554246725e-01,-5.287831119286090769e-04,-3.992346411161387838e-03
2.389999999999999858e+01,2.888086390081114341e-01,2.887053810796327280e-01,2.888086390081114341e-01,2.853875916432674908e-01,-5.498778584746592465e-04,-3.970925223318631965e-03
2.394999999999999929e+01,2.887837984225832266e-01,2.887094868546125070e-01,2.887837984225832266e-01,2.854089085387617741e-01,-5.747184440028843674e-04,-3.949608327824313120e-03
2.400000000000000000e+01,2.887561757399971785e-01,2.887135974581339082e-01,2.887561757399971785e-01,2.854301401940553817e-01,-6.023411265888884043e-04,-3.928376672530724603e-03
2.450000000000000000e+01,2.885215966656813902e-01,2.887567580197601957e-01,2.885215966656813902e-01,2.856396632841343153e-01,-8.369202009047125744e-04,-3.718853582451796258e-03
2.500000000000000000e+01,2.886229117665206623e-01,2.888007753449136072e-01,2.886229117665206623e-01,2.858415533525056063e-01,-7.356051000654232480e-04,-3.516963514080483598e-03
2.550000000000000000e+01,2.887979063110999167e-01,2.888410039501058124e-01,2.887979063110999167e-01,2.860316043457437618e-01,-5.606105554861490637e-04,-3.326912520842320239e-03
2.600000000000000000e+01,2.887965722310881223e-01,2.888805444702218228e-01,2.887965722310881223e-01,2.862133292359610448e-01,-5.619446354979749751e-04,-3.145187630625032472e-03
2.650000000000000000e+01,2.887897299471243739e-01,2.889176135457495187e-01,2.887897299471243739e-01,2.863853371398417669e-01,-5.687869194617046348e-04,-2.973179726744328618e-03
2.700000000000000000e+01,2.888760703349694814e-01,2.889463249288210522e-01,2.888760703349694814e-01,2.865421171417171786e-01,-4.824465316166004947e-04,-2.816399724868956338e-03
2.750000000000000000e+01,2.888996265019164178e-01,2.889710816208699296e-01,2.888996265019164178e-01,2.866884282951631113e-01,-4.588903646696497213e-04,-2.670088571422974625e-03
2.800000000000000000e+01,2.888672259506956386e-01,2.890005546757100086e-01,2.888672259506956386e-01,2.868332766567880943e-01,-4.912909158904280819e-04,-2.525240209798005567e-03
2.850000000000000000e+01,2.889267016376277919e-01,2.890307842279988271e-01,2.889267016376277919e-01,2.869730182422265408e-01,-4.318152289583159550e-04,-2.385498624359529141e-03
2.900000000000000000e+01,2.890194758968606670e-01,2.890529931733047952e-01,2.890194758968606670e-01,2.870991762406339687e-01,-3.390409697254183254e-04,-2.259340625952135917e-03
2.950000000000000000e+01,2.890150968403442655e-01,2.890698945119514751e-01,2.890150968403442655e-01,2.872147498616828831e-01,-3.434200262418272758e-04,-2.143767004903169432e-03
3.000000000000000000e+01,2.889719492102077458e-01,2.890895766126960198e-01,2.889719492102077458e-01,2.873280987148035814e-01,-3.865676563783658178e-04,-2.030418151782563494e-03
3.050000000000000000e+01,2.890109950558305552e-01,2.891118700325373547e-01,2.890109950558305552e-01,2.874393092006277128e-01,-3.475218107555204405e-04,-1.919207665958343623e-03
3.100000000000000000e+01,2.890902748833286129e-01,2.891304680762729062e-01,2.890902748833286129e-01,2.875423167042321371e-01,-2.682419832575006022e-04,-1.816200162353978154e-03
3.150000000000000000e+01,2.891075698718881815e-01,2.891437639503670609e-01,2.891075698718881815e-01,2.876357447241994492e-01,-2.509469946978985853e-04,-1.722772142386634403e-03
3.200000000000000000e+01,2.890772886810504261e-01,2.891564135496430543e-01,2.890772886810504261e-01,2.877244681514094515e-01,-2.812281855356581922e-04,-1.634048715176620106e-03
3.250000000000000000e+01,2.890787265378360060e-01,2.891716919030725141e-01,2.890787265378360060e-01,2.878119693143977864e-01,-2.797903287500888136e-04,-1.546547552188320355e-03
3.300000000000000000e+01,2.891316153566126368e-01,2.891868709381117952e-01,2.891316153566126368e-01,2.878957160635490231e-01,-2.269015099734617903e-04,-1.462800803037074982e-03
3.350000000000000000e+01,2.891719101830579897e-01,2.891980186757949767e-01,2.891719101830579897e-01,2.879719622519570366e-01,-1.866066835280960439e-04,-1.386554614629066521e-03
3.400000000000000000e+01,2.891579486951600386e-01,2.892066733541450718e-01,2.891579486951600386e-01,2.880424228986739887e-01,-2.005681714260623184e-04,-1.316093967912116075e-03
3.450000000000000000e+01,2.891397179194125644e-01,2.892169445147479978e-01,2.891397179194125644e-01,2.881113753874532946e-01,-2.187989471735122854e-04,-1.247141479132810255e-03
3.500000000000000000e+01,2.891694549059394270e-01,2.892284415150416788e-01,2.891694549059394270e-01,2.881785879120550842e-01,-1.890619606466364825e-04,-1.179928954531013268e-03
3.550000000000000000e+01,2.892122462445163578e-01,2.892376454835246524e-01,2.892122462445163578e-01,2.882406920318407173e-01,-1.462706220697336090e-04,-1.117824834745376455e-03
3.600000000000000000e+01,2.892128178522114235e-01,2.892443231461770403e-01,2.892128178522114235e-01,2.882975974012014220e-01,-1.456990143746924649e-04,-1.060919465384628632e-03
3.650000000000000000e+01,2.891942641378092982e-01,2.892513809596608532e-01,2.891942641378092982e-01,2.883523463160044820e-01,-1.642527287767787643e-04,-1.006170550581598350e-03
3.700000000000000000e+01,2.892070513449090940e-01,2.892595457908085921e-01,2.892070513449090940e-01,2.884057944233693882e-01,-1.514655216770212300e-04,-9.527224432166791004e-04
3.750000000000000000e+01,2.892386892067176918e-01,2.892668047033949419e-01,2.892386892067176918e-01,2.884560507728755607e-01,-1.198276598683987900e-04,-9.024660937105213193e-04
3.800000000000000000e+01,2.892477130586779688e-01,2.892723509238902535e-01,2.892477130586779688e-01,2.885024243585212478e-01,-1.108038079081170098e-04,-8.560925080648435891e-04
3.850000000000000000e+01,2.892381032123079732e-01,2.892775082368526096e-01,2.892381032123079732e-01,2.885463489735021758e-01,-1.204136542781054090e-04,-8.121678930839273730e-04
3.900000000000000000e+01,2.892419162712254188e-01,2.892831262149187510e-01,2.892419162712254188e-01,2.885887786121236753e-01,-1.166005953606700807e-04,-7.697382544623912167e-04
3.950000000000000000e+01,2.892600535616306479e-01,2.892885555706680156e-01,2.892600535616306479e-01,2.886291629796103320e-01,-9.846330495543535711e-05,-7.293538869757319786e-04
4.000000000000000000e+01,2.892704343875511230e-01,2.892931572267957163e-01,2.892704343875511230e-01,2.886669568953900145e-01,-8.808247903496231991e-05,-6.915599711960747440e-04
4.050000000000000000e+01,2.892697257895646135e-01,2.892971785358921522e-01,2.892697257895646135e-01,2.887024968825874782e-01,-8.879107702145815138e-05,-6.560199839986070782e-04
4.100000000000000000e+01,2.892711540828722394e-01,2.893011093150750224e-01,2.892711540828722394e-01,2.887363574424260393e-01,-8.736278371383727039e-05,-6.221594241600262795e-04
4.150000000000000000e+01,2.892792651288400574e-01,2.893050322763598969e-01,2.892792651288400574e-01,2.887687016412381347e-01,-7.925173774602574557e-05,-5.898152253479228748e-04
4.200000000000000000e+01,2.892874387043696816e-01,2.893086836808463902e-01,2.892874387043696816e-01,2.887993419671699979e-01,-7.107816221639713401e-05,-5.591748994161071943e-04
4.250000000000000000e+01,2.892913885668416674e-01,2.893118900690522244e-01,2.892913885668416674e-01,2.888281773154864340e-01,-6.712829974442422604e-05,-5.303395510996404289e-04
4.300000000000000000e+01,2.892932632048358932e-01,2.893147956899309592e-01,2.892932632048358932e-01,2.888554206438829208e-01,-6.525366175018558024e-05,-5.030962227031805182e-04
4.350000000000000000e+01,2.892965486755740279e-01,2.893176279937990092e-01,2.892965486755740279e-01,2.888813646328364793e-01,-6.196819101204621401e-05,-4.771522337495895643e-04
4.400000000000000000e+01,2.893016941898783889e-01,2.893203841192967807e-01,2.893016941898783889e-01,2.889060683258016793e-01,-5.682267670768575626e-05,-4.524485407844439067e-04
4.450000000000000000e+01,2.893062661884820419e-01,2.893229092167831640e-01,2.893062661884820419e-01,2.889294356274217379e-01,-5.225067810405462722e-05,-4.290812391643335677e-04
4.500000000000000000e+01,2.893089891456062102e-01,2.893251676762272351e-01,2.893089891456062102e-01,2.889514867098287310e-01,-4.952772097987382727e-05,-4.070301567573511429e-04
4.550000000000000000e+01,2.893111467189581898e-01,2.893272643909596820e-01,2.893111467189581898e-01,2.889723794318181938e-01,-4.737014762789171809e-05,-3.861374347679338869e-04
4.600000000000000000e+01,2.893139827736913583e-01,2.893292866947014819e-01,2.893139827736913583e-01,2.889922514101945783e-01,-4.453409289475243469e-05,-3.662654563914690005e-04
4.650000000000000000e+01,2.893172240783131177e-01,2.893312238928747449e-01,2.893172240783131177e-01,2.890111396812395927e-01,-4.129278827296352226e-05,-3.473771853465101173e-04
4.700000000000000000e+01,2.893201568563188442e-01,2.893330076293073039e-01,2.893201568563188442e-01,2.890290212004995030e-01,-3.836001026726206903e-05,-3.294956660865860768e-04
4.750000000000000000e+01,2.893224693114316293e-01,2.893346105402318513e-01,2.893224693114316293e-01,2.890459116261349659e-01,-3.604755515446093754e-05,-3.126052404511735997e-04
4.800000000000000000e+01,2.893242001224780591e-01,2.893360995319512186e-01,2.893242001224780591e-01,2.890619187146529767e-01,-3.431674410801258769e-05,-2.965981519331349322e-04
4.850000000000000000e+01,2.893259896878386805e-01,2.893375532344892864e-01,2.893259896878386805e-01,2.890771598810388254e-01,-3.252717874739365870e-05,-2.813569855472572694e-04
4.900000000000000000e+01,2.893284170771661667e-01,2.893389447667374381e-01,2.893284170771661667e-01,2.890916450652478709e-01,-3.009978941995169070e-05,-2.668718013382501099e-04
4.950000000000000000e+01,2.893308234986093352e-01,2.893401945698762523e-01,2.893308234986093352e-01,2.891053296669711670e-01,-2.769336797674737077e-05,-2.531871996149373592e-04
5.000000000000000000e+01,2.893322437912607126e-01,2.893413171848913668e-01,2.893322437912607126e-01,2.891182614217040481e-01,-2.627307532539595596e-05,-2.402554448820033164e-04
5.050000000000000000e+01,2.893332001373057905e-01,2.893424014154225565e-01,2.893332001373057905e-01,2.891305606536219708e-01,-2.531672928032247107e-05,-2.279562129641475349e-04
5.100000000000000000e+01,2.893348735480851253e-01,2.893434639027471222e-01,2.893348735480851253e-01,2.891422739322390689e-01,-2.364331850095181605e-05,-2.162429343470439699e-04
5.150000000000000000e+01,2.893369637762233659e-01,2.893444393666693149e-01,2.893369637762233659e-01,2.891533643924157349e-01,-2.155309036273063953e-05,-2.051524741703580380e-04
5.200000000000000000e+01,2.893383116249992892e-01,2.893453076395230417e-01,2.893383116249992892e-01,2.891638388472107524e-01,-2.020524158679244843e-05,-1.946780193753259102e-04
5.250000000000000000e+01,2.893390128771622938e-01,2.893461239510480842e-01,2.893390128771622938e-01,2.891737781474484348e-01,-1.950398942379938418e-05,-1.847387191377036970e-04
5.300000000000000000e+01,2.893400777196592499e-01,2.893469227507439734e-01,2.893400777196592499e-01,2.891832410719137880e-01,-1.843914692685871137e-05,-1.752757946723137571e-04
5.350000000000000000e+01,2.893416102718512350e-01,2.893476761635467298e-01,2.893416102718512350e-01,2.891922228465307332e-01,-1.690659473485422320e-05,-1.662940200553647487e-04
5.400000000000000000e+01,2.893428388955769370e-01,2.893483563391226476e-01,2.893428388955769370e-01,2.892007175560041832e-01,-1.567797100915520507e-05,-1.577993105818665382e-04
5.450000000000000000e+01,2.893435396508248214e-01,2.893489809253353973e-01,2.893435396508248214e-01,2.892087636777840309e-01,-1.497721576125485129e-05,-1.497531888020498685e-04
5.500000000000000000e+01,2.893442449889876422e-01,2.893495805041078617e-01,2.893442449889876422e-01,2.892164115741704955e-01,-1.427187759842927031e-05,-1.421052924156214839e-04
5.550000000000000000e+01,2.893452560328691470e-01,2.893501557193266516e-01,2.893452560328691470e-01,2.892236806722620068e-01,-1.326083371693816021e-05,-1.348361943240861951e-04
5.600000000000000000e+01,2.893462698727148341e-01,2.893506871385312373e-01,2.893462698727148341e-01,2.892305693754843587e-01,-1.224699387125550846e-05,-1.279474911017208132e-04
5.650000000000000000e+01,2.893469762551908464e-01,2.893511713073301794e-01,2.893469762551908464e-01,2.892370911664377542e-01,-1.154061139527136482e-05,-1.214257001483524863e-04
5.700000000000000000e+01,2.893475134859860853e-01,2.893516259009868419e-01,2.893475134859860853e-01,2.892432798044723974e-01,-1.100338060002418481e-05,-1.152370621137305354e-04
5.750000000000000000e+01,2.893481688952076469e-01,2.893520624607657243e-01,2.893481688952076469e-01,2.892491621048881023e-01,-1.034797137844157014e-05,-1.093547616979796976e-04
5.800000000000000000e+01,2.893489293334975399e-01,2.893524734865686177e-01,2.893489293334975399e-01,2.892547450720000524e-01,-9.587533088549796237e-06,-1.037717945860680102e-04
5.850000000000000000e+01,2.893495669130257131e-01,2.893528506407489487e-01,2.893495669130257131e-01,2.892600341418155585e-01,-8.949953560393652591e-06,-9.848272477052293159e-05
5.900000000000000000e+01,2.893500295703508307e-01,2.893532000136603832e-01,2.893500295703508307e-01,2.892650484847982262e-01,-8.487296235271912014e-06,-9.346838178785756110e-05
5.950000000000000000e+01,2.893504873514726183e-01,2.893535319130973171e-01,2.893504873514726183e-01,2.892698108303987103e-01,-8.029515113450492810e-06,-8.870603618737891343e-05
6.000000000000000000e+01,2.893510258960417247e-01,2.893538468846483802e-01,2.893510258960417247e-01,2.892743335204299715e-01,-7.490970544381502604e-06,-8.418334615613093028e-05
6.050000000000000000e+01,2.893515401909263485e-01,2.893541398917175989e-01,2.893515401909263485e-01,2.892786227205134120e-01,-6.976675659723056497e-06,-7.989414607267254407e-05
6.100000000000000000e+01,2.893519472539486381e-01,2.893544109793074193e-01,2.893519472539486381e-01,2.892826891139084755e-01,-6.569612637439403165e-06,-7.582775267762394003e-05
6.150000000000000000e+01,2.893523055737489136e-01,2.893546651316274421e-01,2.893523055737489136e-01,2.892865477876684355e-01,-6.211292837168728429e-06,-7.196907891764765981e-05
6.200000000000000000e+01,2.893526856079633447e-01,2.893549056150400145e-01,2.893526856079633447e-01,2.892902116025617421e-01,-5.831258622736667528e-06,-6.830526402436562061e-05
6.250000000000000000e+01,2.893530687107565558e-01,2.893551319306588709e-01,2.893530687107565558e-01,2.892936891712213909e-01,-5.448155829508735142e-06,-6.482769536468591109e-05
6.300000000000000000e+01,2.893534111698305988e-01,2.893553427955341539e-01,2.893534111698305988e-01,2.892969878636452163e-01,-5.105696755464409815e-06,-6.152900294085937507e-05
6.350000000000000000e+01,2.893537109010825281e-01,2.893555389570440228e-01,2.893537109010825281e-01,2.893001166447382033e-01,-4.805965503572073486e-06,-5.840022184793516722e-05
6.400000000000000000e+01,2.893539910953876193e-01,2.893557230656158552e-01,2.893539910953876193e-01,2.893030859690093326e-01,-4.525771198470388588e-06,-5.543089757677386827e-05
6.450000000000000000e+01,2.893542678627952780e-01,2.893558970805937824e-01,2.893542678627952780e-01,2.893059052072550208e-01,-4.249003790812474725e-06,-5.261165933105482225e-05
6.500000000000000000e+01,2.893545391813260315e-01,2.893560606110772149e-01,2.893545391813260315e-01,2.893085810071404640e-01,-3.977685260073025618e-06,-4.993585944559302393e-05
6.550000000000000000e+01,2.893547887509602679e-01,2.893562127532785522e-01,2.893547887509602679e-01,2.893111191493326628e-01,-3.728115625845909113e-06,-4.739771725344580532e-05
6.600000000000000000e+01,2.893550078766176092e-01,2.893563545777635970e-01,2.893550078766176092e-01,2.893135270525993841e-01,-3.508989968481950120e-06,-4.498981398670435329e-05
6.650000000000000000e+01,2.893552116537736474e-01,2.893564882583680165e-01,2.893552116537736474e-01,2.893158129196737871e-01,-3.305212812421465831e-06,-4.270394691233397183e-05
6.700000000000000000e+01,2.893554170419012084e-01,2.893566145147637436e-01,2.893554170419012084e-01,2.893179831958838100e-01,-3.099824684855536864e-06,-4.053367070229719441e-05
6.750000000000000000e+01,2.893556167161210335e-01,2.893567326025359709e-01,2.893556167161210335e-01,2.893200425744777982e-01,-2.900150465084663463e-06,-3.847429210831419246e-05
6.800000000000000000e+01,2.893557938617004055e-01,2.893568424689800245e-01,2.893557938617004055e-01,2.893219961669236673e-01,-2.723004885669102933e-06,-3.652069966241192636e-05
6.850000000000000000e+01,2.893559508314130224e-01,2.893569454310134237e-01,2.893559508314130224e-01,2.893238501946039931e-01,-2.566035173054548161e-06,-3.466667198206910673e-05
6.900000000000000000e+01,2.893561039366629450e-01,2.893570426612994684e-01,2.893561039366629450e-01,2.893256104880136403e-01,-2.412929923133311160e-06,-3.290637857249320477e-05
6.950000000000000000e+01,2.893562573884677080e-01,2.893571341329632673e-01,2.893562573884677080e-01,2.893272814438760387e-01,-2.259478118356263496e-06,-3.123542271005229961e-05
7.000000000000000000e+01,2.893564000811333914e-01,2.893572194618462268e-01,2.893564000811333914e-01,2.893288668791795804e-01,-2.116785452721149833e-06,-2.964998740650129626e-05
7.050000000000000000e+01,2.893565255054107443e-01,2.893572990827648073e-01,2.893565255054107443e-01,2.893303712186374166e-01,-1.991361175346222162e-06,-2.814564794865421967e-05
7.100000000000000000e+01,2.893566413280786453e-01,2.893573739988647975e-01,2.893566413280786453e-01,2.893317992546787787e-01,-1.875538507461147933e-06,-2.671761190733264668e-05
7.150000000000000000e+01,2.893567566618231446e-01,2.893574446890649354e-01,2.893567566618231446e-01,2.893331550649828610e-01,-1.760204762928749407e-06,-2.536180160320323200e-05
7.200000000000000000e+01,2.893568689339818256e-01,2.893575109319611594e-01,2.893568689339818256e-01,2.893344418459617429e-01,-1.647932604280133737e-06,-2.407502062433766900e-05
7.250000000000000000e+01,2.893569700328745276e-01,2.893575726967171358e-01,2.893569700328745276e-01,2.893356628127540242e-01,-1.546833711548139746e-06,-2.285405383203611716e-05
7.300000000000000000e+01,2.893570601447431612e-01,2.893576305763887468e-01,2.893570601447431612e-01,2.893368216411992822e-01,-1.456721842939123000e-06,-2.169522538677167984e-05
7.350000000000000000e+01,2.893571470093486697e-01,2.893576851574800046e-01,2.893571470093486697e-01,2.893379218456039181e-01,-1.369857237405707813e-06,-2.059502098215681317e-05
7.400000000000000000e+01,2.893572332759558052e-01,2.893577364884250547e-01,2.893572332759558052e-01,2.893389662550152619e-01,-1.283590630265840209e-06,-1.955061157081615256e-05
7.450000000000000000e+01,2.893573136678667113e-01,2.893577844582541636e-01,2.893573136678667113e-01,2.893399573992886942e-01,-1.203198719389640118e-06,-1.855946729738143692e-05
7.500000000000000000e+01,2.893573852129059376e-01,2.893578293131671697e-01,2.893573852129059376e-01,2.893408980326936941e-01,-1.131653680173504330e-06,-1.761883389240170400e-05
7.550000000000000000e+01,2.893574518834768905e-01,2.893578714942131036e-01,2.893574518834768905e-01,2.893417909782717845e-01,-1.064983109182413839e-06,-1.672588831428114547e-05
7.600000000000000000e+01,2.893575173970044379e-01,2.893579112112336649e-01,2.893575173970044379e-01,2.893426387081200479e-01,-9.994695816485786378e-07,-1.587815846602489152e-05
7.650000000000000000e+01,2.893575800467794168e-01,2.893579484496395238e-01,2.893575800467794168e-01,2.893434433561869468e-01,-9.368198066563367453e-07,-1.507351039913372692e-05
7.700000000000000000e+01,2.893576370376098605e-01,2.893579832786515316e-01,2.893576370376098605e-01,2.893442070322319593e-01,-8.798289762047376064e-07,-1.430983435414893855e-05
7.750000000000000000e+01,2.893576892298232450e-01,2.893580159410776842e-01,2.893576892298232450e-01,2.893449319170342537e-01,-8.276367628415644744e-07,-1.358494955184999165e-05
7.800000000000000000e+01,2.893577391570733570e-01,2.893580466669603557e-01,2.893577391570733570e-01,2.893456200811976853e-01,-7.777095127473389399e-07,-1.289678538840094629e-05
7.850000000000000000e+01,2.893577872789406258e-01,2.893580755434193574e-01,2.893577872789406258e-01,2.893462733598912706e-01,-7.295876454598307256e-07,-1.224350669479446407e-05
7.900000000000000000e+01,2.893578322418898230e-01,2.893581025997242206e-01,2.893578322418898230e-01,2.893468934425720285e-01,-6.846246962620533460e-07,-1.162342401405986960e-05
7.950000000000000000e+01,2.893578734912498063e-01,2.893581279404068840e-01,2.893578734912498063e-01,2.893474820105156331e-01,-6.433753362640858711e-07,-1.103485607046318483e-05
8.000000000000000000e+01,2.893579120221880241e-01,2.893581517356506594e-01,2.893579120221880241e-01,2.893480407314008573e-01,-6.048443980842045254e-07,-1.047613518522602947e-05
8.050000000000000000e+01,2.893579488568201463e-01,2.893581741124570672e-01,2.893579488568201463e-01,2.893485711544608319e-01,-5.680097659433544204e-07,-9.945712125262748943e-06
8.100000000000000000e+01,2.893579838696596074e-01,2.893581951194347801e-01,2.893579838696596074e-01,2.893490746790552404e-01,-5.329969265031945214e-07,-9.442187530846414052e-06
8.150000000000000000e+01,2.893580164090257534e-01,2.893582148018616906e-01,2.893580164090257534e-01,2.893495526333256795e-01,-5.004575603484396148e-07,-8.964233260406804965e-06
8.200000000000000000e+01,2.893580465051023287e-01,2.893582332581912109e-01,2.893580465051023287e-01,2.893500063341150619e-01,-4.703614837580741233e-07,-8.510532471033473715e-06
8.250000000000000000e+01,2.893580748635628530e-01,2.893582506010362598e-01,2.893580748635628530e-01,2.893504370511926771e-01,-4.420030232157503773e-07,-8.079815393418416020e-06
8.300000000000000000e+01,2.893581018910456604e-01,2.893582668998757046e-01,2.893581018910456604e-01,2.893508459530387822e-01,-4.149755404317655640e-07,-7.670913547263847183e-06
8.350000000000000000e+01,2.893581273500731021e-01,2.893582821908061153e-01,2.893581273500731021e-01,2.893512341195195181e-01,-3.895165129844944399e-07,-7.282747066561685348e-06
8.400000000000000000e+01,2.893581509859006751e-01,2.893582965242314509e-01,2.893581509859006751e-01,2.893516025923527080e-01,-3.658806854412943597e-07,-6.914274233367913038e-06
8.450000000000000000e+01,2.893581730167030241e-01,2.893583099767775280e-01,2.893581730167030241e-01,2.893519523896592727e-01,-3.438498830559106838e-07,-6.564476926865174642e-06
8.500000000000000000e+01,2.893581938494056427e-01,2.893583226195852176e-01,2.893581938494056427e-01,2.893522844767605351e-01,-3.230171804233857967e-07,-6.232389825565075662e-06
8.550000000000000000e+01,2.893582136092931467e-01,2.893583344951551894e-01,2.893582136092931467e-01,2.893525997454012844e-01,-3.032572929397878203e-07,-5.917121184821016583e-06
8.600000000000000000e+01,2.893582321400083868e-01,2.893583456334183901e-01,2.893582321400083868e-01,2.893528990320784477e-01,-2.847265776948563380e-07,-5.617834507666574851e-06
8.650000000000000000e+01,2.893582493667989364e-01,2.893583560790787268e-01,2.893582493667989364e-01,2.893531831475291694e-01,-2.674997871654549704e-07,-5.333719056934302701e-06
8.700000000000000000e+01,2.893582654918502861e-01,2.893583658894341437e-01,2.893582654918502861e-01,2.893534528765890901e-01,-2.513747358157603098e-07,-5.063989997002948687e-06
8.750000000000000000e+01,2.893582807700524340e-01,2.893583751094842560e-01,2.893582807700524340e-01,2.893537089552347674e-01,-2.360965336546050344e-07,-4.807911351335021377e-06
8.800000000000000000e+01,2.893582952201956271e-01,2.893583837650045565e-01,2.893582952201956271e-01,2.893539520654953567e-01,-2.216463904713824744e-07,-4.564801090724224436e-06
8.850000000000000000e+01,2.893583087104651952e-01,2.893583918821936996e-01,2.893583087104651952e-01,2.893541828568449992e-01,-2.081561208989344541e-07,-4.334009741123542299e-06
8.900000000000000000e+01,2.893583212644047498e-01,2.893583995001804410e-01,2.893583212644047498e-01,2.893544019603673245e-01,-1.956021813392875719e-07,-4.114906218775345675e-06
8.950000000000000000e+01,2.893583330882021354e-01,2.893584066584849457e-01,2.893583330882021354e-01,2.893546099777907221e-01,-1.837783839435724745e-07,-3.906888795327281602e-06
9.000000000000000000e+01,2.893583443018226120e-01,2.893584133831572092e-01,2.893583443018226120e-01,2.893548074691220107e-01,-1.725647634670999163e-07,-3.709397464093545176e-06
9.050000000000000000e+01,2.893583548393401372e-01,2.893584196930654717e-01,2.893583548393401372e-01,2.893549949603542726e-01,-1.620272459658184532e-07,-3.521906231806402420e-06
9.100000000000000000e+01,2.893583646496757367e-01,2.893584256129376198e-01,2.893583646496757367e-01,2.893551729578570098e-01,-1.522169103345334756e-07,-3.343908729083179567e-06
9.150000000000000000e+01,2.893583738336704125e-01,2.893584311725315716e-01,2.893583738336704125e-01,2.893553419488270606e-01,-1.430329156788144179e-07,-3.174917759023323927e-06
9.200000000000000000e+01,2.893583825194109838e-01,2.893584363964042394e-01,2.893583825194109838e-01,2.893555023922740888e-01,-1.343471751238129811e-07,-3.014474312046244284e-06
9.250000000000000000e+01,2.893583907195440008e-01,2.893584413014044232e-01,2.893583907195440008e-01,2.893556547176682203e-01,-1.261470420952368556e-07,-2.862148917839393959e-06
9.300000000000000000e+01,2.893583983883283861e-01,2.893584459038678891e-01,2.893583983883283861e-01,2.893557993332327438e-01,-1.184782576892245315e-07,-2.717533353296335743e-06
9.350000000000000000e+01,2.893584055476428052e-01,2.893584502241459688e-01,2.893584055476428052e-01,2.893559366315143211e-01,-1.113189432944056609e-07,-2.580235071768014662e-06
9.400000000000000000e+01,2.893584122834783612e-01,2.893584542826833084e-01,2.893584122834783612e-01,2.893560669864503332e-01,-1.045831077194367861e-07,-2.449880135794700795e-06
9.450000000000000000e+01,2.893584186483022513e-01,2.893584580951551466e-01,2.893584186483022513e-01,2.893561907494461849e-01,-9.821828383012024766e-08,-2.326117139862408790e-06
9.500000000000000000e+01,2.893584246304987118e-01,2.893584616739887094e-01,2.893584246304987118e-01,2.893563082517893181e-01,-9.223608736034916775e-08,-2.208614796782122068e-06
9.550000000000000000e+01,2.893584302206289594e-01,2.893584650328683283e-01,2.893584302206289594e-01,2.893564198100018747e-01,-8.664595713489679624e-08,-2.097056584208948478e-06
9.600000000000000000e+01,2.893584354585467810e-01,2.893584681871232966e-01,2.893584354585467810e-01,2.893565257270338531e-01,-8.140803928593483700e-08,-1.991139552195426373e-06
9.650000000000000000e+01,2.893584403969468033e-01,2.893584711503661144e-01,2.893584403969468033e-01,2.893566262896661301e-01,-7.646963931470213120e-08,-1.890576919938894067e-06
9.700000000000000000e+01,2.893584450515087059e-01,2.893584739331817035e-01,2.893584450515087059e-01,2.893567217679256509e-01,-7.181507738029182604e-08,-1.795098660402395055e-06
9.750000000000000000e+01,2.893584494141791530e-01,2.893584765453924845e-01,2.893584494141791530e-01,2.893568124180405654e-01,-6.745240695257722739e-08,-1.704448545482778454e-06
9.800000000000000000e+01,2.893584534967265642e-01,2.893584789978537741e-01,2.893584534967265642e-01,2.893568984848904901e-01,-6.336985953514724590e-08,-1.618381695565005940e-06
9.850000000000000000e+01,2.893584573335550858e-01,2.893584813013909129e-01,2.893584573335550858e-01,2.893569802015659720e-01,-5.953303100619865435e-08,-1.536665020168939870e-06
9.900000000000000000e+01,2.893584609496610560e-01,2.893584834651572457e-01,2.893584609496610560e-01,2.893570577883171069e-01,-5.591692503465626332e-08,-1.459078269010792663e-06
9.950000000000000000e+01,2.893584643488268382e-01,2.893584854969001308e-01,2.893584643488268382e-01,2.893571314533811001e-01,-5.251775926054085620e-08,-1.385413204977053926e-06
1.000000000000000000e+02,2.893584675335131862e-01,2.893584874043366173e-01,2.893584675335131862e-01,2.893572013948907951e-01,-4.933307292823565885e-08,-1.315471695311053442e-06
1.005000000000000000e+02,2.893584705199752638e-01,2.893584891955338079e-01,2.893584705199752638e-01,2.893572678017611310e-01,-4.634661085253568302e-08,-1.249064825001084012e-06
1.010000000000000000e+02,2.893584733294038980e-01,2.893584908780506559e-01,2.893584733294038980e-01,2.893573308533117783e-01,-4.353718216652735221e-08,-1.186013274330306674e-06
1.015000000000000000e+02,2.893584759738283552e-01,2.893584924583223472e-01,2.893584759738283552e-01,2.893573907191083761e-01,-4.089275771425732953e-08,-1.126147477716655587e-06
1.020000000000000000e+02,2.893584784567551083e-01,2.893584939421314783e-01,2.893584784567551083e-01,2.893574475598669760e-01,-3.840983100138468072e-08,-1.069306719085191603e-06
1.025000000000000000e+02,2.893584807841880213e-01,2.893584953353470213e-01,2.893584807841880213e-01,2.893575015286052321e-01,-3.608239804315220558e-08,-1.015337980844871494e-06
1.030000000000000000e+02,2.893584829692208982e-01,2.893584966438648709e-01,2.893584829692208982e-01,2.893575527709739692e-01,-3.389736519609956515e-08,-9.640956121475628552e-07
1.035000000000000000e+02,2.893584850251861851e-01,2.893584978730003310e-01,2.893584850251861851e-01,2.893576014250210937e-01,-3.184139988448644645e-08,-9.154415650035688239e-07
1.040000000000000000e+02,2.893584869587730313e-01,2.893584990273435631e-01,2.893584869587730313e-01,2.893576476214002047e-01,-2.990781303915066567e-08,-8.692451858719983784e-07
1.045000000000000000e+02,2.893584887730132893e-01,2.893585001112429222e-01,2.893584887730132893e-01,2.893576914841887171e-01,-2.809357281044084189e-08,-8.253823974040352018e-07
1.050000000000000000e+02,2.893584904744758712e-01,2.893585011291212039e-01,2.893584904744758712e-01,2.893577331315225210e-01,-2.639211021556577995e-08,-7.837350635268404510e-07
1.055000000000000000e+02,2.893584920734229016e-01,2.893585020852178502e-01,2.893584920734229016e-01,2.893577726756406676e-01,-2.479316316427910337e-08,-7.441909454279319328e-07
1.060000000000000000e+02,2.893584935778423239e-01,2.893585029832692612e-01,2.893584935778423239e-01,2.893578102228523963e-01,-2.328874377878195902e-08,-7.066437337120709216e-07
1.065000000000000000e+02,2.893584949912990645e-01,2.893585038266289211e-01,2.893584949912990645e-01,2.893578458739302084e-01,-2.187528704072527909e-08,-6.709926559123044039e-07
1.070000000000000000e+02,2.893584963171209057e-01,2.893585046185860876e-01,2.893584963171209057e-01,2.893578797246874612e-01,-2.054946521225786407e-08,-6.371418986256576597e-07
1.075000000000000000e+02,2.893584975616143029e-01,2.893585053624038173e-01,2.893584975616143029e-01,2.893579118662624183e-01,-1.930497177663354473e-08,-6.050003237084522540e-07
1.080000000000000000e+02,2.893584987318337798e-01,2.893585060610952553e-01,2.893584987318337798e-01,2.893579423851278531e-01,-1.813475232648980933e-08,-5.744814581966590685e-07
1.085000000000000000e+02,2.893584998322485391e-01,2.893585067173303771e-01,2.893584998322485391e-01,2.893579713632201122e-01,-1.703433754803147204e-08,-5.455033659649919582e-07
1.090000000000000000e+02,2.893585008653608015e-01,2.893585073336002456e-01,2.893585008653608015e-01,2.893579988783136492e-01,-1.600122528708479185e-08,-5.179882724820000487e-07
1.095000000000000000e+02,2.893585018346610527e-01,2.893585079123683901e-01,2.893585018346610527e-01,2.893580250043726876e-01,-1.503192503466022204e-08,-4.918622134065259911e-07
1.100000000000000000e+02,2.893585027452338365e-01,2.893585084560043041e-01,2.893585027452338365e-01,2.893580498116750110e-01,-1.412135228160479953e-08,-4.670549111005210696e-07
1.105000000000000000e+02,2.893585036015541845e-01,2.893585089666507182e-01,2.893585036015541845e-01,2.893580733668593141e-01,-1.326503189907651099e-08,-4.434997268111279414e-07
1.110000000000000000e+02,2.893585044062299549e-01,2.893585094462466922e-01,2.893585044062299549e-01,2.893580957331200465e-01,-1.246035613921646221e-08,-4.211334660331733434e-07
1.115000000000000000e+02,2.893585051614181447e-01,2.893585098966554581e-01,2.893585051614181447e-01,2.893581169704981249e-01,-1.170516792815605694e-08,-3.998960880002008241e-07
1.120000000000000000e+02,2.893585058703598278e-01,2.893585103196985586e-01,2.893585058703598278e-01,2.893581371360693932e-01,-1.099622625555891989e-08,-3.797305167027607290e-07
1.125000000000000000e+02,2.893585065367259568e-01,2.893585107170763004e-01,2.893585065367259568e-01,2.893581562840124022e-01,-1.032986015149471018e-08,-3.605825736686862226e-07
1.130000000000000000e+02,2.893585071631806227e-01,2.893585110903257318e-01,2.893585071631806227e-01,2.893581744657054977e-01,-9.703405444324264134e-09,-3.424008806057965458e-07
1.135000000000000000e+02,2.893585077514868042e-01,2.893585114408784853e-01,2.893585077514868042e-01,2.893581917299173356e-01,-9.115099277172425130e-09,-3.251366687403516837e-07
1.140000000000000000e+02,2.893585083036877004e-01,2.893585117701215625e-01,2.893585083036877004e-01,2.893582081229934544e-01,-8.562898407654996753e-09,-3.087435925861214984e-07
1.145000000000000000e+02,2.893585088223972202e-01,2.893585120793807364e-01,2.893585088223972202e-01,2.893582236889593040e-01,-8.044188883967198011e-09,-2.931776267574418486e-07
1.150000000000000000e+02,2.893585093099924621e-01,2.893585123698764194e-01,2.893585093099924621e-01,2.893582384695894127e-01,-7.556593620699298754e-09,-2.783969966761772036e-07
1.155000000000000000e+02,2.893585097681508622e-01,2.893585126427278831e-01,2.893585097681508622e-01,2.893582525045195197e-01,-7.098435234247025880e-09,-2.643620665258906719e-07
1.160000000000000000e+02,2.893585101983220942e-01,2.893585128989958899e-01,2.893585101983220942e-01,2.893582658313916256e-01,-6.668264008280606005e-09,-2.510351944631996362e-07
1.165000000000000000e+02,2.893585106022460995e-01,2.893585131397007904e-01,2.893585106022460995e-01,2.893582784859692336e-01,-6.264339967400698633e-09,-2.383806168230184570e-07
1.170000000000000000e+02,2.893585109817887191e-01,2.893585133658026498e-01,2.893585109817887191e-01,2.893582905022099028e-01,-5.884797389500485834e-09,-2.263643761817540157e-07
1.175000000000000000e+02,2.893585113384954943e-01,2.893585135781840401e-01,2.893585113384954943e-01,2.893583019123357469e-01,-5.528090573121538447e-09,-2.149542503018421898e-07
1.180000000000000000e+02,2.893585116735618579e-01,2.893585137776659710e-01,2.893585116735618579e-01,2.893583127469326888e-01,-5.193024255391141404e-09,-2.041196534440810465e-07
1.185000000000000000e+02,2.893585119881769141e-01,2.893585139650313165e-01,2.893585119881769141e-01,2.893583230350528224e-01,-4.878409166483369150e-09,-1.938315333197874275e-07
1.190000000000000000e+02,2.893585122836855317e-01,2.893585141410262018e-01,2.893585122836855317e-01,2.893583328042912406e-01,-4.582900585779547815e-09,-1.840622948654675127e-07
1.195000000000000000e+02,2.893585125613821751e-01,2.893585143063457377e-01,2.893585125613821751e-01,2.893583420808429341e-01,-4.305203927806771462e-09,-1.747857431474722296e-07
1.200000000000000000e+02,2.893585128223131187e-01,2.893585144616320215e-01,2.893585128223131187e-01,2.893583508895686829e-01,-4.044272970223640200e-09,-1.659770173772618970e-07


==> reproducibility/pxp_upward_large/dynamics_L18/summary_L18.json <==
{
  "L": 18,
  "kappa_over_g": 0.1,
  "beta_g": 1,
  "final_time": 120.0,
  "dt": 0.5,
  "HS2_F_initial": 1.0000736108200563,
  "HS2_S_initial": 0.022775025250759147,
  "initial_farther": true,
  "first_crossing_linear_interpolation": 8.763888186021108,
  "HS2_ratio_final": 0.0006297748081476467,
  "steady_density": 0.2893585168665861,
  "late_fit_intervals": [
    {
      "tmin": 60,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12472316970645413,
      "Gamma_S_fit": 0.10311045390719983,
      "eta_fit": 1.209607415933848
    },
    {
      "tmin": 80,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12479974101716564,
      "Gamma_S_fit": 0.1031110066026,
      "eta_fit": 1.2103435426458027
    },
    {
      "tmin": 100,
      "tmax": 120.0,
      "Gamma_F_fit": 0.12483827413754747,
      "Gamma_S_fit": 0.10310850896754112,
      "eta_fit": 1.210746575501804
    }
  ],
  "settling_times_finite_window": [
    {
      "observable": "density",
      "epsilon": 0.01,
      "tau_F": 6.886259852196838,
      "tau_S": 7.301383848463436,
      "last_crossing_bracket_F": [
        6.85,
        6.9
      ],
      "last_crossing_bracket_S": [
        7.300000000000001,
        7.35
      ],
      "time_reduction": 0.056855522854610596,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.005,
      "tau_F": 14.38222679405516,
      "tau_S": 11.67323507268041,
      "last_crossing_bracket_F": [
        14.35,
        14.4
      ],
      "last_crossing_bracket_S": [
        11.65,
        11.7
      ],
      "time_reduction": -0.23206863431670044,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.001,
      "tau_F": 23.066563796792387,
      "tau_S": 21.028455387793553,
      "last_crossing_bracket_F": [
        23.05,
        23.1
      ],
      "last_crossing_bracket_S": [
        21.0,
        21.05
      ],
      "time_reduction": -0.09692145102497163,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 0.0001,
      "tau_F": 39.457637138452775,
      "tau_S": 36.93699047758101,
      "last_crossing_bracket_F": [
        39.0,
        39.5
      ],
      "last_crossing_bracket_S": [
        36.5,
        37.0
      ],
      "time_reduction": -0.06824179848657885,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 1e-05,
      "tau_F": 57.72879659208954,
      "tau_S": 54.12850705008072,
      "last_crossing_bracket_F": [
        57.5,
        58.0
      ],
      "last_crossing_bracket_S": [
        54.0,
        54.5
      ],
      "time_reduction": -0.06651374180111347,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "density",
      "epsilon": 1e-06,
      "tau_F": 75.99595184103963,
      "tau_S": 72.04804216286094,
      "last_crossing_bracket_F": [
        75.5,
        76.0
      ],
      "last_crossing_bracket_S": [
        72.0,
        72.5
      ],
      "time_reduction": -0.05479551643130898,
      "no_future_recrossing_bound_passes": false
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.01,
      "tau_F": 6.886259852196838,
      "tau_S": 15.97334275187869,
      "last_crossing_bracket_F": [
        6.85,
        6.9
      ],
      "last_crossing_bracket_S": [
        15.95,
        16.0
      ],
      "time_reduction": 0.5688904971761832,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.005,
      "tau_F": 14.382226794055159,
      "tau_S": 21.852734060917975,
      "last_crossing_bracket_F": [
        14.35,
        14.4
      ],
      "last_crossing_bracket_S": [
        21.85,
        21.9
      ],
      "time_reduction": 0.34185686999336506,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.001,
      "tau_F": 23.066563796792373,
      "tau_S": 36.557724687419416,
      "last_crossing_bracket_F": [
        23.05,
        23.1
      ],
      "last_crossing_bracket_S": [
        36.5,
        37.0
      ],
      "time_reduction": 0.3690372145963927,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 0.0001,
      "tau_F": 39.457637138452576,
      "tau_S": 58.35656502160194,
      "last_crossing_bracket_F": [
        39.0,
        39.5
      ],
      "last_crossing_bracket_S": [
        58.0,
        58.5
      ],
      "time_reduction": 0.3238526441053122,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 1e-05,
      "tau_F": 57.72879659208842,
      "tau_S": 80.44882587236968,
      "last_crossing_bracket_F": [
        57.5,
        58.0
      ],
      "last_crossing_bracket_S": [
        80.0,
        80.5
      ],
      "time_reduction": 0.2824159213501275,
      "no_future_recrossing_bound_passes": true
    },
    {
      "observable": "mixed_witness",
      "epsilon": 1e-06,
      "tau_F": 75.99595184100606,
      "tau_S": 102.64966112257099,
      "last_crossing_bracket_F": [
        75.5,
        76.0
      ],
      "last_crossing_bracket_S": [
        102.5,
        103.0
      ],
      "time_reduction": 0.25965706062817395,
      "no_future_recrossing_bound_passes": false
    }
  ],
  "future_bounds_from_trace_contraction": {
    "T": 120.0,
    "dimension": 5778,
    "density_F": 8.407510001717952e-08,
    "density_S": 3.350230981607058e-06,
    "density_S_using_even_sector": 4.9828017719410463e-08,
    "mixed_witness_F": 1.1770514002405131e-07,
    "mixed_witness_S": 4.690323374249881e-06
  },
  "observable_sampling": "dt=.05 forgt0..24; dt=.5 forgt24..120",
  "early_refinement_max_difference_at_shared_grid": {
    "n_F": 1.1102230246251565e-15,
    "n_S": 4.440892098500626e-16,
    "O_F": 1.1102230246251565e-15,
    "O_S": 1.1657341758564144e-15,
    "deltaO_F": 1.0685896612017132e-15,
    "deltaO_S": 1.1657341758564144e-15
  }
}


==> reproducibility/pxp_upward_large/dynamics_L18/validation_p-1.json <==
{
  "two_half_step_relative_error_at_t2": 1.1997378580587691e-15,
  "Theta": -1,
  "elapsed": 209.23034238815308,
  "maximum_trace_deviation": 0.0,
  "density_ss": 0.0,
  "R": 25.328193602038546,
  "center": 0.9,
  "final_time": 120,
  "output_dt": 0.5
}


==> reproducibility/pxp_upward_large/dynamics_L18/validation_p1.json <==
{
  "two_half_step_relative_error_at_t2": 1.2220081160866855e-15,
  "Theta": 1,
  "elapsed": 440.8479850292206,
  "maximum_trace_deviation": 2.609096316211299e-16,
  "density_ss": 0.28935851686658615,
  "R": 25.328193602038546,
  "center": 0.9,
  "final_time": 120,
  "output_dt": 0.5
}


==> reproducibility/pxp_upward_large/method_audit/cheb_benchmark.json <==
[
  {
    "L": 12,
    "Theta": 1,
    "R": 16.88588110943688,
    "emaxH": 7.242940554718439,
    "center_c": 0.6000000000000001,
    "degree": 266,
    "dt": 10,
    "cheb_seconds": 0.017824649810791016,
    "expm_seconds": 0.07461738586425781,
    "relative_action_error": 9.567746454349613e-15,
    "norm_exact": 0.050100293826021165
  },
  {
    "L": 12,
    "Theta": -1,
    "R": 16.885881109436873,
    "emaxH": 7.242940554718437,
    "center_c": 0.6000000000000001,
    "degree": 266,
    "dt": 10,
    "cheb_seconds": 0.030243396759033203,
    "expm_seconds": 0.07239913940429688,
    "relative_action_error": 1.4567226883798475e-14,
    "norm_exact": 0.048704312822597795
  },
  {
    "L": 14,
    "Theta": 1,
    "R": 19.699825874008024,
    "emaxH": 8.449912937004012,
    "center_c": 0.7000000000000001,
    "degree": 297,
    "dt": 10,
    "cheb_seconds": 0.09989333152770996,
    "expm_seconds": 0.4208261966705322,
    "relative_action_error": 8.59654623965113e-15,
    "norm_exact": 0.02935902916374706
  },
  {
    "L": 14,
    "Theta": -1,
    "R": 19.699825874008027,
    "emaxH": 8.449912937004013,
    "center_c": 0.7000000000000001,
    "degree": 297,
    "dt": 10,
    "cheb_seconds": 0.07408452033996582,
    "expm_seconds": 0.45255589485168457,
    "relative_action_error": 7.984675243332867e-15,
    "norm_exact": 0.029770591588880457
  }
]


==> reproducibility/pxp_upward_large/method_audit/cheb_semigroup_L18_p-1_dt10.json <==
{
  "L": 18,
  "Theta": -1,
  "method": "Chebyshev-semigroup-LM",
  "chebyshev": {
    "R": 25.32819360203851,
    "emaxH": 10.864096801019254,
    "center_c": 0.9,
    "degree": 360,
    "dt": 10.0
  },
  "dt": 10.0,
  "k": 1,
  "ncv": 12,
  "trace_projection": false,
  "converged": true,
  "seconds": 246.9203236103058,
  "propagator_calls": 19,
  "eigenvalues_rayleigh": [
    [
      -0.10310194713784365,
      0.0
    ]
  ],
  "rates_from_propagator": [
    0.10310194713784607
  ],
  "residuals_original_generator": [
    5.762278742286677e-13
  ]
}


==> reproducibility/pxp_upward_large/method_audit/cheb_semigroup_L18_p1_dt10.json <==
{
  "L": 18,
  "Theta": 1,
  "method": "Chebyshev-semigroup-LM",
  "chebyshev": {
    "R": 25.328193602038546,
    "emaxH": 10.864096801019272,
    "center_c": 0.9,
    "degree": 360,
    "dt": 10.0
  },
  "dt": 10.0,
  "k": 1,
  "ncv": 12,
  "trace_projection": true,
  "converged": true,
  "seconds": 290.60595750808716,
  "propagator_calls": 24,
  "eigenvalues_rayleigh": [
    [
      -0.12489205308189949,
      0.0
    ]
  ],
  "rates_from_propagator": [
    0.12489205308282529
  ],
  "residuals_original_generator": [
    6.396861421867458e-11
  ]
}


==> reproducibility/pxp_upward_large/method_audit/independent_L18_ratio.json <==
{
  "L": 18,
  "Gamma_F_rayleigh": 0.12489205308189949,
  "Gamma_S_rayleigh": 0.10310194713784365,
  "eta_rayleigh": 1.2113452417627306,
  "eta_propagator": 1.2113452417716817,
  "method": "Independent Chebyshev-semigroup Arnoldi, LM modulus ordering, dt10 degree360; original sparse-generator residuals checked",
  "scope": "Numerical rightmost candidates and cross-method stability, not full-spectrum interval exclusion"
}


==> reproducibility/pxp_upward_large/method_audit/semigroup_L14_p-1_dt10.json <==
{
  "L": 14,
  "Theta": -1,
  "method": "semigroup-LM",
  "dt": 10.0,
  "k": 3,
  "ncv": 20,
  "converged": true,
  "seconds": 22.20793628692627,
  "propagator_calls": 51,
  "eigenvalues_rayleigh": [
    [
      -0.10248633041752123,
      0.0
    ],
    [
      -0.19024271152098596,
      0.0
    ],
    [
      -0.198573384184348,
      0.0
    ]
  ],
  "rates_from_propagator": [
    0.10248633041752105,
    0.19024271152098587,
    0.19857338418434792
  ],
  "residuals_original_generator": [
    2.335122743478363e-15,
    3.2228572087029216e-15,
    3.2528095326661675e-14
  ]
}


==> reproducibility/pxp_upward_large/method_audit/semigroup_L14_p1_dt10.json <==
{
  "L": 14,
  "Theta": 1,
  "method": "semigroup-LM",
  "dt": 10.0,
  "k": 3,
  "ncv": 20,
  "converged": true,
  "seconds": 23.45474410057068,
  "propagator_calls": 52,
  "eigenvalues_rayleigh": [
    [
      6.476060956141808e-17,
      0.0
    ],
    [
      -0.12150459726652513,
      0.0
    ],
    [
      -0.1628128029860929,
      0.0
    ]
  ],
  "rates_from_propagator": [
    -4.440892098500625e-17,
    0.12150459726652511,
    0.16281280298609285
  ],
  "residuals_original_generator": [
    2.0238519105501693e-15,
    3.191911383276917e-15,
    1.3177077851258952e-14
  ]
}


==> reproducibility/pxp_upward_large/method_audit/solver_benchmark_L12.json <==
[
  {
    "L": 12,
    "Theta": 1,
    "method": "LR",
    "seconds": 1.5132455825805664,
    "calls": 13526,
    "eigenvalues": [
      [
        -1.5710341520364808e-15,
        0.0
      ],
      [
        -0.11885950726687727,
        0.0
      ],
      [
        -0.21067068724259963,
        2.643642113035865
      ],
      [
        -0.21067068724259963,
        -2.643642113035865
      ],
      [
        -0.22319399271354065,
        2.4983696488269174
      ],
      [
        -0.22319399271354065,
        -2.4983696488269174
      ]
    ],
    "residuals": [
      4.165145461524733e-14,
      5.726402576977369e-14,
      5.762522491743414e-14,
      5.762522491743414e-14,
      2.242370951122216e-09,
      2.242370951122216e-09
    ]
  },
  {
    "L": 12,
    "Theta": 1,
    "method": "exp_dt0.5",
    "seconds": 34.83271622657776,
    "calls": 11460,
    "eigenvalues": [
      [
        9.769962616701354e-15,
        0.0
      ],
      [
        -0.11885950726682595,
        0.0
      ],
      [
        -0.16944110693259135,
        0.0
      ],
      [
        -0.1815056640454168,
        0.0
      ],
      [
        -0.19023511704849125,
        0.0
      ],
      [
        -0.22319399284396735,
        2.498369648853441
      ]
    ],
    "residuals": [
      1.0268457905068206e-14,
      3.392904586267894e-14,
      1.3309357971628642e-13,
      2.5661034861526664e-13,
      1.534083098229153e-13,
      2.352640933763571e-09
    ]
  },
  {
    "L": 12,
    "Theta": -1,
    "method": "LR",
    "seconds": 7.473541736602783,
    "calls": 63030,
    "eigenvalues": [
      [
        -0.10191331404196806,
        0.0
      ],
      [
        -0.2421415854332802,
        -1.7443791881938835
      ],
      [
        -0.2421415854332802,
        1.7443791881938835
      ],
      [
        -0.24703686815628334,
        0.31580771164125404
      ],
      [
        -0.24703686815628334,
        -0.31580771164125404
      ],
      [
        -0.25204859812563174,
        2.5020256658364826
      ]
    ],
    "residuals": [
      3.115938166465994e-14,
      1.479147458336939e-13,
      1.479147458336939e-13,
      1.1230120530392644e-13,
      1.1230120530392644e-13,
      2.065462916492161e-09
    ]
  },
  {
    "L": 12,
    "Theta": -1,
    "method": "exp_dt0.5",
    "seconds": 8.019819259643555,
    "calls": 2903,
    "eigenvalues": [
      [
        -0.10191331404192787,
        0.0
      ],
      [
        -0.19073443550778213,
        0.0
      ],
      [
        -0.19278071737159141,
        0.0
      ],
      [
        -0.22047580447820617,
        0.0
      ],
      [
        -0.24214158544603587,
        1.7443791881588588
      ],
      [
        -0.24214158544603587,
        -1.7443791881588588
      ]
    ],
    "residuals": [
      3.075792458220593e-14,
      9.763472742549516e-14,
      1.0027654430786801e-13,
      1.997270636175587e-11,
      2.5561875265400085e-09,
      2.5561875265400085e-09
    ]
  }
]

==> reproducibility/pxp_upward_large/observables/README_CN.txt <==
PXP向上泵浦：激发人口与全态弛豫不是同一个指标

模型：H=gΣPXP；J_j=sqrt(kappa)P sigma+ P，周期边界，g=1，kappa=.1。
主配对F=all-g；S=exp(-H)/Z。

精确选择：Theta(X)=Pi X* Pi，Pi=(-1)^Nexc。所有计算基对角可观测量
（包括激发数和人口关联）均为Theta偶，因此对所有Theta奇Hermitian方向
的期望恒为0。导致S全态慢尾的Theta奇模不会进入平均激发密度。
全态trace-distance sQME并不自动等于激发人口的渐近速率加快。

L8/10/12完整Theta偶空间谱传播，n=Tr(Nexc rho)/L：
L8 Γn,F=Γn,S=.1305594970；L10=.1193962892；L12=.1188595073。
因此当前配对的密度渐近速率比均为1。
稳态密度分别约.298068288、.292260542、.290524327。
F初始n=0；S初始n约.244286268、.243708338、.243577113。

瞬态：F的密度快速上升且明显过冲，L8/L10在gt约1.05达到约.3896；
L8首次达到n=.29约gt=.65，S约11.75。此首次阈值优势不等于稳定制备。
稳定误差定义为进入|n-nss|<=epsilon且在后续时间不再离开。
用gt0..200、步长.05寻找末次越界并做一维根细化；t>=200用完整谱
系数绝对值包络控制。并非只取首次经过阈值，也不是尾部拟合。
L8 epsilon=.01时F/S稳定时间14.1575/9.9142；epsilon=1e-4时
47.6332/42.7945。当前F在纯密度稳定制备上没有胜过S。

可测复合见证（与纯人口区别）：O_lambda=Nexc/L+lambda H/(gL)。
lambda=.1时混入条件X相干象限，可看见Theta奇慢模。L8 O_ss=.298068，
初始F=0、S=.201143，因此误差F=.298068>S=.096925。
其速率F=.130559497、S=.094480199，etaO=1.3818715。
epsilon=1e-4稳定时间F47.6332/S62.0145；1e-6时82.6975/109.9377，
分别约23.2%、24.8%的时间缩短。该量是人口+相干见证，不是单独的激发数。

文件：density_L*.csv/json和density_summary.json保存n(t)、谱率、
密度初值、过冲和稳定时间；mixed_witness_L8.*保存复合见证。
figures/两图分别直观展示纯人口无指数优势、复合见证有指数优势。
code/check_density.py、check_mixed_witness.py复算；plot_density.py、
plot_mixed_witness.py从数据绘图。模型和对称基已包含于code/upward_model.py、pxp_basis.py，可独立复算。
依赖Python numpy/scipy/matplotlib。

补充：L8主导偶模为复共轭对，单标量误差有零点，因此文中的Gamma_n
指可见谱极点/包络衰减率，不一概等同于−lim log|delta n|/t。
复合O的参考慢模是实模，快侧整体包络更快，误差比趋零仍成立。


==> reproducibility/pxp_upward_large/observables/data/density_L10.csv <==
t,density_allg,density_Gibbs_beta1,density_ss
0.000000000000000000e+00,-2.997602166487922659e-15,2.437083384683323695e-01,2.922605419282641170e-01
5.000000000000000278e-02,7.421454921936021520e-03,2.454820953946718898e-01,2.922605419282641170e-01
1.000000000000000056e-01,1.947668439481675673e-02,2.472071861835606066e-01,2.922605419282641170e-01
1.500000000000000222e-01,3.575844448622733651e-02,2.488578588993614060e-01,2.922605419282641170e-01
2.000000000000000111e-01,5.575070841057280790e-02,2.504106333228402481e-01,2.922605419282641170e-01
2.500000000000000000e-01,7.885155302758389828e-02,2.518448431396024256e-01,2.922605419282641170e-01
3.000000000000000444e-01,1.043983570833728058e-01,2.531430801329558333e-01,2.922605419282641170e-01
3.500000000000000333e-01,1.316938317932287716e-01,2.542915304981772651e-01,2.922605419282641170e-01
4.000000000000000222e-01,1.600314745407135919e-01,2.552801977186462401e-01,2.922605419282641170e-01
4.500000000000000111e-01,1.887192058326825905e-01,2.561030107136860745e-01,2.922605419282641170e-01
5.000000000000000000e-01,2.171001939373889411e-01,2.567578199942459616e-01,2.922605419282641170e-01
5.500000000000000444e-01,2.445701618422884693e-01,2.572462881857227046e-01,2.922605419282641170e-01
6.000000000000000888e-01,2.705907772203129946e-01,2.575736843723791525e-01,2.922605419282641170e-01
6.500000000000000222e-01,2.946990201611385252e-01,2.577485941987829321e-01,2.922605419282641170e-01
7.000000000000000666e-01,3.165126825526009546e-01,2.577825594835461698e-01,2.922605419282641170e-01
7.500000000000000000e-01,3.357323607839635127e-01,2.576896622499096345e-01,2.922605419282641170e-01
8.000000000000000444e-01,3.521404507107157023e-01,2.574860685804438720e-01,2.922605419282641170e-01
8.500000000000000888e-01,3.655977383736405129e-01,2.571895476113653656e-01,2.922605419282641170e-01
9.000000000000000222e-01,3.760382056128703798e-01,2.568189803694775342e-01,2.922605419282641170e-01
9.500000000000000666e-01,3.834626448288689371e-01,2.563938721100083584e-01,2.922605419282641170e-01
1.000000000000000000e+00,3.879316129887150910e-01,2.559338804331810491e-01,2.922605419282641170e-01
1.050000000000000044e+00,3.895581641106645732e-01,2.554583698394982116e-01,2.922605419282641170e-01
1.100000000000000089e+00,3.885006943098870957e-01,2.549860016229729687e-01,2.922605419282641170e-01
1.150000000000000133e+00,3.849561252789143739e-01,2.545343661842747185e-01,2.922605419282641170e-01
1.200000000000000178e+00,3.791535501302156774e-01,2.541196630469284012e-01,2.922605419282641170e-01
1.250000000000000000e+00,3.713483769221884723e-01,2.537564321407098644e-01,2.922605419282641170e-01
1.300000000000000044e+00,3.618169347064951191e-01,2.534573383241739419e-01,2.922605419282641170e-01
1.350000000000000089e+00,3.508514572223982442e-01,2.532330096854251700e-01,2.922605419282641170e-01
1.400000000000000133e+00,3.387553312088736890e-01,2.530919289058989885e-01,2.922605419282641170e-01
1.450000000000000178e+00,3.258384889381547578e-01,2.530403759034317024e-01,2.922605419282641170e-01
1.500000000000000000e+00,3.124128359534507071e-01,2.530824190858054767e-01,2.922605419282641170e-01
1.550000000000000044e+00,2.987876320460727819e-01,2.532199518344096512e-01,2.922605419282641170e-01
1.600000000000000089e+00,2.852647823337658428e-01,2.534527702847245156e-01,2.922605419282641170e-01
1.650000000000000133e+00,2.721340413762852739e-01,2.537786880581928695e-01,2.922605419282641170e-01
1.700000000000000178e+00,2.596681816645123875e-01,2.541936833099729953e-01,2.922605419282641170e-01
1.750000000000000000e+00,2.481182235224985433e-01,2.546920732710357127e-01,2.922605419282641170e-01
1.800000000000000044e+00,2.377088617075877042e-01,2.552667113648591779e-01,2.922605419282641170e-01
1.850000000000000089e+00,2.286342506992360413e-01,2.559092019549660812e-01,2.922605419282641170e-01
1.900000000000000133e+00,2.210543228424540763e-01,2.566101278190053847e-01,2.922605419282641170e-01
1.950000000000000178e+00,2.150918096101467891e-01,2.573592855401229951e-01,2.922605419282641170e-01
2.000000000000000000e+00,2.108301163803708855e-01,2.581459241516905201e-01,2.922605419282641170e-01
2.050000000000000266e+00,2.083121670799380210e-01,2.589589825637290676e-01,2.922605419282641170e-01
2.100000000000000089e+00,2.075402901018856827e-01,2.597873215367136335e-01,2.922605419282641170e-01
2.149999999999999911e+00,2.084771654304827249e-01,2.606199462496379682e-01,2.922605419282641170e-01
2.200000000000000178e+00,2.110477998231560792e-01,2.614462158331775088e-01,2.922605419282641170e-01
2.250000000000000000e+00,2.151424470674260236e-01,2.622560366038820812e-01,2.922605419282641170e-01
2.300000000000000266e+00,2.206203479835849024e-01,2.630400361390468067e-01,2.922605419282641170e-01
2.350000000000000089e+00,2.273141331225188577e-01,2.637897157704682805e-01,2.922605419282641170e-01
2.400000000000000355e+00,2.350347117904152128e-01,2.644975795435548505e-01,2.922605419282641170e-01
2.450000000000000178e+00,2.435764644658235945e-01,2.651572381796603595e-01,2.922605419282641170e-01
2.500000000000000000e+00,2.527225609075706703e-01,2.657634870862350396e-01,2.922605419282641170e-01
2.550000000000000266e+00,2.622502413149747635e-01,2.663123579725249490e-01,2.922605419282641170e-01
2.600000000000000089e+00,2.719359201760401246e-01,2.668011441384848248e-01,2.922605419282641170e-01
2.650000000000000355e+00,2.815599990415628140e-01,2.672284000012725702e-01,2.922605419282641170e-01
2.700000000000000178e+00,2.909113025866497670e-01,2.675939158971376575e-01,2.922605419282641170e-01
2.750000000000000000e+00,2.997910794947714619e-01,2.678986696370685427e-01,2.922605419282641170e-01
2.800000000000000266e+00,3.080165339491484078e-01,2.681447566933014559e-01,2.922605419282641170e-01
2.850000000000000089e+00,3.154238734374209541e-01,2.683353012428421613e-01,2.922605419282641170e-01
2.900000000000000355e+00,3.218708733371878350e-01,2.684743505868985580e-01,2.922605419282641170e-01
2.950000000000000178e+00,3.272389680581972438e-01,2.685667556964158598e-01,2.922605419282641170e-01
3.000000000000000000e+00,3.314348825612196126e-01,2.686180408001665465e-01,2.922605419282641170e-01
3.050000000000000266e+00,3.343918174701640544e-01,2.686342650311083768e-01,2.922605419282641170e-01
3.100000000000000089e+00,3.360701967297669013e-01,2.686218791787087223e-01,2.922605419282641170e-01
3.150000000000000355e+00,3.364579801317173491e-01,2.685875805609585498e-01,2.922605419282641170e-01
3.200000000000000178e+00,3.355705355632654374e-01,2.685381689328233956e-01,2.922605419282641170e-01
3.250000000000000000e+00,3.334500591755947818e-01,2.684804061923948826e-01,2.922605419282641170e-01
3.300000000000000266e+00,3.301645274664198326e-01,2.684208824379661906e-01,2.922605419282641170e-01
3.350000000000000089e+00,3.258061649934535509e-01,2.683658906760034157e-01,2.922605419282641170e-01
3.400000000000000355e+00,3.204894162090091703e-01,2.683213121900356324e-01,2.922605419282641170e-01
3.450000000000000178e+00,3.143484203472991512e-01,2.682925142633930116e-01,2.922605419282641170e-01
3.500000000000000000e+00,3.075340043782519017e-01,2.682842616147221859e-01,2.922605419282641170e-01
3.550000000000000266e+00,3.002102300199530616e-01,2.683006425649165361e-01,2.922605419282641170e-01
3.600000000000000089e+00,2.925505552148270905e-01,2.683450106180556016e-01,2.922605419282641170e-01
3.650000000000000355e+00,2.847336962351891820e-01,2.684199418171243079e-01,2.922605419282641170e-01
3.700000000000000178e+00,2.769393011584205810e-01,2.685272079365671472e-01,2.922605419282641170e-01
3.750000000000000000e+00,2.693435661176478702e-01,2.686677653054114212e-01,2.922605419282641170e-01
3.800000000000000266e+00,2.621149398868979907e-01,2.688417588219796373e-01,2.922605419282641170e-01
3.850000000000000089e+00,2.554100678426455273e-01,2.690485405268962515e-01,2.922605419282641170e-01
3.900000000000000355e+00,2.493701217467506615e-01,2.692867019453064614e-01,2.922605419282641170e-01
3.950000000000000178e+00,2.441176466907849785e-01,2.695541192894607696e-01,2.922605419282641170e-01
4.000000000000000000e+00,2.397540316086723688e-01,2.698480105240259608e-01,2.922605419282641170e-01
4.049999999999999822e+00,2.363576767845492754e-01,2.701650032315978112e-01,2.922605419282641170e-01
4.100000000000000533e+00,2.339828934871364396e-01,2.705012121662777602e-01,2.922605419282641170e-01
4.150000000000000355e+00,2.326595306494659010e-01,2.708523253395338504e-01,2.922605419282641170e-01
4.200000000000000178e+00,2.323932850664891525e-01,2.712136974356799124e-01,2.922605419282641170e-01
4.250000000000000000e+00,2.331666184369668993e-01,2.715804492960106065e-01,2.922605419282641170e-01
4.299999999999999822e+00,2.349401796913149765e-01,2.719475721346543695e-01,2.922605419282641170e-01
4.350000000000000533e+00,2.376546164583178133e-01,2.723100350519204182e-01,2.922605419282641170e-01
4.400000000000000355e+00,2.412326561053947938e-01,2.726628942919063769e-01,2.922605419282641170e-01
4.450000000000000178e+00,2.455813441736593161e-01,2.730014025535474342e-01,2.922605419282641170e-01
4.500000000000000000e+00,2.505943446952000886e-01,2.733211165148781152e-01,2.922605419282641170e-01
4.549999999999999822e+00,2.561542303665348408e-01,2.736180005792288594e-01,2.922605419282641170e-01
4.600000000000000533e+00,2.621347177970632103e-01,2.738885247124498434e-01,2.922605419282641170e-01
4.650000000000000355e+00,2.684028307748935194e-01,2.741297541273108318e-01,2.922605419282641170e-01
4.700000000000000178e+00,2.748209995788639670e-01,2.743394285014065237e-01,2.922605419282641170e-01
4.750000000000000000e+00,2.812491241902420058e-01,2.745160284047578614e-01,2.922605419282641170e-01
4.800000000000000711e+00,2.875466419217075908e-01,2.746588266782636900e-01,2.922605419282641170e-01
4.850000000000000533e+00,2.935746444360576302e-01,2.747679226573354061e-01,2.922605419282641170e-01
4.900000000000000355e+00,2.991980851877827918e-01,2.748442573859892213e-01,2.922605419282641170e-01
4.950000000000000178e+00,3.042881065880037594e-01,2.748896083203999363e-01,2.922605419282641170e-01
5.000000000000000000e+00,3.087244979112033216e-01,2.749065624769762572e-01,2.922605419282641170e-01
5.050000000000000711e+00,3.123982718447929630e-01,2.748984675319399162e-01,2.922605419282641170e-01
5.100000000000000533e+00,3.152143216387555125e-01,2.748693610143605470e-01,2.922605419282641170e-01
5.150000000000000355e+00,3.170940941911615241e-01,2.748238784335607643e-01,2.922605419282641170e-01
5.200000000000000178e+00,3.179781892693901435e-01,2.747671419199089193e-01,2.922605419282641170e-01
5.250000000000000000e+00,3.178287734979196588e-01,2.747046317055031328e-01,2.922605419282641170e-01
5.300000000000000711e+00,3.166316816652973709e-01,2.746420434946831857e-01,2.922605419282641170e-01
5.350000000000000533e+00,3.143980690114099308e-01,2.745851354382288778e-01,2.922605419282641170e-01
5.400000000000000355e+00,3.111654778430242296e-01,2.745395689938615602e-01,2.922605419282641170e-01
5.450000000000000178e+00,3.069981910860500873e-01,2.745107483955309680e-01,2.922605419282641170e-01
5.500000000000000000e+00,3.019867647089005680e-01,2.745036637352220033e-01,2.922605419282641170e-01
5.550000000000000711e+00,2.962466602182319275e-01,2.745227427599991055e-01,2.922605419282641170e-01
5.600000000000000533e+00,2.899159367945864929e-01,2.745717163879242140e-01,2.922605419282641170e-01
5.650000000000000355e+00,2.831520084770091095e-01,2.746535026428434945e-01,2.922605419282641170e-01
5.700000000000000178e+00,2.761275227114635689e-01,2.747701132035342830e-01,2.922605419282641170e-01
5.750000000000000000e+00,2.690254694261876578e-01,2.749225860715995284e-01,2.922605419282641170e-01
5.800000000000000711e+00,2.620336809253420718e-01,2.751109470092088505e-01,2.922605419282641170e-01
5.850000000000000533e+00,2.553389283578204050e-01,2.753342014159427809e-01,2.922605419282641170e-01
5.900000000000000355e+00,2.491208564342161924e-01,2.755903572447609418e-01,2.922605419282641170e-01
5.950000000000000178e+00,2.435460209801787457e-01,2.758764784470369436e-01,2.922605419282641170e-01
6.000000000000000000e+00,2.387623011920226024e-01,2.761887673350634231e-01,2.922605419282641170e-01
6.050000000000000711e+00,2.348939486095901752e-01,2.765226732068771787e-01,2.922605419282641170e-01
6.100000000000000533e+00,2.320375077315554868e-01,2.768730236393888156e-01,2.922605419282641170e-01
6.150000000000000355e+00,2.302588002392987054e-01,2.772341740629788442e-01,2.922605419282641170e-01
6.200000000000000178e+00,2.295911087587851895e-01,2.776001706176645101e-01,2.922605419282641170e-01
6.250000000000000000e+00,2.300346309705500469e-01,2.779649208819847672e-01,2.922605419282641170e-01
6.300000000000000711e+00,2.315572055150237341e-01,2.783223668747005219e-01,2.922605419282641170e-01
6.350000000000000533e+00,2.340962427568901438e-01,2.786666547590657683e-01,2.922605419282641170e-01
6.400000000000000355e+00,2.375617311669346310e-01,2.789922959218402720e-01,2.922605419282641170e-01
6.450000000000000178e+00,2.418401383347183464e-01,2.792943145365194280e-01,2.922605419282641170e-01
6.500000000000000000e+00,2.467989878843915297e-01,2.795683773261210536e-01,2.922605419282641170e-01
6.550000000000000711e+00,2.522918719364084517e-01,2.798109019823424859e-01,2.922605419282641170e-01
6.600000000000000533e+00,2.581636538645649681e-01,2.800191415375469228e-01,2.922605419282641170e-01
6.650000000000000355e+00,2.642556271003886348e-01,2.801912428841976110e-01,2.922605419282641170e-01
6.700000000000000178e+00,2.704104205006466755e-01,2.803262785533559009e-01,2.922605419282641170e-01
6.750000000000000000e+00,2.764764761834299089e-01,2.804242517620627040e-01,2.922605419282641170e-01
6.800000000000000711e+00,2.823119679940446769e-01,2.804860755849648557e-01,2.922605419282641170e-01
6.850000000000000533e+00,2.877880739078522709e-01,2.805135278697213908e-01,2.922605419282641170e-01
6.900000000000000355e+00,2.927915599148628867e-01,2.805091841758985405e-01,2.922605419282641170e-01
6.950000000000000178e+00,2.972266729768579530e-01,2.804763315571884852e-01,2.922605419282641170e-01
7.000000000000000000e+00,3.010163739847887543e-01,2.804188664174731560e-01,2.922605419282641170e-01
7.050000000000000711e+00,3.041029666691106859e-01,2.803411799494445744e-01,2.922605419282641170e-01
7.100000000000000533e+00,3.064481944816997983e-01,2.802480348128530974e-01,2.922605419282641170e-01
7.150000000000000355e+00,3.080328848288152455e-01,2.801444367355223619e-01,2.922605419282641170e-01
7.200000000000000178e+00,3.088562197090528594e-01,2.800355046354247590e-01,2.922605419282641170e-01
7.250000000000000000e+00,3.089347053904389906e-01,2.799263426805584931e-01,2.922605419282641170e-01
7.300000000000000711e+00,3.083009031888949147e-01,2.798219174410130905e-01,2.922605419282641170e-01
7.350000000000000533e+00,3.070019707494107131e-01,2.797269429611513036e-01,2.922605419282641170e-01
7.400000000000000355e+00,3.050980504518067127e-01,2.796457762058510155e-01,2.922605419282641170e-01
7.450000000000000178e+00,3.026605303618057352e-01,2.795823249290240731e-01,2.922605419282641170e-01
7.500000000000000000e+00,2.997701948127277638e-01,2.795399695896263470e-01,2.922605419282641170e-01
7.550000000000000711e+00,2.965152770274317451e-01,2.795215005128662278e-01,2.922605419282641170e-01
7.600000000000000533e+00,2.929894254441893220e-01,2.795290710732013517e-01,2.922605419282641170e-01
7.650000000000000355e+00,2.892895983607867150e-01,2.795641672699650804e-01,2.922605419282641170e-01
7.700000000000000178e+00,2.855139074875007732e-01,2.796275936831704723e-01,2.922605419282641170e-01
7.750000000000000000e+00,2.817594389948038236e-01,2.797194754415968654e-01,2.922605419282641170e-01
7.800000000000000711e+00,2.781200894391757661e-01,2.798392755115447494e-01,2.922605419282641170e-01
7.850000000000000533e+00,2.746844622627492294e-01,2.799858263252684165e-01,2.922605419282641170e-01
7.900000000000000355e+00,2.715338771696100828e-01,2.801573745146772043e-01,2.922605419282641170e-01
7.950000000000000178e+00,2.687405485561352725e-01,2.803516372992932437e-01,2.922605419282641170e-01
8.000000000000000000e+00,2.663659895814576295e-01,2.805658688979962290e-01,2.922605419282641170e-01
8.050000000000000711e+00,2.644596950358083509e-01,2.807969351917636303e-01,2.922605419282641170e-01
8.099999999999999645e+00,2.630581489190597644e-01,2.810413947592454997e-01,2.922605419282641170e-01
8.150000000000000355e+00,2.621841919782559316e-01,2.812955843383190824e-01,2.922605419282641170e-01
8.200000000000001066e+00,2.618467710982841368e-01,2.815557067344772735e-01,2.922605419282641170e-01
8.250000000000000000e+00,2.620410773652617209e-01,2.818179192007093659e-01,2.922605419282641170e-01
8.300000000000000711e+00,2.627490639366180103e-01,2.820784203530913858e-01,2.922605419282641170e-01
8.349999999999999645e+00,2.639403196853972178e-01,2.823335337611386775e-01,2.922605419282641170e-01
8.400000000000000355e+00,2.655732609775007247e-01,2.825797864613537880e-01,2.922605419282641170e-01
8.450000000000001066e+00,2.675965927399699407e-01,2.828139807852019794e-01,2.922605419282641170e-01
8.500000000000000000e+00,2.699509817794923383e-01,2.830332580673004528e-01,2.922605419282641170e-01
8.550000000000000711e+00,2.725708804140395958e-01,2.832351530035275289e-01,2.922605419282641170e-01
8.599999999999999645e+00,2.753864368955076802e-01,2.834176376588565804e-01,2.922605419282641170e-01
8.650000000000000355e+00,2.783254305761039826e-01,2.835791543768536593e-01,2.922605419282641170e-01
8.700000000000001066e+00,2.813151738523530510e-01,2.837186371118761152e-01,2.922605419282641170e-01
8.750000000000000000e+00,2.842843290244443932e-01,2.838355209850479399e-01,2.922605419282641170e-01
8.800000000000000711e+00,2.871645956977608161e-01,2.839297401492377193e-01,2.922605419282641170e-01
8.849999999999999645e+00,2.898922326056028731e-01,2.840017143290475832e-01,2.922605419282641170e-01
8.900000000000000355e+00,2.924093861946343575e-01,2.840523246713754779e-01,2.922605419282641170e-01
8.950000000000001066e+00,2.946652065389114283e-01,2.840828797925001870e-01,2.922605419282641170e-01
9.000000000000000000e+00,2.966167388048941422e-01,2.840950731312075206e-01,2.922605419282641170e-01
9.050000000000000711e+00,2.982295853647813355e-01,2.840909329072262568e-01,2.922605419282641170e-01
9.099999999999999645e+00,2.994783396354921967e-01,2.840727661341947430e-01,2.922605419282641170e-01
9.150000000000000355e+00,3.003467977707311443e-01,2.840430982419080430e-01,2.922605419282641170e-01
9.200000000000001066e+00,3.008279584747070579e-01,2.840046099207071961e-01,2.922605419282641170e-01
9.250000000000000000e+00,3.009238244958332698e-01,2.839600728103768845e-01,2.922605419282641170e-01
9.300000000000000711e+00,3.006450218779880279e-01,2.839122856175674836e-01,2.922605419282641170e-01
9.349999999999999645e+00,3.000102548921671497e-01,2.838640121621819890e-01,2.922605419282641170e-01
9.400000000000000355e+00,2.990456158509952611e-01,2.838179227288156192e-01,2.922605419282641170e-01
9.450000000000001066e+00,2.977837698403832944e-01,2.837765399402147337e-01,2.922605419282641170e-01
9.500000000000000000e+00,2.962630349099024674e-01,2.837421901831161941e-01,2.922605419282641170e-01
9.550000000000000711e+00,2.945263785676316415e-01,2.837169614109184002e-01,2.922605419282641170e-01
9.600000000000001421e+00,2.926203516347756217e-01,2.837026679310784005e-01,2.922605419282641170e-01
9.650000000000000355e+00,2.905939807118249618e-01,2.837008225666136085e-01,2.922605419282641170e-01
9.700000000000001066e+00,2.884976407320068992e-01,2.837126163688887814e-01,2.922605419282641170e-01
9.750000000000000000e+00,2.863819293176859682e-01,2.837389058604795067e-01,2.922605419282641170e-01
9.800000000000000711e+00,2.842965648426160064e-01,2.837802076086212155e-01,2.922605419282641170e-01
9.850000000000001421e+00,2.822893301158614920e-01,2.838366997764780741e-01,2.922605419282641170e-01
9.900000000000000355e+00,2.804050832807189475e-01,2.839082301744519365e-01,2.922605419282641170e-01
9.950000000000001066e+00,2.786848566863848742e-01,2.839943302385644630e-01,2.922605419282641170e-01
1.000000000000000000e+01,2.771650629761946427e-01,2.840942342974595580e-01,2.922605419282641170e-01
1.005000000000000071e+01,2.758768253225801215e-01,2.842069034520804394e-01,2.922605419282641170e-01
1.010000000000000142e+01,2.748454455764830495e-01,2.843310533795139761e-01,2.922605419282641170e-01
1.015000000000000036e+01,2.740900201320778939e-01,2.844651853807034225e-01,2.922605419282641170e-01
1.020000000000000107e+01,2.736232086828259691e-01,2.846076200158014213e-01,2.922605419282641170e-01
1.025000000000000000e+01,2.734511560054103119e-01,2.847565327055857631e-01,2.922605419282641170e-01
1.030000000000000071e+01,2.735735617740548964e-01,2.849099907173021085e-01,2.922605419282641170e-01
1.035000000000000142e+01,2.739838885431267190e-01,2.850659909936292258e-01,2.922605419282641170e-01
1.040000000000000036e+01,2.746696938073611149e-01,2.852224983199599939e-01,2.922605419282641170e-01
1.045000000000000107e+01,2.756130687814071223e-01,2.853774833546354750e-01,2.922605419282641170e-01
1.050000000000000000e+01,2.767911644757368728e-01,2.855289600670804506e-01,2.922605419282641170e-01
1.055000000000000071e+01,2.781767849116599800e-01,2.856750221391934352e-01,2.922605419282641170e-01
1.060000000000000142e+01,2.797390279089857490e-01,2.858138778863552609e-01,2.922605419282641170e-01
1.065000000000000036e+01,2.814439556563438916e-01,2.859438832477838588e-01,2.922605419282641170e-01
1.070000000000000107e+01,2.832552799780822528e-01,2.860635723844950906e-01,2.922605419282641170e-01
1.075000000000000000e+01,2.851350504958757859e-01,2.861716854104870977e-01,2.922605419282641170e-01
1.080000000000000071e+01,2.870443373520317754e-01,2.862671927731538779e-01,2.922605419282641170e-01
1.085000000000000142e+01,2.889439034160106168e-01,2.863493157967967884e-01,2.922605419282641170e-01
1.090000000000000036e+01,2.907948635778291879e-01,2.864175429127583938e-01,2.922605419282641170e-01
1.095000000000000107e+01,2.925593305621747575e-01,2.864716411250444184e-01,2.922605419282641170e-01
1.100000000000000000e+01,2.942010475008547954e-01,2.865116623044480781e-01,2.922605419282641170e-01
1.105000000000000071e+01,2.956860072229759440e-01,2.865379439692787855e-01,2.922605419282641170e-01
1.110000000000000142e+01,2.969830569246434404e-01,2.865511042977221812e-01,2.922605419282641170e-01
1.115000000000000036e+01,2.980644847313523860e-01,2.865520312252044510e-01,2.922605419282641170e-01
1.120000000000000107e+01,2.989065819182244454e-01,2.865418656080670479e-01,2.922605419282641170e-01
1.125000000000000000e+01,2.994901715125046771e-01,2.865219785792180174e-01,2.922605419282641170e-01
1.130000000000000071e+01,2.998010910005207696e-01,2.864939433777813904e-01,2.922605419282641170e-01
1.135000000000000142e+01,2.998306142243280514e-01,2.864595020976426487e-01,2.922605419282641170e-01
1.140000000000000036e+01,2.995757955783998061e-01,2.864205279628888046e-01,2.922605419282641170e-01
1.145000000000000107e+01,2.990397185511826650e-01,2.863789838946591004e-01,2.922605419282641170e-01
1.150000000000000000e+01,2.982316306836833020e-01,2.863368782768739851e-01,2.922605419282641170e-01
1.155000000000000071e+01,2.971669482490434944e-01,2.862962189508789779e-01,2.922605419282641170e-01
1.160000000000000142e+01,2.958671164290772038e-01,2.862589665649458714e-01,2.922605419282641170e-01
1.165000000000000036e+01,2.943593144359059610e-01,2.862269884683932286e-01,2.922605419282641170e-01
1.170000000000000107e+01,2.926759997857010798e-01,2.862020143675695905e-01,2.922605419282641170e-01
1.175000000000000000e+01,2.908542915950155239e-01,2.861855949492365103e-01,2.922605419282641170e-01
1.180000000000000071e+01,2.889351990940851045e-01,2.861790646247569514e-01,2.922605419282641170e-01
1.185000000000000142e+01,2.869627082385133865e-01,2.861835094563830451e-01,2.922605419282641170e-01
1.190000000000000036e+01,2.849827460121633349e-01,2.861997411970326755e-01,2.922605419282641170e-01
1.195000000000000107e+01,2.830420483846735058e-01,2.862282782110796009e-01,2.922605419282641170e-01
1.200000000000000000e+01,2.811869635435582659e-01,2.862693338512053431e-01,2.922605419282641170e-01
1.205000000000000071e+01,2.794622266037531388e-01,2.863228126519032357e-01,2.922605419282641170e-01
1.210000000000000142e+01,2.779097451845921052e-01,2.863883144713947337e-01,2.922605419282641170e-01
1.215000000000000036e+01,2.765674367753194751e-01,2.864651464787855706e-01,2.922605419282641170e-01
1.220000000000000107e+01,2.754681585098602281e-01,2.865523426507665672e-01,2.922605419282641170e-01
1.225000000000000000e+01,2.746387677676792594e-01,2.866486902204637977e-01,2.922605419282641170e-01
1.230000000000000071e+01,2.740993479538653688e-01,2.867527623180679552e-01,2.922605419282641170e-01
1.235000000000000142e+01,2.738626280511768374e-01,2.868629558656827783e-01,2.922605419282641170e-01
1.240000000000000036e+01,2.739336173559738241e-01,2.869775336433511570e-01,2.922605419282641170e-01
1.245000000000000107e+01,2.743094685820565148e-01,2.870946693339944678e-01,2.922605419282641170e-01
1.250000000000000000e+01,2.749795736863654971e-01,2.872124942850626250e-01,2.922605419282641170e-01
1.255000000000000071e+01,2.759258878224361555e-01,2.873291446954600592e-01,2.922605419282641170e-01
1.260000000000000142e+01,2.771234682482979217e-01,2.874428079476275544e-01,2.922605419282641170e-01
1.265000000000000036e+01,2.785412072576987086e-01,2.875517668548404626e-01,2.922605419282641170e-01
1.270000000000000107e+01,2.801427316514470411e-01,2.876544406798093312e-01,2.922605419282641170e-01
1.275000000000000000e+01,2.818874362081906226e-01,2.877494218983598362e-01,2.922605419282641170e-01
1.280000000000000071e+01,2.837316152264150459e-01,2.878355078262477829e-01,2.922605419282641170e-01
1.285000000000000142e+01,2.856296545463968828e-01,2.879117263923178793e-01,2.922605419282641170e-01
1.290000000000000036e+01,2.875352464599032487e-01,2.879773555211647684e-01,2.922605419282641170e-01
1.295000000000000107e+01,2.894025914114877196e-01,2.880319357770212974e-01,2.922605419282641170e-01
1.300000000000000000e+01,2.911875531429887198e-01,2.880752761117435501e-01,2.922605419282641170e-01
1.305000000000000071e+01,2.928487376349346305e-01,2.881074527477834879e-01,2.922605419282641170e-01
1.310000000000000142e+01,2.943484705361484322e-01,2.881288014067520109e-01,2.922605419282641170e-01
1.315000000000000036e+01,2.956536524353725048e-01,2.881399032610152955e-01,2.922605419282641170e-01
1.320000000000000107e+01,2.967364760399486268e-01,2.881415651358917862e-01,2.922605419282641170e-01
1.325000000000000000e+01,2.975749938645196879e-01,2.881347946203263732e-01,2.922605419282641170e-01
1.330000000000000071e+01,2.981535292419836836e-01,2.881207708520772126e-01,2.922605419282641170e-01
1.335000000000000142e+01,2.984629272647736364e-01,2.881008118278608476e-01,2.922605419282641170e-01
1.340000000000000036e+01,2.985006456288195054e-01,2.880763391486630409e-01,2.922605419282641170e-01
1.345000000000000107e+01,2.982706883226787231e-01,2.880488411452811204e-01,2.922605419282641170e-01
1.350000000000000000e+01,2.977833877568908383e-01,2.880198353394544108e-01,2.922605419282641170e-01
1.355000000000000071e+01,2.970550433597672901e-01,2.879908311825215006e-01,2.922605419282641170e-01
1.360000000000000142e+01,2.961074269708474094e-01,2.879632939777411194e-01,2.922605419282641170e-01
1.365000000000000036e+01,2.949671676175884549e-01,2.879386108359631713e-01,2.922605419282641170e-01
1.370000000000000107e+01,2.936650305048315035e-01,2.879180594393310755e-01,2.922605419282641170e-01
1.375000000000000000e+01,2.922351072753549550e-01,2.879027802965246630e-01,2.922605419282641170e-01
1.380000000000000071e+01,2.907139367598085555e-01,2.878937530683698398e-01,2.922605419282641170e-01
1.385000000000000142e+01,2.891395774263537111e-01,2.878917774272858887e-01,2.922605419282641170e-01
1.390000000000000036e+01,2.875506544292985023e-01,2.878974587910128613e-01,2.922605419282641170e-01
1.395000000000000107e+01,2.859854053858256195e-01,2.879111991434319950e-01,2.922605419282641170e-01
1.400000000000000000e+01,2.844807496221326004e-01,2.879331930261667671e-01,2.922605419282641170e-01
1.405000000000000071e+01,2.830714054843478378e-01,2.879634286570850188e-01,2.922605419282641170e-01
1.410000000000000142e+01,2.817890793020532136e-01,2.880016940087704591e-01,2.922605419282641170e-01
1.415000000000000036e+01,2.806617476731337324e-01,2.880475875642608541e-01,2.922605419282641170e-01
1.420000000000000107e+01,2.797130519225035084e-01,2.881005333614135577e-01,2.922605419282641170e-01
1.425000000000000000e+01,2.789618199575280011e-01,2.881597998433979568e-01,2.922605419282641170e-01
1.430000000000000071e+01,2.784217264494152078e-01,2.882245219529535052e-01,2.922605419282641170e-01
1.435000000000000142e+01,2.781010975184929901e-01,2.882937258437315853e-01,2.922605419282641170e-01
1.440000000000000036e+01,2.780028611382039938e-01,2.883663555344124774e-01,2.922605419282641170e-01
1.445000000000000107e+01,2.781246395634047741e-01,2.884413008010972002e-01,2.922605419282641170e-01
1.450000000000000000e+01,2.784589754952045415e-01,2.885174255910448737e-01,2.922605419282641170e-01
1.455000000000000071e+01,2.789936796531539698e-01,2.885935962460858817e-01,2.922605419282641170e-01
1.460000000000000142e+01,2.797122841261948656e-01,2.886687088465206830e-01,2.922605419282641170e-01
1.465000000000000036e+01,2.805945834458067889e-01,2.887417150251643250e-01,2.922605419282641170e-01
1.470000000000000107e+01,2.816172438284547108e-01,2.888116456552276001e-01,2.922605419282641170e-01
1.475000000000000000e+01,2.827544604597785893e-01,2.888776318834086476e-01,2.922605419282641170e-01
1.480000000000000071e+01,2.839786429656731559e-01,2.889389230590837521e-01,2.922605419282641170e-01
1.485000000000000142e+01,2.852611102090211737e-01,2.889949011997463568e-01,2.922605419282641170e-01
1.490000000000000036e+01,2.865727771032180460e-01,2.890450917295264155e-01,2.922605419282641170e-01
1.495000000000000107e+01,2.878848180657607170e-01,2.890891703292267634e-01,2.922605419282641170e-01
1.500000000000000000e+01,2.891692938700172744e-01,2.891269658401839915e-01,2.922605419282641170e-01
1.505000000000000071e+01,2.903997308324146598e-01,2.891584592676737508e-01,2.922605419282641170e-01
1.510000000000000142e+01,2.915516433686325404e-01,2.891837790297773214e-01,2.922605419282641170e-01
1.515000000000000036e+01,2.926029928781131995e-01,2.892031926919119700e-01,2.922605419282641170e-01
1.520000000000000107e+01,2.935345776249799754e-01,2.892170955130372589e-01,2.922605419282641170e-01
1.525000000000000000e+01,2.943303497678888547e-01,2.892259962045287680e-01,2.922605419282641170e-01
1.530000000000000071e+01,2.949776569760343969e-01,2.892305003648171224e-01,2.922605419282641170e-01
1.535000000000000142e+01,2.954674072004425112e-01,2.892312921004443482e-01,2.922605419282641170e-01
1.540000000000000036e+01,2.957941562071498831e-01,2.892291143759841421e-01,2.922605419282641170e-01
1.545000000000000107e+01,2.959561184807659728e-01,2.892247486505931109e-01,2.922605419282641170e-01
1.550000000000000000e+01,2.959551031233702556e-01,2.892189943576539135e-01,2.922605419282641170e-01
1.555000000000000071e+01,2.957963774390836575e-01,2.892126487664523071e-01,2.922605419282641170e-01
1.560000000000000142e+01,2.954884620234855541e-01,2.892064877320686400e-01,2.922605419282641170e-01
1.565000000000000036e+01,2.950428623627341373e-01,2.892012477931764636e-01,2.922605419282641170e-01
1.570000000000000107e+01,2.944737431635000013e-01,2.891976100191882559e-01,2.922605419282641170e-01
1.575000000000000000e+01,2.937975528390486257e-01,2.891961859405546842e-01,2.922605419282641170e-01
1.580000000000000071e+01,2.930326067149745528e-01,2.891975058216452732e-01,2.922605419282641170e-01
1.585000000000000142e+01,2.921986385302008937e-01,2.892020094573535260e-01,2.922605419282641170e-01
1.590000000000000036e+01,2.913163306345796788e-01,2.892100395952318936e-01,2.922605419282641170e-01
1.595000000000000107e+01,2.904068338682709305e-01,2.892218380073695583e-01,2.922605419282641170e-01
1.600000000000000000e+01,2.894912884039049783e-01,2.892375441629442268e-01,2.922605419282641170e-01
1.605000000000000071e+01,2.885903568070720127e-01,2.892571963856863104e-01,2.922605419282641170e-01
1.610000000000000142e+01,2.877237802061177740e-01,2.892807353222401900e-01,2.922605419282641170e-01
1.615000000000000213e+01,2.869099677576532059e-01,2.893080094989904372e-01,2.922605419282641170e-01
1.619999999999999929e+01,2.861656285661385302e-01,2.893387827072134155e-01,2.922605419282641170e-01
1.625000000000000000e+01,2.855054538977663814e-01,2.893727429297775489e-01,2.922605419282641170e-01
1.630000000000000071e+01,2.849418559694209541e-01,2.894095125069008345e-01,2.922605419282641170e-01
1.635000000000000142e+01,2.844847678544049630e-01,2.894486592330763330e-01,2.922605419282641170e-01
1.640000000000000213e+01,2.841415071992103303e-01,2.894897080812013912e-01,2.922605419282641170e-01
1.644999999999999929e+01,2.839167045667637668e-01,2.895321532618845839e-01,2.922605419282641170e-01
1.650000000000000000e+01,2.838122953893038591e-01,2.895754703443577105e-01,2.922605419282641170e-01
1.655000000000000071e+01,2.838275728027271350e-01,2.896191281887535718e-01,2.922605419282641170e-01
1.660000000000000142e+01,2.839592971100553531e-01,2.896626004661220222e-01,2.922605419282641170e-01
1.665000000000000213e+01,2.842018563385637075e-01,2.897053765708924589e-01,2.922605419282641170e-01
1.669999999999999929e+01,2.845474713515603882e-01,2.897469717592038307e-01,2.922605419282641170e-01
1.675000000000000000e+01,2.849864382728865553e-01,2.897869363744618454e-01,2.922605419282641170e-01
1.680000000000000071e+01,2.855074005828912576e-01,2.898248640478023885e-01,2.922605419282641170e-01
1.685000000000000142e+01,2.860976431346350379e-01,2.898603987852569897e-01,2.922605419282641170e-01
1.690000000000000213e+01,2.867434004889287680e-01,2.898932408750672374e-01,2.922605419282641170e-01
1.694999999999999929e+01,2.874301723351389004e-01,2.899231515677692661e-01,2.922605419282641170e-01
1.700000000000000000e+01,2.881430393021707781e-01,2.899499564985973388e-01,2.922605419282641170e-01
1.705000000000000071e+01,2.888669731177740396e-01,2.899735478368453689e-01,2.922605419282641170e-01
1.710000000000000142e+01,2.895871357920891120e-01,2.899938851606069234e-01,2.922605419282641170e-01
1.715000000000000213e+01,2.902891632354985818e-01,2.900109950683710802e-01,2.922605419282641170e-01
1.719999999999999929e+01,2.909594294312701224e-01,2.900249695518583581e-01,2.922605419282641170e-01
1.725000000000000000e+01,2.915852879398286857e-01,2.900359631677464356e-01,2.922605419282641170e-01
1.730000000000000071e+01,2.921552880942044350e-01,2.900441890599441686e-01,2.922605419282641170e-01
1.735000000000000142e+01,2.926593637466134989e-01,2.900499138990557668e-01,2.922605419282641170e-01
1.740000000000000213e+01,2.930889928456444915e-01,2.900534518216837387e-01,2.922605419282641170e-01
1.744999999999999929e+01,2.934373264721727437e-01,2.900551574690959922e-01,2.922605419282641170e-01
1.750000000000000000e+01,2.936992862565203644e-01,2.900554182422012683e-01,2.922605419282641170e-01
1.755000000000000071e+01,2.938716293605077023e-01,2.900546459072208538e-01,2.922605419282641170e-01
1.760000000000000142e+01,2.939529804588750794e-01,2.900532677032702789e-01,2.922605419282641170e-01
1.765000000000000213e+01,2.939438304178227379e-01,2.900517171185190146e-01,2.922605419282641170e-01
1.769999999999999929e+01,2.938465016644994376e-01,2.900504245148705085e-01,2.922605419282641170e-01
1.775000000000000000e+01,2.936650805864522429e-01,2.900498077913934436e-01,2.922605419282641170e-01
1.780000000000000071e+01,2.934053177050792716e-01,2.900502632832737127e-01,2.922605419282641170e-01
1.785000000000000142e+01,2.930744968362449798e-01,2.900521570951771211e-01,2.922605419282641170e-01
1.790000000000000213e+01,2.926812749815971282e-01,2.900558170650953671e-01,2.922605419282641170e-01
1.794999999999999929e+01,2.922354952758227098e-01,2.900615255466403308e-01,2.922605419282641170e-01
1.800000000000000000e+01,2.917479759314581811e-01,2.900695131842115360e-01,2.922605419282641170e-01
1.805000000000000071e+01,2.912302787514993718e-01,2.900799538365706476e-01,2.922605419282641170e-01
1.810000000000000142e+01,2.906944613940187216e-01,2.900929607804073607e-01,2.922605419282641170e-01
1.815000000000000213e+01,2.901528181425808151e-01,2.901085842970055340e-01,2.922605419282641170e-01
1.819999999999999929e+01,2.896176144308019174e-01,2.901268107128276430e-01,2.922605419282641170e-01
1.825000000000000000e+01,2.891008207593657731e-01,2.901475629296274561e-01,2.922605419282641170e-01
1.830000000000000071e+01,2.886138519026361648e-01,2.901707024426045667e-01,2.922605419282641170e-01
1.835000000000000142e+01,2.881673174079045774e-01,2.901960328072514805e-01,2.922605419282641170e-01
1.840000000000000213e+01,2.877707893276639783e-01,2.902233044780869187e-01,2.922605419282641170e-01
1.844999999999999929e+01,2.874325928856522050e-01,2.902522209065894199e-01,2.922605419282641170e-01
1.850000000000000000e+01,2.871596253599752457e-01,2.902824457524684765e-01,2.922605419282641170e-01
1.855000000000000071e+01,2.869572078783061420e-01,2.903136110329687103e-01,2.922605419282641170e-01
1.860000000000000142e+01,2.868289740751016059e-01,2.903453260101075961e-01,2.922605419282641170e-01
1.865000000000000213e+01,2.867767986795564661e-01,2.903771865963402088e-01,2.922605419282641170e-01
1.869999999999999929e+01,2.868007681114901897e-01,2.904087850456932851e-01,2.922605419282641170e-01
1.875000000000000000e+01,2.868991940904313531e-01,2.904397196902767653e-01,2.922605419282641170e-01
1.880000000000000071e+01,2.870686701433856625e-01,2.904696044814270572e-01,2.922605419282641170e-01
1.885000000000000142e+01,2.873041697630516200e-01,2.904980781005161994e-01,2.922605419282641170e-01
1.890000000000000213e+01,2.875991838546068102e-01,2.905248124164438450e-01,2.922605419282641170e-01
1.894999999999999929e+01,2.879458940486946950e-01,2.905495200845950587e-01,2.922605419282641170e-01
1.900000000000000000e+01,2.883353774820919813e-01,2.905719611050336382e-01,2.922605419282641170e-01
1.905000000000000071e+01,2.887578377842943689e-01,2.905919481852055064e-01,2.922605419282641170e-01
1.910000000000000142e+01,2.892028562832321126e-01,2.906093507836448597e-01,2.922605419282641170e-01
1.915000000000000213e+01,2.896596568780578362e-01,2.906240977452315688e-01,2.922605419282641170e-01
1.920000000000000284e+01,2.901173776387552250e-01,2.906361784745108423e-01,2.922605419282641170e-01
1.925000000000000000e+01,2.905653419939406290e-01,2.906456426305086271e-01,2.922605419282641170e-01
1.930000000000000071e+01,2.909933223674502911e-01,2.906525983634087873e-01,2.922605419282641170e-01
1.935000000000000142e+01,2.913917893237081280e-01,2.906572091494820098e-01,2.922605419282641170e-01
1.940000000000000213e+01,2.917521396785595078e-01,2.906596893148902239e-01,2.922605419282641170e-01
1.945000000000000284e+01,2.920668976177659415e-01,2.906602983706181309e-01,2.922605419282641170e-01
1.950000000000000000e+01,2.923298836255719957e-01,2.906593343090655424e-01,2.922605419282641170e-01
1.955000000000000071e+01,2.925363469410589001e-01,2.906571260371165755e-01,2.922605419282641170e-01
1.960000000000000142e+01,2.926830583055167190e-01,2.906540251402381925e-01,2.922605419282641170e-01
1.965000000000000213e+01,2.927683609101248696e-01,2.906503971869033864e-01,2.922605419282641170e-01
1.970000000000000284e+01,2.927921786660216408e-01,2.906466127920731002e-01,2.922605419282641170e-01
1.975000000000000000e+01,2.927559821612519264e-01,2.906430386623972684e-01,2.922605419282641170e-01
1.980000000000000071e+01,2.926627139017581314e-01,2.906400288441567392e-01,2.922605419282641170e-01
1.985000000000000142e+01,2.925166756161575732e-01,2.906379163878248240e-01,2.922605419282641170e-01
1.990000000000000213e+01,2.923233814965794375e-01,2.906370056306857297e-01,2.922605419282641170e-01
1.995000000000000284e+01,2.920893822122931360e-01,2.906375652815434418e-01,2.922605419282641170e-01
2.000000000000000000e+01,2.918220653348083116e-01,2.906398224696440380e-01,2.922605419282641170e-01
2.005000000000000071e+01,2.915294384233171332e-01,2.906439578940981927e-01,2.922605419282641170e-01
2.010000000000000142e+01,2.912199014153071253e-01,2.906501021810013463e-01,2.922605419282641170e-01
2.015000000000000213e+01,2.909020151345763638e-01,2.906583335238759891e-01,2.922605419282641170e-01
2.020000000000000284e+01,2.905842726626504668e-01,2.906686766498303154e-01,2.922605419282641170e-01
2.025000000000000000e+01,2.902748800245839589e-01,2.906811031198134887e-01,2.922605419282641170e-01
2.030000000000000071e+01,2.899815521312777977e-01,2.906955329374455999e-01,2.922605419282641170e-01
2.035000000000000142e+01,2.897113292223957304e-01,2.907118374079912249e-01,2.922605419282641170e-01
2.040000000000000213e+01,2.894704181999906423e-01,2.907298431579868336e-01,2.922605419282641170e-01
2.045000000000000284e+01,2.892640622733106959e-01,2.907493371976218599e-01,2.922605419282641170e-01
2.050000000000000000e+01,2.890964412949692530e-01,2.907700728829323844e-01,2.922605419282641170e-01
2.055000000000000071e+01,2.889706041049053264e-01,2.907917766138153892e-01,2.922605419282641170e-01
2.060000000000000142e+01,2.888884331577959985e-01,2.908141550873260539e-01,2.922605419282641170e-01
2.065000000000000213e+01,2.888506407346999594e-01,2.908369029140556172e-01,2.922605419282641170e-01
2.070000000000000284e+01,2.888567951673753353e-01,2.908597103988623811e-01,2.922605419282641170e-01
2.075000000000000000e+01,2.889053747622069568e-01,2.908822712859442938e-01,2.922605419282641170e-01
2.080000000000000071e+01,2.889938465183579108e-01,2.909042902721769575e-01,2.922605419282641170e-01
2.085000000000000142e+01,2.891187662994079699e-01,2.909254901016263273e-01,2.922605419282641170e-01
2.090000000000000213e+01,2.892758968367189487e-01,2.909456180678898218e-01,2.922605419282641170e-01
2.095000000000000284e+01,2.894603398041277753e-01,2.909644517690025967e-01,2.922605419282641170e-01
2.100000000000000000e+01,2.896666781878778352e-01,2.909818039815500468e-01,2.922605419282641170e-01
2.105000000000000071e+01,2.898891252585008571e-01,2.909975265457289684e-01,2.922605419282641170e-01
2.110000000000000142e+01,2.901216766059460106e-01,2.910115131807022304e-01,2.922605419282641170e-01
2.115000000000000213e+01,2.903582618995112496e-01,2.910237011789382211e-01,2.922605419282641170e-01
2.120000000000000284e+01,2.905928932571759660e-01,2.910340719585137181e-01,2.922605419282641170e-01
2.125000000000000000e+01,2.908198073371933701e-01,2.910426504827635652e-01,2.922605419282641170e-01
2.130000000000000071e+01,2.910335984874550252e-01,2.910495035863633340e-01,2.922605419282641170e-01
2.135000000000000142e+01,2.912293405016626591e-01,2.910547372751214334e-01,2.922605419282641170e-01
2.140000000000000213e+01,2.914026947391927247e-01,2.910584930926837233e-01,2.922605419282641170e-01
2.145000000000000284e+01,2.915500025770229597e-01,2.910609436703117670e-01,2.922605419282641170e-01
2.150000000000000000e+01,2.916683603905259048e-01,2.910622875952839639e-01,2.922605419282641170e-01
2.155000000000000071e+01,2.917556755203742913e-01,2.910627437487711688e-01,2.922605419282641170e-01
2.160000000000000142e+01,2.918107019895351262e-01,2.910625452748765163e-01,2.922605419282641170e-01
2.165000000000000213e+01,2.918330550984640781e-01,2.910619333486469396e-01,2.922605419282641170e-01
2.170000000000000284e+01,2.918232044540148840e-01,2.910611509121511231e-01,2.922605419282641170e-01
2.175000000000000000e+01,2.917824454773436660e-01,2.910604365442222008e-01,2.922605419282641170e-01
2.180000000000000071e+01,2.917128499797719265e-01,2.910600186213593288e-01,2.922605419282641170e-01
2.185000000000000142e+01,2.916171969771920724e-01,2.910601099149133786e-01,2.922605419282641170e-01
2.190000000000000213e+01,2.914988855104592158e-01,2.910609027534999949e-01,2.922605419282641170e-01
2.195000000000000284e+01,2.913618318234383331e-01,2.910625648601690152e-01,2.922605419282641170e-01
2.200000000000000000e+01,2.912103537910106232e-01,2.910652359518881571e-01,2.922605419282641170e-01
2.205000000000000071e+01,2.910490459548152886e-01,2.910690251651051885e-01,2.922605419282641170e-01
2.210000000000000142e+01,2.908826488852164771e-01,2.910740093463274891e-01,2.922605419282641170e-01
2.215000000000000213e+01,2.907159168188058196e-01,2.910802322215980675e-01,2.922605419282641170e-01
2.220000000000000284e+01,2.905534876031652392e-01,2.910877044342310427e-01,2.922605419282641170e-01
2.225000000000000000e+01,2.903997589043473826e-01,2.910964044169395137e-01,2.922605419282641170e-01
2.230000000000000071e+01,2.902587743965646672e-01,2.911062800432116515e-01,2.922605419282641170e-01
2.235000000000000142e+01,2.901341232663646186e-01,2.911172509840358469e-01,2.922605419282641170e-01
2.240000000000000213e+01,2.900288558425899166e-01,2.911292116803148589e-01,2.922605419282641170e-01
2.245000000000000284e+01,2.899454175340005491e-01,2.911420348288730753e-01,2.922605419282641170e-01
2.250000000000000000e+01,2.898856025500112787e-01,2.911555752710635048e-01,2.922605419282641170e-01
2.255000000000000071e+01,2.898505281319732618e-01,2.911696741676977895e-01,2.922605419282641170e-01
2.260000000000000142e+01,2.898406292697782716e-01,2.911841633422995734e-01,2.922605419282641170e-01
2.265000000000000213e+01,2.898556731574062351e-01,2.911988696763540552e-01,2.922605419282641170e-01
2.270000000000000284e+01,2.898947919843641308e-01,2.912136194450176685e-01,2.922605419282641170e-01
2.275000000000000000e+01,2.899565320956744019e-01,2.912282424893054555e-01,2.922605419282641170e-01
2.280000000000000071e+01,2.900389171024875257e-01,2.912425761306645655e-01,2.922605419282641170e-01
2.285000000000000142e+01,2.901395222022881137e-01,2.912564687456047352e-01,2.922605419282641170e-01
2.290000000000000213e+01,2.902555567779128154e-01,2.912697829311926556e-01,2.922605419282641170e-01
2.295000000000000284e+01,2.903839522863675970e-01,2.912823982062461292e-01,2.922605419282641170e-01
2.300000000000000000e+01,2.905214525129189429e-01,2.912942132074999857e-01,2.922605419282641170e-01
2.305000000000000071e+01,2.906647034384970407e-01,2.913051473544249204e-01,2.922605419282641170e-01
2.310000000000000142e+01,2.908103402300570850e-01,2.913151419703682299e-01,2.922605419282641170e-01
2.315000000000000213e+01,2.909550691923848964e-01,2.913241608609114519e-01,2.922605419282641170e-01
2.320000000000000284e+01,2.910957428929139557e-01,2.913321903625342713e-01,2.922605419282641170e-01
2.325000000000000000e+01,2.912294270658304929e-01,2.913392388856271276e-01,2.922605419282641170e-01
2.330000000000000071e+01,2.913534582971430420e-01,2.913453359854564773e-01,2.922605419282641170e-01
2.335000000000000142e+01,2.914654918702793696e-01,2.913505310027823536e-01,2.922605419282641170e-01
2.340000000000000213e+01,2.915635394974223082e-01,2.913548913224177639e-01,2.922605419282641170e-01
2.345000000000000284e+01,2.916459969643380168e-01,2.913585003031289866e-01,2.922605419282641170e-01
2.350000000000000000e+01,2.917116619690340862e-01,2.913614549359527239e-01,2.922605419282641170e-01
2.355000000000000071e+01,2.917597426341625444e-01,2.913638632903394199e-01,2.922605419282641170e-01
2.360000000000000142e+01,2.917898573200846113e-01,2.913658418086212398e-01,2.922605419282641170e-01
2.365000000000000213e+01,2.918020264633127137e-01,2.913675125092614060e-01,2.922605419282641170e-01
2.370000000000000284e+01,2.917966572193392283e-01,2.913690001582875388e-01,2.922605419282641170e-01
2.375000000000000000e+01,2.917745217070219499e-01,2.913704294663591043e-01,2.922605419282641170e-01
2.380000000000000071e+01,2.917367296421104483e-01,2.913719223661704327e-01,2.922605419282641170e-01
2.385000000000000142e+01,2.916846961189198395e-01,2.913735954214508039e-01,2.922605419282641170e-01
2.390000000000000213e+01,2.916201052601625765e-01,2.913755574147678939e-01,2.922605419282641170e-01
2.395000000000000284e+01,2.915448704133837832e-01,2.913779071567507151e-01,2.922605419282641170e-01
2.400000000000000000e+01,2.914610915350343001e-01,2.913807315542862875e-01,2.922605419282641170e-01
2.405000000000000071e+01,2.913710103752085723e-01,2.913841039697629420e-01,2.922605419282641170e-01
2.410000000000000142e+01,2.912769640609937927e-01,2.913880828975963233e-01,2.922605419282641170e-01
2.415000000000000213e+01,2.911813376759105343e-01,2.913927109781229152e-01,2.922605419282641170e-01
2.420000000000000284e+01,2.910865164468667277e-01,2.913980143625475305e-01,2.922605419282641170e-01
2.425000000000000000e+01,2.909948381764194125e-01,2.914040024360419201e-01,2.922605419282641170e-01
2.430000000000000071e+01,2.909085465933520243e-01,2.914106678993909072e-01,2.922605419282641170e-01
2.435000000000000142e+01,2.908297463337669031e-01,2.914179872028473395e-01,2.922605419282641170e-01
2.440000000000000213e+01,2.907603603022795302e-01,2.914259213191909281e-01,2.922605419282641170e-01
2.445000000000000284e+01,2.907020901922376388e-01,2.914344168364923493e-01,2.922605419282641170e-01
2.450000000000000000e+01,2.906563809589475800e-01,2.914434073448789464e-01,2.922605419282641170e-01
2.455000000000000071e+01,2.906243900349291254e-01,2.914528150858133881e-01,2.922605419282641170e-01
2.460000000000000142e+01,2.906069620464307723e-01,2.914625528271498345e-01,2.922605419282641170e-01
2.465000000000000213e+01,2.906046097323181088e-01,2.914725259226604859e-01,2.922605419282641170e-01
2.470000000000000284e+01,2.906175016780930265e-01,2.914826345109393091e-01,2.922605419282641170e-01
2.475000000000000000e+01,2.906454573590687707e-01,2.914927758057065388e-01,2.922605419282641170e-01
2.480000000000000071e+01,2.906879498393092898e-01,2.915028464276410158e-01,2.922605419282641170e-01
2.485000000000000142e+01,2.907441163002949525e-01,2.915127447270352556e-01,2.922605419282641170e-01
2.490000000000000213e+01,2.908127763804683186e-01,2.915223730468357588e-01,2.922605419282641170e-01
2.495000000000000284e+01,2.908924581002402809e-01,2.915316398770231299e-01,2.922605419282641170e-01
2.500000000000000000e+01,2.909814309341270944e-01,2.915404618537790760e-01,2.922605419282641170e-01
2.505000000000000071e+01,2.910777453804938575e-01,2.915487655604416251e-01,2.922605419282641170e-01
2.510000000000000142e+01,2.911792781782028827e-01,2.915564890917825558e-01,2.922605419282641170e-01
2.515000000000000213e+01,2.912837821364353541e-01,2.915635833485523687e-01,2.922605419282641170e-01
2.520000000000000284e+01,2.913889393866690991e-01,2.915700130353958142e-01,2.922605419282641170e-01
2.525000000000000000e+01,2.914924167409538858e-01,2.915757573419949789e-01,2.922605419282641170e-01
2.530000000000000071e+01,2.915919217537449870e-01,2.915808102944834612e-01,2.922605419282641170e-01
2.535000000000000142e+01,2.916852580397257810e-01,2.915851807716168254e-01,2.922605419282641170e-01
2.540000000000000213e+01,2.917703783997570577e-01,2.915888921877027307e-01,2.922605419282641170e-01
2.545000000000000284e+01,2.918454343521084127e-01,2.915919818517130335e-01,2.922605419282641170e-01
2.550000000000000000e+01,2.919088207554843550e-01,2.915945000191419445e-01,2.922605419282641170e-01
2.555000000000000071e+01,2.919592143413750063e-01,2.915965086598885092e-01,2.922605419282641170e-01
2.560000000000000142e+01,2.919956051416379705e-01,2.915980799715722771e-01,2.922605419282641170e-01
2.565000000000000213e+01,2.920173199972382894e-01,2.915992946731194579e-01,2.922605419282641170e-01
2.570000000000000284e+01,2.920240375587953574e-01,2.916002401180702308e-01,2.922605419282641170e-01
2.575000000000000000e+01,2.920157944311747023e-01,2.916010082707718998e-01,2.922605419282641170e-01
2.580000000000000071e+01,2.919929823643749867e-01,2.916016935913730568e-01,2.922605419282641170e-01
2.585000000000000142e+01,2.919563366427452289e-01,2.916023908772756301e-01,2.922605419282641170e-01
2.590000000000000213e+01,2.919069160655976547e-01,2.916031931094149043e-01,2.922605419282641170e-01
2.595000000000000284e+01,2.918460751365576922e-01,2.916041893514170202e-01,2.922605419282641170e-01
2.600000000000000000e+01,2.917754292793558468e-01,2.916054627483461448e-01,2.922605419282641170e-01
2.605000000000000071e+01,2.916968140682221766e-01,2.916070886694350217e-01,2.922605419282641170e-01
2.610000000000000142e+01,2.916122395969947823e-01,2.916091330359367739e-01,2.922605419282641170e-01
2.615000000000000213e+01,2.915238412094601772e-01,2.916116508711159017e-01,2.922605419282641170e-01
2.620000000000000284e+01,2.914338278729278753e-01,2.916146851044842392e-01,2.922605419282641170e-01
2.625000000000000000e+01,2.913444294978541627e-01,2.916182656567811171e-01,2.922605419282641170e-01
2.630000000000000071e+01,2.912578444902655384e-01,2.916224088259993796e-01,2.922605419282641170e-01
2.635000000000000142e+01,2.911761887739420795e-01,2.916271169880900183e-01,2.922605419282641170e-01
2.640000000000000213e+01,2.911014474400453467e-01,2.916323786189656264e-01,2.922605419282641170e-01
2.645000000000000284e+01,2.910354300781354264e-01,2.916381686372039872e-01,2.922605419282641170e-01
2.650000000000000000e+01,2.909797307197702354e-01,2.916444490595815897e-01,2.922605419282641170e-01
2.655000000000000071e+01,2.909356931896361353e-01,2.916511699543866132e-01,2.922605419282641170e-01
2.660000000000000142e+01,2.909043825146787055e-01,2.916582706705397876e-01,2.922605419282641170e-01
2.665000000000000213e+01,2.908865628936734837e-01,2.916656813140410254e-01,2.922605419282641170e-01
2.670000000000000284e+01,2.908826825819979534e-01,2.916733244373225786e-01,2.922605419282641170e-01
2.675000000000000000e+01,2.908928659019957008e-01,2.916811169018708183e-01,2.922605419282641170e-01
2.680000000000000071e+01,2.909169124502317683e-01,2.916889718701262124e-01,2.922605419282641170e-01
2.685000000000000142e+01,2.909543034401588235e-01,2.916968008793066058e-01,2.922605419282641170e-01
2.690000000000000213e+01,2.910042149924651489e-01,2.917045159475291083e-01,2.922605419282641170e-01
2.695000000000000284e+01,2.910655380653016100e-01,2.917120316615235409e-01,2.922605419282641170e-01
2.700000000000000000e+01,2.911369046019914308e-01,2.917192671953810490e-01,2.922605419282641170e-01
2.705000000000000071e+01,2.912167193640095020e-01,2.917261482112050164e-01,2.922605419282641170e-01
2.710000000000000142e+01,2.913031968115322168e-01,2.917326085952120507e-01,2.922605419282641170e-01
2.715000000000000213e+01,2.913944022927983379e-01,2.917385919867319655e-01,2.922605419282641170e-01
2.720000000000000284e+01,2.914882967077129794e-01,2.917440530626042028e-01,2.922605419282641170e-01
2.725000000000000000e+01,2.915827837222568220e-01,2.917489585455413925e-01,2.922605419282641170e-01
2.730000000000000071e+01,2.916757585308966116e-01,2.917532879119978939e-01,2.922605419282641170e-01
2.735000000000000142e+01,2.917651570976996234e-01,2.917570337827515847e-01,2.922605419282641170e-01
2.740000000000000213e+01,2.918490047572209756e-01,2.917602019875910613e-01,2.922605419282641170e-01
2.745000000000000284e+01,2.919254630277898777e-01,2.917628113039648641e-01,2.922605419282641170e-01
2.750000000000000000e+01,2.919928734869161047e-01,2.917648928779645323e-01,2.922605419282641170e-01
2.755000000000000071e+01,2.920497975851238381e-01,2.917664893443314145e-01,2.922605419282641170e-01
2.760000000000000142e+01,2.920950513337848831e-01,2.917676536700558598e-01,2.922605419282641170e-01
2.765000000000000213e+01,2.921277338964933801e-01,2.917684477533463716e-01,2.922605419282641170e-01
2.770000000000000284e+01,2.921472492427403811e-01,2.917689408160663578e-01,2.922605419282641170e-01
2.775000000000000000e+01,2.921533201859342621e-01,2.917692076329792550e-01,2.922605419282641170e-01
2.780000000000000071e+01,2.921459943221188515e-01,2.917693266451538703e-01,2.922605419282641170e-01
2.785000000000000142e+01,2.921256416061372985e-01,2.917693780075358290e-01,2.922605419282641170e-01
2.790000000000000213e+01,2.920929435417717324e-01,2.917694416219202558e-01,2.922605419282641170e-01
2.795000000000000284e+01,2.920488742133252047e-01,2.917695952063281695e-01,2.922605419282641170e-01
2.800000000000000000e+01,2.919946736387859509e-01,2.917699124501173524e-01,2.922605419282641170e-01
2.805000000000000071e+01,2.919318141690116497e-01,2.917704613011083969e-01,2.922605419282641170e-01
2.810000000000000142e+01,2.918619608829646217e-01,2.917713024266901933e-01,2.922605419282641170e-01
2.815000000000000213e+01,2.917869271259935782e-01,2.917724878854308090e-01,2.922605419282641170e-01
2.820000000000000284e+01,2.917086264975047860e-01,2.917740600393463057e-01,2.922605419282641170e-01
2.825000000000000000e+01,2.916290227085981956e-01,2.917760507298795547e-01,2.922605419282641170e-01
2.830000000000000071e+01,2.915500787938172800e-01,2.917784807330437991e-01,2.922605419282641170e-01
2.835000000000000142e+01,2.914737071708404237e-01,2.917813595013340477e-01,2.922605419282641170e-01
2.840000000000000213e+01,2.914017219970314598e-01,2.917846851921417906e-01,2.922605419282641170e-01
2.845000000000000284e+01,2.913357951741988305e-01,2.917884449747671916e-01,2.922605419282641170e-01
2.850000000000000000e+01,2.912774172071512790e-01,2.917926156009231220e-01,2.922605419282641170e-01
2.855000000000000071e+01,2.912278639344685338e-01,2.917971642170717472e-01,2.922605419282641170e-01
2.860000000000000142e+01,2.911881699300377657e-01,2.918020493911955837e-01,2.922605419282641170e-01
2.865000000000000213e+01,2.911591091314933988e-01,2.918072223218192152e-01,2.922605419282641170e-01
2.870000000000000284e+01,2.911411829977513799e-01,2.918126281933718924e-01,2.922605419282641170e-01
2.875000000000000000e+01,2.911346162435810014e-01,2.918182076393744384e-01,2.922605419282641170e-01
2.880000000000000071e+01,2.911393599554477074e-01,2.918238982734768228e-01,2.922605419282641170e-01
2.885000000000000142e+01,2.911551016695106964e-01,2.918296362480554129e-01,2.922605419282641170e-01
2.890000000000000213e+01,2.911812817979862467e-01,2.918353578008541782e-01,2.922605419282641170e-01
2.895000000000000284e+01,2.912171156304763087e-01,2.918410007519508520e-01,2.922605419282641170e-01
2.900000000000000000e+01,2.912616200165149549e-01,2.918465059160437747e-01,2.922605419282641170e-01
2.905000000000000071e+01,2.913136437563964010e-01,2.918518183985637227e-01,2.922605419282641170e-01
2.910000000000000142e+01,2.913719006889713969e-01,2.918568887482868024e-01,2.922605419282641170e-01
2.915000000000000213e+01,2.914350044651111138e-01,2.918616739437985275e-01,2.922605419282641170e-01
2.920000000000000284e+01,2.915015040297778137e-01,2.918661381961971668e-01,2.922605419282641170e-01
2.925000000000000000e+01,2.915699188986247137e-01,2.918702535556577105e-01,2.922605419282641170e-01
2.930000000000000071e+01,2.916387734004272647e-01,2.918740003147726192e-01,2.922605419282641170e-01
2.935000000000000142e+01,2.917066291577251613e-01,2.918773672067890290e-01,2.922605419282641170e-01
2.940000000000000213e+01,2.917721151882483599e-01,2.918803514018583622e-01,2.922605419282641170e-01
2.945000000000000284e+01,2.918339551229737761e-01,2.918829583090807311e-01,2.922605419282641170e-01
2.950000000000000000e+01,2.918909911478489438e-01,2.918852011963724569e-01,2.922605419282641170e-01
2.955000000000000071e+01,2.919422043812817669e-01,2.918871006439330285e-01,2.922605419282641170e-01
2.960000000000000142e+01,2.919867314956143822e-01,2.918886838502693371e-01,2.922605419282641170e-01
2.965000000000000213e+01,2.920238774764065681e-01,2.918899838123191204e-01,2.922605419282641170e-01
2.970000000000000284e+01,2.920531244880097410e-01,2.918910384031690453e-01,2.922605419282641170e-01
2.975000000000000000e+01,2.920741368781614722e-01,2.918918893721798580e-01,2.922605419282641170e-01
2.980000000000000071e+01,2.920867624094121706e-01,2.918925812930239228e-01,2.922605419282641170e-01
2.985000000000000142e+01,2.920910298528242577e-01,2.918931604852205708e-01,2.922605419282641170e-01
2.990000000000000213e+01,2.920871431214249747e-01,2.918936739342663511e-01,2.922605419282641170e-01
2.995000000000000284e+01,2.920754721591393710e-01,2.918941682344335375e-01,2.922605419282641170e-01
3.000000000000000000e+01,2.920565408368658855e-01,2.918946885768108901e-01,2.922605419282641170e-01
3.005000000000000071e+01,2.920310121420152671e-01,2.918952778032373740e-01,2.922605419282641170e-01
3.010000000000000142e+01,2.919996709816952696e-01,2.918959755445016957e-01,2.922605419282641170e-01
3.015000000000000213e+01,2.919634049526938502e-01,2.918968174586070163e-01,2.922605419282641170e-01
3.020000000000000284e+01,2.919231834628551736e-01,2.918978345821056086e-01,2.922605419282641170e-01
3.025000000000000000e+01,2.918800356172672195e-01,2.918990528045565802e-01,2.922605419282641170e-01
3.030000000000000071e+01,2.918350273074601930e-01,2.919004924731201656e-01,2.922605419282641170e-01
3.035000000000000142e+01,2.917892379609512421e-01,2.919021681312380934e-01,2.922605419282641170e-01
3.040000000000000213e+01,2.917437374203251110e-01,2.919040883923259555e-01,2.922605419282641170e-01
3.045000000000000284e+01,2.916995634241041913e-01,2.919062559464786211e-01,2.922605419282641170e-01
3.050000000000000000e+01,2.916577001546787895e-01,2.919086676954154580e-01,2.922605419282641170e-01
3.055000000000000071e+01,2.916190583006484927e-01,2.919113150083226804e-01,2.922605419282641170e-01
3.060000000000000142e+01,2.915844570516264445e-01,2.919141840889247219e-01,2.922605419282641170e-01
3.065000000000000213e+01,2.915546084029194684e-01,2.919172564420788873e-01,2.922605419282641170e-01
3.070000000000000284e+01,2.915301040960814882e-01,2.919205094264616940e-01,2.922605419282641170e-01
3.075000000000000000e+01,2.915114054601850024e-01,2.919239168785369154e-01,2.922605419282641170e-01
3.080000000000000071e+01,2.914988363492777013e-01,2.919274497919703282e-01,2.922605419282641170e-01
3.085000000000000142e+01,2.914925792957893114e-01,2.919310770360061258e-01,2.922605419282641170e-01
3.090000000000000213e+01,2.914926749198464839e-01,2.919347660960391333e-01,2.922605419282641170e-01
3.095000000000000284e+01,2.914990245529951451e-01,2.919384838197071619e-01,2.922605419282641170e-01
3.100000000000000000e+01,2.915113959543044753e-01,2.919421971522733750e-01,2.922605419282641170e-01
3.105000000000000071e+01,2.915294319198334927e-01,2.919458738458478031e-01,2.922605419282641170e-01
3.110000000000000142e+01,2.915526615155131229e-01,2.919494831280918801e-01,2.922605419282641170e-01
3.115000000000000213e+01,2.915805136009623766e-01,2.919529963174126164e-01,2.922605419282641170e-01
3.120000000000000284e+01,2.916123322596647638e-01,2.919563873732615167e-01,2.922605419282641170e-01
3.125000000000000000e+01,2.916473937109422820e-01,2.919596333719473025e-01,2.922605419282641170e-01
3.130000000000000071e+01,2.916849242524804375e-01,2.919627149003174438e-01,2.922605419282641170e-01
3.135000000000000142e+01,2.917241187694661897e-01,2.919656163617008748e-01,2.922605419282641170e-01
3.140000000000000213e+01,2.917641593478234041e-01,2.919683261905903771e-01,2.922605419282641170e-01
3.145000000000000284e+01,2.918042335441338175e-01,2.919708369746212839e-01,2.922605419282641170e-01
3.150000000000000000e+01,2.918435518926244532e-01,2.919731454844313734e-01,2.922605419282641170e-01
3.155000000000000071e+01,2.918813642686031162e-01,2.919752526139153814e-01,2.922605419282641170e-01
3.160000000000000142e+01,2.919169747760158029e-01,2.919771632351791379e-01,2.922605419282641170e-01
3.165000000000000213e+01,2.919497548821595734e-01,2.919788859741196396e-01,2.922605419282641170e-01
3.170000000000000284e+01,2.919791545825641821e-01,2.919804329139773502e-01,2.922605419282641170e-01
3.175000000000000000e+01,2.920047114411608025e-01,2.919818192354076136e-01,2.922605419282641170e-01
3.180000000000000071e+01,2.920260574126320452e-01,2.919830628025883446e-01,2.922605419282641170e-01
3.185000000000000142e+01,2.920429234130444418e-01,2.919841837056069700e-01,2.922605419282641170e-01
3.190000000000000213e+01,2.920551416595529304e-01,2.919852037698602576e-01,2.922605419282641170e-01
3.195000000000000284e+01,2.920626458486010324e-01,2.919861460434581835e-01,2.922605419282641170e-01
3.200000000000000000e+01,2.920654692835359945e-01,2.919870342736566871e-01,2.922605419282641170e-01
3.205000000000000426e+01,2.920637410963303204e-01,2.919878923831737971e-01,2.922605419282641170e-01
3.210000000000000142e+01,2.920576807340458658e-01,2.919887439568850107e-01,2.922605419282641170e-01
3.214999999999999858e+01,2.920475908991453928e-01,2.919896117488652854e-01,2.922605419282641170e-01
3.220000000000000284e+01,2.920338491444716689e-01,2.919905172190683240e-01,2.922605419282641170e-01
3.225000000000000000e+01,2.920168983297061205e-01,2.919914801081298639e-01,2.922605419282641170e-01
3.230000000000000426e+01,2.919972361475830502e-01,2.919925180578664126e-01,2.922605419282641170e-01
3.235000000000000142e+01,2.919754039263602330e-01,2.919936462840339586e-01,2.922605419282641170e-01
3.239999999999999858e+01,2.919519749112742257e-01,2.919948773068279380e-01,2.922605419282641170e-01
3.245000000000000284e+01,2.919275422230377393e-01,2.919962207434588786e-01,2.922605419282641170e-01
3.250000000000000000e+01,2.919027066867658782e-01,2.919976831659429339e-01,2.922605419282641170e-01
3.255000000000000426e+01,2.918780647206354883e-01,2.919992680260129481e-01,2.922605419282641170e-01
3.260000000000000142e+01,2.918541964703801894e-01,2.920009756477964791e-01,2.922605419282641170e-01
3.264999999999999858e+01,2.918316543733501245e-01,2.920028032876349489e-01,2.922605419282641170e-01
3.270000000000000284e+01,2.918109523339608713e-01,2.920047452591458814e-01,2.922605419282641170e-01
3.275000000000000000e+01,2.917925556902831175e-01,2.920067931203736422e-01,2.922605419282641170e-01
3.280000000000000426e+01,2.917768721484371719e-01,2.920089359186519573e-01,2.922605419282641170e-01
3.285000000000000142e+01,2.917642438563620155e-01,2.920111604876298728e-01,2.922605419282641170e-01
3.289999999999999858e+01,2.917549407803971540e-01,2.920134517898209103e-01,2.922605419282641170e-01
3.295000000000000284e+01,2.917491555359444932e-01,2.920157932970379733e-01,2.922605419282641170e-01
3.300000000000000000e+01,2.917469998064109449e-01,2.920181674002112482e-01,2.922605419282641170e-01
3.305000000000000426e+01,2.917485024620289913e-01,2.920205558393653700e-01,2.922605419282641170e-01
3.310000000000000142e+01,2.917536094616666187e-01,2.920229401439967676e-01,2.922605419282641170e-01
3.314999999999999858e+01,2.917621855863871683e-01,2.920253020737505478e-01,2.922605419282641170e-01
3.320000000000000284e+01,2.917740180137033956e-01,2.920276240491815889e-01,2.922605419282641170e-01
3.325000000000000000e+01,2.917888216970182524e-01,2.920298895625053626e-01,2.922605419282641170e-01
3.330000000000000426e+01,2.918062464668663702e-01,2.920320835586129871e-01,2.922605419282641170e-01
3.335000000000000142e+01,2.918258857208597123e-01,2.920341927772449053e-01,2.922605419282641170e-01
3.339999999999999858e+01,2.918472865195798072e-01,2.920362060480851674e-01,2.922605419282641170e-01
3.345000000000000284e+01,2.918699608581493132e-01,2.920381145316367499e-01,2.922605419282641170e-01
3.350000000000000000e+01,2.918933978400680140e-01,2.920399119000512966e-01,2.922605419282641170e-01
3.355000000000000426e+01,2.919170764433001719e-01,2.920415944535797448e-01,2.922605419282641170e-01
3.360000000000000142e+01,2.919404785406016223e-01,2.920431611699493279e-01,2.922605419282641170e-01
3.364999999999999858e+01,2.919631018184483673e-01,2.920446136857098307e-01,2.922605419282641170e-01
3.370000000000000284e+01,2.919844722330432463e-01,2.920459562103836504e-01,2.922605419282641170e-01
3.375000000000000000e+01,2.920041556486169254e-01,2.920471953760414019e-01,2.922605419282641170e-01
3.380000000000000426e+01,2.920217683229026084e-01,2.920483400266566942e-01,2.922605419282641170e-01
3.385000000000000142e+01,2.920369859369291721e-01,2.920494009532164648e-01,2.922605419282641170e-01
3.389999999999999858e+01,2.920495509101996845e-01,2.920503905820232005e-01,2.922605419282641170e-01
3.395000000000000284e+01,2.920592777963533226e-01,2.920513226248779293e-01,2.922605419282641170e-01
3.400000000000000000e+01,2.920660566164707816e-01,2.920522117008352847e-01,2.922605419282641170e-01
3.405000000000000426e+01,2.920698540547745914e-01,2.920530729399458680e-01,2.922605419282641170e-01
3.410000000000000142e+01,2.920707125117915637e-01,2.920539215798170773e-01,2.922605419282641170e-01
3.414999999999999858e+01,2.920687470801378027e-01,2.920547725659278226e-01,2.922605419282641170e-01
3.420000000000000284e+01,2.920641405750258324e-01,2.920556401664126667e-01,2.922605419282641170e-01
3.425000000000000000e+01,2.920571368126090306e-01,2.920565376115060174e-01,2.922605419282641170e-01
3.430000000000000426e+01,2.920480323819403257e-01,2.920574767670172101e-01,2.922605419282641170e-01
3.435000000000000142e+01,2.920371671986215500e-01,2.920584678501291220e-01,2.922605419282641170e-01
3.439999999999999858e+01,2.920249141587220598e-01,2.920595191945056790e-01,2.922605419282641170e-01
3.445000000000000284e+01,2.920116682293911747e-01,2.920606370702081289e-01,2.922605419282641170e-01
3.450000000000000000e+01,2.919978353175756158e-01,2.920618255622987602e-01,2.922605419282641170e-01
3.455000000000000426e+01,2.919838212507718800e-01,2.920630865103111540e-01,2.922605419282641170e-01
3.460000000000000142e+01,2.919700211847670035e-01,2.920644195090370543e-01,2.922605419282641170e-01
3.464999999999999858e+01,2.919568097242842830e-01,2.920658219693754720e-01,2.922605419282641170e-01
3.470000000000000284e+01,2.919445320051860526e-01,2.920672892363619932e-01,2.922605419282641170e-01
3.475000000000000000e+01,2.919334959434555787e-01,2.920688147599875273e-01,2.922605419282641170e-01
3.480000000000000426e+01,2.919239658087874334e-01,2.920703903130685286e-01,2.922605419282641170e-01
3.485000000000000142e+01,2.919161572314473152e-01,2.920720062492815350e-01,2.922605419282641170e-01
3.489999999999999858e+01,2.919102337021869387e-01,2.920736517935447196e-01,2.922605419282641170e-01
3.495000000000000284e+01,2.919063045782624988e-01,2.920753153562426485e-01,2.922605419282641170e-01
3.500000000000000000e+01,2.919044245655485481e-01,2.920769848623573361e-01,2.922605419282641170e-01
3.505000000000000426e+01,2.919045946085554455e-01,2.920786480863887258e-01,2.922605419282641170e-01
3.510000000000000142e+01,2.919067640876554237e-01,2.920802929840219386e-01,2.922605419282641170e-01
3.514999999999999858e+01,2.919108341964423703e-01,2.920819080118151057e-01,2.922605419282641170e-01
3.520000000000000284e+01,2.919166623519678927e-01,2.920834824267165564e-01,2.922605419282641170e-01
3.525000000000000000e+01,2.919240674764034815e-01,2.920850065579640442e-01,2.922605419282641170e-01
3.530000000000000426e+01,2.919328359799960304e-01,2.920864720448309027e-01,2.922605419282641170e-01
3.535000000000000142e+01,2.919427282713901173e-01,2.920878720347448443e-01,2.922605419282641170e-01
3.539999999999999858e+01,2.919534856217340657e-01,2.920892013374778995e-01,2.922605419282641170e-01
3.545000000000000284e+01,2.919648372127130465e-01,2.920904565323560464e-01,2.922605419282641170e-01
3.550000000000000000e+01,2.919765072050334309e-01,2.920916360267333811e-01,2.922605419282641170e-01
3.555000000000000426e+01,2.919882216722771706e-01,2.920927400652807426e-01,2.922605419282641170e-01
3.560000000000000142e+01,2.919997152549551611e-01,2.920937706909222942e-01,2.922605419282641170e-01
3.564999999999999858e+01,2.920107374006467582e-01,2.920947316594827425e-01,2.922605419282641170e-01
3.570000000000000284e+01,2.920210580681248946e-01,2.920956283112536855e-01,2.922605419282641170e-01
3.575000000000000000e+01,2.920304727862648719e-01,2.920964674037250797e-01,2.922605419282641170e-01
3.580000000000000426e+01,2.920388069723731106e-01,2.920972569106333738e-01,2.922605419282641170e-01
3.585000000000000142e+01,2.920459194294788841e-01,2.920980057932304197e-01,2.922605419282641170e-01
3.589999999999999858e+01,2.920517049582612712e-01,2.920987237502672418e-01,2.922605419282641170e-01
3.595000000000000284e+01,2.920560960367732384e-01,2.920994209535942021e-01,2.922605419282641170e-01
3.600000000000000000e+01,2.920590635400397983e-01,2.921001077765070786e-01,2.922605419282641170e-01
3.605000000000000426e+01,2.920606164919074543e-01,2.921007945220077118e-01,2.922605419282641170e-01
3.610000000000000142e+01,2.920608008630229402e-01,2.921014911580026019e-01,2.922605419282641170e-01
3.614999999999999858e+01,2.920596974511773247e-01,2.921022070661437042e-01,2.922605419282641170e-01
3.620000000000000284e+01,2.920574189029637169e-01,2.921029508105265071e-01,2.922605419282641170e-01
3.625000000000000000e+01,2.920541059581083232e-01,2.921037299318232083e-01,2.922605419282641170e-01
3.630000000000000426e+01,2.920499230191755946e-01,2.921045507716589218e-01,2.922605419282641170e-01
3.635000000000000142e+01,2.920450531687659446e-01,2.921054183311578289e-01,2.922605419282641170e-01
3.639999999999999858e+01,2.920396927729557168e-01,2.921063361666209612e-01,2.922605419282641170e-01
3.645000000000000284e+01,2.920340458227245195e-01,2.921073063242734524e-01,2.922605419282641170e-01
3.650000000000000000e+01,2.920283181737493572e-01,2.921083293149626114e-01,2.922605419282641170e-01
3.655000000000000426e+01,2.920227118486184437e-01,2.921094041286313447e-01,2.922605419282641170e-01
3.660000000000000142e+01,2.920174195638542414e-01,2.921105282873605047e-01,2.922605419282641170e-01
3.664999999999999858e+01,2.920126196369818850e-01,2.921116979347936904e-01,2.922605419282641170e-01
3.670000000000000284e+01,2.920084714163549977e-01,2.921129079588598021e-01,2.922605419282641170e-01
3.675000000000000000e+01,2.920051113589221536e-01,2.921141521439099553e-01,2.922605419282641170e-01
3.680000000000000426e+01,2.920026498592186437e-01,2.921154233477070150e-01,2.922605419282641170e-01
3.685000000000000142e+01,2.920011689074340500e-01,2.921167136981689394e-01,2.922605419282641170e-01
3.689999999999999858e+01,2.920007206264618183e-01,2.921180148043724389e-01,2.922605419282641170e-01
3.695000000000000284e+01,2.920013267085115882e-01,2.921193179760931957e-01,2.922605419282641170e-01
3.700000000000000000e+01,2.920029787423596424e-01,2.921206144460792298e-01,2.922605419282641170e-01
3.705000000000000426e+01,2.920056393938058603e-01,2.921218955893400970e-01,2.922605419282641170e-01
3.710000000000000142e+01,2.920092443755185063e-01,2.921231531339624765e-01,2.922605419282641170e-01
3.714999999999999858e+01,2.920137051191669664e-01,2.921243793583394033e-01,2.922605419282641170e-01
3.720000000000000284e+01,2.920189120433883678e-01,2.921255672701955075e-01,2.922605419282641170e-01
3.725000000000000000e+01,2.920247382963160887e-01,2.921267107633978011e-01,2.922605419282641170e-01
3.730000000000000426e+01,2.920310438415019694e-01,2.921278047492351093e-01,2.922605419282641170e-01
3.735000000000000142e+01,2.920376797512411193e-01,2.921288452596067509e-01,2.922605419282641170e-01
3.739999999999999858e+01,2.920444925714781870e-01,2.921298295203626494e-01,2.922605419282641170e-01
3.745000000000000284e+01,2.920513286273541120e-01,2.921307559938536857e-01,2.922605419282641170e-01
3.750000000000000000e+01,2.920580381475634257e-01,2.921316243905645038e-01,2.922605419282641170e-01
3.755000000000000426e+01,2.920644790984257555e-01,2.921324356504852449e-01,2.922605419282641170e-01
3.760000000000000142e+01,2.920705206341930316e-01,2.921331918956129314e-01,2.922605419282641170e-01
3.764999999999999858e+01,2.920760460878240594e-01,2.921338963556440738e-01,2.922605419282641170e-01
3.770000000000000284e+01,2.920809554454337764e-01,2.921345532695042158e-01,2.922605419282641170e-01
3.775000000000000000e+01,2.920851672670511934e-01,2.921351677658547419e-01,2.922605419282641170e-01
3.780000000000000426e+01,2.920886200354305684e-01,2.921357457261037349e-01,2.922605419282641170e-01
3.785000000000000142e+01,2.920912729327582169e-01,2.921362936337307814e-01,2.922605419282641170e-01
3.789999999999999858e+01,2.920931060615951647e-01,2.921368184139060964e-01,2.922605419282641170e-01
3.795000000000000284e+01,2.920941201408122634e-01,2.921373272674467336e-01,2.922605419282641170e-01
3.800000000000000000e+01,2.920943357192717360e-01,2.921378275031158989e-01,2.922605419282641170e-01
3.805000000000000426e+01,2.920937919593741272e-01,2.921383263721324397e-01,2.922605419282641170e-01
3.810000000000000142e+01,2.920925450492550257e-01,2.921388309085414248e-01,2.922605419282641170e-01
3.814999999999999858e+01,2.920906663064322117e-01,2.921393477787984083e-01,2.922605419282641170e-01
3.820000000000000284e+01,2.920882400372527554e-01,2.921398831435672583e-01,2.922605419282641170e-01
3.825000000000000000e+01,2.920853612158362256e-01,2.921404425343259725e-01,2.922605419282641170e-01
3.830000000000000426e+01,2.920821330437146646e-01,2.921410307469380907e-01,2.922605419282641170e-01
3.835000000000000142e+01,2.920786644474299698e-01,2.921416517538887869e-01,2.922605419282641170e-01
3.840000000000000568e+01,2.920750675664035012e-01,2.921423086364158817e-01,2.922605419282641170e-01
3.845000000000000284e+01,2.920714552778685413e-01,2.921430035373022149e-01,2.922605419282641170e-01
3.850000000000000000e+01,2.920679387999574605e-01,2.921437376346421866e-01,2.922605419282641170e-01
3.855000000000000426e+01,2.920646254085166871e-01,2.921445111364637803e-01,2.922605419282641170e-01
3.860000000000000142e+01,2.920616162981590769e-01,2.921453232956828239e-01,2.922605419282641170e-01
3.865000000000000568e+01,2.920590046136538609e-01,2.921461724444939789e-01,2.922605419282641170e-01
3.870000000000000284e+01,2.920568736740927762e-01,2.921470560469679456e-01,2.922605419282641170e-01
3.875000000000000000e+01,2.920552954093640352e-01,2.921479707683280469e-01,2.922605419282641170e-01
3.880000000000000426e+01,2.920543290262243019e-01,2.921489125591221758e-01,2.922605419282641170e-01
3.885000000000000142e+01,2.920540199195198472e-01,2.921498767522908713e-01,2.922605419282641170e-01
3.890000000000000568e+01,2.920543988426527737e-01,2.921508581709573726e-01,2.922605419282641170e-01
3.895000000000000284e+01,2.920554813499547375e-01,2.921518512446301119e-01,2.922605419282641170e-01
3.900000000000000000e+01,2.920572675219585412e-01,2.921528501314112902e-01,2.922605419282641170e-01
3.905000000000000426e+01,2.920597419823940943e-01,2.921538488437497305e-01,2.922605419282641170e-01
3.910000000000000142e+01,2.920628742128706379e-01,2.921548413752550477e-01,2.922605419282641170e-01
3.915000000000000568e+01,2.920666191674951562e-01,2.921558218261084416e-01,2.922605419282641170e-01
3.920000000000000284e+01,2.920709181850461023e-01,2.921567845246601514e-01,2.922605419282641170e-01
3.925000000000000000e+01,2.920757001907869910e-01,2.921577241428950367e-01,2.922605419282641170e-01
3.930000000000000426e+01,2.920808831736734779e-01,2.921586358035732633e-01,2.922605419282641170e-01
3.935000000000000142e+01,2.920863759177678709e-01,2.921595151770180476e-01,2.922605419282641170e-01
3.940000000000000568e+01,2.920920799593892947e-01,2.921603585657170377e-01,2.922605419282641170e-01
3.945000000000000284e+01,2.920978917342232362e-01,2.921611629751356687e-01,2.922605419282641170e-01
3.950000000000000000e+01,2.921037048716390028e-01,2.921619261694013980e-01,2.922605419282641170e-01
3.955000000000000426e+01,2.921094125871982472e-01,2.921626467108063840e-01,2.922605419282641170e-01
3.960000000000000142e+01,2.921149101191394259e-01,2.921633239823912542e-01,2.922605419282641170e-01
3.965000000000000568e+01,2.921200971508163269e-01,2.921639581932044538e-01,2.922605419282641170e-01
3.970000000000000284e+01,2.921248801589339528e-01,2.921645503661804422e-01,2.922605419282641170e-01
3.975000000000000000e+01,2.921291746271537648e-01,2.921651023089341104e-01,2.922605419282641170e-01
3.980000000000000426e+01,2.921329070663550853e-01,2.921656165681261741e-01,2.922605419282641170e-01
3.985000000000000142e+01,2.921360167865617585e-01,2.921660963684007406e-01,2.922605419282641170e-01
3.990000000000000568e+01,2.921384573711991450e-01,2.921665455372313147e-01,2.922605419282641170e-01
3.995000000000000284e+01,2.921401978117833531e-01,2.921669684173198722e-01,2.922605419282641170e-01
4.000000000000000000e+01,2.921412232701057765e-01,2.921673697684718518e-01,2.922605419282641170e-01
4.005000000000000426e+01,2.921415354451585844e-01,2.921677546611086695e-01,2.922605419282641170e-01
4.010000000000000142e+01,2.921411525330752657e-01,2.921681283637720394e-01,2.922605419282641170e-01
4.015000000000000568e+01,2.921401087798335405e-01,2.921684962271147157e-01,2.922605419282641170e-01
4.020000000000000284e+01,2.921384536379639796e-01,2.921688635669569822e-01,2.922605419282641170e-01
4.025000000000000000e+01,2.921362505496152284e-01,2.921692355490128623e-01,2.922605419282641170e-01
4.030000000000000426e+01,2.921335753886471487e-01,2.921696170778529389e-01,2.922605419282641170e-01
4.035000000000000142e+01,2.921305146036167755e-01,2.921700126925749208e-01,2.922605419282641170e-01
4.040000000000000568e+01,2.921271631112812295e-01,2.921704264714950483e-01,2.922605419282641170e-01
4.045000000000000284e+01,2.921236219963571079e-01,2.921708619479621016e-01,2.922605419282641170e-01
4.050000000000000000e+01,2.921199960775811566e-01,2.921713220391335408e-01,2.922605419282641170e-01
4.055000000000000426e+01,2.921163914025532993e-01,2.921718089892459402e-01,2.922605419282641170e-01
4.060000000000000142e+01,2.921129127344113674e-01,2.921723243285702099e-01,2.922605419282641170e-01
4.065000000000000568e+01,2.921096610921656289e-01,2.921728688488687831e-01,2.922605419282641170e-01
4.070000000000000284e+01,2.921067314036553397e-01,2.921734425957867032e-01,2.922605419282641170e-01
4.075000000000000000e+01,2.921042103257743272e-01,2.921740448782067512e-01,2.922605419282641170e-01
4.080000000000000426e+01,2.921021742810728794e-01,2.921746742942052388e-01,2.922605419282641170e-01
4.085000000000000142e+01,2.921006877533414703e-01,2.921753287728590665e-01,2.922605419282641170e-01
4.090000000000000568e+01,2.920998018775655680e-01,2.921760056307891040e-01,2.922605419282641170e-01
4.095000000000000284e+01,2.920995533519718523e-01,2.921767016419903884e-01,2.922605419282641170e-01
4.100000000000000000e+01,2.920999636919848208e-01,2.921774131192012014e-01,2.922605419282641170e-01
4.105000000000000426e+01,2.921010388379853828e-01,2.921781360048081311e-01,2.922605419282641170e-01
4.110000000000000142e+01,2.921027691209738264e-01,2.921788659690803258e-01,2.922605419282641170e-01
4.115000000000000568e+01,2.921051295827101768e-01,2.921795985133746609e-01,2.922605419282641170e-01
4.120000000000000284e+01,2.921080806397386431e-01,2.921803290758603899e-01,2.922605419282641170e-01
4.125000000000000000e+01,2.921115690739486959e-01,2.921810531372773245e-01,2.922605419282641170e-01
4.130000000000000426e+01,2.921155293260331298e-01,2.921817663242642360e-01,2.922605419282641170e-01
4.135000000000000142e+01,2.921198850623938914e-01,2.921824645078779925e-01,2.922605419282641170e-01
4.140000000000000568e+01,2.921245509807466334e-01,2.921831438950587834e-01,2.922605419282641170e-01
4.145000000000000284e+01,2.921294348149100495e-01,2.921838011109878508e-01,2.922605419282641170e-01
4.150000000000000000e+01,2.921344394950858847e-01,2.921844332705175740e-01,2.922605419282641170e-01
4.155000000000000426e+01,2.921394654163942950e-01,2.921850380371327494e-01,2.922605419282641170e-01
4.160000000000000142e+01,2.921444127656144807e-01,2.921856136682107752e-01,2.922605419282641170e-01
4.165000000000000568e+01,2.921491838540897223e-01,2.921861590456867885e-01,2.922605419282641170e-01
4.170000000000000284e+01,2.921536854036984043e-01,2.921866736915871288e-01,2.922605419282641170e-01
4.175000000000000000e+01,2.921578307327904467e-01,2.921871577682586540e-01,2.922605419282641170e-01
4.180000000000000426e+01,2.921615417901444189e-01,2.921876120634926965e-01,2.922605419282641170e-01
4.185000000000000142e+01,2.921647509874079618e-01,2.921880379610987122e-01,2.922605419282641170e-01
4.190000000000000568e+01,2.921674027842036669e-01,2.921884373978322347e-01,2.922605419282641170e-01
4.195000000000000284e+01,2.921694549851235334e-01,2.921888128078967695e-01,2.922605419282641170e-01
4.200000000000000000e+01,2.921708797141734926e-01,2.921891670565324728e-01,2.922605419282641170e-01
4.205000000000000426e+01,2.921716640397603593e-01,2.921895033644490436e-01,2.922605419282641170e-01
4.210000000000000142e+01,2.921718102318929811e-01,2.921898252250677008e-01,2.922605419282641170e-01
4.215000000000000568e+01,2.921713356426805519e-01,2.921901363166882204e-01,2.922605419282641170e-01
4.220000000000000284e+01,2.921702722111932382e-01,2.921904404117988130e-01,2.922605419282641170e-01
4.225000000000000000e+01,2.921686656039906849e-01,2.921907412857875364e-01,2.922605419282641170e-01
4.230000000000000426e+01,2.921665740127935007e-01,2.921910426273024997e-01,2.922605419282641170e-01
4.235000000000000142e+01,2.921640666405068698e-01,2.921913479524348989e-01,2.922605419282641170e-01
4.240000000000000568e+01,2.921612219157674883e-01,2.921916605247747434e-01,2.922605419282641170e-01
4.245000000000000284e+01,2.921581254840279196e-01,2.921919832832116648e-01,2.922605419282641170e-01
4.250000000000000000e+01,2.921548680296336409e-01,2.921923187791298226e-01,2.922605419282641170e-01
4.255000000000000426e+01,2.921515429881305081e-01,2.921926691243833529e-01,2.922605419282641170e-01
4.260000000000000142e+01,2.921482442109888944e-01,2.921930359511419328e-01,2.922605419282641170e-01
4.265000000000000568e+01,2.921450636459256844e-01,2.921934203843758460e-01,2.922605419282641170e-01
4.270000000000000284e+01,2.921420890950207072e-01,2.921938230274140902e-01,2.922605419282641170e-01
4.275000000000000000e+01,2.921394021098946414e-01,2.921942439606650677e-01,2.922605419282641170e-01
4.280000000000000426e+01,2.921370760784677834e-01,2.921946827532515556e-01,2.922605419282641170e-01
4.285000000000000142e+01,2.921351745514388365e-01,2.921951384869834745e-01,2.922605419282641170e-01
4.290000000000000568e+01,2.921337498488607576e-01,2.921956097917849382e-01,2.922605419282641170e-01
4.295000000000000284e+01,2.921328419783460473e-01,2.921960948914175127e-01,2.922605419282641170e-01
4.300000000000000000e+01,2.921324778868357730e-01,2.921965916580988032e-01,2.922605419282641170e-01
4.305000000000000426e+01,2.921326710578692198e-01,2.921970976744182047e-01,2.922605419282641170e-01
4.310000000000000142e+01,2.921334214562437692e-01,2.921976103008017689e-01,2.922605419282641170e-01
4.315000000000000568e+01,2.921347158122025722e-01,2.921981267466754462e-01,2.922605419282641170e-01
4.320000000000000284e+01,2.921365282281404019e-01,2.921986441434288317e-01,2.922605419282641170e-01
4.325000000000000000e+01,2.921388210825558995e-01,2.921991596172843764e-01,2.922605419282641170e-01
4.330000000000000426e+01,2.921415461988279283e-01,2.921996703602313672e-01,2.922605419282641170e-01
4.335000000000000142e+01,2.921446462405212219e-01,2.922001736972852926e-01,2.922605419282641170e-01
4.340000000000000568e+01,2.921480562904570921e-01,2.922006671484800311e-01,2.922605419282641170e-01
4.345000000000000284e+01,2.921517055677595454e-01,2.922011484841833817e-01,2.922605419282641170e-01
4.350000000000000000e+01,2.921555192355134722e-01,2.922016157725425556e-01,2.922605419282641170e-01
4.355000000000000426e+01,2.921594202514867789e-01,2.922020674181075583e-01,2.922605419282641170e-01
4.360000000000000142e+01,2.921633312154800488e-01,2.922025021909385178e-01,2.922605419282641170e-01
4.365000000000000568e+01,2.921671761691325697e-01,2.922029192457718527e-01,2.922605419282641170e-01
4.370000000000000284e+01,2.921708823072783345e-01,2.922033181310884076e-01,2.922605419282641170e-01
4.375000000000000000e+01,2.921743815640299724e-01,2.922036987881939107e-01,2.922605419282641170e-01
4.380000000000000426e+01,2.921776120414869005e-01,2.922040615406712449e-01,2.922605419282641170e-01
4.385000000000000142e+01,2.921805192541415686e-01,2.922044070747977229e-01,2.922605419282641170e-01
4.390000000000000568e+01,2.921830571675188004e-01,2.922047364117295598e-01,2.922605419282641170e-01
4.395000000000000284e+01,2.921851890151771491e-01,2.922050508724326479e-01,2.922605419282641170e-01
4.400000000000000000e+01,2.921868878837848293e-01,2.922053520364866208e-01,2.922605419282641170e-01
4.405000000000000426e+01,2.921881370614503592e-01,2.922056416959979419e-01,2.922605419282641170e-01
4.410000000000000142e+01,2.921889301497321845e-01,2.922059218059346875e-01,2.922605419282641170e-01
4.415000000000000568e+01,2.921892709447067027e-01,2.922061944322296156e-01,2.922605419282641170e-01
4.420000000000000284e+01,2.921891730970703205e-01,2.922064616990026065e-01,2.922605419282641170e-01
4.425000000000000000e+01,2.921886595654487606e-01,2.922067257362180315e-01,2.922605419282641170e-01
4.430000000000000426e+01,2.921877618808426669e-01,2.922069886290293295e-01,2.922605419282641170e-01
4.435000000000000142e+01,2.921865192434254244e-01,2.922072523699699720e-01,2.922605419282641170e-01
4.440000000000000568e+01,2.921849774756974383e-01,2.922075188150310976e-01,2.922605419282641170e-01
4.445000000000000284e+01,2.921831878582696329e-01,2.922077896445298695e-01,2.922605419282641170e-01
4.450000000000000000e+01,2.921812058762746078e-01,2.922080663295177905e-01,2.922605419282641170e-01
4.455000000000000426e+01,2.921790899055652924e-01,2.922083501043152287e-01,2.922605419282641170e-01
4.460000000000000142e+01,2.921768998684454721e-01,2.922086419455859341e-01,2.922605419282641170e-01
4.465000000000000568e+01,2.921746958886707879e-01,2.922089425581940181e-01,2.922605419282641170e-01
4.470000000000000284e+01,2.921725369748573442e-01,2.922092523679165610e-01,2.922605419282641170e-01
4.475000000000000000e+01,2.921704797602481807e-01,2.922095715209190869e-01,2.922605419282641170e-01
4.480000000000000426e+01,2.921685773250281559e-01,2.922098998897506572e-01,2.922605419282641170e-01
4.485000000000000142e+01,2.921668781250768565e-01,2.922102370854727793e-01,2.922605419282641170e-01
4.490000000000000568e+01,2.921654250482519366e-01,2.922105824754119285e-01,2.922605419282641170e-01
4.495000000000000284e+01,2.921642546160596043e-01,2.922109352059187870e-01,2.922605419282641170e-01
4.500000000000000000e+01,2.921633963449634108e-01,2.922112942294277649e-01,2.922605419282641170e-01
4.505000000000000426e+01,2.921628722776974940e-01,2.922116583350427566e-01,2.922605419282641170e-01
4.510000000000000142e+01,2.921626966908715817e-01,2.922120261818274556e-01,2.922605419282641170e-01
4.515000000000000568e+01,2.921628759809904996e-01,2.922123963339494646e-01,2.922605419282641170e-01
4.520000000000000284e+01,2.921634087268622504e-01,2.922127672968215517e-01,2.922605419282641170e-01
4.525000000000000000e+01,2.921642859223400057e-01,2.922131375533941755e-01,2.922605419282641170e-01
4.530000000000000426e+01,2.921654913695456157e-01,2.922135055997816533e-01,2.922605419282641170e-01
4.535000000000000142e+01,2.921670022192417449e-01,2.922138699794527006e-01,2.922605419282641170e-01
4.540000000000000568e+01,2.921687896419529751e-01,2.922142293152735215e-01,2.922605419282641170e-01
4.545000000000000284e+01,2.921708196108542821e-01,2.922145823387673480e-01,2.922605419282641170e-01
4.550000000000000000e+01,2.921730537754066992e-01,2.922149279160363711e-01,2.922605419282641170e-01
4.555000000000000426e+01,2.921754504032731403e-01,2.922152650698857657e-01,2.922605419282641170e-01
4.560000000000000142e+01,2.921779653672080257e-01,2.922155929977862665e-01,2.922605419282641170e-01
4.565000000000000568e+01,2.921805531533988032e-01,2.922159110854157804e-01,2.922605419282641170e-01
4.570000000000000284e+01,2.921831678681170996e-01,2.922162189156232159e-01,2.922605419282641170e-01
4.575000000000000000e+01,2.921857642204936933e-01,2.922165162727614618e-01,2.922605419282641170e-01
4.580000000000000426e+01,2.921882984606999911e-01,2.922168031424374757e-01,2.922605419282641170e-01
4.585000000000000142e+01,2.921907292547432644e-01,2.922170797068224246e-01,2.922605419282641170e-01
4.590000000000000568e+01,2.921930184793784524e-01,2.922173463357559675e-01,2.922605419282641170e-01
4.595000000000000284e+01,2.921951319232216626e-01,2.922176035739592059e-01,2.922605419282641170e-01
4.600000000000000000e+01,2.921970398829235593e-01,2.922178521247434380e-01,2.922605419282641170e-01
4.605000000000000426e+01,2.921987176461336433e-01,2.922180928306642445e-01,2.922605419282641170e-01
4.610000000000000142e+01,2.922001458558656783e-01,2.922183266516208411e-01,2.922605419282641170e-01
4.615000000000000568e+01,2.922013107536761134e-01,2.922185546409386547e-01,2.922605419282641170e-01
4.620000000000000284e+01,2.922022043017206139e-01,2.922187779200007829e-01,2.922605419282641170e-01
4.625000000000000000e+01,2.922028241861944764e-01,2.922189976520076504e-01,2.922605419282641170e-01
4.630000000000000426e+01,2.922031737068494506e-01,2.922192150154462320e-01,2.922605419282641170e-01
4.635000000000000142e+01,2.922032615591828586e-01,2.922194311778406051e-01,2.922605419282641170e-01
4.640000000000000568e+01,2.922031015174995638e-01,2.922196472703358916e-01,2.922605419282641170e-01
4.645000000000000284e+01,2.922027120283618995e-01,2.922198643636345627e-01,2.922605419282641170e-01
4.650000000000000000e+01,2.922021157249748979e-01,2.922200834457663321e-01,2.922605419282641170e-01
4.655000000000000426e+01,2.922013388738352591e-01,2.922203054021214053e-01,2.922605419282641170e-01
4.660000000000000142e+01,2.922004107655304939e-01,2.922205309981227850e-01,2.922605419282641170e-01
4.665000000000000568e+01,2.921993630619443838e-01,2.922207608648504928e-01,2.922605419282641170e-01
4.670000000000000284e+01,2.921982291123409459e-01,2.922209954878643989e-01,2.922605419282641170e-01
4.675000000000000000e+01,2.921970432508882998e-01,2.922212351994011303e-01,2.922605419282641170e-01
4.680000000000000426e+01,2.921958400881687345e-01,2.922214801740512513e-01,2.922605419282641170e-01
4.685000000000000142e+01,2.921946538091175771e-01,2.922217304279460803e-01,2.922605419282641170e-01
4.690000000000000568e+01,2.921935174896402310e-01,2.922219858214158417e-01,2.922605419282641170e-01
4.695000000000000284e+01,2.921924624438698714e-01,2.922222460650061304e-01,2.922605419282641170e-01
4.700000000000000000e+01,2.921915176136356540e-01,2.922225107286758883e-01,2.922605419282641170e-01
4.705000000000000426e+01,2.921907090111852123e-01,2.922227792539342506e-01,2.922605419282641170e-01
4.710000000000000142e+01,2.921900592255271545e-01,2.922230509686171152e-01,2.922605419282641170e-01
4.715000000000000568e+01,2.921895870018987318e-01,2.922233251039524915e-01,2.922605419282641170e-01
4.720000000000000284e+01,2.921893069027998724e-01,2.922236008135185026e-01,2.922605419282641170e-01
4.725000000000000000e+01,2.921892290577503548e-01,2.922238771936623292e-01,2.922605419282641170e-01
4.730000000000000426e+01,2.921893590074138292e-01,2.922241533049200757e-01,2.922605419282641170e-01
4.735000000000000142e+01,2.921896976459929518e-01,2.922244281939601618e-01,2.922605419282641170e-01
4.740000000000000568e+01,2.921902412638550661e-01,2.922247009155626296e-01,2.922605419282641170e-01
4.745000000000000284e+01,2.921909816902256707e-01,2.922249705541502540e-01,2.922605419282641170e-01
4.750000000000000000e+01,2.921919065335323307e-01,2.922252362443976126e-01,2.922605419282641170e-01
4.755000000000000426e+01,2.921929995146566039e-01,2.922254971904659770e-01,2.922605419282641170e-01
4.760000000000000142e+01,2.921942408860201401e-01,2.922257526834450281e-01,2.922605419282641170e-01
4.765000000000000568e+01,2.921956079271747497e-01,2.922260021166205313e-01,2.922605419282641170e-01
4.770000000000000284e+01,2.921970755054618119e-01,2.922262449982389043e-01,2.922605419282641170e-01
4.775000000000000000e+01,2.921986166884399383e-01,2.922264809614952275e-01,2.922605419282641170e-01
4.780000000000000426e+01,2.922002033932254439e-01,2.922267097715346429e-01,2.922605419282641170e-01
4.785000000000000142e+01,2.922018070567201087e-01,2.922269313293264781e-01,2.922605419282641170e-01
4.790000000000000568e+01,2.922033993099721338e-01,2.922271456723420369e-01,2.922605419282641170e-01
4.795000000000000284e+01,2.922049526396696129e-01,2.922273529720410545e-01,2.922605419282641170e-01
4.800000000000000000e+01,2.922064410200314044e-01,2.922275535282475856e-01,2.922605419282641170e-01
4.805000000000000426e+01,2.922078404991331757e-01,2.922277477605676466e-01,2.922605419282641170e-01
4.810000000000000142e+01,2.922091297249804209e-01,2.922279361970723799e-01,2.922605419282641170e-01
4.815000000000000568e+01,2.922102903983690436e-01,2.922281194605335641e-01,2.922605419282641170e-01
4.820000000000000284e+01,2.922113076417102717e-01,2.922282982525589157e-01,2.922605419282641170e-01
4.825000000000000000e+01,2.922121702754583716e-01,2.922284733360211995e-01,2.922605419282641170e-01
4.830000000000000426e+01,2.922128709964861848e-01,2.922286455162185770e-01,2.922605419282641170e-01
4.835000000000000142e+01,2.922134064556075606e-01,2.922288156212311527e-01,2.922605419282641170e-01
4.840000000000000568e+01,2.922137772343401108e-01,2.922289844819575544e-01,2.922605419282641170e-01
4.845000000000000284e+01,2.922139877238433825e-01,2.922291529123208220e-01,2.922605419282641170e-01
4.850000000000000000e+01,2.922140459116486233e-01,2.922293216901264978e-01,2.922605419282641170e-01
4.855000000000000426e+01,2.922139630842355285e-01,2.922294915390374892e-01,2.922605419282641170e-01
4.860000000000000142e+01,2.922137534556280558e-01,2.922296631120985810e-01,2.922605419282641170e-01
4.865000000000000568e+01,2.922134337339132304e-01,2.922298369772031168e-01,2.922605419282641170e-01
4.870000000000000284e+01,2.922130226388968688e-01,2.922300136048425756e-01,2.922605419282641170e-01
4.875000000000000000e+01,2.922125403849673009e-01,2.922301933584182665e-01,2.922605419282641170e-01
4.880000000000000426e+01,2.922120081436409000e-01,2.922303764873294130e-01,2.922605419282641170e-01
4.885000000000000142e+01,2.922114475002258183e-01,2.922305631229777378e-01,2.922605419282641170e-01
4.890000000000000568e+01,2.922108799185884620e-01,2.922307532777542738e-01,2.922605419282641170e-01
4.895000000000000284e+01,2.922103262271846802e-01,2.922309468469964089e-01,2.922605419282641170e-01
4.900000000000000000e+01,2.922098061383804346e-01,2.922311436138280150e-01,2.922605419282641170e-01
4.905000000000000426e+01,2.922093378116863427e-01,2.922313432567223423e-01,2.922605419282641170e-01
4.910000000000000142e+01,2.922089374699401998e-01,2.922315453595588641e-01,2.922605419282641170e-01
4.915000000000000568e+01,2.922086190757422486e-01,2.922317494238839131e-01,2.922605419282641170e-01
4.920000000000000284e+01,2.922083940736494578e-01,2.922319548830324409e-01,2.922605419282641170e-01
4.925000000000000000e+01,2.922082712018137518e-01,2.922321611177228218e-01,2.922605419282641170e-01
4.930000000000000426e+01,2.922082563749572315e-01,2.922323674727059784e-01,2.922605419282641170e-01
4.935000000000000142e+01,2.922083526388489783e-01,2.922325732740264081e-01,2.922605419282641170e-01
4.940000000000000568e+01,2.922085601948232192e-01,2.922327778464455794e-01,2.922605419282641170e-01
4.945000000000000284e+01,2.922088764913673975e-01,2.922329805305778350e-01,2.922605419282641170e-01
4.950000000000000000e+01,2.922092963784441721e-01,2.922331806993061498e-01,2.922605419282641170e-01
4.955000000000000426e+01,2.922098123189904029e-01,2.922333777730687365e-01,2.922605419282641170e-01
4.960000000000000142e+01,2.922104146509766354e-01,2.922335712336446845e-01,2.922605419282641170e-01
4.965000000000000568e+01,2.922110918925122092e-01,2.922337606361115059e-01,2.922605419282641170e-01
4.970000000000000284e+01,2.922118310817498621e-01,2.922339456187013629e-01,2.922605419282641170e-01
4.975000000000000000e+01,2.922126181427829872e-01,2.922341259103419242e-01,2.922605419282641170e-01
4.980000000000000426e+01,2.922134382683405640e-01,2.922343013357329156e-01,2.922605419282641170e-01
4.985000000000000142e+01,2.922142763098777851e-01,2.922344718178753187e-01,2.922605419282641170e-01
4.990000000000000568e+01,2.922151171656359181e-01,2.922346373780403406e-01,2.922605419282641170e-01
4.995000000000000284e+01,2.922159461574083128e-01,2.922347981332296674e-01,2.922605419282641170e-01
5.000000000000000000e+01,2.922167493871070110e-01,2.922349542912467402e-01,2.922605419282641170e-01
5.005000000000000426e+01,2.922175140647730318e-01,2.922351061435553010e-01,2.922605419282641170e-01
5.010000000000000142e+01,2.922182288004164796e-01,2.922352540561578560e-01,2.922605419282641170e-01
5.015000000000000568e+01,2.922188838529959920e-01,2.922353984587739983e-01,2.922605419282641170e-01
5.020000000000000284e+01,2.922194713309481662e-01,2.922355398326343945e-01,2.922605419282641170e-01
5.025000000000000000e+01,2.922199853399287117e-01,2.922356786972392650e-01,2.922605419282641170e-01
5.030000000000000426e+01,2.922204220748078063e-01,2.922358155964459026e-01,2.922605419282641170e-01
5.035000000000000142e+01,2.922207798544405044e-01,2.922359510842620356e-01,2.922605419282641170e-01
5.040000000000000568e+01,2.922210590992708745e-01,2.922360857107181853e-01,2.922605419282641170e-01
5.045000000000000284e+01,2.922212622533801873e-01,2.922362200081838890e-01,2.922605419282641170e-01
5.050000000000000000e+01,2.922213936541145363e-01,2.922363544784695732e-01,2.922605419282641170e-01
5.055000000000000426e+01,2.922214593538710048e-01,2.922364895810298790e-01,2.922605419282641170e-01
5.060000000000000142e+01,2.922214668999388865e-01,2.922366257225444963e-01,2.922605419282641170e-01
5.065000000000000568e+01,2.922214250794407664e-01,2.922367632481120969e-01,2.922605419282641170e-01
5.070000000000000284e+01,2.922213436373453654e-01,2.922369024342437727e-01,2.922605419282641170e-01
5.075000000000000000e+01,2.922212329762116090e-01,2.922370434837897601e-01,2.922605419282641170e-01
5.080000000000000426e+01,2.922211038467267263e-01,2.922371865228805543e-01,2.922605419282641170e-01
5.085000000000000142e+01,2.922209670382208690e-01,2.922373315999080012e-01,2.922605419282641170e-01
5.090000000000000568e+01,2.922208330781574936e-01,2.922374786865177820e-01,2.922605419282641170e-01
5.095000000000000284e+01,2.922207119491302407e-01,2.922376276805338513e-01,2.922605419282641170e-01
5.100000000000000000e+01,2.922206128311506390e-01,2.922377784106859888e-01,2.922605419282641170e-01
5.105000000000000426e+01,2.922205438760271390e-01,2.922379306429699897e-01,2.922605419282641170e-01
5.110000000000000142e+01,2.922205120194402705e-01,2.922380840884306052e-01,2.922605419282641170e-01
5.115000000000000568e+01,2.922205228349701867e-01,2.922382384121281484e-01,2.922605419282641170e-01
5.120000000000000284e+01,2.922205804328756318e-01,2.922383932430240860e-01,2.922605419282641170e-01
5.125000000000000000e+01,2.922206874049163017e-01,2.922385481845070077e-01,2.922605419282641170e-01
5.130000000000000426e+01,2.922208448150142579e-01,2.922387028252702579e-01,2.922605419282641170e-01
5.135000000000000142e+01,2.922210522341123773e-01,2.922388567502537948e-01,2.922605419282641170e-01
5.140000000000000568e+01,2.922213078162686495e-01,2.922390095513684449e-01,2.922605419282641170e-01
5.145000000000000284e+01,2.922216084118615664e-01,2.922391608377366001e-01,2.922605419282641170e-01
5.150000000000000000e+01,2.922219497128181742e-01,2.922393102452027214e-01,2.922605419282641170e-01
5.155000000000000426e+01,2.922223264240296770e-01,2.922394574448953231e-01,2.922605419282641170e-01
5.160000000000000142e+01,2.922227324546166072e-01,2.922396021506513675e-01,2.922605419282641170e-01
5.165000000000000568e+01,2.922231611224428982e-01,2.922397441251509687e-01,2.922605419282641170e-01
5.170000000000000284e+01,2.922236053652566001e-01,2.922398831846473866e-01,2.922605419282641170e-01
5.175000000000000000e+01,2.922240579520343773e-01,2.922400192022165388e-01,2.922605419282641170e-01
5.180000000000000426e+01,2.922245116885103244e-01,2.922401521094914467e-01,2.922605419282641170e-01
5.185000000000000142e+01,2.922249596114391279e-01,2.922402818968850013e-01,2.922605419282641170e-01
5.190000000000000568e+01,2.922253951668511984e-01,2.922404086123440159e-01,2.922605419282641170e-01
5.195000000000000284e+01,2.922258123683610931e-01,2.922405323587113357e-01,2.922605419282641170e-01
5.200000000000000000e+01,2.922262059324531869e-01,2.922406532898065290e-01,2.922605419282641170e-01
5.205000000000000426e+01,2.922265713885521254e-01,2.922407716053627147e-01,2.922605419282641170e-01
5.210000000000000142e+01,2.922269051625562275e-01,2.922408875449810650e-01,2.922605419282641170e-01
5.215000000000000568e+01,2.922272046333391771e-01,2.922410013812828944e-01,2.922605419282641170e-01
5.220000000000000284e+01,2.922274681624827397e-01,2.922411134124527354e-01,2.922605419282641170e-01
5.225000000000000000e+01,2.922276950981742560e-01,2.922412239543741297e-01,2.922605419282641170e-01
5.230000000000000426e+01,2.922278857547737640e-01,2.922413333325615814e-01,2.922605419282641170e-01
5.235000000000000142e+01,2.922280413700171775e-01,2.922414418740908459e-01,2.922605419282641170e-01
5.240000000000000568e+01,2.922281640421811044e-01,2.922415498997212868e-01,2.922605419282641170e-01
5.245000000000000284e+01,2.922282566497860778e-01,2.922416577163940987e-01,2.922605419282641170e-01
5.250000000000000000e+01,2.922283227565767860e-01,2.922417656102717087e-01,2.922605419282641170e-01
5.255000000000000426e+01,2.922283665045932177e-01,2.922418738404687910e-01,2.922605419282641170e-01
5.260000000000000142e+01,2.922283924981569081e-01,2.922419826335993509e-01,2.922605419282641170e-01
5.265000000000000568e+01,2.922284056815490638e-01,2.922420921792441284e-01,2.922605419282641170e-01
5.270000000000000284e+01,2.922284112130724698e-01,2.922422026264155925e-01,2.922605419282641170e-01
5.275000000000000000e+01,2.922284143380746158e-01,2.922423140810726516e-01,2.922605419282641170e-01
5.280000000000000426e+01,2.922284202633802508e-01,2.922424266047107810e-01,2.922605419282641170e-01
5.285000000000000142e+01,2.922284340354407428e-01,2.922425402140290673e-01,2.922605419282641170e-01
5.290000000000000568e+01,2.922284604243668982e-01,2.922426548816490222e-01,2.922605419282641170e-01
5.295000000000000284e+01,2.922285038158662362e-01,2.922427705378399243e-01,2.922605419282641170e-01
5.300000000000000000e+01,2.922285681129594970e-01,2.922428870731821338e-01,2.922605419282641170e-01
5.305000000000000426e+01,2.922286566492003357e-01,2.922430043420826129e-01,2.922605419282641170e-01
5.310000000000000142e+01,2.922287721149580686e-01,2.922431221670405144e-01,2.922605419282641170e-01
5.315000000000000568e+01,2.922289164981456966e-01,2.922432403435467063e-01,2.922605419282641170e-01
5.320000000000000284e+01,2.922290910405726527e-01,2.922433586454919463e-01,2.922605419282641170e-01
5.325000000000000000e+01,2.922292962108718473e-01,2.922434768309506437e-01,2.922605419282641170e-01
5.330000000000000426e+01,2.922295316946861288e-01,2.922435946482020430e-01,2.922605419282641170e-01
5.335000000000000142e+01,2.922297964024994643e-01,2.922437118418503288e-01,2.922605419282641170e-01
5.340000000000000568e+01,2.922300884951665734e-01,2.922438281589069264e-01,2.922605419282641170e-01
5.345000000000000284e+01,2.922304054268261009e-01,2.922439433547011078e-01,2.922605419282641170e-01
5.350000000000000000e+01,2.922307440044955018e-01,2.922440571984930568e-01,2.922605419282641170e-01
5.355000000000000426e+01,2.922311004632393017e-01,2.922441694786733213e-01,2.922605419282641170e-01
5.360000000000000142e+01,2.922314705553972214e-01,2.922442800074416258e-01,2.922605419282641170e-01
5.365000000000000568e+01,2.922318496519636932e-01,2.922443886248738409e-01,2.922605419282641170e-01
5.370000000000000284e+01,2.922322328538443093e-01,2.922444952022988929e-01,2.922605419282641170e-01
5.375000000000000000e+01,2.922326151103943892e-01,2.922445996449238859e-01,2.922605419282641170e-01
5.380000000000000426e+01,2.922329913423837855e-01,2.922447018936627505e-01,2.922605419282641170e-01
5.385000000000000142e+01,2.922333565663445265e-01,2.922448019261407737e-01,2.922605419282641170e-01
5.390000000000000568e+01,2.922337060171584788e-01,2.922448997568652396e-01,2.922605419282641170e-01
5.395000000000000284e+01,2.922340352657331608e-01,2.922449954365706204e-01,2.922605419282641170e-01
5.400000000000000000e+01,2.922343403287054886e-01,2.922450890507629628e-01,2.922605419282641170e-01
5.405000000000000426e+01,2.922346177673000311e-01,2.922451807175052152e-01,2.922605419282641170e-01
5.410000000000000142e+01,2.922348647727490700e-01,2.922452705845008381e-01,2.922605419282641170e-01
5.415000000000000568e+01,2.922350792360455807e-01,2.922453588255469192e-01,2.922605419282641170e-01
5.420000000000000284e+01,2.922352598002357360e-01,2.922454456364404485e-01,2.922605419282641170e-01
5.425000000000000000e+01,2.922354058939479193e-01,2.922455312304325648e-01,2.922605419282641170e-01
5.430000000000000426e+01,2.922355177453814790e-01,2.922456158333341381e-01,2.922605419282641170e-01
5.435000000000000142e+01,2.922355963765260189e-01,2.922456996783823757e-01,2.922605419282641170e-01
5.440000000000000568e+01,2.922356435779213113e-01,2.922457830009826951e-01,2.922605419282641170e-01
5.445000000000000284e+01,2.922356618647934945e-01,2.922458660334419922e-01,2.922605419282641170e-01
5.450000000000000000e+01,2.922356544158832836e-01,2.922459489998084914e-01,2.922605419282641170e-01
5.455000000000000426e+01,2.922356249967128505e-01,2.922460321109310311e-01,2.922605419282641170e-01
5.460000000000000142e+01,2.922355778694017969e-01,2.922461155598444216e-01,2.922605419282641170e-01
5.465000000000000568e+01,2.922355176914319119e-01,2.922461995175812954e-01,2.922605419282641170e-01
5.470000000000000284e+01,2.922354494059709040e-01,2.922462841294994895e-01,2.922605419282641170e-01
5.475000000000000000e+01,2.922353781264964701e-01,2.922463695122047289e-01,2.922605419282641170e-01
5.480000000000000426e+01,2.922353090185117463e-01,2.922464557511327277e-01,2.922605419282641170e-01
5.485000000000000142e+01,2.922352471811228702e-01,2.922465428988422764e-01,2.922605419282641170e-01
5.490000000000000568e+01,2.922351975311602290e-01,2.922466309740543999e-01,2.922605419282641170e-01
5.495000000000000284e+01,2.922351646923779245e-01,2.922467199614558475e-01,2.922605419282641170e-01
5.500000000000000000e+01,2.922351528920743569e-01,2.922468098122694147e-01,2.922605419282641170e-01
5.505000000000000426e+01,2.922351658672425745e-01,2.922469004455762742e-01,2.922605419282641170e-01
5.510000000000000142e+01,2.922352067821020194e-01,2.922469917503576764e-01,2.922605419282641170e-01
5.515000000000000568e+01,2.922352781585839110e-01,2.922470835882098328e-01,2.922605419282641170e-01
5.520000000000000284e+01,2.922353818210531307e-01,2.922471757966688677e-01,2.922605419282641170e-01
5.525000000000000000e+01,2.922355188562542616e-01,2.922472681930695093e-01,2.922605419282641170e-01
5.530000000000000426e+01,2.922356895891746742e-01,2.922473605788503126e-01,2.922605419282641170e-01
5.535000000000000142e+01,2.922358935752223941e-01,2.922474527442061043e-01,2.922605419282641170e-01
5.540000000000000568e+01,2.922361296088268334e-01,2.922475444729827343e-01,2.922605419282641170e-01
5.545000000000000284e+01,2.922363957482848607e-01,2.922476355477016674e-01,2.922605419282641170e-01
5.550000000000000000e+01,2.922366893563898560e-01,2.922477257545998963e-01,2.922605419282641170e-01
5.555000000000000426e+01,2.922370071561056215e-01,2.922478148885704341e-01,2.922605419282641170e-01
5.560000000000000142e+01,2.922373453002698462e-01,2.922479027578891997e-01,2.922605419282641170e-01
5.565000000000000568e+01,2.922376994540422102e-01,2.922479891886213266e-01,2.922605419282641170e-01
5.570000000000000284e+01,2.922380648885504750e-01,2.922480740286046985e-01,2.922605419282641170e-01
5.575000000000000000e+01,2.922384365839342246e-01,2.922481571509196741e-01,2.922605419282641170e-01
5.580000000000000426e+01,2.922388093397502717e-01,2.922482384567660074e-01,2.922605419282641170e-01
5.585000000000000142e+01,2.922391778904905868e-01,2.922483178776799639e-01,2.922605419282641170e-01
5.590000000000000568e+01,2.922395370237794165e-01,2.922483953770423915e-01,2.922605419282641170e-01
5.595000000000000284e+01,2.922398816986723213e-01,2.922484709508430534e-01,2.922605419282641170e-01
5.600000000000000000e+01,2.922402071613848795e-01,2.922485446276862353e-01,2.922605419282641170e-01
5.605000000000000426e+01,2.922405090557387286e-01,2.922486164680375142e-01,2.922605419282641170e-01
5.610000000000000142e+01,2.922407835256394248e-01,2.922486865627336727e-01,2.922605419282641170e-01
5.615000000000000568e+01,2.922410273069984132e-01,2.922487550307915627e-01,2.922605419282641170e-01
5.620000000000000284e+01,2.922412378066829297e-01,2.922488220165705419e-01,2.922605419282641170e-01
5.625000000000000000e+01,2.922414131663277348e-01,2.922488876863587048e-01,2.922605419282641170e-01
5.630000000000000426e+01,2.922415523091651535e-01,2.922489522244653415e-01,2.922605419282641170e-01
5.635000000000000142e+01,2.922416549684236364e-01,2.922490158289150486e-01,2.922605419282641170e-01
5.640000000000000568e+01,2.922417216962966413e-01,2.922490787068485196e-01,2.922605419282641170e-01
5.645000000000000284e+01,2.922417538529857306e-01,2.922491410697404257e-01,2.922605419282641170e-01
5.650000000000000000e+01,2.922417535758549123e-01,2.922492031285501835e-01,2.922605419282641170e-01
5.655000000000000426e+01,2.922417237292855297e-01,2.922492650889221277e-01,2.922605419282641170e-01
5.660000000000000142e+01,2.922416678363654041e-01,2.922493271465488318e-01,2.922605419282641170e-01
5.665000000000000568e+01,2.922415899940749018e-01,2.922493894828086525e-01,2.922605419282641170e-01
5.670000000000000284e+01,2.922414947741135416e-01,2.922494522607790302e-01,2.922605419282641170e-01
5.675000000000000000e+01,2.922413871119372009e-01,2.922495156217184142e-01,2.922605419282641170e-01
5.680000000000000426e+01,2.922412721869239172e-01,2.922495796820970826e-01,2.922605419282641170e-01
5.685000000000000142e+01,2.922411552968472992e-01,2.922496445312429136e-01,2.922605419282641170e-01
5.690000000000000568e+01,2.922410417299977636e-01,2.922497102296522931e-01,2.922605419282641170e-01
5.695000000000000284e+01,2.922409366383498242e-01,2.922497768079993508e-01,2.922605419282641170e-01
5.700000000000000000e+01,2.922408449151238097e-01,2.922498442668599039e-01,2.922605419282641170e-01
5.705000000000000426e+01,2.922407710799399538e-01,2.922499125771471640e-01,2.922605419282641170e-01
5.710000000000000142e+01,2.922407191745099997e-01,2.922499816812409446e-01,2.922605419282641170e-01
5.715000000000000568e+01,2.922406926714780084e-01,2.922500514947721784e-01,2.922605419282641170e-01
5.720000000000000284e+01,2.922406943986088357e-01,2.922501219090122282e-01,2.922605419282641170e-01
5.725000000000000000e+01,2.922407264800538362e-01,2.922501927937996014e-01,2.922605419282641170e-01
5.730000000000000426e+01,2.922407902959154868e-01,2.922502640009260744e-01,2.922605419282641170e-01
5.735000000000000142e+01,2.922408864607975443e-01,2.922503353678933546e-01,2.922605419282641170e-01
5.740000000000000568e+01,2.922410148214922843e-01,2.922504067219436896e-01,2.922605419282641170e-01
5.745000000000000284e+01,2.922411744734330075e-01,2.922504778842633932e-01,2.922605419282641170e-01
5.750000000000000000e+01,2.922413637950458942e-01,2.922505486742553171e-01,2.922605419282641170e-01
5.755000000000000426e+01,2.922415804986863708e-01,2.922506189137765165e-01,2.922605419282641170e-01
5.760000000000000142e+01,2.922418216964518534e-01,2.922506884312399134e-01,2.922605419282641170e-01
5.765000000000000568e+01,2.922420839788337776e-01,2.922507570654853670e-01,2.922605419282641170e-01
5.770000000000000284e+01,2.922423635039159695e-01,2.922508246693315548e-01,2.922605419282641170e-01
5.775000000000000000e+01,2.922426560946426166e-01,2.922508911127305598e-01,2.922605419282641170e-01
5.780000000000000426e+01,2.922429573415733506e-01,2.922509562854583853e-01,2.922605419282641170e-01
5.785000000000000142e+01,2.922432627085085888e-01,2.922510200992871621e-01,2.922605419282641170e-01
5.790000000000000568e+01,2.922435676384034231e-01,2.922510824895994674e-01,2.922605419282641170e-01
5.795000000000000284e+01,2.922438676570857097e-01,2.922511434164178357e-01,2.922605419282641170e-01
5.800000000000000000e+01,2.922441584724491670e-01,2.922512028648399096e-01,2.922605419282641170e-01
5.805000000000000426e+01,2.922444360669908536e-01,2.922512608448816218e-01,2.922605419282641170e-01
5.810000000000000142e+01,2.922446967818027042e-01,2.922513173907472783e-01,2.922605419282641170e-01
5.815000000000000568e+01,2.922449373903950876e-01,2.922513725595573542e-01,2.922605419282641170e-01
5.820000000000000284e+01,2.922451551610193987e-01,2.922514264295773545e-01,2.922605419282641170e-01
5.825000000000000000e+01,2.922453479064589521e-01,2.922514790980025867e-01,2.922605419282641170e-01
5.830000000000000426e+01,2.922455140205652557e-01,2.922515306783616262e-01,2.922605419282641170e-01
5.835000000000000142e+01,2.922456525011244421e-01,2.922515812976097527e-01,2.922605419282641170e-01
5.840000000000000568e+01,2.922457629589373385e-01,2.922516310929884065e-01,2.922605419282641170e-01
5.845000000000000284e+01,2.922458456132877025e-01,2.922516802087305465e-01,2.922605419282641170e-01
5.850000000000000000e+01,2.922459012742469886e-01,2.922517287926928442e-01,2.922605419282641170e-01
5.855000000000000426e+01,2.922459313125184699e-01,2.922517769929949827e-01,2.922605419282641170e-01
5.860000000000000142e+01,2.922459376177610202e-01,2.922518249547439995e-01,2.922605419282641170e-01
5.865000000000000568e+01,2.922459225465401933e-01,2.922518728169175573e-01,2.922605419282641170e-01
5.870000000000000284e+01,2.922458888612430306e-01,2.922519207094732563e-01,2.922605419282641170e-01
5.875000000000000000e+01,2.922458396614470710e-01,2.922519687507441066e-01,2.922605419282641170e-01
5.880000000000000426e+01,2.922457783093637684e-01,2.922520170451724519e-01,2.922605419282641170e-01
5.885000000000000142e+01,2.922457083510694997e-01,2.922520656814237561e-01,2.922605419282641170e-01
5.890000000000000568e+01,2.922456334353019658e-01,2.922521147309118938e-01,2.922605419282641170e-01
5.895000000000000284e+01,2.922455572316232653e-01,2.922521642467580394e-01,2.922605419282641170e-01
5.900000000000000000e+01,2.922454833497449833e-01,2.922522142631929221e-01,2.922605419282641170e-01
5.905000000000000426e+01,2.922454152617606216e-01,2.922522647954022279e-01,2.922605419282641170e-01
5.910000000000000142e+01,2.922453562289507034e-01,2.922523158398049326e-01,2.922605419282641170e-01
5.915000000000000568e+01,2.922453092347034875e-01,2.922523673747443596e-01,2.922605419282641170e-01
5.920000000000000284e+01,2.922452769249423987e-01,2.922524193615625432e-01,2.922605419282641170e-01
5.925000000000000000e+01,2.922452615572646573e-01,2.922524717460215915e-01,2.922605419282641170e-01
5.930000000000000426e+01,2.922452649597822028e-01,2.922525244600281402e-01,2.922605419282641170e-01
5.935000000000000142e+01,2.922452885004186429e-01,2.922525774236114926e-01,2.922605419282641170e-01
5.940000000000000568e+01,2.922453330671626048e-01,2.922526305471029318e-01,2.922605419282641170e-01
5.945000000000000284e+01,2.922453990595108020e-01,2.922526837334598615e-01,2.922605419282641170e-01
5.950000000000000000e+01,2.922454863910659562e-01,2.922527368806775994e-01,2.922605419282641170e-01
5.955000000000000426e+01,2.922455945029863167e-01,2.922527898842317562e-01,2.922605419282641170e-01
5.960000000000000142e+01,2.922457223877303334e-01,2.922528426394951362e-01,2.922605419282641170e-01
5.965000000000000568e+01,2.922458686222995095e-01,2.922528950440763107e-01,2.922605419282641170e-01
5.970000000000000284e+01,2.922460314099714629e-01,2.922529470000300167e-01,2.922605419282641170e-01
5.975000000000000000e+01,2.922462086293313166e-01,2.922529984158950822e-01,2.922605419282641170e-01
5.980000000000000426e+01,2.922463978892635983e-01,2.922530492085198550e-01,2.922605419282641170e-01
5.985000000000000142e+01,2.922465965884574746e-01,2.922530993046431602e-01,2.922605419282641170e-01
5.990000000000000568e+01,2.922468019779136394e-01,2.922531486422038083e-01,2.922605419282641170e-01
5.995000000000000284e+01,2.922470112249156426e-01,2.922531971713592802e-01,2.922605419282641170e-01
6.000000000000000000e+01,2.922472214769463172e-01,2.922532448552026541e-01,2.922605419282641170e-01
6.005000000000000426e+01,2.922474299240886975e-01,2.922532916701713335e-01,2.922605419282641170e-01
6.010000000000000142e+01,2.922476338585423550e-01,2.922533376061507981e-01,2.922605419282641170e-01
6.015000000000000568e+01,2.922478307300135358e-01,2.922533826662818690e-01,2.922605419282641170e-01
6.020000000000000284e+01,2.922480181958883594e-01,2.922534268664859214e-01,2.922605419282641170e-01
6.025000000000000000e+01,2.922481941652709803e-01,2.922534702347287516e-01,2.922605419282641170e-01
6.030000000000000426e+01,2.922483568361554096e-01,2.922535128100488544e-01,2.922605419282641170e-01
6.035000000000000142e+01,2.922485047251935919e-01,2.922535546413786989e-01,2.922605419282641170e-01
6.040000000000000568e+01,2.922486366897169563e-01,2.922535957861921441e-01,2.922605419282641170e-01
6.045000000000000284e+01,2.922487519418602853e-01,2.922536363090135203e-01,2.922605419282641170e-01
6.050000000000000000e+01,2.922488500548172663e-01,2.922536762798249033e-01,2.922605419282641170e-01
6.055000000000000426e+01,2.922489309614244024e-01,2.922537157724086065e-01,2.922605419282641170e-01
6.060000000000000142e+01,2.922489949454191716e-01,2.922537548626640280e-01,2.922605419282641170e-01
6.065000000000000568e+01,2.922490426258494978e-01,2.922537936269335446e-01,2.922605419282641170e-01
6.070000000000000284e+01,2.922490749352201767e-01,2.922538321403742034e-01,2.922605419282641170e-01
6.075000000000000000e+01,2.922490930920512153e-01,2.922538704754076844e-01,2.922605419282641170e-01
6.080000000000000426e+01,2.922490985685891607e-01,2.922539087002782310e-01,2.922605419282641170e-01
6.085000000000000142e+01,2.922490930544638377e-01,2.922539468777461957e-01,2.922605419282641170e-01
6.090000000000000568e+01,2.922490784171110634e-01,2.922539850639399583e-01,2.922605419282641170e-01
6.095000000000000284e+01,2.922490566597999995e-01,2.922540233073857574e-01,2.922605419282641170e-01
6.100000000000000000e+01,2.922490298781048046e-01,2.922540616482298126e-01,2.922605419282641170e-01
6.105000000000000426e+01,2.922490002156527544e-01,2.922541001176638953e-01,2.922605419282641170e-01
6.110000000000000142e+01,2.922489698199619568e-01,2.922541387375601762e-01,2.922605419282641170e-01
6.115000000000000568e+01,2.922489407991571420e-01,2.922541775203171821e-01,2.922605419282641170e-01
6.120000000000000284e+01,2.922489151803185914e-01,2.922542164689134192e-01,2.922605419282641170e-01
6.125000000000000000e+01,2.922488948701810751e-01,2.922542555771633355e-01,2.922605419282641170e-01
6.130000000000000426e+01,2.922488816188543725e-01,2.922542948301631305e-01,2.922605419282641170e-01
6.135000000000000142e+01,2.922488769871852687e-01,2.922543342049133130e-01,2.922605419282641170e-01
6.140000000000000568e+01,2.922488823183221895e-01,2.922543736710994100e-01,2.922605419282641170e-01
6.145000000000000284e+01,2.922488987139779670e-01,2.922544131920113974e-01,2.922605419282641170e-01
6.150000000000000000e+01,2.922489270158101227e-01,2.922544527255773184e-01,2.922605419282641170e-01
6.155000000000000426e+01,2.922489677922548990e-01,2.922544922254882160e-01,2.922605419282641170e-01
6.160000000000000142e+01,2.922490213310576790e-01,2.922545316423861839e-01,2.922605419282641170e-01
6.165000000000000568e+01,2.922490876376409030e-01,2.922545709250899959e-01,2.922605419282641170e-01
6.170000000000000284e+01,2.922491664393400690e-01,2.922546100218301190e-01,2.922605419282641170e-01
6.175000000000000000e+01,2.922492571954234952e-01,2.922546488814659615e-01,2.922605419282641170e-01
6.180000000000000426e+01,2.922493591126887336e-01,2.922546874546596007e-01,2.922605419282641170e-01
6.185000000000000142e+01,2.922494711663095046e-01,2.922547256949802885e-01,2.922605419282641170e-01
6.190000000000000568e+01,2.922495921254843476e-01,2.922547635599171412e-01,2.922605419282641170e-01
6.195000000000000284e+01,2.922497205833248235e-01,2.922548010117791417e-01,2.922605419282641170e-01
6.200000000000000000e+01,2.922498549903155274e-01,2.922548380184639139e-01,2.922605419282641170e-01
6.205000000000000426e+01,2.922499936905858520e-01,2.922548745540812232e-01,2.922605419282641170e-01
6.210000000000000142e+01,2.922501349601571707e-01,2.922549105994190488e-01,2.922605419282641170e-01
6.215000000000000568e+01,2.922502770462748201e-01,2.922549461422448425e-01,2.922605419282641170e-01
6.220000000000000284e+01,2.922504182069007306e-01,2.922549811774373119e-01,2.922605419282641170e-01
6.225000000000000000e+01,2.922505567494332324e-01,2.922550157069501164e-01,2.922605419282641170e-01
6.230000000000000426e+01,2.922506910677407643e-01,2.922550497396094737e-01,2.922605419282641170e-01
6.235000000000000142e+01,2.922508196766358535e-01,2.922550832907545582e-01,2.922605419282641170e-01
6.240000000000000568e+01,2.922509412429861730e-01,2.922551163817317388e-01,2.922605419282641170e-01
6.245000000000000284e+01,2.922510546127500275e-01,2.922551490392559792e-01,2.922605419282641170e-01
6.250000000000000000e+01,2.922511588333330246e-01,2.922551812946587169e-01,2.922605419282641170e-01
6.255000000000000426e+01,2.922512531707938677e-01,2.922552131830402633e-01,2.922605419282641170e-01
6.260000000000000142e+01,2.922513371215639255e-01,2.922552447423498179e-01,2.922605419282641170e-01
6.265000000000000568e+01,2.922514104184968375e-01,2.922552760124162985e-01,2.922605419282641170e-01
6.270000000000000284e+01,2.922514730312136266e-01,2.922553070339535264e-01,2.922605419282641170e-01
6.275000000000000000e+01,2.922515251608597264e-01,2.922553378475657437e-01,2.922605419282641170e-01
6.280000000000000426e+01,2.922515672295322720e-01,2.922553684927765572e-01,2.922605419282641170e-01
6.285000000000000142e+01,2.922515998647691182e-01,2.922553990071050656e-01,2.922605419282641170e-01
6.290000000000000568e+01,2.922516238796082355e-01,2.922554294252115992e-01,2.922605419282641170e-01
6.295000000000000284e+01,2.922516402488245513e-01,2.922554597781318320e-01,2.922605419282641170e-01
6.300000000000000000e+01,2.922516500820328544e-01,2.922554900926184196e-01,2.922605419282641170e-01
6.305000000000000426e+01,2.922516545944004451e-01,2.922555203906026522e-01,2.922605419282641170e-01
6.310000000000000142e+01,2.922516550757504050e-01,2.922555506887893340e-01,2.922605419282641170e-01
6.315000000000000568e+01,2.922516528588475215e-01,2.922555809983914399e-01,2.922605419282641170e-01
6.320000000000000284e+01,2.922516492876511829e-01,2.922556113250094345e-01,2.922605419282641170e-01
6.325000000000000000e+01,2.922516456862905287e-01,2.922556416686551972e-01,2.922605419282641170e-01
6.330000000000000426e+01,2.922516433294706228e-01,2.922556720239181116e-01,2.922605419282641170e-01
6.335000000000000142e+01,2.922516434149559639e-01,2.922557023802658804e-01,2.922605419282641170e-01
6.340000000000000568e+01,2.922516470387037102e-01,2.922557327224704071e-01,2.922605419282641170e-01
6.345000000000000284e+01,2.922516551731329515e-01,2.922557630311453658e-01,2.922605419282641170e-01
6.350000000000000000e+01,2.922516686489265436e-01,2.922557932833801386e-01,2.922605419282641170e-01
6.355000000000000426e+01,2.922516881406635458e-01,2.922558234534518573e-01,2.922605419282641170e-01
6.360000000000000142e+01,2.922517141564832666e-01,2.922558535135955649e-01,2.922605419282641170e-01
6.365000000000000568e+01,2.922517470318852228e-01,2.922558834348122914e-01,2.922605419282641170e-01
6.370000000000000284e+01,2.922517869276720082e-01,2.922559131876927840e-01,2.922605419282641170e-01
6.375000000000000000e+01,2.922518338319525233e-01,2.922559427432359636e-01,2.922605419282641170e-01
6.380000000000000426e+01,2.922518875660361504e-01,2.922559720736400135e-01,2.922605419282641170e-01
6.385000000000000142e+01,2.922519477939705124e-01,2.922560011530472290e-01,2.922605419282641170e-01
6.390000000000000568e+01,2.922520140354031848e-01,2.922560299582226406e-01,2.922605419282641170e-01
6.395000000000000284e+01,2.922520856813848877e-01,2.922560584691510366e-01,2.922605419282641170e-01
6.400000000000000000e+01,2.922521620126782849e-01,2.922560866695373960e-01,2.922605419282641170e-01
6.404999999999999716e+01,2.922522422200916070e-01,2.922561145471993527e-01,2.922605419282641170e-01
6.410000000000000853e+01,2.922523254263230119e-01,2.922561420943436405e-01,2.922605419282641170e-01
6.415000000000000568e+01,2.922524107087773881e-01,2.922561693077209144e-01,2.922605419282641170e-01
6.420000000000000284e+01,2.922524971228063762e-01,2.922561961886565030e-01,2.922605419282641170e-01
6.425000000000000000e+01,2.922525837248197145e-01,2.922562227429591486e-01,2.922605419282641170e-01
6.429999999999999716e+01,2.922526695947285647e-01,2.922562489807118413e-01,2.922605419282641170e-01
6.435000000000000853e+01,2.922527538572030070e-01,2.922562749159516859e-01,2.922605419282641170e-01
6.440000000000000568e+01,2.922528357012596500e-01,2.922563005662500712e-01,2.922605419282641170e-01
6.445000000000000284e+01,2.922529143977415367e-01,2.922563259522049650e-01,2.922605419282641170e-01
6.450000000000000000e+01,2.922529893143068769e-01,2.922563510968612666e-01,2.922605419282641170e-01
6.454999999999999716e+01,2.922530599276093044e-01,2.922563760250744269e-01,2.922605419282641170e-01
6.460000000000000853e+01,2.922531258324251313e-01,2.922564007628365434e-01,2.922605419282641170e-01
6.465000000000000568e+01,2.922531867475637868e-01,2.922564253365825260e-01,2.922605419282641170e-01
6.470000000000000284e+01,2.922532425184801164e-01,2.922564497724955412e-01,2.922605419282641170e-01
6.475000000000000000e+01,2.922532931165969794e-01,2.922564740958300544e-01,2.922605419282641170e-01
6.479999999999999716e+01,2.922533386354307927e-01,2.922564983302705643e-01,2.922605419282641170e-01
6.485000000000000853e+01,2.922533792836983779e-01,2.922565224973418530e-01,2.922605419282641170e-01
6.490000000000000568e+01,2.922534153756621289e-01,2.922565466158865144e-01,2.922605419282641170e-01
6.495000000000000284e+01,2.922534473190417925e-01,2.922565707016218095e-01,2.922605419282641170e-01
6.500000000000000000e+01,2.922534756008841605e-01,2.922565947667870589e-01,2.922605419282641170e-01
6.504999999999999716e+01,2.922535007718289890e-01,2.922566188198888470e-01,2.922605419282641170e-01
6.510000000000000853e+01,2.922535234292488182e-01,2.922566428655496429e-01,2.922605419282641170e-01
6.515000000000000568e+01,2.922535441997594630e-01,2.922566669044623366e-01,2.922605419282641170e-01
6.520000000000000284e+01,2.922535637216047144e-01,2.922566909334494145e-01,2.922605419282641170e-01
6.525000000000000000e+01,2.922535826274097470e-01,2.922567149456243851e-01,2.922605419282641170e-01
6.529999999999999716e+01,2.922536015277720223e-01,2.922567389306486851e-01,2.922605419282641170e-01
6.535000000000000853e+01,2.922536209961210663e-01,2.922567628750760149e-01,2.922605419282641170e-01
6.540000000000000568e+01,2.922536415552259847e-01,2.922567867627737792e-01,2.922605419282641170e-01
6.545000000000000284e+01,2.922536636656690168e-01,2.922568105754080880e-01,2.922605419282641170e-01
6.550000000000000000e+01,2.922536877165326508e-01,2.922568342929799390e-01,2.922605419282641170e-01
6.554999999999999716e+01,2.922537140184722770e-01,2.922568578943958162e-01,2.922605419282641170e-01
6.560000000000000853e+01,2.922537427992687453e-01,2.922568813580589397e-01,2.922605419282641170e-01
6.565000000000000568e+01,2.922537742018759266e-01,2.922569046624633460e-01,2.922605419282641170e-01
6.570000000000000284e+01,2.922538082849032159e-01,2.922569277867768101e-01,2.922605419282641170e-01
6.575000000000000000e+01,2.922538450254030251e-01,2.922569507113962906e-01,2.922605419282641170e-01
6.579999999999999716e+01,2.922538843237693085e-01,2.922569734184630175e-01,2.922605419282641170e-01
6.585000000000000853e+01,2.922539260105013748e-01,2.922569958923235678e-01,2.922605419282641170e-01
6.590000000000000568e+01,2.922539698545431608e-01,2.922570181199268258e-01,2.922605419282641170e-01
6.595000000000000284e+01,2.922540155728778344e-01,2.922570400911471133e-01,2.922605419282641170e-01
6.600000000000000000e+01,2.922540628410386643e-01,2.922570617990273290e-01,2.922605419282641170e-01
6.604999999999999716e+01,2.922541113041901562e-01,2.922570832399365437e-01,2.922605419282641170e-01
6.610000000000000853e+01,2.922541605884369509e-01,2.922571044136406671e-01,2.922605419282641170e-01
6.615000000000000568e+01,2.922542103120349677e-01,2.922571253232851829e-01,2.922605419282641170e-01
6.620000000000000284e+01,2.922542600962011461e-01,2.922571459752933976e-01,2.922605419282641170e-01
6.625000000000000000e+01,2.922543095752505038e-01,2.922571663791829755e-01,2.922605419282641170e-01
6.629999999999999716e+01,2.922543584058278077e-01,2.922571865473087560e-01,2.922605419282641170e-01
6.635000000000000853e+01,2.922544062750400129e-01,2.922572064945384573e-01,2.922605419282641170e-01
6.640000000000000568e+01,2.922544529073420327e-01,2.922572262378715924e-01,2.922605419282641170e-01
6.645000000000000284e+01,2.922544980700712558e-01,2.922572457960125880e-01,2.922605419282641170e-01
6.650000000000000000e+01,2.922545415775686939e-01,2.922572651889084328e-01,2.922605419282641170e-01
6.654999999999999716e+01,2.922545832938683308e-01,2.922572844372646195e-01,2.922605419282641170e-01
6.660000000000000853e+01,2.922546231339708256e-01,2.922573035620504855e-01,2.922605419282641170e-01
6.665000000000000568e+01,2.922546610637535291e-01,2.922573225840072175e-01,2.922605419282641170e-01
6.670000000000000284e+01,2.922546970985970272e-01,2.922573415231697336e-01,2.922605419282641170e-01
6.675000000000000000e+01,2.922547313008324599e-01,2.922573603984140456e-01,2.922605419282641170e-01
6.679999999999999716e+01,2.922547637761342409e-01,2.922573792270409809e-01,2.922605419282641170e-01
6.685000000000000853e+01,2.922547946689962872e-01,2.922573980244040359e-01,2.922605419282641170e-01
6.690000000000000568e+01,2.922548241574416394e-01,2.922574168035910747e-01,2.922605419282641170e-01
6.695000000000000284e+01,2.922548524471210163e-01,2.922574355751649811e-01,2.922605419282641170e-01
6.700000000000000000e+01,2.922548797649601737e-01,2.922574543469682040e-01,2.922605419282641170e-01
6.704999999999999716e+01,2.922549063525149982e-01,2.922574731239953039e-01,2.922605419282641170e-01
6.710000000000000853e+01,2.922549324591927067e-01,2.922574919083339440e-01,2.922605419282641170e-01
6.715000000000000568e+01,2.922549583354914771e-01,2.922575106991747718e-01,2.922605419282641170e-01
6.720000000000000284e+01,2.922549842264063336e-01,2.922575294928884682e-01,2.922605419282641170e-01
6.725000000000000000e+01,2.922550103651414544e-01,2.922575482831663019e-01,2.922605419282641170e-01
6.729999999999999716e+01,2.922550369672577419e-01,2.922575670612203580e-01,2.922605419282641170e-01
6.735000000000000853e+01,2.922550642253770592e-01,2.922575858160368356e-01,2.922605419282641170e-01
6.740000000000000568e+01,2.922550923045499349e-01,2.922576045346758633e-01,2.922605419282641170e-01
6.745000000000000284e+01,2.922551213383809965e-01,2.922576232026101728e-01,2.922605419282641170e-01
6.750000000000000000e+01,2.922551514259902339e-01,2.922576418040938040e-01,2.922605419282641170e-01
6.754999999999999716e+01,2.922551826298725453e-01,2.922576603225522929e-01,2.922605419282641170e-01
6.760000000000000853e+01,2.922552149746981964e-01,2.922576787409848498e-01,2.922605419282641170e-01
6.765000000000000568e+01,2.922552484470777312e-01,2.922576970423692577e-01,2.922605419282641170e-01
6.770000000000000284e+01,2.922552829962929977e-01,2.922577152100607201e-01,2.922605419282641170e-01
6.775000000000000000e+01,2.922553185359751948e-01,2.922577332281755536e-01,2.922605419282641170e-01
6.779999999999999716e+01,2.922553549466864742e-01,2.922577510819515667e-01,2.922605419282641170e-01
6.785000000000000853e+01,2.922553920793417581e-01,2.922577687580776296e-01,2.922605419282641170e-01
6.790000000000000568e+01,2.922554297593841222e-01,2.922577862449857178e-01,2.922605419282641170e-01
6.795000000000000284e+01,2.922554677916073262e-01,2.922578035330997137e-01,2.922605419282641170e-01
6.800000000000000000e+01,2.922555059655031484e-01,2.922578206150358571e-01,2.922605419282641170e-01
6.804999999999999716e+01,2.922555440609938548e-01,2.922578374857521810e-01,2.922605419282641170e-01
6.810000000000000853e+01,2.922555818543998152e-01,2.922578541426433252e-01,2.922605419282641170e-01
6.815000000000000568e+01,2.922556191244863322e-01,2.922578705855808368e-01,2.922605419282641170e-01
6.820000000000000284e+01,2.922556556584278153e-01,2.922578868168979049e-01,2.922605419282641170e-01
6.825000000000000000e+01,2.922556912575327015e-01,2.922579028413205271e-01,2.922605419282641170e-01
6.829999999999999716e+01,2.922557257425757449e-01,2.922579186658470496e-01,2.922605419282641170e-01
6.835000000000000853e+01,2.922557589585983440e-01,2.922579342995798024e-01,2.922605419282641170e-01
6.840000000000000568e+01,2.922557907790506171e-01,2.922579497535126580e-01,2.922605419282641170e-01
6.845000000000000284e+01,2.922558211091689784e-01,2.922579650402808982e-01,2.922605419282641170e-01
6.850000000000000000e+01,2.922558498885052813e-01,2.922579801738778849e-01,2.922605419282641170e-01
6.854999999999999716e+01,2.922558770925477445e-01,2.922579951693465850e-01,2.922605419282641170e-01
6.860000000000000853e+01,2.922559027333989645e-01,2.922580100424517768e-01,2.922605419282641170e-01
6.865000000000000568e+01,2.922559268595045778e-01,2.922580248093411548e-01,2.922605419282641170e-01
6.870000000000000284e+01,2.922559495544501118e-01,2.922580394862023812e-01,2.922605419282641170e-01
6.875000000000000000e+01,2.922559709348694357e-01,2.922580540889234135e-01,2.922605419282641170e-01
6.879999999999999716e+01,2.922559911475311467e-01,2.922580686327637678e-01,2.922605419282641170e-01
6.885000000000000853e+01,2.922560103656883235e-01,2.922580831320431005e-01,2.922605419282641170e-01
6.890000000000000568e+01,2.922560287847944527e-01,2.922580975998542718e-01,2.922605419282641170e-01
6.895000000000000284e+01,2.922560466177028249e-01,2.922581120478059402e-01,2.922605419282641170e-01
6.900000000000000000e+01,2.922560640894740769e-01,2.922581264858005179e-01,2.922605419282641170e-01
6.904999999999999716e+01,2.922560814319240530e-01,2.922581409218514281e-01,2.922605419282641170e-01
6.910000000000000853e+01,2.922560988780461555e-01,2.922581553619432726e-01,2.922605419282641170e-01
6.915000000000000568e+01,2.922561166564408563e-01,2.922581698099374070e-01,2.922605419282641170e-01
6.920000000000000284e+01,2.922561349858803226e-01,2.922581842675246455e-01,2.922605419282641170e-01
6.925000000000000000e+01,2.922561540701304472e-01,2.922581987342247611e-01,2.922605419282641170e-01
6.929999999999999716e+01,2.922561740931415297e-01,2.922582132074336703e-01,2.922605419282641170e-01
6.935000000000000853e+01,2.922561952147099684e-01,2.922582276825156367e-01,2.922605419282641170e-01
6.940000000000000568e+01,2.922562175666985618e-01,2.922582421529385521e-01,2.922605419282641170e-01
6.945000000000000284e+01,2.922562412498918016e-01,2.922582566104486856e-01,2.922605419282641170e-01
6.950000000000000000e+01,2.922562663315475540e-01,2.922582710452815702e-01,2.922605419282641170e-01
6.954999999999999716e+01,2.922562928436914786e-01,2.922582854464027546e-01,2.922605419282641170e-01
6.960000000000000853e+01,2.922563207821875508e-01,2.922582998017743128e-01,2.922605419282641170e-01
6.965000000000000568e+01,2.922563501066021141e-01,2.922583140986402261e-01,2.922605419282641170e-01
6.970000000000000284e+01,2.922563807408649628e-01,2.922583283238247009e-01,2.922605419282641170e-01
6.975000000000000000e+01,2.922564125747160180e-01,2.922583424640368688e-01,2.922605419282641170e-01
6.979999999999999716e+01,2.922564454659124511e-01,2.922583565061747102e-01,2.922605419282641170e-01
6.985000000000000853e+01,2.922564792431565639e-01,2.922583704376222058e-01,2.922605419282641170e-01
6.990000000000000568e+01,2.922565137096908572e-01,2.922583842465326653e-01,2.922605419282641170e-01
6.995000000000000284e+01,2.922565486474931751e-01,2.922583979220928496e-01,2.922605419282641170e-01
7.000000000000000000e+01,2.922565838219917667e-01,2.922584114547611134e-01,2.922605419282641170e-01
7.004999999999999716e+01,2.922566189872085052e-01,2.922584248364757942e-01,2.922605419282641170e-01
7.010000000000000853e+01,2.922566538912257927e-01,2.922584380608282961e-01,2.922605419282641170e-01
7.015000000000000568e+01,2.922566882818644629e-01,2.922584511231981486e-01,2.922605419282641170e-01
7.020000000000000284e+01,2.922567219124503346e-01,2.922584640208467088e-01,2.922605419282641170e-01
7.025000000000000000e+01,2.922567545475422968e-01,2.922584767529679550e-01,2.922605419282641170e-01
7.029999999999999716e+01,2.922567859684898073e-01,2.922584893206955359e-01,2.922605419282641170e-01
7.035000000000000853e+01,2.922568159786885778e-01,2.922585017270663554e-01,2.922605419282641170e-01
7.040000000000000568e+01,2.922568444084045480e-01,2.922585139769413032e-01,2.922605419282641170e-01
7.045000000000000284e+01,2.922568711190422497e-01,2.922585260768859050e-01,2.922605419282641170e-01
7.050000000000000000e+01,2.922568960067443156e-01,2.922585380350135043e-01,2.922605419282641170e-01
7.054999999999999716e+01,2.922569190052198285e-01,2.922585498607951360e-01,2.922605419282641170e-01
7.060000000000000853e+01,2.922569400877176315e-01,2.922585615648398694e-01,2.922605419282641170e-01
7.065000000000000568e+01,2.922569592680790973e-01,2.922585731586523350e-01,2.922605419282641170e-01
7.070000000000000284e+01,2.922569766008271119e-01,2.922585846543718224e-01,2.922605419282641170e-01
7.075000000000000000e+01,2.922569921802724568e-01,2.922585960644996650e-01,2.922605419282641170e-01
7.079999999999999716e+01,2.922570061386446927e-01,2.922586074016214064e-01,2.922605419282641170e-01
7.085000000000000853e+01,2.922570186432804640e-01,2.922586186781304662e-01,2.922605419282641170e-01
7.090000000000000568e+01,2.922570298929285659e-01,2.922586299059584114e-01,2.922605419282641170e-01
7.095000000000000284e+01,2.922570401132558171e-01,2.922586410963201042e-01,2.922605419282641170e-01
7.100000000000000000e+01,2.922570495516609856e-01,2.922586522594775582e-01,2.922605419282641170e-01
7.104999999999999716e+01,2.922570584715247222e-01,2.922586634045290510e-01,2.922605419282641170e-01
7.110000000000000853e+01,2.922570671460385516e-01,2.922586745392276586e-01,2.922605419282641170e-01
7.115000000000000568e+01,2.922570758517709089e-01,2.922586856698333180e-01,2.922605419282641170e-01
7.120000000000000284e+01,2.922570848621345863e-01,2.922586968010011943e-01,2.922605419282641170e-01
7.125000000000000000e+01,2.922570944409233484e-01,2.922587079357090722e-01,2.922605419282641170e-01
7.129999999999999716e+01,2.922571048360846913e-01,2.922587190752244934e-01,2.922605419282641170e-01
7.135000000000000853e+01,2.922571162738875072e-01,2.922587302191122505e-01,2.922605419282641170e-01
7.140000000000000568e+01,2.922571289536337602e-01,2.922587413652810717e-01,2.922605419282641170e-01
7.145000000000000284e+01,2.922571430430457862e-01,2.922587525100686090e-01,2.922605419282641170e-01
7.150000000000000000e+01,2.922571586744432959e-01,2.922587636483611750e-01,2.922605419282641170e-01
7.154999999999999716e+01,2.922571759418007842e-01,2.922587747737461772e-01,2.922605419282641170e-01
7.160000000000000853e+01,2.922571948987516266e-01,2.922587858786913628e-01,2.922605419282641170e-01
7.165000000000000568e+01,2.922572155575792197e-01,2.922587969547482678e-01,2.922605419282641170e-01
7.170000000000000284e+01,2.922572378892097089e-01,2.922588079927729843e-01,2.922605419282641170e-01
7.175000000000000000e+01,2.922572618241925935e-01,2.922588189831595296e-01,2.922605419282641170e-01
7.179999999999999716e+01,2.922572872546325140e-01,2.922588299160800429e-01,2.922605419282641170e-01
7.185000000000000853e+01,2.922573140370098299e-01,2.922588407817255374e-01,2.922605419282641170e-01
7.190000000000000568e+01,2.922573419958085505e-01,2.922588515705421552e-01,2.922605419282641170e-01
7.195000000000000284e+01,2.922573709278487586e-01,2.922588622734567099e-01,2.922605419282641170e-01
7.200000000000000000e+01,2.922574006072096164e-01,2.922588728820869064e-01,2.922605419282641170e-01
7.204999999999999716e+01,2.922574307906130597e-01,2.922588833889311899e-01,2.922605419282641170e-01
7.210000000000000853e+01,2.922574612231338964e-01,2.922588937875341686e-01,2.922605419282641170e-01
7.215000000000000568e+01,2.922574916440955350e-01,2.922589040726243370e-01,2.922605419282641170e-01
7.220000000000000284e+01,2.922575217930112879e-01,2.922589142402213791e-01,2.922605419282641170e-01
7.225000000000000000e+01,2.922575514154319709e-01,2.922589242877106641e-01,2.922605419282641170e-01
7.229999999999999716e+01,2.922575802685694613e-01,2.922589342138844359e-01,2.922605419282641170e-01
7.235000000000000853e+01,2.922576081265708670e-01,2.922589440189493071e-01,2.922605419282641170e-01
7.240000000000000568e+01,2.922576347853325651e-01,2.922589537045001129e-01,2.922605419282641170e-01
7.245000000000000284e+01,2.922576600667540769e-01,2.922589632734620690e-01,2.922605419282641170e-01
7.250000000000000000e+01,2.922576838223477358e-01,2.922589727300031748e-01,2.922605419282641170e-01
7.254999999999999716e+01,2.922577059361374241e-01,2.922589820794189164e-01,2.922605419282641170e-01
7.260000000000000853e+01,2.922577263267935321e-01,2.922589913279940999e-01,2.922605419282641170e-01
7.265000000000000568e+01,2.922577449489733303e-01,2.922590004828435339e-01,2.922605419282641170e-01
7.270000000000000284e+01,2.922577617938496575e-01,2.922590095517379472e-01,2.922605419282641170e-01
7.275000000000000000e+01,2.922577768888312000e-01,2.922590185429179144e-01,2.922605419282641170e-01
7.279999999999999716e+01,2.922577902964934582e-01,2.922590274649012887e-01,2.922605419282641170e-01
7.285000000000000853e+01,2.922578021127564263e-01,2.922590363262889124e-01,2.922605419282641170e-01
7.290000000000000568e+01,2.922578124643598896e-01,2.922590451355723262e-01,2.922605419282641170e-01
7.295000000000000284e+01,2.922578215057022311e-01,2.922590539009493060e-01,2.922605419282641170e-01
7.300000000000000000e+01,2.922578294151198519e-01,2.922590626301499461e-01,2.922605419282641170e-01
7.304999999999999716e+01,2.922578363906964682e-01,2.922590713302781196e-01,2.922605419282641170e-01
7.310000000000000853e+01,2.922578426456998724e-01,2.922590800076713125e-01,2.922605419282641170e-01
7.315000000000000568e+01,2.922578484037506863e-01,2.922590886677814415e-01,2.922605419282641170e-01
7.320000000000000284e+01,2.922578538938324644e-01,2.922590973150793192e-01,2.922605419282641170e-01
7.325000000000000000e+01,2.922578593452550000e-01,2.922591059529838220e-01,2.922605419282641170e-01
7.329999999999999716e+01,2.922578649826820252e-01,2.922591145838175364e-01,2.922605419282641170e-01
7.335000000000000853e+01,2.922578710213332154e-01,2.922591232087884405e-01,2.922605419282641170e-01
7.340000000000000568e+01,2.922578776624639718e-01,2.922591318279981198e-01,2.922605419282641170e-01
7.345000000000000284e+01,2.922578850892213476e-01,2.922591404404747961e-01,2.922605419282641170e-01
7.350000000000000000e+01,2.922578934629623815e-01,2.922591490442303930e-01,2.922605419282641170e-01
7.354999999999999716e+01,2.922579029201125000e-01,2.922591576363395283e-01,2.922605419282641170e-01
7.360000000000000853e+01,2.922579135696264929e-01,2.922591662130377688e-01,2.922605419282641170e-01
7.365000000000000568e+01,2.922579254911001900e-01,2.922591747698365938e-01,2.922605419282641170e-01
7.370000000000000284e+01,2.922579387335666468e-01,2.922591833016515150e-01,2.922605419282641170e-01
7.375000000000000000e+01,2.922579533149917697e-01,2.922591918029409097e-01,2.922605419282641170e-01
7.379999999999999716e+01,2.922579692224698267e-01,2.922592002678510159e-01,2.922605419282641170e-01
7.385000000000000853e+01,2.922579864131011895e-01,2.922592086903642028e-01,2.922605419282641170e-01
7.390000000000000568e+01,2.922580048155197230e-01,2.922592170644467968e-01,2.922605419282641170e-01
7.395000000000000284e+01,2.922580243320211379e-01,2.922592253841933552e-01,2.922605419282641170e-01
7.400000000000000000e+01,2.922580448412314680e-01,2.922592336439635008e-01,2.922605419282641170e-01
7.404999999999999716e+01,2.922580662012426167e-01,2.922592418385092650e-01,2.922605419282641170e-01
7.410000000000000853e+01,2.922580882531315427e-01,2.922592499630897733e-01,2.922605419282641170e-01
7.415000000000000568e+01,2.922581108247742088e-01,2.922592580135709994e-01,2.922605419282641170e-01
7.420000000000000284e+01,2.922581337348591490e-01,2.922592659865089204e-01,2.922605419282641170e-01
7.425000000000000000e+01,2.922581567970043981e-01,2.922592738792148537e-01,2.922605419282641170e-01
7.429999999999999716e+01,2.922581798238810813e-01,2.922592816898016976e-01,2.922605419282641170e-01
7.435000000000000853e+01,2.922582026312508519e-01,2.922592894172106881e-01,2.922605419282641170e-01
7.440000000000000568e+01,2.922582250418285232e-01,2.922592970612188923e-01,2.922605419282641170e-01
7.445000000000000284e+01,2.922582468888890728e-01,2.922593046224274405e-01,2.922605419282641170e-01
7.450000000000000000e+01,2.922582680195471294e-01,2.922593121022319385e-01,2.922605419282641170e-01
7.454999999999999716e+01,2.922582882976466623e-01,2.922593195027756718e-01,2.922605419282641170e-01
7.460000000000000853e+01,2.922583076062112428e-01,2.922593268268875444e-01,2.922605419282641170e-01
7.465000000000000568e+01,2.922583258494158565e-01,2.922593340780065829e-01,2.922605419282641170e-01
7.470000000000000284e+01,2.922583429540551725e-01,2.922593412600950069e-01,2.922605419282641170e-01
7.475000000000000000e+01,2.922583588704933955e-01,2.922593483775420276e-01,2.922605419282641170e-01
7.479999999999999716e+01,2.922583735730952537e-01,2.922593554350613188e-01,2.922605419282641170e-01
7.485000000000000853e+01,2.922583870601465628e-01,2.922593624375839361e-01,2.922605419282641170e-01
7.490000000000000568e+01,2.922583993532848479e-01,2.922593693901496814e-01,2.922605419282641170e-01
7.495000000000000284e+01,2.922584104964686680e-01,2.922593762977989673e-01,2.922605419282641170e-01
7.500000000000000000e+01,2.922584205545228353e-01,2.922593831654680119e-01,2.922605419282641170e-01
7.504999999999999716e+01,2.922584296113037161e-01,2.922593899978891407e-01,2.922605419282641170e-01
7.510000000000000853e+01,2.922584377675335743e-01,2.922593967994982500e-01,2.922605419282641170e-01
7.515000000000000568e+01,2.922584451383577475e-01,2.922594035743515395e-01,2.922605419282641170e-01
7.520000000000000284e+01,2.922584518506808338e-01,2.922594103260526821e-01,2.922605419282641170e-01
7.525000000000000000e+01,2.922584580403402854e-01,2.922594170576918171e-01,2.922605419282641170e-01
7.529999999999999716e+01,2.922584638491762532e-01,2.922594237717975885e-01,2.922605419282641170e-01
7.535000000000000853e+01,2.922584694220556889e-01,2.922594304703023393e-01,2.922605419282641170e-01
7.540000000000000568e+01,2.922584749039085494e-01,2.922594371545215175e-01,2.922605419282641170e-01
7.545000000000000284e+01,2.922584804368316136e-01,2.922594438251465698e-01,2.922605419282641170e-01
7.550000000000000000e+01,2.922584861573113146e-01,2.922594504822521033e-01,2.922605419282641170e-01
7.554999999999999716e+01,2.922584921936160485e-01,2.922594571253155915e-01,2.922605419282641170e-01
7.560000000000000853e+01,2.922584986634030324e-01,2.922594637532497375e-01,2.922605419282641170e-01
7.565000000000000568e+01,2.922585056715799046e-01,2.922594703644463277e-01,2.922605419282641170e-01
7.570000000000000284e+01,2.922585133084575904e-01,2.922594769568300221e-01,2.922605419282641170e-01
7.575000000000000000e+01,2.922585216482249115e-01,2.922594835279209713e-01,2.922605419282641170e-01
7.579999999999999716e+01,2.922585307477687522e-01,2.922594900749045377e-01,2.922605419282641170e-01
7.585000000000000853e+01,2.922585406458588775e-01,2.922594965947065138e-01,2.922605419282641170e-01
7.590000000000000568e+01,2.922585513627087850e-01,2.922595030840723918e-01,2.922605419282641170e-01
7.595000000000000284e+01,2.922585628999163077e-01,2.922595095396482434e-01,2.922605419282641170e-01
7.600000000000000000e+01,2.922585752407831361e-01,2.922595159580618773e-01,2.922605419282641170e-01
7.604999999999999716e+01,2.922585883510016580e-01,2.922595223360027750e-01,2.922605419282641170e-01
7.610000000000000853e+01,2.922586021796931832e-01,2.922595286702984185e-01,2.922605419282641170e-01
7.615000000000000568e+01,2.922586166607730740e-01,2.922595349579859003e-01,2.922605419282641170e-01
7.620000000000000284e+01,2.922586317146116386e-01,2.922595411963773704e-01,2.922605419282641170e-01
7.625000000000000000e+01,2.922586472499540955e-01,2.922595473831179902e-01,2.922605419282641170e-01
7.629999999999999716e+01,2.922586631660561429e-01,2.922595535162351155e-01,2.922605419282641170e-01
7.635000000000000853e+01,2.922586793549886153e-01,2.922595595941777646e-01,2.922605419282641170e-01
7.640000000000000568e+01,2.922586957040589906e-01,2.922595656158464839e-01,2.922605419282641170e-01
7.645000000000000284e+01,2.922587120982969577e-01,2.922595715806117767e-01,2.922605419282641170e-01
7.650000000000000000e+01,2.922587284229483662e-01,2.922595774883222641e-01,2.922605419282641170e-01
7.654999999999999716e+01,2.922587445659224903e-01,2.922595833393016873e-01,2.922605419282641170e-01
7.660000000000000853e+01,2.922587604201393185e-01,2.922595891343356400e-01,2.922605419282641170e-01
7.665000000000000568e+01,2.922587758857252416e-01,2.922595948746476990e-01,2.922605419282641170e-01
7.670000000000000284e+01,2.922587908720106209e-01,2.922596005618671167e-01,2.922605419282641170e-01
7.675000000000000000e+01,2.922588052992870500e-01,2.922596061979870208e-01,2.922605419282641170e-01
7.680000000000001137e+01,2.922588191002881697e-01,2.922596117853160647e-01,2.922605419282641170e-01
7.685000000000000853e+01,2.922588322213666157e-01,2.922596173264238595e-01,2.922605419282641170e-01
7.690000000000000568e+01,2.922588446233445603e-01,2.922596228240809668e-01,2.922605419282641170e-01
7.695000000000000284e+01,2.922588562820261915e-01,2.922596282811966151e-01,2.922605419282641170e-01
7.700000000000000000e+01,2.922588671883669664e-01,2.922596337007536405e-01,2.922605419282641170e-01
7.705000000000001137e+01,2.922588773483037472e-01,2.922596390857437609e-01,2.922605419282641170e-01
7.710000000000000853e+01,2.922588867822575875e-01,2.922596444391035719e-01,2.922605419282641170e-01
7.715000000000000568e+01,2.922588955243278219e-01,2.922596497636533730e-01,2.922605419282641170e-01
7.720000000000000284e+01,2.922589036212043800e-01,2.922596550620399358e-01,2.922605419282641170e-01
7.725000000000000000e+01,2.922589111308299681e-01,2.922596603366844348e-01,2.922605419282641170e-01
7.730000000000001137e+01,2.922589181208486986e-01,2.922596655897366502e-01,2.922605419282641170e-01
7.735000000000000853e+01,2.922589246668828022e-01,2.922596708230365548e-01,2.922605419282641170e-01
7.740000000000000568e+01,2.922589308506802763e-01,2.922596760380837266e-01,2.922605419282641170e-01
7.745000000000000284e+01,2.922589367581793773e-01,2.922596812360157004e-01,2.922605419282641170e-01
7.750000000000000000e+01,2.922589424775352551e-01,2.922596864175945330e-01,2.922605419282641170e-01
7.755000000000001137e+01,2.922589480971532483e-01,2.922596915832031961e-01,2.922605419282641170e-01
7.760000000000000853e+01,2.922589537037738605e-01,2.922596967328505158e-01,2.922605419282641170e-01
7.765000000000000568e+01,2.922589593806480535e-01,2.922597018661846069e-01,2.922605419282641170e-01
7.770000000000000284e+01,2.922589652058420473e-01,2.922597069825149108e-01,2.922605419282641170e-01
7.775000000000000000e+01,2.922589712507041582e-01,2.922597120808413385e-01,2.922605419282641170e-01
7.780000000000001137e+01,2.922589775785223165e-01,2.922597171598902976e-01,2.922605419282641170e-01
7.785000000000000853e+01,2.922589842433963581e-01,2.922597222181562149e-01,2.922605419282641170e-01
7.790000000000000568e+01,2.922589912893430730e-01,2.922597272539476099e-01,2.922605419282641170e-01
7.795000000000000284e+01,2.922589987496464481e-01,2.922597322654366669e-01,2.922605419282641170e-01
7.800000000000000000e+01,2.922590066464608727e-01,2.922597372507105828e-01,2.922605419282641170e-01
7.805000000000001137e+01,2.922590149906683643e-01,2.922597422078241358e-01,2.922605419282641170e-01
7.810000000000000853e+01,2.922590237819862047e-01,2.922597471348512554e-01,2.922605419282641170e-01
7.815000000000000568e+01,2.922590330093152722e-01,2.922597520299355378e-01,2.922605419282641170e-01
7.820000000000000284e+01,2.922590426513161366e-01,2.922597568913371524e-01,2.922605419282641170e-01
7.825000000000000000e+01,2.922590526771938202e-01,2.922597617174763629e-01,2.922605419282641170e-01
7.830000000000001137e+01,2.922590630476684659e-01,2.922597665069716633e-01,2.922605419282641170e-01
7.835000000000000853e+01,2.922590737161067098e-01,2.922597712586724739e-01,2.922605419282641170e-01
7.840000000000000568e+01,2.922590846297842826e-01,2.922597759716851207e-01,2.922605419282641170e-01
7.845000000000000284e+01,2.922590957312486970e-01,2.922597806453920422e-01,2.922605419282641170e-01
7.850000000000000000e+01,2.922591069597493263e-01,2.922597852794636131e-01,2.922605419282641170e-01
7.855000000000001137e+01,2.922591182527011222e-01,2.922597898738626965e-01,2.922605419282641170e-01
7.860000000000000853e+01,2.922591295471475559e-01,2.922597944288415905e-01,2.922605419282641170e-01
7.865000000000000568e+01,2.922591407811904185e-01,2.922597989449322586e-01,2.922605419282641170e-01
7.870000000000000284e+01,2.922591518953531198e-01,2.922598034229293984e-01,2.922605419282641170e-01
7.875000000000000000e+01,2.922591628338484515e-01,2.922598078638677377e-01,2.922605419282641170e-01
7.880000000000001137e+01,2.922591735457230611e-01,2.922598122689936684e-01,2.922605419282641170e-01
7.885000000000000853e+01,2.922591839858550422e-01,2.922598166397323838e-01,2.922605419282641170e-01
7.890000000000000568e+01,2.922591941157839379e-01,2.922598209776513523e-01,2.922605419282641170e-01
7.895000000000000284e+01,2.922592039043586665e-01,2.922598252844210709e-01,2.922605419282641170e-01
7.900000000000000000e+01,2.922592133281916027e-01,2.922598295617742092e-01,2.922605419282641170e-01
7.905000000000001137e+01,2.922592223719136517e-01,2.922598338114642536e-01,2.922605419282641170e-01
7.910000000000000853e+01,2.922592310282292050e-01,2.922598380352246505e-01,2.922605419282641170e-01
7.915000000000000568e+01,2.922592392977764186e-01,2.922598422347295610e-01,2.922605419282641170e-01
7.920000000000000284e+01,2.922592471888005861e-01,2.922598464115569450e-01,2.922605419282641170e-01
7.925000000000000000e+01,2.922592547166564803e-01,2.922598505671553659e-01,2.922605419282641170e-01
7.930000000000001137e+01,2.922592619031565420e-01,2.922598547028145699e-01,2.922605419282641170e-01
7.935000000000000853e+01,2.922592687757867291e-01,2.922598588196412828e-01,2.922605419282641170e-01
7.940000000000000568e+01,2.922592753668153409e-01,2.922598629185400032e-01,2.922605419282641170e-01
7.945000000000000284e+01,2.922592817123212394e-01,2.922598670001996246e-01,2.922605419282641170e-01
7.950000000000000000e+01,2.922592878511688919e-01,2.922598710650861631e-01,2.922605419282641170e-01
7.955000000000001137e+01,2.922592938239598204e-01,2.922598751134410366e-01,2.922605419282641170e-01
7.960000000000000853e+01,2.922592996719881042e-01,2.922598791452852840e-01,2.922605419282641170e-01
7.965000000000000568e+01,2.922593054362267462e-01,2.922598831604298897e-01,2.922605419282641170e-01
7.970000000000000284e+01,2.922593111563706048e-01,2.922598871584902169e-01,2.922605419282641170e-01
7.975000000000000000e+01,2.922593168699574306e-01,2.922598911389062137e-01,2.922605419282641170e-01
7.980000000000001137e+01,2.922593226115878240e-01,2.922598951009658941e-01,2.922605419282641170e-01
7.985000000000000853e+01,2.922593284122578239e-01,2.922598990438324273e-01,2.922605419282641170e-01
7.990000000000000568e+01,2.922593342988181186e-01,2.922599029665736703e-01,2.922605419282641170e-01
7.995000000000000284e+01,2.922593402935658724e-01,2.922599068681931977e-01,2.922605419282641170e-01
8.000000000000000000e+01,2.922593464139738306e-01,2.922599107476623881e-01,2.922605419282641170e-01
8.005000000000001137e+01,2.922593526725560942e-01,2.922599146039523421e-01,2.922605419282641170e-01
8.010000000000000853e+01,2.922593590768660654e-01,2.922599184360648583e-01,2.922605419282641170e-01
8.015000000000000568e+01,2.922593656296199049e-01,2.922599222430616872e-01,2.922605419282641170e-01
8.020000000000000284e+01,2.922593723289335643e-01,2.922599260240916208e-01,2.922605419282641170e-01
8.025000000000000000e+01,2.922593791686619036e-01,2.922599297784140848e-01,2.922605419282641170e-01
8.030000000000001137e+01,2.922593861388232961e-01,2.922599335054197334e-01,2.922605419282641170e-01
8.035000000000000853e+01,2.922593932260947325e-01,2.922599372046464361e-01,2.922605419282641170e-01
8.040000000000000568e+01,2.922594004143590496e-01,2.922599408757912132e-01,2.922605419282641170e-01
8.045000000000000284e+01,2.922594076852871314e-01,2.922599445187177847e-01,2.922605419282641170e-01
8.050000000000000000e+01,2.922594150189384843e-01,2.922599481334589577e-01,2.922605419282641170e-01
8.055000000000001137e+01,2.922594223943624225e-01,2.922599517202152941e-01,2.922605419282641170e-01
8.060000000000000853e+01,2.922594297901857652e-01,2.922599552793485045e-01,2.922605419282641170e-01
8.065000000000000568e+01,2.922594371851719997e-01,2.922599588113714564e-01,2.922605419282641170e-01
8.070000000000000284e+01,2.922594445587404777e-01,2.922599623169340188e-01,2.922605419282641170e-01
8.075000000000000000e+01,2.922594518914352069e-01,2.922599657968058540e-01,2.922605419282641170e-01
8.080000000000001137e+01,2.922594591653343565e-01,2.922599692518565995e-01,2.922605419282641170e-01
8.085000000000000853e+01,2.922594663643949264e-01,2.922599726830334976e-01,2.922605419282641170e-01
8.090000000000000568e+01,2.922594734747282486e-01,2.922599760913380806e-01,2.922605419282641170e-01
8.095000000000000284e+01,2.922594804848033800e-01,2.922599794778015236e-01,2.922605419282641170e-01
8.100000000000000000e+01,2.922594873855789421e-01,2.922599828434602753e-01,2.922605419282641170e-01
8.105000000000001137e+01,2.922594941705638494e-01,2.922599861893315221e-01,2.922605419282641170e-01
8.110000000000000853e+01,2.922595008358105373e-01,2.922599895163904282e-01,2.922605419282641170e-01
8.115000000000000568e+01,2.922595073798440191e-01,2.922599928255484314e-01,2.922605419282641170e-01
8.120000000000000284e+01,2.922595138035328222e-01,2.922599961176337580e-01,2.922605419282641170e-01
8.125000000000000000e+01,2.922595201099078555e-01,2.922599993933748808e-01,2.922605419282641170e-01
8.130000000000001137e+01,2.922595263039364233e-01,2.922600026533864748e-01,2.922605419282641170e-01
8.135000000000000853e+01,2.922595323922592137e-01,2.922600058981587590e-01,2.922605419282641170e-01
8.140000000000000568e+01,2.922595383828984206e-01,2.922600091280502244e-01,2.922605419282641170e-01
8.145000000000000284e+01,2.922595442849453828e-01,2.922600123432839148e-01,2.922605419282641170e-01
8.150000000000000000e+01,2.922595501082366209e-01,2.922600155439471492e-01,2.922605419282641170e-01
8.155000000000001137e+01,2.922595558630267654e-01,2.922600187299946306e-01,2.922605419282641170e-01
8.160000000000000853e+01,2.922595615596664254e-01,2.922600219012550515e-01,2.922605419282641170e-01
8.165000000000000568e+01,2.922595672082933804e-01,2.922600250574405867e-01,2.922605419282641170e-01
8.170000000000000284e+01,2.922595728185444219e-01,2.922600281981591608e-01,2.922605419282641170e-01
8.175000000000000000e+01,2.922595783992943952e-01,2.922600313229289370e-01,2.922605419282641170e-01
8.180000000000001137e+01,2.922595839584288258e-01,2.922600344311952481e-01,2.922605419282641170e-01
8.185000000000000853e+01,2.922595895026547930e-01,2.922600375223484148e-01,2.922605419282641170e-01
8.190000000000000568e+01,2.922595950373546025e-01,2.922600405957431757e-01,2.922605419282641170e-01
8.195000000000000284e+01,2.922596005664844787e-01,2.922600436507181709e-01,2.922605419282641170e-01
8.200000000000000000e+01,2.922596060925200523e-01,2.922600466866160374e-01,2.922605419282641170e-01
8.205000000000001137e+01,2.922596116164496438e-01,2.922600497028025046e-01,2.922605419282641170e-01
8.210000000000000853e+01,2.922596171378133434e-01,2.922600526986849911e-01,2.922605419282641170e-01
8.215000000000000568e+01,2.922596226547866660e-01,2.922600556737297572e-01,2.922605419282641170e-01
8.220000000000000284e+01,2.922596281643045080e-01,2.922600586274775591e-01,2.922605419282641170e-01
8.225000000000000000e+01,2.922596336622217406e-01,2.922600615595566387e-01,2.922605419282641170e-01
8.230000000000001137e+01,2.922596391435041685e-01,2.922600644696942140e-01,2.922605419282641170e-01
8.235000000000000853e+01,2.922596446024440797e-01,2.922600673577246955e-01,2.922605419282641170e-01
8.240000000000000568e+01,2.922596500328927815e-01,2.922600702235956804e-01,2.922605419282641170e-01
8.245000000000000284e+01,2.922596554285034065e-01,2.922600730673708957e-01,2.922605419282641170e-01
8.250000000000000000e+01,2.922596607829758275e-01,2.922600758892300865e-01,2.922605419282641170e-01
8.255000000000001137e+01,2.922596660902966881e-01,2.922600786894665736e-01,2.922605419282641170e-01
8.260000000000000853e+01,2.922596713449664430e-01,2.922600814684819248e-01,2.922605419282641170e-01
8.265000000000000568e+01,2.922596765422073584e-01,2.922600842267776833e-01,2.922605419282641170e-01
8.270000000000000284e+01,2.922596816781463103e-01,2.922600869649454869e-01,2.922605419282641170e-01
8.275000000000000000e+01,2.922596867499667739e-01,2.922600896836545781e-01,2.922605419282641170e-01
8.280000000000001137e+01,2.922596917560262297e-01,2.922600923836379261e-01,2.922605419282641170e-01
8.285000000000000853e+01,2.922596966959356557e-01,2.922600950656766283e-01,2.922605419282641170e-01
8.290000000000000568e+01,2.922597015705997725e-01,2.922600977305838121e-01,2.922605419282641170e-01
8.295000000000000284e+01,2.922597063822165442e-01,2.922601003791872043e-01,2.922605419282641170e-01
8.300000000000000000e+01,2.922597111342377096e-01,2.922601030123124777e-01,2.922605419282641170e-01
8.305000000000001137e+01,2.922597158312909005e-01,2.922601056307655432e-01,2.922605419282641170e-01
8.310000000000000853e+01,2.922597204790667869e-01,2.922601082353166735e-01,2.922605419282641170e-01
8.315000000000000568e+01,2.922597250841750260e-01,2.922601108266846270e-01,2.922605419282641170e-01
8.320000000000000284e+01,2.922597296539731215e-01,2.922601134055224925e-01,2.922605419282641170e-01
8.325000000000000000e+01,2.922597341963731887e-01,2.922601159724050879e-01,2.922605419282641170e-01
8.330000000000001137e+01,2.922597387196327889e-01,2.922601185278183022e-01,2.922605419282641170e-01
8.335000000000000853e+01,2.922597432321351052e-01,2.922601210721502696e-01,2.922605419282641170e-01
8.340000000000000568e+01,2.922597477421641776e-01,2.922601236056850960e-01,2.922605419282641170e-01
8.345000000000000284e+01,2.922597522576818596e-01,2.922601261285986962e-01,2.922605419282641170e-01
8.350000000000000000e+01,2.922597567861111578e-01,2.922601286409576282e-01,2.922605419282641170e-01
8.355000000000001137e+01,2.922597613341320621e-01,2.922601311427197590e-01,2.922605419282641170e-01
8.360000000000000853e+01,2.922597659074940846e-01,2.922601336337377620e-01,2.922605419282641170e-01
8.365000000000000568e+01,2.922597705108505584e-01,2.922601361137648901e-01,2.922605419282641170e-01
8.370000000000000284e+01,2.922597751476179728e-01,2.922601385824629139e-01,2.922605419282641170e-01
8.375000000000000000e+01,2.922597798198638408e-01,2.922601410394121690e-01,2.922605419282641170e-01
8.380000000000001137e+01,2.922597845282253193e-01,2.922601434841231582e-01,2.922605419282641170e-01
8.385000000000000853e+01,2.922597892718608592e-01,2.922601459160498738e-01,2.922605419282641170e-01
8.390000000000000568e+01,2.922597940484356061e-01,2.922601483346041196e-01,2.922605419282641170e-01
8.395000000000000284e+01,2.922597988541417724e-01,2.922601507391711650e-01,2.922605419282641170e-01
8.400000000000000000e+01,2.922598036837527613e-01,2.922601531291250665e-01,2.922605419282641170e-01
8.405000000000001137e+01,2.922598085307114291e-01,2.922601555038451537e-01,2.922605419282641170e-01
8.410000000000000853e+01,2.922598133872498782e-01,2.922601578627316288e-01,2.922605419282641170e-01
8.415000000000000568e+01,2.922598182445397819e-01,2.922601602052207759e-01,2.922605419282641170e-01
8.420000000000000284e+01,2.922598230928697971e-01,2.922601625307997830e-01,2.922605419282641170e-01
8.425000000000000000e+01,2.922598279218467376e-01,2.922601648390195095e-01,2.922605419282641170e-01
8.430000000000001137e+01,2.922598327206172297e-01,2.922601671295066428e-01,2.922605419282641170e-01
8.435000000000000853e+01,2.922598374781051334e-01,2.922601694019736351e-01,2.922605419282641170e-01
8.440000000000000568e+01,2.922598421832596771e-01,2.922601716562265861e-01,2.922605419282641170e-01
8.445000000000000284e+01,2.922598468253096993e-01,2.922601738921716819e-01,2.922605419282641170e-01
8.450000000000000000e+01,2.922598513940176668e-01,2.922601761098184703e-01,2.922605419282641170e-01
8.455000000000001137e+01,2.922598558799286983e-01,2.922601783092816374e-01,2.922605419282641170e-01
8.460000000000000853e+01,2.922598602746077079e-01,2.922601804907798417e-01,2.922605419282641170e-01
8.465000000000000568e+01,2.922598645708596177e-01,2.922601826546324943e-01,2.922605419282641170e-01
8.470000000000000284e+01,2.922598687629267555e-01,2.922601848012543191e-01,2.922605419282641170e-01
8.475000000000000000e+01,2.922598728466578866e-01,2.922601869311476919e-01,2.922605419282641170e-01
8.480000000000001137e+01,2.922598768196444374e-01,2.922601890448930928e-01,2.922605419282641170e-01
8.485000000000000853e+01,2.922598806813192507e-01,2.922601911431377264e-01,2.922605419282641170e-01
8.490000000000000568e+01,2.922598844330148160e-01,2.922601932265829761e-01,2.922605419282641170e-01
8.495000000000000284e+01,2.922598880779783137e-01,2.922601952959700822e-01,2.922605419282641170e-01
8.500000000000000000e+01,2.922598916213414721e-01,2.922601973520658758e-01,2.922605419282641170e-01
8.505000000000001137e+01,2.922598950700455167e-01,2.922601993956469579e-01,2.922605419282641170e-01
8.510000000000000853e+01,2.922598984327215432e-01,2.922602014274844895e-01,2.922605419282641170e-01
8.515000000000000568e+01,2.922599017195282589e-01,2.922602034483287592e-01,2.922605419282641170e-01
8.520000000000000284e+01,2.922599049419502548e-01,2.922602054588944176e-01,2.922605419282641170e-01
8.525000000000000000e+01,2.922599081125610287e-01,2.922602074598464328e-01,2.922605419282641170e-01
8.530000000000001137e+01,2.922599112447555325e-01,2.922602094517873228e-01,2.922605419282641170e-01
8.535000000000000853e+01,2.922599143524596266e-01,2.922602114352457758e-01,2.922605419282641170e-01
8.540000000000000568e+01,2.922599174498216601e-01,2.922602134106671024e-01,2.922605419282641170e-01
8.545000000000000284e+01,2.922599205508948361e-01,2.922602153784052414e-01,2.922605419282641170e-01
8.550000000000000000e+01,2.922599236693182445e-01,2.922602173387173763e-01,2.922605419282641170e-01
8.555000000000001137e+01,2.922599268180033349e-01,2.922602192917602149e-01,2.922605419282641170e-01
8.560000000000000853e+01,2.922599300088351004e-01,2.922602212375888242e-01,2.922605419282641170e-01
8.565000000000000568e+01,2.922599332523948545e-01,2.922602231761578517e-01,2.922605419282641170e-01
8.570000000000000284e+01,2.922599365577116526e-01,2.922602251073245228e-01,2.922605419282641170e-01
8.575000000000000000e+01,2.922599399320485181e-01,2.922602270308543582e-01,2.922605419282641170e-01
8.580000000000001137e+01,2.922599433807298586e-01,2.922602289464285019e-01,2.922605419282641170e-01
8.585000000000000853e+01,2.922599469070129574e-01,2.922602308536529359e-01,2.922605419282641170e-01
8.590000000000000568e+01,2.922599505120079266e-01,2.922602327520695265e-01,2.922605419282641170e-01
8.595000000000000284e+01,2.922599541946476198e-01,2.922602346411679597e-01,2.922605419282641170e-01
8.600000000000000000e+01,2.922599579517081159e-01,2.922602365203993413e-01,2.922605419282641170e-01
8.605000000000001137e+01,2.922599617778792735e-01,2.922602383891898525e-01,2.922605419282641170e-01
8.610000000000000853e+01,2.922599656658837475e-01,2.922602402469553495e-01,2.922605419282641170e-01
8.615000000000000568e+01,2.922599696066408570e-01,2.922602420931157963e-01,2.922605419282641170e-01
8.620000000000000284e+01,2.922599735894715334e-01,2.922602439271094754e-01,2.922605419282641170e-01
8.625000000000000000e+01,2.922599776023395157e-01,2.922602457484065330e-01,2.922605419282641170e-01
8.630000000000001137e+01,2.922599816321224675e-01,2.922602475565218572e-01,2.922605419282641170e-01
8.635000000000000853e+01,2.922599856649062966e-01,2.922602493510267352e-01,2.922605419282641170e-01
8.640000000000000568e+01,2.922599896862965729e-01,2.922602511315589013e-01,2.922605419282641170e-01
8.645000000000000284e+01,2.922599936817389388e-01,2.922602528978311964e-01,2.922605419282641170e-01
8.650000000000000000e+01,2.922599976368411290e-01,2.922602546496382292e-01,2.922605419282641170e-01
8.655000000000001137e+01,2.922600015376898286e-01,2.922602563868614278e-01,2.922605419282641170e-01
8.660000000000000853e+01,2.922600053711548740e-01,2.922602581094717045e-01,2.922605419282641170e-01
8.665000000000000568e+01,2.922600091251738585e-01,2.922602598175302324e-01,2.922605419282641170e-01
8.670000000000000284e+01,2.922600127890118138e-01,2.922602615111873359e-01,2.922605419282641170e-01
8.675000000000000000e+01,2.922600163534890827e-01,2.922602631906791593e-01,2.922605419282641170e-01
8.680000000000001137e+01,2.922600198111743319e-01,2.922602648563226713e-01,2.922605419282641170e-01
8.685000000000000853e+01,2.922600231565372075e-01,2.922602665085087259e-01,2.922605419282641170e-01
8.690000000000000568e+01,2.922600263860588021e-01,2.922602681476937914e-01,2.922605419282641170e-01
8.695000000000000284e+01,2.922600294982969915e-01,2.922602697743902356e-01,2.922605419282641170e-01
8.700000000000000000e+01,2.922600324939066407e-01,2.922602713891556125e-01,2.922605419282641170e-01
8.705000000000001137e+01,2.922600353756136249e-01,2.922602729925808940e-01,2.922605419282641170e-01
8.710000000000000853e+01,2.922600381481442744e-01,2.922602745852784789e-01,2.922605419282641170e-01
8.715000000000000568e+01,2.922600408181120768e-01,2.922602761678698147e-01,2.922605419282641170e-01
8.720000000000000284e+01,2.922600433938637998e-01,2.922602777409726849e-01,2.922605419282641170e-01
8.725000000000000000e+01,2.922600458852901983e-01,2.922602793051895520e-01,2.922605419282641170e-01
8.730000000000001137e+01,2.922600483036035812e-01,2.922602808610956782e-01,2.922605419282641170e-01
8.735000000000000853e+01,2.922600506610895099e-01,2.922602824092285778e-01,2.922605419282641170e-01
8.740000000000000568e+01,2.922600529708364037e-01,2.922602839500783034e-01,2.922605419282641170e-01
8.745000000000000284e+01,2.922600552464507673e-01,2.922602854840788966e-01,2.922605419282641170e-01
8.750000000000000000e+01,2.922600575017627600e-01,2.922602870116013940e-01,2.922605419282641170e-01
8.755000000000001137e+01,2.922600597505299325e-01,2.922602885329484979e-01,2.922605419282641170e-01
8.760000000000000853e+01,2.922600620061453491e-01,2.922602900483501909e-01,2.922605419282641170e-01
8.765000000000000568e+01,2.922600642813558136e-01,2.922602915579620708e-01,2.922605419282641170e-01
8.770000000000000284e+01,2.922600665879973025e-01,2.922602930618642403e-01,2.922605419282641170e-01
8.775000000000000000e+01,2.922600689367528815e-01,2.922602945600629165e-01,2.922605419282641170e-01
8.780000000000001137e+01,2.922600713369382097e-01,2.922602960524926519e-01,2.922605419282641170e-01
8.785000000000000853e+01,2.922600737963191864e-01,2.922602975390209967e-01,2.922605419282641170e-01
8.790000000000000568e+01,2.922600763209661223e-01,2.922602990194536621e-01,2.922605419282641170e-01
8.795000000000000284e+01,2.922600789151459377e-01,2.922603004935415139e-01,2.922605419282641170e-01
8.800000000000000000e+01,2.922600815812561037e-01,2.922603019609882891e-01,2.922605419282641170e-01
8.805000000000001137e+01,2.922600843197994958e-01,2.922603034214594220e-01,2.922605419282641170e-01
8.810000000000000853e+01,2.922600871294022129e-01,2.922603048745910370e-01,2.922605419282641170e-01
8.815000000000000568e+01,2.922600900068711427e-01,2.922603063199998852e-01,2.922605419282641170e-01
8.820000000000000284e+01,2.922600929472913833e-01,2.922603077572930030e-01,2.922605419282641170e-01
8.825000000000000000e+01,2.922600959441596369e-01,2.922603091860775937e-01,2.922605419282641170e-01
8.830000000000001137e+01,2.922600989895497436e-01,2.922603106059705746e-01,2.922605419282641170e-01
8.835000000000000853e+01,2.922601020743072486e-01,2.922603120166076263e-01,2.922605419282641170e-01
8.840000000000000568e+01,2.922601051882668943e-01,2.922603134176515738e-01,2.922605419282641170e-01
8.845000000000000284e+01,2.922601083204880434e-01,2.922603148088001035e-01,2.922605419282641170e-01
8.850000000000000000e+01,2.922601114595031468e-01,2.922603161897922575e-01,2.922605419282641170e-01
8.855000000000001137e+01,2.922601145935720401e-01,2.922603175604141512e-01,2.922605419282641170e-01
8.860000000000000853e+01,2.922601177109374060e-01,2.922603189205030816e-01,2.922605419282641170e-01
8.865000000000000568e+01,2.922601208000754069e-01,2.922603202699509684e-01,2.922605419282641170e-01
8.870000000000000284e+01,2.922601238499354936e-01,2.922603216087061306e-01,2.922605419282641170e-01
8.875000000000000000e+01,2.922601268501654470e-01,2.922603229367738420e-01,2.922605419282641170e-01
8.880000000000001137e+01,2.922601297913158813e-01,2.922603242542154978e-01,2.922605419282641170e-01
8.885000000000000853e+01,2.922601326650213216e-01,2.922603255611472828e-01,2.922605419282641170e-01
8.890000000000000568e+01,2.922601354641539140e-01,2.922603268577365632e-01,2.922605419282641170e-01
8.895000000000000284e+01,2.922601381829473821e-01,2.922603281441985001e-01,2.922605419282641170e-01
8.900000000000000000e+01,2.922601408170897863e-01,2.922603294207906655e-01,2.922605419282641170e-01
8.905000000000001137e+01,2.922601433637831425e-01,2.922603306878076013e-01,2.922605419282641170e-01
8.910000000000000853e+01,2.922601458217705672e-01,2.922603319455746029e-01,2.922605419282641170e-01
8.915000000000000568e+01,2.922601481913308930e-01,2.922603331944407246e-01,2.922605419282641170e-01
8.920000000000000284e+01,2.922601504742413092e-01,2.922603344347718402e-01,2.922605419282641170e-01
8.925000000000000000e+01,2.922601526737108046e-01,2.922603356669434271e-01,2.922605419282641170e-01
8.930000000000001137e+01,2.922601547942857425e-01,2.922603368913332389e-01,2.922605419282641170e-01
8.935000000000000853e+01,2.922601568417305118e-01,2.922603381083143659e-01,2.922605419282641170e-01
8.940000000000000568e+01,2.922601588228868619e-01,2.922603393182484077e-01,2.922605419282641170e-01
8.945000000000000284e+01,2.922601607455143635e-01,2.922603405214792005e-01,2.922605419282641170e-01
8.950000000000000000e+01,2.922601626181166590e-01,2.922603417183270436e-01,2.922605419282641170e-01
8.955000000000001137e+01,2.922601644497567208e-01,2.922603429090835925e-01,2.922605419282641170e-01
8.960000000000000853e+01,2.922601662498651165e-01,2.922603440940075292e-01,2.922605419282641170e-01
8.965000000000000568e+01,2.922601680280455527e-01,2.922603452733212315e-01,2.922605419282641170e-01
8.970000000000000284e+01,2.922601697938810306e-01,2.922603464472078860e-01,2.922605419282641170e-01
8.975000000000000000e+01,2.922601715567446079e-01,2.922603476158098235e-01,2.922605419282641170e-01
8.980000000000001137e+01,2.922601733256184886e-01,2.922603487792277965e-01,2.922605419282641170e-01
8.985000000000000853e+01,2.922601751089244360e-01,2.922603499375208136e-01,2.922605419282641170e-01
8.990000000000000568e+01,2.922601769143685080e-01,2.922603510907073043e-01,2.922605419282641170e-01
8.995000000000000284e+01,2.922601787488032787e-01,2.922603522387668407e-01,2.922605419282641170e-01
9.000000000000000000e+01,2.922601806181094886e-01,2.922603533816423571e-01,2.922605419282641170e-01
9.005000000000001137e+01,2.922601825270987330e-01,2.922603545192438146e-01,2.922605419282641170e-01
9.010000000000000853e+01,2.922601844794398551e-01,2.922603556514515311e-01,2.922605419282641170e-01
9.015000000000000568e+01,2.922601864776085967e-01,2.922603567781207889e-01,2.922605419282641170e-01
9.020000000000000284e+01,2.922601885228625074e-01,2.922603578990863871e-01,2.922605419282641170e-01
9.025000000000000000e+01,2.922601906152400564e-01,2.922603590141676366e-01,2.922605419282641170e-01
9.030000000000001137e+01,2.922601927535845023e-01,2.922603601231734682e-01,2.922605419282641170e-01
9.035000000000000853e+01,2.922601949355911333e-01,2.922603612259077055e-01,2.922605419282641170e-01
9.040000000000000568e+01,2.922601971578770996e-01,2.922603623221740610e-01,2.922605419282641170e-01
9.045000000000000284e+01,2.922601994160713978e-01,2.922603634117812987e-01,2.922605419282641170e-01
9.050000000000000000e+01,2.922602017049236167e-01,2.922603644945478973e-01,2.922605419282641170e-01
9.055000000000001137e+01,2.922602040184288374e-01,2.922603655703063796e-01,2.922605419282641170e-01
9.060000000000000853e+01,2.922602063499654679e-01,2.922603666389071986e-01,2.922605419282641170e-01
9.065000000000000568e+01,2.922602086924433462e-01,2.922603677002224010e-01,2.922605419282641170e-01
9.070000000000000284e+01,2.922602110384593388e-01,2.922603687541482365e-01,2.922605419282641170e-01
9.075000000000000000e+01,2.922602133804557134e-01,2.922603698006074890e-01,2.922605419282641170e-01
9.080000000000001137e+01,2.922602157108796228e-01,2.922603708395511424e-01,2.922605419282641170e-01
9.085000000000000853e+01,2.922602180223390356e-01,2.922603718709592679e-01,2.922605419282641170e-01
9.090000000000000568e+01,2.922602203077526717e-01,2.922603728948414692e-01,2.922605419282641170e-01
9.095000000000000284e+01,2.922602225604901127e-01,2.922603739112362708e-01,2.922605419282641170e-01
9.100000000000000000e+01,2.922602247745003101e-01,2.922603749202103418e-01,2.922605419282641170e-01
9.105000000000001137e+01,2.922602269444246614e-01,2.922603759218569408e-01,2.922605419282641170e-01
9.110000000000000853e+01,2.922602290656939328e-01,2.922603769162936960e-01,2.922605419282641170e-01
9.115000000000000568e+01,2.922602311346061410e-01,2.922603779036600513e-01,2.922605419282641170e-01
9.120000000000000284e+01,2.922602331483844518e-01,2.922603788841145467e-01,2.922605419282641170e-01
9.125000000000000000e+01,2.922602351052148717e-01,2.922603798578312095e-01,2.922605419282641170e-01
9.130000000000001137e+01,2.922602370042623465e-01,2.922603808249961133e-01,2.922605419282641170e-01
9.135000000000000853e+01,2.922602388456663758e-01,2.922603817858038244e-01,2.922605419282641170e-01
9.140000000000000568e+01,2.922602406305155331e-01,2.922603827404534060e-01,2.922605419282641170e-01
9.145000000000000284e+01,2.922602423608038347e-01,2.922603836891448092e-01,2.922605419282641170e-01
9.150000000000000000e+01,2.922602440393679002e-01,2.922603846320752097e-01,2.922605419282641170e-01
9.155000000000001137e+01,2.922602456698089046e-01,2.922603855694353436e-01,2.922605419282641170e-01
9.160000000000000853e+01,2.922602472564002074e-01,2.922603865014065105e-01,2.922605419282641170e-01
9.165000000000000568e+01,2.922602488039829916e-01,2.922603874281574088e-01,2.922605419282641170e-01
9.170000000000000284e+01,2.922602503178530764e-01,2.922603883498418043e-01,2.922605419282641170e-01
9.175000000000000000e+01,2.922602518036409580e-01,2.922603892665961989e-01,2.922605419282641170e-01
9.180000000000001137e+01,2.922602532671880193e-01,2.922603901785382208e-01,2.922605419282641170e-01
9.185000000000000853e+01,2.922602547144218521e-01,2.922603910857654586e-01,2.922605419282641170e-01
9.190000000000000568e+01,2.922602561512324670e-01,2.922603919883545731e-01,2.922605419282641170e-01
9.195000000000000284e+01,2.922602575833532779e-01,2.922603928863612976e-01,2.922605419282641170e-01
9.200000000000000000e+01,2.922602590162481362e-01,2.922603937798206597e-01,2.922605419282641170e-01
9.205000000000001137e+01,2.922602604550069150e-01,2.922603946687475363e-01,2.922605419282641170e-01
9.210000000000000853e+01,2.922602619042519723e-01,2.922603955531379860e-01,2.922605419282641170e-01
9.215000000000000568e+01,2.922602633680565498e-01,2.922603964329707482e-01,2.922605419282641170e-01
9.220000000000000284e+01,2.922602648498770495e-01,2.922603973082092410e-01,2.922605419282641170e-01
9.225000000000000000e+01,2.922602663524995759e-01,2.922603981788035044e-01,2.922605419282641170e-01
9.230000000000001137e+01,2.922602678780021335e-01,2.922603990446928646e-01,2.922605419282641170e-01
9.235000000000000853e+01,2.922602694277327551e-01,2.922603999058085433e-01,2.922605419282641170e-01
9.240000000000000568e+01,2.922602710023028960e-01,2.922604007620760447e-01,2.922605419282641170e-01
9.245000000000000284e+01,2.922602726015969821e-01,2.922604016134182636e-01,2.922605419282641170e-01
9.250000000000000000e+01,2.922602742247965013e-01,2.922604024597578731e-01,2.922605419282641170e-01
9.255000000000001137e+01,2.922602758704186399e-01,2.922604033010200997e-01,2.922605419282641170e-01
9.260000000000000853e+01,2.922602775363671856e-01,2.922604041371349437e-01,2.922605419282641170e-01
9.265000000000000568e+01,2.922602792199958111e-01,2.922604049680396776e-01,2.922605419282641170e-01
9.270000000000000284e+01,2.922602809181805705e-01,2.922604057936805666e-01,2.922605419282641170e-01
9.275000000000000000e+01,2.922602826274011134e-01,2.922604066140146450e-01,2.922605419282641170e-01
9.280000000000001137e+01,2.922602843438277254e-01,2.922604074290111043e-01,2.922605419282641170e-01
9.285000000000000853e+01,2.922602860634126443e-01,2.922604082386521807e-01,2.922605419282641170e-01
9.290000000000000568e+01,2.922602877819837630e-01,2.922604090429336554e-01,2.922605419282641170e-01
9.295000000000000284e+01,2.922602894953379438e-01,2.922604098418654650e-01,2.922605419282641170e-01
9.300000000000000000e+01,2.922602911993326114e-01,2.922604106354711462e-01,2.922605419282641170e-01
9.305000000000001137e+01,2.922602928899732389e-01,2.922604114237878359e-01,2.922605419282641170e-01
9.310000000000000853e+01,2.922602945634950600e-01,2.922604122068650501e-01,2.922605419282641170e-01
9.315000000000000568e+01,2.922602962164370655e-01,2.922604129847638510e-01,2.922605419282641170e-01
9.320000000000000284e+01,2.922602978457073952e-01,2.922604137575554040e-01,2.922605419282641170e-01
9.325000000000000000e+01,2.922602994486381833e-01,2.922604145253195340e-01,2.922605419282641170e-01
9.330000000000001137e+01,2.922603010230293563e-01,2.922604152881428941e-01,2.922605419282641170e-01
9.335000000000000853e+01,2.922603025671808297e-01,2.922604160461171330e-01,2.922605419282641170e-01
9.340000000000000568e+01,2.922603040799118257e-01,2.922604167993370083e-01,2.922605419282641170e-01
9.345000000000000284e+01,2.922603055605687561e-01,2.922604175478984434e-01,2.922605419282641170e-01
9.350000000000000000e+01,2.922603070090203370e-01,2.922604182918966953e-01,2.922605419282641170e-01
9.355000000000001137e+01,2.922603084256412687e-01,2.922604190314245232e-01,2.922605419282641170e-01
9.360000000000000853e+01,2.922603098112854791e-01,2.922604197665704118e-01,2.922605419282641170e-01
9.365000000000000568e+01,2.922603111672488208e-01,2.922604204974172393e-01,2.922605419282641170e-01
9.370000000000000284e+01,2.922603124952242171e-01,2.922604212240408894e-01,2.922605419282641170e-01
9.375000000000000000e+01,2.922603137972485388e-01,2.922604219465091413e-01,2.922605419282641170e-01
9.380000000000001137e+01,2.922603150756447055e-01,2.922604226648810033e-01,2.922605419282641170e-01
9.385000000000000853e+01,2.922603163329594023e-01,2.922604233792059913e-01,2.922605419282641170e-01
9.390000000000000568e+01,2.922603175718982427e-01,2.922604240895240180e-01,2.922605419282641170e-01
9.395000000000000284e+01,2.922603187952607096e-01,2.922604247958652812e-01,2.922605419282641170e-01
9.400000000000000000e+01,2.922603200058752626e-01,2.922604254982506533e-01,2.922605419282641170e-01
9.405000000000001137e+01,2.922603212065376099e-01,2.922604261966920691e-01,2.922605419282641170e-01
9.410000000000000853e+01,2.922603223999518662e-01,2.922604268911933034e-01,2.922605419282641170e-01
9.415000000000000568e+01,2.922603235886774287e-01,2.922604275817510810e-01,2.922605419282641170e-01
9.420000000000000284e+01,2.922603247750812927e-01,2.922604282683559096e-01,2.922605419282641170e-01
9.425000000000000000e+01,2.922603259612974735e-01,2.922604289509935227e-01,2.922605419282641170e-01
9.430000000000001137e+01,2.922603271491937549e-01,2.922604296296461568e-01,2.922605419282641170e-01
9.435000000000000853e+01,2.922603283403460983e-01,2.922604303042938834e-01,2.922605419282641170e-01
9.440000000000000568e+01,2.922603295360213238e-01,2.922604309749162188e-01,2.922605419282641170e-01
9.445000000000000284e+01,2.922603307371675063e-01,2.922604316414931236e-01,2.922605419282641170e-01
9.450000000000000000e+01,2.922603319444121994e-01,2.922604323040066676e-01,2.922605419282641170e-01
9.455000000000001137e+01,2.922603331580679864e-01,2.922604329624420849e-01,2.922605419282641170e-01
9.460000000000000853e+01,2.922603343781445817e-01,2.922604336167888839e-01,2.922605419282641170e-01
9.465000000000000568e+01,2.922603356043671496e-01,2.922604342670416244e-01,2.922605419282641170e-01
9.470000000000000284e+01,2.922603368361999521e-01,2.922604349132009727e-01,2.922605419282641170e-01
9.475000000000000000e+01,2.922603380728741596e-01,2.922604355552739785e-01,2.922605419282641170e-01
9.480000000000001137e+01,2.922603393134191596e-01,2.922604361932744643e-01,2.922605419282641170e-01
9.485000000000000853e+01,2.922603405566965851e-01,2.922604368272233022e-01,2.922605419282641170e-01
9.490000000000000568e+01,2.922603418014356746e-01,2.922604374571481922e-01,2.922605419282641170e-01
9.495000000000000284e+01,2.922603430462694662e-01,2.922604380830833848e-01,2.922605419282641170e-01
9.500000000000000000e+01,2.922603442897707127e-01,2.922604387050693475e-01,2.922605419282641170e-01
9.505000000000001137e+01,2.922603455304869091e-01,2.922604393231520437e-01,2.922605419282641170e-01
9.510000000000000853e+01,2.922603467669734334e-01,2.922604399373820994e-01,2.922605419282641170e-01
9.515000000000000568e+01,2.922603479978244656e-01,2.922604405478140266e-01,2.922605419282641170e-01
9.520000000000000284e+01,2.922603492217012433e-01,2.922604411545051128e-01,2.922605419282641170e-01
9.525000000000000000e+01,2.922603504373563754e-01,2.922604417575143110e-01,2.922605419282641170e-01
9.530000000000001137e+01,2.922603516436551585e-01,2.922604423569014065e-01,2.922605419282641170e-01
9.535000000000000853e+01,2.922603528395926742e-01,2.922604429527255188e-01,2.922605419282641170e-01
9.540000000000000568e+01,2.922603540243068898e-01,2.922604435450443239e-01,2.922605419282641170e-01
9.545000000000000284e+01,2.922603551970877622e-01,2.922604441339128889e-01,2.922605419282641170e-01
9.550000000000000000e+01,2.922603563573822893e-01,2.922604447193827837e-01,2.922605419282641170e-01
9.555000000000001137e+01,2.922603575047957869e-01,2.922604453015011372e-01,2.922605419282641170e-01
9.560000000000000853e+01,2.922603586390895014e-01,2.922604458803101379e-01,2.922605419282641170e-01
9.565000000000000568e+01,2.922603597601747261e-01,2.922604464558462567e-01,2.922605419282641170e-01
9.570000000000000284e+01,2.922603608681041409e-01,2.922604470281399691e-01,2.922605419282641170e-01
9.575000000000000000e+01,2.922603619630604332e-01,2.922604475972153115e-01,2.922605419282641170e-01
9.580000000000001137e+01,2.922603630453425860e-01,2.922604481630902695e-01,2.922605419282641170e-01
9.585000000000000853e+01,2.922603641153507792e-01,2.922604487257762784e-01,2.922605419282641170e-01
9.590000000000000568e+01,2.922603651735699026e-01,2.922604492852788893e-01,2.922605419282641170e-01
9.595000000000000284e+01,2.922603662205520147e-01,2.922604498415981578e-01,2.922605419282641170e-01
9.600000000000000000e+01,2.922603672568991895e-01,2.922604503947289212e-01,2.922605419282641170e-01
9.605000000000001137e+01,2.922603682832458083e-01,2.922604509446617982e-01,2.922605419282641170e-01
9.610000000000000853e+01,2.922603693002419623e-01,2.922604514913837992e-01,2.922605419282641170e-01
9.615000000000000568e+01,2.922603703085378535e-01,2.922604520348792700e-01,2.922605419282641170e-01
9.620000000000000284e+01,2.922603713087693067e-01,2.922604525751308358e-01,2.922605419282641170e-01
9.625000000000000000e+01,2.922603723015449462e-01,2.922604531121201776e-01,2.922605419282641170e-01
9.630000000000001137e+01,2.922603732874356486e-01,2.922604536458293101e-01,2.922605419282641170e-01
9.635000000000000853e+01,2.922603742669657167e-01,2.922604541762413577e-01,2.922605419282641170e-01
9.640000000000000568e+01,2.922603752406061628e-01,2.922604547033414990e-01,2.922605419282641170e-01
9.645000000000000284e+01,2.922603762087704893e-01,2.922604552271178546e-01,2.922605419282641170e-01
9.650000000000000000e+01,2.922603771718124133e-01,2.922604557475622644e-01,2.922605419282641170e-01
9.655000000000001137e+01,2.922603781300258108e-01,2.922604562646709536e-01,2.922605419282641170e-01
9.660000000000000853e+01,2.922603790836461046e-01,2.922604567784451990e-01,2.922605419282641170e-01
9.665000000000000568e+01,2.922603800328543167e-01,2.922604572888915508e-01,2.922605419282641170e-01
9.670000000000000284e+01,2.922603809777813977e-01,2.922604577960223882e-01,2.922605419282641170e-01
9.675000000000000000e+01,2.922603819185145557e-01,2.922604582998559186e-01,2.922605419282641170e-01
9.680000000000001137e+01,2.922603828551040839e-01,2.922604588004161785e-01,2.922605419282641170e-01
9.685000000000000853e+01,2.922603837875708543e-01,2.922604592977329219e-01,2.922605419282641170e-01
9.690000000000000568e+01,2.922603847159138679e-01,2.922604597918413982e-01,2.922605419282641170e-01
9.695000000000000284e+01,2.922603856401179701e-01,2.922604602827819642e-01,2.922605419282641170e-01
9.700000000000000000e+01,2.922603865601607898e-01,2.922604607705993063e-01,2.922605419282641170e-01
9.705000000000001137e+01,2.922603874760195120e-01,2.922604612553422188e-01,2.922605419282641170e-01
9.710000000000000853e+01,2.922603883876765951e-01,2.922604617370624380e-01,2.922605419282641170e-01
9.715000000000000568e+01,2.922603892951243232e-01,2.922604622158141430e-01,2.922605419282641170e-01
9.720000000000000284e+01,2.922603901983683028e-01,2.922604626916530668e-01,2.922605419282641170e-01
9.725000000000000000e+01,2.922603910974300723e-01,2.922604631646353313e-01,2.922605419282641170e-01
9.730000000000001137e+01,2.922603919923478233e-01,2.922604636348170026e-01,2.922605419282641170e-01
9.735000000000000853e+01,2.922603928831764564e-01,2.922604641022528149e-01,2.922605419282641170e-01
9.740000000000000568e+01,2.922603937699861376e-01,2.922604645669953927e-01,2.922605419282641170e-01
9.745000000000000284e+01,2.922603946528599117e-01,2.922604650290946959e-01,2.922605419282641170e-01
9.750000000000000000e+01,2.922603955318902047e-01,2.922604654885969100e-01,2.922605419282641170e-01
9.755000000000001137e+01,2.922603964071749383e-01,2.922604659455440568e-01,2.922605419282641170e-01
9.760000000000000853e+01,2.922603972788125892e-01,2.922604663999731622e-01,2.922605419282641170e-01
9.765000000000000568e+01,2.922603981468971379e-01,2.922604668519162008e-01,2.922605419282641170e-01
9.770000000000000284e+01,2.922603990115127393e-01,2.922604673013993737e-01,2.922605419282641170e-01
9.775000000000000000e+01,2.922603998727282826e-01,2.922604677484430535e-01,2.922605419282641170e-01
9.780000000000001137e+01,2.922604007305926177e-01,2.922604681930618398e-01,2.922605419282641170e-01
9.785000000000000853e+01,2.922604015851292258e-01,2.922604686352643366e-01,2.922605419282641170e-01
9.790000000000000568e+01,2.922604024363326114e-01,2.922604690750537082e-01,2.922605419282641170e-01
9.795000000000000284e+01,2.922604032841643051e-01,2.922604695124275120e-01,2.922605419282641170e-01
9.800000000000000000e+01,2.922604041285504217e-01,2.922604699473785872e-01,2.922605419282641170e-01
9.805000000000001137e+01,2.922604049693798278e-01,2.922604703798952763e-01,2.922605419282641170e-01
9.810000000000000853e+01,2.922604058065034205e-01,2.922604708099621473e-01,2.922605419282641170e-01
9.815000000000000568e+01,2.922604066397342382e-01,2.922604712375607150e-01,2.922605419282641170e-01
9.820000000000000284e+01,2.922604074688489595e-01,2.922604716626701626e-01,2.922605419282641170e-01
9.825000000000000000e+01,2.922604082935904013e-01,2.922604720852681193e-01,2.922605419282641170e-01
9.830000000000001137e+01,2.922604091136707383e-01,2.922604725053317143e-01,2.922605419282641170e-01
9.835000000000000853e+01,2.922604099287763324e-01,2.922604729228380216e-01,2.922605419282641170e-01
9.840000000000000568e+01,2.922604107385730066e-01,2.922604733377652253e-01,2.922605419282641170e-01
9.845000000000000284e+01,2.922604115427124838e-01,2.922604737500933969e-01,2.922605419282641170e-01
9.850000000000000000e+01,2.922604123408392707e-01,2.922604741598049949e-01,2.922605419282641170e-01
9.855000000000001137e+01,2.922604131325985399e-01,2.922604745668859194e-01,2.922605419282641170e-01
9.860000000000000853e+01,2.922604139176441240e-01,2.922604749713259009e-01,2.922605419282641170e-01
9.865000000000000568e+01,2.922604146956471194e-01,2.922604753731190552e-01,2.922605419282641170e-01
9.870000000000000284e+01,2.922604154663041576e-01,2.922604757722644386e-01,2.922605419282641170e-01
9.875000000000000000e+01,2.922604162293462315e-01,2.922604761687662700e-01,2.922605419282641170e-01
9.880000000000001137e+01,2.922604169845465227e-01,2.922604765626340417e-01,2.922605419282641170e-01
9.885000000000000853e+01,2.922604177317283947e-01,2.922604769538827973e-01,2.922605419282641170e-01
9.890000000000000568e+01,2.922604184707722763e-01,2.922604773425330760e-01,2.922605419282641170e-01
9.895000000000000284e+01,2.922604192016216573e-01,2.922604777286105793e-01,2.922605419282641170e-01
9.900000000000000000e+01,2.922604199242882506e-01,2.922604781121460604e-01,2.922605419282641170e-01
9.905000000000001137e+01,2.922604206388557668e-01,2.922604784931747690e-01,2.922605419282641170e-01
9.910000000000000853e+01,2.922604213454818578e-01,2.922604788717362845e-01,2.922605419282641170e-01
9.915000000000000568e+01,2.922604220443993372e-01,2.922604792478734614e-01,2.922605419282641170e-01
9.920000000000000284e+01,2.922604227359147933e-01,2.922604796216322631e-01,2.922605419282641170e-01
9.925000000000000000e+01,2.922604234204062013e-01,2.922604799930607622e-01,2.922605419282641170e-01
9.930000000000001137e+01,2.922604240983185386e-01,2.922604803622083081e-01,2.922605419282641170e-01
9.935000000000000853e+01,2.922604247701574010e-01,2.922604807291250828e-01,2.922605419282641170e-01
9.940000000000000568e+01,2.922604254364815635e-01,2.922604810938609354e-01,2.922605419282641170e-01
9.945000000000000284e+01,2.922604260978934332e-01,2.922604814564647158e-01,2.922605419282641170e-01
9.950000000000000000e+01,2.922604267550284463e-01,2.922604818169836083e-01,2.922605419282641170e-01
9.955000000000001137e+01,2.922604274085432996e-01,2.922604821754622439e-01,2.922605419282641170e-01
9.960000000000000853e+01,2.922604280591030723e-01,2.922604825319420896e-01,2.922605419282641170e-01
9.965000000000000568e+01,2.922604287073680696e-01,2.922604828864608928e-01,2.922605419282641170e-01
9.970000000000000284e+01,2.922604293539797782e-01,2.922604832390521268e-01,2.922605419282641170e-01
9.975000000000000000e+01,2.922604299995472665e-01,2.922604835897444908e-01,2.922605419282641170e-01
9.980000000000001137e+01,2.922604306446339173e-01,2.922604839385616327e-01,2.922605419282641170e-01
9.985000000000000853e+01,2.922604312897444934e-01,2.922604842855221485e-01,2.922605419282641170e-01
9.990000000000000568e+01,2.922604319353135360e-01,2.922604846306391391e-01,2.922605419282641170e-01
9.995000000000000284e+01,2.922604325816945958e-01,2.922604849739205424e-01,2.922605419282641170e-01
1.000000000000000000e+02,2.922604332291517393e-01,2.922604853153690230e-01,2.922605419282641170e-01
1.000500000000000114e+02,2.922604338778523880e-01,2.922604856549825270e-01,2.922605419282641170e-01
1.001000000000000085e+02,2.922604345278621008e-01,2.922604859927543375e-01,2.922605419282641170e-01
1.001500000000000057e+02,2.922604351791419641e-01,2.922604863286736854e-01,2.922605419282641170e-01
1.002000000000000028e+02,2.922604358315479267e-01,2.922604866627263043e-01,2.922605419282641170e-01
1.002500000000000000e+02,2.922604364848327974e-01,2.922604869948949857e-01,2.922605419282641170e-01
1.003000000000000114e+02,2.922604371386501865e-01,2.922604873251603563e-01,2.922605419282641170e-01
1.003500000000000085e+02,2.922604377925609453e-01,2.922604876535013774e-01,2.922605419282641170e-01
1.004000000000000057e+02,2.922604384460418259e-01,2.922604879798962885e-01,2.922605419282641170e-01
1.004500000000000028e+02,2.922604390984958056e-01,2.922604883043232737e-01,2.922605419282641170e-01
1.005000000000000000e+02,2.922604397492645223e-01,2.922604886267611835e-01,2.922605419282641170e-01
1.005500000000000114e+02,2.922604403976417631e-01,2.922604889471903666e-01,2.922605419282641170e-01
1.006000000000000085e+02,2.922604410428885080e-01,2.922604892655931708e-01,2.922605419282641170e-01
1.006500000000000057e+02,2.922604416842486397e-01,2.922604895819547188e-01,2.922605419282641170e-01
1.007000000000000028e+02,2.922604423209648750e-01,2.922604898962632980e-01,2.922605419282641170e-01
1.007500000000000000e+02,2.922604429522956404e-01,2.922604902085110812e-01,2.922605419282641170e-01
1.008000000000000114e+02,2.922604435775304488e-01,2.922604905186941826e-01,2.922605419282641170e-01
1.008500000000000085e+02,2.922604441960061639e-01,2.922604908268132129e-01,2.922605419282641170e-01
1.009000000000000057e+02,2.922604448071209893e-01,2.922604911328733901e-01,2.922605419282641170e-01
1.009500000000000028e+02,2.922604454103480132e-01,2.922604914368845397e-01,2.922605419282641170e-01
1.010000000000000000e+02,2.922604460052470321e-01,2.922604917388610390e-01,2.922605419282641170e-01
1.010500000000000114e+02,2.922604465914744321e-01,2.922604920388218730e-01,2.922605419282641170e-01
1.011000000000000085e+02,2.922604471687911820e-01,2.922604923367902452e-01,2.922605419282641170e-01
1.011500000000000057e+02,2.922604477370684961e-01,2.922604926327932451e-01,2.922605419282641170e-01
1.012000000000000028e+02,2.922604482962913308e-01,2.922604929268614593e-01,2.922605419282641170e-01
1.012500000000000000e+02,2.922604488465594397e-01,2.922604932190285831e-01,2.922605419282641170e-01
1.013000000000000114e+02,2.922604493880857635e-01,2.922604935093306988e-01,2.922605419282641170e-01
1.013500000000000085e+02,2.922604499211929330e-01,2.922604937978057760e-01,2.922605419282641170e-01
1.014000000000000057e+02,2.922604504463068853e-01,2.922604940844931165e-01,2.922605419282641170e-01
1.014500000000000028e+02,2.922604509639485926e-01,2.922604943694325219e-01,2.922605419282641170e-01
1.015000000000000000e+02,2.922604514747238480e-01,2.922604946526637937e-01,2.922605419282641170e-01
1.015500000000000114e+02,2.922604519793109978e-01,2.922604949342259562e-01,2.922605419282641170e-01
1.016000000000000085e+02,2.922604524784473967e-01,2.922604952141567569e-01,2.922605419282641170e-01
1.016500000000000057e+02,2.922604529729144196e-01,2.922604954924920562e-01,2.922605419282641170e-01
1.017000000000000028e+02,2.922604534635214746e-01,2.922604957692652716e-01,2.922605419282641170e-01
1.017500000000000000e+02,2.922604539510899602e-01,2.922604960445068234e-01,2.922605419282641170e-01
1.018000000000000114e+02,2.922604544364361123e-01,2.922604963182439120e-01,2.922605419282641170e-01
1.018500000000000085e+02,2.922604549203549062e-01,2.922604965905000740e-01,2.922605419282641170e-01
1.019000000000000057e+02,2.922604554036035696e-01,2.922604968612949605e-01,2.922605419282641170e-01
1.019500000000000028e+02,2.922604558868868163e-01,2.922604971306442811e-01,2.922605419282641170e-01
1.020000000000000000e+02,2.922604563708423031e-01,2.922604973985596377e-01,2.922605419282641170e-01
1.020500000000000114e+02,2.922604568560283611e-01,2.922604976650485242e-01,2.922605419282641170e-01
1.021000000000000085e+02,2.922604573429129493e-01,2.922604979301146599e-01,2.922605419282641170e-01
1.021500000000000057e+02,2.922604578318648283e-01,2.922604981937579338e-01,2.922605419282641170e-01
1.022000000000000028e+02,2.922604583231467879e-01,2.922604984559749597e-01,2.922605419282641170e-01
1.022500000000000000e+02,2.922604588169112061e-01,2.922604987167590762e-01,2.922605419282641170e-01
1.023000000000000114e+02,2.922604593131978845e-01,2.922604989761011240e-01,2.922605419282641170e-01
1.023500000000000085e+02,2.922604598119345476e-01,2.922604992339896124e-01,2.922605419282641170e-01
1.024000000000000057e+02,2.922604603129394518e-01,2.922604994904114406e-01,2.922605419282641170e-01
1.024500000000000028e+02,2.922604608159265482e-01,2.922604997453522868e-01,2.922605419282641170e-01
1.025000000000000000e+02,2.922604613205126434e-01,2.922604999987971075e-01,2.922605419282641170e-01
1.025500000000000114e+02,2.922604618262266696e-01,2.922605002507308591e-01,2.922605419282641170e-01
1.026000000000000085e+02,2.922604623325206208e-01,2.922605005011388313e-01,2.922605419282641170e-01
1.026500000000000057e+02,2.922604628387822645e-01,2.922605007500072571e-01,2.922605419282641170e-01
1.027000000000000028e+02,2.922604633443488531e-01,2.922605009973238133e-01,2.922605419282641170e-01
1.027500000000000000e+02,2.922604638485216122e-01,2.922605012430778970e-01,2.922605419282641170e-01
1.028000000000000114e+02,2.922604643505813393e-01,2.922605014872611262e-01,2.922605419282641170e-01
1.028500000000000085e+02,2.922604648498036140e-01,2.922605017298677832e-01,2.922605419282641170e-01
1.029000000000000057e+02,2.922604653454743406e-01,2.922605019708947593e-01,2.922605419282641170e-01
1.029500000000000028e+02,2.922604658369045705e-01,2.922605022103419992e-01,2.922605419282641170e-01
1.030000000000000000e+02,2.922604663234447675e-01,2.922605024482125002e-01,2.922605419282641170e-01
1.030500000000000114e+02,2.922604668044978538e-01,2.922605026845124798e-01,2.922605419282641170e-01
1.031000000000000085e+02,2.922604672795311442e-01,2.922605029192512083e-01,2.922605419282641170e-01
1.031500000000000057e+02,2.922604677480863944e-01,2.922605031524410091e-01,2.922605419282641170e-01
1.032000000000000028e+02,2.922604682097886264e-01,2.922605033840969813e-01,2.922605419282641170e-01
1.032500000000000000e+02,2.922604686643525684e-01,2.922605036142370549e-01,2.922605419282641170e-01
1.033000000000000114e+02,2.922604691115874287e-01,2.922605038428813806e-01,2.922605419282641170e-01
1.033500000000000085e+02,2.922604695513993933e-01,2.922605040700523293e-01,2.922605419282641170e-01
1.034000000000000057e+02,2.922604699837924591e-01,2.922605042957738819e-01,2.922605419282641170e-01
1.034500000000000028e+02,2.922604704088668237e-01,2.922605045200714624e-01,2.922605419282641170e-01
1.035000000000000000e+02,2.922604708268156659e-01,2.922605047429713276e-01,2.922605419282641170e-01
1.035500000000000114e+02,2.922604712379197611e-01,2.922605049645004005e-01,2.922605419282641170e-01
1.036000000000000085e+02,2.922604716425408200e-01,2.922605051846856039e-01,2.922605419282641170e-01
1.036500000000000057e+02,2.922604720411131063e-01,2.922605054035536387e-01,2.922605419282641170e-01
1.037000000000000028e+02,2.922604724341336113e-01,2.922605056211305397e-01,2.922605419282641170e-01
1.037500000000000000e+02,2.922604728221514514e-01,2.922605058374412867e-01,2.922605419282641170e-01
1.038000000000000114e+02,2.922604732057563770e-01,2.922605060525094722e-01,2.922605419282641170e-01
1.038500000000000085e+02,2.922604735855663938e-01,2.922605062663570230e-01,2.922605419282641170e-01
1.039000000000000057e+02,2.922604739622154946e-01,2.922605064790039231e-01,2.922605419282641170e-01
1.039500000000000028e+02,2.922604743363409474e-01,2.922605066904681026e-01,2.922605419282641170e-01
1.040000000000000000e+02,2.922604747085709720e-01,2.922605069007651046e-01,2.922605419282641170e-01
1.040500000000000114e+02,2.922604750795128603e-01,2.922605071099080853e-01,2.922605419282641170e-01
1.041000000000000085e+02,2.922604754497414303e-01,2.922605073179077584e-01,2.922605419282641170e-01
1.041500000000000057e+02,2.922604758197887009e-01,2.922605075247723949e-01,2.922605419282641170e-01
1.042000000000000028e+02,2.922604761901343440e-01,2.922605077305078236e-01,2.922605419282641170e-01
1.042500000000000000e+02,2.922604765611975242e-01,2.922605079351175972e-01,2.922605419282641170e-01
1.043000000000000114e+02,2.922604769333299601e-01,2.922605081386031589e-01,2.922605419282641170e-01
1.043500000000000085e+02,2.922604773068102624e-01,2.922605083409637872e-01,2.922605419282641170e-01
1.044000000000000057e+02,2.922604776818403804e-01,2.922605085421972060e-01,2.922605419282641170e-01
1.044500000000000028e+02,2.922604780585429385e-01,2.922605087422994741e-01,2.922605419282641170e-01
1.045000000000000000e+02,2.922604784369606801e-01,2.922605089412654844e-01,2.922605419282641170e-01
1.045500000000000114e+02,2.922604788170571344e-01,2.922605091390891308e-01,2.922605419282641170e-01
1.046000000000000085e+02,2.922604791987191697e-01,2.922605093357637518e-01,2.922605419282641170e-01
1.046500000000000057e+02,2.922604795817608236e-01,2.922605095312822421e-01,2.922605419282641170e-01
1.047000000000000028e+02,2.922604799659285213e-01,2.922605097256375517e-01,2.922605419282641170e-01
1.047500000000000000e+02,2.922604803509076254e-01,2.922605099188227973e-01,2.922605419282641170e-01
1.048000000000000114e+02,2.922604807363299306e-01,2.922605101108317061e-01,2.922605419282641170e-01
1.048500000000000085e+02,2.922604811217823229e-01,2.922605103016587824e-01,2.922605419282641170e-01
1.049000000000000057e+02,2.922604815068159945e-01,2.922605104912996410e-01,2.922605419282641170e-01
1.049500000000000028e+02,2.922604818909562696e-01,2.922605106797509511e-01,2.922605419282641170e-01
1.050000000000000000e+02,2.922604822737128738e-01,2.922605108670109919e-01,2.922605419282641170e-01
1.050500000000000114e+02,2.922604826545899814e-01,2.922605110530795414e-01,2.922605419282641170e-01
1.051000000000000085e+02,2.922604830330968739e-01,2.922605112379580983e-01,2.922605419282641170e-01
1.051500000000000057e+02,2.922604834087573211e-01,2.922605114216497157e-01,2.922605419282641170e-01
1.052000000000000028e+02,2.922604837811195178e-01,2.922605116041593343e-01,2.922605419282641170e-01
1.052500000000000000e+02,2.922604841497645767e-01,2.922605117854936707e-01,2.922605419282641170e-01
1.053000000000000114e+02,2.922604845143145225e-01,2.922605119656609407e-01,2.922605419282641170e-01
1.053500000000000085e+02,2.922604848744393413e-01,2.922605121446711918e-01,2.922605419282641170e-01
1.054000000000000057e+02,2.922604852298628098e-01,2.922605123225357482e-01,2.922605419282641170e-01
1.054500000000000028e+02,2.922604855803668800e-01,2.922605124992673220e-01,2.922605419282641170e-01
1.055000000000000000e+02,2.922604859257955101e-01,2.922605126748798465e-01,2.922605419282641170e-01
1.055500000000000114e+02,2.922604862660563296e-01,2.922605128493881987e-01,2.922605419282641170e-01
1.056000000000000085e+02,2.922604866011215274e-01,2.922605130228079773e-01,2.922605419282641170e-01
1.056500000000000057e+02,2.922604869310271858e-01,2.922605131951553359e-01,2.922605419282641170e-01
1.057000000000000028e+02,2.922604872558713929e-01,2.922605133664467614e-01,2.922605419282641170e-01
1.057500000000000000e+02,2.922604875758113008e-01,2.922605135366988516e-01,2.922605419282641170e-01
1.058000000000000114e+02,2.922604878910585735e-01,2.922605137059280378e-01,2.922605419282641170e-01
1.058500000000000085e+02,2.922604882018746686e-01,2.922605138741504183e-01,2.922605419282641170e-01
1.059000000000000057e+02,2.922604885085642312e-01,2.922605140413814806e-01,2.922605419282641170e-01
1.059500000000000028e+02,2.922604888114685440e-01,2.922605142076361573e-01,2.922605419282641170e-01
1.060000000000000000e+02,2.922604891109582548e-01,2.922605143729283261e-01,2.922605419282641170e-01
1.060500000000000114e+02,2.922604894074251614e-01,2.922605145372708657e-01,2.922605419282641170e-01
1.061000000000000085e+02,2.922604897012744396e-01,2.922605147006755444e-01,2.922605419282641170e-01
1.061500000000000057e+02,2.922604899929164834e-01,2.922605148631528538e-01,2.922605419282641170e-01
1.062000000000000028e+02,2.922604902827588558e-01,2.922605150247120642e-01,2.922605419282641170e-01
1.062500000000000000e+02,2.922604905711982948e-01,2.922605151853610028e-01,2.922605419282641170e-01
1.063000000000000114e+02,2.922604908586136641e-01,2.922605153451062754e-01,2.922605419282641170e-01
1.063500000000000085e+02,2.922604911453587917e-01,2.922605155039531555e-01,2.922605419282641170e-01
1.064000000000000057e+02,2.922604914317563640e-01,2.922605156619055844e-01,2.922605419282641170e-01
1.064500000000000028e+02,2.922604917180925965e-01,2.922605158189665042e-01,2.922605419282641170e-01
1.065000000000000000e+02,2.922604920046124599e-01,2.922605159751376913e-01,2.922605419282641170e-01
1.065500000000000114e+02,2.922604922915163495e-01,2.922605161304198673e-01,2.922605419282641170e-01
1.066000000000000085e+02,2.922604925789570318e-01,2.922605162848130878e-01,2.922605419282641170e-01
1.066500000000000057e+02,2.922604928670382574e-01,2.922605164383167420e-01,2.922605419282641170e-01
1.067000000000000028e+02,2.922604931558142050e-01,2.922605165909296088e-01,2.922605419282641170e-01
1.067500000000000000e+02,2.922604934452894820e-01,2.922605167426501338e-01,2.922605419282641170e-01
1.068000000000000114e+02,2.922604937354209564e-01,2.922605168934766517e-01,2.922605419282641170e-01
1.068500000000000085e+02,2.922604940261196993e-01,2.922605170434073862e-01,2.922605419282641170e-01
1.069000000000000057e+02,2.922604943172542602e-01,2.922605171924407830e-01,2.922605419282641170e-01
1.069500000000000028e+02,2.922604946086546640e-01,2.922605173405755097e-01,2.922605419282641170e-01
1.070000000000000000e+02,2.922604949001167407e-01,2.922605174878106227e-01,2.922605419282641170e-01
1.070500000000000114e+02,2.922604951914077875e-01,2.922605176341457889e-01,2.922605419282641170e-01
1.071000000000000085e+02,2.922604954822716761e-01,2.922605177795811748e-01,2.922605419282641170e-01
1.071500000000000057e+02,2.922604957724351804e-01,2.922605179241178908e-01,2.922605419282641170e-01
1.072000000000000028e+02,2.922604960616140835e-01,2.922605180677576020e-01,2.922605419282641170e-01
1.072500000000000000e+02,2.922604963495191721e-01,2.922605182105029731e-01,2.922605419282641170e-01
1.073000000000000114e+02,2.922604966358627321e-01,2.922605183523573902e-01,2.922605419282641170e-01
1.073500000000000085e+02,2.922604969203641545e-01,2.922605184933252387e-01,2.922605419282641170e-01
1.074000000000000057e+02,2.922604972027559866e-01,2.922605186334115701e-01,2.922605419282641170e-01
1.074500000000000028e+02,2.922604974827888724e-01,2.922605187726223797e-01,2.922605419282641170e-01
1.075000000000000000e+02,2.922604977602363263e-01,2.922605189109642732e-01,2.922605419282641170e-01
1.075500000000000114e+02,2.922604980348987858e-01,2.922605190484447446e-01,2.922605419282641170e-01
1.076000000000000085e+02,2.922604983066072193e-01,2.922605191850716211e-01,2.922605419282641170e-01
1.076500000000000057e+02,2.922604985752256246e-01,2.922605193208533958e-01,2.922605419282641170e-01
1.077000000000000028e+02,2.922604988406528603e-01,2.922605194557988395e-01,2.922605419282641170e-01
1.077500000000000000e+02,2.922604991028239785e-01,2.922605195899171115e-01,2.922605419282641170e-01
1.078000000000000114e+02,2.922604993617104463e-01,2.922605197232174823e-01,2.922605419282641170e-01
1.078500000000000085e+02,2.922604996173196468e-01,2.922605198557092776e-01,2.922605419282641170e-01
1.079000000000000057e+02,2.922604998696936573e-01,2.922605199874017678e-01,2.922605419282641170e-01
1.079500000000000028e+02,2.922605001189074736e-01,2.922605201183041124e-01,2.922605419282641170e-01
1.080000000000000000e+02,2.922605003650664002e-01,2.922605202484252485e-01,2.922605419282641170e-01
1.080500000000000114e+02,2.922605006083031642e-01,2.922605203777736693e-01,2.922605419282641170e-01
1.081000000000000085e+02,2.922605008487741407e-01,2.922605205063575351e-01,2.922605419282641170e-01
1.081500000000000057e+02,2.922605010866555775e-01,2.922605206341846174e-01,2.922605419282641170e-01
1.082000000000000028e+02,2.922605013221394876e-01,2.922605207612619660e-01,2.922605419282641170e-01
1.082500000000000000e+02,2.922605015554292640e-01,2.922605208875962979e-01,2.922605419282641170e-01
1.083000000000000114e+02,2.922605017867352939e-01,2.922605210131936637e-01,2.922605419282641170e-01
1.083500000000000085e+02,2.922605020162706846e-01,2.922605211380594481e-01,2.922605419282641170e-01
1.084000000000000057e+02,2.922605022442467115e-01,2.922605212621987025e-01,2.922605419282641170e-01
1.084500000000000028e+02,2.922605024708693766e-01,2.922605213856157014e-01,2.922605419282641170e-01
1.085000000000000000e+02,2.922605026963350228e-01,2.922605215083143859e-01,2.922605419282641170e-01
1.085500000000000114e+02,2.922605029208274474e-01,2.922605216302981423e-01,2.922605419282641170e-01
1.086000000000000085e+02,2.922605031445147383e-01,2.922605217515699683e-01,2.922605419282641170e-01
1.086500000000000057e+02,2.922605033675468866e-01,2.922605218721324727e-01,2.922605419282641170e-01
1.087000000000000028e+02,2.922605035900535109e-01,2.922605219919880981e-01,2.922605419282641170e-01
1.087500000000000000e+02,2.922605038121427468e-01,2.922605221111388984e-01,2.922605419282641170e-01
1.088000000000000114e+02,2.922605040338999705e-01,2.922605222295869831e-01,2.922605419282641170e-01
1.088500000000000085e+02,2.922605042553874655e-01,2.922605223473341285e-01,2.922605419282641170e-01
1.089000000000000057e+02,2.922605044766443672e-01,2.922605224643823885e-01,2.922605419282641170e-01
1.089500000000000028e+02,2.922605046976871623e-01,2.922605225807335949e-01,2.922605419282641170e-01
1.090000000000000000e+02,2.922605049185106330e-01,2.922605226963898017e-01,2.922605419282641170e-01
1.090500000000000114e+02,2.922605051390891329e-01,2.922605228113532849e-01,2.922605419282641170e-01
1.091000000000000085e+02,2.922605053593783087e-01,2.922605229256263204e-01,2.922605419282641170e-01
1.091500000000000057e+02,2.922605055793168205e-01,2.922605230392116282e-01,2.922605419282641170e-01
1.092000000000000028e+02,2.922605057988288957e-01,2.922605231521120395e-01,2.922605419282641170e-01
1.092500000000000000e+02,2.922605060178261605e-01,2.922605232643306628e-01,2.922605419282641170e-01
1.093000000000000114e+02,2.922605062362105266e-01,2.922605233758708843e-01,2.922605419282641170e-01
1.093500000000000085e+02,2.922605064538765784e-01,2.922605234867363677e-01,2.922605419282641170e-01
1.094000000000000057e+02,2.922605066707139598e-01,2.922605235969309434e-01,2.922605419282641170e-01
1.094500000000000028e+02,2.922605068866100941e-01,2.922605237064588302e-01,2.922605419282641170e-01
1.095000000000000000e+02,2.922605071014524047e-01,2.922605238153243024e-01,2.922605419282641170e-01
1.095500000000000114e+02,2.922605073151305910e-01,2.922605239235318009e-01,2.922605419282641170e-01
1.096000000000000085e+02,2.922605075275387931e-01,2.922605240310860997e-01,2.922605419282641170e-01
1.096500000000000057e+02,2.922605077385774242e-01,2.922605241379918062e-01,2.922605419282641170e-01
1.097000000000000028e+02,2.922605079481547796e-01,2.922605242442537499e-01,2.922605419282641170e-01
1.097500000000000000e+02,2.922605081561885920e-01,2.922605243498767047e-01,2.922605419282641170e-01
1.098000000000000114e+02,2.922605083626069744e-01,2.922605244548655001e-01,2.922605419282641170e-01
1.098500000000000085e+02,2.922605085673493086e-01,2.922605245592247991e-01,2.922605419282641170e-01
1.099000000000000057e+02,2.922605087703671334e-01,2.922605246629592091e-01,2.922605419282641170e-01
1.099500000000000028e+02,2.922605089716240889e-01,2.922605247660732819e-01,2.922605419282641170e-01
1.100000000000000000e+02,2.922605091710961944e-01,2.922605248685714030e-01,2.922605419282641170e-01
1.100500000000000114e+02,2.922605093687716260e-01,2.922605249704576247e-01,2.922605419282641170e-01
1.101000000000000085e+02,2.922605095646503837e-01,2.922605250717359993e-01,2.922605419282641170e-01
1.101500000000000057e+02,2.922605097587436807e-01,2.922605251724103570e-01,2.922605419282641170e-01
1.102000000000000028e+02,2.922605099510730553e-01,2.922605252724843616e-01,2.922605419282641170e-01
1.102500000000000000e+02,2.922605101416696494e-01,2.922605253719613438e-01,2.922605419282641170e-01
1.103000000000000114e+02,2.922605103305729313e-01,2.922605254708446898e-01,2.922605419282641170e-01
1.103500000000000085e+02,2.922605105178298635e-01,2.922605255691374526e-01,2.922605419282641170e-01
1.104000000000000057e+02,2.922605107034934036e-01,2.922605256668425744e-01,2.922605419282641170e-01
1.104500000000000028e+02,2.922605108876214497e-01,2.922605257639629972e-01,2.922605419282641170e-01
1.105000000000000000e+02,2.922605110702756193e-01,2.922605258605014966e-01,2.922605419282641170e-01
1.105500000000000114e+02,2.922605112515200276e-01,2.922605259564608482e-01,2.922605419282641170e-01
1.106000000000000085e+02,2.922605114314201225e-01,2.922605260518437165e-01,2.922605419282641170e-01
1.106500000000000057e+02,2.922605116100415734e-01,2.922605261466528770e-01,2.922605419282641170e-01
1.107000000000000028e+02,2.922605117874493841e-01,2.922605262408911053e-01,2.922605419282641170e-01
1.107500000000000000e+02,2.922605119637068927e-01,2.922605263345612325e-01,2.922605419282641170e-01
1.108000000000000114e+02,2.922605121388749949e-01,2.922605264276662007e-01,2.922605419282641170e-01
1.108500000000000085e+02,2.922605123130114224e-01,2.922605265202091185e-01,2.922605419282641170e-01
1.109000000000000057e+02,2.922605124861703541e-01,2.922605266121930945e-01,2.922605419282641170e-01
1.109500000000000028e+02,2.922605126584018609e-01,2.922605267036215704e-01,2.922605419282641170e-01
1.110000000000000000e+02,2.922605128297514621e-01,2.922605267944979879e-01,2.922605419282641170e-01
1.110500000000000114e+02,2.922605130002602358e-01,2.922605268848260107e-01,2.922605419282641170e-01
1.111000000000000085e+02,2.922605131699642644e-01,2.922605269746094137e-01,2.922605419282641170e-01
1.111500000000000057e+02,2.922605133388949672e-01,2.922605270638522490e-01,2.922605419282641170e-01
1.112000000000000028e+02,2.922605135070790450e-01,2.922605271525584580e-01,2.922605419282641170e-01
1.112500000000000000e+02,2.922605136745384247e-01,2.922605272407323707e-01,2.922605419282641170e-01
1.113000000000000114e+02,2.922605138412905923e-01,2.922605273283782057e-01,2.922605419282641170e-01
1.113500000000000085e+02,2.922605140073488705e-01,2.922605274155003485e-01,2.922605419282641170e-01
1.114000000000000057e+02,2.922605141727223632e-01,2.922605275021031290e-01,2.922605419282641170e-01
1.114500000000000028e+02,2.922605143374165659e-01,2.922605275881910436e-01,2.922605419282641170e-01
1.115000000000000000e+02,2.922605145014332551e-01,2.922605276737683111e-01,2.922605419282641170e-01
1.115500000000000114e+02,2.922605146647710428e-01,2.922605277588393724e-01,2.922605419282641170e-01
1.116000000000000085e+02,2.922605148274255993e-01,2.922605278434082798e-01,2.922605419282641170e-01
1.116500000000000057e+02,2.922605149893897636e-01,2.922605279274792522e-01,2.922605419282641170e-01
1.117000000000000028e+02,2.922605151506539323e-01,2.922605280110560644e-01,2.922605419282641170e-01
1.117500000000000000e+02,2.922605153112062815e-01,2.922605280941425465e-01,2.922605419282641170e-01
1.118000000000000114e+02,2.922605154710329334e-01,2.922605281767421959e-01,2.922605419282641170e-01
1.118500000000000085e+02,2.922605156301182894e-01,2.922605282588583431e-01,2.922605419282641170e-01
1.119000000000000057e+02,2.922605157884450300e-01,2.922605283404939858e-01,2.922605419282641170e-01
1.119500000000000028e+02,2.922605159459946145e-01,2.922605284216519550e-01,2.922605419282641170e-01
1.120000000000000000e+02,2.922605161027472254e-01,2.922605285023348043e-01,2.922605419282641170e-01
1.120500000000000114e+02,2.922605162586822125e-01,2.922605285825449206e-01,2.922605419282641170e-01
1.121000000000000085e+02,2.922605164137779821e-01,2.922605286622843579e-01,2.922605419282641170e-01
1.121500000000000057e+02,2.922605165680126071e-01,2.922605287415548925e-01,2.922605419282641170e-01
1.122000000000000028e+02,2.922605167213637167e-01,2.922605288203583007e-01,2.922605419282641170e-01
1.122500000000000000e+02,2.922605168738088288e-01,2.922605288986959149e-01,2.922605419282641170e-01
1.123000000000000114e+02,2.922605170253256834e-01,2.922605289765691228e-01,2.922605419282641170e-01
1.123500000000000085e+02,2.922605171758924092e-01,2.922605290539790901e-01,2.922605419282641170e-01
1.124000000000000057e+02,2.922605173254876343e-01,2.922605291309269271e-01,2.922605419282641170e-01
1.124500000000000028e+02,2.922605174740910416e-01,2.922605292074136329e-01,2.922605419282641170e-01
1.125000000000000000e+02,2.922605176216834244e-01,2.922605292834402069e-01,2.922605419282641170e-01
1.125500000000000114e+02,2.922605177682469635e-01,2.922605293590077591e-01,2.922605419282641170e-01
1.126000000000000085e+02,2.922605179137655051e-01,2.922605294341173443e-01,2.922605419282641170e-01
1.126500000000000057e+02,2.922605180582249496e-01,2.922605295087701838e-01,2.922605419282641170e-01
1.127000000000000028e+02,2.922605182016132508e-01,2.922605295829675542e-01,2.922605419282641170e-01
1.127500000000000000e+02,2.922605183439210275e-01,2.922605296567110100e-01,2.922605419282641170e-01
1.128000000000000114e+02,2.922605184851413962e-01,2.922605297300022165e-01,2.922605419282641170e-01
1.128500000000000085e+02,2.922605186252703602e-01,2.922605298028430054e-01,2.922605419282641170e-01
1.129000000000000057e+02,2.922605187643071978e-01,2.922605298752354863e-01,2.922605419282641170e-01
1.129500000000000028e+02,2.922605189022542405e-01,2.922605299471821572e-01,2.922605419282641170e-01
1.130000000000000000e+02,2.922605190391172059e-01,2.922605300186854604e-01,2.922605419282641170e-01
1.130500000000000114e+02,2.922605191749054199e-01,2.922605300897484493e-01,2.922605419282641170e-01
1.131000000000000085e+02,2.922605193096315390e-01,2.922605301603741212e-01,2.922605419282641170e-01
1.131500000000000057e+02,2.922605194433119391e-01,2.922605302305658626e-01,2.922605419282641170e-01
1.132000000000000028e+02,2.922605195759663266e-01,2.922605303003273369e-01,2.922605419282641170e-01
1.132500000000000000e+02,2.922605197076179051e-01,2.922605303696623191e-01,2.922605419282641170e-01
1.133000000000000114e+02,2.922605198382931535e-01,2.922605304385748060e-01,2.922605419282641170e-01
1.133500000000000085e+02,2.922605199680214372e-01,2.922605305070689607e-01,2.922605419282641170e-01
1.134000000000000057e+02,2.922605200968350636e-01,2.922605305751490024e-01,2.922605419282641170e-01
1.134500000000000028e+02,2.922605202247688383e-01,2.922605306428193161e-01,2.922605419282641170e-01
1.135000000000000000e+02,2.922605203518596206e-01,2.922605307100843430e-01,2.922605419282641170e-01
1.135500000000000114e+02,2.922605204781459909e-01,2.922605307769484129e-01,2.922605419282641170e-01
1.136000000000000085e+02,2.922605206036676395e-01,2.922605308434159110e-01,2.922605419282641170e-01
1.136500000000000057e+02,2.922605207284650897e-01,2.922605309094911674e-01,2.922605419282641170e-01
1.137000000000000028e+02,2.922605208525789200e-01,2.922605309751783453e-01,2.922605419282641170e-01
1.137500000000000000e+02,2.922605209760493206e-01,2.922605310404814416e-01,2.922605419282641170e-01
1.138000000000000114e+02,2.922605210989153712e-01,2.922605311054042865e-01,2.922605419282641170e-01
1.138500000000000085e+02,2.922605212212145975e-01,2.922605311699505437e-01,2.922605419282641170e-01
1.139000000000000057e+02,2.922605213429820825e-01,2.922605312341234884e-01,2.922605419282641170e-01
1.139500000000000028e+02,2.922605214642501337e-01,2.922605312979262848e-01,2.922605419282641170e-01
1.140000000000000000e+02,2.922605215850477278e-01,2.922605313613617084e-01,2.922605419282641170e-01
1.140500000000000114e+02,2.922605217053996784e-01,2.922605314244323127e-01,2.922605419282641170e-01
1.141000000000000085e+02,2.922605218253264692e-01,2.922605314871402071e-01,2.922605419282641170e-01
1.141500000000000057e+02,2.922605219448437541e-01,2.922605315494873901e-01,2.922605419282641170e-01
1.142000000000000028e+02,2.922605220639619694e-01,2.922605316114754714e-01,2.922605419282641170e-01
1.142500000000000000e+02,2.922605221826861666e-01,2.922605316731056724e-01,2.922605419282641170e-01
1.143000000000000114e+02,2.922605223010158459e-01,2.922605317343791032e-01,2.922605419282641170e-01
1.143500000000000085e+02,2.922605224189449014e-01,2.922605317952965964e-01,2.922605419282641170e-01
1.144000000000000057e+02,2.922605225364616754e-01,2.922605318558587628e-01,2.922605419282641170e-01
1.144500000000000028e+02,2.922605226535491818e-01,2.922605319160660464e-01,2.922605419282641170e-01
1.145000000000000000e+02,2.922605227701854380e-01,2.922605319759186693e-01,2.922605419282641170e-01
1.145500000000000114e+02,2.922605228863436322e-01,2.922605320354168534e-01,2.922605419282641170e-01
1.146000000000000085e+02,2.922605230019929001e-01,2.922605320945606544e-01,2.922605419282641170e-01
1.146500000000000057e+02,2.922605231170987139e-01,2.922605321533502942e-01,2.922605419282641170e-01
1.147000000000000028e+02,2.922605232316236590e-01,2.922605322117857729e-01,2.922605419282641170e-01
1.147500000000000000e+02,2.922605233455281559e-01,2.922605322698673125e-01,2.922605419282641170e-01
1.148000000000000114e+02,2.922605234587711820e-01,2.922605323275951905e-01,2.922605419282641170e-01
1.148500000000000085e+02,2.922605235713111593e-01,2.922605323849697956e-01,2.922605419282641170e-01
1.149000000000000057e+02,2.922605236831068987e-01,2.922605324419917938e-01,2.922605419282641170e-01
1.149500000000000028e+02,2.922605237941183209e-01,2.922605324986619624e-01,2.922605419282641170e-01
1.150000000000000000e+02,2.922605239043074565e-01,2.922605325549813005e-01,2.922605419282641170e-01
1.150500000000000114e+02,2.922605240136390559e-01,2.922605326109511403e-01,2.922605419282641170e-01
1.151000000000000085e+02,2.922605241220817551e-01,2.922605326665729253e-01,2.922605419282641170e-01
1.151500000000000057e+02,2.922605242296083539e-01,2.922605327218485427e-01,2.922605419282641170e-01
1.152000000000000028e+02,2.922605243361967586e-01,2.922605327767801020e-01,2.922605419282641170e-01
1.152500000000000000e+02,2.922605244418304271e-01,2.922605328313698791e-01,2.922605419282641170e-01
1.153000000000000114e+02,2.922605245464987567e-01,2.922605328856204832e-01,2.922605419282641170e-01
1.153500000000000085e+02,2.922605246501974730e-01,2.922605329395348561e-01,2.922605419282641170e-01
1.154000000000000057e+02,2.922605247529289629e-01,2.922605329931159956e-01,2.922605419282641170e-01
1.154500000000000028e+02,2.922605248547020529e-01,2.922605330463672879e-01,2.922605419282641170e-01
1.155000000000000000e+02,2.922605249555321749e-01,2.922605330992920636e-01,2.922605419282641170e-01
1.155500000000000114e+02,2.922605250554410894e-01,2.922605331518940419e-01,2.922605419282641170e-01
1.156000000000000085e+02,2.922605251544566074e-01,2.922605332041768311e-01,2.922605419282641170e-01
1.156500000000000057e+02,2.922605252526122577e-01,2.922605332561442060e-01,2.922605419282641170e-01
1.157000000000000028e+02,2.922605253499463984e-01,2.922605333077999412e-01,2.922605419282641170e-01
1.157500000000000000e+02,2.922605254465019398e-01,2.922605333591477561e-01,2.922605419282641170e-01
1.158000000000000114e+02,2.922605255423254556e-01,2.922605334101914809e-01,2.922605419282641170e-01
1.158500000000000085e+02,2.922605256374661842e-01,2.922605334609345573e-01,2.922605419282641170e-01
1.159000000000000057e+02,2.922605257319754735e-01,2.922605335113805936e-01,2.922605419282641170e-01
1.159500000000000028e+02,2.922605258259055039e-01,2.922605335615328648e-01,2.922605419282641170e-01
1.160000000000000000e+02,2.922605259193085669e-01,2.922605336113945351e-01,2.922605419282641170e-01
1.160500000000000114e+02,2.922605260122360105e-01,2.922605336609684357e-01,2.922605419282641170e-01
1.161000000000000085e+02,2.922605261047374059e-01,2.922605337102572309e-01,2.922605419282641170e-01
1.161500000000000057e+02,2.922605261968593826e-01,2.922605337592634189e-01,2.922605419282641170e-01
1.162000000000000028e+02,2.922605262886450728e-01,2.922605338079891091e-01,2.922605419282641170e-01
1.162500000000000000e+02,2.922605263801330011e-01,2.922605338564361888e-01,2.922605419282641170e-01
1.163000000000000114e+02,2.922605264713567519e-01,2.922605339046062678e-01,2.922605419282641170e-01
1.163500000000000085e+02,2.922605265623440252e-01,2.922605339525006785e-01,2.922605419282641170e-01
1.164000000000000057e+02,2.922605266531164148e-01,2.922605340001205310e-01,2.922605419282641170e-01
1.164500000000000028e+02,2.922605267436887977e-01,2.922605340474667135e-01,2.922605419282641170e-01
1.165000000000000000e+02,2.922605268340693896e-01,2.922605340945398922e-01,2.922605419282641170e-01
1.165500000000000114e+02,2.922605269242594672e-01,2.922605341413404556e-01,2.922605419282641170e-01
1.166000000000000085e+02,2.922605270142534239e-01,2.922605341878688479e-01,2.922605419282641170e-01
1.166500000000000057e+02,2.922605271040391028e-01,2.922605342341251244e-01,2.922605419282641170e-01
1.167000000000000028e+02,2.922605271935980187e-01,2.922605342801093964e-01,2.922605419282641170e-01
1.167500000000000000e+02,2.922605272829058576e-01,2.922605343258217747e-01,2.922605419282641170e-01
1.168000000000000114e+02,2.922605273719329766e-01,2.922605343712620929e-01,2.922605419282641170e-01
1.168500000000000085e+02,2.922605274606452364e-01,2.922605344164304619e-01,2.922605419282641170e-01
1.169000000000000057e+02,2.922605275490045562e-01,2.922605344613268818e-01,2.922605419282641170e-01
1.169500000000000028e+02,2.922605276369700800e-01,2.922605345059515192e-01,2.922605419282641170e-01
1.170000000000000000e+02,2.922605277244987865e-01,2.922605345503044849e-01,2.922605419282641170e-01
1.170500000000000114e+02,2.922605278115464333e-01,2.922605345943862232e-01,2.922605419282641170e-01
1.171000000000000085e+02,2.922605278980688337e-01,2.922605346381971225e-01,2.922605419282641170e-01
1.171500000000000057e+02,2.922605279840224113e-01,2.922605346817379601e-01,2.922605419282641170e-01
1.172000000000000028e+02,2.922605280693654217e-01,2.922605347250095131e-01,2.922605419282641170e-01
1.172500000000000000e+02,2.922605281540585631e-01,2.922605347680128363e-01,2.922605419282641170e-01
1.173000000000000114e+02,2.922605282380660863e-01,2.922605348107492063e-01,2.922605419282641170e-01
1.173500000000000085e+02,2.922605283213563498e-01,2.922605348532200664e-01,2.922605419282641170e-01
1.174000000000000057e+02,2.922605284039025419e-01,2.922605348954270821e-01,2.922605419282641170e-01
1.174500000000000028e+02,2.922605284856831798e-01,2.922605349373721406e-01,2.922605419282641170e-01
1.175000000000000000e+02,2.922605285666824426e-01,2.922605349790571849e-01,2.922605419282641170e-01
1.175500000000000114e+02,2.922605286468908381e-01,2.922605350204844910e-01,2.922605419282641170e-01
1.176000000000000085e+02,2.922605287263049245e-01,2.922605350616564457e-01,2.922605419282641170e-01
1.176500000000000057e+02,2.922605288049276440e-01,2.922605351025754361e-01,2.922605419282641170e-01
1.177000000000000028e+02,2.922605288827681003e-01,2.922605351432441823e-01,2.922605419282641170e-01
1.177500000000000000e+02,2.922605289598415035e-01,2.922605351836652932e-01,2.922605419282641170e-01
1.178000000000000114e+02,2.922605290361687258e-01,2.922605352238414333e-01,2.922605419282641170e-01
1.178500000000000085e+02,2.922605291117758020e-01,2.922605352637754894e-01,2.922605419282641170e-01
1.179000000000000057e+02,2.922605291866936517e-01,2.922605353034700704e-01,2.922605419282641170e-01
1.179500000000000028e+02,2.922605292609572469e-01,2.922605353429280073e-01,2.922605419282641170e-01
1.180000000000000000e+02,2.922605293346048350e-01,2.922605353821519647e-01,2.922605419282641170e-01
1.180500000000000114e+02,2.922605294076774940e-01,2.922605354211444406e-01,2.922605419282641170e-01
1.181000000000000085e+02,2.922605294802181897e-01,2.922605354599079885e-01,2.922605419282641170e-01
1.181500000000000057e+02,2.922605295522707758e-01,2.922605354984449955e-01,2.922605419282641170e-01
1.182000000000000028e+02,2.922605296238795503e-01,2.922605355367576818e-01,2.922605419282641170e-01
1.182500000000000000e+02,2.922605296950879783e-01,2.922605355748481015e-01,2.922605419282641170e-01
1.183000000000000114e+02,2.922605297659383594e-01,2.922605356127181420e-01,2.922605419282641170e-01
1.183500000000000085e+02,2.922605298364708282e-01,2.922605356503696350e-01,2.922605419282641170e-01
1.184000000000000057e+02,2.922605299067225770e-01,2.922605356878040794e-01,2.922605419282641170e-01
1.184500000000000028e+02,2.922605299767274123e-01,2.922605357250229741e-01,2.922605419282641170e-01
1.185000000000000000e+02,2.922605300465151434e-01,2.922605357620274291e-01,2.922605419282641170e-01
1.185500000000000114e+02,2.922605301161110281e-01,2.922605357988186103e-01,2.922605419282641170e-01
1.186000000000000085e+02,2.922605301855355497e-01,2.922605358353974059e-01,2.922605419282641170e-01
1.186500000000000057e+02,2.922605302548040296e-01,2.922605358717646484e-01,2.922605419282641170e-01
1.187000000000000028e+02,2.922605303239264041e-01,2.922605359079208376e-01,2.922605419282641170e-01
1.187500000000000000e+02,2.922605303929073362e-01,2.922605359438666395e-01,2.922605419282641170e-01
1.188000000000000114e+02,2.922605304617461597e-01,2.922605359796024982e-01,2.922605419282641170e-01
1.188500000000000085e+02,2.922605305304370460e-01,2.922605360151287468e-01,2.922605419282641170e-01
1.189000000000000057e+02,2.922605305989692814e-01,2.922605360504456629e-01,2.922605419282641170e-01
1.189500000000000028e+02,2.922605306673274339e-01,2.922605360855536349e-01,2.922605419282641170e-01
1.190000000000000000e+02,2.922605307354919635e-01,2.922605361204528851e-01,2.922605419282641170e-01
1.190500000000000114e+02,2.922605308034397775e-01,2.922605361551436909e-01,2.922605419282641170e-01
1.191000000000000085e+02,2.922605308711445637e-01,2.922605361896263854e-01,2.922605419282641170e-01
1.191500000000000057e+02,2.922605309385775119e-01,2.922605362239013016e-01,2.922605419282641170e-01
1.192000000000000028e+02,2.922605310057079242e-01,2.922605362579688837e-01,2.922605419282641170e-01
1.192500000000000000e+02,2.922605310725040484e-01,2.922605362918296312e-01,2.922605419282641170e-01
1.193000000000000114e+02,2.922605311389335769e-01,2.922605363254840438e-01,2.922605419282641170e-01
1.193500000000000085e+02,2.922605312049643689e-01,2.922605363589329541e-01,2.922605419282641170e-01
1.194000000000000057e+02,2.922605312705652270e-01,2.922605363921769728e-01,2.922605419282641170e-01
1.194500000000000028e+02,2.922605313357063972e-01,2.922605364252170990e-01,2.922605419282641170e-01
1.195000000000000000e+02,2.922605314003601795e-01,2.922605364580543319e-01,2.922605419282641170e-01
1.195500000000000114e+02,2.922605314645015939e-01,2.922605364906897818e-01,2.922605419282641170e-01
1.196000000000000085e+02,2.922605315281088245e-01,2.922605365231246144e-01,2.922605419282641170e-01
1.196500000000000057e+02,2.922605315911634971e-01,2.922605365553602730e-01,2.922605419282641170e-01
1.197000000000000028e+02,2.922605316536511233e-01,2.922605365873981453e-01,2.922605419282641170e-01
1.197500000000000000e+02,2.922605317155613780e-01,2.922605366192397303e-01,2.922605419282641170e-01
1.198000000000000114e+02,2.922605317768881550e-01,2.922605366508866376e-01,2.922605419282641170e-01
1.198500000000000085e+02,2.922605318376298444e-01,2.922605366823405326e-01,2.922605419282641170e-01
1.199000000000000057e+02,2.922605318977889999e-01,2.922605367136031917e-01,2.922605419282641170e-01
1.199500000000000028e+02,2.922605319573726712e-01,2.922605367446763358e-01,2.922605419282641170e-01
1.200000000000000000e+02,2.922605320163916831e-01,2.922605367755617967e-01,2.922605419282641170e-01
1.200500000000000114e+02,2.922605320748609681e-01,2.922605368062612952e-01,2.922605419282641170e-01
1.201000000000000085e+02,2.922605321327987893e-01,2.922605368367767187e-01,2.922605419282641170e-01
1.201500000000000057e+02,2.922605321902265740e-01,2.922605368671097881e-01,2.922605419282641170e-01
1.202000000000000028e+02,2.922605322471683587e-01,2.922605368972622797e-01,2.922605419282641170e-01
1.202500000000000000e+02,2.922605323036504554e-01,2.922605369272359144e-01,2.922605419282641170e-01
1.203000000000000114e+02,2.922605323597007310e-01,2.922605369570323020e-01,2.922605419282641170e-01
1.203500000000000085e+02,2.922605324153483286e-01,2.922605369866531078e-01,2.922605419282641170e-01
1.204000000000000057e+02,2.922605324706228358e-01,2.922605370160997751e-01,2.922605419282641170e-01
1.204500000000000028e+02,2.922605325255539510e-01,2.922605370453738582e-01,2.922605419282641170e-01
1.205000000000000000e+02,2.922605325801708176e-01,2.922605370744765785e-01,2.922605419282641170e-01
1.205500000000000114e+02,2.922605326345016352e-01,2.922605371034092125e-01,2.922605419282641170e-01
1.206000000000000085e+02,2.922605326885729937e-01,2.922605371321730372e-01,2.922605419282641170e-01
1.206500000000000057e+02,2.922605327424097066e-01,2.922605371607690516e-01,2.922605419282641170e-01
1.207000000000000028e+02,2.922605327960340338e-01,2.922605371891983106e-01,2.922605419282641170e-01
1.207500000000000000e+02,2.922605328494656818e-01,2.922605372174617022e-01,2.922605419282641170e-01
1.208000000000000114e+02,2.922605329027213039e-01,2.922605372455600592e-01,2.922605419282641170e-01
1.208500000000000085e+02,2.922605329558145004e-01,2.922605372734941587e-01,2.922605419282641170e-01
1.209000000000000057e+02,2.922605330087553743e-01,2.922605373012647223e-01,2.922605419282641170e-01
1.209500000000000028e+02,2.922605330615506980e-01,2.922605373288723607e-01,2.922605419282641170e-01
1.210000000000000000e+02,2.922605331142037466e-01,2.922605373563176290e-01,2.922605419282641170e-01
1.210500000000000114e+02,2.922605331667144646e-01,2.922605373836011933e-01,2.922605419282641170e-01
1.211000000000000085e+02,2.922605332190794658e-01,2.922605374107235532e-01,2.922605419282641170e-01
1.211500000000000057e+02,2.922605332712923110e-01,2.922605374376851528e-01,2.922605419282641170e-01
1.212000000000000028e+02,2.922605333233436742e-01,2.922605374644865472e-01,2.922605419282641170e-01
1.212500000000000000e+02,2.922605333752216206e-01,2.922605374911282361e-01,2.922605419282641170e-01
1.213000000000000114e+02,2.922605334269120503e-01,2.922605375176107745e-01,2.922605419282641170e-01
1.213500000000000085e+02,2.922605334783988096e-01,2.922605375439346620e-01,2.922605419282641170e-01
1.214000000000000057e+02,2.922605335296645235e-01,2.922605375701004538e-01,2.922605419282641170e-01
1.214500000000000028e+02,2.922605335806904292e-01,2.922605375961088159e-01,2.922605419282641170e-01
1.215000000000000000e+02,2.922605336314573199e-01,2.922605376219603035e-01,2.922605419282641170e-01
1.215500000000000114e+02,2.922605336819456556e-01,2.922605376476555827e-01,2.922605419282641170e-01
1.216000000000000085e+02,2.922605337321361740e-01,2.922605376731954308e-01,2.922605419282641170e-01
1.216500000000000057e+02,2.922605337820101123e-01,2.922605376985806247e-01,2.922605419282641170e-01
1.217000000000000028e+02,2.922605338315497625e-01,2.922605377238119972e-01,2.922605419282641170e-01
1.217500000000000000e+02,2.922605338807386932e-01,2.922605377488903811e-01,2.922605419282641170e-01
1.218000000000000114e+02,2.922605339295621940e-01,2.922605377738166643e-01,2.922605419282641170e-01
1.218500000000000085e+02,2.922605339780074418e-01,2.922605377985917907e-01,2.922605419282641170e-01
1.219000000000000057e+02,2.922605340260637785e-01,2.922605378232168705e-01,2.922605419282641170e-01
1.219500000000000028e+02,2.922605340737229884e-01,2.922605378476927918e-01,2.922605419282641170e-01
1.220000000000000000e+02,2.922605341209792429e-01,2.922605378720207203e-01,2.922605419282641170e-01
1.220500000000000114e+02,2.922605341678293223e-01,2.922605378962017109e-01,2.922605419282641170e-01
1.221000000000000085e+02,2.922605342142725604e-01,2.922605379202368736e-01,2.922605419282641170e-01
1.221500000000000057e+02,2.922605342603109002e-01,2.922605379441272633e-01,2.922605419282641170e-01
1.222000000000000028e+02,2.922605343059486160e-01,2.922605379678740456e-01,2.922605419282641170e-01
1.222500000000000000e+02,2.922605343511925913e-01,2.922605379914783308e-01,2.922605419282641170e-01
1.223000000000000114e+02,2.922605343960515967e-01,2.922605380149412846e-01,2.922605419282641170e-01
1.223500000000000085e+02,2.922605344405366234e-01,2.922605380382639062e-01,2.922605419282641170e-01
1.224000000000000057e+02,2.922605344846601616e-01,2.922605380614473614e-01,2.922605419282641170e-01
1.224500000000000028e+02,2.922605345284363665e-01,2.922605380844927048e-01,2.922605419282641170e-01
1.225000000000000000e+02,2.922605345718803926e-01,2.922605381074009356e-01,2.922605419282641170e-01
1.225500000000000114e+02,2.922605346150083938e-01,2.922605381301731087e-01,2.922605419282641170e-01
1.226000000000000085e+02,2.922605346578369678e-01,2.922605381528101676e-01,2.922605419282641170e-01
1.226500000000000057e+02,2.922605347003829901e-01,2.922605381753130560e-01,2.922605419282641170e-01
1.227000000000000028e+02,2.922605347426632250e-01,2.922605381976827177e-01,2.922605419282641170e-01
1.227500000000000000e+02,2.922605347846942148e-01,2.922605382199200408e-01,2.922605419282641170e-01
1.228000000000000114e+02,2.922605348264916691e-01,2.922605382420258024e-01,2.922605419282641170e-01
1.228500000000000085e+02,2.922605348680705206e-01,2.922605382640008354e-01,2.922605419282641170e-01
1.229000000000000057e+02,2.922605349094445915e-01,2.922605382858459167e-01,2.922605419282641170e-01
1.229500000000000028e+02,2.922605349506263162e-01,2.922605383075618790e-01,2.922605419282641170e-01
1.230000000000000000e+02,2.922605349916266304e-01,2.922605383291493331e-01,2.922605419282641170e-01
1.230500000000000114e+02,2.922605350324549711e-01,2.922605383506090559e-01,2.922605419282641170e-01
1.231000000000000085e+02,2.922605350731189433e-01,2.922605383719417138e-01,2.922605419282641170e-01
1.231500000000000057e+02,2.922605351136244867e-01,2.922605383931479173e-01,2.922605419282641170e-01
1.232000000000000028e+02,2.922605351539757090e-01,2.922605384142283880e-01,2.922605419282641170e-01
1.232500000000000000e+02,2.922605351941749419e-01,2.922605384351837365e-01,2.922605419282641170e-01
1.233000000000000114e+02,2.922605352342229068e-01,2.922605384560146291e-01,2.922605419282641170e-01
1.233500000000000085e+02,2.922605352741185492e-01,2.922605384767216763e-01,2.922605419282641170e-01
1.234000000000000057e+02,2.922605353138593709e-01,2.922605384973054887e-01,2.922605419282641170e-01
1.234500000000000028e+02,2.922605353534414863e-01,2.922605385177667325e-01,2.922605419282641170e-01
1.235000000000000000e+02,2.922605353928596772e-01,2.922605385381060183e-01,2.922605419282641170e-01
1.235500000000000114e+02,2.922605354321078375e-01,2.922605385583239568e-01,2.922605419282641170e-01
1.236000000000000085e+02,2.922605354711788617e-01,2.922605385784212695e-01,2.922605419282641170e-01
1.236500000000000057e+02,2.922605355100649227e-01,2.922605385983985671e-01,2.922605419282641170e-01
1.237000000000000028e+02,2.922605355487577494e-01,2.922605386182565157e-01,2.922605419282641170e-01
1.237500000000000000e+02,2.922605355872487931e-01,2.922605386379957815e-01,2.922605419282641170e-01
1.238000000000000114e+02,2.922605356255294495e-01,2.922605386576170305e-01,2.922605419282641170e-01
1.238500000000000085e+02,2.922605356635911145e-01,2.922605386771209290e-01,2.922605419282641170e-01
1.239000000000000057e+02,2.922605357014254612e-01,2.922605386965081431e-01,2.922605419282641170e-01
1.239500000000000028e+02,2.922605357390247183e-01,2.922605387157794499e-01,2.922605419282641170e-01
1.240000000000000000e+02,2.922605357763815581e-01,2.922605387349354600e-01,2.922605419282641170e-01
1.240500000000000114e+02,2.922605358134894304e-01,2.922605387539768951e-01,2.922605419282641170e-01
1.241000000000000085e+02,2.922605358503425621e-01,2.922605387729044213e-01,2.922605419282641170e-01
1.241500000000000057e+02,2.922605358869362902e-01,2.922605387917187603e-01,2.922605419282641170e-01
1.242000000000000028e+02,2.922605359232666733e-01,2.922605388104205781e-01,2.922605419282641170e-01
1.242500000000000000e+02,2.922605359593309915e-01,2.922605388290105966e-01,2.922605419282641170e-01
1.243000000000000114e+02,2.922605359951275239e-01,2.922605388474894261e-01,2.922605419282641170e-01
1.243500000000000085e+02,2.922605360306557154e-01,2.922605388658578440e-01,2.922605419282641170e-01
1.244000000000000057e+02,2.922605360659158991e-01,2.922605388841163498e-01,2.922605419282641170e-01
1.244500000000000028e+02,2.922605361009096292e-01,2.922605389022657763e-01,2.922605419282641170e-01
1.245000000000000000e+02,2.922605361356392373e-01,2.922605389203066784e-01,2.922605419282641170e-01
1.245500000000000114e+02,2.922605361701081095e-01,2.922605389382396668e-01,2.922605419282641170e-01
1.246000000000000085e+02,2.922605362043204646e-01,2.922605389560655187e-01,2.922605419282641170e-01
1.246500000000000057e+02,2.922605362382811323e-01,2.922605389737847337e-01,2.922605419282641170e-01
1.247000000000000028e+02,2.922605362719957189e-01,2.922605389913979224e-01,2.922605419282641170e-01
1.247500000000000000e+02,2.922605363054702754e-01,2.922605390089058619e-01,2.922605419282641170e-01
1.248000000000000114e+02,2.922605363387113520e-01,2.922605390263089964e-01,2.922605419282641170e-01
1.248500000000000085e+02,2.922605363717256655e-01,2.922605390436080475e-01,2.922605419282641170e-01
1.249000000000000057e+02,2.922605364045203769e-01,2.922605390608036258e-01,2.922605419282641170e-01
1.249500000000000028e+02,2.922605364371025360e-01,2.922605390778962864e-01,2.922605419282641170e-01
1.250000000000000000e+02,2.922605364694792485e-01,2.922605390948866400e-01,2.922605419282641170e-01
1.250500000000000114e+02,2.922605365016575640e-01,2.922605391117753526e-01,2.922605419282641170e-01
1.251000000000000085e+02,2.922605365336441996e-01,2.922605391285630350e-01,2.922605419282641170e-01
1.251500000000000057e+02,2.922605365654457055e-01,2.922605391452502421e-01,2.922605419282641170e-01
1.252000000000000028e+02,2.922605365970682434e-01,2.922605391618376958e-01,2.922605419282641170e-01
1.252500000000000000e+02,2.922605366285175865e-01,2.922605391783259510e-01,2.922605419282641170e-01
1.253000000000000114e+02,2.922605366597989529e-01,2.922605391947156184e-01,2.922605419282641170e-01
1.253500000000000085e+02,2.922605366909171165e-01,2.922605392110074196e-01,2.922605419282641170e-01
1.254000000000000057e+02,2.922605367218762962e-01,2.922605392272019653e-01,2.922605419282641170e-01
1.254500000000000028e+02,2.922605367526801556e-01,2.922605392432998106e-01,2.922605419282641170e-01
1.255000000000000000e+02,2.922605367833316925e-01,2.922605392593017326e-01,2.922605419282641170e-01
1.255500000000000114e+02,2.922605368138334603e-01,2.922605392752082309e-01,2.922605419282641170e-01
1.256000000000000085e+02,2.922605368441873464e-01,2.922605392910200273e-01,2.922605419282641170e-01
1.256500000000000057e+02,2.922605368743947385e-01,2.922605393067377322e-01,2.922605419282641170e-01
1.257000000000000028e+02,2.922605369044564139e-01,2.922605393223620118e-01,2.922605419282641170e-01
1.257500000000000000e+02,2.922605369343727055e-01,2.922605393378934213e-01,2.922605419282641170e-01
1.258000000000000114e+02,2.922605369641435025e-01,2.922605393533326268e-01,2.922605419282641170e-01
1.258500000000000085e+02,2.922605369937681941e-01,2.922605393686802389e-01,2.922605419282641170e-01
1.259000000000000057e+02,2.922605370232457256e-01,2.922605393839368126e-01,2.922605419282641170e-01
1.259500000000000028e+02,2.922605370525748203e-01,2.922605393991030143e-01,2.922605419282641170e-01
1.260000000000000000e+02,2.922605370817538684e-01,2.922605394141793433e-01,2.922605419282641170e-01
1.260500000000000114e+02,2.922605371107809269e-01,2.922605394291664105e-01,2.922605419282641170e-01
1.261000000000000085e+02,2.922605371396538865e-01,2.922605394440646598e-01,2.922605419282641170e-01
1.261500000000000057e+02,2.922605371683705267e-01,2.922605394588747574e-01,2.922605419282641170e-01
1.262000000000000028e+02,2.922605371969285160e-01,2.922605394735970918e-01,2.922605419282641170e-01
1.262500000000000000e+02,2.922605372253253564e-01,2.922605394882322738e-01,2.922605419282641170e-01
1.263000000000000114e+02,2.922605372535586610e-01,2.922605395027806363e-01,2.922605419282641170e-01
1.263500000000000085e+02,2.922605372816260427e-01,2.922605395172427900e-01,2.922605419282641170e-01
1.264000000000000057e+02,2.922605373095251702e-01,2.922605395316190680e-01,2.922605419282641170e-01
1.264500000000000028e+02,2.922605373372537674e-01,2.922605395459100253e-01,2.922605419282641170e-01
1.265000000000000000e+02,2.922605373648098914e-01,2.922605395601159395e-01,2.922605419282641170e-01
1.265500000000000114e+02,2.922605373921915994e-01,2.922605395742373657e-01,2.922605419282641170e-01
1.266000000000000085e+02,2.922605374193972261e-01,2.922605395882746371e-01,2.922605419282641170e-01
1.266500000000000057e+02,2.922605374464254391e-01,2.922605396022281421e-01,2.922605419282641170e-01
1.267000000000000028e+02,2.922605374732750172e-01,2.922605396160982694e-01,2.922605419282641170e-01
1.267500000000000000e+02,2.922605374999452388e-01,2.922605396298855185e-01,2.922605419282641170e-01
1.268000000000000114e+02,2.922605375264354377e-01,2.922605396435901670e-01,2.922605419282641170e-01
1.268500000000000085e+02,2.922605375527454474e-01,2.922605396572126590e-01,2.922605419282641170e-01
1.269000000000000057e+02,2.922605375788753790e-01,2.922605396707533831e-01,2.922605419282641170e-01
1.269500000000000028e+02,2.922605376048256764e-01,2.922605396842127834e-01,2.922605419282641170e-01
1.270000000000000000e+02,2.922605376305971170e-01,2.922605396975912484e-01,2.922605419282641170e-01
1.270500000000000114e+02,2.922605376561908108e-01,2.922605397108892222e-01,2.922605419282641170e-01
1.271000000000000085e+02,2.922605376816081457e-01,2.922605397241070935e-01,2.922605419282641170e-01
1.271500000000000057e+02,2.922605377068509536e-01,2.922605397372453062e-01,2.922605419282641170e-01
1.272000000000000028e+02,2.922605377319211772e-01,2.922605397503044156e-01,2.922605419282641170e-01
1.272500000000000000e+02,2.922605377568211482e-01,2.922605397632848101e-01,2.922605419282641170e-01
1.273000000000000114e+02,2.922605377815534755e-01,2.922605397761869894e-01,2.922605419282641170e-01
1.273500000000000085e+02,2.922605378061209347e-01,2.922605397890115086e-01,2.922605419282641170e-01
1.274000000000000057e+02,2.922605378305265234e-01,2.922605398017588119e-01,2.922605419282641170e-01
1.274500000000000028e+02,2.922605378547735167e-01,2.922605398144294542e-01,2.922605419282641170e-01
1.275000000000000000e+02,2.922605378788651342e-01,2.922605398270239907e-01,2.922605419282641170e-01
1.275500000000000114e+02,2.922605379028049288e-01,2.922605398395429210e-01,2.922605419282641170e-01
1.276000000000000085e+02,2.922605379265964531e-01,2.922605398519868558e-01,2.922605419282641170e-01
1.276500000000000057e+02,2.922605379502432044e-01,2.922605398643562391e-01,2.922605419282641170e-01
1.277000000000000028e+02,2.922605379737489018e-01,2.922605398766517371e-01,2.922605419282641170e-01
1.277500000000000000e+02,2.922605379971169870e-01,2.922605398888739048e-01,2.922605419282641170e-01
1.278000000000000114e+02,2.922605380203510683e-01,2.922605399010231864e-01,2.922605419282641170e-01
1.278500000000000085e+02,2.922605380434545319e-01,2.922605399131002479e-01,2.922605419282641170e-01
1.279000000000000057e+02,2.922605380664306529e-01,2.922605399251055891e-01,2.922605419282641170e-01
1.279500000000000028e+02,2.922605380892825400e-01,2.922605399370397650e-01,2.922605419282641170e-01
1.280000000000000000e+02,2.922605381120131351e-01,2.922605399489032751e-01,2.922605419282641170e-01
1.280500000000000114e+02,2.922605381346251030e-01,2.922605399606966192e-01,2.922605419282641170e-01
1.280999999999999943e+02,2.922605381571208860e-01,2.922605399724202968e-01,2.922605419282641170e-01
1.281500000000000057e+02,2.922605381795025381e-01,2.922605399840748630e-01,2.922605419282641170e-01
1.282000000000000171e+02,2.922605382017720022e-01,2.922605399956607064e-01,2.922605419282641170e-01
1.282500000000000000e+02,2.922605382239307215e-01,2.922605400071782711e-01,2.922605419282641170e-01
1.283000000000000114e+02,2.922605382459798617e-01,2.922605400186280011e-01,2.922605419282641170e-01
1.283499999999999943e+02,2.922605382679203112e-01,2.922605400300103407e-01,2.922605419282641170e-01
1.284000000000000057e+02,2.922605382897524029e-01,2.922605400413256227e-01,2.922605419282641170e-01
1.284500000000000171e+02,2.922605383114764144e-01,2.922605400525741803e-01,2.922605419282641170e-01
1.285000000000000000e+02,2.922605383330920126e-01,2.922605400637564577e-01,2.922605419282641170e-01
1.285500000000000114e+02,2.922605383545986424e-01,2.922605400748726767e-01,2.922605419282641170e-01
1.285999999999999943e+02,2.922605383759954711e-01,2.922605400859232816e-01,2.922605419282641170e-01
1.286500000000000057e+02,2.922605383972812776e-01,2.922605400969084943e-01,2.922605419282641170e-01
1.287000000000000171e+02,2.922605384184546740e-01,2.922605401078285925e-01,2.922605419282641170e-01
1.287500000000000000e+02,2.922605384395139394e-01,2.922605401186838536e-01,2.922605419282641170e-01
1.288000000000000114e+02,2.922605384604571865e-01,2.922605401294746108e-01,2.922605419282641170e-01
1.288499999999999943e+02,2.922605384812824725e-01,2.922605401402010861e-01,2.922605419282641170e-01
1.289000000000000057e+02,2.922605385019875213e-01,2.922605401508635570e-01,2.922605419282641170e-01
1.289500000000000171e+02,2.922605385225702235e-01,2.922605401614623011e-01,2.922605419282641170e-01
1.290000000000000000e+02,2.922605385430283031e-01,2.922605401719975404e-01,2.922605419282641170e-01
1.290500000000000114e+02,2.922605385633595954e-01,2.922605401824695526e-01,2.922605419282641170e-01
1.290999999999999943e+02,2.922605385835619352e-01,2.922605401928786151e-01,2.922605419282641170e-01
1.291500000000000057e+02,2.922605386036333797e-01,2.922605402032250610e-01,2.922605419282641170e-01
1.292000000000000171e+02,2.922605386235720970e-01,2.922605402135091679e-01,2.922605419282641170e-01
1.292500000000000000e+02,2.922605386433764774e-01,2.922605402237312133e-01,2.922605419282641170e-01
1.293000000000000114e+02,2.922605386630451885e-01,2.922605402338914748e-01,2.922605419282641170e-01
1.293499999999999943e+02,2.922605386825772866e-01,2.922605402439903965e-01,2.922605419282641170e-01
1.294000000000000057e+02,2.922605387019719947e-01,2.922605402540282560e-01,2.922605419282641170e-01
1.294500000000000171e+02,2.922605387212290351e-01,2.922605402640054417e-01,2.922605419282641170e-01
1.295000000000000000e+02,2.922605387403484634e-01,2.922605402739223424e-01,2.922605419282641170e-01
1.295500000000000114e+02,2.922605387593307236e-01,2.922605402837792909e-01,2.922605419282641170e-01
1.295999999999999943e+02,2.922605387781766484e-01,2.922605402935767316e-01,2.922605419282641170e-01
1.296500000000000057e+02,2.922605387968875146e-01,2.922605403033151084e-01,2.922605419282641170e-01
1.297000000000000171e+02,2.922605388154649875e-01,2.922605403129948098e-01,2.922605419282641170e-01
1.297500000000000000e+02,2.922605388339110655e-01,2.922605403226162801e-01,2.922605419282641170e-01
1.298000000000000114e+02,2.922605388522281356e-01,2.922605403321799633e-01,2.922605419282641170e-01
1.298499999999999943e+02,2.922605388704189733e-01,2.922605403416863035e-01,2.922605419282641170e-01
1.299000000000000057e+02,2.922605388884865762e-01,2.922605403511358002e-01,2.922605419282641170e-01
1.299500000000000171e+02,2.922605389064341641e-01,2.922605403605288421e-01,2.922605419282641170e-01
1.300000000000000000e+02,2.922605389242652341e-01,2.922605403698658733e-01,2.922605419282641170e-01
1.300500000000000114e+02,2.922605389419834498e-01,2.922605403791474488e-01,2.922605419282641170e-01
1.300999999999999943e+02,2.922605389595925307e-01,2.922605403883739017e-01,2.922605419282641170e-01
1.301500000000000057e+02,2.922605389770961959e-01,2.922605403975456762e-01,2.922605419282641170e-01
1.302000000000000171e+02,2.922605389944982757e-01,2.922605404066632162e-01,2.922605419282641170e-01
1.302500000000000000e+02,2.922605390118024893e-01,2.922605404157269660e-01,2.922605419282641170e-01
1.303000000000000114e+02,2.922605390290123895e-01,2.922605404247372585e-01,2.922605419282641170e-01
1.303499999999999943e+02,2.922605390461314179e-01,2.922605404336944823e-01,2.922605419282641170e-01
1.304000000000000057e+02,2.922605390631626276e-01,2.922605404425989706e-01,2.922605419282641170e-01
1.304500000000000171e+02,2.922605390801090164e-01,2.922605404514511673e-01,2.922605419282641170e-01
1.305000000000000000e+02,2.922605390969730821e-01,2.922605404602513501e-01,2.922605419282641170e-01
1.305500000000000114e+02,2.922605391137570452e-01,2.922605404689997965e-01,2.922605419282641170e-01
1.305999999999999943e+02,2.922605391304627376e-01,2.922605404776967841e-01,2.922605419282641170e-01
1.306500000000000057e+02,2.922605391470915470e-01,2.922605404863427014e-01,2.922605419282641170e-01
1.307000000000000171e+02,2.922605391636444727e-01,2.922605404949377150e-01,2.922605419282641170e-01
1.307500000000000000e+02,2.922605391801220143e-01,2.922605405034821024e-01,2.922605419282641170e-01
1.308000000000000114e+02,2.922605391965242827e-01,2.922605405119760302e-01,2.922605419282641170e-01
1.308499999999999943e+02,2.922605392128508894e-01,2.922605405204198314e-01,2.922605419282641170e-01
1.309000000000000057e+02,2.922605392291012238e-01,2.922605405288136726e-01,2.922605419282641170e-01
1.309500000000000171e+02,2.922605392452740092e-01,2.922605405371577203e-01,2.922605419282641170e-01
1.310000000000000000e+02,2.922605392613679132e-01,2.922605405454521965e-01,2.922605419282641170e-01
1.310500000000000114e+02,2.922605392773811039e-01,2.922605405536973233e-01,2.922605419282641170e-01
1.310999999999999943e+02,2.922605392933115276e-01,2.922605405618932672e-01,2.922605419282641170e-01
1.311500000000000057e+02,2.922605393091569081e-01,2.922605405700402503e-01,2.922605419282641170e-01
1.312000000000000171e+02,2.922605393249148031e-01,2.922605405781383836e-01,2.922605419282641170e-01
1.312500000000000000e+02,2.922605393405827146e-01,2.922605405861879446e-01,2.922605419282641170e-01
1.313000000000000114e+02,2.922605393561581444e-01,2.922605405941891554e-01,2.922605419282641170e-01
1.313499999999999943e+02,2.922605393716383726e-01,2.922605406021422381e-01,2.922605419282641170e-01
1.314000000000000057e+02,2.922605393870211232e-01,2.922605406100473036e-01,2.922605419282641170e-01
1.314500000000000171e+02,2.922605394023038983e-01,2.922605406179046850e-01,2.922605419282641170e-01
1.315000000000000000e+02,2.922605394174846438e-01,2.922605406257146599e-01,2.922605419282641170e-01
1.315500000000000114e+02,2.922605394325613615e-01,2.922605406334773948e-01,2.922605419282641170e-01
1.315999999999999943e+02,2.922605394475325524e-01,2.922605406411931672e-01,2.922605419282641170e-01
1.316500000000000057e+02,2.922605394623968289e-01,2.922605406488623658e-01,2.922605419282641170e-01
1.317000000000000171e+02,2.922605394771533027e-01,2.922605406564851571e-01,2.922605419282641170e-01
1.317500000000000000e+02,2.922605394918014188e-01,2.922605406640619297e-01,2.922605419282641170e-01
1.318000000000000114e+02,2.922605395063410105e-01,2.922605406715929055e-01,2.922605419282641170e-01
1.318499999999999943e+02,2.922605395207723555e-01,2.922605406790785287e-01,2.922605419282641170e-01
1.319000000000000057e+02,2.922605395350961754e-01,2.922605406865190214e-01,2.922605419282641170e-01
1.319500000000000171e+02,2.922605395493134695e-01,2.922605406939147721e-01,2.922605419282641170e-01
1.320000000000000000e+02,2.922605395634257919e-01,2.922605407012661138e-01,2.922605419282641170e-01
1.320500000000000114e+02,2.922605395774349746e-01,2.922605407085734353e-01,2.922605419282641170e-01
1.320999999999999943e+02,2.922605395913432380e-01,2.922605407158370139e-01,2.922605419282641170e-01
1.321500000000000057e+02,2.922605396051529691e-01,2.922605407230571828e-01,2.922605419282641170e-01
1.322000000000000171e+02,2.922605396188670546e-01,2.922605407302343861e-01,2.922605419282641170e-01
1.322500000000000000e+02,2.922605396324883809e-01,2.922605407373688458e-01,2.922605419282641170e-01
1.323000000000000114e+02,2.922605396460201677e-01,2.922605407444610059e-01,2.922605419282641170e-01
1.323499999999999943e+02,2.922605396594655791e-01,2.922605407515110887e-01,2.922605419282641170e-01
1.324000000000000057e+02,2.922605396728280014e-01,2.922605407585194826e-01,2.922605419282641170e-01
1.324500000000000171e+02,2.922605396861107652e-01,2.922605407654864651e-01,2.922605419282641170e-01
1.325000000000000000e+02,2.922605396993170346e-01,2.922605407724123139e-01,2.922605419282641170e-01
1.325500000000000114e+02,2.922605397124500848e-01,2.922605407792974175e-01,2.922605419282641170e-01
1.325999999999999943e+02,2.922605397255128579e-01,2.922605407861418869e-01,2.922605419282641170e-01
1.326500000000000057e+02,2.922605397385081294e-01,2.922605407929461108e-01,2.922605419282641170e-01
1.327000000000000171e+02,2.922605397514385639e-01,2.922605407997103111e-01,2.922605419282641170e-01
1.327500000000000000e+02,2.922605397643063818e-01,2.922605408064347099e-01,2.922605419282641170e-01
1.328000000000000114e+02,2.922605397771135816e-01,2.922605408131195848e-01,2.922605419282641170e-01
1.328499999999999943e+02,2.922605397898617730e-01,2.922605408197650467e-01,2.922605419282641170e-01
1.329000000000000057e+02,2.922605398025522327e-01,2.922605408263713733e-01,2.922605419282641170e-01
1.329500000000000171e+02,2.922605398151859046e-01,2.922605408329387311e-01,2.922605419282641170e-01
1.330000000000000000e+02,2.922605398277632882e-01,2.922605408394673421e-01,2.922605419282641170e-01
1.330500000000000114e+02,2.922605398402846055e-01,2.922605408459573173e-01,2.922605419282641170e-01
1.330999999999999943e+02,2.922605398527496345e-01,2.922605408524088788e-01,2.922605419282641170e-01
1.331500000000000057e+02,2.922605398651578756e-01,2.922605408588221931e-01,2.922605419282641170e-01
1.332000000000000171e+02,2.922605398775085517e-01,2.922605408651974268e-01,2.922605419282641170e-01
1.332500000000000000e+02,2.922605398898004414e-01,2.922605408715346909e-01,2.922605419282641170e-01
1.333000000000000114e+02,2.922605399020321570e-01,2.922605408778342073e-01,2.922605419282641170e-01
1.333499999999999943e+02,2.922605399142021998e-01,2.922605408840960872e-01,2.922605419282641170e-01
1.334000000000000057e+02,2.922605399263087933e-01,2.922605408903204971e-01,2.922605419282641170e-01
1.334500000000000171e+02,2.922605399383499392e-01,2.922605408965076590e-01,2.922605419282641170e-01
1.335000000000000000e+02,2.922605399503237500e-01,2.922605409026576839e-01,2.922605419282641170e-01
1.335500000000000114e+02,2.922605399622282274e-01,2.922605409087707384e-01,2.922605419282641170e-01
1.335999999999999943e+02,2.922605399740613175e-01,2.922605409148470446e-01,2.922605419282641170e-01
1.336500000000000057e+02,2.922605399858210773e-01,2.922605409208868243e-01,2.922605419282641170e-01
1.337000000000000171e+02,2.922605399975057305e-01,2.922605409268901888e-01,2.922605419282641170e-01
1.337500000000000000e+02,2.922605400091135008e-01,2.922605409328573600e-01,2.922605419282641170e-01
1.338000000000000114e+02,2.922605400206429449e-01,2.922605409387885600e-01,2.922605419282641170e-01
1.338499999999999943e+02,2.922605400320927305e-01,2.922605409446839553e-01,2.922605419282641170e-01
1.339000000000000057e+02,2.922605400434618583e-01,2.922605409505438789e-01,2.922605419282641170e-01
1.339500000000000171e+02,2.922605400547494958e-01,2.922605409563684420e-01,2.922605419282641170e-01
1.340000000000000000e+02,2.922605400659551433e-01,2.922605409621579775e-01,2.922605419282641170e-01
1.340500000000000114e+02,2.922605400770785788e-01,2.922605409679125965e-01,2.922605419282641170e-01
1.340999999999999943e+02,2.922605400881200244e-01,2.922605409736326876e-01,2.922605419282641170e-01
1.341500000000000057e+02,2.922605400990798130e-01,2.922605409793184172e-01,2.922605419282641170e-01
1.342000000000000171e+02,2.922605401099587219e-01,2.922605409849700075e-01,2.922605419282641170e-01
1.342500000000000000e+02,2.922605401207576947e-01,2.922605409905877916e-01,2.922605419282641170e-01
1.343000000000000114e+02,2.922605401314780083e-01,2.922605409961719358e-01,2.922605419282641170e-01
1.343499999999999943e+02,2.922605401421212168e-01,2.922605410017227734e-01,2.922605419282641170e-01
1.344000000000000057e+02,2.922605401526890967e-01,2.922605410072404708e-01,2.922605419282641170e-01
1.344500000000000171e+02,2.922605401631835353e-01,2.922605410127253056e-01,2.922605419282641170e-01
1.345000000000000000e+02,2.922605401736066422e-01,2.922605410181775554e-01,2.922605419282641170e-01
1.345500000000000114e+02,2.922605401839606931e-01,2.922605410235974421e-01,2.922605419282641170e-01
1.345999999999999943e+02,2.922605401942479642e-01,2.922605410289851879e-01,2.922605419282641170e-01
1.346500000000000057e+02,2.922605402044707867e-01,2.922605410343410148e-01,2.922605419282641170e-01
1.347000000000000171e+02,2.922605402146315479e-01,2.922605410396651449e-01,2.922605419282641170e-01
1.347500000000000000e+02,2.922605402247326345e-01,2.922605410449578001e-01,2.922605419282641170e-01
1.348000000000000114e+02,2.922605402347762116e-01,2.922605410502192025e-01,2.922605419282641170e-01
1.348499999999999943e+02,2.922605402447645551e-01,2.922605410554495187e-01,2.922605419282641170e-01
1.349000000000000057e+02,2.922605402546996634e-01,2.922605410606489151e-01,2.922605419282641170e-01
1.349500000000000171e+02,2.922605402645833683e-01,2.922605410658176694e-01,2.922605419282641170e-01
1.350000000000000000e+02,2.922605402744173908e-01,2.922605410709559481e-01,2.922605419282641170e-01
1.350500000000000114e+02,2.922605402842031741e-01,2.922605410760638622e-01,2.922605419282641170e-01
1.350999999999999943e+02,2.922605402939419950e-01,2.922605410811415783e-01,2.922605419282641170e-01
1.351500000000000057e+02,2.922605403036348526e-01,2.922605410861893183e-01,2.922605419282641170e-01
1.352000000000000171e+02,2.922605403132824686e-01,2.922605410912071933e-01,2.922605419282641170e-01
1.352500000000000000e+02,2.922605403228853982e-01,2.922605410961953143e-01,2.922605419282641170e-01
1.353000000000000114e+02,2.922605403324438633e-01,2.922605411011539034e-01,2.922605419282641170e-01
1.353499999999999943e+02,2.922605403419578640e-01,2.922605411060831271e-01,2.922605419282641170e-01
1.354000000000000057e+02,2.922605403514272338e-01,2.922605411109829854e-01,2.922605419282641170e-01
1.354500000000000171e+02,2.922605403608515284e-01,2.922605411158537558e-01,2.922605419282641170e-01
1.355000000000000000e+02,2.922605403702300819e-01,2.922605411206954940e-01,2.922605419282641170e-01
1.355500000000000114e+02,2.922605403795621726e-01,2.922605411255084218e-01,2.922605419282641170e-01
1.355999999999999943e+02,2.922605403888468012e-01,2.922605411302925948e-01,2.922605419282641170e-01
1.356500000000000057e+02,2.922605403980828576e-01,2.922605411350481242e-01,2.922605419282641170e-01
1.357000000000000171e+02,2.922605404072692314e-01,2.922605411397752873e-01,2.922605419282641170e-01
1.357500000000000000e+02,2.922605404164047016e-01,2.922605411444741397e-01,2.922605419282641170e-01
1.358000000000000114e+02,2.922605404254879913e-01,2.922605411491447924e-01,2.922605419282641170e-01
1.358499999999999943e+02,2.922605404345178237e-01,2.922605411537874676e-01,2.922605419282641170e-01
1.359000000000000057e+02,2.922605404434930332e-01,2.922605411584022761e-01,2.922605419282641170e-01
1.359500000000000171e+02,2.922605404524123984e-01,2.922605411629893846e-01,2.922605419282641170e-01
1.360000000000000000e+02,2.922605404612748647e-01,2.922605411675489595e-01,2.922605419282641170e-01
1.360500000000000114e+02,2.922605404700794329e-01,2.922605411720811119e-01,2.922605419282641170e-01
1.360999999999999943e+02,2.922605404788252703e-01,2.922605411765860639e-01,2.922605419282641170e-01
1.361500000000000057e+02,2.922605404875117108e-01,2.922605411810639819e-01,2.922605419282641170e-01
1.362000000000000171e+02,2.922605404961381992e-01,2.922605411855150326e-01,2.922605419282641170e-01
1.362500000000000000e+02,2.922605405047044580e-01,2.922605411899393268e-01,2.922605419282641170e-01
1.363000000000000114e+02,2.922605405132102652e-01,2.922605411943371423e-01,2.922605419282641170e-01
1.363499999999999943e+02,2.922605405216556207e-01,2.922605411987085899e-01,2.922605419282641170e-01
1.364000000000000057e+02,2.922605405300408576e-01,2.922605412030538363e-01,2.922605419282641170e-01
1.364500000000000171e+02,2.922605405383662536e-01,2.922605412073731035e-01,2.922605419282641170e-01
1.365000000000000000e+02,2.922605405466325301e-01,2.922605412116665580e-01,2.922605419282641170e-01
1.365500000000000114e+02,2.922605405548404089e-01,2.922605412159343108e-01,2.922605419282641170e-01
1.365999999999999943e+02,2.922605405629908337e-01,2.922605412201766395e-01,2.922605419282641170e-01
1.366500000000000057e+02,2.922605405710848037e-01,2.922605412243937106e-01,2.922605419282641170e-01
1.367000000000000171e+02,2.922605405791235400e-01,2.922605412285855797e-01,2.922605419282641170e-01
1.367500000000000000e+02,2.922605405871083750e-01,2.922605412327525798e-01,2.922605419282641170e-01
1.368000000000000114e+02,2.922605405950406410e-01,2.922605412368947664e-01,2.922605419282641170e-01
1.368499999999999943e+02,2.922605406029217812e-01,2.922605412410123060e-01,2.922605419282641170e-01
1.369000000000000057e+02,2.922605406107532389e-01,2.922605412451054208e-01,2.922605419282641170e-01
1.369500000000000171e+02,2.922605406185365129e-01,2.922605412491742771e-01,2.922605419282641170e-01
1.370000000000000000e+02,2.922605406262731020e-01,2.922605412532189861e-01,2.922605419282641170e-01
1.370500000000000114e+02,2.922605406339643386e-01,2.922605412572396588e-01,2.922605419282641170e-01
1.370999999999999943e+02,2.922605406416117213e-01,2.922605412612365727e-01,2.922605419282641170e-01
1.371500000000000057e+02,2.922605406492164715e-01,2.922605412652097279e-01,2.922605419282641170e-01
1.372000000000000171e+02,2.922605406567798103e-01,2.922605412691594018e-01,2.922605419282641170e-01
1.372500000000000000e+02,2.922605406643028481e-01,2.922605412730855945e-01,2.922605419282641170e-01
1.373000000000000114e+02,2.922605406717865839e-01,2.922605412769885835e-01,2.922605419282641170e-01
1.373499999999999943e+02,2.922605406792318505e-01,2.922605412808684244e-01,2.922605419282641170e-01
1.374000000000000057e+02,2.922605406866393696e-01,2.922605412847252282e-01,2.922605419282641170e-01
1.374500000000000171e+02,2.922605406940097517e-01,2.922605412885591614e-01,2.922605419282641170e-01
1.375000000000000000e+02,2.922605407013434409e-01,2.922605412923703350e-01,2.922605419282641170e-01
1.375500000000000114e+02,2.922605407086406593e-01,2.922605412961588600e-01,2.922605419282641170e-01
1.375999999999999943e+02,2.922605407159016289e-01,2.922605412999248475e-01,2.922605419282641170e-01
1.376500000000000057e+02,2.922605407231263497e-01,2.922605413036685196e-01,2.922605419282641170e-01
1.377000000000000171e+02,2.922605407303147107e-01,2.922605413073898761e-01,2.922605419282641170e-01
1.377500000000000000e+02,2.922605407374665454e-01,2.922605413110890837e-01,2.922605419282641170e-01
1.378000000000000114e+02,2.922605407445815207e-01,2.922605413147662534e-01,2.922605419282641170e-01
1.378499999999999943e+02,2.922605407516592479e-01,2.922605413184214962e-01,2.922605419282641170e-01
1.379000000000000057e+02,2.922605407586992277e-01,2.922605413220549786e-01,2.922605419282641170e-01
1.379500000000000171e+02,2.922605407657010157e-01,2.922605413256667561e-01,2.922605419282641170e-01
1.380000000000000000e+02,2.922605407726639459e-01,2.922605413292569954e-01,2.922605419282641170e-01
1.380500000000000114e+02,2.922605407795874632e-01,2.922605413328258073e-01,2.922605419282641170e-01
1.380999999999999943e+02,2.922605407864710125e-01,2.922605413363732474e-01,2.922605419282641170e-01
1.381500000000000057e+02,2.922605407933139277e-01,2.922605413398995378e-01,2.922605419282641170e-01
1.382000000000000171e+02,2.922605408001157090e-01,2.922605413434047339e-01,2.922605419282641170e-01
1.382500000000000000e+02,2.922605408068758015e-01,2.922605413468890023e-01,2.922605419282641170e-01
1.383000000000000114e+02,2.922605408135937610e-01,2.922605413503524541e-01,2.922605419282641170e-01
1.383499999999999943e+02,2.922605408202690880e-01,2.922605413537951446e-01,2.922605419282641170e-01
1.384000000000000057e+02,2.922605408269015048e-01,2.922605413572172961e-01,2.922605419282641170e-01
1.384500000000000171e+02,2.922605408334906785e-01,2.922605413606189639e-01,2.922605419282641170e-01
1.385000000000000000e+02,2.922605408400364979e-01,2.922605413640003147e-01,2.922605419282641170e-01
1.385500000000000114e+02,2.922605408465387966e-01,2.922605413673614039e-01,2.922605419282641170e-01
1.385999999999999943e+02,2.922605408529975746e-01,2.922605413707024535e-01,2.922605419282641170e-01
1.386500000000000057e+02,2.922605408594129983e-01,2.922605413740235192e-01,2.922605419282641170e-01
1.387000000000000171e+02,2.922605408657851789e-01,2.922605413773247673e-01,2.922605419282641170e-01
1.387500000000000000e+02,2.922605408721144493e-01,2.922605413806063090e-01,2.922605419282641170e-01
1.388000000000000114e+02,2.922605408784010872e-01,2.922605413838682553e-01,2.922605419282641170e-01
1.388499999999999943e+02,2.922605408846455921e-01,2.922605413871107172e-01,2.922605419282641170e-01
1.389000000000000057e+02,2.922605408908484637e-01,2.922605413903338056e-01,2.922605419282641170e-01
1.389500000000000171e+02,2.922605408970103125e-01,2.922605413935377427e-01,2.922605419282641170e-01
1.390000000000000000e+02,2.922605409031316936e-01,2.922605413967225285e-01,2.922605419282641170e-01
1.390500000000000114e+02,2.922605409092133844e-01,2.922605413998882740e-01,2.922605419282641170e-01
1.390999999999999943e+02,2.922605409152560507e-01,2.922605414030352011e-01,2.922605419282641170e-01
1.391500000000000057e+02,2.922605409212604699e-01,2.922605414061634210e-01,2.922605419282641170e-01
1.392000000000000171e+02,2.922605409272273636e-01,2.922605414092729337e-01,2.922605419282641170e-01
1.392500000000000000e+02,2.922605409331575643e-01,2.922605414123639611e-01,2.922605419282641170e-01
1.393000000000000114e+02,2.922605409390517939e-01,2.922605414154365588e-01,2.922605419282641170e-01
1.393499999999999943e+02,2.922605409449107738e-01,2.922605414184908934e-01,2.922605419282641170e-01
1.394000000000000057e+02,2.922605409507353369e-01,2.922605414215270203e-01,2.922605419282641170e-01
1.394500000000000171e+02,2.922605409565261492e-01,2.922605414245451061e-01,2.922605419282641170e-01
1.395000000000000000e+02,2.922605409622838768e-01,2.922605414275452063e-01,2.922605419282641170e-01
1.395500000000000114e+02,2.922605409680091304e-01,2.922605414305274873e-01,2.922605419282641170e-01
1.395999999999999943e+02,2.922605409737025206e-01,2.922605414334920049e-01,2.922605419282641170e-01
1.396500000000000057e+02,2.922605409793644915e-01,2.922605414364389254e-01,2.922605419282641170e-01
1.397000000000000171e+02,2.922605409849955982e-01,2.922605414393683043e-01,2.922605419282641170e-01
1.397500000000000000e+02,2.922605409905961737e-01,2.922605414422802528e-01,2.922605419282641170e-01
1.398000000000000114e+02,2.922605409961666068e-01,2.922605414451748818e-01,2.922605419282641170e-01
1.398499999999999943e+02,2.922605410017071748e-01,2.922605414480523023e-01,2.922605419282641170e-01
1.399000000000000057e+02,2.922605410072180998e-01,2.922605414509126254e-01,2.922605419282641170e-01
1.399500000000000171e+02,2.922605410126996039e-01,2.922605414537559065e-01,2.922605419282641170e-01
1.400000000000000000e+02,2.922605410181516872e-01,2.922605414565823678e-01,2.922605419282641170e-01
1.400500000000000114e+02,2.922605410235745160e-01,2.922605414593919537e-01,2.922605419282641170e-01
1.400999999999999943e+02,2.922605410289680350e-01,2.922605414621848308e-01,2.922605419282641170e-01
1.401500000000000057e+02,2.922605410343322441e-01,2.922605414649611655e-01,2.922605419282641170e-01
1.402000000000000171e+02,2.922605410396670877e-01,2.922605414677209579e-01,2.922605419282641170e-01
1.402500000000000000e+02,2.922605410449724550e-01,2.922605414704643190e-01,2.922605419282641170e-01
1.403000000000000114e+02,2.922605410502482348e-01,2.922605414731913598e-01,2.922605419282641170e-01
1.403499999999999943e+02,2.922605410554942051e-01,2.922605414759021913e-01,2.922605419282641170e-01
1.404000000000000057e+02,2.922605410607103105e-01,2.922605414785969247e-01,2.922605419282641170e-01
1.404500000000000171e+02,2.922605410658962732e-01,2.922605414812755598e-01,2.922605419282641170e-01
1.405000000000000000e+02,2.922605410710519824e-01,2.922605414839383187e-01,2.922605419282641170e-01
1.405500000000000114e+02,2.922605410761772715e-01,2.922605414865851459e-01,2.922605419282641170e-01
1.405999999999999943e+02,2.922605410812719184e-01,2.922605414892162634e-01,2.922605419282641170e-01
1.406500000000000057e+02,2.922605410863357567e-01,2.922605414918316713e-01,2.922605419282641170e-01
1.407000000000000171e+02,2.922605410913687307e-01,2.922605414944315361e-01,2.922605419282641170e-01
1.407500000000000000e+02,2.922605410963707295e-01,2.922605414970158577e-01,2.922605419282641170e-01
1.408000000000000114e+02,2.922605411013415311e-01,2.922605414995848028e-01,2.922605419282641170e-01
1.408499999999999943e+02,2.922605411062812464e-01,2.922605415021383712e-01,2.922605419282641170e-01
1.409000000000000057e+02,2.922605411111897089e-01,2.922605415046767297e-01,2.922605419282641170e-01
1.409500000000000171e+02,2.922605411160669742e-01,2.922605415071999335e-01,2.922605419282641170e-01
1.410000000000000000e+02,2.922605411209130422e-01,2.922605415097080939e-01,2.922605419282641170e-01
1.410500000000000114e+02,2.922605411257280794e-01,2.922605415122012662e-01,2.922605419282641170e-01
1.410999999999999943e+02,2.922605411305121415e-01,2.922605415146795060e-01,2.922605419282641170e-01
1.411500000000000057e+02,2.922605411352653393e-01,2.922605415171429799e-01,2.922605419282641170e-01
1.412000000000000171e+02,2.922605411399879505e-01,2.922605415195916878e-01,2.922605419282641170e-01
1.412500000000000000e+02,2.922605411446800860e-01,2.922605415220257963e-01,2.922605419282641170e-01
1.413000000000000114e+02,2.922605411493420791e-01,2.922605415244453608e-01,2.922605419282641170e-01
1.413499999999999943e+02,2.922605411539741516e-01,2.922605415268504370e-01,2.922605419282641170e-01
1.414000000000000057e+02,2.922605411585766366e-01,2.922605415292411357e-01,2.922605419282641170e-01
1.414500000000000171e+02,2.922605411631499228e-01,2.922605415316175681e-01,2.922605419282641170e-01
1.415000000000000000e+02,2.922605411676942877e-01,2.922605415339797896e-01,2.922605419282641170e-01
1.415500000000000114e+02,2.922605411722101199e-01,2.922605415363279113e-01,2.922605419282641170e-01
1.415999999999999943e+02,2.922605411766978634e-01,2.922605415386619887e-01,2.922605419282641170e-01
1.416500000000000057e+02,2.922605411811578513e-01,2.922605415409821328e-01,2.922605419282641170e-01
1.417000000000000171e+02,2.922605411855905833e-01,2.922605415432883991e-01,2.922605419282641170e-01
1.417500000000000000e+02,2.922605411899963923e-01,2.922605415455809541e-01,2.922605419282641170e-01
1.418000000000000114e+02,2.922605411943757225e-01,2.922605415478597979e-01,2.922605419282641170e-01
1.418499999999999943e+02,2.922605411987290180e-01,2.922605415501250969e-01,2.922605419282641170e-01
1.419000000000000057e+02,2.922605412030566119e-01,2.922605415523769068e-01,2.922605419282641170e-01
1.419500000000000171e+02,2.922605412073589481e-01,2.922605415546152829e-01,2.922605419282641170e-01
1.420000000000000000e+02,2.922605412116364154e-01,2.922605415568403364e-01,2.922605419282641170e-01
1.420500000000000114e+02,2.922605412158893468e-01,2.922605415590521782e-01,2.922605419282641170e-01
1.420999999999999943e+02,2.922605412201180752e-01,2.922605415612508639e-01,2.922605419282641170e-01
1.421500000000000057e+02,2.922605412243229894e-01,2.922605415634364490e-01,2.922605419282641170e-01
1.422000000000000171e+02,2.922605412285043114e-01,2.922605415656090999e-01,2.922605419282641170e-01
1.422500000000000000e+02,2.922605412326623187e-01,2.922605415677688168e-01,2.922605419282641170e-01
1.423000000000000114e+02,2.922605412367972888e-01,2.922605415699157105e-01,2.922605419282641170e-01
1.423499999999999943e+02,2.922605412409094439e-01,2.922605415720498923e-01,2.922605419282641170e-01
1.424000000000000057e+02,2.922605412449988949e-01,2.922605415741714174e-01,2.922605419282641170e-01
1.424500000000000171e+02,2.922605412490659194e-01,2.922605415762803416e-01,2.922605419282641170e-01
1.425000000000000000e+02,2.922605412531105173e-01,2.922605415783767202e-01,2.922605419282641170e-01
1.425500000000000114e+02,2.922605412571328554e-01,2.922605415804607198e-01,2.922605419282641170e-01
1.425999999999999943e+02,2.922605412611329889e-01,2.922605415825323405e-01,2.922605419282641170e-01
1.426500000000000057e+02,2.922605412651109735e-01,2.922605415845916377e-01,2.922605419282641170e-01
1.427000000000000171e+02,2.922605412690668092e-01,2.922605415866387224e-01,2.922605419282641170e-01
1.427500000000000000e+02,2.922605412730004959e-01,2.922605415886737057e-01,2.922605419282641170e-01
1.428000000000000114e+02,2.922605412769120337e-01,2.922605415906965320e-01,2.922605419282641170e-01
1.428499999999999943e+02,2.922605412808013114e-01,2.922605415927073680e-01,2.922605419282641170e-01
1.429000000000000057e+02,2.922605412846683848e-01,2.922605415947062690e-01,2.922605419282641170e-01
1.429500000000000171e+02,2.922605412885130316e-01,2.922605415966932907e-01,2.922605419282641170e-01
1.430000000000000000e+02,2.922605412923353629e-01,2.922605415986684330e-01,2.922605419282641170e-01
1.430500000000000114e+02,2.922605412961351012e-01,2.922605416006318069e-01,2.922605419282641170e-01
1.430999999999999943e+02,2.922605412999123020e-01,2.922605416025835234e-01,2.922605419282641170e-01
1.431500000000000057e+02,2.922605413036668542e-01,2.922605416045235827e-01,2.922605419282641170e-01
1.432000000000000171e+02,2.922605413073985914e-01,2.922605416064520401e-01,2.922605419282641170e-01
1.432500000000000000e+02,2.922605413111075690e-01,2.922605416083690066e-01,2.922605419282641170e-01
1.433000000000000114e+02,2.922605413147936204e-01,2.922605416102745379e-01,2.922605419282641170e-01
1.433499999999999943e+02,2.922605413184567458e-01,2.922605416121686894e-01,2.922605419282641170e-01
1.434000000000000057e+02,2.922605413220969450e-01,2.922605416140514611e-01,2.922605419282641170e-01
1.434500000000000171e+02,2.922605413257141072e-01,2.922605416159229641e-01,2.922605419282641170e-01
1.435000000000000000e+02,2.922605413293083432e-01,2.922605416177833093e-01,2.922605419282641170e-01
1.435500000000000114e+02,2.922605413328796531e-01,2.922605416196324968e-01,2.922605419282641170e-01
1.435999999999999943e+02,2.922605413364280924e-01,2.922605416214706375e-01,2.922605419282641170e-01
1.436500000000000057e+02,2.922605413399537722e-01,2.922605416232977316e-01,2.922605419282641170e-01
1.437000000000000171e+02,2.922605413434567478e-01,2.922605416251138899e-01,2.922605419282641170e-01
1.437500000000000000e+02,2.922605413469371860e-01,2.922605416269191680e-01,2.922605419282641170e-01
1.438000000000000114e+02,2.922605413503952532e-01,2.922605416287136770e-01,2.922605419282641170e-01
1.438499999999999943e+02,2.922605413538311714e-01,2.922605416304974169e-01,2.922605419282641170e-01
1.439000000000000057e+02,2.922605413572451072e-01,2.922605416322705540e-01,2.922605419282641170e-01
1.439500000000000171e+02,2.922605413606372826e-01,2.922605416340330331e-01,2.922605419282641170e-01
1.440000000000000000e+02,2.922605413640080863e-01,2.922605416357849650e-01,2.922605419282641170e-01
1.440500000000000114e+02,2.922605413673576291e-01,2.922605416375264609e-01,2.922605419282641170e-01
1.440999999999999943e+02,2.922605413706862998e-01,2.922605416392575761e-01,2.922605419282641170e-01
1.441500000000000057e+02,2.922605413739944313e-01,2.922605416409783663e-01,2.922605419282641170e-01
1.442000000000000171e+02,2.922605413772823013e-01,2.922605416426888869e-01,2.922605419282641170e-01
1.442500000000000000e+02,2.922605413805501873e-01,2.922605416443892490e-01,2.922605419282641170e-01
1.443000000000000114e+02,2.922605413837985333e-01,2.922605416460795080e-01,2.922605419282641170e-01
1.443499999999999943e+02,2.922605413870276170e-01,2.922605416477597196e-01,2.922605419282641170e-01
1.444000000000000057e+02,2.922605413902377158e-01,2.922605416494298836e-01,2.922605419282641170e-01
1.444500000000000171e+02,2.922605413934292184e-01,2.922605416510901666e-01,2.922605419282641170e-01
1.445000000000000000e+02,2.922605413966024024e-01,2.922605416527406241e-01,2.922605419282641170e-01
1.445500000000000114e+02,2.922605413997576007e-01,2.922605416543813117e-01,2.922605419282641170e-01
1.445999999999999943e+02,2.922605414028950355e-01,2.922605416560122293e-01,2.922605419282641170e-01
1.446500000000000057e+02,2.922605414060149842e-01,2.922605416576334880e-01,2.922605419282641170e-01
1.447000000000000171e+02,2.922605414091176690e-01,2.922605416592451433e-01,2.922605419282641170e-01
1.447500000000000000e+02,2.922605414122033118e-01,2.922605416608472506e-01,2.922605419282641170e-01
1.448000000000000114e+02,2.922605414152721348e-01,2.922605416624398655e-01,2.922605419282641170e-01
1.448499999999999943e+02,2.922605414183242489e-01,2.922605416640230436e-01,2.922605419282641170e-01
1.449000000000000057e+02,2.922605414213597652e-01,2.922605416655968402e-01,2.922605419282641170e-01
1.449500000000000171e+02,2.922605414243787947e-01,2.922605416671613110e-01,2.922605419282641170e-01
1.450000000000000000e+02,2.922605414273814484e-01,2.922605416687165114e-01,2.922605419282641170e-01
1.450500000000000114e+02,2.922605414303677263e-01,2.922605416702624970e-01,2.922605419282641170e-01
1.450999999999999943e+02,2.922605414333376284e-01,2.922605416717992677e-01,2.922605419282641170e-01
1.451500000000000057e+02,2.922605414362912102e-01,2.922605416733269346e-01,2.922605419282641170e-01
1.452000000000000171e+02,2.922605414392283607e-01,2.922605416748455531e-01,2.922605419282641170e-01
1.452500000000000000e+02,2.922605414421490244e-01,2.922605416763550679e-01,2.922605419282641170e-01
1.453000000000000114e+02,2.922605414450532568e-01,2.922605416778556453e-01,2.922605419282641170e-01
1.453499999999999943e+02,2.922605414479407804e-01,2.922605416793472854e-01,2.922605419282641170e-01
1.454000000000000057e+02,2.922605414508116506e-01,2.922605416808299883e-01,2.922605419282641170e-01
1.454500000000000171e+02,2.922605414536657009e-01,2.922605416823039204e-01,2.922605419282641170e-01
1.455000000000000000e+02,2.922605414565028759e-01,2.922605416837689707e-01,2.922605419282641170e-01
1.455500000000000114e+02,2.922605414593229534e-01,2.922605416852253057e-01,2.922605419282641170e-01
1.455999999999999943e+02,2.922605414621259334e-01,2.922605416866729255e-01,2.922605419282641170e-01
1.456500000000000057e+02,2.922605414649117050e-01,2.922605416881118856e-01,2.922605419282641170e-01
1.457000000000000171e+02,2.922605414676801572e-01,2.922605416895422414e-01,2.922605419282641170e-01
1.457500000000000000e+02,2.922605414704311788e-01,2.922605416909640486e-01,2.922605419282641170e-01
1.458000000000000114e+02,2.922605414731648255e-01,2.922605416923773070e-01,2.922605419282641170e-01
1.458499999999999943e+02,2.922605414758810416e-01,2.922605416937821277e-01,2.922605419282641170e-01
1.459000000000000057e+02,2.922605414785797162e-01,2.922605416951785107e-01,2.922605419282641170e-01
1.459500000000000171e+02,2.922605414812609603e-01,2.922605416965665115e-01,2.922605419282641170e-01
1.460000000000000000e+02,2.922605414839248295e-01,2.922605416979462412e-01,2.922605419282641170e-01
1.460500000000000114e+02,2.922605414865713236e-01,2.922605416993176997e-01,2.922605419282641170e-01
1.460999999999999943e+02,2.922605414892005538e-01,2.922605417006809425e-01,2.922605419282641170e-01
1.461500000000000057e+02,2.922605414918126865e-01,2.922605417020360252e-01,2.922605419282641170e-01
1.462000000000000171e+02,2.922605414944078328e-01,2.922605417033830033e-01,2.922605419282641170e-01
1.462500000000000000e+02,2.922605414969861592e-01,2.922605417047219323e-01,2.922605419282641170e-01
1.463000000000000114e+02,2.922605414995478879e-01,2.922605417060528676e-01,2.922605419282641170e-01
1.463499999999999943e+02,2.922605415020932407e-01,2.922605417073758649e-01,2.922605419282641170e-01
1.464000000000000057e+02,2.922605415046223842e-01,2.922605417086909796e-01,2.922605419282641170e-01
1.464500000000000171e+02,2.922605415071357071e-01,2.922605417099982672e-01,2.922605419282641170e-01
1.465000000000000000e+02,2.922605415096333203e-01,2.922605417112977833e-01,2.922605419282641170e-01
1.465500000000000114e+02,2.922605415121156125e-01,2.922605417125895277e-01,2.922605419282641170e-01
1.465999999999999943e+02,2.922605415145828611e-01,2.922605417138736117e-01,2.922605419282641170e-01
1.466500000000000057e+02,2.922605415170352328e-01,2.922605417151500906e-01,2.922605419282641170e-01
1.467000000000000171e+02,2.922605415194731715e-01,2.922605417164189645e-01,2.922605419282641170e-01
1.467500000000000000e+02,2.922605415218967884e-01,2.922605417176802889e-01,2.922605419282641170e-01
1.468000000000000114e+02,2.922605415243064719e-01,2.922605417189341748e-01,2.922605419282641170e-01
1.468499999999999943e+02,2.922605415267023887e-01,2.922605417201806222e-01,2.922605419282641170e-01
1.469000000000000057e+02,2.922605415290848718e-01,2.922605417214196311e-01,2.922605419282641170e-01
1.469500000000000171e+02,2.922605415314540878e-01,2.922605417226513680e-01,2.922605419282641170e-01
1.470000000000000000e+02,2.922605415338102031e-01,2.922605417238757775e-01,2.922605419282641170e-01
1.470500000000000114e+02,2.922605415361534953e-01,2.922605417250929150e-01,2.922605419282641170e-01
1.470999999999999943e+02,2.922605415384840200e-01,2.922605417263028915e-01,2.922605419282641170e-01
1.471500000000000057e+02,2.922605415408019991e-01,2.922605417275056516e-01,2.922605419282641170e-01
1.472000000000000171e+02,2.922605415431074882e-01,2.922605417287013063e-01,2.922605419282641170e-01
1.472500000000000000e+02,2.922605415454005429e-01,2.922605417298898556e-01,2.922605419282641170e-01
1.473000000000000114e+02,2.922605415476812740e-01,2.922605417310713549e-01,2.922605419282641170e-01
1.473499999999999943e+02,2.922605415499496817e-01,2.922605417322458043e-01,2.922605419282641170e-01
1.474000000000000057e+02,2.922605415522057659e-01,2.922605417334133149e-01,2.922605419282641170e-01
1.474500000000000171e+02,2.922605415544495822e-01,2.922605417345738865e-01,2.922605419282641170e-01
1.475000000000000000e+02,2.922605415566809639e-01,2.922605417357275748e-01,2.922605419282641170e-01
1.475500000000000114e+02,2.922605415589000222e-01,2.922605417368743796e-01,2.922605419282641170e-01
1.475999999999999943e+02,2.922605415611065904e-01,2.922605417380143566e-01,2.922605419282641170e-01
1.476500000000000057e+02,2.922605415633006132e-01,2.922605417391475058e-01,2.922605419282641170e-01
1.477000000000000171e+02,2.922605415654819794e-01,2.922605417402739381e-01,2.922605419282641170e-01
1.477500000000000000e+02,2.922605415676506335e-01,2.922605417413935980e-01,2.922605419282641170e-01
1.478000000000000114e+02,2.922605415698065201e-01,2.922605417425065966e-01,2.922605419282641170e-01
1.478499999999999943e+02,2.922605415719494726e-01,2.922605417436129338e-01,2.922605419282641170e-01
1.479000000000000057e+02,2.922605415740794355e-01,2.922605417447126652e-01,2.922605419282641170e-01
1.479500000000000171e+02,2.922605415761963532e-01,2.922605417458058463e-01,2.922605419282641170e-01
1.480000000000000000e+02,2.922605415783001148e-01,2.922605417468924771e-01,2.922605419282641170e-01
1.480500000000000114e+02,2.922605415803906648e-01,2.922605417479726131e-01,2.922605419282641170e-01
1.480999999999999943e+02,2.922605415824679476e-01,2.922605417490462543e-01,2.922605419282641170e-01
1.481500000000000057e+02,2.922605415845320187e-01,2.922605417501134561e-01,2.922605419282641170e-01
1.482000000000000171e+02,2.922605415865827672e-01,2.922605417511743298e-01,2.922605419282641170e-01
1.482500000000000000e+02,2.922605415886203040e-01,2.922605417522288196e-01,2.922605419282641170e-01
1.483000000000000114e+02,2.922605415906445736e-01,2.922605417532769811e-01,2.922605419282641170e-01
1.483499999999999943e+02,2.922605415926556871e-01,2.922605417543189255e-01,2.922605419282641170e-01
1.484000000000000057e+02,2.922605415946536445e-01,2.922605417553545970e-01,2.922605419282641170e-01
1.484500000000000171e+02,2.922605415966386677e-01,2.922605417563841068e-01,2.922605419282641170e-01
1.485000000000000000e+02,2.922605415986107569e-01,2.922605417574074549e-01,2.922605419282641170e-01
1.485500000000000114e+02,2.922605416005701340e-01,2.922605417584246967e-01,2.922605419282641170e-01
1.485999999999999943e+02,2.922605416025168545e-01,2.922605417594358879e-01,2.922605419282641170e-01
1.486500000000000057e+02,2.922605416044511961e-01,2.922605417604410283e-01,2.922605419282641170e-01
1.487000000000000171e+02,2.922605416063732142e-01,2.922605417614401735e-01,2.922605419282641170e-01
1.487500000000000000e+02,2.922605416082831864e-01,2.922605417624333790e-01,2.922605419282641170e-01
1.488000000000000114e+02,2.922605416101813347e-01,2.922605417634207003e-01,2.922605419282641170e-01
1.488499999999999943e+02,2.922605416120677702e-01,2.922605417644020820e-01,2.922605419282641170e-01
1.489000000000000057e+02,2.922605416139427703e-01,2.922605417653776905e-01,2.922605419282641170e-01
1.489500000000000171e+02,2.922605416158065017e-01,2.922605417663474703e-01,2.922605419282641170e-01
1.490000000000000000e+02,2.922605416176592419e-01,2.922605417673115324e-01,2.922605419282641170e-01
1.490500000000000114e+02,2.922605416195011019e-01,2.922605417682698770e-01,2.922605419282641170e-01
1.490999999999999943e+02,2.922605416213323593e-01,2.922605417692225038e-01,2.922605419282641170e-01
1.491500000000000057e+02,2.922605416231531805e-01,2.922605417701694686e-01,2.922605419282641170e-01
1.492000000000000171e+02,2.922605416249636767e-01,2.922605417711108267e-01,2.922605419282641170e-01
1.492500000000000000e+02,2.922605416267640699e-01,2.922605417720465781e-01,2.922605419282641170e-01
1.493000000000000114e+02,2.922605416285544710e-01,2.922605417729768340e-01,2.922605419282641170e-01
1.493499999999999943e+02,2.922605416303351022e-01,2.922605417739015388e-01,2.922605419282641170e-01
1.494000000000000057e+02,2.922605416321059080e-01,2.922605417748207479e-01,2.922605419282641170e-01
1.494500000000000171e+02,2.922605416338671103e-01,2.922605417757345170e-01,2.922605419282641170e-01
1.495000000000000000e+02,2.922605416356187646e-01,2.922605417766428459e-01,2.922605419282641170e-01
1.495500000000000114e+02,2.922605416373609266e-01,2.922605417775457903e-01,2.922605419282641170e-01
1.495999999999999943e+02,2.922605416390935962e-01,2.922605417784434056e-01,2.922605419282641170e-01
1.496500000000000057e+02,2.922605416408168288e-01,2.922605417793356364e-01,2.922605419282641170e-01
1.497000000000000171e+02,2.922605416425306246e-01,2.922605417802225936e-01,2.922605419282641170e-01
1.497500000000000000e+02,2.922605416442350390e-01,2.922605417811042772e-01,2.922605419282641170e-01
1.498000000000000114e+02,2.922605416459299055e-01,2.922605417819806872e-01,2.922605419282641170e-01
1.498499999999999943e+02,2.922605416476153350e-01,2.922605417828518792e-01,2.922605419282641170e-01
1.499000000000000057e+02,2.922605416492912722e-01,2.922605417837179087e-01,2.922605419282641170e-01
1.499500000000000171e+02,2.922605416509575504e-01,2.922605417845787756e-01,2.922605419282641170e-01
1.500000000000000000e+02,2.922605416526142252e-01,2.922605417854344800e-01,2.922605419282641170e-01
1.500500000000000114e+02,2.922605416542612411e-01,2.922605417862850774e-01,2.922605419282641170e-01
1.500999999999999943e+02,2.922605416558984870e-01,2.922605417871306233e-01,2.922605419282641170e-01
1.501500000000000057e+02,2.922605416575259629e-01,2.922605417879711176e-01,2.922605419282641170e-01
1.502000000000000171e+02,2.922605416591435579e-01,2.922605417888065604e-01,2.922605419282641170e-01
1.502500000000000000e+02,2.922605416607512718e-01,2.922605417896370628e-01,2.922605419282641170e-01
1.503000000000000114e+02,2.922605416623490493e-01,2.922605417904625691e-01,2.922605419282641170e-01
1.503499999999999943e+02,2.922605416639368903e-01,2.922605417912831349e-01,2.922605419282641170e-01
1.504000000000000057e+02,2.922605416655146837e-01,2.922605417920988158e-01,2.922605419282641170e-01
1.504500000000000171e+02,2.922605416670825407e-01,2.922605417929096117e-01,2.922605419282641170e-01
1.505000000000000000e+02,2.922605416686403501e-01,2.922605417937155781e-01,2.922605419282641170e-01
1.505500000000000114e+02,2.922605416701882231e-01,2.922605417945167150e-01,2.922605419282641170e-01
1.505999999999999943e+02,2.922605416717261595e-01,2.922605417953130780e-01,2.922605419282641170e-01
1.506500000000000057e+02,2.922605416732542150e-01,2.922605417961047225e-01,2.922605419282641170e-01
1.507000000000000171e+02,2.922605416747724449e-01,2.922605417968915931e-01,2.922605419282641170e-01
1.507500000000000000e+02,2.922605416762809050e-01,2.922605417976737452e-01,2.922605419282641170e-01
1.508000000000000114e+02,2.922605416777796505e-01,2.922605417984512899e-01,2.922605419282641170e-01
1.508499999999999943e+02,2.922605416792688482e-01,2.922605417992241716e-01,2.922605419282641170e-01
1.509000000000000057e+02,2.922605416807485534e-01,2.922605417999924460e-01,2.922605419282641170e-01
1.509500000000000171e+02,2.922605416822189328e-01,2.922605418007561129e-01,2.922605419282641170e-01
1.510000000000000000e+02,2.922605416836800418e-01,2.922605418015152834e-01,2.922605419282641170e-01
1.510500000000000114e+02,2.922605416851321025e-01,2.922605418022699020e-01,2.922605419282641170e-01
1.510999999999999943e+02,2.922605416865751704e-01,2.922605418030200242e-01,2.922605419282641170e-01
1.511500000000000057e+02,2.922605416880094675e-01,2.922605418037657055e-01,2.922605419282641170e-01
1.512000000000000171e+02,2.922605416894349939e-01,2.922605418045069459e-01,2.922605419282641170e-01
1.512500000000000000e+02,2.922605416908520826e-01,2.922605418052437454e-01,2.922605419282641170e-01
1.513000000000000114e+02,2.922605416922606780e-01,2.922605418059762150e-01,2.922605419282641170e-01
1.513499999999999943e+02,2.922605416936610578e-01,2.922605418067042993e-01,2.922605419282641170e-01
1.514000000000000057e+02,2.922605416950533330e-01,2.922605418074280537e-01,2.922605419282641170e-01
1.514500000000000171e+02,2.922605416964375591e-01,2.922605418081475337e-01,2.922605419282641170e-01
1.515000000000000000e+02,2.922605416978139026e-01,2.922605418088627394e-01,2.922605419282641170e-01
1.515500000000000114e+02,2.922605416991824745e-01,2.922605418095736707e-01,2.922605419282641170e-01
1.515999999999999943e+02,2.922605417005433304e-01,2.922605418102804387e-01,2.922605419282641170e-01
1.516500000000000057e+02,2.922605417018966367e-01,2.922605418109829323e-01,2.922605419282641170e-01
1.517000000000000171e+02,2.922605417032423936e-01,2.922605418116813181e-01,2.922605419282641170e-01
1.517500000000000000e+02,2.922605417045806564e-01,2.922605418123754850e-01,2.922605419282641170e-01
1.518000000000000114e+02,2.922605417059115362e-01,2.922605418130655996e-01,2.922605419282641170e-01
1.518499999999999943e+02,2.922605417072350886e-01,2.922605418137515509e-01,2.922605419282641170e-01
1.519000000000000057e+02,2.922605417085513135e-01,2.922605418144334499e-01,2.922605419282641170e-01
1.519500000000000171e+02,2.922605417098602110e-01,2.922605418151112966e-01,2.922605419282641170e-01
1.520000000000000000e+02,2.922605417111618364e-01,2.922605418157850909e-01,2.922605419282641170e-01
1.520500000000000114e+02,2.922605417124561344e-01,2.922605418164548885e-01,2.922605419282641170e-01
1.520999999999999943e+02,2.922605417137432160e-01,2.922605418171207448e-01,2.922605419282641170e-01
1.521500000000000057e+02,2.922605417150229701e-01,2.922605418177825487e-01,2.922605419282641170e-01
1.522000000000000171e+02,2.922605417162953967e-01,2.922605418184404669e-01,2.922605419282641170e-01
1.522500000000000000e+02,2.922605417175604958e-01,2.922605418190944437e-01,2.922605419282641170e-01
1.523000000000000114e+02,2.922605417188182675e-01,2.922605418197445348e-01,2.922605419282641170e-01
1.523499999999999943e+02,2.922605417200686562e-01,2.922605418203907401e-01,2.922605419282641170e-01
1.524000000000000057e+02,2.922605417213116619e-01,2.922605418210331152e-01,2.922605419282641170e-01
1.524500000000000171e+02,2.922605417225472291e-01,2.922605418216716600e-01,2.922605419282641170e-01
1.525000000000000000e+02,2.922605417237754133e-01,2.922605418223063745e-01,2.922605419282641170e-01
1.525500000000000114e+02,2.922605417249960480e-01,2.922605418229373142e-01,2.922605419282641170e-01
1.525999999999999943e+02,2.922605417262092997e-01,2.922605418235644792e-01,2.922605419282641170e-01
1.526500000000000057e+02,2.922605417274150574e-01,2.922605418241879249e-01,2.922605419282641170e-01
1.527000000000000171e+02,2.922605417286133211e-01,2.922605418248076514e-01,2.922605419282641170e-01
1.527500000000000000e+02,2.922605417298041464e-01,2.922605418254236587e-01,2.922605419282641170e-01
1.528000000000000114e+02,2.922605417309874776e-01,2.922605418260360022e-01,2.922605419282641170e-01
1.528499999999999943e+02,2.922605417321634258e-01,2.922605418266446820e-01,2.922605419282641170e-01
1.529000000000000057e+02,2.922605417333319355e-01,2.922605418272497535e-01,2.922605419282641170e-01
1.529500000000000171e+02,2.922605417344930623e-01,2.922605418278511613e-01,2.922605419282641170e-01
1.530000000000000000e+02,2.922605417356468616e-01,2.922605418284490164e-01,2.922605419282641170e-01
1.530500000000000114e+02,2.922605417367933889e-01,2.922605418290433188e-01,2.922605419282641170e-01
1.530999999999999943e+02,2.922605417379326997e-01,2.922605418296340685e-01,2.922605419282641170e-01
1.531500000000000057e+02,2.922605417390648497e-01,2.922605418302213209e-01,2.922605419282641170e-01
1.532000000000000171e+02,2.922605417401898942e-01,2.922605418308050762e-01,2.922605419282641170e-01
1.532500000000000000e+02,2.922605417413079443e-01,2.922605418313853343e-01,2.922605419282641170e-01
1.533000000000000114e+02,2.922605417424190000e-01,2.922605418319620951e-01,2.922605419282641170e-01
1.533499999999999943e+02,2.922605417435232278e-01,2.922605418325354698e-01,2.922605419282641170e-01
1.534000000000000057e+02,2.922605417446206832e-01,2.922605418331054028e-01,2.922605419282641170e-01
1.534500000000000171e+02,2.922605417457114774e-01,2.922605418336719496e-01,2.922605419282641170e-01
1.535000000000000000e+02,2.922605417467956657e-01,2.922605418342351657e-01,2.922605419282641170e-01
1.535500000000000114e+02,2.922605417478733036e-01,2.922605418347949402e-01,2.922605419282641170e-01
1.536000000000000227e+02,2.922605417489445578e-01,2.922605418353514395e-01,2.922605419282641170e-01
1.536500000000000057e+02,2.922605417500094283e-01,2.922605418359046636e-01,2.922605419282641170e-01
1.537000000000000171e+02,2.922605417510680259e-01,2.922605418364545571e-01,2.922605419282641170e-01
1.537500000000000000e+02,2.922605417521205173e-01,2.922605418370011754e-01,2.922605419282641170e-01
1.538000000000000114e+02,2.922605417531668470e-01,2.922605418375445185e-01,2.922605419282641170e-01
1.538500000000000227e+02,2.922605417542071260e-01,2.922605418380846420e-01,2.922605419282641170e-01
1.539000000000000057e+02,2.922605417552414653e-01,2.922605418386216014e-01,2.922605419282641170e-01
1.539500000000000171e+02,2.922605417562699204e-01,2.922605418391553411e-01,2.922605419282641170e-01
1.540000000000000000e+02,2.922605417572924913e-01,2.922605418396858612e-01,2.922605419282641170e-01
1.540500000000000114e+02,2.922605417583092891e-01,2.922605418402132726e-01,2.922605419282641170e-01
1.541000000000000227e+02,2.922605417593202581e-01,2.922605418407375200e-01,2.922605419282641170e-01
1.541500000000000057e+02,2.922605417603255651e-01,2.922605418412587142e-01,2.922605419282641170e-01
1.542000000000000171e+02,2.922605417613252099e-01,2.922605418417767442e-01,2.922605419282641170e-01
1.542500000000000000e+02,2.922605417623191371e-01,2.922605418422917212e-01,2.922605419282641170e-01
1.543000000000000114e+02,2.922605417633074576e-01,2.922605418428035895e-01,2.922605419282641170e-01
1.543500000000000227e+02,2.922605417642901715e-01,2.922605418433124602e-01,2.922605419282641170e-01
1.544000000000000057e+02,2.922605417652672788e-01,2.922605418438182778e-01,2.922605419282641170e-01
1.544500000000000171e+02,2.922605417662387794e-01,2.922605418443210978e-01,2.922605419282641170e-01
1.545000000000000000e+02,2.922605417672047290e-01,2.922605418448209202e-01,2.922605419282641170e-01
1.545500000000000114e+02,2.922605417681650719e-01,2.922605418453178006e-01,2.922605419282641170e-01
1.546000000000000227e+02,2.922605417691198082e-01,2.922605418458116833e-01,2.922605419282641170e-01
1.546500000000000057e+02,2.922605417700689934e-01,2.922605418463026239e-01,2.922605419282641170e-01
1.547000000000000171e+02,2.922605417710126274e-01,2.922605418467906779e-01,2.922605419282641170e-01
1.547500000000000000e+02,2.922605417719506549e-01,2.922605418472757899e-01,2.922605419282641170e-01
1.548000000000000114e+02,2.922605417728831312e-01,2.922605418477580153e-01,2.922605419282641170e-01
1.548500000000000227e+02,2.922605417738100009e-01,2.922605418482374096e-01,2.922605419282641170e-01
1.549000000000000057e+02,2.922605417747313195e-01,2.922605418487139173e-01,2.922605419282641170e-01
1.549500000000000171e+02,2.922605417756470869e-01,2.922605418491875384e-01,2.922605419282641170e-01
1.550000000000000000e+02,2.922605417765572478e-01,2.922605418496583840e-01,2.922605419282641170e-01
1.550500000000000114e+02,2.922605417774618575e-01,2.922605418501264540e-01,2.922605419282641170e-01
1.551000000000000227e+02,2.922605417783609716e-01,2.922605418505916930e-01,2.922605419282641170e-01
1.551500000000000057e+02,2.922605417792544791e-01,2.922605418510541564e-01,2.922605419282641170e-01
1.552000000000000171e+02,2.922605417801425465e-01,2.922605418515138997e-01,2.922605419282641170e-01
1.552500000000000000e+02,2.922605417810250628e-01,2.922605418519708675e-01,2.922605419282641170e-01
1.553000000000000114e+02,2.922605417819021389e-01,2.922605418524251153e-01,2.922605419282641170e-01
1.553500000000000227e+02,2.922605417827737750e-01,2.922605418528766430e-01,2.922605419282641170e-01
1.554000000000000057e+02,2.922605417836400266e-01,2.922605418533255062e-01,2.922605419282641170e-01
1.554500000000000171e+02,2.922605417845008935e-01,2.922605418537717048e-01,2.922605419282641170e-01
1.555000000000000000e+02,2.922605417853563758e-01,2.922605418542152389e-01,2.922605419282641170e-01
1.555500000000000114e+02,2.922605417862066401e-01,2.922605418546561085e-01,2.922605419282641170e-01
1.556000000000000227e+02,2.922605417870516309e-01,2.922605418550943135e-01,2.922605419282641170e-01
1.556500000000000057e+02,2.922605417878914036e-01,2.922605418555299650e-01,2.922605419282641170e-01
1.557000000000000171e+02,2.922605417887260693e-01,2.922605418559630075e-01,2.922605419282641170e-01
1.557500000000000000e+02,2.922605417895555724e-01,2.922605418563934410e-01,2.922605419282641170e-01
1.558000000000000114e+02,2.922605417903800795e-01,2.922605418568213209e-01,2.922605419282641170e-01
1.558500000000000227e+02,2.922605417911995351e-01,2.922605418572467029e-01,2.922605419282641170e-01
1.559000000000000057e+02,2.922605417920141058e-01,2.922605418576694758e-01,2.922605419282641170e-01
1.559500000000000171e+02,2.922605417928237359e-01,2.922605418580898062e-01,2.922605419282641170e-01
1.560000000000000000e+02,2.922605417936285921e-01,2.922605418585075832e-01,2.922605419282641170e-01
1.560500000000000114e+02,2.922605417944286188e-01,2.922605418589228621e-01,2.922605419282641170e-01
1.561000000000000227e+02,2.922605417952239271e-01,2.922605418593356985e-01,2.922605419282641170e-01
1.561500000000000057e+02,2.922605417960145169e-01,2.922605418597460369e-01,2.922605419282641170e-01
1.562000000000000171e+02,2.922605417968004993e-01,2.922605418601539884e-01,2.922605419282641170e-01
1.562500000000000000e+02,2.922605417975819297e-01,2.922605418605594974e-01,2.922605419282641170e-01
1.563000000000000114e+02,2.922605417983588083e-01,2.922605418609625638e-01,2.922605419282641170e-01
1.563500000000000227e+02,2.922605417991311350e-01,2.922605418613632433e-01,2.922605419282641170e-01
1.564000000000000057e+02,2.922605417998990207e-01,2.922605418617615358e-01,2.922605419282641170e-01
1.564500000000000171e+02,2.922605418006625211e-01,2.922605418621574969e-01,2.922605419282641170e-01
1.565000000000000000e+02,2.922605418014216361e-01,2.922605418625510709e-01,2.922605419282641170e-01
1.565500000000000114e+02,2.922605418021763657e-01,2.922605418629423135e-01,2.922605419282641170e-01
1.566000000000000227e+02,2.922605418029267654e-01,2.922605418633312246e-01,2.922605419282641170e-01
1.566500000000000057e+02,2.922605418036728353e-01,2.922605418637178043e-01,2.922605419282641170e-01
1.567000000000000171e+02,2.922605418044146863e-01,2.922605418641021080e-01,2.922605419282641170e-01
1.567500000000000000e+02,2.922605418051522630e-01,2.922605418644841357e-01,2.922605419282641170e-01
1.568000000000000114e+02,2.922605418058855653e-01,2.922605418648638875e-01,2.922605419282641170e-01
1.568500000000000227e+02,2.922605418066146488e-01,2.922605418652413634e-01,2.922605419282641170e-01
1.569000000000000057e+02,2.922605418073395134e-01,2.922605418656166187e-01,2.922605419282641170e-01
1.569500000000000171e+02,2.922605418080602147e-01,2.922605418659896537e-01,2.922605419282641170e-01
1.570000000000000000e+02,2.922605418087766971e-01,2.922605418663604127e-01,2.922605419282641170e-01
1.570500000000000114e+02,2.922605418094890162e-01,2.922605418667290067e-01,2.922605419282641170e-01
1.571000000000000227e+02,2.922605418101971164e-01,2.922605418670953803e-01,2.922605419282641170e-01
1.571500000000000057e+02,2.922605418109010533e-01,2.922605418674595890e-01,2.922605419282641170e-01
1.572000000000000171e+02,2.922605418116008824e-01,2.922605418678216327e-01,2.922605419282641170e-01
1.572500000000000000e+02,2.922605418122964926e-01,2.922605418681815670e-01,2.922605419282641170e-01
1.573000000000000114e+02,2.922605418129879951e-01,2.922605418685392809e-01,2.922605419282641170e-01
1.573500000000000227e+02,2.922605418136753341e-01,2.922605418688948853e-01,2.922605419282641170e-01
1.574000000000000057e+02,2.922605418143585099e-01,2.922605418692483803e-01,2.922605419282641170e-01
1.574500000000000171e+02,2.922605418150375778e-01,2.922605418695997659e-01,2.922605419282641170e-01
1.575000000000000000e+02,2.922605418157124824e-01,2.922605418699490976e-01,2.922605419282641170e-01
1.575500000000000114e+02,2.922605418163833346e-01,2.922605418702962643e-01,2.922605419282641170e-01
1.576000000000000227e+02,2.922605418170500791e-01,2.922605418706414326e-01,2.922605419282641170e-01
1.576500000000000057e+02,2.922605418177127157e-01,2.922605418709844916e-01,2.922605419282641170e-01
1.577000000000000171e+02,2.922605418183713000e-01,2.922605418713255521e-01,2.922605419282641170e-01
1.577500000000000000e+02,2.922605418190258320e-01,2.922605418716645587e-01,2.922605419282641170e-01
1.578000000000000114e+02,2.922605418196763116e-01,2.922605418720015114e-01,2.922605419282641170e-01
1.578500000000000227e+02,2.922605418203227945e-01,2.922605418723365212e-01,2.922605419282641170e-01
1.579000000000000057e+02,2.922605418209653361e-01,2.922605418726694770e-01,2.922605419282641170e-01
1.579500000000000171e+02,2.922605418216038808e-01,2.922605418730004345e-01,2.922605419282641170e-01
1.580000000000000000e+02,2.922605418222384843e-01,2.922605418733294491e-01,2.922605419282641170e-01
1.580500000000000114e+02,2.922605418228692020e-01,2.922605418736565208e-01,2.922605419282641170e-01
1.581000000000000227e+02,2.922605418234960895e-01,2.922605418739815941e-01,2.922605419282641170e-01
1.581500000000000057e+02,2.922605418241190911e-01,2.922605418743047800e-01,2.922605419282641170e-01
1.582000000000000171e+02,2.922605418247383180e-01,2.922605418746260231e-01,2.922605419282641170e-01
1.582500000000000000e+02,2.922605418253537701e-01,2.922605418749453232e-01,2.922605419282641170e-01
1.583000000000000114e+02,2.922605418259655030e-01,2.922605418752627360e-01,2.922605419282641170e-01
1.583500000000000227e+02,2.922605418265735167e-01,2.922605418755782614e-01,2.922605419282641170e-01
1.584000000000000057e+02,2.922605418271779221e-01,2.922605418758919549e-01,2.922605419282641170e-01
1.584500000000000171e+02,2.922605418277787193e-01,2.922605418762037055e-01,2.922605419282641170e-01
1.585000000000000000e+02,2.922605418283759082e-01,2.922605418765136243e-01,2.922605419282641170e-01
1.585500000000000114e+02,2.922605418289695445e-01,2.922605418768217111e-01,2.922605419282641170e-01
1.586000000000000227e+02,2.922605418295597390e-01,2.922605418771279662e-01,2.922605419282641170e-01
1.586500000000000057e+02,2.922605418301464364e-01,2.922605418774323893e-01,2.922605419282641170e-01
1.587000000000000171e+02,2.922605418307296921e-01,2.922605418777350361e-01,2.922605419282641170e-01
1.587500000000000000e+02,2.922605418313095615e-01,2.922605418780358510e-01,2.922605419282641170e-01
1.588000000000000114e+02,2.922605418318860449e-01,2.922605418783348896e-01,2.922605419282641170e-01
1.588500000000000227e+02,2.922605418324592530e-01,2.922605418786320963e-01,2.922605419282641170e-01
1.589000000000000057e+02,2.922605418330290750e-01,2.922605418789275822e-01,2.922605419282641170e-01
1.589500000000000171e+02,2.922605418335956773e-01,2.922605418792213472e-01,2.922605419282641170e-01
1.590000000000000000e+02,2.922605418341590044e-01,2.922605418795133359e-01,2.922605419282641170e-01
1.590500000000000114e+02,2.922605418347190565e-01,2.922605418798035481e-01,2.922605419282641170e-01
1.591000000000000227e+02,2.922605418352759443e-01,2.922605418800920951e-01,2.922605419282641170e-01
1.591500000000000057e+02,2.922605418358296125e-01,2.922605418803789212e-01,2.922605419282641170e-01
1.592000000000000171e+02,2.922605418363801166e-01,2.922605418806640265e-01,2.922605419282641170e-01
1.592500000000000000e+02,2.922605418369274566e-01,2.922605418809474109e-01,2.922605419282641170e-01
1.593000000000000114e+02,2.922605418374715769e-01,2.922605418812291300e-01,2.922605419282641170e-01
1.593500000000000227e+02,2.922605418380126441e-01,2.922605418815091838e-01,2.922605419282641170e-01
1.594000000000000057e+02,2.922605418385504916e-01,2.922605418817875722e-01,2.922605419282641170e-01
1.594500000000000171e+02,2.922605418390852305e-01,2.922605418820642953e-01,2.922605419282641170e-01
1.595000000000000000e+02,2.922605418396168608e-01,2.922605418823393530e-01,2.922605419282641170e-01
1.595500000000000114e+02,2.922605418401453825e-01,2.922605418826128010e-01,2.922605419282641170e-01
1.596000000000000227e+02,2.922605418406707956e-01,2.922605418828846391e-01,2.922605419282641170e-01
1.596500000000000057e+02,2.922605418411930445e-01,2.922605418831548119e-01,2.922605419282641170e-01
1.597000000000000171e+02,2.922605418417122403e-01,2.922605418834233748e-01,2.922605419282641170e-01
1.597500000000000000e+02,2.922605418422282719e-01,2.922605418836903834e-01,2.922605419282641170e-01
1.598000000000000114e+02,2.922605418427412505e-01,2.922605418839557823e-01,2.922605419282641170e-01
1.598500000000000227e+02,2.922605418432511204e-01,2.922605418842195713e-01,2.922605419282641170e-01
1.599000000000000057e+02,2.922605418437578817e-01,2.922605418844818059e-01,2.922605419282641170e-01
1.599500000000000171e+02,2.922605418442615899e-01,2.922605418847424863e-01,2.922605419282641170e-01
1.600000000000000000e+02,2.922605418447621894e-01,2.922605418850016123e-01,2.922605419282641170e-01
1.600500000000000114e+02,2.922605418452597359e-01,2.922605418852591841e-01,2.922605419282641170e-01
1.601000000000000227e+02,2.922605418457542292e-01,2.922605418855152015e-01,2.922605419282641170e-01
1.601500000000000057e+02,2.922605418462456695e-01,2.922605418857697201e-01,2.922605419282641170e-01
1.602000000000000171e+02,2.922605418467341121e-01,2.922605418860226845e-01,2.922605419282641170e-01
1.602500000000000000e+02,2.922605418472195016e-01,2.922605418862741500e-01,2.922605419282641170e-01
1.603000000000000114e+02,2.922605418477018935e-01,2.922605418865241167e-01,2.922605419282641170e-01
1.603500000000000227e+02,2.922605418481813433e-01,2.922605418867726401e-01,2.922605419282641170e-01
1.604000000000000057e+02,2.922605418486577955e-01,2.922605418870196092e-01,2.922605419282641170e-01
1.604500000000000171e+02,2.922605418491313611e-01,2.922605418872651906e-01,2.922605419282641170e-01
1.605000000000000000e+02,2.922605418496019847e-01,2.922605418875092176e-01,2.922605419282641170e-01
1.605500000000000114e+02,2.922605418500697216e-01,2.922605418877518568e-01,2.922605419282641170e-01
1.606000000000000227e+02,2.922605418505346275e-01,2.922605418879929973e-01,2.922605419282641170e-01
1.606500000000000057e+02,2.922605418509967024e-01,2.922605418882327499e-01,2.922605419282641170e-01
1.607000000000000171e+02,2.922605418514559461e-01,2.922605418884710593e-01,2.922605419282641170e-01
1.607500000000000000e+02,2.922605418519124698e-01,2.922605418887079254e-01,2.922605419282641170e-01
1.608000000000000114e+02,2.922605418523662180e-01,2.922605418889434037e-01,2.922605419282641170e-01
1.608500000000000227e+02,2.922605418528172461e-01,2.922605418891774942e-01,2.922605419282641170e-01
1.609000000000000057e+02,2.922605418532656096e-01,2.922605418894101970e-01,2.922605419282641170e-01
1.609500000000000171e+02,2.922605418537113087e-01,2.922605418896415119e-01,2.922605419282641170e-01
1.610000000000000000e+02,2.922605418541543987e-01,2.922605418898714391e-01,2.922605419282641170e-01
1.610500000000000114e+02,2.922605418545948797e-01,2.922605418900999785e-01,2.922605419282641170e-01
1.611000000000000227e+02,2.922605418550328071e-01,2.922605418903271857e-01,2.922605419282641170e-01
1.611500000000000057e+02,2.922605418554682366e-01,2.922605418905530050e-01,2.922605419282641170e-01
1.612000000000000171e+02,2.922605418559011126e-01,2.922605418907775476e-01,2.922605419282641170e-01
1.612500000000000000e+02,2.922605418563314350e-01,2.922605418910007025e-01,2.922605419282641170e-01
1.613000000000000114e+02,2.922605418567593705e-01,2.922605418912225805e-01,2.922605419282641170e-01
1.613500000000000227e+02,2.922605418571848079e-01,2.922605418914430708e-01,2.922605419282641170e-01
1.614000000000000057e+02,2.922605418576078029e-01,2.922605418916622844e-01,2.922605419282641170e-01
1.614500000000000171e+02,2.922605418580283554e-01,2.922605418918802211e-01,2.922605419282641170e-01
1.615000000000000000e+02,2.922605418584465209e-01,2.922605418920968257e-01,2.922605419282641170e-01
1.615500000000000114e+02,2.922605418588622994e-01,2.922605418923121534e-01,2.922605419282641170e-01
1.616000000000000227e+02,2.922605418592756910e-01,2.922605418925262044e-01,2.922605419282641170e-01
1.616500000000000057e+02,2.922605418596866955e-01,2.922605418927389787e-01,2.922605419282641170e-01
1.617000000000000171e+02,2.922605418600953131e-01,2.922605418929505317e-01,2.922605419282641170e-01
1.617500000000000000e+02,2.922605418605015992e-01,2.922605418931607524e-01,2.922605419282641170e-01
1.618000000000000114e+02,2.922605418609054984e-01,2.922605418933697519e-01,2.922605419282641170e-01
1.618500000000000227e+02,2.922605418613070660e-01,2.922605418935775301e-01,2.922605419282641170e-01
1.619000000000000057e+02,2.922605418617062467e-01,2.922605418937840316e-01,2.922605419282641170e-01
1.619500000000000171e+02,2.922605418621030959e-01,2.922605418939893118e-01,2.922605419282641170e-01
1.620000000000000000e+02,2.922605418624975582e-01,2.922605418941933708e-01,2.922605419282641170e-01
1.620500000000000114e+02,2.922605418628896889e-01,2.922605418943962641e-01,2.922605419282641170e-01
1.621000000000000227e+02,2.922605418632794883e-01,2.922605418945978806e-01,2.922605419282641170e-01
1.621500000000000057e+02,2.922605418636669561e-01,2.922605418947983313e-01,2.922605419282641170e-01
1.622000000000000171e+02,2.922605418640520925e-01,2.922605418949975609e-01,2.922605419282641170e-01
1.622500000000000000e+02,2.922605418644348418e-01,2.922605418951956247e-01,2.922605419282641170e-01
1.623000000000000114e+02,2.922605418648153153e-01,2.922605418953925227e-01,2.922605419282641170e-01
1.623500000000000227e+02,2.922605418651934017e-01,2.922605418955881995e-01,2.922605419282641170e-01
1.624000000000000057e+02,2.922605418655692122e-01,2.922605418957827106e-01,2.922605419282641170e-01
1.624500000000000171e+02,2.922605418659426912e-01,2.922605418959761114e-01,2.922605419282641170e-01
1.625000000000000000e+02,2.922605418663138943e-01,2.922605418961682910e-01,2.922605419282641170e-01
1.625500000000000114e+02,2.922605418666827659e-01,2.922605418963594159e-01,2.922605419282641170e-01
1.626000000000000227e+02,2.922605418670493616e-01,2.922605418965493196e-01,2.922605419282641170e-01
1.626500000000000057e+02,2.922605418674137367e-01,2.922605418967381130e-01,2.922605419282641170e-01
1.627000000000000171e+02,2.922605418677758360e-01,2.922605418969257962e-01,2.922605419282641170e-01
1.627500000000000000e+02,2.922605418681357148e-01,2.922605418971123692e-01,2.922605419282641170e-01
1.628000000000000114e+02,2.922605418684933731e-01,2.922605418972977764e-01,2.922605419282641170e-01
1.628500000000000227e+02,2.922605418688488110e-01,2.922605418974821290e-01,2.922605419282641170e-01
1.629000000000000057e+02,2.922605418692021395e-01,2.922605418976653713e-01,2.922605419282641170e-01
1.629500000000000171e+02,2.922605418695532475e-01,2.922605418978475034e-01,2.922605419282641170e-01
1.630000000000000000e+02,2.922605418699022461e-01,2.922605418980285807e-01,2.922605419282641170e-01
1.630500000000000114e+02,2.922605418702491353e-01,2.922605418982086034e-01,2.922605419282641170e-01
1.631000000000000227e+02,2.922605418705939706e-01,2.922605418983875158e-01,2.922605419282641170e-01
1.631500000000000057e+02,2.922605418709366965e-01,2.922605418985653736e-01,2.922605419282641170e-01
1.632000000000000171e+02,2.922605418712774239e-01,2.922605418987421211e-01,2.922605419282641170e-01
1.632500000000000000e+02,2.922605418716160974e-01,2.922605418989178694e-01,2.922605419282641170e-01
1.633000000000000114e+02,2.922605418719527726e-01,2.922605418990925630e-01,2.922605419282641170e-01
1.633500000000000227e+02,2.922605418722874493e-01,2.922605418992662574e-01,2.922605419282641170e-01
1.634000000000000057e+02,2.922605418726201831e-01,2.922605418994388971e-01,2.922605419282641170e-01
1.634500000000000171e+02,2.922605418729510296e-01,2.922605418996104820e-01,2.922605419282641170e-01
1.635000000000000000e+02,2.922605418732799332e-01,2.922605418997810678e-01,2.922605419282641170e-01
1.635500000000000114e+02,2.922605418736068938e-01,2.922605418999506544e-01,2.922605419282641170e-01
1.636000000000000227e+02,2.922605418739320227e-01,2.922605419001191862e-01,2.922605419282641170e-01
1.636500000000000057e+02,2.922605418742552086e-01,2.922605419002867744e-01,2.922605419282641170e-01
1.637000000000000171e+02,2.922605418745766181e-01,2.922605419004533078e-01,2.922605419282641170e-01
1.637500000000000000e+02,2.922605418748961403e-01,2.922605419006188976e-01,2.922605419282641170e-01
1.638000000000000114e+02,2.922605418752138307e-01,2.922605419007834882e-01,2.922605419282641170e-01
1.638500000000000227e+02,2.922605418755296891e-01,2.922605419009470795e-01,2.922605419282641170e-01
1.639000000000000057e+02,2.922605418758437712e-01,2.922605419011097272e-01,2.922605419282641170e-01
1.639500000000000171e+02,2.922605418761560214e-01,2.922605419012713757e-01,2.922605419282641170e-01
1.640000000000000000e+02,2.922605418764664398e-01,2.922605419014320804e-01,2.922605419282641170e-01
1.640500000000000114e+02,2.922605418767750818e-01,2.922605419015918415e-01,2.922605419282641170e-01
1.641000000000000227e+02,2.922605418770819474e-01,2.922605419017506034e-01,2.922605419282641170e-01
1.641500000000000057e+02,2.922605418773869812e-01,2.922605419019084771e-01,2.922605419282641170e-01
1.642000000000000171e+02,2.922605418776902941e-01,2.922605419020654072e-01,2.922605419282641170e-01
1.642500000000000000e+02,2.922605418779917752e-01,2.922605419022213935e-01,2.922605419282641170e-01
1.643000000000000114e+02,2.922605418782914799e-01,2.922605419023764362e-01,2.922605419282641170e-01
1.643500000000000227e+02,2.922605418785894082e-01,2.922605419025305351e-01,2.922605419282641170e-01
1.644000000000000057e+02,2.922605418788855047e-01,2.922605419026837459e-01,2.922605419282641170e-01
1.644500000000000171e+02,2.922605418791798804e-01,2.922605419028360130e-01,2.922605419282641170e-01
1.645000000000000000e+02,2.922605418794724796e-01,2.922605419029874474e-01,2.922605419282641170e-01
1.645500000000000114e+02,2.922605418797633026e-01,2.922605419031378826e-01,2.922605419282641170e-01
1.646000000000000227e+02,2.922605418800523491e-01,2.922605419032874852e-01,2.922605419282641170e-01
1.646500000000000057e+02,2.922605418803396748e-01,2.922605419034361995e-01,2.922605419282641170e-01
1.647000000000000171e+02,2.922605418806252242e-01,2.922605419035839702e-01,2.922605419282641170e-01
1.647500000000000000e+02,2.922605418809089972e-01,2.922605419037309082e-01,2.922605419282641170e-01
1.648000000000000114e+02,2.922605418811910494e-01,2.922605419038769581e-01,2.922605419282641170e-01
1.648500000000000227e+02,2.922605418814713807e-01,2.922605419040221197e-01,2.922605419282641170e-01
1.649000000000000057e+02,2.922605418817499912e-01,2.922605419041664487e-01,2.922605419282641170e-01
1.649500000000000171e+02,2.922605418820268253e-01,2.922605419043098895e-01,2.922605419282641170e-01
1.650000000000000000e+02,2.922605418823020496e-01,2.922605419044524977e-01,2.922605419282641170e-01
1.650500000000000114e+02,2.922605418825754975e-01,2.922605419045942732e-01,2.922605419282641170e-01
1.651000000000000227e+02,2.922605418828473356e-01,2.922605419047351605e-01,2.922605419282641170e-01
1.651500000000000057e+02,2.922605418831174529e-01,2.922605419048752151e-01,2.922605419282641170e-01
1.652000000000000171e+02,2.922605418833859603e-01,2.922605419050144371e-01,2.922605419282641170e-01
1.652500000000000000e+02,2.922605418836528579e-01,2.922605419051528264e-01,2.922605419282641170e-01
1.653000000000000114e+02,2.922605418839180902e-01,2.922605419052904385e-01,2.922605419282641170e-01
1.653500000000000227e+02,2.922605418841817126e-01,2.922605419054271625e-01,2.922605419282641170e-01
1.654000000000000057e+02,2.922605418844437808e-01,2.922605419055631093e-01,2.922605419282641170e-01
1.654500000000000171e+02,2.922605418847042391e-01,2.922605419056982790e-01,2.922605419282641170e-01
1.655000000000000000e+02,2.922605418849631986e-01,2.922605419058326159e-01,2.922605419282641170e-01
1.655500000000000114e+02,2.922605418852206038e-01,2.922605419059661203e-01,2.922605419282641170e-01
1.656000000000000227e+02,2.922605418854764547e-01,2.922605419060988474e-01,2.922605419282641170e-01
1.656500000000000057e+02,2.922605418857308068e-01,2.922605419062307974e-01,2.922605419282641170e-01
1.657000000000000171e+02,2.922605418859837156e-01,2.922605419063619703e-01,2.922605419282641170e-01
1.657500000000000000e+02,2.922605418862350701e-01,2.922605419064923660e-01,2.922605419282641170e-01
1.658000000000000114e+02,2.922605418864849813e-01,2.922605419066219845e-01,2.922605419282641170e-01
1.658500000000000227e+02,2.922605418867335048e-01,2.922605419067508259e-01,2.922605419282641170e-01
1.659000000000000057e+02,2.922605418869805294e-01,2.922605419068788901e-01,2.922605419282641170e-01
1.659500000000000171e+02,2.922605418872261107e-01,2.922605419070061772e-01,2.922605419282641170e-01
1.660000000000000000e+02,2.922605418874703043e-01,2.922605419071327426e-01,2.922605419282641170e-01
1.660500000000000114e+02,2.922605418877130545e-01,2.922605419072585309e-01,2.922605419282641170e-01
1.661000000000000227e+02,2.922605418879544170e-01,2.922605419073835975e-01,2.922605419282641170e-01
1.661500000000000057e+02,2.922605418881943917e-01,2.922605419075078870e-01,2.922605419282641170e-01
1.662000000000000171e+02,2.922605418884329787e-01,2.922605419076314548e-01,2.922605419282641170e-01
1.662500000000000000e+02,2.922605418886702333e-01,2.922605419077543010e-01,2.922605419282641170e-01
1.663000000000000114e+02,2.922605418889060447e-01,2.922605419078764255e-01,2.922605419282641170e-01
1.663500000000000227e+02,2.922605418891405238e-01,2.922605419079977729e-01,2.922605419282641170e-01
1.664000000000000057e+02,2.922605418893736151e-01,2.922605419081184541e-01,2.922605419282641170e-01
1.664500000000000171e+02,2.922605418896053187e-01,2.922605419082383582e-01,2.922605419282641170e-01
1.665000000000000000e+02,2.922605418898356899e-01,2.922605419083575962e-01,2.922605419282641170e-01
1.665500000000000114e+02,2.922605418900647289e-01,2.922605419084761125e-01,2.922605419282641170e-01
1.666000000000000227e+02,2.922605418902923802e-01,2.922605419085939071e-01,2.922605419282641170e-01
1.666500000000000057e+02,2.922605418905186991e-01,2.922605419087110357e-01,2.922605419282641170e-01
1.667000000000000171e+02,2.922605418907436858e-01,2.922605419088274425e-01,2.922605419282641170e-01
1.667500000000000000e+02,2.922605418909672848e-01,2.922605419089431278e-01,2.922605419282641170e-01
1.668000000000000114e+02,2.922605418911895514e-01,2.922605419090581469e-01,2.922605419282641170e-01
1.668500000000000227e+02,2.922605418914104858e-01,2.922605419091724999e-01,2.922605419282641170e-01
1.669000000000000057e+02,2.922605418916300879e-01,2.922605419092861312e-01,2.922605419282641170e-01
1.669500000000000171e+02,2.922605418918483577e-01,2.922605419093991519e-01,2.922605419282641170e-01
1.670000000000000000e+02,2.922605418920652953e-01,2.922605419095114510e-01,2.922605419282641170e-01
1.670500000000000114e+02,2.922605418922809561e-01,2.922605419096230839e-01,2.922605419282641170e-01
1.671000000000000227e+02,2.922605418924952847e-01,2.922605419097340507e-01,2.922605419282641170e-01
1.671500000000000057e+02,2.922605418927082810e-01,2.922605419098443513e-01,2.922605419282641170e-01
1.672000000000000171e+02,2.922605418929199450e-01,2.922605419099539859e-01,2.922605419282641170e-01
1.672500000000000000e+02,2.922605418931303878e-01,2.922605419100630098e-01,2.922605419282641170e-01
1.673000000000000114e+02,2.922605418933394983e-01,2.922605419101713675e-01,2.922605419282641170e-01
1.673500000000000227e+02,2.922605418935473320e-01,2.922605419102790592e-01,2.922605419282641170e-01
1.674000000000000057e+02,2.922605418937539445e-01,2.922605419103861402e-01,2.922605419282641170e-01
1.674500000000000171e+02,2.922605418939592248e-01,2.922605419104925550e-01,2.922605419282641170e-01
1.675000000000000000e+02,2.922605418941633393e-01,2.922605419105983593e-01,2.922605419282641170e-01
1.675500000000000114e+02,2.922605418943661770e-01,2.922605419107034974e-01,2.922605419282641170e-01
1.676000000000000227e+02,2.922605418945677380e-01,2.922605419108080249e-01,2.922605419282641170e-01
1.676500000000000057e+02,2.922605418947681333e-01,2.922605419109119418e-01,2.922605419282641170e-01
1.677000000000000171e+02,2.922605418949673628e-01,2.922605419110152480e-01,2.922605419282641170e-01
1.677500000000000000e+02,2.922605418951653156e-01,2.922605419111179437e-01,2.922605419282641170e-01
1.678000000000000114e+02,2.922605418953621581e-01,2.922605419112199732e-01,2.922605419282641170e-01
1.678500000000000227e+02,2.922605418955577794e-01,2.922605419113214476e-01,2.922605419282641170e-01
1.679000000000000057e+02,2.922605418957522350e-01,2.922605419114223113e-01,2.922605419282641170e-01
1.679500000000000171e+02,2.922605418959455803e-01,2.922605419115225645e-01,2.922605419282641170e-01
1.680000000000000000e+02,2.922605418961377599e-01,2.922605419116222070e-01,2.922605419282641170e-01
1.680500000000000114e+02,2.922605418963287738e-01,2.922605419117212944e-01,2.922605419282641170e-01
1.681000000000000227e+02,2.922605418965187329e-01,2.922605419118197712e-01,2.922605419282641170e-01
1.681500000000000057e+02,2.922605418967075264e-01,2.922605419119176373e-01,2.922605419282641170e-01
1.682000000000000171e+02,2.922605418968952651e-01,2.922605419120149484e-01,2.922605419282641170e-01
1.682500000000000000e+02,2.922605418970818936e-01,2.922605419121117043e-01,2.922605419282641170e-01
1.683000000000000114e+02,2.922605418972674118e-01,2.922605419122078496e-01,2.922605419282641170e-01
1.683500000000000227e+02,2.922605418974518754e-01,2.922605419123034398e-01,2.922605419282641170e-01
1.684000000000000057e+02,2.922605418976352287e-01,2.922605419123984749e-01,2.922605419282641170e-01
1.684500000000000171e+02,2.922605418978175273e-01,2.922605419124928994e-01,2.922605419282641170e-01
1.685000000000000000e+02,2.922605418979987713e-01,2.922605419125867687e-01,2.922605419282641170e-01
1.685500000000000114e+02,2.922605418981790160e-01,2.922605419126801385e-01,2.922605419282641170e-01
1.686000000000000227e+02,2.922605418983581504e-01,2.922605419127728976e-01,2.922605419282641170e-01
1.686500000000000057e+02,2.922605418985362302e-01,2.922605419128651016e-01,2.922605419282641170e-01
1.687000000000000171e+02,2.922605418987133108e-01,2.922605419129568061e-01,2.922605419282641170e-01
1.687500000000000000e+02,2.922605418988893367e-01,2.922605419130478999e-01,2.922605419282641170e-01
1.688000000000000114e+02,2.922605418990643078e-01,2.922605419131384941e-01,2.922605419282641170e-01
1.688500000000000227e+02,2.922605418992382798e-01,2.922605419132285332e-01,2.922605419282641170e-01
1.689000000000000057e+02,2.922605418994111970e-01,2.922605419133180726e-01,2.922605419282641170e-01
1.689500000000000171e+02,2.922605418995831150e-01,2.922605419134070570e-01,2.922605419282641170e-01
1.690000000000000000e+02,2.922605418997539783e-01,2.922605419134954863e-01,2.922605419282641170e-01
1.690500000000000114e+02,2.922605418999238425e-01,2.922605419135834159e-01,2.922605419282641170e-01
1.691000000000000227e+02,2.922605419000927074e-01,2.922605419136707905e-01,2.922605419282641170e-01
1.691500000000000057e+02,2.922605419002605731e-01,2.922605419137576654e-01,2.922605419282641170e-01
1.692000000000000171e+02,2.922605419004273841e-01,2.922605419138440408e-01,2.922605419282641170e-01
1.692500000000000000e+02,2.922605419005931959e-01,2.922605419139298610e-01,2.922605419282641170e-01
1.693000000000000114e+02,2.922605419007580640e-01,2.922605419140151817e-01,2.922605419282641170e-01
1.693500000000000227e+02,2.922605419009218775e-01,2.922605419141000027e-01,2.922605419282641170e-01
1.694000000000000057e+02,2.922605419010847472e-01,2.922605419141843242e-01,2.922605419282641170e-01
1.694500000000000171e+02,2.922605419012466177e-01,2.922605419142681460e-01,2.922605419282641170e-01
1.695000000000000000e+02,2.922605419014074890e-01,2.922605419143514682e-01,2.922605419282641170e-01
1.695500000000000114e+02,2.922605419015673611e-01,2.922605419144342909e-01,2.922605419282641170e-01
1.696000000000000227e+02,2.922605419017263451e-01,2.922605419145166139e-01,2.922605419282641170e-01
1.696500000000000057e+02,2.922605419018842743e-01,2.922605419145984929e-01,2.922605419282641170e-01
1.697000000000000171e+02,2.922605419020413153e-01,2.922605419146798167e-01,2.922605419282641170e-01
1.697500000000000000e+02,2.922605419021973572e-01,2.922605419147606964e-01,2.922605419282641170e-01
1.698000000000000114e+02,2.922605419023524553e-01,2.922605419148410766e-01,2.922605419282641170e-01
1.698500000000000227e+02,2.922605419025066653e-01,2.922605419149209571e-01,2.922605419282641170e-01
1.699000000000000057e+02,2.922605419026598761e-01,2.922605419150003936e-01,2.922605419282641170e-01
1.699500000000000171e+02,2.922605419028121987e-01,2.922605419150793304e-01,2.922605419282641170e-01
1.700000000000000000e+02,2.922605419029636331e-01,2.922605419151578232e-01,2.922605419282641170e-01
1.700500000000000114e+02,2.922605419031141238e-01,2.922605419152358719e-01,2.922605419282641170e-01
1.701000000000000227e+02,2.922605419032636709e-01,2.922605419153134210e-01,2.922605419282641170e-01
1.701500000000000057e+02,2.922605419034123853e-01,2.922605419153905260e-01,2.922605419282641170e-01
1.702000000000000171e+02,2.922605419035602115e-01,2.922605419154671313e-01,2.922605419282641170e-01
1.702500000000000000e+02,2.922605419037070940e-01,2.922605419155432926e-01,2.922605419282641170e-01
1.703000000000000114e+02,2.922605419038531438e-01,2.922605419156190099e-01,2.922605419282641170e-01
1.703500000000000227e+02,2.922605419039983610e-01,2.922605419156942830e-01,2.922605419282641170e-01
1.704000000000000057e+02,2.922605419041426900e-01,2.922605419157691120e-01,2.922605419282641170e-01
1.704500000000000171e+02,2.922605419042861863e-01,2.922605419158434970e-01,2.922605419282641170e-01
1.705000000000000000e+02,2.922605419044287944e-01,2.922605419159174378e-01,2.922605419282641170e-01
1.705500000000000114e+02,2.922605419045705699e-01,2.922605419159909346e-01,2.922605419282641170e-01
1.706000000000000227e+02,2.922605419047115682e-01,2.922605419160639872e-01,2.922605419282641170e-01
1.706500000000000057e+02,2.922605419048516784e-01,2.922605419161366513e-01,2.922605419282641170e-01
1.707000000000000171e+02,2.922605419049910114e-01,2.922605419162088158e-01,2.922605419282641170e-01
1.707500000000000000e+02,2.922605419051295117e-01,2.922605419162805918e-01,2.922605419282641170e-01
1.708000000000000114e+02,2.922605419052671794e-01,2.922605419163519236e-01,2.922605419282641170e-01
1.708500000000000227e+02,2.922605419054040699e-01,2.922605419164228668e-01,2.922605419282641170e-01
1.709000000000000057e+02,2.922605419055401832e-01,2.922605419164933105e-01,2.922605419282641170e-01
1.709500000000000171e+02,2.922605419056754639e-01,2.922605419165634211e-01,2.922605419282641170e-01
1.710000000000000000e+02,2.922605419058099119e-01,2.922605419166330321e-01,2.922605419282641170e-01
1.710500000000000114e+02,2.922605419059436382e-01,2.922605419167023100e-01,2.922605419282641170e-01
1.711000000000000227e+02,2.922605419060765874e-01,2.922605419167711438e-01,2.922605419282641170e-01
1.711500000000000057e+02,2.922605419062087040e-01,2.922605419168395335e-01,2.922605419282641170e-01
1.712000000000000171e+02,2.922605419063400434e-01,2.922605419169075347e-01,2.922605419282641170e-01
1.712500000000000000e+02,2.922605419064706611e-01,2.922605419169751473e-01,2.922605419282641170e-01
1.713000000000000114e+02,2.922605419066004462e-01,2.922605419170423713e-01,2.922605419282641170e-01
1.713500000000000227e+02,2.922605419067295096e-01,2.922605419171091512e-01,2.922605419282641170e-01
1.714000000000000057e+02,2.922605419068577959e-01,2.922605419171755425e-01,2.922605419282641170e-01
1.714500000000000171e+02,2.922605419069853050e-01,2.922605419172416008e-01,2.922605419282641170e-01
1.715000000000000000e+02,2.922605419071120925e-01,2.922605419173072150e-01,2.922605419282641170e-01
1.715500000000000114e+02,2.922605419072380473e-01,2.922605419173724406e-01,2.922605419282641170e-01
1.716000000000000227e+02,2.922605419073633359e-01,2.922605419174372776e-01,2.922605419282641170e-01
1.716500000000000057e+02,2.922605419074877919e-01,2.922605419175017261e-01,2.922605419282641170e-01
1.717000000000000171e+02,2.922605419076115263e-01,2.922605419175657859e-01,2.922605419282641170e-01
1.717500000000000000e+02,2.922605419077345390e-01,2.922605419176294572e-01,2.922605419282641170e-01
1.718000000000000114e+02,2.922605419078568301e-01,2.922605419176927954e-01,2.922605419282641170e-01
1.718500000000000227e+02,2.922605419079783440e-01,2.922605419177556896e-01,2.922605419282641170e-01
1.719000000000000057e+02,2.922605419080991362e-01,2.922605419178182506e-01,2.922605419282641170e-01
1.719500000000000171e+02,2.922605419082192069e-01,2.922605419178804231e-01,2.922605419282641170e-01
1.720000000000000000e+02,2.922605419083385003e-01,2.922605419179422626e-01,2.922605419282641170e-01
1.720500000000000114e+02,2.922605419084571277e-01,2.922605419180037134e-01,2.922605419282641170e-01
1.721000000000000227e+02,2.922605419085750333e-01,2.922605419180647757e-01,2.922605419282641170e-01
1.721500000000000057e+02,2.922605419086922174e-01,2.922605419181255049e-01,2.922605419282641170e-01
1.722000000000000171e+02,2.922605419088086798e-01,2.922605419181858455e-01,2.922605419282641170e-01
1.722500000000000000e+02,2.922605419089244760e-01,2.922605419182458530e-01,2.922605419282641170e-01
1.723000000000000114e+02,2.922605419090395507e-01,2.922605419183054720e-01,2.922605419282641170e-01
1.723500000000000227e+02,2.922605419091539036e-01,2.922605419183647579e-01,2.922605419282641170e-01
1.724000000000000057e+02,2.922605419092675905e-01,2.922605419184236553e-01,2.922605419282641170e-01
1.724500000000000171e+02,2.922605419093806112e-01,2.922605419184822750e-01,2.922605419282641170e-01
1.725000000000000000e+02,2.922605419094929102e-01,2.922605419185405062e-01,2.922605419282641170e-01
1.725500000000000114e+02,2.922605419096045987e-01,2.922605419185983489e-01,2.922605419282641170e-01
1.726000000000000227e+02,2.922605419097155655e-01,2.922605419186559139e-01,2.922605419282641170e-01
1.726500000000000057e+02,2.922605419098259216e-01,2.922605419187130904e-01,2.922605419282641170e-01
1.727000000000000171e+02,2.922605419099356117e-01,2.922605419187699338e-01,2.922605419282641170e-01
1.727500000000000000e+02,2.922605419100446356e-01,2.922605419188264442e-01,2.922605419282641170e-01
1.728000000000000114e+02,2.922605419101529933e-01,2.922605419188826215e-01,2.922605419282641170e-01
1.728500000000000227e+02,2.922605419102607405e-01,2.922605419189384657e-01,2.922605419282641170e-01
1.729000000000000057e+02,2.922605419103678215e-01,2.922605419189939768e-01,2.922605419282641170e-01
1.729500000000000171e+02,2.922605419104742919e-01,2.922605419190491549e-01,2.922605419282641170e-01
1.730000000000000000e+02,2.922605419105801516e-01,2.922605419191040554e-01,2.922605419282641170e-01
1.730500000000000114e+02,2.922605419106853453e-01,2.922605419191585674e-01,2.922605419282641170e-01
1.731000000000000227e+02,2.922605419107899283e-01,2.922605419192127463e-01,2.922605419282641170e-01
1.731500000000000057e+02,2.922605419108939562e-01,2.922605419192666476e-01,2.922605419282641170e-01
1.732000000000000171e+02,2.922605419109973179e-01,2.922605419193202159e-01,2.922605419282641170e-01
1.732500000000000000e+02,2.922605419111000691e-01,2.922605419193734511e-01,2.922605419282641170e-01
1.733000000000000114e+02,2.922605419112022651e-01,2.922605419194263532e-01,2.922605419282641170e-01
1.733500000000000227e+02,2.922605419113038505e-01,2.922605419194789778e-01,2.922605419282641170e-01
1.734000000000000057e+02,2.922605419114048253e-01,2.922605419195312693e-01,2.922605419282641170e-01
1.734500000000000171e+02,2.922605419115051895e-01,2.922605419195832832e-01,2.922605419282641170e-01
1.735000000000000000e+02,2.922605419116049985e-01,2.922605419196349641e-01,2.922605419282641170e-01
1.735500000000000114e+02,2.922605419117041969e-01,2.922605419196863119e-01,2.922605419282641170e-01
1.736000000000000227e+02,2.922605419118027847e-01,2.922605419197373822e-01,2.922605419282641170e-01
1.736500000000000057e+02,2.922605419119008729e-01,2.922605419197881194e-01,2.922605419282641170e-01
1.737000000000000171e+02,2.922605419119982950e-01,2.922605419198385790e-01,2.922605419282641170e-01
1.737500000000000000e+02,2.922605419120952175e-01,2.922605419198887611e-01,2.922605419282641170e-01
1.738000000000000114e+02,2.922605419121915293e-01,2.922605419199386101e-01,2.922605419282641170e-01
1.738500000000000227e+02,2.922605419122872306e-01,2.922605419199881815e-01,2.922605419282641170e-01
1.739000000000000057e+02,2.922605419123824322e-01,2.922605419200374199e-01,2.922605419282641170e-01
1.739500000000000171e+02,2.922605419124770232e-01,2.922605419200863808e-01,2.922605419282641170e-01
1.740000000000000000e+02,2.922605419125710591e-01,2.922605419201350641e-01,2.922605419282641170e-01
1.740500000000000114e+02,2.922605419126644843e-01,2.922605419201834698e-01,2.922605419282641170e-01
1.741000000000000227e+02,2.922605419127574100e-01,2.922605419202315979e-01,2.922605419282641170e-01
1.741500000000000057e+02,2.922605419128497806e-01,2.922605419202793930e-01,2.922605419282641170e-01
1.742000000000000171e+02,2.922605419129415960e-01,2.922605419203269106e-01,2.922605419282641170e-01
1.742500000000000000e+02,2.922605419130328008e-01,2.922605419203741506e-01,2.922605419282641170e-01
1.743000000000000114e+02,2.922605419131235061e-01,2.922605419204211685e-01,2.922605419282641170e-01
1.743500000000000227e+02,2.922605419132136562e-01,2.922605419204678534e-01,2.922605419282641170e-01
1.744000000000000057e+02,2.922605419133032512e-01,2.922605419205142607e-01,2.922605419282641170e-01
1.744500000000000171e+02,2.922605419133922910e-01,2.922605419205603905e-01,2.922605419282641170e-01
1.745000000000000000e+02,2.922605419134808313e-01,2.922605419206062427e-01,2.922605419282641170e-01
1.745500000000000114e+02,2.922605419135688165e-01,2.922605419206518174e-01,2.922605419282641170e-01
1.746000000000000227e+02,2.922605419136562466e-01,2.922605419206971145e-01,2.922605419282641170e-01
1.746500000000000057e+02,2.922605419137431770e-01,2.922605419207421895e-01,2.922605419282641170e-01
1.747000000000000171e+02,2.922605419138296079e-01,2.922605419207869315e-01,2.922605419282641170e-01
1.747500000000000000e+02,2.922605419139154836e-01,2.922605419208314514e-01,2.922605419282641170e-01
1.748000000000000114e+02,2.922605419140008598e-01,2.922605419208756938e-01,2.922605419282641170e-01
1.748500000000000227e+02,2.922605419140856808e-01,2.922605419209196587e-01,2.922605419282641170e-01
1.749000000000000057e+02,2.922605419141700578e-01,2.922605419209634015e-01,2.922605419282641170e-01
1.749500000000000171e+02,2.922605419142538796e-01,2.922605419210068667e-01,2.922605419282641170e-01
1.750000000000000000e+02,2.922605419143372019e-01,2.922605419210500544e-01,2.922605419282641170e-01
1.750500000000000114e+02,2.922605419144200800e-01,2.922605419210930200e-01,2.922605419282641170e-01
1.751000000000000227e+02,2.922605419145024030e-01,2.922605419211356526e-01,2.922605419282641170e-01
1.751500000000000057e+02,2.922605419145842820e-01,2.922605419211781186e-01,2.922605419282641170e-01
1.752000000000000171e+02,2.922605419146656613e-01,2.922605419212203071e-01,2.922605419282641170e-01
1.752500000000000000e+02,2.922605419147465411e-01,2.922605419212622180e-01,2.922605419282641170e-01
1.753000000000000114e+02,2.922605419148269212e-01,2.922605419213039069e-01,2.922605419282641170e-01
1.753500000000000227e+02,2.922605419149069128e-01,2.922605419213453182e-01,2.922605419282641170e-01
1.754000000000000057e+02,2.922605419149863493e-01,2.922605419213865074e-01,2.922605419282641170e-01
1.754500000000000171e+02,2.922605419150653416e-01,2.922605419214274747e-01,2.922605419282641170e-01
1.755000000000000000e+02,2.922605419151438899e-01,2.922605419214681644e-01,2.922605419282641170e-01
1.755500000000000114e+02,2.922605419152219941e-01,2.922605419215086320e-01,2.922605419282641170e-01
1.756000000000000227e+02,2.922605419152995987e-01,2.922605419215488221e-01,2.922605419282641170e-01
1.756500000000000057e+02,2.922605419153767592e-01,2.922605419215887901e-01,2.922605419282641170e-01
1.757000000000000171e+02,2.922605419154534756e-01,2.922605419216285361e-01,2.922605419282641170e-01
1.757500000000000000e+02,2.922605419155297479e-01,2.922605419216680600e-01,2.922605419282641170e-01
1.758000000000000114e+02,2.922605419156055762e-01,2.922605419217073064e-01,2.922605419282641170e-01
1.758500000000000227e+02,2.922605419156809603e-01,2.922605419217463307e-01,2.922605419282641170e-01
1.759000000000000057e+02,2.922605419157558448e-01,2.922605419217851330e-01,2.922605419282641170e-01
1.759500000000000171e+02,2.922605419158303408e-01,2.922605419218237133e-01,2.922605419282641170e-01
1.760000000000000000e+02,2.922605419159043927e-01,2.922605419218620160e-01,2.922605419282641170e-01
1.760500000000000114e+02,2.922605419159780005e-01,2.922605419219001521e-01,2.922605419282641170e-01
1.761000000000000227e+02,2.922605419160512197e-01,2.922605419219380107e-01,2.922605419282641170e-01
1.761500000000000057e+02,2.922605419161239393e-01,2.922605419219757028e-01,2.922605419282641170e-01
1.762000000000000171e+02,2.922605419161962703e-01,2.922605419220131173e-01,2.922605419282641170e-01
1.762500000000000000e+02,2.922605419162681017e-01,2.922605419220503098e-01,2.922605419282641170e-01
1.763000000000000114e+02,2.922605419163396001e-01,2.922605419220873357e-01,2.922605419282641170e-01
1.763500000000000227e+02,2.922605419164105989e-01,2.922605419221240841e-01,2.922605419282641170e-01
1.764000000000000057e+02,2.922605419164812091e-01,2.922605419221606660e-01,2.922605419282641170e-01
1.764500000000000171e+02,2.922605419165513752e-01,2.922605419221969703e-01,2.922605419282641170e-01
1.765000000000000000e+02,2.922605419166211527e-01,2.922605419222331080e-01,2.922605419282641170e-01
1.765500000000000114e+02,2.922605419166904861e-01,2.922605419222689682e-01,2.922605419282641170e-01
1.766000000000000227e+02,2.922605419167593754e-01,2.922605419223046619e-01,2.922605419282641170e-01
1.766500000000000057e+02,2.922605419168278762e-01,2.922605419223401335e-01,2.922605419282641170e-01
1.767000000000000171e+02,2.922605419168959884e-01,2.922605419223754386e-01,2.922605419282641170e-01
1.767500000000000000e+02,2.922605419169636565e-01,2.922605419224104661e-01,2.922605419282641170e-01
1.768000000000000114e+02,2.922605419170309360e-01,2.922605419224453271e-01,2.922605419282641170e-01
1.768500000000000227e+02,2.922605419170978269e-01,2.922605419224799661e-01,2.922605419282641170e-01
1.769000000000000057e+02,2.922605419171642738e-01,2.922605419225143830e-01,2.922605419282641170e-01
1.769500000000000171e+02,2.922605419172303320e-01,2.922605419225486334e-01,2.922605419282641170e-01
1.770000000000000000e+02,2.922605419172960017e-01,2.922605419225826062e-01,2.922605419282641170e-01
1.770500000000000114e+02,2.922605419173612273e-01,2.922605419226164680e-01,2.922605419282641170e-01
1.771000000000000227e+02,2.922605419174261199e-01,2.922605419226500523e-01,2.922605419282641170e-01
1.771500000000000057e+02,2.922605419174905683e-01,2.922605419226834700e-01,2.922605419282641170e-01
1.772000000000000171e+02,2.922605419175546837e-01,2.922605419227167212e-01,2.922605419282641170e-01
1.772500000000000000e+02,2.922605419176184105e-01,2.922605419227496948e-01,2.922605419282641170e-01
1.773000000000000114e+02,2.922605419176816932e-01,2.922605419227825574e-01,2.922605419282641170e-01
1.773500000000000227e+02,2.922605419177446429e-01,2.922605419228151979e-01,2.922605419282641170e-01
1.774000000000000057e+02,2.922605419178072594e-01,2.922605419228476165e-01,2.922605419282641170e-01
1.774500000000000171e+02,2.922605419178694319e-01,2.922605419228798684e-01,2.922605419282641170e-01
1.775000000000000000e+02,2.922605419179312713e-01,2.922605419229118984e-01,2.922605419282641170e-01
1.775500000000000114e+02,2.922605419179927222e-01,2.922605419229437618e-01,2.922605419282641170e-01
1.776000000000000227e+02,2.922605419180538400e-01,2.922605419229754031e-01,2.922605419282641170e-01
1.776500000000000057e+02,2.922605419181145692e-01,2.922605419230069335e-01,2.922605419282641170e-01
1.777000000000000171e+02,2.922605419181749653e-01,2.922605419230381862e-01,2.922605419282641170e-01
1.777500000000000000e+02,2.922605419182350284e-01,2.922605419230693280e-01,2.922605419282641170e-01
1.778000000000000114e+02,2.922605419182947029e-01,2.922605419231002477e-01,2.922605419282641170e-01
1.778500000000000227e+02,2.922605419183539888e-01,2.922605419231310009e-01,2.922605419282641170e-01
1.779000000000000057e+02,2.922605419184129971e-01,2.922605419231615320e-01,2.922605419282641170e-01
1.779500000000000171e+02,2.922605419184716169e-01,2.922605419231918966e-01,2.922605419282641170e-01
1.780000000000000000e+02,2.922605419185299036e-01,2.922605419232220947e-01,2.922605419282641170e-01
1.780500000000000114e+02,2.922605419185878572e-01,2.922605419232521262e-01,2.922605419282641170e-01
1.781000000000000227e+02,2.922605419186454223e-01,2.922605419232819357e-01,2.922605419282641170e-01
1.781500000000000057e+02,2.922605419187027098e-01,2.922605419233115787e-01,2.922605419282641170e-01
1.782000000000000171e+02,2.922605419187596643e-01,2.922605419233411106e-01,2.922605419282641170e-01
1.782500000000000000e+02,2.922605419188162301e-01,2.922605419233703650e-01,2.922605419282641170e-01
1.783000000000000114e+02,2.922605419188725184e-01,2.922605419233995083e-01,2.922605419282641170e-01
1.783500000000000227e+02,2.922605419189284182e-01,2.922605419234284851e-01,2.922605419282641170e-01
1.784000000000000057e+02,2.922605419189840403e-01,2.922605419234572399e-01,2.922605419282641170e-01
1.784500000000000171e+02,2.922605419190392739e-01,2.922605419234858837e-01,2.922605419282641170e-01
1.785000000000000000e+02,2.922605419190942300e-01,2.922605419235143054e-01,2.922605419282641170e-01
1.785500000000000114e+02,2.922605419191488529e-01,2.922605419235426161e-01,2.922605419282641170e-01
1.786000000000000227e+02,2.922605419192031428e-01,2.922605419235707047e-01,2.922605419282641170e-01
1.786500000000000057e+02,2.922605419192570997e-01,2.922605419235986268e-01,2.922605419282641170e-01
1.787000000000000171e+02,2.922605419193107790e-01,2.922605419236264379e-01,2.922605419282641170e-01
1.787500000000000000e+02,2.922605419193640697e-01,2.922605419236540270e-01,2.922605419282641170e-01
1.788000000000000114e+02,2.922605419194170828e-01,2.922605419236814495e-01,2.922605419282641170e-01
1.788500000000000227e+02,2.922605419194697629e-01,2.922605419237087609e-01,2.922605419282641170e-01
1.789000000000000057e+02,2.922605419195221654e-01,2.922605419237358504e-01,2.922605419282641170e-01
1.789500000000000171e+02,2.922605419195741794e-01,2.922605419237628288e-01,2.922605419282641170e-01
1.790000000000000000e+02,2.922605419196259158e-01,2.922605419237895852e-01,2.922605419282641170e-01
1.790500000000000114e+02,2.922605419196773746e-01,2.922605419238162305e-01,2.922605419282641170e-01
1.791000000000000227e+02,2.922605419197285004e-01,2.922605419238427094e-01,2.922605419282641170e-01
1.791500000000000057e+02,2.922605419197792931e-01,2.922605419238690216e-01,2.922605419282641170e-01
1.792000000000000171e+02,2.922605419198298082e-01,2.922605419238952229e-01,2.922605419282641170e-01
1.792500000000000000e+02,2.922605419198799903e-01,2.922605419239212021e-01,2.922605419282641170e-01
1.793000000000000114e+02,2.922605419199298948e-01,2.922605419239470703e-01,2.922605419282641170e-01
1.793500000000000227e+02,2.922605419199794663e-01,2.922605419239727720e-01,2.922605419282641170e-01
1.794000000000000057e+02,2.922605419200287602e-01,2.922605419239983071e-01,2.922605419282641170e-01
1.794500000000000171e+02,2.922605419200777765e-01,2.922605419240236757e-01,2.922605419282641170e-01
1.795000000000000000e+02,2.922605419201264598e-01,2.922605419240489333e-01,2.922605419282641170e-01
1.795500000000000114e+02,2.922605419201749211e-01,2.922605419240740243e-01,2.922605419282641170e-01
1.796000000000000227e+02,2.922605419202230492e-01,2.922605419240989488e-01,2.922605419282641170e-01
1.796500000000000057e+02,2.922605419202708443e-01,2.922605419241237623e-01,2.922605419282641170e-01
1.797000000000000171e+02,2.922605419203184174e-01,2.922605419241484093e-01,2.922605419282641170e-01
1.797500000000000000e+02,2.922605419203656574e-01,2.922605419241728897e-01,2.922605419282641170e-01
1.798000000000000114e+02,2.922605419204126753e-01,2.922605419241972591e-01,2.922605419282641170e-01
1.798500000000000227e+02,2.922605419204593602e-01,2.922605419242214619e-01,2.922605419282641170e-01
1.799000000000000057e+02,2.922605419205058230e-01,2.922605419242454983e-01,2.922605419282641170e-01
1.799500000000000171e+02,2.922605419205519528e-01,2.922605419242694236e-01,2.922605419282641170e-01
1.800000000000000000e+02,2.922605419205978605e-01,2.922605419242932379e-01,2.922605419282641170e-01
1.800500000000000114e+02,2.922605419206434352e-01,2.922605419243168301e-01,2.922605419282641170e-01
1.801000000000000227e+02,2.922605419206887878e-01,2.922605419243403668e-01,2.922605419282641170e-01
1.801500000000000057e+02,2.922605419207338628e-01,2.922605419243636815e-01,2.922605419282641170e-01
1.802000000000000171e+02,2.922605419207787159e-01,2.922605419243869407e-01,2.922605419282641170e-01
1.802500000000000000e+02,2.922605419208232358e-01,2.922605419244099778e-01,2.922605419282641170e-01
1.803000000000000114e+02,2.922605419208675337e-01,2.922605419244329594e-01,2.922605419282641170e-01
1.803500000000000227e+02,2.922605419209115540e-01,2.922605419244557745e-01,2.922605419282641170e-01
1.804000000000000057e+02,2.922605419209552968e-01,2.922605419244784231e-01,2.922605419282641170e-01
1.804500000000000171e+02,2.922605419209988176e-01,2.922605419245009606e-01,2.922605419282641170e-01
1.805000000000000000e+02,2.922605419210420608e-01,2.922605419245233316e-01,2.922605419282641170e-01
1.805500000000000114e+02,2.922605419210850819e-01,2.922605419245456471e-01,2.922605419282641170e-01
1.806000000000000227e+02,2.922605419211278255e-01,2.922605419245677405e-01,2.922605419282641170e-01
1.806500000000000057e+02,2.922605419211703470e-01,2.922605419245897784e-01,2.922605419282641170e-01
1.807000000000000171e+02,2.922605419212125910e-01,2.922605419246116498e-01,2.922605419282641170e-01
1.807500000000000000e+02,2.922605419212545574e-01,2.922605419246333547e-01,2.922605419282641170e-01
1.808000000000000114e+02,2.922605419212963018e-01,2.922605419246550040e-01,2.922605419282641170e-01
1.808500000000000227e+02,2.922605419213378242e-01,2.922605419246764868e-01,2.922605419282641170e-01
1.809000000000000057e+02,2.922605419213790690e-01,2.922605419246978031e-01,2.922605419282641170e-01
1.809500000000000171e+02,2.922605419214200362e-01,2.922605419247190639e-01,2.922605419282641170e-01
1.810000000000000000e+02,2.922605419214608369e-01,2.922605419247401581e-01,2.922605419282641170e-01
1.810500000000000114e+02,2.922605419215013045e-01,2.922605419247611414e-01,2.922605419282641170e-01
1.811000000000000227e+02,2.922605419215416056e-01,2.922605419247820135e-01,2.922605419282641170e-01
1.811500000000000057e+02,2.922605419215816291e-01,2.922605419248027192e-01,2.922605419282641170e-01
1.812000000000000171e+02,2.922605419216214306e-01,2.922605419248233138e-01,2.922605419282641170e-01
1.812500000000000000e+02,2.922605419216609546e-01,2.922605419248437975e-01,2.922605419282641170e-01
1.813000000000000114e+02,2.922605419217003120e-01,2.922605419248641700e-01,2.922605419282641170e-01
1.813500000000000227e+02,2.922605419217393918e-01,2.922605419248843761e-01,2.922605419282641170e-01
1.814000000000000057e+02,2.922605419217781941e-01,2.922605419249045267e-01,2.922605419282641170e-01
1.814500000000000171e+02,2.922605419218168299e-01,2.922605419249245107e-01,2.922605419282641170e-01
1.815000000000000000e+02,2.922605419218551881e-01,2.922605419249443837e-01,2.922605419282641170e-01
1.815500000000000114e+02,2.922605419218933243e-01,2.922605419249641456e-01,2.922605419282641170e-01
1.816000000000000227e+02,2.922605419219312384e-01,2.922605419249837966e-01,2.922605419282641170e-01
1.816500000000000057e+02,2.922605419219689304e-01,2.922605419250033365e-01,2.922605419282641170e-01
1.817000000000000171e+02,2.922605419220064005e-01,2.922605419250227099e-01,2.922605419282641170e-01
1.817500000000000000e+02,2.922605419220436485e-01,2.922605419250420278e-01,2.922605419282641170e-01
1.818000000000000114e+02,2.922605419220806744e-01,2.922605419250611791e-01,2.922605419282641170e-01
1.818500000000000227e+02,2.922605419221174783e-01,2.922605419250802750e-01,2.922605419282641170e-01
1.819000000000000057e+02,2.922605419221540046e-01,2.922605419250992043e-01,2.922605419282641170e-01
1.819500000000000171e+02,2.922605419221903644e-01,2.922605419251180781e-01,2.922605419282641170e-01
1.820000000000000000e+02,2.922605419222265022e-01,2.922605419251367853e-01,2.922605419282641170e-01
1.820500000000000114e+02,2.922605419222624179e-01,2.922605419251553815e-01,2.922605419282641170e-01
1.821000000000000227e+02,2.922605419222981671e-01,2.922605419251739223e-01,2.922605419282641170e-01
1.821500000000000057e+02,2.922605419223336387e-01,2.922605419251922965e-01,2.922605419282641170e-01
1.822000000000000171e+02,2.922605419223689438e-01,2.922605419252105596e-01,2.922605419282641170e-01
1.822500000000000000e+02,2.922605419224039713e-01,2.922605419252287673e-01,2.922605419282641170e-01
1.823000000000000114e+02,2.922605419224388879e-01,2.922605419252468084e-01,2.922605419282641170e-01
1.823500000000000227e+02,2.922605419224735268e-01,2.922605419252647940e-01,2.922605419282641170e-01
1.824000000000000057e+02,2.922605419225079992e-01,2.922605419252826686e-01,2.922605419282641170e-01
1.824500000000000171e+02,2.922605419225422496e-01,2.922605419253003767e-01,2.922605419282641170e-01
1.825000000000000000e+02,2.922605419225762780e-01,2.922605419253180292e-01,2.922605419282641170e-01
1.825500000000000114e+02,2.922605419226101398e-01,2.922605419253355707e-01,2.922605419282641170e-01
1.826000000000000227e+02,2.922605419226437795e-01,2.922605419253530012e-01,2.922605419282641170e-01
1.826500000000000057e+02,2.922605419226772527e-01,2.922605419253703207e-01,2.922605419282641170e-01
1.827000000000000171e+02,2.922605419227105039e-01,2.922605419253875292e-01,2.922605419282641170e-01
1.827500000000000000e+02,2.922605419227435330e-01,2.922605419254046821e-01,2.922605419282641170e-01
1.828000000000000114e+02,2.922605419227763957e-01,2.922605419254217241e-01,2.922605419282641170e-01
1.828500000000000227e+02,2.922605419228090917e-01,2.922605419254385994e-01,2.922605419282641170e-01
1.829000000000000057e+02,2.922605419228415657e-01,2.922605419254554193e-01,2.922605419282641170e-01
1.829500000000000171e+02,2.922605419228738177e-01,2.922605419254721837e-01,2.922605419282641170e-01
1.830000000000000000e+02,2.922605419229059587e-01,2.922605419254887815e-01,2.922605419282641170e-01
1.830500000000000114e+02,2.922605419229378221e-01,2.922605419255052683e-01,2.922605419282641170e-01
1.831000000000000227e+02,2.922605419229695745e-01,2.922605419255216996e-01,2.922605419282641170e-01
1.831500000000000057e+02,2.922605419230011048e-01,2.922605419255380199e-01,2.922605419282641170e-01
1.832000000000000171e+02,2.922605419230324131e-01,2.922605419255542847e-01,2.922605419282641170e-01
1.832500000000000000e+02,2.922605419230635548e-01,2.922605419255703829e-01,2.922605419282641170e-01
1.833000000000000114e+02,2.922605419230945301e-01,2.922605419255864256e-01,2.922605419282641170e-01
1.833500000000000227e+02,2.922605419231253387e-01,2.922605419256023573e-01,2.922605419282641170e-01
1.834000000000000057e+02,2.922605419231559254e-01,2.922605419256182335e-01,2.922605419282641170e-01
1.834500000000000171e+02,2.922605419231863455e-01,2.922605419256339432e-01,2.922605419282641170e-01
1.835000000000000000e+02,2.922605419232165991e-01,2.922605419256495973e-01,2.922605419282641170e-01
1.835500000000000114e+02,2.922605419232466306e-01,2.922605419256651960e-01,2.922605419282641170e-01
1.836000000000000227e+02,2.922605419232764956e-01,2.922605419256806281e-01,2.922605419282641170e-01
1.836500000000000057e+02,2.922605419233061941e-01,2.922605419256960602e-01,2.922605419282641170e-01
1.837000000000000171e+02,2.922605419233357260e-01,2.922605419257113257e-01,2.922605419282641170e-01
1.837500000000000000e+02,2.922605419233650359e-01,2.922605419257265358e-01,2.922605419282641170e-01
1.838000000000000114e+02,2.922605419233942348e-01,2.922605419257416348e-01,2.922605419282641170e-01
1.838500000000000227e+02,2.922605419234232116e-01,2.922605419257566228e-01,2.922605419282641170e-01
1.839000000000000057e+02,2.922605419234520219e-01,2.922605419257715553e-01,2.922605419282641170e-01
1.839500000000000171e+02,2.922605419234806656e-01,2.922605419257863768e-01,2.922605419282641170e-01
1.840000000000000000e+02,2.922605419235091428e-01,2.922605419258011428e-01,2.922605419282641170e-01
1.840500000000000114e+02,2.922605419235374535e-01,2.922605419258157977e-01,2.922605419282641170e-01
1.841000000000000227e+02,2.922605419235655422e-01,2.922605419258303971e-01,2.922605419282641170e-01
1.841500000000000057e+02,2.922605419235935198e-01,2.922605419258448856e-01,2.922605419282641170e-01
1.842000000000000171e+02,2.922605419236213309e-01,2.922605419258592629e-01,2.922605419282641170e-01
1.842500000000000000e+02,2.922605419236489199e-01,2.922605419258735848e-01,2.922605419282641170e-01
1.843000000000000114e+02,2.922605419236763979e-01,2.922605419258877957e-01,2.922605419282641170e-01
1.843500000000000227e+02,2.922605419237037094e-01,2.922605419259019510e-01,2.922605419282641170e-01
1.844000000000000057e+02,2.922605419237308544e-01,2.922605419259159953e-01,2.922605419282641170e-01
1.844500000000000171e+02,2.922605419237578328e-01,2.922605419259299842e-01,2.922605419282641170e-01
1.845000000000000000e+02,2.922605419237846447e-01,2.922605419259438619e-01,2.922605419282641170e-01
1.845500000000000114e+02,2.922605419238112900e-01,2.922605419259576842e-01,2.922605419282641170e-01
1.846000000000000227e+02,2.922605419238377689e-01,2.922605419259714510e-01,2.922605419282641170e-01
1.846500000000000057e+02,2.922605419238640811e-01,2.922605419259850512e-01,2.922605419282641170e-01
1.847000000000000171e+02,2.922605419238902824e-01,2.922605419259986514e-01,2.922605419282641170e-01
1.847500000000000000e+02,2.922605419239163171e-01,2.922605419260121407e-01,2.922605419282641170e-01
1.848000000000000114e+02,2.922605419239421853e-01,2.922605419260255188e-01,2.922605419282641170e-01
1.848500000000000227e+02,2.922605419239678870e-01,2.922605419260388415e-01,2.922605419282641170e-01
1.849000000000000057e+02,2.922605419239934776e-01,2.922605419260521087e-01,2.922605419282641170e-01
1.849500000000000171e+02,2.922605419240189017e-01,2.922605419260652648e-01,2.922605419282641170e-01
1.850000000000000000e+02,2.922605419240441593e-01,2.922605419260783655e-01,2.922605419282641170e-01
1.850500000000000114e+02,2.922605419240692504e-01,2.922605419260913551e-01,2.922605419282641170e-01
1.851000000000000227e+02,2.922605419240942304e-01,2.922605419261042892e-01,2.922605419282641170e-01
1.851500000000000057e+02,2.922605419241190439e-01,2.922605419261171678e-01,2.922605419282641170e-01
1.852000000000000171e+02,2.922605419241437463e-01,2.922605419261299353e-01,2.922605419282641170e-01
1.852500000000000000e+02,2.922605419241682823e-01,2.922605419261426474e-01,2.922605419282641170e-01
1.853000000000000114e+02,2.922605419241926517e-01,2.922605419261552484e-01,2.922605419282641170e-01
1.853500000000000227e+02,2.922605419242169100e-01,2.922605419261677939e-01,2.922605419282641170e-01
1.854000000000000057e+02,2.922605419242410019e-01,2.922605419261802839e-01,2.922605419282641170e-01
1.854500000000000171e+02,2.922605419242649272e-01,2.922605419261927184e-01,2.922605419282641170e-01
1.855000000000000000e+02,2.922605419242887415e-01,2.922605419262050419e-01,2.922605419282641170e-01
1.855500000000000114e+02,2.922605419243124447e-01,2.922605419262173099e-01,2.922605419282641170e-01
1.856000000000000227e+02,2.922605419243359259e-01,2.922605419262294668e-01,2.922605419282641170e-01
1.856500000000000057e+02,2.922605419243593516e-01,2.922605419262415682e-01,2.922605419282641170e-01
1.857000000000000171e+02,2.922605419243826108e-01,2.922605419262536142e-01,2.922605419282641170e-01
1.857500000000000000e+02,2.922605419244057035e-01,2.922605419262656046e-01,2.922605419282641170e-01
1.858000000000000114e+02,2.922605419244286851e-01,2.922605419262774840e-01,2.922605419282641170e-01
1.858500000000000227e+02,2.922605419244515002e-01,2.922605419262893078e-01,2.922605419282641170e-01
1.859000000000000057e+02,2.922605419244742042e-01,2.922605419263010762e-01,2.922605419282641170e-01
1.859500000000000171e+02,2.922605419244967973e-01,2.922605419263127335e-01,2.922605419282641170e-01
1.860000000000000000e+02,2.922605419245192238e-01,2.922605419263243909e-01,2.922605419282641170e-01
1.860500000000000114e+02,2.922605419245414837e-01,2.922605419263359372e-01,2.922605419282641170e-01
1.861000000000000227e+02,2.922605419245636882e-01,2.922605419263473725e-01,2.922605419282641170e-01
1.861500000000000057e+02,2.922605419245856706e-01,2.922605419263588078e-01,2.922605419282641170e-01
1.862000000000000171e+02,2.922605419246075975e-01,2.922605419263701321e-01,2.922605419282641170e-01
1.862500000000000000e+02,2.922605419246293579e-01,2.922605419263814008e-01,2.922605419282641170e-01
1.863000000000000114e+02,2.922605419246510072e-01,2.922605419263926141e-01,2.922605419282641170e-01
1.863500000000000227e+02,2.922605419246724900e-01,2.922605419264037718e-01,2.922605419282641170e-01
1.864000000000000057e+02,2.922605419246938618e-01,2.922605419264148185e-01,2.922605419282641170e-01
1.864500000000000171e+02,2.922605419247151226e-01,2.922605419264258653e-01,2.922605419282641170e-01
1.865000000000000000e+02,2.922605419247362168e-01,2.922605419264368010e-01,2.922605419282641170e-01
1.865500000000000114e+02,2.922605419247572556e-01,2.922605419264476811e-01,2.922605419282641170e-01
1.866000000000000227e+02,2.922605419247781278e-01,2.922605419264584503e-01,2.922605419282641170e-01
1.866500000000000057e+02,2.922605419247988334e-01,2.922605419264692195e-01,2.922605419282641170e-01
1.867000000000000171e+02,2.922605419248194836e-01,2.922605419264798776e-01,2.922605419282641170e-01
1.867500000000000000e+02,2.922605419248399672e-01,2.922605419264905358e-01,2.922605419282641170e-01
1.868000000000000114e+02,2.922605419248603398e-01,2.922605419265010829e-01,2.922605419282641170e-01
1.868500000000000227e+02,2.922605419248806013e-01,2.922605419265115745e-01,2.922605419282641170e-01
1.869000000000000057e+02,2.922605419249007519e-01,2.922605419265220106e-01,2.922605419282641170e-01
1.869500000000000171e+02,2.922605419249207359e-01,2.922605419265323912e-01,2.922605419282641170e-01
1.870000000000000000e+02,2.922605419249406089e-01,2.922605419265426607e-01,2.922605419282641170e-01
1.870500000000000114e+02,2.922605419249604264e-01,2.922605419265529303e-01,2.922605419282641170e-01
1.871000000000000227e+02,2.922605419249800773e-01,2.922605419265630888e-01,2.922605419282641170e-01
1.871500000000000057e+02,2.922605419249996173e-01,2.922605419265732474e-01,2.922605419282641170e-01
1.872000000000000171e+02,2.922605419250190462e-01,2.922605419265832949e-01,2.922605419282641170e-01
1.872500000000000000e+02,2.922605419250383640e-01,2.922605419265932869e-01,2.922605419282641170e-01
1.873000000000000114e+02,2.922605419250575709e-01,2.922605419266032789e-01,2.922605419282641170e-01
1.873500000000000227e+02,2.922605419250766112e-01,2.922605419266131599e-01,2.922605419282641170e-01
1.874000000000000057e+02,2.922605419250955960e-01,2.922605419266229854e-01,2.922605419282641170e-01
1.874500000000000171e+02,2.922605419251144698e-01,2.922605419266327553e-01,2.922605419282641170e-01
1.875000000000000000e+02,2.922605419251332326e-01,2.922605419266424698e-01,2.922605419282641170e-01
1.875500000000000114e+02,2.922605419251518288e-01,2.922605419266520732e-01,2.922605419282641170e-01
1.876000000000000227e+02,2.922605419251703696e-01,2.922605419266616766e-01,2.922605419282641170e-01
1.876500000000000057e+02,2.922605419251887993e-01,2.922605419266712246e-01,2.922605419282641170e-01
1.877000000000000171e+02,2.922605419252071179e-01,2.922605419266807170e-01,2.922605419282641170e-01
1.877500000000000000e+02,2.922605419252252701e-01,2.922605419266901539e-01,2.922605419282641170e-01
1.878000000000000114e+02,2.922605419252433667e-01,2.922605419266995352e-01,2.922605419282641170e-01
1.878500000000000227e+02,2.922605419252613523e-01,2.922605419267088056e-01,2.922605419282641170e-01
1.879000000000000057e+02,2.922605419252792269e-01,2.922605419267180760e-01,2.922605419282641170e-01
1.879500000000000171e+02,2.922605419252970460e-01,2.922605419267272908e-01,2.922605419282641170e-01
1.880000000000000000e+02,2.922605419253146986e-01,2.922605419267364502e-01,2.922605419282641170e-01
1.880500000000000114e+02,2.922605419253322401e-01,2.922605419267454985e-01,2.922605419282641170e-01
1.881000000000000227e+02,2.922605419253497261e-01,2.922605419267545468e-01,2.922605419282641170e-01
1.881500000000000057e+02,2.922605419253670456e-01,2.922605419267635396e-01,2.922605419282641170e-01
1.882000000000000171e+02,2.922605419253843095e-01,2.922605419267724769e-01,2.922605419282641170e-01
1.882500000000000000e+02,2.922605419254014625e-01,2.922605419267813587e-01,2.922605419282641170e-01
1.883000000000000114e+02,2.922605419254185044e-01,2.922605419267901850e-01,2.922605419282641170e-01
1.883500000000000227e+02,2.922605419254354353e-01,2.922605419267989557e-01,2.922605419282641170e-01
1.884000000000000057e+02,2.922605419254522552e-01,2.922605419268076710e-01,2.922605419282641170e-01
1.884500000000000171e+02,2.922605419254690196e-01,2.922605419268163307e-01,2.922605419282641170e-01
1.885000000000000000e+02,2.922605419254856729e-01,2.922605419268249904e-01,2.922605419282641170e-01
1.885500000000000114e+02,2.922605419255022152e-01,2.922605419268335392e-01,2.922605419282641170e-01
1.886000000000000227e+02,2.922605419255186465e-01,2.922605419268420324e-01,2.922605419282641170e-01
1.886500000000000057e+02,2.922605419255349668e-01,2.922605419268505256e-01,2.922605419282641170e-01
1.887000000000000171e+02,2.922605419255512316e-01,2.922605419268589078e-01,2.922605419282641170e-01
1.887500000000000000e+02,2.922605419255673853e-01,2.922605419268672899e-01,2.922605419282641170e-01
1.888000000000000114e+02,2.922605419255834280e-01,2.922605419268756166e-01,2.922605419282641170e-01
1.888500000000000227e+02,2.922605419255993597e-01,2.922605419268838878e-01,2.922605419282641170e-01
1.889000000000000057e+02,2.922605419256152359e-01,2.922605419268921034e-01,2.922605419282641170e-01
1.889500000000000171e+02,2.922605419256310011e-01,2.922605419269002636e-01,2.922605419282641170e-01
1.890000000000000000e+02,2.922605419256466552e-01,2.922605419269083682e-01,2.922605419282641170e-01
1.890500000000000114e+02,2.922605419256622539e-01,2.922605419269164173e-01,2.922605419282641170e-01
1.891000000000000227e+02,2.922605419256777415e-01,2.922605419269244664e-01,2.922605419282641170e-01
1.891500000000000057e+02,2.922605419256931181e-01,2.922605419269324600e-01,2.922605419282641170e-01
1.892000000000000171e+02,2.922605419257084391e-01,2.922605419269403426e-01,2.922605419282641170e-01
1.892500000000000000e+02,2.922605419257236492e-01,2.922605419269482252e-01,2.922605419282641170e-01
1.893000000000000114e+02,2.922605419257387482e-01,2.922605419269560523e-01,2.922605419282641170e-01
1.893500000000000227e+02,2.922605419257537918e-01,2.922605419269638793e-01,2.922605419282641170e-01
1.894000000000000057e+02,2.922605419257687243e-01,2.922605419269715954e-01,2.922605419282641170e-01
1.894500000000000171e+02,2.922605419257835457e-01,2.922605419269793114e-01,2.922605419282641170e-01
1.895000000000000000e+02,2.922605419257983117e-01,2.922605419269869165e-01,2.922605419282641170e-01
1.895500000000000114e+02,2.922605419258129666e-01,2.922605419269945215e-01,2.922605419282641170e-01
1.896000000000000227e+02,2.922605419258275661e-01,2.922605419270021265e-01,2.922605419282641170e-01
1.896500000000000057e+02,2.922605419258420545e-01,2.922605419270096205e-01,2.922605419282641170e-01
1.897000000000000171e+02,2.922605419258564874e-01,2.922605419270170590e-01,2.922605419282641170e-01
1.897500000000000000e+02,2.922605419258708093e-01,2.922605419270244975e-01,2.922605419282641170e-01
1.898000000000000114e+02,2.922605419258850756e-01,2.922605419270318805e-01,2.922605419282641170e-01
1.898500000000000227e+02,2.922605419258992310e-01,2.922605419270392080e-01,2.922605419282641170e-01
1.899000000000000057e+02,2.922605419259132753e-01,2.922605419270465354e-01,2.922605419282641170e-01
1.899500000000000171e+02,2.922605419259273196e-01,2.922605419270537519e-01,2.922605419282641170e-01
1.900000000000000000e+02,2.922605419259411974e-01,2.922605419270609683e-01,2.922605419282641170e-01
1.900500000000000114e+02,2.922605419259550197e-01,2.922605419270681293e-01,2.922605419282641170e-01
1.901000000000000227e+02,2.922605419259687864e-01,2.922605419270752347e-01,2.922605419282641170e-01
1.901500000000000057e+02,2.922605419259824422e-01,2.922605419270823401e-01,2.922605419282641170e-01
1.902000000000000171e+02,2.922605419259960424e-01,2.922605419270893345e-01,2.922605419282641170e-01
1.902500000000000000e+02,2.922605419260095316e-01,2.922605419270963290e-01,2.922605419282641170e-01
1.903000000000000114e+02,2.922605419260229653e-01,2.922605419271033234e-01,2.922605419282641170e-01
1.903500000000000227e+02,2.922605419260362880e-01,2.922605419271102067e-01,2.922605419282641170e-01
1.904000000000000057e+02,2.922605419260495552e-01,2.922605419271170901e-01,2.922605419282641170e-01
1.904500000000000171e+02,2.922605419260627668e-01,2.922605419271239180e-01,2.922605419282641170e-01
1.905000000000000000e+02,2.922605419260758675e-01,2.922605419271306904e-01,2.922605419282641170e-01
1.905500000000000114e+02,2.922605419260888571e-01,2.922605419271374627e-01,2.922605419282641170e-01
1.906000000000000227e+02,2.922605419261018467e-01,2.922605419271441241e-01,2.922605419282641170e-01
1.906500000000000057e+02,2.922605419261147253e-01,2.922605419271507854e-01,2.922605419282641170e-01
1.907000000000000171e+02,2.922605419261274928e-01,2.922605419271574467e-01,2.922605419282641170e-01
1.907500000000000000e+02,2.922605419261402049e-01,2.922605419271639970e-01,2.922605419282641170e-01
1.908000000000000114e+02,2.922605419261528614e-01,2.922605419271705474e-01,2.922605419282641170e-01
1.908500000000000227e+02,2.922605419261654625e-01,2.922605419271770977e-01,2.922605419282641170e-01
1.909000000000000057e+02,2.922605419261779525e-01,2.922605419271835370e-01,2.922605419282641170e-01
1.909500000000000171e+02,2.922605419261903315e-01,2.922605419271899763e-01,2.922605419282641170e-01
1.910000000000000000e+02,2.922605419262027104e-01,2.922605419271963600e-01,2.922605419282641170e-01
1.910500000000000114e+02,2.922605419262149784e-01,2.922605419272027438e-01,2.922605419282641170e-01
1.911000000000000227e+02,2.922605419262271353e-01,2.922605419272090721e-01,2.922605419282641170e-01
1.911500000000000057e+02,2.922605419262392923e-01,2.922605419272153449e-01,2.922605419282641170e-01
1.912000000000000171e+02,2.922605419262513382e-01,2.922605419272215621e-01,2.922605419282641170e-01
1.912500000000000000e+02,2.922605419262633286e-01,2.922605419272277794e-01,2.922605419282641170e-01
1.913000000000000114e+02,2.922605419262752080e-01,2.922605419272339411e-01,2.922605419282641170e-01
1.913500000000000227e+02,2.922605419262870319e-01,2.922605419272401028e-01,2.922605419282641170e-01
1.914000000000000057e+02,2.922605419262988002e-01,2.922605419272461535e-01,2.922605419282641170e-01
1.914500000000000171e+02,2.922605419263105131e-01,2.922605419272522043e-01,2.922605419282641170e-01
1.915000000000000000e+02,2.922605419263221149e-01,2.922605419272582550e-01,2.922605419282641170e-01
1.915500000000000114e+02,2.922605419263337168e-01,2.922605419272642502e-01,2.922605419282641170e-01
1.916000000000000227e+02,2.922605419263452076e-01,2.922605419272701899e-01,2.922605419282641170e-01
1.916500000000000057e+02,2.922605419263565873e-01,2.922605419272761296e-01,2.922605419282641170e-01
1.917000000000000171e+02,2.922605419263679671e-01,2.922605419272820138e-01,2.922605419282641170e-01
1.917500000000000000e+02,2.922605419263792359e-01,2.922605419272878424e-01,2.922605419282641170e-01
1.918000000000000114e+02,2.922605419263904492e-01,2.922605419272936711e-01,2.922605419282641170e-01
1.918500000000000227e+02,2.922605419264016069e-01,2.922605419272994443e-01,2.922605419282641170e-01
1.919000000000000057e+02,2.922605419264127091e-01,2.922605419273051619e-01,2.922605419282641170e-01
1.919500000000000171e+02,2.922605419264237003e-01,2.922605419273108796e-01,2.922605419282641170e-01
1.920000000000000000e+02,2.922605419264346360e-01,2.922605419273165417e-01,2.922605419282641170e-01
1.920500000000000114e+02,2.922605419264455717e-01,2.922605419273222038e-01,2.922605419282641170e-01
1.921000000000000227e+02,2.922605419264563409e-01,2.922605419273278105e-01,2.922605419282641170e-01
1.921500000000000057e+02,2.922605419264671101e-01,2.922605419273333616e-01,2.922605419282641170e-01
1.922000000000000171e+02,2.922605419264778237e-01,2.922605419273389127e-01,2.922605419282641170e-01
1.922500000000000000e+02,2.922605419264884818e-01,2.922605419273444083e-01,2.922605419282641170e-01
1.923000000000000114e+02,2.922605419264990290e-01,2.922605419273499039e-01,2.922605419282641170e-01
1.923500000000000227e+02,2.922605419265095206e-01,2.922605419273553440e-01,2.922605419282641170e-01
1.924000000000000057e+02,2.922605419265199567e-01,2.922605419273607286e-01,2.922605419282641170e-01
1.924500000000000171e+02,2.922605419265303373e-01,2.922605419273661131e-01,2.922605419282641170e-01
1.925000000000000000e+02,2.922605419265406623e-01,2.922605419273714422e-01,2.922605419282641170e-01
1.925500000000000114e+02,2.922605419265509319e-01,2.922605419273767713e-01,2.922605419282641170e-01
1.926000000000000227e+02,2.922605419265611459e-01,2.922605419273820448e-01,2.922605419282641170e-01
1.926500000000000057e+02,2.922605419265713045e-01,2.922605419273873184e-01,2.922605419282641170e-01
1.927000000000000171e+02,2.922605419265813520e-01,2.922605419273925365e-01,2.922605419282641170e-01
1.927500000000000000e+02,2.922605419265913995e-01,2.922605419273976990e-01,2.922605419282641170e-01
1.928000000000000114e+02,2.922605419266013360e-01,2.922605419274028615e-01,2.922605419282641170e-01
1.928500000000000227e+02,2.922605419266112170e-01,2.922605419274080241e-01,2.922605419282641170e-01
1.929000000000000057e+02,2.922605419266210980e-01,2.922605419274130756e-01,2.922605419282641170e-01
1.929500000000000171e+02,2.922605419266308679e-01,2.922605419274181826e-01,2.922605419282641170e-01
1.930000000000000000e+02,2.922605419266405824e-01,2.922605419274231786e-01,2.922605419282641170e-01
1.930500000000000114e+02,2.922605419266502413e-01,2.922605419274281746e-01,2.922605419282641170e-01
1.931000000000000227e+02,2.922605419266598448e-01,2.922605419274331706e-01,2.922605419282641170e-01
1.931500000000000057e+02,2.922605419266693927e-01,2.922605419274381111e-01,2.922605419282641170e-01
1.932000000000000171e+02,2.922605419266788851e-01,2.922605419274430516e-01,2.922605419282641170e-01
1.932500000000000000e+02,2.922605419266883220e-01,2.922605419274479366e-01,2.922605419282641170e-01
1.933000000000000114e+02,2.922605419266977034e-01,2.922605419274527661e-01,2.922605419282641170e-01
1.933500000000000227e+02,2.922605419267070292e-01,2.922605419274575955e-01,2.922605419282641170e-01
1.934000000000000057e+02,2.922605419267162996e-01,2.922605419274624250e-01,2.922605419282641170e-01
1.934500000000000171e+02,2.922605419267255145e-01,2.922605419274671990e-01,2.922605419282641170e-01
1.935000000000000000e+02,2.922605419267346738e-01,2.922605419274719174e-01,2.922605419282641170e-01
1.935500000000000114e+02,2.922605419267437776e-01,2.922605419274766358e-01,2.922605419282641170e-01
1.936000000000000227e+02,2.922605419267528259e-01,2.922605419274813543e-01,2.922605419282641170e-01
1.936500000000000057e+02,2.922605419267618188e-01,2.922605419274860172e-01,2.922605419282641170e-01
1.937000000000000171e+02,2.922605419267707560e-01,2.922605419274906247e-01,2.922605419282641170e-01
1.937500000000000000e+02,2.922605419267796378e-01,2.922605419274952321e-01,2.922605419282641170e-01
1.938000000000000114e+02,2.922605419267884641e-01,2.922605419274997840e-01,2.922605419282641170e-01
1.938500000000000227e+02,2.922605419267972904e-01,2.922605419275043359e-01,2.922605419282641170e-01
1.939000000000000057e+02,2.922605419268060056e-01,2.922605419275088878e-01,2.922605419282641170e-01
1.939500000000000171e+02,2.922605419268146654e-01,2.922605419275133842e-01,2.922605419282641170e-01
1.940000000000000000e+02,2.922605419268232696e-01,2.922605419275178251e-01,2.922605419282641170e-01
1.940500000000000114e+02,2.922605419268318738e-01,2.922605419275222660e-01,2.922605419282641170e-01
1.941000000000000227e+02,2.922605419268403670e-01,2.922605419275267069e-01,2.922605419282641170e-01
1.941500000000000057e+02,2.922605419268488602e-01,2.922605419275310923e-01,2.922605419282641170e-01
1.942000000000000171e+02,2.922605419268572979e-01,2.922605419275354222e-01,2.922605419282641170e-01
1.942500000000000000e+02,2.922605419268656801e-01,2.922605419275398075e-01,2.922605419282641170e-01
1.943000000000000114e+02,2.922605419268740068e-01,2.922605419275440819e-01,2.922605419282641170e-01
1.943500000000000227e+02,2.922605419268822780e-01,2.922605419275484118e-01,2.922605419282641170e-01
1.944000000000000057e+02,2.922605419268904936e-01,2.922605419275526306e-01,2.922605419282641170e-01
1.944500000000000171e+02,2.922605419268986537e-01,2.922605419275569050e-01,2.922605419282641170e-01
1.945000000000000000e+02,2.922605419269067584e-01,2.922605419275610683e-01,2.922605419282641170e-01
1.945500000000000114e+02,2.922605419269148630e-01,2.922605419275652872e-01,2.922605419282641170e-01
1.946000000000000227e+02,2.922605419269229121e-01,2.922605419275694505e-01,2.922605419282641170e-01
1.946500000000000057e+02,2.922605419269308502e-01,2.922605419275735583e-01,2.922605419282641170e-01
1.947000000000000171e+02,2.922605419269387883e-01,2.922605419275776661e-01,2.922605419282641170e-01
1.947500000000000000e+02,2.922605419269467264e-01,2.922605419275817740e-01,2.922605419282641170e-01
1.948000000000000114e+02,2.922605419269545535e-01,2.922605419275858263e-01,2.922605419282641170e-01
1.948500000000000227e+02,2.922605419269623250e-01,2.922605419275898786e-01,2.922605419282641170e-01
1.949000000000000057e+02,2.922605419269700966e-01,2.922605419275938754e-01,2.922605419282641170e-01
1.949500000000000171e+02,2.922605419269778126e-01,2.922605419275978722e-01,2.922605419282641170e-01
1.950000000000000000e+02,2.922605419269854732e-01,2.922605419276018135e-01,2.922605419282641170e-01
1.950500000000000114e+02,2.922605419269930782e-01,2.922605419276057548e-01,2.922605419282641170e-01
1.951000000000000227e+02,2.922605419270006277e-01,2.922605419276096961e-01,2.922605419282641170e-01
1.951500000000000057e+02,2.922605419270081772e-01,2.922605419276135819e-01,2.922605419282641170e-01
1.952000000000000171e+02,2.922605419270156157e-01,2.922605419276174676e-01,2.922605419282641170e-01
1.952500000000000000e+02,2.922605419270230542e-01,2.922605419276212979e-01,2.922605419282641170e-01
1.953000000000000114e+02,2.922605419270304372e-01,2.922605419276251282e-01,2.922605419282641170e-01
1.953500000000000227e+02,2.922605419270378202e-01,2.922605419276289584e-01,2.922605419282641170e-01
1.954000000000000057e+02,2.922605419270450922e-01,2.922605419276327332e-01,2.922605419282641170e-01
1.954500000000000171e+02,2.922605419270523641e-01,2.922605419276364525e-01,2.922605419282641170e-01
1.955000000000000000e+02,2.922605419270595806e-01,2.922605419276402272e-01,2.922605419282641170e-01
1.955500000000000114e+02,2.922605419270667415e-01,2.922605419276439465e-01,2.922605419282641170e-01
1.956000000000000227e+02,2.922605419270738469e-01,2.922605419276476102e-01,2.922605419282641170e-01
1.956500000000000057e+02,2.922605419270809524e-01,2.922605419276512739e-01,2.922605419282641170e-01
1.957000000000000171e+02,2.922605419270880023e-01,2.922605419276549377e-01,2.922605419282641170e-01
1.957500000000000000e+02,2.922605419270949967e-01,2.922605419276585459e-01,2.922605419282641170e-01
1.958000000000000114e+02,2.922605419271019356e-01,2.922605419276621541e-01,2.922605419282641170e-01
1.958500000000000227e+02,2.922605419271088745e-01,2.922605419276657623e-01,2.922605419282641170e-01
1.959000000000000057e+02,2.922605419271157579e-01,2.922605419276693151e-01,2.922605419282641170e-01
1.959500000000000171e+02,2.922605419271225857e-01,2.922605419276728678e-01,2.922605419282641170e-01
1.960000000000000000e+02,2.922605419271293581e-01,2.922605419276763650e-01,2.922605419282641170e-01
1.960500000000000114e+02,2.922605419271361304e-01,2.922605419276798622e-01,2.922605419282641170e-01
1.961000000000000227e+02,2.922605419271428473e-01,2.922605419276833594e-01,2.922605419282641170e-01
1.961500000000000057e+02,2.922605419271495086e-01,2.922605419276868011e-01,2.922605419282641170e-01
1.962000000000000171e+02,2.922605419271561700e-01,2.922605419276902428e-01,2.922605419282641170e-01
1.962500000000000000e+02,2.922605419271627203e-01,2.922605419276936289e-01,2.922605419282641170e-01
1.963000000000000114e+02,2.922605419271692706e-01,2.922605419276970706e-01,2.922605419282641170e-01
1.963500000000000227e+02,2.922605419271758209e-01,2.922605419277004013e-01,2.922605419282641170e-01
1.964000000000000057e+02,2.922605419271822602e-01,2.922605419277037875e-01,2.922605419282641170e-01
1.964500000000000171e+02,2.922605419271886995e-01,2.922605419277071181e-01,2.922605419282641170e-01
1.965000000000000000e+02,2.922605419271951388e-01,2.922605419277104488e-01,2.922605419282641170e-01
1.965500000000000114e+02,2.922605419272014671e-01,2.922605419277137240e-01,2.922605419282641170e-01
1.966000000000000227e+02,2.922605419272077953e-01,2.922605419277169991e-01,2.922605419282641170e-01
1.966500000000000057e+02,2.922605419272140681e-01,2.922605419277202743e-01,2.922605419282641170e-01
1.967000000000000171e+02,2.922605419272203409e-01,2.922605419277234939e-01,2.922605419282641170e-01
1.967500000000000000e+02,2.922605419272265581e-01,2.922605419277267136e-01,2.922605419282641170e-01
1.968000000000000114e+02,2.922605419272327198e-01,2.922605419277299332e-01,2.922605419282641170e-01
1.968500000000000227e+02,2.922605419272388816e-01,2.922605419277330974e-01,2.922605419282641170e-01
1.969000000000000057e+02,2.922605419272449878e-01,2.922605419277362615e-01,2.922605419282641170e-01
1.969500000000000171e+02,2.922605419272510385e-01,2.922605419277393701e-01,2.922605419282641170e-01
1.970000000000000000e+02,2.922605419272570892e-01,2.922605419277425343e-01,2.922605419282641170e-01
1.970500000000000114e+02,2.922605419272630844e-01,2.922605419277456429e-01,2.922605419282641170e-01
1.971000000000000227e+02,2.922605419272690241e-01,2.922605419277486960e-01,2.922605419282641170e-01
1.971500000000000057e+02,2.922605419272749638e-01,2.922605419277518046e-01,2.922605419282641170e-01
1.972000000000000171e+02,2.922605419272808480e-01,2.922605419277548022e-01,2.922605419282641170e-01
1.972500000000000000e+02,2.922605419272866767e-01,2.922605419277578553e-01,2.922605419282641170e-01
1.973000000000000114e+02,2.922605419272925054e-01,2.922605419277608529e-01,2.922605419282641170e-01
1.973500000000000227e+02,2.922605419272982785e-01,2.922605419277638505e-01,2.922605419282641170e-01
1.974000000000000057e+02,2.922605419273040517e-01,2.922605419277668481e-01,2.922605419282641170e-01
1.974500000000000171e+02,2.922605419273097693e-01,2.922605419277697902e-01,2.922605419282641170e-01
1.975000000000000000e+02,2.922605419273154315e-01,2.922605419277727323e-01,2.922605419282641170e-01
1.975500000000000114e+02,2.922605419273210936e-01,2.922605419277756744e-01,2.922605419282641170e-01
1.976000000000000227e+02,2.922605419273267002e-01,2.922605419277785610e-01,2.922605419282641170e-01
1.976500000000000057e+02,2.922605419273322513e-01,2.922605419277814476e-01,2.922605419282641170e-01
1.977000000000000171e+02,2.922605419273378025e-01,2.922605419277843342e-01,2.922605419282641170e-01
1.977500000000000000e+02,2.922605419273433536e-01,2.922605419277872207e-01,2.922605419282641170e-01
1.978000000000000114e+02,2.922605419273488492e-01,2.922605419277900518e-01,2.922605419282641170e-01
1.978500000000000227e+02,2.922605419273542893e-01,2.922605419277928829e-01,2.922605419282641170e-01
1.979000000000000057e+02,2.922605419273596739e-01,2.922605419277956584e-01,2.922605419282641170e-01
1.979500000000000171e+02,2.922605419273650584e-01,2.922605419277984340e-01,2.922605419282641170e-01
1.980000000000000000e+02,2.922605419273704430e-01,2.922605419278012095e-01,2.922605419282641170e-01
1.980500000000000114e+02,2.922605419273757166e-01,2.922605419278039851e-01,2.922605419282641170e-01
1.981000000000000227e+02,2.922605419273810456e-01,2.922605419278067052e-01,2.922605419282641170e-01
1.981500000000000057e+02,2.922605419273862637e-01,2.922605419278094252e-01,2.922605419282641170e-01
1.982000000000000171e+02,2.922605419273915373e-01,2.922605419278121452e-01,2.922605419282641170e-01
1.982500000000000000e+02,2.922605419273966998e-01,2.922605419278148653e-01,2.922605419282641170e-01
1.983000000000000114e+02,2.922605419274018623e-01,2.922605419278175298e-01,2.922605419282641170e-01
1.983500000000000227e+02,2.922605419274070249e-01,2.922605419278201944e-01,2.922605419282641170e-01
1.984000000000000057e+02,2.922605419274120764e-01,2.922605419278228034e-01,2.922605419282641170e-01
1.984500000000000171e+02,2.922605419274171834e-01,2.922605419278254124e-01,2.922605419282641170e-01
1.985000000000000000e+02,2.922605419274222349e-01,2.922605419278280769e-01,2.922605419282641170e-01
1.985500000000000114e+02,2.922605419274272309e-01,2.922605419278306305e-01,2.922605419282641170e-01
1.986000000000000227e+02,2.922605419274322269e-01,2.922605419278332395e-01,2.922605419282641170e-01
1.986500000000000057e+02,2.922605419274371674e-01,2.922605419278357930e-01,2.922605419282641170e-01
1.987000000000000171e+02,2.922605419274420524e-01,2.922605419278383465e-01,2.922605419282641170e-01
1.987500000000000000e+02,2.922605419274469374e-01,2.922605419278409000e-01,2.922605419282641170e-01
1.988000000000000114e+02,2.922605419274518224e-01,2.922605419278433980e-01,2.922605419282641170e-01
1.988500000000000227e+02,2.922605419274566518e-01,2.922605419278458960e-01,2.922605419282641170e-01
1.989000000000000057e+02,2.922605419274614813e-01,2.922605419278483940e-01,2.922605419282641170e-01
1.989500000000000171e+02,2.922605419274662553e-01,2.922605419278508365e-01,2.922605419282641170e-01
1.990000000000000000e+02,2.922605419274709737e-01,2.922605419278533345e-01,2.922605419282641170e-01
1.990500000000000114e+02,2.922605419274756922e-01,2.922605419278557770e-01,2.922605419282641170e-01
1.991000000000000227e+02,2.922605419274804106e-01,2.922605419278582195e-01,2.922605419282641170e-01
1.991500000000000057e+02,2.922605419274850735e-01,2.922605419278606065e-01,2.922605419282641170e-01
1.992000000000000171e+02,2.922605419274896810e-01,2.922605419278629935e-01,2.922605419282641170e-01
1.992500000000000000e+02,2.922605419274942884e-01,2.922605419278653804e-01,2.922605419282641170e-01
1.993000000000000114e+02,2.922605419274988958e-01,2.922605419278677674e-01,2.922605419282641170e-01
1.993500000000000227e+02,2.922605419275034477e-01,2.922605419278701544e-01,2.922605419282641170e-01
1.994000000000000057e+02,2.922605419275079996e-01,2.922605419278724859e-01,2.922605419282641170e-01
1.994500000000000171e+02,2.922605419275124961e-01,2.922605419278748173e-01,2.922605419282641170e-01
1.995000000000000000e+02,2.922605419275169369e-01,2.922605419278771488e-01,2.922605419282641170e-01
1.995500000000000114e+02,2.922605419275213778e-01,2.922605419278794248e-01,2.922605419282641170e-01
1.996000000000000227e+02,2.922605419275258187e-01,2.922605419278817007e-01,2.922605419282641170e-01
1.996500000000000057e+02,2.922605419275302041e-01,2.922605419278839767e-01,2.922605419282641170e-01
1.997000000000000171e+02,2.922605419275345895e-01,2.922605419278862526e-01,2.922605419282641170e-01
1.997500000000000000e+02,2.922605419275389194e-01,2.922605419278885286e-01,2.922605419282641170e-01
1.998000000000000114e+02,2.922605419275432492e-01,2.922605419278907490e-01,2.922605419282641170e-01
1.998500000000000227e+02,2.922605419275475236e-01,2.922605419278929695e-01,2.922605419282641170e-01
1.999000000000000057e+02,2.922605419275517979e-01,2.922605419278951899e-01,2.922605419282641170e-01
1.999500000000000171e+02,2.922605419275560723e-01,2.922605419278973549e-01,2.922605419282641170e-01
2.000000000000000000e+02,2.922605419275602356e-01,2.922605419278995753e-01,2.922605419282641170e-01


==> reproducibility/pxp_upward_large/observables/data/density_L10.json <==
{
  "L": 10,
  "kappa": 0.1,
  "g": 1,
  "beta": 1,
  "steady_density": 0.2922605419282641,
  "Theta_even_dimension": 478,
  "Theta_odd_projection_norm_of_density": 0.0,
  "steady_block_residual": 9.439776212468718e-16,
  "full_propagation": "All even-block eigenmodes retained; reconstructed mean density, not no-jump evolution.",
  "time_window": [
    0,
    200
  ],
  "time_step": 0.05,
  "finite_grid_caveat": "Last crossings located on .05 grid and refined by scalar root; future t>=200 bounded by sum |c|exp(Re lambda t).",
  "results": {
    "allg": {
      "initial_density": -2.9976021664879227e-15,
      "initial_absolute_density_error": 0.2922605419282671,
      "density_visible_rate": 0.11939628919996269,
      "density_visible_frequency": 0.0,
      "leading_density_coefficient_abs": 0.01652338433208613,
      "leading_mode_index": 1,
      "density_max": 0.3895581641106646,
      "density_min": -2.9976021664879227e-15,
      "density_tail_bound_at_200": 7.038635854339417e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.4561870153926426
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 6.454498687647279
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 14.728822369561438
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 18.841656538112165
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 28.998885911431795
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 43.564310082130746
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 62.244587466808774
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 81.42995013958144
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.11939628919996269,
          "lambda_im": 0.0,
          "coeff_re": -0.01652338433208613,
          "coeff_im": 0.0
        },
        {
          "lambda_re": -0.17115764751343293,
          "lambda_im": 0.008337907867507877,
          "coeff_re": -0.0007821018488955377,
          "coeff_im": 0.00945646172871766
        },
        {
          "lambda_re": -0.17115764751343293,
          "lambda_im": -0.008337907867507877,
          "coeff_re": -0.0007821018488955377,
          "coeff_im": -0.00945646172871766
        },
        {
          "lambda_re": -0.17881647757943442,
          "lambda_im": -2.651000834066541,
          "coeff_re": -0.007168232736339559,
          "coeff_im": -0.0047674932313064985
        },
        {
          "lambda_re": -0.17881647757943442,
          "lambda_im": 2.651000834066541,
          "coeff_re": -0.007168232736339559,
          "coeff_im": 0.0047674932313064985
        },
        {
          "lambda_re": -0.18399465337743645,
          "lambda_im": 0.0,
          "coeff_re": -0.0024561697360513915,
          "coeff_im": 0.0
        },
        {
          "lambda_re": -0.19844026308690932,
          "lambda_im": -0.017004465812222938,
          "coeff_re": -0.0012794607181987956,
          "coeff_im": 0.00035491881402978045
        },
        {
          "lambda_re": -0.19844026308690932,
          "lambda_im": 0.017004465812222938,
          "coeff_re": -0.0012794607181987956,
          "coeff_im": -0.00035491881402978045
        },
        {
          "lambda_re": -0.20242604221202065,
          "lambda_im": -3.071949265184126,
          "coeff_re": -0.044332572264571504,
          "coeff_im": -0.03287897566542599
        },
        {
          "lambda_re": -0.20242604221202065,
          "lambda_im": 3.071949265184126,
          "coeff_re": -0.044332572264571504,
          "coeff_im": 0.03287897566542599
        },
        {
          "lambda_re": -0.20273528720984318,
          "lambda_im": 2.4270118547609587,
          "coeff_re": -2.9566356603125976e-05,
          "coeff_im": 0.001086365598904654
        },
        {
          "lambda_re": -0.20273528720984318,
          "lambda_im": -2.4270118547609587,
          "coeff_re": -2.9566356603125976e-05,
          "coeff_im": -0.001086365598904654
        }
      ]
    },
    "Gibbs_beta1": {
      "initial_density": 0.24370833846833237,
      "initial_absolute_density_error": 0.04855220345993175,
      "density_visible_rate": 0.11939628919996269,
      "density_visible_frequency": 0.0,
      "leading_density_coefficient_abs": 0.008558039877457674,
      "leading_mode_index": 1,
      "density_max": 0.2922605419278996,
      "density_min": 0.24370833846833237,
      "density_tail_bound_at_200": 3.645648857241425e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.0
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 0.0
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 8.335544934392548
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 12.520488975171142
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 22.865045969431485
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 39.411181331911514
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 57.49522036178194
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 76.20589292419054
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.11939628919996269,
          "lambda_im": 0.0,
          "coeff_re": -0.008558039877457674,
          "coeff_im": 5.337463032993808e-21
        },
        {
          "lambda_re": -0.17115764751343293,
          "lambda_im": 0.008337907867507877,
          "coeff_re": -0.003816713109825269,
          "coeff_im": 0.008042808838090602
        },
        {
          "lambda_re": -0.17115764751343293,
          "lambda_im": -0.008337907867507877,
          "coeff_re": -0.003816713109825269,
          "coeff_im": -0.008042808838090602
        },
        {
          "lambda_re": -0.17881647757943442,
          "lambda_im": -2.651000834066541,
          "coeff_re": -0.00018368828525825554,
          "coeff_im": -2.5649095462427207e-05
        },
        {
          "lambda_re": -0.17881647757943442,
          "lambda_im": 2.651000834066541,
          "coeff_re": -0.000183688285258256,
          "coeff_im": 2.5649095462427356e-05
        },
        {
          "lambda_re": -0.18399465337743645,
          "lambda_im": 0.0,
          "coeff_re": -0.011605657633295997,
          "coeff_im": 5.805994172972513e-21
        },
        {
          "lambda_re": -0.19844026308690932,
          "lambda_im": -0.017004465812222938,
          "coeff_re": 0.0006472231122586645,
          "coeff_im": 0.00013739669142762476
        },
        {
          "lambda_re": -0.19844026308690932,
          "lambda_im": 0.017004465812222938,
          "coeff_re": 0.0006472231122586645,
          "coeff_im": -0.00013739669142762476
        },
        {
          "lambda_re": -0.20242604221202065,
          "lambda_im": -3.071949265184126,
          "coeff_re": -0.001607119270593872,
          "coeff_im": 0.0014955303428798917
        },
        {
          "lambda_re": -0.20242604221202065,
          "lambda_im": 3.071949265184126,
          "coeff_re": -0.0016071192705938715,
          "coeff_im": -0.001495530342879891
        },
        {
          "lambda_re": -0.20273528720984318,
          "lambda_im": 2.4270118547609587,
          "coeff_re": -0.0002403643564184601,
          "coeff_im": -0.00023911338255286105
        },
        {
          "lambda_re": -0.20273528720984318,
          "lambda_im": -2.4270118547609587,
          "coeff_re": -0.0002403643564184596,
          "coeff_im": 0.0002391133825528609
        }
      ]
    }
  },
  "seconds": 0.483173131942749,
  "rate_definition": "Visible spectral-pole/envelope decay rate. Scalar oscillatory errors may have zero crossings, so a pointwise log-error limit is not assumed."
}


==> reproducibility/pxp_upward_large/observables/data/density_L12.csv <==
t,density_allg,density_Gibbs_beta1,density_ss
0.000000000000000000e+00,-1.038058528024521365e-14,2.435771128826290932e-01,2.905243268251117006e-01
5.000000000000000278e-02,7.421454921927361781e-03,2.453510846801782441e-01,2.905243268251117006e-01
1.000000000000000056e-01,1.947668439480881863e-02,2.470763587078528833e-01,2.905243268251117006e-01
1.500000000000000222e-01,3.575844448621917637e-02,2.487271665868447945e-01,2.905243268251117006e-01
2.000000000000000111e-01,5.575070841056478654e-02,2.502800128532318147e-01,2.905243268251117006e-01
2.500000000000000000e-01,7.885155302757446139e-02,2.517142174759638973e-01,2.905243268251117006e-01
3.000000000000000444e-01,1.043983570833632024e-01,2.530123603707428170e-01,2.905243268251117006e-01
3.500000000000000333e-01,1.316938317932049851e-01,2.541606180278208615e-01,2.905243268251117006e-01
4.000000000000000222e-01,1.600314745405668759e-01,2.551489866949706031e-01,2.905243268251117006e-01
4.500000000000000111e-01,1.887192058317029852e-01,2.559713908255554227e-01,2.905243268251117006e-01
5.000000000000000000e-01,2.171001939318342733e-01,2.566256795267572444e-01,2.905243268251117006e-01
5.500000000000000444e-01,2.445701618154696999e-01,2.571135173644608085e-01,2.905243268251117006e-01
6.000000000000000888e-01,2.705907771077479262e-01,2.574401789742469804e-01,2.905243268251117006e-01
6.500000000000000222e-01,2.946990197425266578e-01,2.576142594062365565e-01,2.905243268251117006e-01
7.000000000000000666e-01,3.165126811517822714e-01,2.576473139483718144e-01,2.905243268251117006e-01
7.500000000000000000e-01,3.357323565126770215e-01,2.575534423188471367e-01,2.905243268251117006e-01
8.000000000000000444e-01,3.521404387212639930e-01,2.573488326180919383e-01,2.905243268251117006e-01
8.500000000000000888e-01,3.655977071274221224e-01,2.570512803363407817e-01,2.905243268251117006e-01
9.000000000000000222e-01,3.760381294666658158e-01,2.566796970985336102e-01,2.905243268251117006e-01
9.500000000000000666e-01,3.834624702580680666e-01,2.562536227829335655e-01,2.905243268251117006e-01
1.000000000000000000e+00,3.879312345416092711e-01,2.557927532703930806e-01,2.905243268251117006e-01
1.050000000000000044e+00,3.895573848621381452e-01,2.553164944662159597e-01,2.905243268251117006e-01
1.100000000000000089e+00,3.884991644353548712e-01,2.548435514809318514e-01,2.905243268251117006e-01
1.150000000000000133e+00,3.849532518191988162e-01,2.543915600464732307e-01,2.905243268251117006e-01
1.200000000000000178e+00,3.791483715830195611e-01,2.539767654552593235e-01,2.905243268251117006e-01
1.250000000000000000e+00,3.713393984962090055e-01,2.536137526026732703e-01,2.905243268251117006e-01
1.300000000000000044e+00,3.618019242882835607e-01,2.533152291349942131e-01,2.905243268251117006e-01
1.350000000000000089e+00,3.508272083994178892e-01,2.530918622868993384e-01,2.905243268251117006e-01
1.400000000000000133e+00,3.387174076638027054e-01,2.529521687534468932e-01,2.905243268251117006e-01
1.450000000000000178e+00,3.257809732243142076e-01,2.529024558872440820e-01,2.905243268251117006e-01
1.500000000000000000e+00,3.123281135993472013e-01,2.529468116385416576e-01,2.905243268251117006e-01
1.550000000000000044e+00,2.986662472861149609e-01,2.530871399531200439e-01,2.905243268251117006e-01
1.600000000000000089e+00,2.850954026516140383e-01,2.533232377935860646e-01,2.905243268251117006e-01
1.650000000000000133e+00,2.719035629783188579e-01,2.536529095350715246e-01,2.905243268251117006e-01
1.700000000000000178e+00,2.593619962741218754e-01,2.540721141864640265e-01,2.905243268251117006e-01
1.750000000000000000e+00,2.477206489444406801e-01,2.545751406844816156e-01,2.905243268251117006e-01
1.800000000000000044e+00,2.372037162014163092e-01,2.551548063837437708e-01,2.905243268251117006e-01
1.850000000000000089e+00,2.280055272785321274e-01,2.558026738082541662e-01,2.905243268251117006e-01
1.900000000000000133e+00,2.202868979856004716e-01,2.565092807287951970e-01,2.905243268251117006e-01
1.950000000000000178e+00,2.141721055855272393e-01,2.572643786805658972e-01,2.905243268251117006e-01
2.000000000000000000e+00,2.097466310414417001e-01,2.580571751331084407e-01,2.905243268251117006e-01
2.050000000000000266e+00,2.070557919773250433e-01,2.588765746698670767e-01,2.905243268251117006e-01
2.100000000000000089e+00,2.061043577514184988e-01,2.597114147290877084e-01,2.905243268251117006e-01
2.149999999999999911e+00,2.068571982041572110e-01,2.605506917035050884e-01,2.905243268251117006e-01
2.200000000000000178e+00,2.092409728695833193e-01,2.613837734956753200e-01,2.905243268251117006e-01
2.250000000000000000e+00,2.131468210424190823e-01,2.622005949803336566e-01,2.905243268251117006e-01
2.300000000000000266e+00,2.184339684361061573e-01,2.629918332346396492e-01,2.905243268251117006e-01
2.350000000000000089e+00,2.249341263626887244e-01,2.637490598594190994e-01,2.905243268251117006e-01
2.400000000000000355e+00,2.324565270046131116e-01,2.644648682249014504e-01,2.905243268251117006e-01
2.450000000000000178e+00,2.407934152962471208e-01,2.651329740258639434e-01,2.905243268251117006e-01
2.500000000000000000e+00,2.497258052125015393e-01,2.657482881139713871e-01,2.905243268251117006e-01
2.550000000000000266e+00,2.590293060345764675e-01,2.663069611777655332e-01,2.905243268251117006e-01
2.600000000000000089e+00,2.684798317974849691e-01,2.668064004497662234e-01,2.905243268251117006e-01
2.650000000000000355e+00,2.778590233365308970e-01,2.672452592209083599e-01,2.905243268251117006e-01
2.700000000000000178e+00,2.869592353863860135e-01,2.676234005198702692e-01,2.905243268251117006e-01
2.750000000000000000e+00,2.955879690220385991e-01,2.679418368536302664e-01,2.905243268251117006e-01
2.800000000000000266e+00,3.035716602592409830e-01,2.682026483914355941e-01,2.905243268251117006e-01
2.850000000000000089e+00,3.107587668283650073e-01,2.684088823941582769e-01,2.905243268251117006e-01
2.900000000000000355e+00,3.170221251830093179e-01,2.685644370334915876e-01,2.905243268251117006e-01
2.950000000000000178e+00,3.222605771838619737e-01,2.686739330015665561e-01,2.905243268251117006e-01
3.000000000000000000e+00,3.263998894424224861e-01,2.687425764749245549e-01,2.905243268251117006e-01
3.050000000000000266e+00,3.293930072320583324e-01,2.687760170637105706e-01,2.905243268251117006e-01
3.100000000000000089e+00,3.312196987773849410e-01,2.687802043467478752e-01,2.905243268251117006e-01
3.150000000000000355e+00,3.318856545974608330e-01,2.687612464679980939e-01,2.905243268251117006e-01
3.200000000000000178e+00,3.314211107386757504e-01,2.687252740548273788e-01,2.905243268251117006e-01
3.250000000000000000e+00,3.298790648387865954e-01,2.686783124211810647e-01,2.905243268251117006e-01
3.300000000000000266e+00,3.273331509205506529e-01,2.686261646493469657e-01,2.905243268251117006e-01
3.350000000000000089e+00,3.238752337081035604e-01,2.685743077146804381e-01,2.905243268251117006e-01
3.400000000000000355e+00,3.196127772626898289e-01,2.685278033425521071e-01,2.905243268251117006e-01
3.450000000000000178e+00,3.146660369929786816e-01,2.684912247812233366e-01,2.905243268251117006e-01
3.500000000000000000e+00,3.091651196148707537e-01,2.684686001547576528e-01,2.905243268251117006e-01
3.550000000000000266e+00,3.032469531713166133e-01,2.684633725432189477e-01,2.905243268251117006e-01
3.600000000000000089e+00,2.970522091862605740e-01,2.684783764400791028e-01,2.905243268251117006e-01
3.650000000000000355e+00,2.907222214278492034e-01,2.685158297751036316e-01,2.905243268251117006e-01
3.700000000000000178e+00,2.843959501849904759e-01,2.685773402800414877e-01,2.905243268251117006e-01
3.750000000000000000e+00,2.782070466229685235e-01,2.686639246274818982e-01,2.905243268251117006e-01
3.800000000000000266e+00,2.722810775805313277e-01,2.687760385013181486e-01,2.905243268251117006e-01
3.850000000000000089e+00,2.667329758291961950e-01,2.689136155686243645e-01,2.905243268251117006e-01
3.900000000000000355e+00,2.616647830427873966e-01,2.690761132224901986e-01,2.905243268251117006e-01
3.950000000000000178e+00,2.571637513775811290e-01,2.692625629549997290e-01,2.905243268251117006e-01
4.000000000000000000e+00,2.533008638047911654e-01,2.694716232968688008e-01,2.905243268251117006e-01
4.049999999999999822e+00,2.501298227677752339e-01,2.697016334192828824e-01,2.905243268251117006e-01
4.100000000000000533e+00,2.476865414742770721e-01,2.699506657244939989e-01,2.905243268251117006e-01
4.150000000000000355e+00,2.459891528369222424e-01,2.702165760417210572e-01,2.905243268251117006e-01
4.200000000000000178e+00,2.450385288993379151e-01,2.704970503779307034e-01,2.905243268251117006e-01
4.250000000000000000e+00,2.448192800849278983e-01,2.707896475311024065e-01,2.905243268251117006e-01
4.299999999999999822e+00,2.453011805845960458e-01,2.710918372371868834e-01,2.905243268251117006e-01
4.350000000000000533e+00,2.464409455334532484e-01,2.714010338714574755e-01,2.905243268251117006e-01
4.400000000000000355e+00,2.481842690718233935e-01,2.717146260412738878e-01,2.905243268251117006e-01
4.450000000000000178e+00,2.504680214042551700e-01,2.720300026732018206e-01,2.905243268251117006e-01
4.500000000000000000e+00,2.532224985803519512e-01,2.723445763985050672e-01,2.905243268251117006e-01
4.549999999999999822e+00,2.563736213960739474e-01,2.726558051664892957e-01,2.905243268251117006e-01
4.600000000000000533e+00,2.598449894314728281e-01,2.729612130586565044e-01,2.905243268251117006e-01
4.650000000000000355e+00,2.635597120901217449e-01,2.732584112366492901e-01,2.905243268251117006e-01
4.700000000000000178e+00,2.674419593477621593e-01,2.735451198370483228e-01,2.905243268251117006e-01
4.750000000000000000e+00,2.714181990911329612e-01,2.738191914347026246e-01,2.905243268251117006e-01
4.800000000000000711e+00,2.754181134888568638e-01,2.740786364463172475e-01,2.905243268251117006e-01
4.850000000000000533e+00,2.793752117225755116e-01,2.743216505540834182e-01,2.905243268251117006e-01
4.900000000000000355e+00,2.832271786110346357e-01,2.745466439145310966e-01,2.905243268251117006e-01
4.950000000000000178e+00,2.869160163993102475e-01,2.747522716012910093e-01,2.905243268251117006e-01
5.000000000000000000e+00,2.903880488531388471e-01,2.749374644330883077e-01,2.905243268251117006e-01
5.050000000000000711e+00,2.935938618871625772e-01,2.751014590799461534e-01,2.905243268251117006e-01
5.100000000000000533e+00,2.964882529412345979e-01,2.752438261388037710e-01,2.905243268251117006e-01
5.150000000000000355e+00,2.990302524930374406e-01,2.753644947386865716e-01,2.905243268251117006e-01
5.200000000000000178e+00,3.011832663475764726e-01,2.754637721850609067e-01,2.905243268251117006e-01
5.250000000000000000e+00,3.029153680870418364e-01,2.755423571881558953e-01,2.905243268251117006e-01
5.300000000000000711e+00,3.041997491093246797e-01,2.756013453408513447e-01,2.905243268251117006e-01
5.350000000000000533e+00,3.050153110766872233e-01,2.756422257133601117e-01,2.905243268251117006e-01
5.400000000000000355e+00,3.053473644317334368e-01,2.756668677049559646e-01,2.905243268251117006e-01
5.450000000000000178e+00,3.051883788638155570e-01,2.756774976242226116e-01,2.905243268251117006e-01
5.500000000000000000e+00,3.045387188477168272e-01,2.756766648425256205e-01,2.905243268251117006e-01
5.550000000000000711e+00,3.034072907775120509e-01,2.756671977625862469e-01,2.905243268251117006e-01
5.600000000000000533e+00,3.018120283587507613e-01,2.756521502461999340e-01,2.905243268251117006e-01
5.650000000000000355e+00,2.997801497615383282e-01,2.756347395336173345e-01,2.905243268251117006e-01
5.700000000000000178e+00,2.973481329338250601e-01,2.756182770443654229e-01,2.905243268251117006e-01
5.750000000000000000e+00,2.945613732549487440e-01,2.756060937598828198e-01,2.905243268251117006e-01
5.800000000000000711e+00,2.914735087866222041e-01,2.756014621394986541e-01,2.905243268251117006e-01
5.850000000000000533e+00,2.881454209015469892e-01,2.756075167033996132e-01,2.905243268251117006e-01
5.900000000000000355e+00,2.846439400956828902e-01,2.756271755230578213e-01,2.905243268251117006e-01
5.950000000000000178e+00,2.810403064580835331e-01,2.756630648883558465e-01,2.905243268251117006e-01
6.000000000000000000e+00,2.774084499671150561e-01,2.757174493718088648e-01,2.905243268251117006e-01
6.050000000000000711e+00,2.738231662742762196e-01,2.757921693873332525e-01,2.905243268251117006e-01
6.100000000000000533e+00,2.703582681869917126e-01,2.758885881499860693e-01,2.905243268251117006e-01
6.150000000000000355e+00,2.670847914800728584e-01,2.760075496921648441e-01,2.905243268251117006e-01
6.200000000000000178e+00,2.640693263234502042e-01,2.761493492906565428e-01,2.905243268251117006e-01
6.250000000000000000e+00,2.613725334026624214e-01,2.763137173184872508e-01,2.905243268251117006e-01
6.300000000000000711e+00,2.590478880492944058e-01,2.764998171671720351e-01,2.905243268251117006e-01
6.350000000000000533e+00,2.571406780079883991e-01,2.767062575002886549e-01,2.905243268251117006e-01
6.400000000000000355e+00,2.556872625931819187e-01,2.769311187096742399e-01,2.905243268251117006e-01
6.450000000000000178e+00,2.547145846323891627e-01,2.771719930618433692e-01,2.905243268251117006e-01
6.500000000000000000e+00,2.542399132293975406e-01,2.774260376545485962e-01,2.905243268251117006e-01
6.550000000000000711e+00,2.542707861092896593e-01,2.776900389609551212e-01,2.905243268251117006e-01
6.600000000000000533e+00,2.548051157401407529e-01,2.779604874297996187e-01,2.905243268251117006e-01
6.650000000000000355e+00,2.558314236349005233e-01,2.782336603411504350e-01,2.905243268251117006e-01
6.700000000000000178e+00,2.573291717604941908e-01,2.785057108948347238e-01,2.905243268251117006e-01
6.750000000000000000e+00,2.592691678973577663e-01,2.787727613368456980e-01,2.905243268251117006e-01
6.800000000000000711e+00,2.616140318410169474e-01,2.790309978115712020e-01,2.905243268251117006e-01
6.850000000000000533e+00,2.643187200783281288e-01,2.792767645667393328e-01,2.905243268251117006e-01
6.900000000000000355e+00,2.673311165589873362e-01,2.795066551346924721e-01,2.905243268251117006e-01
6.950000000000000178e+00,2.705927051311015075e-01,2.797175981679857482e-01,2.905243268251117006e-01
7.000000000000000000e+00,2.740393441255586926e-01,2.799069357182976114e-01,2.905243268251117006e-01
7.050000000000000711e+00,2.776021648505982431e-01,2.800724919131332147e-01,2.905243268251117006e-01
7.100000000000000533e+00,2.812086132121582871e-01,2.802126302017037829e-01,2.905243268251117006e-01
7.150000000000000355e+00,2.847836475336545936e-01,2.803262976055975186e-01,2.905243268251117006e-01
7.200000000000000178e+00,2.882510964876089377e-01,2.804130547163935505e-01,2.905243268251117006e-01
7.250000000000000000e+00,2.915351697069564207e-01,2.804730905252696416e-01,2.905243268251117006e-01
7.300000000000000711e+00,2.945621011038633275e-01,2.805072215420161275e-01,2.905243268251117006e-01
7.350000000000000533e+00,2.972618922213637882e-01,2.805168750549109080e-01,2.905243268251117006e-01
7.400000000000000355e+00,2.995701110624168217e-01,2.805040567899581005e-01,2.905243268251117006e-01
7.450000000000000178e+00,3.014296916472130605e-01,2.804713036385240721e-01,2.905243268251117006e-01
7.500000000000000000e+00,3.027926717446037808e-01,2.804216225261791928e-01,2.905243268251117006e-01
7.550000000000000711e+00,3.036218013274107896e-01,2.803584168817099265e-01,2.905243268251117006e-01
7.600000000000000533e+00,3.038919526540442284e-01,2.802854025225977042e-01,2.905243268251117006e-01
7.650000000000000355e+00,3.035912646544182691e-01,2.802065150904390345e-01,2.905243268251117006e-01
7.700000000000000178e+00,3.027219595236487759e-01,2.801258114358000650e-01,2.905243268251117006e-01
7.750000000000000000e+00,3.013007779985138468e-01,2.800473675565382514e-01,2.905243268251117006e-01
7.800000000000000711e+00,2.993589914831203957e-01,2.799751758276166069e-01,2.905243268251117006e-01
7.850000000000000533e+00,2.969419636539633034e-01,2.799130443165056548e-01,2.905243268251117006e-01
7.900000000000000355e+00,2.941082509350027574e-01,2.798645009513300863e-01,2.905243268251117006e-01
7.950000000000000178e+00,2.909282496790296935e-01,2.798327051965325829e-01,2.905243268251117006e-01
8.000000000000000000e+00,2.874824172714031123e-01,2.798203696936861773e-01,2.905243268251117006e-01
8.050000000000000711e+00,2.838591138031816841e-01,2.798296940471532435e-01,2.905243268251117006e-01
8.099999999999999645e+00,2.801521294518533600e-01,2.798623125829303171e-01,2.905243268251117006e-01
8.150000000000000355e+00,2.764579792045335216e-01,2.799192574948925483e-01,2.905243268251117006e-01
8.200000000000001066e+00,2.728730600056552547e-01,2.800009383293614595e-01,2.905243268251117006e-01
8.250000000000000000e+00,2.694907748329794517e-01,2.801071382625552886e-01,2.905243268251117006e-01
8.300000000000000711e+00,2.663987327936076510e-01,2.802370271138958091e-01,2.905243268251117006e-01
8.349999999999999645e+00,2.636761335308215326e-01,2.803891905302044463e-01,2.905243268251117006e-01
8.400000000000000355e+00,2.613914378162966456e-01,2.805616742904163963e-01,2.905243268251117006e-01
8.450000000000001066e+00,2.596004143226235406e-01,2.807520422356423184e-01,2.905243268251117006e-01
8.500000000000000000e+00,2.583446357773230284e-01,2.809574459415039027e-01,2.905243268251117006e-01
8.550000000000000711e+00,2.576504769187334398e-01,2.811747039323713171e-01,2.905243268251117006e-01
8.599999999999999645e+00,2.575286431529805742e-01,2.814003880009274261e-01,2.905243268251117006e-01
8.650000000000000355e+00,2.579742340233249220e-01,2.816309140481076390e-01,2.905243268251117006e-01
8.700000000000001066e+00,2.589673211299751698e-01,2.818626348007262639e-01,2.905243268251117006e-01
8.750000000000000000e+00,2.604739975361968218e-01,2.820919317957669703e-01,2.905243268251117006e-01
8.800000000000000711e+00,2.624478363634618616e-01,2.823153041363818394e-01,2.905243268251117006e-01
8.849999999999999645e+00,2.648316813363703059e-01,2.825294517167473707e-01,2.905243268251117006e-01
8.900000000000000355e+00,2.675596822417278808e-01,2.827313508698852118e-01,2.905243268251117006e-01
8.950000000000001066e+00,2.705594839484374292e-01,2.829183207011579659e-01,2.905243268251117006e-01
9.000000000000000000e+00,2.737544786944633990e-01,2.830880787158969181e-01,2.905243268251117006e-01
9.050000000000000711e+00,2.770660372775026747e-01,2.832387847175578677e-01,2.905243268251117006e-01
9.099999999999999645e+00,2.804156447415012132e-01,2.833690723282993873e-01,2.905243268251117006e-01
9.150000000000000355e+00,2.837268790417541431e-01,2.834780678533370679e-01,2.905243268251117006e-01
9.200000000000001066e+00,2.869271857745607779e-01,2.835653965618087358e-01,2.905243268251117006e-01
9.250000000000000000e+00,2.899494171355380123e-01,2.836311767802061623e-01,2.905243268251117006e-01
9.300000000000000711e+00,2.927331176806372004e-01,2.836760024819470205e-01,2.905243268251117006e-01
9.349999999999999645e+00,2.952255522500050189e-01,2.837009153030372044e-01,2.905243268251117006e-01
9.400000000000000355e+00,2.973824818762401678e-01,2.837073671159718313e-01,2.905243268251117006e-01
9.450000000000001066e+00,2.991687012271968538e-01,2.836971744511374016e-01,2.905243268251117006e-01
9.500000000000000000e+00,3.005583560207965577e-01,2.836724661679395076e-01,2.905243268251117006e-01
9.550000000000000711e+00,3.015350610644612073e-01,2.836356258490854154e-01,2.905243268251117006e-01
9.600000000000001421e+00,3.020918395153834313e-01,2.835892304243529116e-01,2.905243268251117006e-01
9.650000000000000355e+00,3.022309021979147636e-01,2.835359865289004966e-01,2.905243268251117006e-01
9.700000000000001066e+00,3.019632830123673561e-01,2.834786660701049121e-01,2.905243268251117006e-01
9.750000000000000000e+00,3.013083433043390325e-01,2.834200424204043056e-01,2.905243268251117006e-01
9.800000000000000711e+00,3.002931551608466476e-01,2.833628285757102128e-01,2.905243268251117006e-01
9.850000000000001421e+00,2.989517714723783914e-01,2.833096185231893105e-01,2.905243268251117006e-01
9.900000000000000355e+00,2.973243896069753256e-01,2.832628329515837207e-01,2.905243268251117006e-01
9.950000000000001066e+00,2.954564158638948168e-01,2.832246703141180766e-01,2.905243268251117006e-01
1.000000000000000000e+01,2.933974395086791920e-01,2.831970641202899985e-01,2.905243268251117006e-01
1.005000000000000071e+01,2.912001279698281930e-01,2.831816471898872534e-01,2.905243268251117006e-01
1.010000000000000142e+01,2.889190583941192436e-01,2.831797234515843198e-01,2.905243268251117006e-01
1.015000000000000036e+01,2.866095048117222599e-01,2.831922477105192071e-01,2.905243268251117006e-01
1.020000000000000107e+01,2.843262042042208337e-01,2.832198136455004733e-01,2.905243268251117006e-01
1.025000000000000000e+01,2.821221283491232579e-01,2.832626501283572185e-01,2.905243268251117006e-01
1.030000000000000071e+01,2.800472910282649219e-01,2.833206257872244449e-01,2.905243268251117006e-01
1.035000000000000142e+01,2.781476217098878823e-01,2.833932615645221031e-01,2.905243268251117006e-01
1.040000000000000036e+01,2.764639369259255797e-01,2.834797508518405174e-01,2.905243268251117006e-01
1.045000000000000107e+01,2.750310391666347387e-01,2.835789866211753107e-01,2.905243268251117006e-01
1.050000000000000000e+01,2.738769702232269898e-01,2.836895948186943239e-01,2.905243268251117006e-01
1.055000000000000071e+01,2.730224416541822685e-01,2.838099731474902909e-01,2.905243268251117006e-01
1.060000000000000142e+01,2.724804596522214517e-01,2.839383342437520330e-01,2.905243268251117006e-01
1.065000000000000036e+01,2.722561553332872863e-01,2.840727521505709285e-01,2.905243268251117006e-01
1.070000000000000107e+01,2.723468246837182916e-01,2.842112109189879332e-01,2.905243268251117006e-01
1.075000000000000000e+01,2.727421754289940381e-01,2.843516541201739356e-01,2.905243268251117006e-01
1.080000000000000071e+01,2.734247712599727764e-01,2.844920340383444435e-01,2.905243268251117006e-01
1.085000000000000142e+01,2.743706574755251926e-01,2.846303593327374482e-01,2.905243268251117006e-01
1.090000000000000036e+01,2.755501464370331277e-01,2.847647400092161440e-01,2.905243268251117006e-01
1.095000000000000107e+01,2.769287364925533401e-01,2.848934286270845551e-01,2.905243268251117006e-01
1.100000000000000000e+01,2.784681343731939540e-01,2.850148567825523394e-01,2.905243268251117006e-01
1.105000000000000071e+01,2.801273485915306005e-01,2.851276660537656049e-01,2.905243268251117006e-01
1.110000000000000142e+01,2.818638201265734611e-01,2.852307327590842823e-01,2.905243268251117006e-01
1.115000000000000036e+01,2.836345566547958663e-01,2.853231860650152774e-01,2.905243268251117006e-01
1.120000000000000107e+01,2.853972377269681782e-01,2.854044191767771133e-01,2.905243268251117006e-01
1.125000000000000000e+01,2.871112604980079475e-01,2.854740935462374285e-01,2.905243268251117006e-01
1.130000000000000071e+01,2.887386987565832563e-01,2.855321362320265011e-01,2.905243268251117006e-01
1.135000000000000142e+01,2.902451519071357899e-01,2.855787307381494333e-01,2.905243268251117006e-01
1.140000000000000036e+01,2.916004650411885835e-01,2.856143018338950235e-01,2.905243268251117006e-01
1.145000000000000107e+01,2.927793060955278803e-01,2.856394950134220068e-01,2.905243268251117006e-01
1.150000000000000000e+01,2.937615911267669189e-01,2.856551513831078193e-01,2.905243268251117006e-01
1.155000000000000071e+01,2.945327537361387971e-01,2.856622788647085187e-01,2.905243268251117006e-01
1.160000000000000142e+01,2.950838594727719921e-01,2.856620206699505005e-01,2.905243268251117006e-01
1.165000000000000036e+01,2.954115704707632184e-01,2.856556220360786380e-01,2.905243268251117006e-01
1.170000000000000107e+01,2.955179695090336400e-01,2.856443962121782421e-01,2.905243268251117006e-01
1.175000000000000000e+01,2.954102560322576232e-01,2.856296906541705427e-01,2.905243268251117006e-01
1.180000000000000071e+01,2.951003293809223438e-01,2.856128543248646068e-01,2.905243268251117006e-01
1.185000000000000142e+01,2.946042765272533503e-01,2.855952069080286426e-01,2.905243268251117006e-01
1.190000000000000036e+01,2.939417830088775219e-01,2.855780106366602178e-01,2.905243268251117006e-01
1.195000000000000107e+01,2.931354865241592167e-01,2.855624453106879179e-01,2.905243268251117006e-01
1.200000000000000000e+01,2.922102928487610440e-01,2.855495869437814083e-01,2.905243268251117006e-01
1.205000000000000071e+01,2.911926734083797319e-01,2.855403903384676756e-01,2.905243268251117006e-01
1.210000000000000142e+01,2.901099630581761568e-01,2.855356757488846653e-01,2.905243268251117006e-01
1.215000000000000036e+01,2.889896754358200481e-01,2.855361196564066839e-01,2.905243268251117006e-01
1.220000000000000107e+01,2.878588517311320150e-01,2.855422495596264265e-01,2.905243268251117006e-01
1.225000000000000000e+01,2.867434569075670292e-01,2.855544425705904832e-01,2.905243268251117006e-01
1.230000000000000071e+01,2.856678353742686527e-01,2.855729275167020464e-01,2.905243268251117006e-01
1.235000000000000142e+01,2.846542358971677067e-01,2.855977901743215752e-01,2.905243268251117006e-01
1.240000000000000036e+01,2.837224132101296981e-01,2.856289812068340539e-01,2.905243268251117006e-01
1.245000000000000107e+01,2.828893114016362009e-01,2.856663263468989244e-01,2.905243268251117006e-01
1.250000000000000000e+01,2.821688317707456428e-01,2.857095383489599572e-01,2.905243268251117006e-01
1.255000000000000071e+01,2.815716855316490186e-01,2.857582302423320453e-01,2.905243268251117006e-01
1.260000000000000142e+01,2.811053295620481451e-01,2.858119294351214590e-01,2.905243268251117006e-01
1.265000000000000036e+01,2.807739813962895070e-01,2.858700922522607879e-01,2.905243268251117006e-01
1.270000000000000107e+01,2.805787079119863581e-01,2.859321185341131555e-01,2.905243268251117006e-01
1.275000000000000000e+01,2.805175806903445479e-01,2.859973659723862305e-01,2.905243268251117006e-01
1.280000000000000071e+01,2.805858898734672202e-01,2.860651639144709546e-01,2.905243268251117006e-01
1.285000000000000142e+01,2.807764075089047573e-01,2.861348264229407468e-01,2.905243268251117006e-01
1.290000000000000036e+01,2.810796908589142107e-01,2.862056644312649945e-01,2.905243268251117006e-01
1.295000000000000107e+01,2.814844159407672852e-01,2.862769968876264781e-01,2.905243268251117006e-01
1.300000000000000000e+01,2.819777316241840470e-01,2.863481608243651499e-01,2.905243268251117006e-01
1.305000000000000071e+01,2.825456249034472012e-01,2.864185203297410776e-01,2.905243268251117006e-01
1.310000000000000142e+01,2.831732884419816965e-01,2.864874744306422638e-01,2.905243268251117006e-01
1.315000000000000036e+01,2.838454821139110296e-01,2.865544639192473819e-01,2.905243268251117006e-01
1.320000000000000107e+01,2.845468810027275142e-01,2.866189771735830338e-01,2.905243268251117006e-01
1.325000000000000000e+01,2.852624031315315611e-01,2.866805550318621831e-01,2.905243268251117006e-01
1.330000000000000071e+01,2.859775110706458401e-01,2.867387947842016671e-01,2.905243268251117006e-01
1.335000000000000142e+01,2.866784824831723477e-01,2.867933533437778681e-01,2.905243268251117006e-01
1.340000000000000036e+01,2.873526456195983347e-01,2.868439496538029432e-01,2.905243268251117006e-01
1.345000000000000107e+01,2.879885767541308650e-01,2.868903663780846824e-01,2.905243268251117006e-01
1.350000000000000000e+01,2.885762575626946158e-01,2.869324509125655842e-01,2.905243268251117006e-01
1.355000000000000071e+01,2.891071914662055597e-01,2.869701157442623995e-01,2.905243268251117006e-01
1.360000000000000142e+01,2.895744789874041825e-01,2.870033381734755085e-01,2.905243268251117006e-01
1.365000000000000036e+01,2.899728531726591951e-01,2.870321594059091486e-01,2.905243268251117006e-01
1.370000000000000107e+01,2.902986770828402396e-01,2.870566830141503822e-01,2.905243268251117006e-01
1.375000000000000000e+01,2.905499062265991528e-01,2.870770727633357167e-01,2.905243268251117006e-01
1.380000000000000071e+01,2.907260195615032350e-01,2.870935497941325965e-01,2.905243268251117006e-01
1.385000000000000142e+01,2.908279232930038871e-01,2.871063891575253990e-01,2.905243268251117006e-01
1.390000000000000036e+01,2.908578321348844198e-01,2.871159157003027040e-01,2.905243268251117006e-01
1.395000000000000107e+01,2.908191329443951534e-01,2.871224993074118492e-01,2.905243268251117006e-01
1.400000000000000000e+01,2.907162357093187044e-01,2.871265495171557713e-01,2.905243268251117006e-01
1.405000000000000071e+01,2.905544167531230459e-01,2.871285095371400864e-01,2.905243268251117006e-01
1.410000000000000142e+01,2.903396587588691347e-01,2.871288497024213626e-01,2.905243268251117006e-01
1.415000000000000036e+01,2.900784918208105245e-01,2.871280604319152441e-01,2.905243268251117006e-01
1.420000000000000107e+01,2.897778392466500708e-01,2.871266447542135114e-01,2.905243268251117006e-01
1.425000000000000000e+01,2.894448712851586114e-01,2.871251104889527839e-01,2.905243268251117006e-01
1.430000000000000071e+01,2.890868693719272908e-01,2.871239621842213152e-01,2.905243268251117006e-01
1.435000000000000142e+01,2.887111028932485834e-01,2.871236929236566371e-01,2.905243268251117006e-01
1.440000000000000036e+01,2.883247198805472533e-01,2.871247761284029809e-01,2.905243268251117006e-01
1.445000000000000107e+01,2.879346524749935021e-01,2.871276574885409105e-01,2.905243268251117006e-01
1.450000000000000000e+01,2.875475374486844982e-01,2.871327471656017205e-01,2.905243268251117006e-01
1.455000000000000071e+01,2.871696515375068426e-01,2.871404124120338075e-01,2.905243268251117006e-01
1.460000000000000142e+01,2.868068608344812032e-01,2.871509707547341139e-01,2.905243268251117006e-01
1.465000000000000036e+01,2.864645830172867780e-01,2.871646838878028074e-01,2.905243268251117006e-01
1.470000000000000107e+01,2.861477607512238897e-01,2.871817524143731037e-01,2.905243268251117006e-01
1.475000000000000000e+01,2.858608442366009639e-01,2.872023115686150874e-01,2.905243268251117006e-01
1.480000000000000071e+01,2.856077805804358438e-01,2.872264280367848310e-01,2.905243268251117006e-01
1.485000000000000142e+01,2.853920074930161865e-01,2.872540979805077166e-01,2.905243268251117006e-01
1.490000000000000036e+01,2.852164487672922411e-01,2.872852463464491413e-01,2.905243268251117006e-01
1.495000000000000107e+01,2.850835091168400504e-01,2.873197275243151161e-01,2.905243268251117006e-01
1.500000000000000000e+01,2.849950662420854819e-01,2.873573273900016933e-01,2.905243268251117006e-01
1.505000000000000071e+01,2.849524584688857276e-01,2.873977667430477334e-01,2.905243268251117006e-01
1.510000000000000142e+01,2.849564669480230128e-01,2.874407061178009815e-01,2.905243268251117006e-01
1.515000000000000036e+01,2.850072921919251101e-01,2.874857519164689679e-01,2.905243268251117006e-01
1.520000000000000107e+01,2.851045256128943439e-01,2.875324637801717764e-01,2.905243268251117006e-01
1.525000000000000000e+01,2.852471176576913958e-01,2.875803630820282231e-01,2.905243268251117006e-01
1.530000000000000071e+01,2.854333450379895609e-01,2.876289423950584290e-01,2.905243268251117006e-01
1.535000000000000142e+01,2.856607803607368878e-01,2.876776757581994137e-01,2.905243268251117006e-01
1.540000000000000036e+01,2.859262680929766653e-01,2.877260295369812870e-01,2.905243268251117006e-01
1.545000000000000107e+01,2.862259111853701632e-01,2.877734736523607229e-01,2.905243268251117006e-01
1.550000000000000000e+01,2.865550727741467130e-01,2.878194929327978491e-01,2.905243268251117006e-01
1.555000000000000071e+01,2.869083971481500850e-01,2.878635983317548441e-01,2.905243268251117006e-01
1.560000000000000142e+01,2.872798535948317133e-01,2.879053377461290308e-01,2.905243268251117006e-01
1.565000000000000036e+01,2.876628058407063593e-01,2.879443061713181096e-01,2.905243268251117006e-01
1.570000000000000107e+01,2.880501086176824321e-01,2.879801549360347379e-01,2.905243268251117006e-01
1.575000000000000000e+01,2.884342314800656948e-01,2.880125997748439470e-01,2.905243268251117006e-01
1.580000000000000071e+01,2.888074084505726224e-01,2.880414275186101158e-01,2.905243268251117006e-01
1.585000000000000142e+01,2.891618104836602976e-01,2.880665012123057034e-01,2.905243268251117006e-01
1.590000000000000036e+01,2.894897362038890698e-01,2.880877635053617492e-01,2.905243268251117006e-01
1.595000000000000107e+01,2.897838150080023767e-01,2.881052382010999557e-01,2.905243268251117006e-01
1.600000000000000000e+01,2.900372155057354129e-01,2.881190298977078235e-01,2.905243268251117006e-01
1.605000000000000071e+01,2.902438514946227288e-01,2.881293217024258890e-01,2.905243268251117006e-01
1.610000000000000142e+01,2.903985772759734574e-01,2.881363710516710586e-01,2.905243268251117006e-01
1.615000000000000213e+01,2.904973641554947639e-01,2.881405037211661191e-01,2.905243268251117006e-01
1.619999999999999929e+01,2.905374504384314882e-01,2.881421061601633360e-01,2.905243268251117006e-01
1.625000000000000000e+01,2.905174581039417503e-01,2.881416163309264422e-01,2.905243268251117006e-01
1.630000000000000071e+01,2.904374705796590184e-01,2.881395132772103795e-01,2.905243268251117006e-01
1.635000000000000142e+01,2.902990675660173103e-01,2.881363056821206747e-01,2.905243268251117006e-01
1.640000000000000213e+01,2.901053145950978074e-01,2.881325197051930465e-01,2.905243268251117006e-01
1.644999999999999929e+01,2.898607068538882614e-01,2.881286864097861722e-01,2.905243268251117006e-01
1.650000000000000000e+01,2.895710686562119052e-01,2.881253291041804276e-01,2.905243268251117006e-01
1.655000000000000071e+01,2.892434117130653903e-01,2.881229509226815866e-01,2.905243268251117006e-01
1.660000000000000142e+01,2.888857569384642998e-01,2.881220229664216426e-01,2.905243268251117006e-01
1.665000000000000213e+01,2.885069258621651977e-01,2.881229733076400845e-01,2.905243268251117006e-01
1.669999999999999929e+01,2.881163087452345284e-01,2.881261771365477564e-01,2.905243268251117006e-01
1.675000000000000000e+01,2.877236171738357662e-01,2.881319482972495294e-01,2.905243268251117006e-01
1.680000000000000071e+01,2.873386292272622211e-01,2.881405324197233164e-01,2.905243268251117006e-01
1.685000000000000142e+01,2.869709352859916018e-01,2.881521018098283649e-01,2.905243268251117006e-01
1.690000000000000213e+01,2.866296921914384122e-01,2.881667522102211443e-01,2.905243268251117006e-01
1.694999999999999929e+01,2.863233928340582213e-01,2.881845014934716342e-01,2.905243268251117006e-01
1.700000000000000000e+01,2.860596573850567870e-01,2.882052902962202179e-01,2.905243268251117006e-01
1.705000000000000071e+01,2.858450513606425880e-01,2.882289845515028093e-01,2.905243268251117006e-01
1.710000000000000142e+01,2.856849345801094064e-01,2.882553798269319456e-01,2.905243268251117006e-01
1.715000000000000213e+01,2.855833439113549255e-01,2.882842073306534636e-01,2.905243268251117006e-01
1.719999999999999929e+01,2.855429115449732436e-01,2.883151414061354001e-01,2.905243268251117006e-01
1.725000000000000000e+01,2.855648194471422374e-01,2.883478083019055949e-01,2.905243268251117006e-01
1.730000000000000071e+01,2.856487896478165367e-01,2.883817959741233339e-01,2.905243268251117006e-01
1.735000000000000142e+01,2.857931091484157138e-01,2.884166646588926519e-01,2.905243268251117006e-01
1.740000000000000213e+01,2.859946874952898344e-01,2.884519579377811116e-01,2.905243268251117006e-01
1.744999999999999929e+01,2.862491444646358962e-01,2.884872140141596653e-01,2.905243268251117006e-01
1.750000000000000000e+01,2.865509248357197558e-01,2.885219769195365158e-01,2.905243268251117006e-01
1.755000000000000071e+01,2.868934368803663371e-01,2.885558073776562926e-01,2.905243268251117006e-01
1.760000000000000142e+01,2.872692109517517300e-01,2.885882930692199588e-01,2.905243268251117006e-01
1.765000000000000213e+01,2.876700743966399965e-01,2.886190580609731549e-01,2.905243268251117006e-01
1.769999999999999929e+01,2.880873389244512639e-01,2.886477711888222886e-01,2.905243268251117006e-01
1.775000000000000000e+01,2.885119965276362608e-01,2.886741532147143463e-01,2.905243268251117006e-01
1.780000000000000071e+01,2.889349200473352863e-01,2.886979826103719393e-01,2.905243268251117006e-01
1.785000000000000142e+01,2.893470645064715741e-01,2.887190998567029099e-01,2.905243268251117006e-01
1.790000000000000213e+01,2.897396653836027403e-01,2.887374101849269903e-01,2.905243268251117006e-01
1.794999999999999929e+01,2.901044300735317605e-01,2.887528847233181706e-01,2.905243268251117006e-01
1.800000000000000000e+01,2.904337188772215250e-01,2.887655600511532250e-01,2.905243268251117006e-01
1.805000000000000071e+01,2.907207119896632053e-01,2.887755361982178304e-01,2.905243268251117006e-01
1.810000000000000142e+01,2.909595591182582708e-01,2.887829731633613783e-01,2.905243268251117006e-01
1.815000000000000213e+01,2.911455085758050121e-01,2.887880860584634557e-01,2.905243268251117006e-01
1.819999999999999929e+01,2.912750129616303862e-01,2.887911390141974510e-01,2.905243268251117006e-01
1.825000000000000000e+01,2.913458088813712932e-01,2.887924380106168809e-01,2.905243268251117006e-01
1.830000000000000071e+01,2.913569685680716947e-01,2.887923228183756352e-01,2.905243268251117006e-01
1.835000000000000142e+01,2.913089217592741420e-01,2.887911582549015366e-01,2.905243268251117006e-01
1.840000000000000213e+01,2.912034467572111596e-01,2.887893249737127910e-01,2.905243268251117006e-01
1.844999999999999929e+01,2.910436302477593107e-01,2.887872100140028708e-01,2.905243268251117006e-01
1.850000000000000000e+01,2.908337961687971207e-01,2.887851973413896878e-01,2.905243268251117006e-01
1.855000000000000071e+01,2.905794046847318124e-01,2.887836586091959701e-01,2.905243268251117006e-01
1.860000000000000142e+01,2.902869231205656986e-01,2.887829443627472625e-01,2.905243268251117006e-01
1.865000000000000213e+01,2.899636715105257112e-01,2.887833758969997611e-01,2.905243268251117006e-01
1.869999999999999929e+01,2.896176461937847724e-01,2.887852379605321818e-01,2.905243268251117006e-01
1.875000000000000000e+01,2.892573256115637537e-01,2.887887724768508080e-01,2.905243268251117006e-01
1.880000000000000071e+01,2.888914630935524031e-01,2.887941734275155659e-01,2.905243268251117006e-01
1.885000000000000142e+01,2.885288719358514165e-01,2.888015830113731530e-01,2.905243268251117006e-01
1.890000000000000213e+01,2.881782084391987797e-01,2.888110891608860475e-01,2.905243268251117006e-01
1.894999999999999929e+01,2.878477587716148922e-01,2.888227244610084843e-01,2.905243268251117006e-01
1.900000000000000000e+01,2.875452355267651416e-01,2.888364664792030245e-01,2.905243268251117006e-01
1.905000000000000071e+01,2.872775896590879507e-01,2.888522394780248526e-01,2.905243268251117006e-01
1.910000000000000142e+01,2.870508430885948536e-01,2.888699174452794005e-01,2.905243268251117006e-01
1.915000000000000213e+01,2.868699466908941620e-01,2.888893283421414826e-01,2.905243268251117006e-01
1.920000000000000284e+01,2.867386676391311395e-01,2.889102594378573641e-01,2.905243268251117006e-01
1.925000000000000000e+01,2.866595091702406339e-01,2.889324635717047673e-01,2.905243268251117006e-01
1.930000000000000071e+01,2.866336648414252730e-01,2.889556661596309195e-01,2.905243268251117006e-01
1.935000000000000142e+01,2.866610082629008072e-01,2.889795727451577867e-01,2.905243268251117006e-01
1.940000000000000213e+01,2.867401181820693479e-01,2.890038768822946191e-01,2.905243268251117006e-01
1.945000000000000284e+01,2.868683376961894682e-01,2.890282681326883374e-01,2.905243268251117006e-01
1.950000000000000000e+01,2.870418653282458266e-01,2.890524399602264483e-01,2.905243268251117006e-01
1.955000000000000071e+01,2.872558747540145951e-01,2.890760973137001533e-01,2.905243268251117006e-01
1.960000000000000142e+01,2.875046591522035788e-01,2.890989637016426195e-01,2.905243268251117006e-01
1.965000000000000213e+01,2.877817954923152510e-01,2.891207875825645424e-01,2.905243268251117006e-01
1.970000000000000284e+01,2.880803235969753295e-01,2.891413479178124302e-01,2.905243268251117006e-01
1.975000000000000000e+01,2.883929345287060686e-01,2.891604587623075040e-01,2.905243268251117006e-01
1.980000000000000071e+01,2.887121627584853800e-01,2.891779727994818194e-01,2.905243268251117006e-01
1.985000000000000142e+01,2.890305766693083700e-01,2.891937837597345906e-01,2.905243268251117006e-01
1.990000000000000213e+01,2.893409622189141994e-01,2.892078276955468152e-01,2.905243268251117006e-01
1.995000000000000284e+01,2.896364950116931958e-01,2.892200831198917244e-01,2.905243268251117006e-01
2.000000000000000000e+01,2.899108965851351360e-01,2.892305700466717422e-01,2.905243268251117006e-01
2.005000000000000071e+01,2.901585713719938564e-01,2.892393480016043350e-01,2.905243268251117006e-01
2.010000000000000142e+01,2.903747215247504676e-01,2.892465130983852273e-01,2.905243268251117006e-01
2.015000000000000213e+01,2.905554375529276201e-01,2.892521942973603766e-01,2.905243268251117006e-01
2.020000000000000284e+01,2.906977634967534141e-01,2.892565489817767732e-01,2.905243268251117006e-01
2.025000000000000000e+01,2.907997361157597660e-01,2.892597579996049051e-01,2.905243268251117006e-01
2.030000000000000071e+01,2.908603982850994085e-01,2.892620203267505796e-01,2.905243268251117006e-01
2.035000000000000142e+01,2.908797874470981926e-01,2.892635475102339759e-01,2.905243268251117006e-01
2.040000000000000213e+01,2.908589005470126332e-01,2.892645580477975487e-01,2.905243268251117006e-01
2.045000000000000284e+01,2.907996373810269319e-01,2.892652718537801482e-01,2.905243268251117006e-01
2.050000000000000000e+01,2.907047246964281073e-01,2.892659049504511803e-01,2.905243268251117006e-01
2.055000000000000071e+01,2.905776237076252988e-01,2.892666645099455924e-01,2.905243268251117006e-01
2.060000000000000142e+01,2.904224239292075849e-01,2.892677443551515681e-01,2.905243268251117006e-01
2.065000000000000213e+01,2.902437263827325475e-01,2.892693210091059064e-01,2.905243268251117006e-01
2.070000000000000284e+01,2.900465193129900254e-01,2.892715503623802253e-01,2.905243268251117006e-01
2.075000000000000000e+01,2.898360495583963137e-01,2.892745650073157426e-01,2.905243268251117006e-01
2.080000000000000071e+01,2.896176926654409622e-01,2.892784722674532349e-01,2.905243268251117006e-01
2.085000000000000142e+01,2.893968247250521819e-01,2.892833529307284324e-01,2.905243268251117006e-01
2.090000000000000213e+01,2.891786987453390800e-01,2.892892606764709829e-01,2.905243268251117006e-01
2.095000000000000284e+01,2.889683281659899405e-01,2.892962221694058700e-01,2.905243268251117006e-01
2.100000000000000000e+01,2.887703798699419733e-01,2.893042377790255304e-01,2.905243268251117006e-01
2.105000000000000071e+01,2.885890787629554755e-01,2.893132828701190928e-01,2.905243268251117006e-01
2.110000000000000142e+01,2.884281256766299539e-01,2.893233096000391025e-01,2.905243268251117006e-01
2.115000000000000213e+01,2.882906300106384268e-01,2.893342491504991565e-01,2.905243268251117006e-01
2.120000000000000284e+01,2.881790581713039034e-01,2.893460143162959186e-01,2.905243268251117006e-01
2.125000000000000000e+01,2.880951984922709985e-01,2.893585023702303083e-01,2.905243268251117006e-01
2.130000000000000071e+01,2.880401429454677587e-01,2.893715981225173928e-01,2.905243268251117006e-01
2.135000000000000142e+01,2.880142855736179675e-01,2.893851770939341317e-01,2.905243268251117006e-01
2.140000000000000213e+01,2.880173372062196924e-01,2.893991087246411964e-01,2.905243268251117006e-01
2.145000000000000284e+01,2.880483556661069255e-01,2.894132595448132839e-01,2.905243268251117006e-01
2.150000000000000000e+01,2.881057903402798881e-01,2.894274962386880201e-01,2.905243268251117006e-01
2.155000000000000071e+01,2.881875396831622971e-01,2.894416885401815409e-01,2.905243268251117006e-01
2.160000000000000142e+01,2.882910199489842062e-01,2.894557119056028194e-01,2.905243268251117006e-01
2.165000000000000213e+01,2.884132432182954786e-01,2.894694499170355484e-01,2.905243268251117006e-01
2.170000000000000284e+01,2.885509025968630015e-01,2.894827963784550318e-01,2.905243268251117006e-01
2.175000000000000000e+01,2.887004623279731952e-01,2.894956570754376735e-01,2.905243268251117006e-01
2.180000000000000071e+01,2.888582504753451907e-01,2.895079511782357451e-01,2.905243268251117006e-01
2.185000000000000142e+01,2.890205518065462886e-01,2.895196122768771141e-01,2.905243268251117006e-01
2.190000000000000213e+01,2.891836985381038838e-01,2.895305890456460474e-01,2.905243268251117006e-01
2.195000000000000284e+01,2.893441566943728005e-01,2.895408455426746741e-01,2.905243268251117006e-01
2.200000000000000000e+01,2.894986059821636482e-01,2.895503611582588843e-01,2.905243268251117006e-01
2.205000000000000071e+01,2.896440112900660613e-01,2.895591302327812366e-01,2.905243268251117006e-01
2.210000000000000142e+01,2.897776841813300419e-01,2.895671613716280235e-01,2.905243268251117006e-01
2.215000000000000213e+01,2.898973330561488981e-01,2.895744764901047597e-01,2.905243268251117006e-01
2.220000000000000284e+01,2.900011010051892768e-01,2.895811096259660600e-01,2.905243268251117006e-01
2.225000000000000000e+01,2.900875907512697749e-01,2.895871055606898392e-01,2.905243268251117006e-01
2.230000000000000071e+01,2.901558764684485925e-01,2.895925182929631747e-01,2.905243268251117006e-01
2.235000000000000142e+01,2.902055026643448610e-01,2.895974094089751594e-01,2.905243268251117006e-01
2.240000000000000213e+01,2.902364706982940024e-01,2.896018463940127075e-01,2.905243268251117006e-01
2.245000000000000284e+01,2.902492138707210012e-01,2.896059009285630315e-01,2.905243268251117006e-01
2.250000000000000000e+01,2.902445623441510247e-01,2.896096472097077212e-01,2.905243268251117006e-01
2.255000000000000071e+01,2.902236994310294360e-01,2.896131603351478345e-01,2.905243268251117006e-01
2.260000000000000142e+01,2.901881109973762918e-01,2.896165147828764219e-01,2.905243268251117006e-01
2.265000000000000213e+01,2.901395298762006747e-01,2.896197830144748298e-01,2.905243268251117006e-01
2.270000000000000284e+01,2.900798772555592264e-01,2.896230342244547895e-01,2.905243268251117006e-01
2.275000000000000000e+01,2.900112030015875586e-01,2.896263332522088785e-01,2.905243268251117006e-01
2.280000000000000071e+01,2.899356267987378000e-01,2.896297396671855817e-01,2.905243268251117006e-01
2.285000000000000142e+01,2.898552818432619804e-01,2.896333070320891157e-01,2.905243268251117006e-01
2.290000000000000213e+01,2.897722626203249052e-01,2.896370823434266661e-01,2.905243268251117006e-01
2.295000000000000284e+01,2.896885780413327449e-01,2.896411056437656062e-01,2.905243268251117006e-01
2.300000000000000000e+01,2.896061109295078873e-01,2.896454097957819052e-01,2.905243268251117006e-01
2.305000000000000071e+01,2.895265845330646237e-01,2.896500204046962845e-01,2.905243268251117006e-01
2.310000000000000142e+01,2.894515364316394002e-01,2.896549558730861507e-01,2.905243268251117006e-01
2.315000000000000213e+01,2.893822998975593697e-01,2.896602275703707985e-01,2.905243268251117006e-01
2.320000000000000284e+01,2.893199924925509703e-01,2.896658400984842285e-01,2.905243268251117006e-01
2.325000000000000000e+01,2.892655114341008415e-01,2.896717916353345745e-01,2.905243268251117006e-01
2.330000000000000071e+01,2.892195350629297446e-01,2.896780743385113932e-01,2.905243268251117006e-01
2.335000000000000142e+01,2.891825295900664061e-01,2.896846747932286248e-01,2.905243268251117006e-01
2.340000000000000213e+01,2.891547602019234886e-01,2.896915744905433909e-01,2.905243268251117006e-01
2.345000000000000284e+01,2.891363055546208871e-01,2.896987503243020345e-01,2.905243268251117006e-01
2.350000000000000000e+01,2.891270746917857237e-01,2.897061750978785488e-01,2.905243268251117006e-01
2.355000000000000071e+01,2.891268254679100203e-01,2.897138180344087099e-01,2.905243268251117006e-01
2.360000000000000142e+01,2.891351836448252666e-01,2.897216452867346637e-01,2.905243268251117006e-01
2.365000000000000213e+01,2.891516619433219248e-01,2.897296204455099833e-01,2.905243268251117006e-01
2.370000000000000284e+01,2.891756784660060586e-01,2.897377050457591308e-01,2.905243268251117006e-01
2.375000000000000000e+01,2.892065740516036043e-01,2.897458590735398909e-01,2.905243268251117006e-01
2.380000000000000071e+01,2.892436282659889835e-01,2.897540414751664795e-01,2.905243268251117006e-01
2.385000000000000142e+01,2.892860738730400616e-01,2.897622106716817303e-01,2.905243268251117006e-01
2.390000000000000213e+01,2.893331097521285034e-01,2.897703250809322006e-01,2.905243268251117006e-01
2.395000000000000284e+01,2.893839123333271646e-01,2.897783436487325059e-01,2.905243268251117006e-01
2.400000000000000000e+01,2.894376457026517913e-01,2.897862263892792556e-01,2.905243268251117006e-01
2.405000000000000071e+01,2.894934705859702473e-01,2.897939349332803172e-01,2.905243268251117006e-01
2.410000000000000142e+01,2.895505524513711793e-01,2.898014330803190819e-01,2.905243268251117006e-01
2.415000000000000213e+01,2.896080689770128003e-01,2.898086873499009508e-01,2.905243268251117006e-01
2.420000000000000284e+01,2.896652171172428014e-01,2.898156675235651347e-01,2.905243268251117006e-01
2.425000000000000000e+01,2.897212199675166522e-01,2.898223471685254515e-01,2.905243268251117006e-01
2.430000000000000071e+01,2.897753335824539422e-01,2.898287041316491841e-01,2.905243268251117006e-01
2.435000000000000142e+01,2.898268538457365873e-01,2.898347209913162970e-01,2.905243268251117006e-01
2.440000000000000213e+01,2.898751234300574464e-01,2.898403854539070013e-01,2.905243268251117006e-01
2.445000000000000284e+01,2.899195388244066307e-01,2.898456906814234069e-01,2.905243268251117006e-01
2.450000000000000000e+01,2.899595573487049327e-01,2.898506355370985554e-01,2.905243268251117006e-01
2.455000000000000071e+01,2.899947040256732333e-01,2.898552247368068602e-01,2.905243268251117006e-01
2.460000000000000142e+01,2.900245781396947331e-01,2.898594688956460108e-01,2.905243268251117006e-01
2.465000000000000213e+01,2.900488592843227242e-01,2.898633844611740451e-01,2.905243268251117006e-01
2.470000000000000284e+01,2.900673126851959771e-01,2.898669935273920362e-01,2.905243268251117006e-01
2.475000000000000000e+01,2.900797935837948205e-01,2.898703235265732148e-01,2.905243268251117006e-01
2.480000000000000071e+01,2.900862504791955621e-01,2.898734067993459784e-01,2.905243268251117006e-01
2.485000000000000142e+01,2.900867270485222860e-01,2.898762800469263379e-01,2.905243268251117006e-01
2.490000000000000213e+01,2.900813626002519130e-01,2.898789836729337988e-01,2.905243268251117006e-01
2.495000000000000284e+01,2.900703909555165660e-01,2.898815610256860742e-01,2.905243268251117006e-01
2.500000000000000000e+01,2.900541376983600816e-01,2.898840575551269727e-01,2.905243268251117006e-01
2.505000000000000071e+01,2.900330157837147649e-01,2.898865199014778460e-01,2.905243268251117006e-01
2.510000000000000142e+01,2.900075195389245075e-01,2.898889949352131956e-01,2.905243268251117006e-01
2.515000000000000213e+01,2.899782171384862606e-01,2.898915287699536658e-01,2.905243268251117006e-01
2.520000000000000284e+01,2.899457416702961865e-01,2.898941657712743591e-01,2.905243268251117006e-01
2.525000000000000000e+01,2.899107809436481942e-01,2.898969475851942423e-01,2.905243268251117006e-01
2.530000000000000071e+01,2.898740662137867519e-01,2.898999122102139947e-01,2.905243268251117006e-01
2.535000000000000142e+01,2.898363600149104213e-01,2.899030931361996077e-01,2.905243268251117006e-01
2.540000000000000213e+01,2.897984433037654739e-01,2.899065185721811932e-01,2.905243268251117006e-01
2.545000000000000284e+01,2.897611021205223625e-01,2.899102107832877695e-01,2.905243268251117006e-01
2.550000000000000000e+01,2.897251139740490977e-01,2.899141855546187307e-01,2.905243268251117006e-01
2.555000000000000071e+01,2.896912341567462468e-01,2.899184517969321528e-01,2.905243268251117006e-01
2.560000000000000142e+01,2.896601821915175679e-01,2.899230113056874836e-01,2.905243268251117006e-01
2.565000000000000213e+01,2.896326286117081872e-01,2.899278586813090475e-01,2.905243268251117006e-01
2.570000000000000284e+01,2.896091822749912170e-01,2.899329814146289763e-01,2.905243268251117006e-01
2.575000000000000000e+01,2.895903784146762749e-01,2.899383601374347919e-01,2.905243268251117006e-01
2.580000000000000071e+01,2.895766676365103542e-01,2.899439690339796760e-01,2.905243268251117006e-01
2.585000000000000142e+01,2.895684060748184852e-01,2.899497764053249327e-01,2.905243268251117006e-01
2.590000000000000213e+01,2.895658469272260338e-01,2.899557453745671975e-01,2.905243268251117006e-01
2.595000000000000284e+01,2.895691335901697805e-01,2.899618347174526822e-01,2.905243268251117006e-01
2.600000000000000000e+01,2.895782946156099658e-01,2.899679997996844616e-01,2.905243268251117006e-01
2.605000000000000071e+01,2.895932407004340736e-01,2.899741935994653019e-01,2.905243268251117006e-01
2.610000000000000142e+01,2.896137639018510623e-01,2.899803677915523958e-01,2.905243268251117006e-01
2.615000000000000213e+01,2.896395392429581550e-01,2.899864738673926245e-01,2.905243268251117006e-01
2.620000000000000284e+01,2.896701288316708700e-01,2.899924642648007422e-01,2.905243268251117006e-01
2.625000000000000000e+01,2.897049885632522748e-01,2.899982934801674794e-01,2.905243268251117006e-01
2.630000000000000071e+01,2.897434774126403378e-01,2.900039191363638635e-01,2.905243268251117006e-01
2.635000000000000142e+01,2.897848692494777723e-01,2.900093029803383349e-01,2.905243268251117006e-01
2.640000000000000213e+01,2.898283670289074632e-01,2.900144117858796666e-01,2.905243268251117006e-01
2.645000000000000284e+01,2.898731191282356012e-01,2.900192181391137991e-01,2.905243268251117006e-01
2.650000000000000000e+01,2.899182375173904314e-01,2.900237010869717857e-01,2.905243268251117006e-01
2.655000000000000071e+01,2.899628173738627024e-01,2.900278466320627135e-01,2.905243268251117006e-01
2.660000000000000142e+01,2.900059576845786524e-01,2.900316480610297676e-01,2.905243268251117006e-01
2.665000000000000213e+01,2.900467823216723584e-01,2.900351060974894479e-01,2.905243268251117006e-01
2.670000000000000284e+01,2.900844610395486023e-01,2.900382288749490112e-01,2.905243268251117006e-01
2.675000000000000000e+01,2.901182298193430431e-01,2.900410317295714080e-01,2.905243268251117006e-01
2.680000000000000071e+01,2.901474099853680877e-01,2.900435368171919159e-01,2.905243268251117006e-01
2.685000000000000142e+01,2.901714255368739170e-01,2.900457725634777439e-01,2.905243268251117006e-01
2.690000000000000213e+01,2.901898181770027341e-01,2.900477729604339916e-01,2.905243268251117006e-01
2.695000000000000284e+01,2.902022595778073200e-01,2.900495767264876235e-01,2.905243268251117006e-01
2.700000000000000000e+01,2.902085604935241148e-01,2.900512263510042210e-01,2.905243268251117006e-01
2.705000000000000071e+01,2.902086764211967429e-01,2.900527670472107244e-01,2.905243268251117006e-01
2.710000000000000142e+01,2.902027096050581734e-01,2.900542456400082569e-01,2.905243268251117006e-01
2.715000000000000213e+01,2.901909072853605664e-01,2.900557094169928241e-01,2.905243268251117006e-01
2.720000000000000284e+01,2.901736562000477027e-01,2.900572049720815948e-01,2.905243268251117006e-01
2.725000000000000000e+01,2.901514734552967378e-01,2.900587770714387337e-01,2.905243268251117006e-01
2.730000000000000071e+01,2.901249939851713311e-01,2.900604675708762792e-01,2.905243268251117006e-01
2.735000000000000142e+01,2.900949549183254317e-01,2.900623144125832886e-01,2.905243268251117006e-01
2.740000000000000213e+01,2.900621772580707636e-01,2.900643507269324850e-01,2.905243268251117006e-01
2.745000000000000284e+01,2.900275453587163321e-01,2.900666040622851827e-01,2.905243268251117006e-01
2.750000000000000000e+01,2.899919847438064968e-01,2.900690957622351074e-01,2.905243268251117006e-01
2.755000000000000071e+01,2.899564388590161745e-01,2.900718405056980087e-01,2.905243268251117006e-01
2.760000000000000142e+01,2.899218453827181463e-01,2.900748460207840385e-01,2.905243268251117006e-01
2.765000000000000213e+01,2.898891127297385517e-01,2.900781129786139667e-01,2.905243268251117006e-01
2.770000000000000284e+01,2.898590973781727254e-01,2.900816350683021461e-01,2.905243268251117006e-01
2.775000000000000000e+01,2.898325826254179449e-01,2.900853992493742095e-01,2.905243268251117006e-01
2.780000000000000071e+01,2.898102593384029868e-01,2.900893861730707290e-01,2.905243268251117006e-01
2.785000000000000142e+01,2.897927092054882192e-01,2.900935707594485269e-01,2.905243268251117006e-01
2.790000000000000213e+01,2.897803909253410248e-01,2.900979229130708492e-01,2.905243268251117006e-01
2.795000000000000284e+01,2.897736296834309000e-01,2.901024083564923695e-01,2.905243268251117006e-01
2.800000000000000000e+01,2.897726101722652992e-01,2.901069895578041180e-01,2.905243268251117006e-01
2.805000000000000071e+01,2.897773733100937332e-01,2.901116267262840442e-01,2.905243268251117006e-01
2.810000000000000142e+01,2.897878167078131728e-01,2.901162788487590682e-01,2.905243268251117006e-01
2.815000000000000213e+01,2.898036988286036841e-01,2.901209047386563711e-01,2.905243268251117006e-01
2.820000000000000284e+01,2.898246466828004464e-01,2.901254640699061360e-01,2.905243268251117006e-01
2.825000000000000000e+01,2.898501668048966140e-01,2.901299183688333949e-01,2.905243268251117006e-01
2.830000000000000071e+01,2.898796591733014960e-01,2.901342319388961477e-01,2.905243268251117006e-01
2.835000000000000142e+01,2.899124336590644391e-01,2.901383726955167330e-01,2.905243268251117006e-01
2.840000000000000213e+01,2.899477285292063056e-01,2.901423128912259952e-01,2.905243268251117006e-01
2.845000000000000284e+01,2.899847304849855756e-01,2.901460297147896439e-01,2.905243268251117006e-01
2.850000000000000000e+01,2.900225956861585686e-01,2.901495057517916587e-01,2.905243268251117006e-01
2.855000000000000071e+01,2.900604711992637030e-01,2.901527292981939676e-01,2.905243268251117006e-01
2.860000000000000142e+01,2.900975163107865074e-01,2.901556945225403639e-01,2.905243268251117006e-01
2.865000000000000213e+01,2.901329231638727357e-01,2.901584014766087627e-01,2.905243268251117006e-01
2.870000000000000284e+01,2.901659362087614102e-01,2.901608559583154223e-01,2.905243268251117006e-01
2.875000000000000000e+01,2.901958700007061243e-01,2.901630692344336904e-01,2.905243268251117006e-01
2.880000000000000071e+01,2.902221249330301789e-01,2.901650576341097132e-01,2.905243268251117006e-01
2.885000000000000142e+01,2.902442005551809090e-01,2.901668420271593662e-01,2.905243268251117006e-01
2.890000000000000213e+01,2.902617061942461274e-01,2.901684472036491491e-01,2.905243268251117006e-01
2.895000000000000284e+01,2.902743686714260862e-01,2.901699011732541966e-01,2.905243268251117006e-01
2.900000000000000000e+01,2.902820369805564904e-01,2.901712344043186342e-01,2.905243268251117006e-01
2.905000000000000071e+01,2.902846838721976908e-01,2.901724790234046503e-01,2.905243268251117006e-01
2.910000000000000142e+01,2.902824043624031569e-01,2.901736679964165844e-01,2.905243268251117006e-01
2.915000000000000213e+01,2.902754112585483881e-01,2.901748343121364204e-01,2.905243268251117006e-01
2.920000000000000284e+01,2.902640278641460680e-01,2.901760101882466247e-01,2.905243268251117006e-01
2.925000000000000000e+01,2.902486780891063711e-01,2.901772263186880307e-01,2.905243268251117006e-01
2.930000000000000071e+01,2.902298742502486539e-01,2.901785111795499028e-01,2.905243268251117006e-01
2.935000000000000142e+01,2.902082028979396933e-01,2.901798904086878572e-01,2.905243268251117006e-01
2.940000000000000213e+01,2.901843090475615949e-01,2.901813862719652692e-01,2.905243268251117006e-01
2.945000000000000284e+01,2.901588792282223661e-01,2.901830172264902030e-01,2.905243268251117006e-01
2.950000000000000000e+01,2.901326237850052614e-01,2.901847975885386011e-01,2.905243268251117006e-01
2.955000000000000071e+01,2.901062588845306767e-01,2.901867373110822435e-01,2.905243268251117006e-01
2.960000000000000142e+01,2.900804886763071466e-01,2.901888418730469432e-01,2.905243268251117006e-01
2.965000000000000213e+01,2.900559880541070945e-01,2.901911122796713149e-01,2.905243268251117006e-01
2.970000000000000284e+01,2.900333864424968766e-01,2.901935451706876834e-01,2.905243268251117006e-01
2.975000000000000000e+01,2.900132530040102075e-01,2.901961330305477538e-01,2.905243268251117006e-01
2.980000000000000071e+01,2.899960836228887562e-01,2.901988644926341565e-01,2.905243268251117006e-01
2.985000000000000142e+01,2.899822899726955949e-01,2.902017247273603329e-01,2.905243268251117006e-01
2.990000000000000213e+01,2.899721909185861701e-01,2.902046959023260597e-01,2.905243268251117006e-01
2.995000000000000284e+01,2.899660064419853356e-01,2.902077577012743825e-01,2.905243268251117006e-01
3.000000000000000000e+01,2.899638542074857162e-01,2.902108878875352405e-01,2.905243268251117006e-01
3.005000000000000071e+01,2.899657488207447176e-01,2.902140628969390734e-01,2.905243268251117006e-01
3.010000000000000142e+01,2.899716037539509794e-01,2.902172584448669546e-01,2.905243268251117006e-01
3.015000000000000213e+01,2.899812358440694293e-01,2.902204501321615782e-01,2.905243268251117006e-01
3.020000000000000284e+01,2.899943722005965396e-01,2.902236140350573645e-01,2.905243268251117006e-01
3.025000000000000000e+01,2.900106592959619811e-01,2.902267272650762009e-01,2.905243268251117006e-01
3.030000000000000071e+01,2.900296739548821057e-01,2.902297684859607152e-01,2.905243268251117006e-01
3.035000000000000142e+01,2.900509359106190344e-01,2.902327183761393425e-01,2.905243268251117006e-01
3.040000000000000213e+01,2.900739215576999541e-01,2.902355600269060920e-01,2.905243268251117006e-01
3.045000000000000284e+01,2.900980785033683840e-01,2.902382792683977364e-01,2.905243268251117006e-01
3.050000000000000000e+01,2.901228405047070469e-01,2.902408649175177158e-01,2.905243268251117006e-01
3.055000000000000071e+01,2.901476423754175138e-01,2.902433089441243674e-01,2.905243268251117006e-01
3.060000000000000142e+01,2.901719344556928926e-01,2.902456065540186536e-01,2.905243268251117006e-01
3.065000000000000213e+01,2.901951962600785584e-01,2.902477561894677427e-01,2.905243268251117006e-01
3.070000000000000284e+01,2.902169489508730216e-01,2.902497594501257105e-01,2.905243268251117006e-01
3.075000000000000000e+01,2.902367663272780729e-01,2.902516209392043689e-01,2.905243268251117006e-01
3.080000000000000071e+01,2.902542840716313410e-01,2.902533480415509515e-01,2.905243268251117006e-01
3.085000000000000142e+01,2.902692070518194112e-01,2.902549506418571901e-01,2.905243268251117006e-01
3.090000000000000213e+01,2.902813145413442597e-01,2.902564407925174450e-01,2.905243268251117006e-01
3.095000000000000284e+01,2.902904632833385179e-01,2.902578323416393213e-01,2.905243268251117006e-01
3.100000000000000000e+01,2.902965883898857569e-01,2.902591405323698970e-01,2.905243268251117006e-01
3.105000000000000071e+01,2.902997021311441439e-01,2.902603815850219870e-01,2.905243268251117006e-01
3.110000000000000142e+01,2.902998907279613072e-01,2.902615722734704362e-01,2.905243268251117006e-01
3.115000000000000213e+01,2.902973093150831851e-01,2.902627295069482027e-01,2.905243268251117006e-01
3.120000000000000284e+01,2.902921752881534867e-01,2.902638699277306222e-01,2.905243268251117006e-01
3.125000000000000000e+01,2.902847602852490771e-01,2.902650095342804715e-01,2.905243268251117006e-01
3.130000000000000071e+01,2.902753810818459179e-01,2.902661633382790374e-01,2.905243268251117006e-01
3.135000000000000142e+01,2.902643896963807979e-01,2.902673450626327978e-01,2.905243268251117006e-01
3.140000000000000213e+01,2.902521630118742313e-01,2.902685668860700563e-01,2.905243268251117006e-01
3.145000000000000284e+01,2.902390922176802390e-01,2.902698392383828985e-01,2.905243268251117006e-01
3.150000000000000000e+01,2.902255723649338481e-01,2.902711706487723364e-01,2.905243268251117006e-01
3.155000000000000071e+01,2.902119923105688226e-01,2.902725676481794359e-01,2.905243268251117006e-01
3.160000000000000142e+01,2.901987252990043120e-01,2.902740347249724295e-01,2.905243268251117006e-01
3.165000000000000213e+01,2.901861203990388494e-01,2.902755743319553883e-01,2.905243268251117006e-01
3.170000000000000284e+01,2.901744949775511562e-01,2.902771869414078054e-01,2.905243268251117006e-01
3.175000000000000000e+01,2.901641283527242599e-01,2.902788711437809810e-01,2.905243268251117006e-01
3.180000000000000071e+01,2.901552567291069695e-01,2.902806237847952442e-01,2.905243268251117006e-01
3.185000000000000142e+01,2.901480694762509915e-01,2.902824401350095340e-01,2.905243268251117006e-01
3.190000000000000213e+01,2.901427067731438547e-01,2.902843140854822757e-01,2.905243268251117006e-01
3.195000000000000284e+01,2.901392586032682241e-01,2.902862383629085663e-01,2.905243268251117006e-01
3.200000000000000000e+01,2.901377650507622197e-01,2.902882047575886526e-01,2.905243268251117006e-01
3.205000000000000426e+01,2.901382178175399007e-01,2.902902043577505475e-01,2.905243268251117006e-01
3.210000000000000142e+01,2.901405628548752724e-01,2.902922277840852550e-01,2.905243268251117006e-01
3.214999999999999858e+01,2.901447039811965167e-01,2.902942654188410132e-01,2.905243268251117006e-01
3.220000000000000284e+01,2.901505073408445767e-01,2.902963076244267637e-01,2.905243268251117006e-01
3.225000000000000000e+01,2.901578065463406020e-01,2.902983449471726041e-01,2.905243268251117006e-01
3.230000000000000426e+01,2.901664083391753413e-01,2.903003683026533777e-01,2.905243268251117006e-01
3.235000000000000142e+01,2.901760986010710752e-01,2.903023691397695893e-01,2.905243268251117006e-01
3.239999999999999858e+01,2.901866485487873959e-01,2.903043395815768091e-01,2.905243268251117006e-01
3.245000000000000284e+01,2.901978209505104989e-01,2.903062725416245549e-01,2.905243268251117006e-01
3.250000000000000000e+01,2.902093762102970764e-01,2.903081618153011689e-01,2.905243268251117006e-01
3.255000000000000426e+01,2.902210781785459770e-01,2.903100021463475011e-01,2.905243268251117006e-01
3.260000000000000142e+01,2.902326995606232529e-01,2.903117892693001245e-01,2.905243268251117006e-01
3.264999999999999858e+01,2.902440268121505018e-01,2.903135199291332347e-01,2.905243268251117006e-01
3.270000000000000284e+01,2.902548644276535805e-01,2.903151918797864939e-01,2.905243268251117006e-01
3.275000000000000000e+01,2.902650385488254048e-01,2.903168038635901560e-01,2.905243268251117006e-01
3.280000000000000426e+01,2.902743998391369429e-01,2.903183555738278465e-01,2.905243268251117006e-01
3.285000000000000142e+01,2.902828255924840839e-01,2.903198476028187036e-01,2.905243268251117006e-01
3.289999999999999858e+01,2.902902210645184611e-01,2.903212813779577628e-01,2.905243268251117006e-01
3.295000000000000284e+01,2.902965200358025299e-01,2.903226590881367586e-01,2.905243268251117006e-01
3.300000000000000000e+01,2.903016846354783964e-01,2.903239836028853049e-01,2.905243268251117006e-01
3.305000000000000426e+01,2.903057044722696101e-01,2.903252583864384118e-01,2.905243268251117006e-01
3.310000000000000142e+01,2.903085951358927441e-01,2.903264874087585490e-01,2.905243268251117006e-01
3.314999999999999858e+01,2.903103961459193028e-01,2.903276750553330232e-01,2.905243268251117006e-01
3.320000000000000284e+01,2.903111684364264589e-01,2.903288260373405039e-01,2.905243268251117006e-01
3.325000000000000000e+01,2.903109914731098473e-01,2.903299453035435018e-01,2.905243268251117006e-01
3.330000000000000426e+01,2.903099601046906231e-01,2.903310379550280707e-01,2.905243268251117006e-01
3.335000000000000142e+01,2.903081812523216620e-01,2.903321091636831830e-01,2.905243268251117006e-01
3.339999999999999858e+01,2.903057705392940724e-01,2.903331640951010151e-01,2.905243268251117006e-01
3.345000000000000284e+01,2.903028489587821670e-01,2.903342078363864154e-01,2.905243268251117006e-01
3.350000000000000000e+01,2.902995396698953567e-01,2.903352453291971336e-01,2.905243268251117006e-01
3.355000000000000426e+01,2.902959650022728377e-01,2.903362813081986071e-01,2.905243268251117006e-01
3.360000000000000142e+01,2.902922437373153808e-01,2.903373202450068580e-01,2.905243268251117006e-01
3.364999999999999858e+01,2.902884887204233988e-01,2.903383662976120605e-01,2.905243268251117006e-01
3.370000000000000284e+01,2.902848048438703699e-01,2.903394232652262708e-01,2.905243268251117006e-01
3.375000000000000000e+01,2.902812874247929775e-01,2.903404945484727162e-01,2.905243268251117006e-01
3.380000000000000426e+01,2.902780209878061402e-01,2.903415831148335458e-01,2.905243268251117006e-01
3.385000000000000142e+01,2.902750784475230938e-01,2.903426914692942562e-01,2.905243268251117006e-01
3.389999999999999858e+01,2.902725206732676422e-01,2.903438216301571506e-01,2.905243268251117006e-01
3.395000000000000284e+01,2.902703964069435760e-01,2.903449751100455334e-01,2.905243268251117006e-01
3.400000000000000000e+01,2.902687424956925111e-01,2.903461529021723608e-01,2.905243268251117006e-01
3.405000000000000426e+01,2.902675843938623546e-01,2.903473554720026883e-01,2.905243268251117006e-01
3.410000000000000142e+01,2.902669368840381514e-01,2.903485827544895481e-01,2.905243268251117006e-01
3.414999999999999858e+01,2.902668049644727133e-01,2.903498341571020269e-01,2.905243268251117006e-01
3.420000000000000284e+01,2.902671848501161000e-01,2.903511085688930682e-01,2.905243268251117006e-01
3.425000000000000000e+01,2.902680650364094506e-01,2.903524043758588524e-01,2.905243268251117006e-01
3.430000000000000426e+01,2.902694273788443136e-01,2.903537194828282320e-01,2.905243268251117006e-01
3.435000000000000142e+01,2.902712481466938055e-01,2.903550513420798396e-01,2.905243268251117006e-01
3.439999999999999858e+01,2.902734990159601125e-01,2.903563969888166563e-01,2.905243268251117006e-01
3.445000000000000284e+01,2.902761479740966211e-01,2.903577530835335652e-01,2.905243268251117006e-01
3.450000000000000000e+01,2.902791601170765512e-01,2.903591159611905170e-01,2.905243268251117006e-01
3.455000000000000426e+01,2.902824983275336668e-01,2.903604816869592153e-01,2.905243268251117006e-01
3.460000000000000142e+01,2.902861238306433389e-01,2.903618461181416976e-01,2.905243268251117006e-01
3.464999999999999858e+01,2.902899966318263081e-01,2.903632049716768915e-01,2.905243268251117006e-01
3.470000000000000284e+01,2.902940758469580995e-01,2.903645538964548800e-01,2.905243268251117006e-01
3.475000000000000000e+01,2.902983199413218807e-01,2.903658885494607711e-01,2.905243268251117006e-01
3.480000000000000426e+01,2.903026868978601516e-01,2.903672046745768842e-01,2.905243268251117006e-01
3.485000000000000142e+01,2.903071343382327973e-01,2.903684981826880063e-01,2.905243268251117006e-01
3.489999999999999858e+01,2.903116196217103706e-01,2.903697652315762601e-01,2.905243268251117006e-01
3.495000000000000284e+01,2.903160999469980852e-01,2.903710023039583477e-01,2.905243268251117006e-01
3.500000000000000000e+01,2.903205324807605625e-01,2.903722062819266148e-01,2.905243268251117006e-01
3.505000000000000426e+01,2.903248745339913062e-01,2.903733745160025359e-01,2.905243268251117006e-01
3.510000000000000142e+01,2.903290838036108323e-01,2.903745048870152723e-01,2.905243268251117006e-01
3.514999999999999858e+01,2.903331186919719253e-01,2.903755958590690245e-01,2.905243268251117006e-01
3.520000000000000284e+01,2.903369387115478650e-01,2.903766465219789206e-01,2.905243268251117006e-01
3.525000000000000000e+01,2.903405049762252110e-01,2.903776566217195487e-01,2.905243268251117006e-01
3.530000000000000426e+01,2.903437807746058752e-01,2.903786265776592268e-01,2.905243268251117006e-01
3.535000000000000142e+01,2.903467322148055585e-01,2.903795574856258832e-01,2.905243268251117006e-01
3.539999999999999858e+01,2.903493289246943942e-01,2.903804511061737204e-01,2.905243268251117006e-01
3.545000000000000284e+01,2.903515447865973043e-01,2.903813098377775459e-01,2.905243268251117006e-01
3.550000000000000000e+01,2.903533586813807355e-01,2.903821366750693467e-01,2.905243268251117006e-01
3.555000000000000426e+01,2.903547552137696885e-01,2.903829351526310831e-01,2.905243268251117006e-01
3.560000000000000142e+01,2.903557253888061074e-01,2.903837092752660776e-01,2.905243268251117006e-01
3.564999999999999858e+01,2.903562672086646979e-01,2.903844634360643329e-01,2.905243268251117006e-01
3.570000000000000284e+01,2.903563861596251683e-01,2.903852023239517632e-01,2.905243268251117006e-01
3.575000000000000000e+01,2.903560955608575078e-01,2.903859308227477731e-01,2.905243268251117006e-01
3.580000000000000426e+01,2.903554167497572336e-01,2.903866539040462769e-01,2.905243268251117006e-01
3.585000000000000142e+01,2.903543790827722293e-01,2.903873765164612930e-01,2.905243268251117006e-01
3.589999999999999858e+01,2.903530197358656362e-01,2.903881034739430600e-01,2.905243268251117006e-01
3.595000000000000284e+01,2.903513832947812179e-01,2.903888393459540529e-01,2.905243268251117006e-01
3.600000000000000000e+01,2.903495211319309655e-01,2.903895883523024413e-01,2.905243268251117006e-01
3.605000000000000426e+01,2.903474905737806200e-01,2.903903542653565872e-01,2.905243268251117006e-01
3.610000000000000142e+01,2.903453538698278491e-01,2.903911403222084187e-01,2.905243268251117006e-01
3.614999999999999858e+01,2.903431769814054930e-01,2.903919491491229743e-01,2.905243268251117006e-01
3.620000000000000284e+01,2.903410282153345290e-01,2.903927827003099926e-01,2.905243268251117006e-01
3.625000000000000000e+01,2.903389767336606586e-01,2.903936422126884853e-01,2.905243268251117006e-01
3.630000000000000426e+01,2.903370909760872864e-01,2.903945281779018450e-01,2.905243268251117006e-01
3.635000000000000142e+01,2.903354370360634040e-01,2.903954403323862343e-01,2.905243268251117006e-01
3.639999999999999858e+01,2.903340770346042321e-01,2.903963776658175511e-01,2.905243268251117006e-01
3.645000000000000284e+01,2.903330675376820658e-01,2.903973384477713249e-01,2.905243268251117006e-01
3.650000000000000000e+01,2.903324580633174223e-01,2.903983202719460088e-01,2.905243268251117006e-01
3.655000000000000426e+01,2.903322897232891719e-01,2.903993201168318938e-01,2.905243268251117006e-01
3.660000000000000142e+01,2.903325940416700002e-01,2.904003344212738869e-01,2.905243268251117006e-01
3.664999999999999858e+01,2.903333919882490344e-01,2.904013591729855404e-01,2.905243268251117006e-01
3.670000000000000284e+01,2.903346932594476626e-01,2.904023900077374876e-01,2.905243268251117006e-01
3.675000000000000000e+01,2.903364958327358525e-01,2.904034223166730433e-01,2.905243268251117006e-01
3.680000000000000426e+01,2.903387858130290211e-01,2.904044513590058885e-01,2.905243268251117006e-01
3.685000000000000142e+01,2.903415375813402366e-01,2.904054723772322433e-01,2.905243268251117006e-01
3.689999999999999858e+01,2.903447142473457032e-01,2.904064807119466352e-01,2.905243268251117006e-01
3.695000000000000284e+01,2.903482683987849700e-01,2.904074719133842852e-01,2.905243268251117006e-01
3.700000000000000000e+01,2.903521431320340018e-01,2.904084418469257689e-01,2.905243268251117006e-01
3.705000000000000426e+01,2.903562733400469331e-01,2.904093867899800729e-01,2.905243268251117006e-01
3.710000000000000142e+01,2.903605872263960164e-01,2.904103035179106396e-01,2.905243268251117006e-01
3.714999999999999858e+01,2.903650080075878548e-01,2.904111893769750208e-01,2.905243268251117006e-01
3.720000000000000284e+01,2.903694557603708204e-01,2.904120423425995412e-01,2.905243268251117006e-01
3.725000000000000000e+01,2.903738493665267151e-01,2.904128610617037198e-01,2.905243268251117006e-01
3.730000000000000426e+01,2.903781085047588695e-01,2.904136448782035917e-01,2.905243268251117006e-01
3.735000000000000142e+01,2.903821556378102797e-01,2.904143938412593884e-01,2.905243268251117006e-01
3.739999999999999858e+01,2.903859179428883164e-01,2.904151086962669104e-01,2.905243268251117006e-01
3.745000000000000284e+01,2.903893291348128569e-01,2.904157908590236370e-01,2.905243268251117006e-01
3.750000000000000000e+01,2.903923311339925428e-01,2.904164423739128420e-01,2.905243268251117006e-01
3.755000000000000426e+01,2.903948755352774302e-01,2.904170658573337338e-01,2.905243268251117006e-01
3.760000000000000142e+01,2.903969248388204027e-01,2.904176644279533592e-01,2.905243268251117006e-01
3.764999999999999858e+01,2.903984534101718973e-01,2.904182416256624877e-01,2.905243268251117006e-01
3.770000000000000284e+01,2.903994481437648933e-01,2.904188013213694353e-01,2.905243268251117006e-01
3.775000000000000000e+01,2.903999088115556959e-01,2.904193476199647961e-01,2.905243268251117006e-01
3.780000000000000426e+01,2.903998480866722964e-01,2.904198847589270494e-01,2.905243268251117006e-01
3.785000000000000142e+01,2.903992912402954540e-01,2.904204170051155054e-01,2.905243268251117006e-01
3.789999999999999858e+01,2.903982755184481568e-01,2.904209485523091550e-01,2.905243268251117006e-01
3.795000000000000284e+01,2.903968492136898560e-01,2.904214834219986940e-01,2.905243268251117006e-01
3.800000000000000000e+01,2.903950704546931494e-01,2.904220253698296395e-01,2.905243268251117006e-01
3.805000000000000426e+01,2.903930057441188595e-01,2.904225777999232538e-01,2.905243268251117006e-01
3.810000000000000142e+01,2.903907282819070401e-01,2.904231436890825080e-01,2.905243268251117006e-01
3.814999999999999858e+01,2.903883161168808735e-01,2.904237255226182479e-01,2.905243268251117006e-01
3.820000000000000284e+01,2.903858501742631604e-01,2.904243252432240352e-01,2.905243268251117006e-01
3.825000000000000000e+01,2.903834122101849879e-01,2.904249442139831272e-01,2.905243268251117006e-01
3.830000000000000426e+01,2.903810827464208821e-01,2.904255831962260226e-01,2.905243268251117006e-01
3.835000000000000142e+01,2.903789390393320957e-01,2.904262423425758577e-01,2.905243268251117006e-01
3.840000000000000568e+01,2.903770531363047969e-01,2.904269212051316384e-01,2.905243268251117006e-01
3.845000000000000284e+01,2.903754900708240827e-01,2.904276187583576530e-01,2.905243268251117006e-01
3.850000000000000000e+01,2.903743062437753597e-01,2.904283334358804258e-01,2.905243268251117006e-01
3.855000000000000426e+01,2.903735480336829267e-01,2.904290631800502953e-01,2.905243268251117006e-01
3.860000000000000142e+01,2.903732506725033580e-01,2.904298055028128323e-01,2.905243268251117006e-01
3.865000000000000568e+01,2.903734374164482768e-01,2.904305575561662578e-01,2.905243268251117006e-01
3.870000000000000284e+01,2.903741190332997935e-01,2.904313162102569734e-01,2.905243268251117006e-01
3.875000000000000000e+01,2.903752936190308609e-01,2.904320781369964521e-01,2.905243268251117006e-01
3.880000000000000426e+01,2.903769467474879851e-01,2.904328398969712732e-01,2.905243268251117006e-01
3.885000000000000142e+01,2.903790519477024157e-01,2.904335980273672901e-01,2.905243268251117006e-01
3.890000000000000568e+01,2.903815714943310256e-01,2.904343491286383028e-01,2.905243268251117006e-01
3.895000000000000284e+01,2.903844574880676266e-01,2.904350899477223247e-01,2.905243268251117006e-01
3.900000000000000000e+01,2.903876531948637596e-01,2.904358174557370997e-01,2.905243268251117006e-01
3.905000000000000426e+01,2.903910946057094433e-01,2.904365289182704868e-01,2.905243268251117006e-01
3.910000000000000142e+01,2.903947121727601388e-01,2.904372219566129787e-01,2.905243268251117006e-01
3.915000000000000568e+01,2.903984326729469045e-01,2.904378945985535143e-01,2.905243268251117006e-01
3.920000000000000284e+01,2.904021811470169911e-01,2.904385453176652199e-01,2.905243268251117006e-01
3.925000000000000000e+01,2.904058828603124365e-01,2.904391730603373412e-01,2.905243268251117006e-01
3.930000000000000426e+01,2.904094652315576397e-01,2.904397772601542971e-01,2.905243268251117006e-01
3.935000000000000142e+01,2.904128596774774307e-01,2.904403578395680641e-01,2.905243268251117006e-01
3.940000000000000568e+01,2.904160033241485195e-01,2.904409151991539373e-01,2.905243268251117006e-01
3.945000000000000284e+01,2.904188405404767859e-01,2.904414501950611238e-01,2.905243268251117006e-01
3.950000000000000000e+01,2.904213242549413265e-01,2.904419641055723256e-01,2.905243268251117006e-01
3.955000000000000426e+01,2.904234170235382440e-01,2.904424585879512577e-01,2.905243268251117006e-01
3.960000000000000142e+01,2.904250918244709045e-01,2.904429356269835893e-01,2.905243268251117006e-01
3.965000000000000568e+01,2.904263325633049675e-01,2.904433974767980375e-01,2.905243268251117006e-01
3.970000000000000284e+01,2.904271342807698275e-01,2.904438465976857398e-01,2.905243268251117006e-01
3.975000000000000000e+01,2.904275030638729382e-01,2.904442855897143017e-01,2.905243268251117006e-01
3.980000000000000426e+01,2.904274556692379439e-01,2.904447171249612270e-01,2.905243268251117006e-01
3.985000000000000142e+01,2.904270188753342308e-01,2.904451438801662899e-01,2.905243268251117006e-01
3.990000000000000568e+01,2.904262285873226990e-01,2.904455684715286923e-01,2.905243268251117006e-01
3.995000000000000284e+01,2.904251287244051238e-01,2.904459933932568849e-01,2.905243268251117006e-01
4.000000000000000000e+01,2.904237699246927651e-01,2.904464209613191739e-01,2.905243268251117006e-01
4.005000000000000426e+01,2.904222081065842564e-01,2.904468532636532152e-01,2.905243268251117006e-01
4.010000000000000142e+01,2.904205029284053774e-01,2.904472921178699041e-01,2.905243268251117006e-01
4.015000000000000568e+01,2.904187161895741554e-01,2.904477390372522394e-01,2.905243268251117006e-01
4.020000000000000284e+01,2.904169102168323024e-01,2.904481952055959493e-01,2.905243268251117006e-01
4.025000000000000000e+01,2.904151462781662807e-01,2.904486614611853645e-01,2.905243268251117006e-01
4.030000000000000426e+01,2.904134830650078047e-01,2.904491382899466734e-01,2.905243268251117006e-01
4.035000000000000142e+01,2.904119752802508114e-01,2.904496258275782172e-01,2.905243268251117006e-01
4.040000000000000568e+01,2.904106723656801892e-01,2.904501238702326127e-01,2.905243268251117006e-01
4.045000000000000284e+01,2.904096173977120943e-01,2.904506318931220910e-01,2.905243268251117006e-01
4.050000000000000000e+01,2.904088461750513050e-01,2.904511490762422543e-01,2.905243268251117006e-01
4.055000000000000426e+01,2.904083865161426470e-01,2.904516743362601239e-01,2.905243268251117006e-01
4.060000000000000142e+01,2.904082577782912677e-01,2.904522063635002205e-01,2.905243268251117006e-01
4.065000000000000568e+01,2.904084706042190933e-01,2.904527436628791537e-01,2.905243268251117006e-01
4.070000000000000284e+01,2.904090268957735810e-01,2.904532845975932309e-01,2.905243268251117006e-01
4.075000000000000000e+01,2.904099200086608934e-01,2.904538274343504978e-01,2.905243268251117006e-01
4.080000000000000426e+01,2.904111351565852872e-01,2.904543703889559958e-01,2.905243268251117006e-01
4.085000000000000142e+01,2.904126500081654627e-01,2.904549116711090950e-01,2.905243268251117006e-01
4.090000000000000568e+01,2.904144354555810437e-01,2.904554495273463099e-01,2.905243268251117006e-01
4.095000000000000284e+01,2.904164565301724510e-01,2.904559822811613179e-01,2.905243268251117006e-01
4.100000000000000000e+01,2.904186734372423695e-01,2.904565083694536365e-01,2.905243268251117006e-01
4.105000000000000426e+01,2.904210426801472344e-01,2.904570263745900327e-01,2.905243268251117006e-01
4.110000000000000142e+01,2.904235182424390049e-01,2.904575350515082310e-01,2.905243268251117006e-01
4.115000000000000568e+01,2.904260527963359317e-01,2.904580333494442002e-01,2.905243268251117006e-01
4.120000000000000284e+01,2.904285989061455298e-01,2.904585204280183963e-01,2.905243268251117006e-01
4.125000000000000000e+01,2.904311101963964470e-01,2.904589956675699414e-01,2.905243268251117006e-01
4.130000000000000426e+01,2.904335424563067591e-01,2.904594586737744843e-01,2.905243268251117006e-01
4.135000000000000142e+01,2.904358546547458064e-01,2.904599092767216062e-01,2.905243268251117006e-01
4.140000000000000568e+01,2.904380098429602541e-01,2.904603475247545807e-01,2.905243268251117006e-01
4.145000000000000284e+01,2.904399759259214120e-01,2.904607736734884371e-01,2.905243268251117006e-01
4.150000000000000000e+01,2.904417262871189509e-01,2.904611881705201348e-01,2.905243268251117006e-01
4.155000000000000426e+01,2.904432402558541626e-01,2.904615916364229888e-01,2.905243268251117006e-01
4.160000000000000142e+01,2.904445034104661261e-01,2.904619848426779338e-01,2.905243268251117006e-01
4.165000000000000568e+01,2.904455077153377807e-01,2.904623686872357391e-01,2.905243268251117006e-01
4.170000000000000284e+01,2.904462514938671025e-01,2.904627441684243805e-01,2.905243268251117006e-01
4.175000000000000000e+01,2.904467392437408146e-01,2.904631123579191621e-01,2.905243268251117006e-01
4.180000000000000426e+01,2.904469813047121374e-01,2.904634743734756386e-01,2.905243268251117006e-01
4.185000000000000142e+01,2.904469933925710734e-01,2.904638313520945259e-01,2.905243268251117006e-01
4.190000000000000568e+01,2.904467960160181939e-01,2.904641844242370485e-01,2.905243268251117006e-01
4.195000000000000284e+01,2.904464137956491165e-01,2.904645346896490565e-01,2.905243268251117006e-01
4.200000000000000000e+01,2.904458747061634538e-01,2.904648831952800769e-01,2.905243268251117006e-01
4.205000000000000426e+01,2.904452092642009764e-01,2.904652309157000345e-01,2.905243268251117006e-01
4.210000000000000142e+01,2.904444496848500035e-01,2.904655787363315533e-01,2.905243268251117006e-01
4.215000000000000568e+01,2.904436290298707535e-01,2.904659274397231594e-01,2.905243268251117006e-01
4.220000000000000284e+01,2.904427803700437849e-01,2.904662776949983316e-01,2.905243268251117006e-01
4.225000000000000000e+01,2.904419359828251945e-01,2.904666300505246990e-01,2.905243268251117006e-01
4.230000000000000426e+01,2.904411266047150497e-01,2.904669849297632500e-01,2.905243268251117006e-01
4.235000000000000142e+01,2.904403807554948314e-01,2.904673426301773720e-01,2.905243268251117006e-01
4.240000000000000568e+01,2.904397241488342329e-01,2.904677033250109841e-01,2.905243268251117006e-01
4.245000000000000284e+01,2.904391792008094719e-01,2.904680670676847987e-01,2.905243268251117006e-01
4.250000000000000000e+01,2.904387646447004756e-01,2.904684337985088960e-01,2.905243268251117006e-01
4.255000000000000426e+01,2.904384952571513190e-01,2.904688033533733282e-01,2.905243268251117006e-01
4.260000000000000142e+01,2.904383816974878130e-01,2.904691754740522103e-01,2.905243268251117006e-01
4.265000000000000568e+01,2.904384304587826482e-01,2.904695498197447656e-01,2.905243268251117006e-01
4.270000000000000284e+01,2.904386439262435227e-01,2.904699259794756849e-01,2.905243268251117006e-01
4.275000000000000000e+01,2.904390205357436083e-01,2.904703034849877019e-01,2.905243268251117006e-01
4.280000000000000426e+01,2.904395550229025291e-01,2.904706818237802746e-01,2.905243268251117006e-01
4.285000000000000142e+01,2.904402387511056949e-01,2.904710604519782913e-01,2.905243268251117006e-01
4.290000000000000568e+01,2.904410601052708762e-01,2.904714388067504149e-01,2.905243268251117006e-01
4.295000000000000284e+01,2.904420049370591839e-01,2.904718163180394774e-01,2.905243268251117006e-01
4.300000000000000000e+01,2.904430570465935668e-01,2.904721924194136329e-01,2.905243268251117006e-01
4.305000000000000426e+01,2.904441986855910707e-01,2.904725665578925531e-01,2.905243268251117006e-01
4.310000000000000142e+01,2.904454110671120248e-01,2.904729382026504658e-01,2.905243268251117006e-01
4.315000000000000568e+01,2.904466748678579679e-01,2.904733068525439110e-01,2.905243268251117006e-01
4.320000000000000284e+01,2.904479707100525165e-01,2.904736720424507812e-01,2.905243268251117006e-01
4.325000000000000000e+01,2.904492796113772868e-01,2.904740333484460701e-01,2.905243268251117006e-01
4.330000000000000426e+01,2.904505833931336767e-01,2.904743903918681203e-01,2.905243268251117006e-01
4.335000000000000142e+01,2.904518650386999634e-01,2.904747428423550271e-01,2.905243268251117006e-01
4.340000000000000568e+01,2.904531089963774404e-01,2.904750904199459027e-01,2.905243268251117006e-01
4.345000000000000284e+01,2.904543014227964903e-01,2.904754328963529697e-01,2.905243268251117006e-01
4.350000000000000000e+01,2.904554303651113445e-01,2.904757700955132305e-01,2.905243268251117006e-01
4.355000000000000426e+01,2.904564858821845341e-01,2.904761018935253514e-01,2.905243268251117006e-01
4.360000000000000142e+01,2.904574601067836936e-01,2.904764282180695156e-01,2.905243268251117006e-01
4.365000000000000568e+01,2.904583472524338572e-01,2.904767490473956215e-01,2.905243268251117006e-01
4.370000000000000284e+01,2.904591435699382385e-01,2.904770644089486598e-01,2.905243268251117006e-01
4.375000000000000000e+01,2.904598472596747194e-01,2.904773743776843942e-01,2.905243268251117006e-01
4.380000000000000426e+01,2.904604583465642542e-01,2.904776790741083192e-01,2.905243268251117006e-01
4.385000000000000142e+01,2.904609785250904519e-01,2.904779786620551030e-01,2.905243268251117006e-01
4.390000000000000568e+01,2.904614109819282364e-01,2.904782733462088484e-01,2.905243268251117006e-01
4.395000000000000284e+01,2.904617602036309587e-01,2.904785633693527935e-01,2.905243268251117006e-01
4.400000000000000000e+01,2.904620317764562976e-01,2.904788490093260234e-01,2.905243268251117006e-01
4.405000000000000426e+01,2.904622321848214783e-01,2.904791305756614372e-01,2.905243268251117006e-01
4.410000000000000142e+01,2.904623686141067362e-01,2.904794084058758830e-01,2.905243268251117006e-01
4.415000000000000568e+01,2.904624487626210616e-01,2.904796828613901982e-01,2.905243268251117006e-01
4.420000000000000284e+01,2.904624806665628278e-01,2.904799543230607850e-01,2.905243268251117006e-01
4.425000000000000000e+01,2.904624725407854990e-01,2.904802231863198303e-01,2.905243268251117006e-01
4.430000000000000426e+01,2.904624326371778031e-01,2.904804898559338322e-01,2.905243268251117006e-01
4.435000000000000142e+01,2.904623691215171277e-01,2.904807547404090196e-01,2.905243268251117006e-01
4.440000000000000568e+01,2.904622899687978044e-01,2.904810182460902945e-01,2.905243268251117006e-01
4.445000000000000284e+01,2.904622028762977592e-01,2.904812807710213662e-01,2.905243268251117006e-01
4.450000000000000000e+01,2.904621151930453782e-01,2.904815426986516735e-01,2.905243268251117006e-01
4.455000000000000426e+01,2.904620338638987942e-01,2.904818043914952352e-01,2.905243268251117006e-01
4.460000000000000142e+01,2.904619653861502115e-01,2.904820661848598884e-01,2.905243268251117006e-01
4.465000000000000568e+01,2.904619157764188886e-01,2.904823283807802525e-01,2.905243268251117006e-01
4.470000000000000284e+01,2.904618905455829680e-01,2.904825912422940859e-01,2.905243268251117006e-01
4.475000000000000000e+01,2.904618946796104217e-01,2.904828549882071398e-01,2.905243268251117006e-01
4.480000000000000426e+01,2.904619326243598754e-01,2.904831197884891192e-01,2.905243268251117006e-01
4.485000000000000142e+01,2.904620082727137897e-01,2.904833857604400826e-01,2.905243268251117006e-01
4.490000000000000568e+01,2.904621249527571392e-01,2.904836529657521815e-01,2.905243268251117006e-01
4.495000000000000284e+01,2.904622854160968104e-01,2.904839214085797594e-01,2.905243268251117006e-01
4.500000000000000000e+01,2.904624918258147392e-01,2.904841910347084055e-01,2.905243268251117006e-01
4.505000000000000426e+01,2.904627457439404870e-01,2.904844617318906863e-01,2.905243268251117006e-01
4.510000000000000142e+01,2.904630481186941671e-01,2.904847333313896329e-01,2.905243268251117006e-01
4.515000000000000568e+01,2.904633992720845326e-01,2.904850056107411427e-01,2.905243268251117006e-01
4.520000000000000284e+01,2.904637988887273647e-01,2.904852782977169756e-01,2.905243268251117006e-01
4.525000000000000000e+01,2.904642460069766230e-01,2.904855510754371650e-01,2.905243268251117006e-01
4.530000000000000426e+01,2.904647390136259055e-01,2.904858235885517947e-01,2.905243268251117006e-01
4.535000000000000142e+01,2.904652756435356364e-01,2.904860954503805104e-01,2.905243268251117006e-01
4.540000000000000568e+01,2.904658529855775884e-01,2.904863662508725408e-01,2.905243268251117006e-01
4.545000000000000284e+01,2.904664674962560422e-01,2.904866355652241383e-01,2.905243268251117006e-01
4.550000000000000000e+01,2.904671150222726261e-01,2.904869029629706390e-01,2.905243268251117006e-01
4.555000000000000426e+01,2.904677908331481651e-01,2.904871680173529702e-01,2.905243268251117006e-01
4.560000000000000142e+01,2.904684896648086490e-01,2.904874303147474968e-01,2.905243268251117006e-01
4.565000000000000568e+01,2.904692057747833567e-01,2.904876894639414897e-01,2.905243268251117006e-01
4.570000000000000284e+01,2.904699330093625242e-01,2.904879451050346173e-01,2.905243268251117006e-01
4.575000000000000000e+01,2.904706648827197757e-01,2.904881969177528500e-01,2.905243268251117006e-01
4.580000000000000426e+01,2.904713946676357739e-01,2.904884446289694444e-01,2.905243268251117006e-01
4.585000000000000142e+01,2.904721154970643648e-01,2.904886880192443788e-01,2.905243268251117006e-01
4.590000000000000568e+01,2.904728204753749266e-01,2.904889269282130426e-01,2.905243268251117006e-01
4.595000000000000284e+01,2.904735027976955708e-01,2.904891612586807392e-01,2.905243268251117006e-01
4.600000000000000000e+01,2.904741558753791142e-01,2.904893909793072604e-01,2.905243268251117006e-01
4.605000000000000426e+01,2.904747734652329827e-01,2.904896161258001541e-01,2.905243268251117006e-01
4.610000000000000142e+01,2.904753497998101008e-01,2.904898368005687237e-01,2.905243268251117006e-01
4.615000000000000568e+01,2.904758797157625527e-01,2.904900531708287659e-01,2.905243268251117006e-01
4.620000000000000284e+01,2.904763587770292643e-01,2.904902654651851934e-01,2.905243268251117006e-01
4.625000000000000000e+01,2.904767833894791873e-01,2.904904739687590443e-01,2.905243268251117006e-01
4.630000000000000426e+01,2.904771509035731225e-01,2.904906790169602959e-01,2.905243268251117006e-01
4.635000000000000142e+01,2.904774597016563376e-01,2.904908809880447640e-01,2.905243268251117006e-01
4.640000000000000568e+01,2.904777092666533389e-01,2.904910802946242265e-01,2.905243268251117006e-01
4.645000000000000284e+01,2.904779002292178780e-01,2.904912773743287269e-01,2.905243268251117006e-01
4.650000000000000000e+01,2.904780343907907847e-01,2.904914726798415447e-01,2.905243268251117006e-01
4.655000000000000426e+01,2.904781147205361957e-01,2.904916666685480320e-01,2.905243268251117006e-01
4.660000000000000142e+01,2.904781453247501921e-01,2.904918597920507772e-01,2.905243268251117006e-01
4.665000000000000568e+01,2.904781313880545612e-01,2.904920524858087827e-01,2.905243268251117006e-01
4.670000000000000284e+01,2.904780790864792128e-01,2.904922451591598898e-01,2.905243268251117006e-01
4.675000000000000000e+01,2.904779954733778813e-01,2.904924381859754212e-01,2.905243268251117006e-01
4.680000000000000426e+01,2.904778883399839473e-01,2.904926318961835174e-01,2.905243268251117006e-01
4.685000000000000142e+01,2.904777660532661954e-01,2.904928265683764388e-01,2.905243268251117006e-01
4.690000000000000568e+01,2.904776373745541762e-01,2.904930224236895731e-01,2.905243268251117006e-01
4.695000000000000284e+01,2.904775112631399203e-01,2.904932196211083562e-01,2.905243268251117006e-01
4.700000000000000000e+01,2.904773966696913012e-01,2.904934182543220667e-01,2.905243268251117006e-01
4.705000000000000426e+01,2.904773023248087838e-01,2.904936183502040969e-01,2.905243268251117006e-01
4.710000000000000142e+01,2.904772365283941338e-01,2.904938198689540618e-01,2.905243268251117006e-01
4.715000000000000568e+01,2.904772069456599826e-01,2.904940227058946389e-01,2.905243268251117006e-01
4.720000000000000284e+01,2.904772204155800508e-01,2.904942266948707941e-01,2.905243268251117006e-01
4.725000000000000000e+01,2.904772827773585142e-01,2.904944316131581328e-01,2.905243268251117006e-01
4.730000000000000426e+01,2.904773987200850449e-01,2.904946371877446532e-01,2.905243268251117006e-01
4.735000000000000142e+01,2.904775716601484259e-01,2.904948431028164246e-01,2.905243268251117006e-01
4.740000000000000568e+01,2.904778036502304595e-01,2.904950490082441328e-01,2.905243268251117006e-01
4.745000000000000284e+01,2.904780953228087159e-01,2.904952545288425059e-01,2.905243268251117006e-01
4.750000000000000000e+01,2.904784458701005212e-01,2.904954592741557651e-01,2.905243268251117006e-01
4.755000000000000426e+01,2.904788530613093278e-01,2.904956628485089731e-01,2.905243268251117006e-01
4.760000000000000142e+01,2.904793132969300529e-01,2.904958648610602712e-01,2.905243268251117006e-01
4.765000000000000568e+01,2.904798216987655723e-01,2.904960649355931568e-01,2.905243268251117006e-01
4.770000000000000284e+01,2.904803722332490179e-01,2.904962627197956726e-01,2.905243268251117006e-01
4.775000000000000000e+01,2.904809578646811441e-01,2.904964578937911379e-01,2.905243268251117006e-01
4.780000000000000426e+01,2.904815707341221742e-01,2.904966501777093701e-01,2.905243268251117006e-01
4.785000000000000142e+01,2.904822023589460622e-01,2.904968393381142655e-01,2.905243268251117006e-01
4.790000000000000568e+01,2.904828438474943986e-01,2.904970251931386915e-01,2.905243268251117006e-01
4.795000000000000284e+01,2.904834861228791643e-01,2.904972076162147809e-01,2.905243268251117006e-01
4.800000000000000000e+01,2.904841201497799230e-01,2.904973865383261300e-01,2.905243268251117006e-01
4.805000000000000426e+01,2.904847371580722148e-01,2.904975619487522587e-01,2.905243268251117006e-01
4.810000000000000142e+01,2.904853288572988301e-01,2.904977338943129928e-01,2.905243268251117006e-01
4.815000000000000568e+01,2.904858876363480280e-01,2.904979024771643381e-01,2.905243268251117006e-01
4.820000000000000284e+01,2.904864067432154084e-01,2.904980678512324999e-01,2.905243268251117006e-01
4.825000000000000000e+01,2.904868804403742399e-01,2.904982302174081710e-01,2.905243268251117006e-01
4.830000000000000426e+01,2.904873041320431004e-01,2.904983898176538015e-01,2.905243268251117006e-01
4.835000000000000142e+01,2.904876744604868444e-01,2.904985469282009292e-01,2.905243268251117006e-01
4.840000000000000568e+01,2.904879893693929627e-01,2.904987018520363007e-01,2.905243268251117006e-01
4.845000000000000284e+01,2.904882481332951571e-01,2.904988549108872276e-01,2.905243268251117006e-01
4.850000000000000000e+01,2.904884513529481516e-01,2.904990064369264990e-01,2.905243268251117006e-01
4.855000000000000426e+01,2.904886009174596495e-01,2.904991567644173989e-01,2.905243268251117006e-01
4.860000000000000142e+01,2.904886999348351151e-01,2.904993062215161514e-01,2.905243268251117006e-01
4.865000000000000568e+01,2.904887526333708170e-01,2.904994551224386878e-01,2.905243268251117006e-01
4.870000000000000284e+01,2.904887642370149736e-01,2.904996037601827452e-01,2.905243268251117006e-01
4.875000000000000000e+01,2.904887408184037567e-01,2.904997523999779951e-01,2.905243268251117006e-01
4.880000000000000426e+01,2.904886891337450372e-01,2.904999012736119712e-01,2.905243268251117006e-01
4.885000000000000142e+01,2.904886164440749763e-01,2.905000505747526440e-01,2.905243268251117006e-01
4.890000000000000568e+01,2.904885303276367181e-01,2.905002004553597361e-01,2.905243268251117006e-01
4.895000000000000284e+01,2.904884384882342463e-01,2.905003510232461172e-01,2.905243268251117006e-01
4.900000000000000000e+01,2.904883485643981467e-01,2.905005023408185894e-01,2.905243268251117006e-01
4.905000000000000426e+01,2.904882679440659032e-01,2.905006544249966738e-01,2.905243268251117006e-01
4.910000000000000142e+01,2.904882035892411563e-01,2.905008072482783699e-01,2.905243268251117006e-01
4.915000000000000568e+01,2.904881618747559568e-01,2.905009607408917116e-01,2.905243268251117006e-01
4.920000000000000284e+01,2.904881484448316176e-01,2.905011147939475236e-01,2.905243268251117006e-01
4.925000000000000000e+01,2.904881680906283292e-01,2.905012692634835192e-01,2.905243268251117006e-01
4.930000000000000426e+01,2.904882246514041699e-01,2.905014239752710115e-01,2.905243268251117006e-01
4.935000000000000142e+01,2.904883209412792433e-01,2.905015787302415720e-01,2.905243268251117006e-01
4.940000000000000568e+01,2.904884587029434861e-01,2.905017333103759314e-01,2.905243268251117006e-01
4.945000000000000284e+01,2.904886385889629552e-01,2.905018874848941390e-01,2.905243268251117006e-01
4.950000000000000000e+01,2.904888601706493434e-01,2.905020410165798372e-01,2.905243268251117006e-01
4.955000000000000426e+01,2.904891219737766317e-01,2.905021936680751704e-01,2.905243268251117006e-01
4.960000000000000142e+01,2.904894215397692547e-01,2.905023452079869561e-01,2.905243268251117006e-01
4.965000000000000568e+01,2.904897555103689299e-01,2.905024954166544049e-01,2.905243268251117006e-01
4.970000000000000284e+01,2.904901197332193097e-01,2.905026440914427188e-01,2.905243268251117006e-01
4.975000000000000000e+01,2.904905093853140663e-01,2.905027910514405565e-01,2.905243268251117006e-01
4.980000000000000426e+01,2.904909191108322464e-01,2.905029361414611655e-01,2.905243268251117006e-01
4.985000000000000142e+01,2.904913431695644310e-01,2.905030792352644720e-01,2.905243268251117006e-01
4.990000000000000568e+01,2.904917755919028122e-01,2.905032202379421724e-01,2.905243268251117006e-01
4.995000000000000284e+01,2.904922103362533869e-01,2.905033590874304128e-01,2.905243268251117006e-01
5.000000000000000000e+01,2.904926414447181471e-01,2.905034957551369534e-01,2.905243268251117006e-01
5.005000000000000426e+01,2.904930631929988905e-01,2.905036302456954767e-01,2.905243268251117006e-01
5.010000000000000142e+01,2.904934702306847250e-01,2.905037625958793446e-01,2.905243268251117006e-01
5.015000000000000568e+01,2.904938577084024143e-01,2.905038928727297631e-01,2.905243268251117006e-01
5.020000000000000284e+01,2.904942213887150015e-01,2.905040211709716269e-01,2.905243268251117006e-01
5.025000000000000000e+01,2.904945577381500277e-01,2.905041476098074171e-01,2.905243268251117006e-01
5.030000000000000426e+01,2.904948639982974368e-01,2.905042723291913487e-01,2.905243268251117006e-01
5.035000000000000142e+01,2.904951382345328792e-01,2.905043954856993405e-01,2.905243268251117006e-01
5.040000000000000568e+01,2.904953793615689395e-01,2.905045172481152127e-01,2.905243268251117006e-01
5.045000000000000284e+01,2.904955871457000627e-01,2.905046377928579004e-01,2.905243268251117006e-01
5.050000000000000000e+01,2.904957621842650384e-01,2.905047572993758043e-01,2.905243268251117006e-01
5.055000000000000426e+01,2.904959058634812852e-01,2.905048759456293483e-01,2.905243268251117006e-01
5.060000000000000142e+01,2.904960202963950966e-01,2.905049939037782081e-01,2.905243268251117006e-01
5.065000000000000568e+01,2.904961082432160335e-01,2.905051113361789006e-01,2.905243268251117006e-01
5.070000000000000284e+01,2.904961730167525125e-01,2.905052283917869960e-01,2.905243268251117006e-01
5.075000000000000000e+01,2.904962183760221861e-01,2.905053452030443850e-01,2.905243268251117006e-01
5.080000000000000426e+01,2.904962484113683963e-01,2.905054618833148861e-01,2.905243268251117006e-01
5.085000000000000142e+01,2.904962674245623599e-01,2.905055785249151534e-01,2.905243268251117006e-01
5.090000000000000568e+01,2.904962798074131602e-01,2.905056951977694757e-01,2.905243268251117006e-01
5.095000000000000284e+01,2.904962899223382800e-01,2.905058119486991219e-01,2.905243268251117006e-01
5.100000000000000000e+01,2.904963019881770525e-01,2.905059288013384089e-01,2.905243268251117006e-01
5.105000000000000426e+01,2.904963199742635060e-01,2.905060457566541188e-01,2.905243268251117006e-01
5.110000000000000142e+01,2.904963475054248012e-01,2.905061627940277447e-01,2.905243268251117006e-01
5.115000000000000568e+01,2.904963877801534644e-01,2.905062798728477169e-01,2.905243268251117006e-01
5.120000000000000284e+01,2.904964435037285519e-01,2.905063969345456076e-01,2.905243268251117006e-01
5.125000000000000000e+01,2.904965168375526208e-01,2.905065139050026501e-01,2.905243268251117006e-01
5.130000000000000426e+01,2.904966093654448023e-01,2.905066306972444168e-01,2.905243268251117006e-01
5.135000000000000142e+01,2.904967220771045855e-01,2.905067472143387786e-01,2.905243268251117006e-01
5.140000000000000568e+01,2.904968553684493249e-01,2.905068633524100497e-01,2.905243268251117006e-01
5.145000000000000284e+01,2.904970090580543118e-01,2.905069790036829414e-01,2.905243268251117006e-01
5.150000000000000000e+01,2.904971824184901519e-01,2.905070940594750573e-01,2.905243268251117006e-01
5.155000000000000426e+01,2.904973742209832621e-01,2.905072084130598808e-01,2.905243268251117006e-01
5.160000000000000142e+01,2.904975827915158293e-01,2.905073219623326986e-01,2.905243268251117006e-01
5.165000000000000568e+01,2.904978060762509195e-01,2.905074346122181184e-01,2.905243268251117006e-01
5.170000000000000284e+01,2.904980417140090032e-01,2.905075462767711669e-01,2.905243268251117006e-01
5.175000000000000000e+01,2.904982871134419997e-01,2.905076568809323856e-01,2.905243268251117006e-01
5.180000000000000426e+01,2.904985395325433428e-01,2.905077663619118900e-01,2.905243268251117006e-01
5.185000000000000142e+01,2.904987961581945166e-01,2.905078746701861281e-01,2.905243268251117006e-01
5.190000000000000568e+01,2.904990541835746343e-01,2.905079817701051170e-01,2.905243268251117006e-01
5.195000000000000284e+01,2.904993108814398206e-01,2.905080876401176515e-01,2.905243268251117006e-01
5.200000000000000000e+01,2.904995636715055340e-01,2.905081922726311938e-01,2.905243268251117006e-01
5.205000000000000426e+01,2.904998101804287525e-01,2.905082956735335342e-01,2.905243268251117006e-01
5.210000000000000142e+01,2.905000482931732741e-01,2.905083978614100837e-01,2.905243268251117006e-01
5.215000000000000568e+01,2.905002761948485834e-01,2.905084988664953238e-01,2.905243268251117006e-01
5.220000000000000284e+01,2.905004924024211510e-01,2.905085987294043770e-01,2.905243268251117006e-01
5.225000000000000000e+01,2.905006957860037375e-01,2.905086974996902160e-01,2.905243268251117006e-01
5.230000000000000426e+01,2.905008855797260869e-01,2.905087952342760294e-01,2.905243268251117006e-01
5.235000000000000142e+01,2.905010613824650090e-01,2.905088919958102589e-01,2.905243268251117006e-01
5.240000000000000568e+01,2.905012231489657593e-01,2.905089878509918289e-01,2.905243268251117006e-01
5.245000000000000284e+01,2.905013711721086134e-01,2.905090828689093629e-01,2.905243268251117006e-01
5.250000000000000000e+01,2.905015060572650465e-01,2.905091771194350803e-01,2.905243268251117006e-01
5.255000000000000426e+01,2.905016286898405298e-01,2.905092706717090634e-01,2.905243268251117006e-01
5.260000000000000142e+01,2.905017401972196378e-01,2.905093635927452067e-01,2.905243268251117006e-01
5.265000000000000568e+01,2.905018419064077650e-01,2.905094559461834369e-01,2.905243268251117006e-01
5.270000000000000284e+01,2.905019352987070480e-01,2.905095477912080781e-01,2.905243268251117006e-01
5.275000000000000000e+01,2.905020219627713063e-01,2.905096391816451296e-01,2.905243268251117006e-01
5.280000000000000426e+01,2.905021035473590030e-01,2.905097301652467823e-01,2.905243268251117006e-01
5.285000000000000142e+01,2.905021817150450492e-01,2.905098207831646739e-01,2.905243268251117006e-01
5.290000000000000568e+01,2.905022580980672897e-01,2.905099110696089393e-01,2.905243268251117006e-01
5.295000000000000284e+01,2.905023342573725964e-01,2.905100010516861175e-01,2.905243268251117006e-01
5.300000000000000000e+01,2.905024116457948224e-01,2.905100907494032048e-01,2.905243268251117006e-01
5.305000000000000426e+01,2.905024915761476589e-01,2.905101801758238622e-01,2.905243268251117006e-01
5.310000000000000142e+01,2.905025751948492330e-01,2.905102693373588507e-01,2.905243268251117006e-01
5.315000000000000568e+01,2.905026634615244241e-01,2.905103582341718171e-01,2.905243268251117006e-01
5.320000000000000284e+01,2.905027571348476889e-01,2.905104468606789503e-01,2.905243268251117006e-01
5.325000000000000000e+01,2.905028567647109372e-01,2.905105352061227997e-01,2.905243268251117006e-01
5.330000000000000426e+01,2.905029626906204809e-01,2.905106232551988299e-01,2.905243268251117006e-01
5.335000000000000142e+01,2.905030750460577127e-01,2.905107109887145045e-01,2.905243268251117006e-01
5.340000000000000568e+01,2.905031937683790755e-01,2.905107983842631358e-01,2.905243268251117006e-01
5.345000000000000284e+01,2.905033186136857237e-01,2.905108854168948485e-01,2.905243268251117006e-01
5.350000000000000000e+01,2.905034491759718729e-01,2.905109720597704448e-01,2.905243268251117006e-01
5.355000000000000426e+01,2.905035849097594713e-01,2.905110582847854617e-01,2.905243268251117006e-01
5.360000000000000142e+01,2.905037251553513888e-01,2.905111440631548136e-01,2.905243268251117006e-01
5.365000000000000568e+01,2.905038691657917393e-01,2.905112293659502520e-01,2.905243268251117006e-01
5.370000000000000284e+01,2.905040161346034711e-01,2.905113141645870312e-01,2.905243268251117006e-01
5.375000000000000000e+01,2.905041652233890104e-01,2.905113984312557851e-01,2.905243268251117006e-01
5.380000000000000426e+01,2.905043155884226014e-01,2.905114821393010582e-01,2.905243268251117006e-01
5.385000000000000142e+01,2.905044664054353687e-01,2.905115652635474888e-01,2.905243268251117006e-01
5.390000000000000568e+01,2.905046168918910543e-01,2.905116477805770314e-01,2.905243268251117006e-01
5.395000000000000284e+01,2.905047663261696167e-01,2.905117296689623818e-01,2.905243268251117006e-01
5.400000000000000000e+01,2.905049140632120497e-01,2.905118109094613210e-01,2.905243268251117006e-01
5.405000000000000426e+01,2.905050595463276597e-01,2.905118914851785861e-01,2.905243268251117006e-01
5.410000000000000142e+01,2.905052023150196949e-01,2.905119713817002070e-01,2.905243268251117006e-01
5.415000000000000568e+01,2.905053420088391514e-01,2.905120505872066383e-01,2.905243268251117006e-01
5.420000000000000284e+01,2.905054783674252405e-01,2.905121290925686273e-01,2.905243268251117006e-01
5.425000000000000000e+01,2.905056112270281710e-01,2.905122068914295363e-01,2.905243268251117006e-01
5.430000000000000426e+01,2.905057405139278570e-01,2.905122839802768975e-01,2.905243268251117006e-01
5.435000000000000142e+01,2.905058662352625332e-01,2.905123603585035852e-01,2.905243268251117006e-01
5.440000000000000568e+01,2.905059884678528048e-01,2.905124360284583318e-01,2.905243268251117006e-01
5.445000000000000284e+01,2.905061073456525755e-01,2.905125109954834195e-01,2.905243268251117006e-01
5.450000000000000000e+01,2.905062230464768303e-01,2.905125852679363296e-01,2.905243268251117006e-01
5.455000000000000426e+01,2.905063357786431544e-01,2.905126588571905755e-01,2.905243268251117006e-01
5.460000000000000142e+01,2.905064457681272860e-01,2.905127317776106666e-01,2.905243268251117006e-01
5.465000000000000568e+01,2.905065532467703271e-01,2.905128040464948214e-01,2.905243268251117006e-01
5.470000000000000284e+01,2.905066584419908615e-01,2.905128756839796544e-01,2.905243268251117006e-01
5.475000000000000000e+01,2.905067615683576410e-01,2.905129467129006215e-01,2.905243268251117006e-01
5.480000000000000426e+01,2.905068628212655324e-01,2.905130171586031151e-01,2.905243268251117006e-01
5.485000000000000142e+01,2.905069623728429584e-01,2.905130870487002137e-01,2.905243268251117006e-01
5.490000000000000568e+01,2.905070603700999343e-01,2.905131564127734767e-01,2.905243268251117006e-01
5.495000000000000284e+01,2.905071569352171146e-01,2.905132252820171734e-01,2.905243268251117006e-01
5.500000000000000000e+01,2.905072521677708464e-01,2.905132936888260575e-01,2.905243268251117006e-01
5.505000000000000426e+01,2.905073461486057385e-01,2.905133616663297391e-01,2.905243268251117006e-01
5.510000000000000142e+01,2.905074389449939787e-01,2.905134292478806501e-01,2.905243268251117006e-01
5.515000000000000568e+01,2.905075306166733928e-01,2.905134964665022634e-01,2.905243268251117006e-01
5.520000000000000284e+01,2.905076212223286491e-01,2.905135633543081686e-01,2.905243268251117006e-01
5.525000000000000000e+01,2.905077108260744057e-01,2.905136299419047718e-01,2.905243268251117006e-01
5.530000000000000426e+01,2.905077995035178495e-01,2.905136962577909432e-01,2.905243268251117006e-01
5.535000000000000142e+01,2.905078873470121614e-01,2.905137623277696535e-01,2.905243268251117006e-01
5.540000000000000568e+01,2.905079744697688926e-01,2.905138281743889217e-01,2.905243268251117006e-01
5.545000000000000284e+01,2.905080610085635784e-01,2.905138938164266715e-01,2.905243268251117006e-01
5.550000000000000000e+01,2.905081471248481262e-01,2.905139592684370387e-01,2.905243268251117006e-01
5.555000000000000426e+01,2.905082330041680039e-01,2.905140245403729504e-01,2.905243268251117006e-01
5.560000000000000142e+01,2.905083188538685190e-01,2.905140896372988557e-01,2.905243268251117006e-01
5.565000000000000568e+01,2.905084048991605217e-01,2.905141545592053731e-01,2.905243268251117006e-01
5.570000000000000284e+01,2.905084913776921907e-01,2.905142193009359053e-01,2.905243268251117006e-01
5.575000000000000000e+01,2.905085785328459513e-01,2.905142838522314919e-01,2.905243268251117006e-01
5.580000000000000426e+01,2.905086666060357481e-01,2.905143481978977871e-01,2.905243268251117006e-01
5.585000000000000142e+01,2.905087558283254157e-01,2.905144123180939952e-01,2.905243268251117006e-01
5.590000000000000568e+01,2.905088464117158709e-01,2.905144761887404337e-01,2.905243268251117006e-01
5.595000000000000284e+01,2.905089385404655555e-01,2.905145397820383391e-01,2.905243268251117006e-01
5.600000000000000000e+01,2.905090323628035653e-01,2.905146030670909263e-01,2.905243268251117006e-01
5.605000000000000426e+01,2.905091279833814655e-01,2.905146660106132650e-01,2.905243268251117006e-01
5.610000000000000142e+01,2.905092254567783194e-01,2.905147285777136545e-01,2.905243268251117006e-01
5.615000000000000568e+01,2.905093247823349323e-01,2.905147907327292334e-01,2.905243268251117006e-01
5.620000000000000284e+01,2.905094259005427393e-01,2.905148524400942844e-01,2.905243268251117006e-01
5.625000000000000000e+01,2.905095286911574259e-01,2.905149136652203090e-01,2.905243268251117006e-01
5.630000000000000426e+01,2.905096329731466365e-01,2.905149743753649982e-01,2.905243268251117006e-01
5.635000000000000142e+01,2.905097385065201210e-01,2.905150345404681200e-01,2.905243268251117006e-01
5.640000000000000568e+01,2.905098449960267781e-01,2.905150941339325055e-01,2.905243268251117006e-01
5.645000000000000284e+01,2.905099520966455962e-01,2.905151531333290960e-01,2.905243268251117006e-01
5.650000000000000000e+01,2.905100594207405962e-01,2.905152115210081210e-01,2.905243268251117006e-01
5.655000000000000426e+01,2.905101665466994776e-01,2.905152692845994200e-01,2.905243268251117006e-01
5.660000000000000142e+01,2.905102730288315893e-01,2.905153264173885863e-01,2.905243268251117006e-01
5.665000000000000568e+01,2.905103784082644358e-01,2.905153829185587178e-01,2.905243268251117006e-01
5.670000000000000284e+01,2.905104822245475615e-01,2.905154387932905591e-01,2.905243268251117006e-01
5.675000000000000000e+01,2.905105840276525631e-01,2.905154940527180374e-01,2.905243268251117006e-01
5.680000000000000426e+01,2.905106833900433227e-01,2.905155487137396353e-01,2.905243268251117006e-01
5.685000000000000142e+01,2.905107799184875605e-01,2.905156027986895984e-01,2.905243268251117006e-01
5.690000000000000568e+01,2.905108732652809667e-01,2.905156563348771370e-01,2.905243268251117006e-01
5.695000000000000284e+01,2.905109631385687785e-01,2.905157093540047808e-01,2.905243268251117006e-01
5.700000000000000000e+01,2.905110493114660963e-01,2.905157618914795403e-01,2.905243268251117006e-01
5.705000000000000426e+01,2.905111316297052659e-01,2.905158139856346411e-01,2.905243268251117006e-01
5.710000000000000142e+01,2.905112100175699097e-01,2.905158656768808689e-01,2.905243268251117006e-01
5.715000000000000568e+01,2.905112844819154883e-01,2.905159170068080665e-01,2.905243268251117006e-01
5.720000000000000284e+01,2.905113551141207395e-01,2.905159680172590964e-01,2.905243268251117006e-01
5.725000000000000000e+01,2.905114220898639688e-01,2.905160187493996404e-01,2.905243268251117006e-01
5.730000000000000426e+01,2.905114856666732859e-01,2.905160692428058744e-01,2.905243268251117006e-01
5.735000000000000142e+01,2.905115461792567855e-01,2.905161195345931646e-01,2.905243268251117006e-01
5.740000000000000568e+01,2.905116040326791715e-01,2.905161696586061049e-01,2.905243268251117006e-01
5.745000000000000284e+01,2.905116596935106155e-01,2.905162196446908762e-01,2.905243268251117006e-01
5.750000000000000000e+01,2.905117136791331989e-01,2.905162695180658616e-01,2.905243268251117006e-01
5.755000000000000426e+01,2.905117665454478582e-01,2.905163192988073906e-01,2.905243268251117006e-01
5.760000000000000142e+01,2.905118188732758733e-01,2.905163690014610500e-01,2.905243268251117006e-01
5.765000000000000568e+01,2.905118712537949066e-01,2.905164186347888311e-01,2.905243268251117006e-01
5.770000000000000284e+01,2.905119242733889551e-01,2.905164682016566080e-01,2.905243268251117006e-01
5.775000000000000000e+01,2.905119784983184461e-01,2.905165176990650022e-01,2.905243268251117006e-01
5.780000000000000426e+01,2.905120344596349158e-01,2.905165671183210230e-01,2.905243268251117006e-01
5.785000000000000142e+01,2.905120926387694813e-01,2.905166164453462652e-01,2.905243268251117006e-01
5.790000000000000568e+01,2.905121534542172701e-01,2.905166656611124498e-01,2.905243268251117006e-01
5.795000000000000284e+01,2.905122172497167643e-01,2.905167147421930385e-01,2.905243268251117006e-01
5.800000000000000000e+01,2.905122842842921549e-01,2.905167636614164883e-01,2.905243268251117006e-01
5.805000000000000426e+01,2.905123547244756743e-01,2.905168123886039955e-01,2.905243268251117006e-01
5.810000000000000142e+01,2.905124286389721422e-01,2.905168608913721862e-01,2.905243268251117006e-01
5.815000000000000568e+01,2.905125059959571820e-01,2.905169091359813272e-01,2.905243268251117006e-01
5.820000000000000284e+01,2.905125866631252940e-01,2.905169570882064067e-01,2.905243268251117006e-01
5.825000000000000000e+01,2.905126704105228108e-01,2.905170047142096590e-01,2.905243268251117006e-01
5.830000000000000426e+01,2.905127569161153889e-01,2.905170519813924379e-01,2.905243268251117006e-01
5.835000000000000142e+01,2.905128457739568626e-01,2.905170988592055137e-01,2.905243268251117006e-01
5.840000000000000568e+01,2.905129365047439682e-01,2.905171453198976406e-01,2.905243268251117006e-01
5.845000000000000284e+01,2.905130285684673352e-01,2.905171913391844107e-01,2.905243268251117006e-01
5.850000000000000000e+01,2.905131213788025302e-01,2.905172368968219065e-01,2.905243268251117006e-01
5.855000000000000426e+01,2.905132143188295379e-01,2.905172819770711623e-01,2.905243268251117006e-01
5.860000000000000142e+01,2.905133067576270989e-01,2.905173265690441653e-01,2.905243268251117006e-01
5.865000000000000568e+01,2.905133980672610083e-01,2.905173706669237910e-01,2.905243268251117006e-01
5.870000000000000284e+01,2.905134876396730514e-01,2.905174142700540085e-01,2.905243268251117006e-01
5.875000000000000000e+01,2.905135749029820191e-01,2.905174573829010787e-01,2.905243268251117006e-01
5.880000000000000426e+01,2.905136593367271258e-01,2.905175000148873532e-01,2.905243268251117006e-01
5.885000000000000142e+01,2.905137404856200090e-01,2.905175421801062807e-01,2.905243268251117006e-01
5.890000000000000568e+01,2.905138179714189528e-01,2.905175838969258351e-01,2.905243268251117006e-01
5.895000000000000284e+01,2.905138915025986535e-01,2.905176251874947435e-01,2.905243268251117006e-01
5.900000000000000000e+01,2.905139608815605068e-01,2.905176660771646158e-01,2.905243268251117006e-01
5.905000000000000426e+01,2.905140260092017868e-01,2.905177065938451819e-01,2.905243268251117006e-01
5.910000000000000142e+01,2.905140868867459036e-01,2.905177467673102365e-01,2.905243268251117006e-01
5.915000000000000568e+01,2.905141436148169776e-01,2.905177866284740507e-01,2.905243268251117006e-01
5.920000000000000284e+01,2.905141963898222879e-01,2.905178262086555718e-01,2.905243268251117006e-01
5.925000000000000000e+01,2.905142454977855948e-01,2.905178655388518383e-01,2.905243268251117006e-01
5.930000000000000426e+01,2.905142913058435528e-01,2.905179046490369288e-01,2.905243268251117006e-01
5.935000000000000142e+01,2.905143342516810501e-01,2.905179435675051547e-01,2.905243268251117006e-01
5.940000000000000568e+01,2.905143748312337681e-01,2.905179823202728717e-01,2.905243268251117006e-01
5.945000000000000284e+01,2.905144135850284415e-01,2.905180209305538441e-01,2.905243268251117006e-01
5.950000000000000000e+01,2.905144510835598881e-01,2.905180594183183196e-01,2.905243268251117006e-01
5.955000000000000426e+01,2.905144879121214774e-01,2.905180977999453629e-01,2.905243268251117006e-01
5.960000000000000142e+01,2.905145246555095317e-01,2.905181360879739993e-01,2.905243268251117006e-01
5.965000000000000568e+01,2.905145618830153875e-01,2.905181742909573872e-01,2.905243268251117006e-01
5.970000000000000284e+01,2.905146001340990769e-01,2.905182124134189636e-01,2.905243268251117006e-01
5.975000000000000000e+01,2.905146399051093398e-01,2.905182504559103429e-01,2.905243268251117006e-01
5.980000000000000426e+01,2.905146816373773144e-01,2.905182884151644163e-01,2.905243268251117006e-01
5.985000000000000142e+01,2.905147257069649047e-01,2.905183262843378245e-01,2.905243268251117006e-01
5.990000000000000568e+01,2.905147724162974177e-01,2.905183640533330891e-01,2.905243268251117006e-01
5.995000000000000284e+01,2.905148219878546656e-01,2.905184017091896331e-01,2.905243268251117006e-01
6.000000000000000000e+01,2.905148745600362736e-01,2.905184392365313117e-01,2.905243268251117006e-01
6.005000000000000426e+01,2.905149301852575916e-01,2.905184766180571865e-01,2.905243268251117006e-01
6.010000000000000142e+01,2.905149888302744343e-01,2.905185138350621088e-01,2.905243268251117006e-01
6.015000000000000568e+01,2.905150503786782523e-01,2.905185508679717366e-01,2.905243268251117006e-01
6.020000000000000284e+01,2.905151146354494895e-01,2.905185876968795489e-01,2.905243268251117006e-01
6.025000000000000000e+01,2.905151813334087008e-01,2.905186243020709269e-01,2.905243268251117006e-01
6.030000000000000426e+01,2.905152501413614807e-01,2.905186606645226433e-01,2.905243268251117006e-01
6.035000000000000142e+01,2.905153206736951210e-01,2.905186967663658248e-01,2.905243268251117006e-01
6.040000000000000568e+01,2.905153925011558780e-01,2.905187325913022867e-01,2.905243268251117006e-01
6.045000000000000284e+01,2.905154651625101447e-01,2.905187681249657428e-01,2.905243268251117006e-01
6.050000000000000000e+01,2.905155381767798861e-01,2.905188033552210114e-01,2.905243268251117006e-01
6.055000000000000426e+01,2.905156110557322591e-01,2.905188382723968288e-01,2.905243268251117006e-01
6.060000000000000142e+01,2.905156833163044516e-01,2.905188728694482192e-01,2.905243268251117006e-01
6.065000000000000568e+01,2.905157544926518787e-01,2.905189071420483660e-01,2.905243268251117006e-01
6.070000000000000284e+01,2.905158241475222503e-01,2.905189410886099832e-01,2.905243268251117006e-01
6.075000000000000000e+01,2.905158918826805103e-01,2.905189747102387976e-01,2.905243268251117006e-01
6.080000000000000426e+01,2.905159573481370106e-01,2.905190080106236361e-01,2.905243268251117006e-01
6.085000000000000142e+01,2.905160202499657007e-01,2.905190409958679498e-01,2.905243268251117006e-01
6.090000000000000568e+01,2.905160803565383087e-01,2.905190736742699342e-01,2.905243268251117006e-01
6.095000000000000284e+01,2.905161375030426152e-01,2.905191060560590177e-01,2.905243268251117006e-01
6.100000000000000000e+01,2.905161915941997242e-01,2.905191381530972117e-01,2.905243268251117006e-01
6.105000000000000426e+01,2.905162426051429159e-01,2.905191699785538706e-01,2.905243268251117006e-01
6.110000000000000142e+01,2.905162905804691276e-01,2.905192015465642430e-01,2.905243268251117006e-01
6.115000000000000568e+01,2.905163356315216272e-01,2.905192328718800843e-01,2.905243268251117006e-01
6.120000000000000284e+01,2.905163779320092954e-01,2.905192639695216017e-01,2.905243268251117006e-01
6.125000000000000000e+01,2.905164177121109526e-01,2.905192948544402798e-01,2.905243268251117006e-01
6.130000000000000426e+01,2.905164552512500831e-01,2.905193255411992470e-01,2.905243268251117006e-01
6.135000000000000142e+01,2.905164908697605020e-01,2.905193560436789557e-01,2.905243268251117006e-01
6.140000000000000568e+01,2.905165249196896005e-01,2.905193863748147254e-01,2.905243268251117006e-01
6.145000000000000284e+01,2.905165577750036809e-01,2.905194165463703682e-01,2.905243268251117006e-01
6.150000000000000000e+01,2.905165898214744358e-01,2.905194465687522820e-01,2.905243268251117006e-01
6.155000000000000426e+01,2.905166214465267349e-01,2.905194764508662875e-01,2.905243268251117006e-01
6.160000000000000142e+01,2.905166530293245009e-01,2.905195062000189843e-01,2.905243268251117006e-01
6.165000000000000568e+01,2.905166849313583488e-01,2.905195358218631840e-01,2.905243268251117006e-01
6.170000000000000284e+01,2.905167174877791858e-01,2.905195653203870298e-01,2.905243268251117006e-01
6.175000000000000000e+01,2.905167509996930408e-01,2.905195946979438615e-01,2.905243268251117006e-01
6.180000000000000426e+01,2.905167857276021448e-01,2.905196239553205495e-01,2.905243268251117006e-01
6.185000000000000142e+01,2.905168218861365892e-01,2.905196530918394138e-01,2.905243268251117006e-01
6.190000000000000568e+01,2.905168596401815351e-01,2.905196821054899514e-01,2.905243268251117006e-01
6.195000000000000284e+01,2.905168991024607572e-01,2.905197109930845456e-01,2.905243268251117006e-01
6.200000000000000000e+01,2.905169403325929545e-01,2.905197397504329926e-01,2.905243268251117006e-01
6.205000000000000426e+01,2.905169833375944033e-01,2.905197683725295743e-01,2.905243268251117006e-01
6.210000000000000142e+01,2.905170280737597865e-01,2.905197968537480691e-01,2.905243268251117006e-01
6.215000000000000568e+01,2.905170744498157820e-01,2.905198251880377058e-01,2.905243268251117006e-01
6.220000000000000284e+01,2.905171223312088546e-01,2.905198533691159546e-01,2.905243268251117006e-01
6.225000000000000000e+01,2.905171715453606085e-01,2.905198813906532673e-01,2.905243268251117006e-01
6.230000000000000426e+01,2.905172218877033474e-01,2.905199092464444965e-01,2.905243268251117006e-01
6.235000000000000142e+01,2.905172731282935072e-01,2.905199369305651036e-01,2.905243268251117006e-01
6.240000000000000568e+01,2.905173250187931266e-01,2.905199644375077717e-01,2.905243268251117006e-01
6.245000000000000284e+01,2.905173772996086368e-01,2.905199917622984795e-01,2.905243268251117006e-01
6.250000000000000000e+01,2.905174297069824663e-01,2.905200189005897604e-01,2.905243268251117006e-01
6.255000000000000426e+01,2.905174819798436170e-01,2.905200458487317561e-01,2.905243268251117006e-01
6.260000000000000142e+01,2.905175338662427387e-01,2.905200726038196235e-01,2.905243268251117006e-01
6.265000000000000568e+01,2.905175851292163269e-01,2.905200991637196251e-01,2.905243268251117006e-01
6.270000000000000284e+01,2.905176355519524800e-01,2.905201255270746241e-01,2.905243268251117006e-01
6.275000000000000000e+01,2.905176849421560181e-01,2.905201516932902628e-01,2.905243268251117006e-01
6.280000000000000426e+01,2.905177331355416892e-01,2.905201776625054300e-01,2.905243268251117006e-01
6.285000000000000142e+01,2.905177799984126064e-01,2.905202034355479634e-01,2.905243268251117006e-01
6.290000000000000568e+01,2.905178254293099838e-01,2.905202290138796384e-01,2.905243268251117006e-01
6.295000000000000284e+01,2.905178693597468831e-01,2.905202543995323294e-01,2.905243268251117006e-01
6.300000000000000000e+01,2.905179117540655498e-01,2.905202795950380112e-01,2.905243268251117006e-01
6.305000000000000426e+01,2.905179526084763486e-01,2.905203046033559833e-01,2.905243268251117006e-01
6.310000000000000142e+01,2.905179919493586782e-01,2.905203294277989290e-01,2.905243268251117006e-01
6.315000000000000568e+01,2.905180298309157916e-01,2.905203540719595856e-01,2.905243268251117006e-01
6.320000000000000284e+01,2.905180663322883827e-01,2.905203785396413552e-01,2.905243268251117006e-01
6.325000000000000000e+01,2.905181015542381839e-01,2.905204028347923018e-01,2.905243268251117006e-01
6.330000000000000426e+01,2.905181356155152050e-01,2.905204269614449220e-01,2.905243268251117006e-01
6.335000000000000142e+01,2.905181686490244664e-01,2.905204509236623545e-01,2.905243268251117006e-01
6.340000000000000568e+01,2.905182007979019154e-01,2.905204747254902520e-01,2.905243268251117006e-01
6.345000000000000284e+01,2.905182322116051652e-01,2.905204983709159805e-01,2.905243268251117006e-01
6.350000000000000000e+01,2.905182630421153656e-01,2.905205218638338138e-01,2.905243268251117006e-01
6.355000000000000426e+01,2.905182934403373052e-01,2.905205452080157902e-01,2.905243268251117006e-01
6.360000000000000142e+01,2.905183235527712959e-01,2.905205684070879535e-01,2.905243268251117006e-01
6.365000000000000568e+01,2.905183535185202337e-01,2.905205914645113685e-01,2.905243268251117006e-01
6.370000000000000284e+01,2.905183834666806852e-01,2.905206143835662447e-01,2.905243268251117006e-01
6.375000000000000000e+01,2.905184135141533064e-01,2.905206371673393906e-01,2.905243268251117006e-01
6.380000000000000426e+01,2.905184437638967387e-01,2.905206598187137224e-01,2.905243268251117006e-01
6.385000000000000142e+01,2.905184743036336448e-01,2.905206823403588268e-01,2.905243268251117006e-01
6.390000000000000568e+01,2.905185052050084926e-01,2.905207047347228566e-01,2.905243268251117006e-01
6.395000000000000284e+01,2.905185365231839900e-01,2.905207270040244261e-01,2.905243268251117006e-01
6.400000000000000000e+01,2.905185682968529637e-01,2.905207491502451167e-01,2.905243268251117006e-01
6.404999999999999716e+01,2.905186005486350975e-01,2.905207711751214283e-01,2.905243268251117006e-01
6.410000000000000853e+01,2.905186332858187837e-01,2.905207930801374516e-01,2.905243268251117006e-01
6.415000000000000568e+01,2.905186665014041214e-01,2.905208148665174295e-01,2.905243268251117006e-01
6.420000000000000284e+01,2.905187001753961051e-01,2.905208365352193733e-01,2.905243268251117006e-01
6.425000000000000000e+01,2.905187342762962643e-01,2.905208580869297896e-01,2.905243268251117006e-01
6.429999999999999716e+01,2.905187687627379112e-01,2.905208795220599050e-01,2.905243268251117006e-01
6.435000000000000853e+01,2.905188035852099282e-01,2.905209008407445559e-01,2.905243268251117006e-01
6.440000000000000568e+01,2.905188386878163054e-01,2.905209220428440209e-01,2.905243268251117006e-01
6.445000000000000284e+01,2.905188740100203004e-01,2.905209431279494048e-01,2.905243268251117006e-01
6.450000000000000000e+01,2.905189094883265932e-01,2.905209640953922978e-01,2.905243268251117006e-01
6.454999999999999716e+01,2.905189450578600230e-01,2.905209849442588199e-01,2.905243268251117006e-01
6.460000000000000853e+01,2.905189806538052144e-01,2.905210056734088830e-01,2.905243268251117006e-01
6.465000000000000568e+01,2.905190162126790598e-01,2.905210262815005606e-01,2.905243268251117006e-01
6.470000000000000284e+01,2.905190516734160733e-01,2.905210467670195640e-01,2.905243268251117006e-01
6.475000000000000000e+01,2.905190869782524610e-01,2.905210671283139923e-01,2.905243268251117006e-01
6.479999999999999716e+01,2.905191220734061885e-01,2.905210873636335234e-01,2.905243268251117006e-01
6.485000000000000853e+01,2.905191569095556536e-01,2.905211074711729902e-01,2.905243268251117006e-01
6.490000000000000568e+01,2.905191914421280108e-01,2.905211274491195095e-01,2.905243268251117006e-01
6.495000000000000284e+01,2.905192256314149679e-01,2.905211472957021090e-01,2.905243268251117006e-01
6.500000000000000000e+01,2.905192594425394792e-01,2.905211670092429088e-01,2.905243268251117006e-01
6.504999999999999716e+01,2.905192928453004808e-01,2.905211865882092459e-01,2.905243268251117006e-01
6.510000000000000853e+01,2.905193258139275869e-01,2.905212060312641897e-01,2.905243268251117006e-01
6.515000000000000568e+01,2.905193583267768886e-01,2.905212253373157805e-01,2.905243268251117006e-01
6.520000000000000284e+01,2.905193903660009402e-01,2.905212445055624371e-01,2.905243268251117006e-01
6.525000000000000000e+01,2.905194219172229642e-01,2.905212635355335915e-01,2.905243268251117006e-01
6.529999999999999716e+01,2.905194529692434746e-01,2.905212824271248273e-01,2.905243268251117006e-01
6.535000000000000853e+01,2.905194835138014131e-01,2.905213011806250800e-01,2.905243268251117006e-01
6.540000000000000568e+01,2.905195135454086697e-01,2.905213197967364547e-01,2.905243268251117006e-01
6.545000000000000284e+01,2.905195430612677043e-01,2.905213382765847729e-01,2.905243268251117006e-01
6.550000000000000000e+01,2.905195720612782084e-01,2.905213566217201837e-01,2.905243268251117006e-01
6.554999999999999716e+01,2.905196005481293642e-01,2.905213748341082258e-01,2.905243268251117006e-01
6.560000000000000853e+01,2.905196285274681545e-01,2.905213929161102882e-01,2.905243268251117006e-01
6.565000000000000568e+01,2.905196560081292345e-01,2.905214108704543552e-01,2.905243268251117006e-01
6.570000000000000284e+01,2.905196830024037724e-01,2.905214287001959828e-01,2.905243268251117006e-01
6.575000000000000000e+01,2.905197095263238882e-01,2.905214464086699477e-01,2.905243268251117006e-01
6.579999999999999716e+01,2.905197355999327158e-01,2.905214639994346815e-01,2.905243268251117006e-01
6.585000000000000853e+01,2.905197612475123314e-01,2.905214814762091535e-01,2.905243268251117006e-01
6.590000000000000568e+01,2.905197864977390187e-01,2.905214988428047040e-01,2.905243268251117006e-01
6.595000000000000284e+01,2.905198113837393348e-01,2.905215161030533788e-01,2.905243268251117006e-01
6.600000000000000000e+01,2.905198359430229971e-01,2.905215332607337664e-01,2.905243268251117006e-01
6.604999999999999716e+01,2.905198602172729405e-01,2.905215503194970572e-01,2.905243268251117006e-01
6.610000000000000853e+01,2.905198842519796099e-01,2.905215672827952123e-01,2.905243268251117006e-01
6.615000000000000568e+01,2.905199080959135483e-01,2.905215841538124066e-01,2.905243268251117006e-01
6.620000000000000284e+01,2.905199318004357822e-01,2.905216009354021911e-01,2.905243268251117006e-01
6.625000000000000000e+01,2.905199554186562172e-01,2.905216176300325359e-01,2.905243268251117006e-01
6.629999999999999716e+01,2.905199790044548092e-01,2.905216342397391460e-01,2.905243268251117006e-01
6.635000000000000853e+01,2.905200026113886058e-01,2.905216507660896563e-01,2.905243268251117006e-01
6.640000000000000568e+01,2.905200262915142440e-01,2.905216672101588182e-01,2.905243268251117006e-01
6.645000000000000284e+01,2.905200500941595432e-01,2.905216835725162872e-01,2.905243268251117006e-01
6.650000000000000000e+01,2.905200740646824431e-01,2.905216998532267336e-01,2.905243268251117006e-01
6.654999999999999716e+01,2.905200982432573631e-01,2.905217160518631103e-01,2.905243268251117006e-01
6.660000000000000853e+01,2.905201226637303957e-01,2.905217321675322428e-01,2.905243268251117006e-01
6.665000000000000568e+01,2.905201473525829692e-01,2.905217481989124662e-01,2.905243268251117006e-01
6.670000000000000284e+01,2.905201723280424475e-01,2.905217641443024745e-01,2.905243268251117006e-01
6.675000000000000000e+01,2.905201975993729202e-01,2.905217800016794971e-01,2.905243268251117006e-01
6.679999999999999716e+01,2.905202231663752688e-01,2.905217957687666330e-01,2.905243268251117006e-01
6.685000000000000853e+01,2.905202490191187148e-01,2.905218114431058485e-01,2.905243268251117006e-01
6.690000000000000568e+01,2.905202751379198922e-01,2.905218270221359700e-01,2.905243268251117006e-01
6.695000000000000284e+01,2.905203014935758832e-01,2.905218425032731755e-01,2.905243268251117006e-01
6.700000000000000000e+01,2.905203280478522165e-01,2.905218578839918742e-01,2.905243268251117006e-01
6.704999999999999716e+01,2.905203547542172249e-01,2.905218731619034211e-01,2.905243268251117006e-01
6.710000000000000853e+01,2.905203815588064398e-01,2.905218883348311687e-01,2.905243268251117006e-01
6.715000000000000568e+01,2.905204084015949872e-01,2.905219034008798551e-01,2.905243268251117006e-01
6.720000000000000284e+01,2.905204352177480631e-01,2.905219183584963893e-01,2.905243268251117006e-01
6.725000000000000000e+01,2.905204619391153487e-01,2.905219332065223092e-01,2.905243268251117006e-01
6.729999999999999716e+01,2.905204884958303424e-01,2.905219479442346375e-01,2.905243268251117006e-01
6.735000000000000853e+01,2.905205148179723085e-01,2.905219625713754139e-01,2.905243268251117006e-01
6.740000000000000568e+01,2.905205408372483755e-01,2.905219770881690144e-01,2.905243268251117006e-01
6.745000000000000284e+01,2.905205664886497119e-01,2.905219914953260374e-01,2.905243268251117006e-01
6.750000000000000000e+01,2.905205917120404768e-01,2.905220057940349765e-01,2.905243268251117006e-01
6.754999999999999716e+01,2.905206164536361380e-01,2.905220199859410712e-01,2.905243268251117006e-01
6.760000000000000853e+01,2.905206406673341846e-01,2.905220340731137774e-01,2.905243268251117006e-01
6.765000000000000568e+01,2.905206643158615987e-01,2.905220480580029685e-01,2.905243268251117006e-01
6.770000000000000284e+01,2.905206873717108840e-01,2.905220619433861451e-01,2.905243268251117006e-01
6.775000000000000000e+01,2.905207098178391179e-01,2.905220757323075387e-01,2.905243268251117006e-01
6.779999999999999716e+01,2.905207316481135393e-01,2.905220894280107213e-01,2.905243268251117006e-01
6.785000000000000853e+01,2.905207528674913497e-01,2.905221030338674404e-01,2.905243268251117006e-01
6.790000000000000568e+01,2.905207734919295071e-01,2.905221165533034555e-01,2.905243268251117006e-01
6.795000000000000284e+01,2.905207935480265680e-01,2.905221299897242093e-01,2.905243268251117006e-01
6.800000000000000000e+01,2.905208130724047932e-01,2.905221433464421077e-01,2.905243268251117006e-01
6.804999999999999716e+01,2.905208321108482261e-01,2.905221566266072419e-01,2.905243268251117006e-01
6.810000000000000853e+01,2.905208507172174492e-01,2.905221698331430513e-01,2.905243268251117006e-01
6.815000000000000568e+01,2.905208689521681653e-01,2.905221829686892021e-01,2.905243268251117006e-01
6.820000000000000284e+01,2.905208868817040768e-01,2.905221960355525157e-01,2.905243268251117006e-01
6.825000000000000000e+01,2.905209045756009800e-01,2.905222090356671116e-01,2.905243268251117006e-01
6.829999999999999716e+01,2.905209221057402647e-01,2.905222219705650422e-01,2.905243268251117006e-01
6.835000000000000853e+01,2.905209395443926201e-01,2.905222348413575850e-01,2.905243268251117006e-01
6.840000000000000568e+01,2.905209569624960797e-01,2.905222476487278049e-01,2.905243268251117006e-01
6.845000000000000284e+01,2.905209744279695361e-01,2.905222603929342173e-01,2.905243268251117006e-01
6.850000000000000000e+01,2.905209920041058047e-01,2.905222730738249992e-01,2.905243268251117006e-01
6.854999999999999716e+01,2.905210097480830922e-01,2.905222856908629692e-01,2.905243268251117006e-01
6.860000000000000853e+01,2.905210277096337834e-01,2.905222982431596157e-01,2.905243268251117006e-01
6.865000000000000568e+01,2.905210459299034098e-01,2.905223107295173413e-01,2.905243268251117006e-01
6.870000000000000284e+01,2.905210644405296083e-01,2.905223231484790336e-01,2.905243268251117006e-01
6.875000000000000000e+01,2.905210832629636086e-01,2.905223354983834105e-01,2.905243268251117006e-01
6.879999999999999716e+01,2.905211024080520676e-01,2.905223477774238616e-01,2.905243268251117006e-01
6.885000000000000853e+01,2.905211218758896319e-01,2.905223599837102877e-01,2.905243268251117006e-01
6.890000000000000568e+01,2.905211416559446702e-01,2.905223721153313843e-01,2.905243268251117006e-01
6.895000000000000284e+01,2.905211617274549019e-01,2.905223841704162591e-01,2.905243268251117006e-01
6.900000000000000000e+01,2.905211820600805961e-01,2.905223961471935512e-01,2.905243268251117006e-01
6.904999999999999716e+01,2.905212026147976911e-01,2.905224080440463319e-01,2.905243268251117006e-01
6.910000000000000853e+01,2.905212233450052972e-01,2.905224198595622309e-01,2.905243268251117006e-01
6.915000000000000568e+01,2.905212441978170523e-01,2.905224315925763467e-01,2.905243268251117006e-01
6.920000000000000284e+01,2.905212651155000270e-01,2.905224432422072733e-01,2.905243268251117006e-01
6.925000000000000000e+01,2.905212860370219308e-01,2.905224548078845226e-01,2.905243268251117006e-01
6.929999999999999716e+01,2.905213068996637671e-01,2.905224662893671206e-01,2.905243268251117006e-01
6.935000000000000853e+01,2.905213276406533041e-01,2.905224776867532666e-01,2.905243268251117006e-01
6.940000000000000568e+01,2.905213481987757862e-01,2.905224890004806104e-01,2.905243268251117006e-01
6.945000000000000284e+01,2.905213685159175885e-01,2.905225002313178706e-01,2.905243268251117006e-01
6.950000000000000000e+01,2.905213885385025119e-01,2.905225113803477366e-01,2.905243268251117006e-01
6.954999999999999716e+01,2.905214082187826952e-01,2.905225224489417779e-01,2.905243268251117006e-01
6.960000000000000853e+01,2.905214275159515025e-01,2.905225334387289138e-01,2.905243268251117006e-01
6.965000000000000568e+01,2.905214463970511307e-01,2.905225443515574435e-01,2.905243268251117006e-01
6.970000000000000284e+01,2.905214648376535647e-01,2.905225551894521918e-01,2.905243268251117006e-01
6.975000000000000000e+01,2.905214828223011136e-01,2.905225659545685457e-01,2.905243268251117006e-01
6.979999999999999716e+01,2.905215003446997013e-01,2.905225766491439376e-01,2.905243268251117006e-01
6.985000000000000853e+01,2.905215174076640205e-01,2.905225872754487182e-01,2.905243268251117006e-01
6.990000000000000568e+01,2.905215340228234355e-01,2.905225978357371397e-01,2.905243268251117006e-01
6.995000000000000284e+01,2.905215502101011760e-01,2.905226083322005048e-01,2.905243268251117006e-01
7.000000000000000000e+01,2.905215659969878628e-01,2.905226187669228688e-01,2.905243268251117006e-01
7.004999999999999716e+01,2.905215814176344002e-01,2.905226291418415152e-01,2.905243268251117006e-01
7.010000000000000853e+01,2.905215965117939891e-01,2.905226394587116512e-01,2.905243268251117006e-01
7.015000000000000568e+01,2.905216113236471775e-01,2.905226497190773749e-01,2.905243268251117006e-01
7.020000000000000284e+01,2.905216259005449775e-01,2.905226599242489716e-01,2.905243268251117006e-01
7.025000000000000000e+01,2.905216402917069063e-01,2.905226700752872038e-01,2.905243268251117006e-01
7.029999999999999716e+01,2.905216545469114231e-01,2.905226801729942077e-01,2.905243268251117006e-01
7.035000000000000853e+01,2.905216687152141208e-01,2.905226902179120496e-01,2.905243268251117006e-01
7.040000000000000568e+01,2.905216828437271470e-01,2.905227002103274447e-01,2.905243268251117006e-01
7.045000000000000284e+01,2.905216969764921608e-01,2.905227101502835807e-01,2.905243268251117006e-01
7.050000000000000000e+01,2.905217111534718621e-01,2.905227200375976593e-01,2.905243268251117006e-01
7.054999999999999716e+01,2.905217254096851831e-01,2.905227298718836004e-01,2.905243268251117006e-01
7.060000000000000853e+01,2.905217397745022967e-01,2.905227396525792982e-01,2.905243268251117006e-01
7.065000000000000568e+01,2.905217542711132639e-01,2.905227493789777071e-01,2.905243268251117006e-01
7.070000000000000284e+01,2.905217689161780359e-01,2.905227590502599821e-01,2.905243268251117006e-01
7.075000000000000000e+01,2.905217837196593100e-01,2.905227686655308950e-01,2.905243268251117006e-01
7.079999999999999716e+01,2.905217986848367406e-01,2.905227782238542500e-01,2.905243268251117006e-01
7.085000000000000853e+01,2.905218138084941226e-01,2.905227877242883561e-01,2.905243268251117006e-01
7.090000000000000568e+01,2.905218290812683346e-01,2.905227971659199993e-01,2.905243268251117006e-01
7.095000000000000284e+01,2.905218444881440543e-01,2.905228065478960287e-01,2.905243268251117006e-01
7.100000000000000000e+01,2.905218600090761494e-01,2.905228158694526108e-01,2.905243268251117006e-01
7.104999999999999716e+01,2.905218756197172625e-01,2.905228251299400988e-01,2.905243268251117006e-01
7.110000000000000853e+01,2.905218912922283847e-01,2.905228343288443482e-01,2.905243268251117006e-01
7.115000000000000568e+01,2.905219069961476053e-01,2.905228434658033709e-01,2.905243268251117006e-01
7.120000000000000284e+01,2.905219226992917791e-01,2.905228525406191031e-01,2.905243268251117006e-01
7.125000000000000000e+01,2.905219383686666323e-01,2.905228615532641778e-01,2.905243268251117006e-01
7.129999999999999716e+01,2.905219539713612686e-01,2.905228705038844783e-01,2.905243268251117006e-01
7.135000000000000853e+01,2.905219694754043180e-01,2.905228793927960296e-01,2.905243268251117006e-01
7.140000000000000568e+01,2.905219848505610214e-01,2.905228882204785590e-01,2.905243268251117006e-01
7.145000000000000284e+01,2.905220000690526549e-01,2.905228969875638945e-01,2.905243268251117006e-01
7.150000000000000000e+01,2.905220151061826406e-01,2.905229056948220867e-01,2.905243268251117006e-01
7.154999999999999716e+01,2.905220299408567963e-01,2.905229143431432570e-01,2.905243268251117006e-01
7.160000000000000853e+01,2.905220445559875131e-01,2.905229229335182239e-01,2.905243268251117006e-01
7.165000000000000568e+01,2.905220589387768615e-01,2.905229314670166874e-01,2.905243268251117006e-01
7.170000000000000284e+01,2.905220730808742435e-01,2.905229399447646355e-01,2.905243268251117006e-01
7.175000000000000000e+01,2.905220869784105875e-01,2.905229483679211966e-01,2.905243268251117006e-01
7.179999999999999716e+01,2.905221006319119725e-01,2.905229567376559907e-01,2.905243268251117006e-01
7.185000000000000853e+01,2.905221140460997886e-01,2.905229650551270359e-01,2.905243268251117006e-01
7.190000000000000568e+01,2.905221272295873680e-01,2.905229733214603205e-01,2.905243268251117006e-01
7.195000000000000284e+01,2.905221401944844128e-01,2.905229815377307623e-01,2.905243268251117006e-01
7.200000000000000000e+01,2.905221529559244842e-01,2.905229897049461107e-01,2.905243268251117006e-01
7.204999999999999716e+01,2.905221655315300411e-01,2.905229978240329025e-01,2.905243268251117006e-01
7.210000000000000853e+01,2.905221779408332927e-01,2.905230058958253037e-01,2.905243268251117006e-01
7.215000000000000568e+01,2.905221902046699611e-01,2.905230139210573381e-01,2.905243268251117006e-01
7.220000000000000284e+01,2.905222023445635515e-01,2.905230219003573922e-01,2.905243268251117006e-01
7.225000000000000000e+01,2.905222143821185043e-01,2.905230298342466044e-01,2.905243268251117006e-01
7.229999999999999716e+01,2.905222263384383274e-01,2.905230377231393102e-01,2.905243268251117006e-01
7.235000000000000853e+01,2.905222382335844733e-01,2.905230455673466494e-01,2.905243268251117006e-01
7.240000000000000568e+01,2.905222500860895618e-01,2.905230533670825621e-01,2.905243268251117006e-01
7.245000000000000284e+01,2.905222619125370498e-01,2.905230611224718373e-01,2.905243268251117006e-01
7.250000000000000000e+01,2.905222737272167843e-01,2.905230688335598277e-01,2.905243268251117006e-01
7.254999999999999716e+01,2.905222855418624350e-01,2.905230765003238846e-01,2.905243268251117006e-01
7.260000000000000853e+01,2.905222973654763563e-01,2.905230841226855154e-01,2.905243268251117006e-01
7.265000000000000568e+01,2.905223092042417687e-01,2.905230917005233171e-01,2.905243268251117006e-01
7.270000000000000284e+01,2.905223210615222040e-01,2.905230992336861884e-01,2.905243268251117006e-01
7.275000000000000000e+01,2.905223329379431063e-01,2.905231067220059304e-01,2.905243268251117006e-01
7.279999999999999716e+01,2.905223448315503720e-01,2.905231141653102367e-01,2.905243268251117006e-01
7.285000000000000853e+01,2.905223567380360583e-01,2.905231215634336284e-01,2.905243268251117006e-01
7.290000000000000568e+01,2.905223686510222669e-01,2.905231289162286679e-01,2.905243268251117006e-01
7.295000000000000284e+01,2.905223805623907141e-01,2.905231362235746739e-01,2.905243268251117006e-01
7.300000000000000000e+01,2.905223924626459397e-01,2.905231434853856598e-01,2.905243268251117006e-01
7.304999999999999716e+01,2.905224043412982793e-01,2.905231507016164394e-01,2.905243268251117006e-01
7.310000000000000853e+01,2.905224161872546618e-01,2.905231578722672348e-01,2.905243268251117006e-01
7.315000000000000568e+01,2.905224279892034689e-01,2.905231649973863961e-01,2.905243268251117006e-01
7.320000000000000284e+01,2.905224397359820188e-01,2.905231720770717896e-01,2.905243268251117006e-01
7.325000000000000000e+01,2.905224514169155725e-01,2.905231791114705198e-01,2.905243268251117006e-01
7.329999999999999716e+01,2.905224630221194260e-01,2.905231861007774863e-01,2.905243268251117006e-01
7.335000000000000853e+01,2.905224745427551492e-01,2.905231930452324973e-01,2.905243268251117006e-01
7.340000000000000568e+01,2.905224859712371988e-01,2.905231999451163838e-01,2.905243268251117006e-01
7.345000000000000284e+01,2.905224973013841860e-01,2.905232068007468915e-01,2.905243268251117006e-01
7.350000000000000000e+01,2.905225085285154107e-01,2.905232136124730746e-01,2.905243268251117006e-01
7.354999999999999716e+01,2.905225196494913842e-01,2.905232203806701885e-01,2.905243268251117006e-01
7.360000000000000853e+01,2.905225306627011728e-01,2.905232271057340276e-01,2.905243268251117006e-01
7.365000000000000568e+01,2.905225415680012246e-01,2.905232337880753191e-01,2.905243268251117006e-01
7.370000000000000284e+01,2.905225523666096210e-01,2.905232404281146708e-01,2.905243268251117006e-01
7.375000000000000000e+01,2.905225630609638010e-01,2.905232470262774092e-01,2.905243268251117006e-01
7.379999999999999716e+01,2.905225736545478665e-01,2.905232535829895268e-01,2.905243268251117006e-01
7.385000000000000853e+01,2.905225841516986818e-01,2.905232600986737967e-01,2.905243268251117006e-01
7.390000000000000568e+01,2.905225945573976509e-01,2.905232665737467190e-01,2.905243268251117006e-01
7.395000000000000284e+01,2.905226048770576108e-01,2.905232730086161896e-01,2.905243268251117006e-01
7.400000000000000000e+01,2.905226151163117776e-01,2.905232794036796684e-01,2.905243268251117006e-01
7.404999999999999716e+01,2.905226252808118526e-01,2.905232857593232909e-01,2.905243268251117006e-01
7.410000000000000853e+01,2.905226353760423930e-01,2.905232920759212578e-01,2.905243268251117006e-01
7.415000000000000568e+01,2.905226454071562769e-01,2.905232983538357794e-01,2.905243268251117006e-01
7.420000000000000284e+01,2.905226553788349819e-01,2.905233045934177416e-01,2.905243268251117006e-01
7.425000000000000000e+01,2.905226652951783950e-01,2.905233107950070948e-01,2.905243268251117006e-01
7.429999999999999716e+01,2.905226751596239332e-01,2.905233169589337971e-01,2.905243268251117006e-01
7.435000000000000853e+01,2.905226849748973050e-01,2.905233230855188142e-01,2.905243268251117006e-01
7.440000000000000568e+01,2.905226947429934703e-01,2.905233291750748403e-01,2.905243268251117006e-01
7.445000000000000284e+01,2.905227044651866319e-01,2.905233352279071868e-01,2.905243268251117006e-01
7.450000000000000000e+01,2.905227141420668180e-01,2.905233412443140595e-01,2.905243268251117006e-01
7.454999999999999716e+01,2.905227237735997226e-01,2.905233472245868920e-01,2.905243268251117006e-01
7.460000000000000853e+01,2.905227333592061978e-01,2.905233531690103455e-01,2.905243268251117006e-01
7.465000000000000568e+01,2.905227428978565674e-01,2.905233590778616426e-01,2.905243268251117006e-01
7.470000000000000284e+01,2.905227523881760976e-01,2.905233649514101235e-01,2.905243268251117006e-01
7.475000000000000000e+01,2.905227618285562974e-01,2.905233707899158579e-01,2.905243268251117006e-01
7.479999999999999716e+01,2.905227712172677168e-01,2.905233765936285351e-01,2.905243268251117006e-01
7.485000000000000853e+01,2.905227805525699147e-01,2.905233823627860756e-01,2.905243268251117006e-01
7.490000000000000568e+01,2.905227898328144875e-01,2.905233880976129113e-01,2.905243268251117006e-01
7.495000000000000284e+01,2.905227990565377172e-01,2.905233937983183745e-01,2.905243268251117006e-01
7.500000000000000000e+01,2.905228082225396746e-01,2.905233994650954221e-01,2.905243268251117006e-01
7.504999999999999716e+01,2.905228173299476135e-01,2.905234050981193028e-01,2.905243268251117006e-01
7.510000000000000853e+01,2.905228263782614340e-01,2.905234106975464470e-01,2.905243268251117006e-01
7.515000000000000568e+01,2.905228353673808273e-01,2.905234162635139117e-01,2.905243268251117006e-01
7.520000000000000284e+01,2.905228442976131586e-01,2.905234217961393806e-01,2.905243268251117006e-01
7.525000000000000000e+01,2.905228531696631977e-01,2.905234272955213304e-01,2.905243268251117006e-01
7.529999999999999716e+01,2.905228619846044191e-01,2.905234327617401413e-01,2.905243268251117006e-01
7.535000000000000853e+01,2.905228707438349822e-01,2.905234381948594846e-01,2.905243268251117006e-01
7.540000000000000568e+01,2.905228794490192779e-01,2.905234435949284322e-01,2.905243268251117006e-01
7.545000000000000284e+01,2.905228881020184839e-01,2.905234489619842320e-01,2.905243268251117006e-01
7.550000000000000000e+01,2.905228967048123501e-01,2.905234542960554167e-01,2.905243268251117006e-01
7.554999999999999716e+01,2.905229052594162087e-01,2.905234595971653566e-01,2.905243268251117006e-01
7.560000000000000853e+01,2.905229137677955986e-01,2.905234648653363672e-01,2.905243268251117006e-01
7.565000000000000568e+01,2.905229222317828874e-01,2.905234701005939835e-01,2.905243268251117006e-01
7.570000000000000284e+01,2.905229306529985567e-01,2.905234753029711237e-01,2.905243268251117006e-01
7.575000000000000000e+01,2.905229390327802586e-01,2.905234804725128628e-01,2.905243268251117006e-01
7.579999999999999716e+01,2.905229473721230304e-01,2.905234856092803186e-01,2.905243268251117006e-01
7.585000000000000853e+01,2.905229556716324990e-01,2.905234907133549815e-01,2.905243268251117006e-01
7.590000000000000568e+01,2.905229639314932943e-01,2.905234957848422672e-01,2.905243268251117006e-01
7.595000000000000284e+01,2.905229721514541730e-01,2.905235008238745142e-01,2.905243268251117006e-01
7.600000000000000000e+01,2.905229803308304604e-01,2.905235058306138707e-01,2.905243268251117006e-01
7.604999999999999716e+01,2.905229884685239794e-01,2.905235108052535709e-01,2.905243268251117006e-01
7.610000000000000853e+01,2.905229965630601874e-01,2.905235157480194896e-01,2.905243268251117006e-01
7.615000000000000568e+01,2.905230046126411336e-01,2.905235206591698649e-01,2.905243268251117006e-01
7.620000000000000284e+01,2.905230126152126280e-01,2.905235255389946869e-01,2.905243268251117006e-01
7.625000000000000000e+01,2.905230205685431222e-01,2.905235303878143105e-01,2.905243268251117006e-01
7.629999999999999716e+01,2.905230284703119170e-01,2.905235352059765130e-01,2.905243268251117006e-01
7.635000000000000853e+01,2.905230363182031983e-01,2.905235399938536078e-01,2.905243268251117006e-01
7.640000000000000568e+01,2.905230441100025707e-01,2.905235447518381142e-01,2.905243268251117006e-01
7.645000000000000284e+01,2.905230518436923148e-01,2.905235494803379837e-01,2.905243268251117006e-01
7.650000000000000000e+01,2.905230595175424813e-01,2.905235541797716037e-01,2.905243268251117006e-01
7.654999999999999716e+01,2.905230671301932688e-01,2.905235588505618027e-01,2.905243268251117006e-01
7.660000000000000853e+01,2.905230746807266340e-01,2.905235634931299660e-01,2.905243268251117006e-01
7.665000000000000568e+01,2.905230821687231346e-01,2.905235681078900400e-01,2.905243268251117006e-01
7.670000000000000284e+01,2.905230895943027858e-01,2.905235726952425934e-01,2.905243268251117006e-01
7.675000000000000000e+01,2.905230969581472644e-01,2.905235772555687102e-01,2.905243268251117006e-01
7.680000000000001137e+01,2.905231042615027404e-01,2.905235817892249384e-01,2.905243268251117006e-01
7.685000000000000853e+01,2.905231115061630565e-01,2.905235862965382387e-01,2.905243268251117006e-01
7.690000000000000568e+01,2.905231186944329802e-01,2.905235907778018767e-01,2.905243268251117006e-01
7.695000000000000284e+01,2.905231258290731922e-01,2.905235952332718141e-01,2.905243268251117006e-01
7.700000000000000000e+01,2.905231329132282325e-01,2.905235996631644890e-01,2.905243268251117006e-01
7.705000000000001137e+01,2.905231399503401257e-01,2.905236040676551501e-01,2.905243268251117006e-01
7.710000000000000853e+01,2.905231469440499037e-01,2.905236084468773572e-01,2.905243268251117006e-01
7.715000000000000568e+01,2.905231538980910244e-01,2.905236128009235363e-01,2.905243268251117006e-01
7.720000000000000284e+01,2.905231608161779611e-01,2.905236171298466452e-01,2.905243268251117006e-01
7.725000000000000000e+01,2.905231677018935144e-01,2.905236214336627265e-01,2.905243268251117006e-01
7.730000000000001137e+01,2.905231745585792891e-01,2.905236257123546273e-01,2.905243268251117006e-01
7.735000000000000853e+01,2.905231813892324433e-01,2.905236299658762178e-01,2.905243268251117006e-01
7.740000000000000568e+01,2.905231881964128737e-01,2.905236341941577205e-01,2.905243268251117006e-01
7.745000000000000284e+01,2.905231949821632242e-01,2.905236383971114278e-01,2.905243268251117006e-01
7.750000000000000000e+01,2.905232017479455475e-01,2.905236425746380857e-01,2.905243268251117006e-01
7.755000000000001137e+01,2.905232084945953974e-01,2.905236467266332778e-01,2.905243268251117006e-01
7.760000000000000853e+01,2.905232152222965714e-01,2.905236508529941974e-01,2.905243268251117006e-01
7.765000000000000568e+01,2.905232219305756147e-01,2.905236549536261981e-01,2.905243268251117006e-01
7.770000000000000284e+01,2.905232286183179191e-01,2.905236590284491771e-01,2.905243268251117006e-01
7.775000000000000000e+01,2.905232352838035270e-01,2.905236630774036266e-01,2.905243268251117006e-01
7.780000000000001137e+01,2.905232419247626430e-01,2.905236671004558513e-01,2.905243268251117006e-01
7.785000000000000853e+01,2.905232485384481866e-01,2.905236710976027981e-01,2.905243268251117006e-01
7.790000000000000568e+01,2.905232551217235004e-01,2.905236750688759417e-01,2.905243268251117006e-01
7.795000000000000284e+01,2.905232616711622695e-01,2.905236790143439496e-01,2.905243268251117006e-01
7.800000000000000000e+01,2.905232681831577679e-01,2.905236829341148463e-01,2.905243268251117006e-01
7.805000000000001137e+01,2.905232746540372113e-01,2.905236868283367357e-01,2.905243268251117006e-01
7.810000000000000853e+01,2.905232810801788301e-01,2.905236906971976896e-01,2.905243268251117006e-01
7.815000000000000568e+01,2.905232874581267222e-01,2.905236945409242488e-01,2.905243268251117006e-01
7.820000000000000284e+01,2.905232937847013197e-01,2.905236983597792033e-01,2.905243268251117006e-01
7.825000000000000000e+01,2.905233000571010860e-01,2.905237021540583719e-01,2.905243268251117006e-01
7.830000000000001137e+01,2.905233062729927762e-01,2.905237059240866060e-01,2.905243268251117006e-01
7.835000000000000853e+01,2.905233124305876546e-01,2.905237096702124600e-01,2.905243268251117006e-01
7.840000000000000568e+01,2.905233185287019460e-01,2.905237133928033066e-01,2.905243268251117006e-01
7.845000000000000284e+01,2.905233245667984132e-01,2.905237170922389534e-01,2.905243268251117006e-01
7.850000000000000000e+01,2.905233305450096171e-01,2.905237207689057022e-01,2.905243268251117006e-01
7.855000000000001137e+01,2.905233364641412463e-01,2.905237244231898552e-01,2.905243268251117006e-01
7.860000000000000853e+01,2.905233423256557423e-01,2.905237280554715529e-01,2.905243268251117006e-01
7.865000000000000568e+01,2.905233481316370492e-01,2.905237316661186120e-01,2.905243268251117006e-01
7.870000000000000284e+01,2.905233538847372676e-01,2.905237352554808083e-01,2.905243268251117006e-01
7.875000000000000000e+01,2.905233595881071551e-01,2.905237388238848251e-01,2.905243268251117006e-01
7.880000000000001137e+01,2.905233652453126370e-01,2.905237423716295897e-01,2.905243268251117006e-01
7.885000000000000853e+01,2.905233708602392162e-01,2.905237458989826660e-01,2.905243268251117006e-01
7.890000000000000568e+01,2.905233764369876681e-01,2.905237494061770898e-01,2.905243268251117006e-01
7.895000000000000284e+01,2.905233819797642392e-01,2.905237528934095925e-01,2.905243268251117006e-01
7.900000000000000000e+01,2.905233874927672932e-01,2.905237563608395468e-01,2.905243268251117006e-01
7.905000000000001137e+01,2.905233929800751791e-01,2.905237598085886330e-01,2.905243268251117006e-01
7.910000000000000853e+01,2.905233984455373175e-01,2.905237632367420053e-01,2.905243268251117006e-01
7.915000000000000568e+01,2.905234038926723383e-01,2.905237666453500123e-01,2.905243268251117006e-01
7.920000000000000284e+01,2.905234093245755433e-01,2.905237700344304730e-01,2.905243268251117006e-01
7.925000000000000000e+01,2.905234147438385262e-01,2.905237734039726738e-01,2.905243268251117006e-01
7.930000000000001137e+01,2.905234201524832249e-01,2.905237767539408100e-01,2.905243268251117006e-01
7.935000000000000853e+01,2.905234255519122955e-01,2.905237800842790374e-01,2.905243268251117006e-01
7.940000000000000568e+01,2.905234309428765260e-01,2.905237833949161352e-01,2.905243268251117006e-01
7.945000000000000284e+01,2.905234363254611263e-01,2.905237866857710016e-01,2.905243268251117006e-01
7.950000000000000000e+01,2.905234416990903901e-01,2.905237899567580384e-01,2.905243268251117006e-01
7.955000000000001137e+01,2.905234470625506771e-01,2.905237932077922580e-01,2.905243268251117006e-01
7.960000000000000853e+01,2.905234524140318242e-01,2.905237964387948901e-01,2.905243268251117006e-01
7.965000000000000568e+01,2.905234577511842664e-01,2.905237996496981556e-01,2.905243268251117006e-01
7.970000000000000284e+01,2.905234630711914789e-01,2.905238028404495410e-01,2.905243268251117006e-01
7.975000000000000000e+01,2.905234683708552423e-01,2.905238060110162945e-01,2.905243268251117006e-01
7.980000000000001137e+01,2.905234736466907886e-01,2.905238091613883689e-01,2.905243268251117006e-01
7.985000000000000853e+01,2.905234788950299407e-01,2.905238122915813626e-01,2.905243268251117006e-01
7.990000000000000568e+01,2.905234841121285272e-01,2.905238154016383523e-01,2.905243268251117006e-01
7.995000000000000284e+01,2.905234892942755720e-01,2.905238184916311139e-01,2.905243268251117006e-01
8.000000000000000000e+01,2.905234944379006534e-01,2.905238215616606223e-01,2.905243268251117006e-01
8.005000000000001137e+01,2.905234995396766551e-01,2.905238246118564960e-01,2.905243268251117006e-01
8.010000000000000853e+01,2.905235045966153562e-01,2.905238276423759425e-01,2.905243268251117006e-01
8.015000000000000568e+01,2.905235096061522526e-01,2.905238306534019821e-01,2.905243268251117006e-01
8.020000000000000284e+01,2.905235145662194429e-01,2.905238336451409498e-01,2.905243268251117006e-01
8.025000000000000000e+01,2.905235194753033601e-01,2.905238366178194420e-01,2.905243268251117006e-01
8.030000000000001137e+01,2.905235243324872929e-01,2.905238395716810418e-01,2.905243268251117006e-01
8.035000000000000853e+01,2.905235291374757001e-01,2.905238425069822106e-01,2.905243268251117006e-01
8.040000000000000568e+01,2.905235338906020925e-01,2.905238454239885137e-01,2.905243268251117006e-01
8.045000000000000284e+01,2.905235385928182090e-01,2.905238483229703461e-01,2.905243268251117006e-01
8.050000000000000000e+01,2.905235432456667044e-01,2.905238512041984911e-01,2.905243268251117006e-01
8.055000000000001137e+01,2.905235478512371294e-01,2.905238540679405679e-01,2.905243268251117006e-01
8.060000000000000853e+01,2.905235524121075885e-01,2.905238569144564242e-01,2.905243268251117006e-01
8.065000000000000568e+01,2.905235569312731303e-01,2.905238597439951942e-01,2.905243268251117006e-01
8.070000000000000284e+01,2.905235614120637022e-01,2.905238625567915789e-01,2.905243268251117006e-01
8.075000000000000000e+01,2.905235658580537228e-01,2.905238653530632931e-01,2.905243268251117006e-01
8.080000000000001137e+01,2.905235702729662139e-01,2.905238681330087891e-01,2.905243268251117006e-01
8.085000000000000853e+01,2.905235746605741576e-01,2.905238708968054806e-01,2.905243268251117006e-01
8.090000000000000568e+01,2.905235790246021299e-01,2.905238736446086323e-01,2.905243268251117006e-01
8.095000000000000284e+01,2.905235833686304336e-01,2.905238763765508603e-01,2.905243268251117006e-01
8.100000000000000000e+01,2.905235876960055030e-01,2.905238790927422432e-01,2.905243268251117006e-01
8.105000000000001137e+01,2.905235920097573588e-01,2.905238817932707662e-01,2.905243268251117006e-01
8.110000000000000853e+01,2.905235963125279430e-01,2.905238844782035978e-01,2.905243268251117006e-01
8.115000000000000568e+01,2.905236006065108345e-01,2.905238871475886442e-01,2.905243268251117006e-01
8.120000000000000284e+01,2.905236048934048965e-01,2.905238898014566029e-01,2.905243268251117006e-01
8.125000000000000000e+01,2.905236091743818583e-01,2.905238924398234612e-01,2.905243268251117006e-01
8.130000000000001137e+01,2.905236134500688849e-01,2.905238950626929384e-01,2.905243268251117006e-01
8.135000000000000853e+01,2.905236177205466341e-01,2.905238976700594833e-01,2.905243268251117006e-01
8.140000000000000568e+01,2.905236219853617463e-01,2.905239002619112165e-01,2.905243268251117006e-01
8.145000000000000284e+01,2.905236262435537120e-01,2.905239028382328725e-01,2.905243268251117006e-01
8.150000000000000000e+01,2.905236304936946179e-01,2.905239053990087972e-01,2.905243268251117006e-01
8.155000000000001137e+01,2.905236347339407166e-01,2.905239079442256678e-01,2.905243268251117006e-01
8.160000000000000853e+01,2.905236389620938220e-01,2.905239104738752132e-01,2.905243268251117006e-01
8.165000000000000568e+01,2.905236431756707538e-01,2.905239129879563786e-01,2.905243268251117006e-01
8.170000000000000284e+01,2.905236473719788326e-01,2.905239154864776019e-01,2.905243268251117006e-01
8.175000000000000000e+01,2.905236515481948723e-01,2.905239179694582008e-01,2.905243268251117006e-01
8.180000000000001137e+01,2.905236557014457266e-01,2.905239204369299832e-01,2.905243268251117006e-01
8.185000000000000853e+01,2.905236598288883920e-01,2.905239228889379688e-01,2.905243268251117006e-01
8.190000000000000568e+01,2.905236639277869459e-01,2.905239253255409437e-01,2.905243268251117006e-01
8.195000000000000284e+01,2.905236679955846557e-01,2.905239277468116832e-01,2.905243268251117006e-01
8.200000000000000000e+01,2.905236720299695929e-01,2.905239301528363960e-01,2.905243268251117006e-01
8.205000000000001137e+01,2.905236760289321984e-01,2.905239325437145581e-01,2.905243268251117006e-01
8.210000000000000853e+01,2.905236799908127998e-01,2.905239349195575804e-01,2.905243268251117006e-01
8.215000000000000568e+01,2.905236839143392480e-01,2.905239372804878095e-01,2.905243268251117006e-01
8.220000000000000284e+01,2.905236877986529520e-01,2.905239396266370289e-01,2.905243268251117006e-01
8.225000000000000000e+01,2.905236916433237004e-01,2.905239419581448490e-01,2.905243268251117006e-01
8.230000000000001137e+01,2.905236954483523815e-01,2.905239442751569867e-01,2.905243268251117006e-01
8.235000000000000853e+01,2.905236992141628782e-01,2.905239465778234331e-01,2.905243268251117006e-01
8.240000000000000568e+01,2.905237029415828065e-01,2.905239488662966219e-01,2.905243268251117006e-01
8.245000000000000284e+01,2.905237066318145378e-01,2.905239511407297082e-01,2.905243268251117006e-01
8.250000000000000000e+01,2.905237102863970078e-01,2.905239534012746816e-01,2.905243268251117006e-01
8.255000000000001137e+01,2.905237139071600860e-01,2.905239556480809227e-01,2.905243268251117006e-01
8.260000000000000853e+01,2.905237174961728397e-01,2.905239578812936485e-01,2.905243268251117006e-01
8.265000000000000568e+01,2.905237210556869121e-01,2.905239601010527473e-01,2.905243268251117006e-01
8.270000000000000284e+01,2.905237245880770147e-01,2.905239623074916677e-01,2.905243268251117006e-01
8.275000000000000000e+01,2.905237280957800872e-01,2.905239645007365867e-01,2.905243268251117006e-01
8.280000000000001137e+01,2.905237315812347343e-01,2.905239666809058541e-01,2.905243268251117006e-01
8.285000000000000853e+01,2.905237350468225510e-01,2.905239688481094928e-01,2.905243268251117006e-01
8.290000000000000568e+01,2.905237384948128887e-01,2.905239710024492550e-01,2.905243268251117006e-01
8.295000000000000284e+01,2.905237419273122290e-01,2.905239731440185658e-01,2.905243268251117006e-01
8.300000000000000000e+01,2.905237453462197195e-01,2.905239752729027458e-01,2.905243268251117006e-01
8.305000000000001137e+01,2.905237487531894258e-01,2.905239773891795663e-01,2.905243268251117006e-01
8.310000000000000853e+01,2.905237521496002451e-01,2.905239794929198038e-01,2.905243268251117006e-01
8.315000000000000568e+01,2.905237555365344226e-01,2.905239815841878515e-01,2.905243268251117006e-01
8.320000000000000284e+01,2.905237589147640076e-01,2.905239836630426065e-01,2.905243268251117006e-01
8.325000000000000000e+01,2.905237622847462453e-01,2.905239857295383588e-01,2.905243268251117006e-01
8.330000000000001137e+01,2.905237656466274632e-01,2.905239877837255680e-01,2.905243268251117006e-01
8.335000000000000853e+01,2.905237690002543949e-01,2.905239898256519737e-01,2.905243268251117006e-01
8.340000000000000568e+01,2.905237723451931653e-01,2.905239918553630951e-01,2.905243268251117006e-01
8.345000000000000284e+01,2.905237756807552141e-01,2.905239938729035631e-01,2.905243268251117006e-01
8.350000000000000000e+01,2.905237790060278824e-01,2.905239958783174536e-01,2.905243268251117006e-01
8.355000000000001137e+01,2.905237823199101621e-01,2.905239978716492311e-01,2.905243268251117006e-01
8.360000000000000853e+01,2.905237856211518865e-01,2.905239998529441925e-01,2.905243268251117006e-01
8.365000000000000568e+01,2.905237889083943092e-01,2.905240018222490228e-01,2.905243268251117006e-01
8.370000000000000284e+01,2.905237921802126810e-01,2.905240037796123498e-01,2.905243268251117006e-01
8.375000000000000000e+01,2.905237954351574392e-01,2.905240057250846331e-01,2.905243268251117006e-01
8.380000000000001137e+01,2.905237986717948973e-01,2.905240076587188303e-01,2.905243268251117006e-01
8.385000000000000853e+01,2.905238018887449369e-01,2.905240095805700640e-01,2.905243268251117006e-01
8.390000000000000568e+01,2.905238050847157028e-01,2.905240114906958437e-01,2.905243268251117006e-01
8.395000000000000284e+01,2.905238082585336890e-01,2.905240133891560106e-01,2.905243268251117006e-01
8.400000000000000000e+01,2.905238114091697743e-01,2.905240152760124595e-01,2.905243268251117006e-01
8.405000000000001137e+01,2.905238145357592061e-01,2.905240171513291947e-01,2.905243268251117006e-01
8.410000000000000853e+01,2.905238176376168102e-01,2.905240190151718305e-01,2.905243268251117006e-01
8.415000000000000568e+01,2.905238207142461504e-01,2.905240208676075353e-01,2.905243268251117006e-01
8.420000000000000284e+01,2.905238237653435251e-01,2.905240227087047544e-01,2.905243268251117006e-01
8.425000000000000000e+01,2.905238267907961913e-01,2.905240245385330433e-01,2.905243268251117006e-01
8.430000000000001137e+01,2.905238297906761469e-01,2.905240263571626791e-01,2.905243268251117006e-01
8.435000000000000853e+01,2.905238327652293617e-01,2.905240281646646605e-01,2.905243268251117006e-01
8.440000000000000568e+01,2.905238357148607897e-01,2.905240299611104304e-01,2.905243268251117006e-01
8.445000000000000284e+01,2.905238386401168826e-01,2.905240317465717093e-01,2.905243268251117006e-01
8.450000000000000000e+01,2.905238415416651065e-01,2.905240335211206615e-01,2.905243268251117006e-01
8.455000000000001137e+01,2.905238444202719039e-01,2.905240352848294516e-01,2.905243268251117006e-01
8.460000000000000853e+01,2.905238472767799895e-01,2.905240370377704662e-01,2.905243268251117006e-01
8.465000000000000568e+01,2.905238501120848138e-01,2.905240387800163693e-01,2.905243268251117006e-01
8.470000000000000284e+01,2.905238529271122472e-01,2.905240405116398250e-01,2.905243268251117006e-01
8.475000000000000000e+01,2.905238557227964868e-01,2.905240422327139971e-01,2.905243268251117006e-01
8.480000000000001137e+01,2.905238585000603502e-01,2.905240439433119937e-01,2.905243268251117006e-01
8.485000000000000853e+01,2.905238612597969561e-01,2.905240456435075336e-01,2.905243268251117006e-01
8.490000000000000568e+01,2.905238640028540709e-01,2.905240473333745577e-01,2.905243268251117006e-01
8.495000000000000284e+01,2.905238667300211186e-01,2.905240490129872288e-01,2.905243268251117006e-01
8.500000000000000000e+01,2.905238694420186341e-01,2.905240506824202096e-01,2.905243268251117006e-01
8.505000000000001137e+01,2.905238721394911017e-01,2.905240523417482734e-01,2.905243268251117006e-01
8.510000000000000853e+01,2.905238748230017931e-01,2.905240539910464714e-01,2.905243268251117006e-01
8.515000000000000568e+01,2.905238774930306578e-01,2.905240556303898547e-01,2.905243268251117006e-01
8.520000000000000284e+01,2.905238801499747114e-01,2.905240572598533078e-01,2.905243268251117006e-01
8.525000000000000000e+01,2.905238827941500346e-01,2.905240588795113821e-01,2.905243268251117006e-01
8.530000000000001137e+01,2.905238854257962133e-01,2.905240604894380185e-01,2.905243268251117006e-01
8.535000000000000853e+01,2.905238880450817796e-01,2.905240620897062698e-01,2.905243268251117006e-01
8.540000000000000568e+01,2.905238906521108166e-01,2.905240636803880783e-01,2.905243268251117006e-01
8.545000000000000284e+01,2.905238932469308422e-01,2.905240652615537766e-01,2.905243268251117006e-01
8.550000000000000000e+01,2.905238958295401908e-01,2.905240668332720877e-01,2.905243268251117006e-01
8.555000000000001137e+01,2.905238983998962299e-01,2.905240683956094583e-01,2.905243268251117006e-01
8.560000000000000853e+01,2.905239009579229648e-01,2.905240699486300593e-01,2.905243268251117006e-01
8.565000000000000568e+01,2.905239035035183104e-01,2.905240714923953416e-01,2.905243268251117006e-01
8.570000000000000284e+01,2.905239060365607529e-01,2.905240730269639249e-01,2.905243268251117006e-01
8.575000000000000000e+01,2.905239085569146784e-01,2.905240745523913759e-01,2.905243268251117006e-01
8.580000000000001137e+01,2.905239110644354250e-01,2.905240760687301527e-01,2.905243268251117006e-01
8.585000000000000853e+01,2.905239135589731125e-01,2.905240775760296046e-01,2.905243268251117006e-01
8.590000000000000568e+01,2.905239160403749743e-01,2.905240790743358614e-01,2.905243268251117006e-01
8.595000000000000284e+01,2.905239185084875220e-01,2.905240805636919998e-01,2.905243268251117006e-01
8.600000000000000000e+01,2.905239209631574338e-01,2.905240820441383764e-01,2.905243268251117006e-01
8.605000000000001137e+01,2.905239234042317764e-01,2.905240835157126833e-01,2.905243268251117006e-01
8.610000000000000853e+01,2.905239258315575612e-01,2.905240849784502810e-01,2.905243268251117006e-01
8.615000000000000568e+01,2.905239282449812444e-01,2.905240864323849204e-01,2.905243268251117006e-01
8.620000000000000284e+01,2.905239306443477276e-01,2.905240878775486313e-01,2.905243268251117006e-01
8.625000000000000000e+01,2.905239330294996369e-01,2.905240893139727776e-01,2.905243268251117006e-01
8.630000000000001137e+01,2.905239354002764340e-01,2.905240907416881679e-01,2.905243268251117006e-01
8.635000000000000853e+01,2.905239377565143055e-01,2.905240921607257776e-01,2.905243268251117006e-01
8.640000000000000568e+01,2.905239400980463849e-01,2.905240935711172479e-01,2.905243268251117006e-01
8.645000000000000284e+01,2.905239424247035851e-01,2.905240949728954969e-01,2.905243268251117006e-01
8.650000000000000000e+01,2.905239447363162641e-01,2.905240963660950526e-01,2.905243268251117006e-01
8.655000000000001137e+01,2.905239470327165008e-01,2.905240977507527189e-01,2.905243268251117006e-01
8.660000000000000853e+01,2.905239493137415363e-01,2.905240991269077422e-01,2.905243268251117006e-01
8.665000000000000568e+01,2.905239515792374383e-01,2.905241004946023664e-01,2.905243268251117006e-01
8.670000000000000284e+01,2.905239538290639301e-01,2.905241018538820552e-01,2.905243268251117006e-01
8.675000000000000000e+01,2.905239560630993867e-01,2.905241032047954364e-01,2.905243268251117006e-01
8.680000000000001137e+01,2.905239582812464971e-01,2.905241045473948014e-01,2.905243268251117006e-01
8.685000000000000853e+01,2.905239604834377598e-01,2.905241058817356059e-01,2.905243268251117006e-01
8.690000000000000568e+01,2.905239626696414224e-01,2.905241072078768028e-01,2.905243268251117006e-01
8.695000000000000284e+01,2.905239648398669772e-01,2.905241085258802314e-01,2.905243268251117006e-01
8.700000000000000000e+01,2.905239669941698244e-01,2.905241098358107288e-01,2.905243268251117006e-01
8.705000000000001137e+01,2.905239691326558793e-01,2.905241111377353525e-01,2.905243268251117006e-01
8.710000000000000853e+01,2.905239712554846809e-01,2.905241124317232693e-01,2.905243268251117006e-01
8.715000000000000568e+01,2.905239733628715015e-01,2.905241137178449229e-01,2.905243268251117006e-01
8.720000000000000284e+01,2.905239754550884013e-01,2.905241149961717562e-01,2.905243268251117006e-01
8.725000000000000000e+01,2.905239775324633955e-01,2.905241162667754895e-01,2.905243268251117006e-01
8.730000000000001137e+01,2.905239795953783455e-01,2.905241175297273992e-01,2.905243268251117006e-01
8.735000000000000853e+01,2.905239816442651835e-01,2.905241187850979845e-01,2.905243268251117006e-01
8.740000000000000568e+01,2.905239836796005282e-01,2.905241200329560236e-01,2.905243268251117006e-01
8.745000000000000284e+01,2.905239857018988014e-01,2.905241212733683520e-01,2.905243268251117006e-01
8.750000000000000000e+01,2.905239877117037905e-01,2.905241225063991406e-01,2.905243268251117006e-01
8.755000000000001137e+01,2.905239897095794332e-01,2.905241237321095071e-01,2.905243268251117006e-01
8.760000000000000853e+01,2.905239916960989377e-01,2.905241249505570167e-01,2.905243268251117006e-01
8.765000000000000568e+01,2.905239936718336802e-01,2.905241261617956261e-01,2.905243268251117006e-01
8.770000000000000284e+01,2.905239956373412147e-01,2.905241273658752954e-01,2.905243268251117006e-01
8.775000000000000000e+01,2.905239975931537821e-01,2.905241285628419878e-01,2.905243268251117006e-01
8.780000000000001137e+01,2.905239995397661534e-01,2.905241297527375588e-01,2.905243268251117006e-01
8.785000000000000853e+01,2.905240014776247492e-01,2.905241309355998114e-01,2.905243268251117006e-01
8.790000000000000568e+01,2.905240034071173705e-01,2.905241321114629960e-01,2.905243268251117006e-01
8.795000000000000284e+01,2.905240053285639279e-01,2.905241332803576437e-01,2.905243268251117006e-01
8.800000000000000000e+01,2.905240072422090591e-01,2.905241344423112881e-01,2.905243268251117006e-01
8.805000000000001137e+01,2.905240091482161335e-01,2.905241355973486872e-01,2.905243268251117006e-01
8.810000000000000853e+01,2.905240110466634218e-01,2.905241367454923784e-01,2.905243268251117006e-01
8.815000000000000568e+01,2.905240129375421532e-01,2.905241378867632895e-01,2.905243268251117006e-01
8.820000000000000284e+01,2.905240148207571260e-01,2.905241390211811270e-01,2.905243268251117006e-01
8.825000000000000000e+01,2.905240166961289838e-01,2.905241401487652086e-01,2.905243268251117006e-01
8.830000000000001137e+01,2.905240185633992667e-01,2.905241412695347969e-01,2.905243268251117006e-01
8.835000000000000853e+01,2.905240204222370726e-01,2.905241423835098757e-01,2.905243268251117006e-01
8.840000000000000568e+01,2.905240222722480503e-01,2.905241434907114839e-01,2.905243268251117006e-01
8.845000000000000284e+01,2.905240241129846690e-01,2.905241445911624365e-01,2.905243268251117006e-01
8.850000000000000000e+01,2.905240259439583750e-01,2.905241456848876025e-01,2.905243268251117006e-01
8.855000000000001137e+01,2.905240277646525260e-01,2.905241467719142934e-01,2.905243268251117006e-01
8.860000000000000853e+01,2.905240295745365464e-01,2.905241478522725962e-01,2.905243268251117006e-01
8.865000000000000568e+01,2.905240313730799162e-01,2.905241489259955401e-01,2.905243268251117006e-01
8.870000000000000284e+01,2.905240331597668257e-01,2.905241499931192628e-01,2.905243268251117006e-01
8.875000000000000000e+01,2.905240349341101092e-01,2.905241510536829552e-01,2.905243268251117006e-01
8.880000000000001137e+01,2.905240366956646780e-01,2.905241521077288613e-01,2.905243268251117006e-01
8.885000000000000853e+01,2.905240384440399004e-01,2.905241531553021672e-01,2.905243268251117006e-01
8.890000000000000568e+01,2.905240401789104254e-01,2.905241541964506680e-01,2.905243268251117006e-01
8.895000000000000284e+01,2.905240419000255092e-01,2.905241552312245457e-01,2.905243268251117006e-01
8.900000000000000000e+01,2.905240436072165089e-01,2.905241562596759808e-01,2.905243268251117006e-01
8.905000000000001137e+01,2.905240453004019896e-01,2.905241572818587636e-01,2.905243268251117006e-01
8.910000000000000853e+01,2.905240469795911662e-01,2.905241582978276838e-01,2.905243268251117006e-01
8.915000000000000568e+01,2.905240486448842363e-01,2.905241593076383633e-01,2.905243268251117006e-01
8.920000000000000284e+01,2.905240502964713256e-01,2.905241603113464799e-01,2.905243268251117006e-01
8.925000000000000000e+01,2.905240519346285466e-01,2.905241613090072672e-01,2.905243268251117006e-01
8.930000000000001137e+01,2.905240535597120588e-01,2.905241623006752927e-01,2.905243268251117006e-01
8.935000000000000853e+01,2.905240551721503528e-01,2.905241632864037360e-01,2.905243268251117006e-01
8.940000000000000568e+01,2.905240567724345357e-01,2.905241642662441115e-01,2.905243268251117006e-01
8.945000000000000284e+01,2.905240583611072847e-01,2.905241652402458796e-01,2.905243268251117006e-01
8.950000000000000000e+01,2.905240599387506339e-01,2.905241662084561138e-01,2.905243268251117006e-01
8.955000000000001137e+01,2.905240615059726528e-01,2.905241671709192230e-01,2.905243268251117006e-01
8.960000000000000853e+01,2.905240630633937893e-01,2.905241681276769516e-01,2.905243268251117006e-01
8.965000000000000568e+01,2.905240646116331038e-01,2.905241690787680464e-01,2.905243268251117006e-01
8.970000000000000284e+01,2.905240661512945022e-01,2.905241700242283676e-01,2.905243268251117006e-01
8.975000000000000000e+01,2.905240676829536906e-01,2.905241709640909442e-01,2.905243268251117006e-01
8.980000000000001137e+01,2.905240692071458519e-01,2.905241718983860855e-01,2.905243268251117006e-01
8.985000000000000853e+01,2.905240707243545994e-01,2.905241728271416024e-01,2.905243268251117006e-01
8.990000000000000568e+01,2.905240722350023730e-01,2.905241737503828081e-01,2.905243268251117006e-01
8.995000000000000284e+01,2.905240737394422790e-01,2.905241746681332393e-01,2.905243268251117006e-01
9.000000000000000000e+01,2.905240752379522617e-01,2.905241755804146564e-01,2.905243268251117006e-01
9.005000000000001137e+01,2.905240767307308292e-01,2.905241764872474874e-01,2.905243268251117006e-01
9.010000000000000853e+01,2.905240782178949432e-01,2.905241773886512724e-01,2.905243268251117006e-01
9.015000000000000568e+01,2.905240796994801311e-01,2.905241782846450516e-01,2.905243268251117006e-01
9.020000000000000284e+01,2.905240811754425945e-01,2.905241791752477543e-01,2.905243268251117006e-01
9.025000000000000000e+01,2.905240826456630399e-01,2.905241800604784763e-01,2.905243268251117006e-01
9.030000000000001137e+01,2.905240841099528404e-01,2.905241809403569797e-01,2.905243268251117006e-01
9.035000000000000853e+01,2.905240855680611967e-01,2.905241818149040256e-01,2.905243268251117006e-01
9.040000000000000568e+01,2.905240870196842962e-01,2.905241826841414299e-01,2.905243268251117006e-01
9.045000000000000284e+01,2.905240884644753607e-01,2.905241835480925072e-01,2.905243268251117006e-01
9.050000000000000000e+01,2.905240899020554157e-01,2.905241844067823487e-01,2.905243268251117006e-01
9.055000000000001137e+01,2.905240913320248364e-01,2.905241852602375996e-01,2.905243268251117006e-01
9.060000000000000853e+01,2.905240927539752827e-01,2.905241861084867927e-01,2.905243268251117006e-01
9.065000000000000568e+01,2.905240941675010791e-01,2.905241869515604036e-01,2.905243268251117006e-01
9.070000000000000284e+01,2.905240955722107055e-01,2.905241877894905178e-01,2.905243268251117006e-01
9.075000000000000000e+01,2.905240969677372886e-01,2.905241886223111081e-01,2.905243268251117006e-01
9.080000000000001137e+01,2.905240983537485389e-01,2.905241894500574795e-01,2.905243268251117006e-01
9.085000000000000853e+01,2.905240997299550765e-01,2.905241902727663805e-01,2.905243268251117006e-01
9.090000000000000568e+01,2.905241010961177039e-01,2.905241910904758362e-01,2.905243268251117006e-01
9.095000000000000284e+01,2.905241024520531790e-01,2.905241919032244269e-01,2.905243268251117006e-01
9.100000000000000000e+01,2.905241037976380447e-01,2.905241927110516209e-01,2.905243268251117006e-01
9.105000000000001137e+01,2.905241051328112389e-01,2.905241935139969423e-01,2.905243268251117006e-01
9.110000000000000853e+01,2.905241064575745935e-01,2.905241943121000259e-01,2.905243268251117006e-01
9.115000000000000568e+01,2.905241077719920018e-01,2.905241951054002292e-01,2.905243268251117006e-01
9.120000000000000284e+01,2.905241090761865874e-01,2.905241958939364100e-01,2.905243268251117006e-01
9.125000000000000000e+01,2.905241103703369299e-01,2.905241966777463714e-01,2.905243268251117006e-01
9.130000000000001137e+01,2.905241116546714575e-01,2.905241974568670837e-01,2.905243268251117006e-01
9.135000000000000853e+01,2.905241129294621749e-01,2.905241982313342408e-01,2.905243268251117006e-01
9.140000000000000568e+01,2.905241141950171135e-01,2.905241990011820374e-01,2.905243268251117006e-01
9.145000000000000284e+01,2.905241154516722268e-01,2.905241997664432252e-01,2.905243268251117006e-01
9.150000000000000000e+01,2.905241166997830082e-01,2.905242005271488348e-01,2.905243268251117006e-01
9.155000000000001137e+01,2.905241179397156093e-01,2.905242012833283982e-01,2.905243268251117006e-01
9.160000000000000853e+01,2.905241191718384020e-01,2.905242020350097820e-01,2.905243268251117006e-01
9.165000000000000568e+01,2.905241203965133745e-01,2.905242027822191875e-01,2.905243268251117006e-01
9.170000000000000284e+01,2.905241216140883598e-01,2.905242035249814281e-01,2.905243268251117006e-01
9.175000000000000000e+01,2.905241228248898189e-01,2.905242042633198185e-01,2.905243268251117006e-01
9.180000000000001137e+01,2.905241240292165683e-01,2.905242049972565632e-01,2.905243268251117006e-01
9.185000000000000853e+01,2.905241252273343400e-01,2.905242057268127565e-01,2.905243268251117006e-01
9.190000000000000568e+01,2.905241264194716733e-01,2.905242064520087153e-01,2.905243268251117006e-01
9.195000000000000284e+01,2.905241276058168065e-01,2.905242071728639797e-01,2.905243268251117006e-01
9.200000000000000000e+01,2.905241287865157895e-01,2.905242078893978119e-01,2.905243268251117006e-01
9.205000000000001137e+01,2.905241299616717621e-01,2.905242086016291969e-01,2.905243268251117006e-01
9.210000000000000853e+01,2.905241311313456198e-01,2.905242093095770639e-01,2.905243268251117006e-01
9.215000000000000568e+01,2.905241322955576799e-01,2.905242100132605088e-01,2.905243268251117006e-01
9.220000000000000284e+01,2.905241334542899567e-01,2.905242107126991269e-01,2.905243268251117006e-01
9.225000000000000000e+01,2.905241346074899367e-01,2.905242114079129578e-01,2.905243268251117006e-01
9.230000000000001137e+01,2.905241357550749082e-01,2.905242120989225962e-01,2.905243268251117006e-01
9.235000000000000853e+01,2.905241368969365690e-01,2.905242127857495249e-01,2.905243268251117006e-01
9.240000000000000568e+01,2.905241380329465217e-01,2.905242134684160593e-01,2.905243268251117006e-01
9.245000000000000284e+01,2.905241391629618808e-01,2.905242141469452921e-01,2.905243268251117006e-01
9.250000000000000000e+01,2.905241402868307676e-01,2.905242148213613151e-01,2.905243268251117006e-01
9.255000000000001137e+01,2.905241414043980841e-01,2.905242154916889974e-01,2.905243268251117006e-01
9.260000000000000853e+01,2.905241425155109525e-01,2.905242161579540405e-01,2.905243268251117006e-01
9.265000000000000568e+01,2.905241436200236005e-01,2.905242168201829789e-01,2.905243268251117006e-01
9.270000000000000284e+01,2.905241447178021907e-01,2.905242174784029574e-01,2.905243268251117006e-01
9.275000000000000000e+01,2.905241458087287620e-01,2.905242181326416206e-01,2.905243268251117006e-01
9.280000000000001137e+01,2.905241468927043935e-01,2.905242187829271683e-01,2.905243268251117006e-01
9.285000000000000853e+01,2.905241479696521467e-01,2.905242194292880220e-01,2.905243268251117006e-01
9.290000000000000568e+01,2.905241490395185644e-01,2.905242200717526035e-01,2.905243268251117006e-01
9.295000000000000284e+01,2.905241501022750583e-01,2.905242207103495566e-01,2.905243268251117006e-01
9.300000000000000000e+01,2.905241511579179647e-01,2.905242213451071920e-01,2.905243268251117006e-01
9.305000000000001137e+01,2.905241522064684334e-01,2.905242219760535982e-01,2.905243268251117006e-01
9.310000000000000853e+01,2.905241532479708177e-01,2.905242226032164754e-01,2.905243268251117006e-01
9.315000000000000568e+01,2.905241542824913981e-01,2.905242232266229130e-01,2.905243268251117006e-01
9.320000000000000284e+01,2.905241553101158281e-01,2.905242238462993898e-01,2.905243268251117006e-01
9.325000000000000000e+01,2.905241563309463038e-01,2.905242244622716630e-01,2.905243268251117006e-01
9.330000000000001137e+01,2.905241573450988990e-01,2.905242250745648236e-01,2.905243268251117006e-01
9.335000000000000853e+01,2.905241583526998461e-01,2.905242256832029080e-01,2.905243268251117006e-01
9.340000000000000568e+01,2.905241593538822054e-01,2.905242262882093973e-01,2.905243268251117006e-01
9.345000000000000284e+01,2.905241603487825341e-01,2.905242268896066626e-01,2.905243268251117006e-01
9.350000000000000000e+01,2.905241613375375009e-01,2.905242274874164643e-01,2.905243268251117006e-01
9.355000000000001137e+01,2.905241623202807766e-01,2.905242280816597300e-01,2.905243268251117006e-01
9.360000000000000853e+01,2.905241632971400367e-01,2.905242286723566103e-01,2.905243268251117006e-01
9.365000000000000568e+01,2.905241642682345748e-01,2.905242292595266451e-01,2.905243268251117006e-01
9.370000000000000284e+01,2.905241652336731928e-01,2.905242298431888748e-01,2.905243268251117006e-01
9.375000000000000000e+01,2.905241661935525910e-01,2.905242304233616735e-01,2.905243268251117006e-01
9.380000000000001137e+01,2.905241671479562027e-01,2.905242310000632489e-01,2.905243268251117006e-01
9.385000000000000853e+01,2.905241680969535834e-01,2.905242315733113645e-01,2.905243268251117006e-01
9.390000000000000568e+01,2.905241690406002997e-01,2.905242321431235619e-01,2.905243268251117006e-01
9.395000000000000284e+01,2.905241699789380960e-01,2.905242327095174382e-01,2.905243268251117006e-01
9.400000000000000000e+01,2.905241709119960603e-01,2.905242332725104237e-01,2.905243268251117006e-01
9.405000000000001137e+01,2.905241718397912343e-01,2.905242338321200046e-01,2.905243268251117006e-01
9.410000000000000853e+01,2.905241727623306680e-01,2.905242343883639444e-01,2.905243268251117006e-01
9.415000000000000568e+01,2.905241736796126961e-01,2.905242349412600622e-01,2.905243268251117006e-01
9.420000000000000284e+01,2.905241745916292140e-01,2.905242354908263991e-01,2.905243268251117006e-01
9.425000000000000000e+01,2.905241754983675651e-01,2.905242360370813848e-01,2.905243268251117006e-01
9.430000000000001137e+01,2.905241763998125948e-01,2.905242365800435600e-01,2.905243268251117006e-01
9.435000000000000853e+01,2.905241772959488156e-01,2.905242371197318541e-01,2.905243268251117006e-01
9.440000000000000568e+01,2.905241781867621276e-01,2.905242376561655848e-01,2.905243268251117006e-01
9.445000000000000284e+01,2.905241790722418171e-01,2.905242381893641257e-01,2.905243268251117006e-01
9.450000000000000000e+01,2.905241799523818891e-01,2.905242387193472386e-01,2.905243268251117006e-01
9.455000000000001137e+01,2.905241808271823989e-01,2.905242392461349632e-01,2.905243268251117006e-01
9.460000000000000853e+01,2.905241816966502300e-01,2.905242397697472834e-01,2.905243268251117006e-01
9.465000000000000568e+01,2.905241825607999262e-01,2.905242402902045717e-01,2.905243268251117006e-01
9.470000000000000284e+01,2.905241834196539696e-01,2.905242408075270899e-01,2.905243268251117006e-01
9.475000000000000000e+01,2.905241842732425583e-01,2.905242413217352659e-01,2.905243268251117006e-01
9.480000000000001137e+01,2.905241851216032178e-01,2.905242418328494169e-01,2.905243268251117006e-01
9.485000000000000853e+01,2.905241859647805236e-01,2.905242423408898600e-01,2.905243268251117006e-01
9.490000000000000568e+01,2.905241868028247687e-01,2.905242428458767456e-01,2.905243268251117006e-01
9.495000000000000284e+01,2.905241876357912978e-01,2.905242433478301689e-01,2.905243268251117006e-01
9.500000000000000000e+01,2.905241884637388972e-01,2.905242438467698918e-01,2.905243268251117006e-01
9.505000000000001137e+01,2.905241892867285736e-01,2.905242443427156762e-01,2.905243268251117006e-01
9.510000000000000853e+01,2.905241901048223330e-01,2.905242448356868401e-01,2.905243268251117006e-01
9.515000000000000568e+01,2.905241909180816262e-01,2.905242453257025348e-01,2.905243268251117006e-01
9.520000000000000284e+01,2.905241917265659057e-01,2.905242458127817451e-01,2.905243268251117006e-01
9.525000000000000000e+01,2.905241925303317374e-01,2.905242462969430117e-01,2.905243268251117006e-01
9.530000000000001137e+01,2.905241933294314127e-01,2.905242467782047644e-01,2.905243268251117006e-01
9.535000000000000853e+01,2.905241941239121162e-01,2.905242472565850997e-01,2.905243268251117006e-01
9.540000000000000568e+01,2.905241949138154256e-01,2.905242477321018368e-01,2.905243268251117006e-01
9.545000000000000284e+01,2.905241956991765906e-01,2.905242482047726837e-01,2.905243268251117006e-01
9.550000000000000000e+01,2.905241964800244769e-01,2.905242486746150155e-01,2.905243268251117006e-01
9.555000000000001137e+01,2.905241972563814556e-01,2.905242491416460404e-01,2.905243268251117006e-01
9.560000000000000853e+01,2.905241980282637360e-01,2.905242496058827451e-01,2.905243268251117006e-01
9.565000000000000568e+01,2.905241987956818095e-01,2.905242500673420603e-01,2.905243268251117006e-01
9.570000000000000284e+01,2.905241995586410608e-01,2.905242505260405839e-01,2.905243268251117006e-01
9.575000000000000000e+01,2.905242003171425447e-01,2.905242509819949692e-01,2.905243268251117006e-01
9.580000000000001137e+01,2.905242010711839851e-01,2.905242514352214811e-01,2.905243268251117006e-01
9.585000000000000853e+01,2.905242018207608856e-01,2.905242518857364953e-01,2.905243268251117006e-01
9.590000000000000568e+01,2.905242025658674732e-01,2.905242523335561655e-01,2.905243268251117006e-01
9.595000000000000284e+01,2.905242033064979745e-01,2.905242527786964790e-01,2.905243268251117006e-01
9.600000000000000000e+01,2.905242040426475048e-01,2.905242532211733120e-01,2.905243268251117006e-01
9.605000000000001137e+01,2.905242047743133438e-01,2.905242536610024850e-01,2.905243268251117006e-01
9.610000000000000853e+01,2.905242055014956581e-01,2.905242540981995969e-01,2.905243268251117006e-01
9.615000000000000568e+01,2.905242062241985557e-01,2.905242545327801351e-01,2.905243268251117006e-01
9.620000000000000284e+01,2.905242069424305851e-01,2.905242549647594763e-01,2.905243268251117006e-01
9.625000000000000000e+01,2.905242076562052911e-01,2.905242553941527750e-01,2.905243268251117006e-01
9.630000000000001137e+01,2.905242083655415475e-01,2.905242558209750192e-01,2.905243268251117006e-01
9.635000000000000853e+01,2.905242090704637792e-01,2.905242562452411414e-01,2.905243268251117006e-01
9.640000000000000568e+01,2.905242097710017402e-01,2.905242566669657966e-01,2.905243268251117006e-01
9.645000000000000284e+01,2.905242104671905690e-01,2.905242570861634732e-01,2.905243268251117006e-01
9.650000000000000000e+01,2.905242111590700671e-01,2.905242575028485486e-01,2.905243268251117006e-01
9.655000000000001137e+01,2.905242118466843659e-01,2.905242579170351780e-01,2.905243268251117006e-01
9.660000000000000853e+01,2.905242125300810940e-01,2.905242583287375169e-01,2.905243268251117006e-01
9.665000000000000568e+01,2.905242132093107665e-01,2.905242587379693875e-01,2.905243268251117006e-01
9.670000000000000284e+01,2.905242138844257305e-01,2.905242591447446121e-01,2.905243268251117006e-01
9.675000000000000000e+01,2.905242145554792765e-01,2.905242595490769575e-01,2.905243268251117006e-01
9.680000000000001137e+01,2.905242152225247509e-01,2.905242599509800239e-01,2.905243268251117006e-01
9.685000000000000853e+01,2.905242158856143897e-01,2.905242603504674670e-01,2.905243268251117006e-01
9.690000000000000568e+01,2.905242165447989300e-01,2.905242607475527761e-01,2.905243268251117006e-01
9.695000000000000284e+01,2.905242172001261114e-01,2.905242611422497179e-01,2.905243268251117006e-01
9.700000000000000000e+01,2.905242178516405094e-01,2.905242615345717816e-01,2.905243268251117006e-01
9.705000000000001137e+01,2.905242184993827026e-01,2.905242619245328450e-01,2.905243268251117006e-01
9.710000000000000853e+01,2.905242191433888288e-01,2.905242623121465639e-01,2.905243268251117006e-01
9.715000000000000568e+01,2.905242197836901963e-01,2.905242626974269271e-01,2.905243268251117006e-01
9.720000000000000284e+01,2.905242204203132839e-01,2.905242630803880344e-01,2.905243268251117006e-01
9.725000000000000000e+01,2.905242210532797409e-01,2.905242634610439856e-01,2.905243268251117006e-01
9.730000000000001137e+01,2.905242216826065538e-01,2.905242638394091581e-01,2.905243268251117006e-01
9.735000000000000853e+01,2.905242223083061570e-01,2.905242642154980404e-01,2.905243268251117006e-01
9.740000000000000568e+01,2.905242229303872659e-01,2.905242645893252318e-01,2.905243268251117006e-01
9.745000000000000284e+01,2.905242235488553204e-01,2.905242649609055539e-01,2.905243268251117006e-01
9.750000000000000000e+01,2.905242241637130407e-01,2.905242653302538836e-01,2.905243268251117006e-01
9.755000000000001137e+01,2.905242247749613704e-01,2.905242656973850979e-01,2.905243268251117006e-01
9.760000000000000853e+01,2.905242253826001986e-01,2.905242660623142403e-01,2.905243268251117006e-01
9.765000000000000568e+01,2.905242259866293031e-01,2.905242664250563545e-01,2.905243268251117006e-01
9.770000000000000284e+01,2.905242265870489615e-01,2.905242667856264838e-01,2.905243268251117006e-01
9.775000000000000000e+01,2.905242271838608947e-01,2.905242671440395608e-01,2.905243268251117006e-01
9.780000000000001137e+01,2.905242277770689330e-01,2.905242675003104624e-01,2.905243268251117006e-01
9.785000000000000853e+01,2.905242283666795711e-01,2.905242678544538992e-01,2.905243268251117006e-01
9.790000000000000568e+01,2.905242289527025790e-01,2.905242682064843596e-01,2.905243268251117006e-01
9.795000000000000284e+01,2.905242295351512793e-01,2.905242685564161653e-01,2.905243268251117006e-01
9.800000000000000000e+01,2.905242301140427141e-01,2.905242689042632498e-01,2.905243268251117006e-01
9.805000000000001137e+01,2.905242306893979776e-01,2.905242692500393797e-01,2.905243268251117006e-01
9.810000000000000853e+01,2.905242312612417166e-01,2.905242695937578778e-01,2.905243268251117006e-01
9.815000000000000568e+01,2.905242318296024640e-01,2.905242699354317337e-01,2.905243268251117006e-01
9.820000000000000284e+01,2.905242323945116389e-01,2.905242702750734374e-01,2.905243268251117006e-01
9.825000000000000000e+01,2.905242329560036585e-01,2.905242706126952568e-01,2.905243268251117006e-01
9.830000000000001137e+01,2.905242335141149934e-01,2.905242709483089603e-01,2.905243268251117006e-01
9.835000000000000853e+01,2.905242340688835023e-01,2.905242712819259276e-01,2.905243268251117006e-01
9.840000000000000568e+01,2.905242346203479875e-01,2.905242716135571501e-01,2.905243268251117006e-01
9.845000000000000284e+01,2.905242351685470847e-01,2.905242719432132859e-01,2.905243268251117006e-01
9.850000000000000000e+01,2.905242357135186526e-01,2.905242722709047154e-01,2.905243268251117006e-01
9.855000000000001137e+01,2.905242362552991064e-01,2.905242725966413198e-01,2.905243268251117006e-01
9.860000000000000853e+01,2.905242367939226411e-01,2.905242729204329799e-01,2.905243268251117006e-01
9.865000000000000568e+01,2.905242373294206204e-01,2.905242732422892438e-01,2.905243268251117006e-01
9.870000000000000284e+01,2.905242378618210219e-01,2.905242735622195482e-01,2.905243268251117006e-01
9.875000000000000000e+01,2.905242383911481596e-01,2.905242738802331082e-01,2.905243268251117006e-01
9.880000000000001137e+01,2.905242389174222950e-01,2.905242741963393049e-01,2.905243268251117006e-01
9.885000000000000853e+01,2.905242394406595818e-01,2.905242745105474089e-01,2.905243268251117006e-01
9.890000000000000568e+01,2.905242399608720660e-01,2.905242748228667460e-01,2.905243268251117006e-01
9.895000000000000284e+01,2.905242404780677967e-01,2.905242751333068085e-01,2.905243268251117006e-01
9.900000000000000000e+01,2.905242409922511593e-01,2.905242754418772000e-01,2.905243268251117006e-01
9.905000000000001137e+01,2.905242415034232639e-01,2.905242757485878013e-01,2.905243268251117006e-01
9.910000000000000853e+01,2.905242420115826119e-01,2.905242760534486046e-01,2.905243268251117006e-01
9.915000000000000568e+01,2.905242425167254838e-01,2.905242763564699904e-01,2.905243268251117006e-01
9.920000000000000284e+01,2.905242430188469949e-01,2.905242766576625058e-01,2.905243268251117006e-01
9.925000000000000000e+01,2.905242435179414273e-01,2.905242769570370864e-01,2.905243268251117006e-01
9.930000000000001137e+01,2.905242440140033966e-01,2.905242772546048902e-01,2.905243268251117006e-01
9.935000000000000853e+01,2.905242445070284618e-01,2.905242775503774078e-01,2.905243268251117006e-01
9.940000000000000568e+01,2.905242449970139584e-01,2.905242778443662965e-01,2.905243268251117006e-01
9.945000000000000284e+01,2.905242454839596644e-01,2.905242781365835469e-01,2.905243268251117006e-01
9.950000000000000000e+01,2.905242459678682998e-01,2.905242784270412604e-01,2.905243268251117006e-01
9.955000000000001137e+01,2.905242464487464704e-01,2.905242787157518158e-01,2.905243268251117006e-01
9.960000000000000853e+01,2.905242469266047234e-01,2.905242790027276478e-01,2.905243268251117006e-01
9.965000000000000568e+01,2.905242474014579912e-01,2.905242792879812463e-01,2.905243268251117006e-01
9.970000000000000284e+01,2.905242478733258138e-01,2.905242795715251569e-01,2.905243268251117006e-01
9.975000000000000000e+01,2.905242483422322830e-01,2.905242798533718696e-01,2.905243268251117006e-01
9.980000000000001137e+01,2.905242488082060981e-01,2.905242801335337632e-01,2.905243268251117006e-01
9.985000000000000853e+01,2.905242492712800106e-01,2.905242804120232170e-01,2.905243268251117006e-01
9.990000000000000568e+01,2.905242497314908245e-01,2.905242806888522211e-01,2.905243268251117006e-01
9.995000000000000284e+01,2.905242501888785633e-01,2.905242809640327106e-01,2.905243268251117006e-01
1.000000000000000000e+02,2.905242506434860816e-01,2.905242812375761763e-01,2.905243268251117006e-01
1.000500000000000114e+02,2.905242510953581214e-01,2.905242815094939424e-01,2.905243268251117006e-01
1.001000000000000085e+02,2.905242515445407570e-01,2.905242817797968335e-01,2.905243268251117006e-01
1.001500000000000057e+02,2.905242519910805621e-01,2.905242820484955080e-01,2.905243268251117006e-01
1.002000000000000028e+02,2.905242524350235556e-01,2.905242823156001242e-01,2.905243268251117006e-01
1.002500000000000000e+02,2.905242528764145349e-01,2.905242825811203966e-01,2.905243268251117006e-01
1.003000000000000114e+02,2.905242533152961326e-01,2.905242828450658732e-01,2.905243268251117006e-01
1.003500000000000085e+02,2.905242537517082613e-01,2.905242831074454357e-01,2.905243268251117006e-01
1.004000000000000057e+02,2.905242541856870031e-01,2.905242833682679104e-01,2.905243268251117006e-01
1.004500000000000028e+02,2.905242546172643880e-01,2.905242836275415685e-01,2.905243268251117006e-01
1.005000000000000000e+02,2.905242550464677831e-01,2.905242838852744591e-01,2.905243268251117006e-01
1.005500000000000114e+02,2.905242554733192262e-01,2.905242841414744648e-01,2.905243268251117006e-01
1.006000000000000085e+02,2.905242558978356482e-01,2.905242843961490240e-01,2.905243268251117006e-01
1.006500000000000057e+02,2.905242563200283734e-01,2.905242846493056308e-01,2.905243268251117006e-01
1.007000000000000028e+02,2.905242567399033415e-01,2.905242849009515016e-01,2.905243268251117006e-01
1.007500000000000000e+02,2.905242571574613852e-01,2.905242851510937974e-01,2.905243268251117006e-01
1.008000000000000114e+02,2.905242575726982857e-01,2.905242853997396790e-01,2.905243268251117006e-01
1.008500000000000085e+02,2.905242579856054941e-01,2.905242856468962520e-01,2.905243268251117006e-01
1.009000000000000057e+02,2.905242583961706315e-01,2.905242858925707328e-01,2.905243268251117006e-01
1.009500000000000028e+02,2.905242588043780994e-01,2.905242861367703933e-01,2.905243268251117006e-01
1.010000000000000000e+02,2.905242592102099675e-01,2.905242863795025610e-01,2.905243268251117006e-01
1.010500000000000114e+02,2.905242596136468625e-01,2.905242866207748409e-01,2.905243268251117006e-01
1.011000000000000085e+02,2.905242600146685783e-01,2.905242868605950046e-01,2.905243268251117006e-01
1.011500000000000057e+02,2.905242604132552975e-01,2.905242870989708792e-01,2.905243268251117006e-01
1.012000000000000028e+02,2.905242608093883128e-01,2.905242873359106248e-01,2.905243268251117006e-01
1.012500000000000000e+02,2.905242612030509708e-01,2.905242875714225681e-01,2.905243268251117006e-01
1.013000000000000114e+02,2.905242615942293383e-01,2.905242878055153133e-01,2.905243268251117006e-01
1.013500000000000085e+02,2.905242619829131456e-01,2.905242880381975756e-01,2.905243268251117006e-01
1.014000000000000057e+02,2.905242623690961756e-01,2.905242882694782369e-01,2.905243268251117006e-01
1.014500000000000028e+02,2.905242627527769295e-01,2.905242884993665120e-01,2.905243268251117006e-01
1.015000000000000000e+02,2.905242631339591264e-01,2.905242887278715602e-01,2.905243268251117006e-01
1.015500000000000114e+02,2.905242635126516482e-01,2.905242889550027630e-01,2.905243268251117006e-01
1.016000000000000085e+02,2.905242638888688167e-01,2.905242891807695571e-01,2.905243268251117006e-01
1.016500000000000057e+02,2.905242642626304495e-01,2.905242894051814906e-01,2.905243268251117006e-01
1.017000000000000028e+02,2.905242646339614154e-01,2.905242896282480558e-01,2.905243268251117006e-01
1.017500000000000000e+02,2.905242650028916351e-01,2.905242898499787452e-01,2.905243268251117006e-01
1.018000000000000114e+02,2.905242653694553034e-01,2.905242900703829956e-01,2.905243268251117006e-01
1.018500000000000085e+02,2.905242657336906120e-01,2.905242902894701884e-01,2.905243268251117006e-01
1.019000000000000057e+02,2.905242660956387502e-01,2.905242905072495385e-01,2.905243268251117006e-01
1.019500000000000028e+02,2.905242664553435161e-01,2.905242907237301497e-01,2.905243268251117006e-01
1.020000000000000000e+02,2.905242668128503736e-01,2.905242909389209593e-01,2.905243268251117006e-01
1.020500000000000114e+02,2.905242671682053968e-01,2.905242911528306826e-01,2.905243268251117006e-01
1.021000000000000085e+02,2.905242675214548265e-01,2.905242913654678127e-01,2.905243268251117006e-01
1.021500000000000057e+02,2.905242678726439043e-01,2.905242915768406764e-01,2.905243268251117006e-01
1.022000000000000028e+02,2.905242682218162620e-01,2.905242917869573227e-01,2.905243268251117006e-01
1.022500000000000000e+02,2.905242685690129778e-01,2.905242919958255787e-01,2.905243268251117006e-01
1.023000000000000114e+02,2.905242689142721324e-01,2.905242922034531050e-01,2.905243268251117006e-01
1.023500000000000085e+02,2.905242692576280317e-01,2.905242924098472290e-01,2.905243268251117006e-01
1.024000000000000057e+02,2.905242695991107627e-01,2.905242926150151117e-01,2.905243268251117006e-01
1.024500000000000028e+02,2.905242699387458605e-01,2.905242928189637475e-01,2.905243268251117006e-01
1.025000000000000000e+02,2.905242702765541418e-01,2.905242930216999087e-01,2.905243268251117006e-01
1.025500000000000114e+02,2.905242706125513164e-01,2.905242932232302011e-01,2.905243268251117006e-01
1.026000000000000085e+02,2.905242709467482087e-01,2.905242934235611751e-01,2.905243268251117006e-01
1.026500000000000057e+02,2.905242712791509252e-01,2.905242936226991590e-01,2.905243268251117006e-01
1.027000000000000028e+02,2.905242716097608535e-01,2.905242938206503700e-01,2.905243268251117006e-01
1.027500000000000000e+02,2.905242719385752181e-01,2.905242940174210808e-01,2.905243268251117006e-01
1.028000000000000114e+02,2.905242722655874688e-01,2.905242942130173978e-01,2.905243268251117006e-01
1.028500000000000085e+02,2.905242725907877244e-01,2.905242944074454825e-01,2.905243268251117006e-01
1.029000000000000057e+02,2.905242729141635505e-01,2.905242946007114413e-01,2.905243268251117006e-01
1.029500000000000028e+02,2.905242732357004587e-01,2.905242947928213804e-01,2.905243268251117006e-01
1.030000000000000000e+02,2.905242735553825173e-01,2.905242949837815170e-01,2.905243268251117006e-01
1.030500000000000114e+02,2.905242738731932950e-01,2.905242951735980683e-01,2.905243268251117006e-01
1.031000000000000085e+02,2.905242741891163050e-01,2.905242953622771962e-01,2.905243268251117006e-01
1.031500000000000057e+02,2.905242745031357265e-01,2.905242955498253399e-01,2.905243268251117006e-01
1.032000000000000028e+02,2.905242748152370713e-01,2.905242957362488831e-01,2.905243268251117006e-01
1.032500000000000000e+02,2.905242751254078493e-01,2.905242959215542098e-01,2.905243268251117006e-01
1.033000000000000114e+02,2.905242754336379019e-01,2.905242961057479256e-01,2.905243268251117006e-01
1.033500000000000085e+02,2.905242757399197906e-01,2.905242962888366365e-01,2.905243268251117006e-01
1.034000000000000057e+02,2.905242760442495187e-01,2.905242964708269482e-01,2.905243268251117006e-01
1.034500000000000028e+02,2.905242763466263645e-01,2.905242966517256331e-01,2.905243268251117006e-01
1.035000000000000000e+02,2.905242766470533256e-01,2.905242968315394636e-01,2.905243268251117006e-01
1.035500000000000114e+02,2.905242769455369523e-01,2.905242970102751565e-01,2.905243268251117006e-01
1.036000000000000085e+02,2.905242772420876252e-01,2.905242971879395952e-01,2.905243268251117006e-01
1.036500000000000057e+02,2.905242775367192776e-01,2.905242973645396076e-01,2.905243268251117006e-01
1.037000000000000028e+02,2.905242778294491179e-01,2.905242975400820771e-01,2.905243268251117006e-01
1.037500000000000000e+02,2.905242781202974633e-01,2.905242977145737204e-01,2.905243268251117006e-01
1.038000000000000114e+02,2.905242784092875730e-01,2.905242978880213656e-01,2.905243268251117006e-01
1.038500000000000085e+02,2.905242786964448709e-01,2.905242980604317293e-01,2.905243268251117006e-01
1.039000000000000057e+02,2.905242789817967797e-01,2.905242982318116396e-01,2.905243268251117006e-01
1.039500000000000028e+02,2.905242792653722206e-01,2.905242984021676467e-01,2.905243268251117006e-01
1.040000000000000000e+02,2.905242795472010031e-01,2.905242985715063009e-01,2.905243268251117006e-01
1.040500000000000114e+02,2.905242798273135474e-01,2.905242987398342080e-01,2.905243268251117006e-01
1.041000000000000085e+02,2.905242801057401070e-01,2.905242989071577520e-01,2.905243268251117006e-01
1.041500000000000057e+02,2.905242803825104914e-01,2.905242990734833164e-01,2.905243268251117006e-01
1.042000000000000028e+02,2.905242806576536774e-01,2.905242992388171186e-01,2.905243268251117006e-01
1.042500000000000000e+02,2.905242809311970875e-01,2.905242994031653758e-01,2.905243268251117006e-01
1.043000000000000114e+02,2.905242812031666455e-01,2.905242995665341388e-01,2.905243268251117006e-01
1.043500000000000085e+02,2.905242814735861656e-01,2.905242997289294582e-01,2.905243268251117006e-01
1.044000000000000057e+02,2.905242817424772417e-01,2.905242998903572182e-01,2.905243268251117006e-01
1.044500000000000028e+02,2.905242820098590251e-01,2.905243000508233031e-01,2.905243268251117006e-01
1.045000000000000000e+02,2.905242822757482246e-01,2.905243002103334304e-01,2.905243268251117006e-01
1.045500000000000114e+02,2.905242825401587736e-01,2.905243003688933734e-01,2.905243268251117006e-01
1.046000000000000085e+02,2.905242828031022184e-01,2.905243005265086276e-01,2.905243268251117006e-01
1.046500000000000057e+02,2.905242830645874408e-01,2.905243006831848551e-01,2.905243268251117006e-01
1.047000000000000028e+02,2.905242833246211021e-01,2.905243008389274961e-01,2.905243268251117006e-01
1.047500000000000000e+02,2.905242835832075321e-01,2.905243009937419907e-01,2.905243268251117006e-01
1.048000000000000114e+02,2.905242838403492289e-01,2.905243011476337234e-01,2.905243268251117006e-01
1.048500000000000085e+02,2.905242840960468587e-01,2.905243013006080788e-01,2.905243268251117006e-01
1.049000000000000057e+02,2.905242843502996442e-01,2.905243014526703305e-01,2.905243268251117006e-01
1.049500000000000028e+02,2.905242846031057535e-01,2.905243016038257520e-01,2.905243268251117006e-01
1.050000000000000000e+02,2.905242848544624112e-01,2.905243017540795614e-01,2.905243268251117006e-01
1.050500000000000114e+02,2.905242851043663976e-01,2.905243019034369212e-01,2.905243268251117006e-01
1.051000000000000085e+02,2.905242853528142155e-01,2.905243020519030495e-01,2.905243268251117006e-01
1.051500000000000057e+02,2.905242855998023677e-01,2.905243021994830532e-01,2.905243268251117006e-01
1.052000000000000028e+02,2.905242858453278565e-01,2.905243023461819840e-01,2.905243268251117006e-01
1.052500000000000000e+02,2.905242860893879064e-01,2.905243024920050043e-01,2.905243268251117006e-01
1.053000000000000114e+02,2.905242863319808522e-01,2.905243026369571657e-01,2.905243268251117006e-01
1.053500000000000085e+02,2.905242865731056390e-01,2.905243027810435197e-01,2.905243268251117006e-01
1.054000000000000057e+02,2.905242868127624334e-01,2.905243029242690067e-01,2.905243268251117006e-01
1.054500000000000028e+02,2.905242870509525677e-01,2.905243030666387338e-01,2.905243268251117006e-01
1.055000000000000000e+02,2.905242872876785398e-01,2.905243032081575860e-01,2.905243268251117006e-01
1.055500000000000114e+02,2.905242875229441246e-01,2.905243033488306148e-01,2.905243268251117006e-01
1.056000000000000085e+02,2.905242877567543180e-01,2.905243034886627607e-01,2.905243268251117006e-01
1.056500000000000057e+02,2.905242879891153929e-01,2.905243036276589641e-01,2.905243268251117006e-01
1.057000000000000028e+02,2.905242882200347321e-01,2.905243037658241656e-01,2.905243268251117006e-01
1.057500000000000000e+02,2.905242884495208289e-01,2.905243039031632502e-01,2.905243268251117006e-01
1.058000000000000114e+02,2.905242886775832312e-01,2.905243040396811582e-01,2.905243268251117006e-01
1.058500000000000085e+02,2.905242889042323196e-01,2.905243041753828304e-01,2.905243268251117006e-01
1.059000000000000057e+02,2.905242891294793073e-01,2.905243043102730960e-01,2.905243268251117006e-01
1.059500000000000028e+02,2.905242893533359627e-01,2.905243044443568401e-01,2.905243268251117006e-01
1.060000000000000000e+02,2.905242895758147759e-01,2.905243045776390032e-01,2.905243268251117006e-01
1.060500000000000114e+02,2.905242897969284033e-01,2.905243047101244702e-01,2.905243268251117006e-01
1.061000000000000085e+02,2.905242900166900566e-01,2.905243048418180152e-01,2.905243268251117006e-01
1.061500000000000057e+02,2.905242902351130585e-01,2.905243049727245785e-01,2.905243268251117006e-01
1.062000000000000028e+02,2.905242904522107872e-01,2.905243051028490453e-01,2.905243268251117006e-01
1.062500000000000000e+02,2.905242906679966208e-01,2.905243052321961339e-01,2.905243268251117006e-01
1.063000000000000114e+02,2.905242908824840486e-01,2.905243053607707848e-01,2.905243268251117006e-01
1.063500000000000085e+02,2.905242910956861713e-01,2.905243054885777165e-01,2.905243268251117006e-01
1.064000000000000057e+02,2.905242913076160338e-01,2.905243056156218140e-01,2.905243268251117006e-01
1.064500000000000028e+02,2.905242915182864039e-01,2.905243057419077402e-01,2.905243268251117006e-01
1.065000000000000000e+02,2.905242917277098269e-01,2.905243058674403245e-01,2.905243268251117006e-01
1.065500000000000114e+02,2.905242919358983489e-01,2.905243059922242854e-01,2.905243268251117006e-01
1.066000000000000085e+02,2.905242921428637937e-01,2.905243061162642304e-01,2.905243268251117006e-01
1.066500000000000057e+02,2.905242923486175410e-01,2.905243062395648224e-01,2.905243268251117006e-01
1.067000000000000028e+02,2.905242925531705822e-01,2.905243063621307242e-01,2.905243268251117006e-01
1.067500000000000000e+02,2.905242927565333533e-01,2.905243064839664324e-01,2.905243268251117006e-01
1.068000000000000114e+02,2.905242929587160128e-01,2.905243066050763878e-01,2.905243268251117006e-01
1.068500000000000085e+02,2.905242931597281641e-01,2.905243067254651979e-01,2.905243268251117006e-01
1.069000000000000057e+02,2.905242933595788557e-01,2.905243068451371369e-01,2.905243268251117006e-01
1.069500000000000028e+02,2.905242935582767472e-01,2.905243069640965348e-01,2.905243268251117006e-01
1.070000000000000000e+02,2.905242937558299432e-01,2.905243070823477769e-01,2.905243268251117006e-01
1.070500000000000114e+02,2.905242939522459378e-01,2.905243071998949711e-01,2.905243268251117006e-01
1.071000000000000085e+02,2.905242941475317808e-01,2.905243073167423362e-01,2.905243268251117006e-01
1.071500000000000057e+02,2.905242943416939672e-01,2.905243074328940356e-01,2.905243268251117006e-01
1.072000000000000028e+02,2.905242945347383254e-01,2.905243075483540105e-01,2.905243268251117006e-01
1.072500000000000000e+02,2.905242947266702402e-01,2.905243076631263688e-01,2.905243268251117006e-01
1.073000000000000114e+02,2.905242949174944855e-01,2.905243077772149407e-01,2.905243268251117006e-01
1.073500000000000085e+02,2.905242951072153357e-01,2.905243078906237231e-01,2.905243268251117006e-01
1.074000000000000057e+02,2.905242952958365654e-01,2.905243080033566017e-01,2.905243268251117006e-01
1.074500000000000028e+02,2.905242954833613944e-01,2.905243081154172957e-01,2.905243268251117006e-01
1.075000000000000000e+02,2.905242956697925982e-01,2.905243082268096910e-01,2.905243268251117006e-01
1.075500000000000114e+02,2.905242958551325638e-01,2.905243083375375068e-01,2.905243268251117006e-01
1.076000000000000085e+02,2.905242960393832896e-01,2.905243084476045179e-01,2.905243268251117006e-01
1.076500000000000057e+02,2.905242962225466075e-01,2.905243085570144990e-01,2.905243268251117006e-01
1.077000000000000028e+02,2.905242964046239051e-01,2.905243086657711138e-01,2.905243268251117006e-01
1.077500000000000000e+02,2.905242965856166260e-01,2.905243087738781371e-01,2.905243268251117006e-01
1.078000000000000114e+02,2.905242967655259911e-01,2.905243088813392882e-01,2.905243268251117006e-01
1.078500000000000085e+02,2.905242969443534440e-01,2.905243089881582308e-01,2.905243268251117006e-01
1.079000000000000057e+02,2.905242971221003723e-01,2.905243090943387951e-01,2.905243268251117006e-01
1.079500000000000028e+02,2.905242972987684968e-01,2.905243091998846450e-01,2.905243268251117006e-01
1.080000000000000000e+02,2.905242974743597606e-01,2.905243093047996106e-01,2.905243268251117006e-01
1.080500000000000114e+02,2.905242976488766060e-01,2.905243094090874112e-01,2.905243268251117006e-01
1.081000000000000085e+02,2.905242978223218642e-01,2.905243095127518216e-01,2.905243268251117006e-01
1.081500000000000057e+02,2.905242979946990878e-01,2.905243096157967275e-01,2.905243268251117006e-01
1.082000000000000028e+02,2.905242981660123291e-01,2.905243097182257928e-01,2.905243268251117006e-01
1.082500000000000000e+02,2.905242983362664178e-01,2.905243098200429586e-01,2.905243268251117006e-01
1.083000000000000114e+02,2.905242985054669047e-01,2.905243099212519997e-01,2.905243268251117006e-01
1.083500000000000085e+02,2.905242986736201183e-01,2.905243100218566354e-01,2.905243268251117006e-01
1.084000000000000057e+02,2.905242988407332194e-01,2.905243101218608071e-01,2.905243268251117006e-01
1.084500000000000028e+02,2.905242990068140352e-01,2.905243102212682338e-01,2.905243268251117006e-01
1.085000000000000000e+02,2.905242991718712808e-01,2.905243103200826904e-01,2.905243268251117006e-01
1.085500000000000114e+02,2.905242993359143377e-01,2.905243104183080072e-01,2.905243268251117006e-01
1.086000000000000085e+02,2.905242994989532535e-01,2.905243105159478478e-01,2.905243268251117006e-01
1.086500000000000057e+02,2.905242996609986861e-01,2.905243106130059316e-01,2.905243268251117006e-01
1.087000000000000028e+02,2.905242998220616268e-01,2.905243107094859223e-01,2.905243268251117006e-01
1.087500000000000000e+02,2.905242999821536221e-01,2.905243108053914280e-01,2.905243268251117006e-01
1.088000000000000114e+02,2.905243001412863846e-01,2.905243109007261126e-01,2.905243268251117006e-01
1.088500000000000085e+02,2.905243002994717938e-01,2.905243109954934178e-01,2.905243268251117006e-01
1.089000000000000057e+02,2.905243004567217291e-01,2.905243110896968406e-01,2.905243268251117006e-01
1.089500000000000028e+02,2.905243006130477923e-01,2.905243111833398784e-01,2.905243268251117006e-01
1.090000000000000000e+02,2.905243007684615297e-01,2.905243112764258062e-01,2.905243268251117006e-01
1.090500000000000114e+02,2.905243009229738216e-01,2.905243113689580103e-01,2.905243268251117006e-01
1.091000000000000085e+02,2.905243010765952150e-01,2.905243114609397659e-01,2.905243268251117006e-01
1.091500000000000057e+02,2.905243012293354243e-01,2.905243115523742925e-01,2.905243268251117006e-01
1.092000000000000028e+02,2.905243013812034980e-01,2.905243116432647543e-01,2.905243268251117006e-01
1.092500000000000000e+02,2.905243015322075961e-01,2.905243117336142600e-01,2.905243268251117006e-01
1.093000000000000114e+02,2.905243016823549906e-01,2.905243118234259736e-01,2.905243268251117006e-01
1.093500000000000085e+02,2.905243018316519543e-01,2.905243119127028373e-01,2.905243268251117006e-01
1.094000000000000057e+02,2.905243019801038162e-01,2.905243120014479596e-01,2.905243268251117006e-01
1.094500000000000028e+02,2.905243021277149618e-01,2.905243120896643383e-01,2.905243268251117006e-01
1.095000000000000000e+02,2.905243022744886661e-01,2.905243121773548598e-01,2.905243268251117006e-01
1.095500000000000114e+02,2.905243024204274271e-01,2.905243122645225773e-01,2.905243268251117006e-01
1.096000000000000085e+02,2.905243025655328548e-01,2.905243123511703773e-01,2.905243268251117006e-01
1.096500000000000057e+02,2.905243027098058373e-01,2.905243124373012020e-01,2.905243268251117006e-01
1.097000000000000028e+02,2.905243028532464855e-01,2.905243125229180490e-01,2.905243268251117006e-01
1.097500000000000000e+02,2.905243029958545775e-01,2.905243126080237492e-01,2.905243268251117006e-01
1.098000000000000114e+02,2.905243031376292806e-01,2.905243126926213559e-01,2.905243268251117006e-01
1.098500000000000085e+02,2.905243032785696511e-01,2.905243127767137556e-01,2.905243268251117006e-01
1.099000000000000057e+02,2.905243034186745232e-01,2.905243128603038905e-01,2.905243268251117006e-01
1.099500000000000028e+02,2.905243035579428423e-01,2.905243129433947025e-01,2.905243268251117006e-01
1.100000000000000000e+02,2.905243036963736647e-01,2.905243130259893003e-01,2.905243268251117006e-01
1.100500000000000114e+02,2.905243038339663242e-01,2.905243131080905150e-01,2.905243268251117006e-01
1.101000000000000085e+02,2.905243039707207098e-01,2.905243131897014552e-01,2.905243268251117006e-01
1.101500000000000057e+02,2.905243041066371545e-01,2.905243132708250631e-01,2.905243268251117006e-01
1.102000000000000028e+02,2.905243042417166022e-01,2.905243133514643361e-01,2.905243268251117006e-01
1.102500000000000000e+02,2.905243043759608290e-01,2.905243134316223275e-01,2.905243268251117006e-01
1.103000000000000114e+02,2.905243045093723331e-01,2.905243135113019792e-01,2.905243268251117006e-01
1.103500000000000085e+02,2.905243046419544450e-01,2.905243135905063445e-01,2.905243268251117006e-01
1.104000000000000057e+02,2.905243047737113837e-01,2.905243136692384209e-01,2.905243268251117006e-01
1.104500000000000028e+02,2.905243049046480897e-01,2.905243137475011506e-01,2.905243268251117006e-01
1.105000000000000000e+02,2.905243050347705580e-01,2.905243138252975310e-01,2.905243268251117006e-01
1.105500000000000114e+02,2.905243051640853391e-01,2.905243139026304489e-01,2.905243268251117006e-01
1.106000000000000085e+02,2.905243052925997604e-01,2.905243139795028462e-01,2.905243268251117006e-01
1.106500000000000057e+02,2.905243054203218711e-01,2.905243140559175541e-01,2.905243268251117006e-01
1.107000000000000028e+02,2.905243055472601088e-01,2.905243141318775146e-01,2.905243268251117006e-01
1.107500000000000000e+02,2.905243056734235219e-01,2.905243142073854479e-01,2.905243268251117006e-01
1.108000000000000114e+02,2.905243057988213806e-01,2.905243142824442404e-01,2.905243268251117006e-01
1.108500000000000085e+02,2.905243059234631775e-01,2.905243143570565012e-01,2.905243268251117006e-01
1.109000000000000057e+02,2.905243060473584604e-01,2.905243144312250614e-01,2.905243268251117006e-01
1.109500000000000028e+02,2.905243061705167218e-01,2.905243145049524744e-01,2.905243268251117006e-01
1.110000000000000000e+02,2.905243062929473985e-01,2.905243145782414604e-01,2.905243268251117006e-01
1.110500000000000114e+02,2.905243064146595389e-01,2.905243146510945729e-01,2.905243268251117006e-01
1.111000000000000085e+02,2.905243065356618026e-01,2.905243147235143097e-01,2.905243268251117006e-01
1.111500000000000057e+02,2.905243066559624054e-01,2.905243147955032246e-01,2.905243268251117006e-01
1.112000000000000028e+02,2.905243067755690634e-01,2.905243148670638709e-01,2.905243268251117006e-01
1.112500000000000000e+02,2.905243068944887153e-01,2.905243149381985801e-01,2.905243268251117006e-01
1.113000000000000114e+02,2.905243070127278004e-01,2.905243150089099058e-01,2.905243268251117006e-01
1.113500000000000085e+02,2.905243071302918145e-01,2.905243150792001794e-01,2.905243268251117006e-01
1.114000000000000057e+02,2.905243072471858090e-01,2.905243151490718434e-01,2.905243268251117006e-01
1.114500000000000028e+02,2.905243073634138362e-01,2.905243152185272293e-01,2.905243268251117006e-01
1.115000000000000000e+02,2.905243074789794488e-01,2.905243152875687240e-01,2.905243268251117006e-01
1.115500000000000114e+02,2.905243075938854780e-01,2.905243153561986591e-01,2.905243268251117006e-01
1.116000000000000085e+02,2.905243077081340330e-01,2.905243154244194215e-01,2.905243268251117006e-01
1.116500000000000057e+02,2.905243078217268349e-01,2.905243154922333426e-01,2.905243268251117006e-01
1.117000000000000028e+02,2.905243079346649382e-01,2.905243155596427540e-01,2.905243268251117006e-01
1.117500000000000000e+02,2.905243080469491757e-01,2.905243156266500426e-01,2.905243268251117006e-01
1.118000000000000114e+02,2.905243081585799914e-01,2.905243156932575399e-01,2.905243268251117006e-01
1.118500000000000085e+02,2.905243082695575518e-01,2.905243157594675774e-01,2.905243268251117006e-01
1.119000000000000057e+02,2.905243083798820791e-01,2.905243158252824864e-01,2.905243268251117006e-01
1.119500000000000028e+02,2.905243084895535732e-01,2.905243158907047096e-01,2.905243268251117006e-01
1.120000000000000000e+02,2.905243085985723117e-01,2.905243159557365784e-01,2.905243268251117006e-01
1.120500000000000114e+02,2.905243087069385721e-01,2.905243160203803687e-01,2.905243268251117006e-01
1.121000000000000085e+02,2.905243088146530206e-01,2.905243160846385786e-01,2.905243268251117006e-01
1.121500000000000057e+02,2.905243089217164343e-01,2.905243161485134840e-01,2.905243268251117006e-01
1.122000000000000028e+02,2.905243090281302010e-01,2.905243162120075273e-01,2.905243268251117006e-01
1.122500000000000000e+02,2.905243091338959305e-01,2.905243162751229291e-01,2.905243268251117006e-01
1.123000000000000114e+02,2.905243092390158433e-01,2.905243163378621873e-01,2.905243268251117006e-01
1.123500000000000085e+02,2.905243093434924373e-01,2.905243164002275225e-01,2.905243268251117006e-01
1.124000000000000057e+02,2.905243094473289323e-01,2.905243164622213214e-01,2.905243268251117006e-01
1.124500000000000028e+02,2.905243095505288253e-01,2.905243165238458602e-01,2.905243268251117006e-01
1.125000000000000000e+02,2.905243096530962243e-01,2.905243165851034703e-01,2.905243268251117006e-01
1.125500000000000114e+02,2.905243097550354592e-01,2.905243166459964277e-01,2.905243268251117006e-01
1.126000000000000085e+02,2.905243098563515258e-01,2.905243167065269527e-01,2.905243268251117006e-01
1.126500000000000057e+02,2.905243099570495313e-01,2.905243167666973214e-01,2.905243268251117006e-01
1.127000000000000028e+02,2.905243100571350268e-01,2.905243168265096987e-01,2.905243268251117006e-01
1.127500000000000000e+02,2.905243101566136188e-01,2.905243168859662495e-01,2.905243268251117006e-01
1.128000000000000114e+02,2.905243102554911916e-01,2.905243169450691942e-01,2.905243268251117006e-01
1.128500000000000085e+02,2.905243103537737404e-01,2.905243170038205869e-01,2.905243268251117006e-01
1.129000000000000057e+02,2.905243104514672048e-01,2.905243170622226478e-01,2.905243268251117006e-01
1.129500000000000028e+02,2.905243105485775246e-01,2.905243171202773755e-01,2.905243268251117006e-01
1.130000000000000000e+02,2.905243106451105284e-01,2.905243171779868239e-01,2.905243268251117006e-01
1.130500000000000114e+02,2.905243107410718784e-01,2.905243172353530468e-01,2.905243268251117006e-01
1.131000000000000085e+02,2.905243108364671256e-01,2.905243172923780426e-01,2.905243268251117006e-01
1.131500000000000057e+02,2.905243109313013772e-01,2.905243173490638098e-01,2.905243268251117006e-01
1.132000000000000028e+02,2.905243110255797401e-01,2.905243174054123467e-01,2.905243268251117006e-01
1.132500000000000000e+02,2.905243111193067662e-01,2.905243174614255408e-01,2.905243268251117006e-01
1.133000000000000114e+02,2.905243112124867855e-01,2.905243175171053904e-01,2.905243268251117006e-01
1.133500000000000085e+02,2.905243113051239057e-01,2.905243175724538385e-01,2.905243268251117006e-01
1.134000000000000057e+02,2.905243113972216795e-01,2.905243176274727168e-01,2.905243268251117006e-01
1.134500000000000028e+02,2.905243114887835487e-01,2.905243176821639683e-01,2.905243268251117006e-01
1.135000000000000000e+02,2.905243115798125109e-01,2.905243177365294804e-01,2.905243268251117006e-01
1.135500000000000114e+02,2.905243116703114525e-01,2.905243177905711960e-01,2.905243268251117006e-01
1.136000000000000085e+02,2.905243117602828162e-01,2.905243178442908913e-01,2.905243268251117006e-01
1.136500000000000057e+02,2.905243118497289889e-01,2.905243178976905094e-01,2.905243268251117006e-01
1.137000000000000028e+02,2.905243119386520245e-01,2.905243179507719375e-01,2.905243268251117006e-01
1.137500000000000000e+02,2.905243120270540325e-01,2.905243180035369521e-01,2.905243268251117006e-01
1.138000000000000114e+02,2.905243121149367891e-01,2.905243180559875515e-01,2.905243268251117006e-01
1.138500000000000085e+02,2.905243122023021263e-01,2.905243181081254567e-01,2.905243268251117006e-01
1.139000000000000057e+02,2.905243122891518759e-01,2.905243181599526103e-01,2.905243268251117006e-01
1.139500000000000028e+02,2.905243123754878698e-01,2.905243182114708445e-01,2.905243268251117006e-01
1.140000000000000000e+02,2.905243124613117733e-01,2.905243182626820464e-01,2.905243268251117006e-01
1.140500000000000114e+02,2.905243125466256404e-01,2.905243183135879925e-01,2.905243268251117006e-01
1.141000000000000085e+02,2.905243126314313029e-01,2.905243183641905702e-01,2.905243268251117006e-01
1.141500000000000057e+02,2.905243127157309257e-01,2.905243184144916113e-01,2.905243268251117006e-01
1.142000000000000028e+02,2.905243127995266739e-01,2.905243184644930032e-01,2.905243268251117006e-01
1.142500000000000000e+02,2.905243128828208787e-01,2.905243185141964668e-01,2.905243268251117006e-01
1.143000000000000114e+02,2.905243129656159828e-01,2.905243185636038894e-01,2.905243268251117006e-01
1.143500000000000085e+02,2.905243130479146507e-01,2.905243186127169919e-01,2.905243268251117006e-01
1.144000000000000057e+02,2.905243131297194914e-01,2.905243186615377171e-01,2.905243268251117006e-01
1.144500000000000028e+02,2.905243132110334470e-01,2.905243187100676749e-01,2.905243268251117006e-01
1.145000000000000000e+02,2.905243132918594595e-01,2.905243187583088083e-01,2.905243268251117006e-01
1.145500000000000114e+02,2.905243133722005267e-01,2.905243188062627269e-01,2.905243268251117006e-01
1.146000000000000085e+02,2.905243134520598680e-01,2.905243188539312627e-01,2.905243268251117006e-01
1.146500000000000057e+02,2.905243135314407033e-01,2.905243189013161365e-01,2.905243268251117006e-01
1.147000000000000028e+02,2.905243136103461965e-01,2.905243189484190691e-01,2.905243268251117006e-01
1.147500000000000000e+02,2.905243136887796784e-01,2.905243189952417815e-01,2.905243268251117006e-01
1.148000000000000114e+02,2.905243137667444242e-01,2.905243190417858834e-01,2.905243268251117006e-01
1.148500000000000085e+02,2.905243138442438200e-01,2.905243190880531512e-01,2.905243268251117006e-01
1.149000000000000057e+02,2.905243139212809744e-01,2.905243191340451947e-01,2.905243268251117006e-01
1.149500000000000028e+02,2.905243139978592737e-01,2.905243191797636237e-01,2.905243268251117006e-01
1.150000000000000000e+02,2.905243140739817709e-01,2.905243192252101592e-01,2.905243268251117006e-01
1.150500000000000114e+02,2.905243141496516301e-01,2.905243192703863553e-01,2.905243268251117006e-01
1.151000000000000085e+02,2.905243142248719601e-01,2.905243193152938774e-01,2.905243268251117006e-01
1.151500000000000057e+02,2.905243142996457029e-01,2.905243193599342799e-01,2.905243268251117006e-01
1.152000000000000028e+02,2.905243143739758005e-01,2.905243194043091171e-01,2.905243268251117006e-01
1.152500000000000000e+02,2.905243144478650286e-01,2.905243194484199987e-01,2.905243268251117006e-01
1.153000000000000114e+02,2.905243145213162181e-01,2.905243194922684236e-01,2.905243268251117006e-01
1.153500000000000085e+02,2.905243145943320893e-01,2.905243195358560571e-01,2.905243268251117006e-01
1.154000000000000057e+02,2.905243146669152510e-01,2.905243195791843425e-01,2.905243268251117006e-01
1.154500000000000028e+02,2.905243147390683123e-01,2.905243196222547786e-01,2.905243268251117006e-01
1.155000000000000000e+02,2.905243148107937712e-01,2.905243196650689752e-01,2.905243268251117006e-01
1.155500000000000114e+02,2.905243148820941812e-01,2.905243197076283757e-01,2.905243268251117006e-01
1.156000000000000085e+02,2.905243149529720403e-01,2.905243197499345342e-01,2.905243268251117006e-01
1.156500000000000057e+02,2.905243150234297356e-01,2.905243197919888942e-01,2.905243268251117006e-01
1.157000000000000028e+02,2.905243150934697649e-01,2.905243198337929544e-01,2.905243268251117006e-01
1.157500000000000000e+02,2.905243151630945153e-01,2.905243198753481582e-01,2.905243268251117006e-01
1.158000000000000114e+02,2.905243152323063738e-01,2.905243199166560042e-01,2.905243268251117006e-01
1.158500000000000085e+02,2.905243153011078938e-01,2.905243199577179358e-01,2.905243268251117006e-01
1.159000000000000057e+02,2.905243153695014069e-01,2.905243199985353963e-01,2.905243268251117006e-01
1.159500000000000028e+02,2.905243154374893555e-01,2.905243200391098846e-01,2.905243268251117006e-01
1.160000000000000000e+02,2.905243155050741821e-01,2.905243200794427882e-01,2.905243268251117006e-01
1.160500000000000114e+02,2.905243155722583293e-01,2.905243201195355507e-01,2.905243268251117006e-01
1.161000000000000085e+02,2.905243156390442394e-01,2.905243201593896152e-01,2.905243268251117006e-01
1.161500000000000057e+02,2.905243157054342995e-01,2.905243201990063695e-01,2.905243268251117006e-01
1.162000000000000028e+02,2.905243157714310076e-01,2.905243202383872014e-01,2.905243268251117006e-01
1.162500000000000000e+02,2.905243158370366396e-01,2.905243202775335543e-01,2.905243268251117006e-01
1.163000000000000114e+02,2.905243159022536381e-01,2.905243203164468713e-01,2.905243268251117006e-01
1.163500000000000085e+02,2.905243159670843345e-01,2.905243203551284292e-01,2.905243268251117006e-01
1.164000000000000057e+02,2.905243160315311157e-01,2.905243203935797269e-01,2.905243268251117006e-01
1.164500000000000028e+02,2.905243160955961468e-01,2.905243204318020411e-01,2.905243268251117006e-01
1.165000000000000000e+02,2.905243161592817591e-01,2.905243204697968706e-01,2.905243268251117006e-01
1.165500000000000114e+02,2.905243162225901177e-01,2.905243205075654367e-01,2.905243268251117006e-01
1.166000000000000085e+02,2.905243162855233874e-01,2.905243205451091826e-01,2.905243268251117006e-01
1.166500000000000057e+02,2.905243163480836777e-01,2.905243205824294406e-01,2.905243268251117006e-01
1.167000000000000028e+02,2.905243164102730424e-01,2.905243206195275985e-01,2.905243268251117006e-01
1.167500000000000000e+02,2.905243164720934801e-01,2.905243206564049330e-01,2.905243268251117006e-01
1.168000000000000114e+02,2.905243165335470445e-01,2.905243206930628319e-01,2.905243268251117006e-01
1.168500000000000085e+02,2.905243165946356787e-01,2.905243207295025720e-01,2.905243268251117006e-01
1.169000000000000057e+02,2.905243166553613254e-01,2.905243207657254856e-01,2.905243268251117006e-01
1.169500000000000028e+02,2.905243167157258721e-01,2.905243208017328493e-01,2.905243268251117006e-01
1.170000000000000000e+02,2.905243167757312617e-01,2.905243208375261066e-01,2.905243268251117006e-01
1.170500000000000114e+02,2.905243168353794370e-01,2.905243208731063675e-01,2.905243268251117006e-01
1.171000000000000085e+02,2.905243168946722299e-01,2.905243209084750755e-01,2.905243268251117006e-01
1.171500000000000057e+02,2.905243169536116388e-01,2.905243209436333962e-01,2.905243268251117006e-01
1.172000000000000028e+02,2.905243170121996066e-01,2.905243209785826619e-01,2.905243268251117006e-01
1.172500000000000000e+02,2.905243170704380762e-01,2.905243210133240939e-01,2.905243268251117006e-01
1.173000000000000114e+02,2.905243171283289905e-01,2.905243210478589688e-01,2.905243268251117006e-01
1.173500000000000085e+02,2.905243171858745144e-01,2.905243210821885080e-01,2.905243268251117006e-01
1.174000000000000057e+02,2.905243172430765908e-01,2.905243211163139327e-01,2.905243268251117006e-01
1.174500000000000028e+02,2.905243172999373291e-01,2.905243211502365197e-01,2.905243268251117006e-01
1.175000000000000000e+02,2.905243173564588943e-01,2.905243211839574902e-01,2.905243268251117006e-01
1.175500000000000114e+02,2.905243174126434513e-01,2.905243212174778988e-01,2.905243268251117006e-01
1.176000000000000085e+02,2.905243174684931651e-01,2.905243212507990780e-01,2.905243268251117006e-01
1.176500000000000057e+02,2.905243175240102005e-01,2.905243212839221933e-01,2.905243268251117006e-01
1.177000000000000028e+02,2.905243175791968335e-01,2.905243213168483551e-01,2.905243268251117006e-01
1.177500000000000000e+02,2.905243176340552291e-01,2.905243213495787291e-01,2.905243268251117006e-01
1.178000000000000114e+02,2.905243176885876633e-01,2.905243213821145365e-01,2.905243268251117006e-01
1.178500000000000085e+02,2.905243177427963563e-01,2.905243214144568320e-01,2.905243268251117006e-01
1.179000000000000057e+02,2.905243177966834733e-01,2.905243214466068369e-01,2.905243268251117006e-01
1.179500000000000028e+02,2.905243178502512347e-01,2.905243214785655503e-01,2.905243268251117006e-01
1.180000000000000000e+02,2.905243179035017498e-01,2.905243215103341936e-01,2.905243268251117006e-01
1.180500000000000114e+02,2.905243179564371281e-01,2.905243215419138769e-01,2.905243268251117006e-01
1.181000000000000085e+02,2.905243180090594235e-01,2.905243215733056550e-01,2.905243268251117006e-01
1.181500000000000057e+02,2.905243180613706899e-01,2.905243216045106380e-01,2.905243268251117006e-01
1.182000000000000028e+02,2.905243181133728703e-01,2.905243216355298808e-01,2.905243268251117006e-01
1.182500000000000000e+02,2.905243181650678519e-01,2.905243216663645489e-01,2.905243268251117006e-01
1.183000000000000114e+02,2.905243182164575222e-01,2.905243216970156417e-01,2.905243268251117006e-01
1.183500000000000085e+02,2.905243182675435465e-01,2.905243217274843248e-01,2.905243268251117006e-01
1.184000000000000057e+02,2.905243183183278122e-01,2.905243217577715975e-01,2.905243268251117006e-01
1.184500000000000028e+02,2.905243183688118180e-01,2.905243217878785700e-01,2.905243268251117006e-01
1.185000000000000000e+02,2.905243184189973404e-01,2.905243218178062969e-01,2.905243268251117006e-01
1.185500000000000114e+02,2.905243184688858782e-01,2.905243218475558886e-01,2.905243268251117006e-01
1.186000000000000085e+02,2.905243185184789856e-01,2.905243218771282887e-01,2.905243268251117006e-01
1.186500000000000057e+02,2.905243185677781614e-01,2.905243219065246629e-01,2.905243268251117006e-01
1.187000000000000028e+02,2.905243186167849045e-01,2.905243219357460660e-01,2.905243268251117006e-01
1.187500000000000000e+02,2.905243186655006582e-01,2.905243219647934971e-01,2.905243268251117006e-01
1.188000000000000114e+02,2.905243187139269212e-01,2.905243219936680665e-01,2.905243268251117006e-01
1.188500000000000085e+02,2.905243187620651923e-01,2.905243220223707734e-01,2.905243268251117006e-01
1.189000000000000057e+02,2.905243188099168594e-01,2.905243220509026725e-01,2.905243268251117006e-01
1.189500000000000028e+02,2.905243188574834767e-01,2.905243220792648184e-01,2.905243268251117006e-01
1.190000000000000000e+02,2.905243189047665431e-01,2.905243221074582660e-01,2.905243268251117006e-01
1.190500000000000114e+02,2.905243189517676128e-01,2.905243221354840144e-01,2.905243268251117006e-01
1.191000000000000085e+02,2.905243189984882402e-01,2.905243221633430628e-01,2.905243268251117006e-01
1.191500000000000057e+02,2.905243190449300350e-01,2.905243221910364659e-01,2.905243268251117006e-01
1.192000000000000028e+02,2.905243190910946627e-01,2.905243222185652785e-01,2.905243268251117006e-01
1.192500000000000000e+02,2.905243191369837885e-01,2.905243222459303887e-01,2.905243268251117006e-01
1.193000000000000114e+02,2.905243191825991333e-01,2.905243222731329067e-01,2.905243268251117006e-01
1.193500000000000085e+02,2.905243192279424735e-01,2.905243223001737207e-01,2.905243268251117006e-01
1.194000000000000057e+02,2.905243192730155855e-01,2.905243223270538855e-01,2.905243268251117006e-01
1.194500000000000028e+02,2.905243193178203009e-01,2.905243223537743447e-01,2.905243268251117006e-01
1.195000000000000000e+02,2.905243193623583409e-01,2.905243223803360419e-01,2.905243268251117006e-01
1.195500000000000114e+02,2.905243194066316481e-01,2.905243224067399210e-01,2.905243268251117006e-01
1.196000000000000085e+02,2.905243194506419435e-01,2.905243224329869811e-01,2.905243268251117006e-01
1.196500000000000057e+02,2.905243194943911700e-01,2.905243224590781104e-01,2.905243268251117006e-01
1.197000000000000028e+02,2.905243195378811039e-01,2.905243224850141970e-01,2.905243268251117006e-01
1.197500000000000000e+02,2.905243195811134660e-01,2.905243225107962401e-01,2.905243268251117006e-01
1.198000000000000114e+02,2.905243196240900883e-01,2.905243225364250725e-01,2.905243268251117006e-01
1.198500000000000085e+02,2.905243196668126915e-01,2.905243225619015823e-01,2.905243268251117006e-01
1.199000000000000057e+02,2.905243197092829410e-01,2.905243225872267687e-01,2.905243268251117006e-01
1.199500000000000028e+02,2.905243197515024467e-01,2.905243226124013534e-01,2.905243268251117006e-01
1.200000000000000000e+02,2.905243197934727628e-01,2.905243226374263354e-01,2.905243268251117006e-01
1.200500000000000114e+02,2.905243198351954437e-01,2.905243226623025476e-01,2.905243268251117006e-01
1.201000000000000085e+02,2.905243198766719881e-01,2.905243226870308226e-01,2.905243268251117006e-01
1.201500000000000057e+02,2.905243199179037283e-01,2.905243227116120486e-01,2.905243268251117006e-01
1.202000000000000028e+02,2.905243199588920522e-01,2.905243227360470581e-01,2.905243268251117006e-01
1.202500000000000000e+02,2.905243199996382364e-01,2.905243227603367395e-01,2.905243268251117006e-01
1.203000000000000114e+02,2.905243200401435577e-01,2.905243227844818699e-01,2.905243268251117006e-01
1.203500000000000085e+02,2.905243200804092374e-01,2.905243228084833929e-01,2.905243268251117006e-01
1.204000000000000057e+02,2.905243201204364412e-01,2.905243228323420301e-01,2.905243268251117006e-01
1.204500000000000028e+02,2.905243201602262793e-01,2.905243228560587254e-01,2.905243268251117006e-01
1.205000000000000000e+02,2.905243201997799729e-01,2.905243228796342003e-01,2.905243268251117006e-01
1.205500000000000114e+02,2.905243202390985768e-01,2.905243229030693985e-01,2.905243268251117006e-01
1.206000000000000085e+02,2.905243202781832013e-01,2.905243229263651528e-01,2.905243268251117006e-01
1.206500000000000057e+02,2.905243203170349564e-01,2.905243229495221846e-01,2.905243268251117006e-01
1.207000000000000028e+02,2.905243203556550635e-01,2.905243229725414378e-01,2.905243268251117006e-01
1.207500000000000000e+02,2.905243203940446328e-01,2.905243229954236894e-01,2.905243268251117006e-01
1.208000000000000114e+02,2.905243204322048856e-01,2.905243230181697167e-01,2.905243268251117006e-01
1.208500000000000085e+02,2.905243204701369875e-01,2.905243230407804633e-01,2.905243268251117006e-01
1.209000000000000057e+02,2.905243205078422153e-01,2.905243230632566509e-01,2.905243268251117006e-01
1.209500000000000028e+02,2.905243205453218458e-01,2.905243230855991676e-01,2.905243268251117006e-01
1.210000000000000000e+02,2.905243205825772668e-01,2.905243231078087907e-01,2.905243268251117006e-01
1.210500000000000114e+02,2.905243206196098660e-01,2.905243231298862971e-01,2.905243268251117006e-01
1.211000000000000085e+02,2.905243206564210312e-01,2.905243231518325198e-01,2.905243268251117006e-01
1.211500000000000057e+02,2.905243206930122057e-01,2.905243231736482912e-01,2.905243268251117006e-01
1.212000000000000028e+02,2.905243207293849439e-01,2.905243231953343885e-01,2.905243268251117006e-01
1.212500000000000000e+02,2.905243207655406890e-01,2.905243232168916445e-01,2.905243268251117006e-01
1.213000000000000114e+02,2.905243208014809952e-01,2.905243232383207252e-01,2.905243268251117006e-01
1.213500000000000085e+02,2.905243208372074726e-01,2.905243232596225189e-01,2.905243268251117006e-01
1.214000000000000057e+02,2.905243208727215642e-01,2.905243232807977471e-01,2.905243268251117006e-01
1.214500000000000028e+02,2.905243209080249911e-01,2.905243233018471871e-01,2.905243268251117006e-01
1.215000000000000000e+02,2.905243209431191409e-01,2.905243233227716160e-01,2.905243268251117006e-01
1.215500000000000114e+02,2.905243209780056235e-01,2.905243233435717554e-01,2.905243268251117006e-01
1.216000000000000085e+02,2.905243210126859377e-01,2.905243233642483269e-01,2.905243268251117006e-01
1.216500000000000057e+02,2.905243210471615822e-01,2.905243233848021078e-01,2.905243268251117006e-01
1.217000000000000028e+02,2.905243210814339450e-01,2.905243234052338752e-01,2.905243268251117006e-01
1.217500000000000000e+02,2.905243211155044691e-01,2.905243234255442397e-01,2.905243268251117006e-01
1.218000000000000114e+02,2.905243211493744315e-01,2.905243234457339785e-01,2.905243268251117006e-01
1.218500000000000085e+02,2.905243211830451644e-01,2.905243234658037577e-01,2.905243268251117006e-01
1.219000000000000057e+02,2.905243212165178890e-01,2.905243234857543544e-01,2.905243268251117006e-01
1.219500000000000028e+02,2.905243212497938265e-01,2.905243235055864348e-01,2.905243268251117006e-01
1.220000000000000000e+02,2.905243212828740318e-01,2.905243235253006651e-01,2.905243268251117006e-01
1.220500000000000114e+02,2.905243213157596149e-01,2.905243235448977113e-01,2.905243268251117006e-01
1.221000000000000085e+02,2.905243213484516307e-01,2.905243235643783506e-01,2.905243268251117006e-01
1.221500000000000057e+02,2.905243213809510228e-01,2.905243235837431937e-01,2.905243268251117006e-01
1.222000000000000028e+02,2.905243214132586793e-01,2.905243236029929066e-01,2.905243268251117006e-01
1.222500000000000000e+02,2.905243214453755995e-01,2.905243236221281555e-01,2.905243268251117006e-01
1.223000000000000114e+02,2.905243214773025606e-01,2.905243236411496621e-01,2.905243268251117006e-01
1.223500000000000085e+02,2.905243215090404507e-01,2.905243236600580370e-01,2.905243268251117006e-01
1.224000000000000057e+02,2.905243215405901580e-01,2.905243236788540018e-01,2.905243268251117006e-01
1.224500000000000028e+02,2.905243215719524041e-01,2.905243236975381116e-01,2.905243268251117006e-01
1.225000000000000000e+02,2.905243216031280773e-01,2.905243237161111436e-01,2.905243268251117006e-01
1.225500000000000114e+02,2.905243216341179546e-01,2.905243237345737084e-01,2.905243268251117006e-01
1.226000000000000085e+02,2.905243216649229798e-01,2.905243237529264166e-01,2.905243268251117006e-01
1.226500000000000057e+02,2.905243216955439300e-01,2.905243237711699900e-01,2.905243268251117006e-01
1.227000000000000028e+02,2.905243217259817490e-01,2.905243237893049835e-01,2.905243268251117006e-01
1.227500000000000000e+02,2.905243217562373803e-01,2.905243238073321743e-01,2.905243268251117006e-01
1.228000000000000114e+02,2.905243217863117122e-01,2.905243238252521176e-01,2.905243268251117006e-01
1.228500000000000085e+02,2.905243218162058549e-01,2.905243238430654240e-01,2.905243268251117006e-01
1.229000000000000057e+02,2.905243218459206966e-01,2.905243238607728706e-01,2.905243268251117006e-01
1.229500000000000028e+02,2.905243218754574586e-01,2.905243238783749571e-01,2.905243268251117006e-01
1.230000000000000000e+02,2.905243219048171399e-01,2.905243238958724050e-01,2.905243268251117006e-01
1.230500000000000114e+02,2.905243219340009064e-01,2.905243239132658251e-01,2.905243268251117006e-01
1.231000000000000085e+02,2.905243219630099794e-01,2.905243239305558278e-01,2.905243268251117006e-01
1.231500000000000057e+02,2.905243219918454689e-01,2.905243239477430239e-01,2.905243268251117006e-01
1.232000000000000028e+02,2.905243220205087629e-01,2.905243239648280795e-01,2.905243268251117006e-01
1.232500000000000000e+02,2.905243220490009159e-01,2.905243239818116607e-01,2.905243268251117006e-01
1.233000000000000114e+02,2.905243220773233159e-01,2.905243239986942116e-01,2.905243268251117006e-01
1.233500000000000085e+02,2.905243221054771841e-01,2.905243240154765094e-01,2.905243268251117006e-01
1.234000000000000057e+02,2.905243221334637971e-01,2.905243240321591092e-01,2.905243268251117006e-01
1.234500000000000028e+02,2.905243221612843763e-01,2.905243240487425660e-01,2.905243268251117006e-01
1.235000000000000000e+02,2.905243221889401428e-01,2.905243240652275460e-01,2.905243268251117006e-01
1.235500000000000114e+02,2.905243222164323735e-01,2.905243240816145489e-01,2.905243268251117006e-01
1.236000000000000085e+02,2.905243222437621786e-01,2.905243240979042407e-01,2.905243268251117006e-01
1.236500000000000057e+02,2.905243222709308348e-01,2.905243241140972321e-01,2.905243268251117006e-01
1.237000000000000028e+02,2.905243222979393969e-01,2.905243241301939672e-01,2.905243268251117006e-01
1.237500000000000000e+02,2.905243223247889750e-01,2.905243241461951675e-01,2.905243268251117006e-01
1.238000000000000114e+02,2.905243223514805684e-01,2.905243241621012773e-01,2.905243268251117006e-01
1.238500000000000085e+02,2.905243223780152317e-01,2.905243241779129626e-01,2.905243268251117006e-01
1.239000000000000057e+02,2.905243224043939643e-01,2.905243241936307230e-01,2.905243268251117006e-01
1.239500000000000028e+02,2.905243224306176542e-01,2.905243242092551137e-01,2.905243268251117006e-01
1.240000000000000000e+02,2.905243224566871896e-01,2.905243242247866897e-01,2.905243268251117006e-01
1.240500000000000114e+02,2.905243224826034587e-01,2.905243242402260062e-01,2.905243268251117006e-01
1.241000000000000085e+02,2.905243225083671832e-01,2.905243242555736183e-01,2.905243268251117006e-01
1.241500000000000057e+02,2.905243225339791957e-01,2.905243242708300255e-01,2.905243268251117006e-01
1.242000000000000028e+02,2.905243225594402734e-01,2.905243242859958386e-01,2.905243268251117006e-01
1.242500000000000000e+02,2.905243225847511379e-01,2.905243243010715015e-01,2.905243268251117006e-01
1.243000000000000114e+02,2.905243226099124554e-01,2.905243243160576250e-01,2.905243268251117006e-01
1.243500000000000085e+02,2.905243226349248920e-01,2.905243243309546530e-01,2.905243268251117006e-01
1.244000000000000057e+02,2.905243226597892248e-01,2.905243243457631963e-01,2.905243268251117006e-01
1.244500000000000028e+02,2.905243226845061200e-01,2.905243243604836989e-01,2.905243268251117006e-01
1.245000000000000000e+02,2.905243227090761882e-01,2.905243243751167714e-01,2.905243268251117006e-01
1.245500000000000114e+02,2.905243227335002065e-01,2.905243243896628025e-01,2.905243268251117006e-01
1.246000000000000085e+02,2.905243227577787857e-01,2.905243244041224027e-01,2.905243268251117006e-01
1.246500000000000057e+02,2.905243227819126473e-01,2.905243244184960716e-01,2.905243268251117006e-01
1.247000000000000028e+02,2.905243228059025684e-01,2.905243244327842533e-01,2.905243268251117006e-01
1.247500000000000000e+02,2.905243228297492153e-01,2.905243244469875585e-01,2.905243268251117006e-01
1.248000000000000114e+02,2.905243228534533650e-01,2.905243244611063758e-01,2.905243268251117006e-01
1.248500000000000085e+02,2.905243228770158503e-01,2.905243244751413156e-01,2.905243268251117006e-01
1.249000000000000057e+02,2.905243229004373373e-01,2.905243244890928223e-01,2.905243268251117006e-01
1.249500000000000028e+02,2.905243229237187697e-01,2.905243245029613952e-01,2.905243268251117006e-01
1.250000000000000000e+02,2.905243229468609245e-01,2.905243245167474786e-01,2.905243268251117006e-01
1.250500000000000114e+02,2.905243229698646901e-01,2.905243245304516830e-01,2.905243268251117006e-01
1.251000000000000085e+02,2.905243229927308990e-01,2.905243245440743971e-01,2.905243268251117006e-01
1.251500000000000057e+02,2.905243230154604395e-01,2.905243245576161759e-01,2.905243268251117006e-01
1.252000000000000028e+02,2.905243230380542552e-01,2.905243245710774636e-01,2.905243268251117006e-01
1.252500000000000000e+02,2.905243230605131788e-01,2.905243245844587041e-01,2.905243268251117006e-01
1.253000000000000114e+02,2.905243230828381540e-01,2.905243245977605082e-01,2.905243268251117006e-01
1.253500000000000085e+02,2.905243231050301245e-01,2.905243246109832089e-01,2.905243268251117006e-01
1.254000000000000057e+02,2.905243231270899784e-01,2.905243246241273058e-01,2.905243268251117006e-01
1.254500000000000028e+02,2.905243231490186595e-01,2.905243246371933541e-01,2.905243268251117006e-01
1.255000000000000000e+02,2.905243231708170559e-01,2.905243246501817977e-01,2.905243268251117006e-01
1.255500000000000114e+02,2.905243231924860559e-01,2.905243246630930254e-01,2.905243268251117006e-01
1.256000000000000085e+02,2.905243232140266030e-01,2.905243246759275366e-01,2.905243268251117006e-01
1.256500000000000057e+02,2.905243232354395300e-01,2.905243246886858310e-01,2.905243268251117006e-01
1.257000000000000028e+02,2.905243232567257250e-01,2.905243247013683527e-01,2.905243268251117006e-01
1.257500000000000000e+02,2.905243232778860207e-01,2.905243247139755458e-01,2.905243268251117006e-01
1.258000000000000114e+02,2.905243232989212498e-01,2.905243247265078543e-01,2.905243268251117006e-01
1.258500000000000085e+02,2.905243233198322450e-01,2.905243247389656669e-01,2.905243268251117006e-01
1.259000000000000057e+02,2.905243233406197834e-01,2.905243247513495386e-01,2.905243268251117006e-01
1.259500000000000028e+02,2.905243233612846976e-01,2.905243247636598580e-01,2.905243268251117006e-01
1.260000000000000000e+02,2.905243233818276538e-01,2.905243247758970693e-01,2.905243268251117006e-01
1.260500000000000114e+02,2.905243234022494292e-01,2.905243247880616164e-01,2.905243268251117006e-01
1.261000000000000085e+02,2.905243234225507454e-01,2.905243248001539436e-01,2.905243268251117006e-01
1.261500000000000057e+02,2.905243234427323240e-01,2.905243248121744393e-01,2.905243268251117006e-01
1.262000000000000028e+02,2.905243234627948312e-01,2.905243248241234921e-01,2.905243268251117006e-01
1.262500000000000000e+02,2.905243234827389331e-01,2.905243248360016572e-01,2.905243268251117006e-01
1.263000000000000114e+02,2.905243235025652959e-01,2.905243248478092677e-01,2.905243268251117006e-01
1.263500000000000085e+02,2.905243235222745857e-01,2.905243248595467120e-01,2.905243268251117006e-01
1.264000000000000057e+02,2.905243235418673575e-01,2.905243248712144899e-01,2.905243268251117006e-01
1.264500000000000028e+02,2.905243235613443331e-01,2.905243248828129898e-01,2.905243268251117006e-01
1.265000000000000000e+02,2.905243235807061231e-01,2.905243248943425449e-01,2.905243268251117006e-01
1.265500000000000114e+02,2.905243235999532825e-01,2.905243249058036548e-01,2.905243268251117006e-01
1.266000000000000085e+02,2.905243236190864220e-01,2.905243249171967079e-01,2.905243268251117006e-01
1.266500000000000057e+02,2.905243236381062077e-01,2.905243249285220375e-01,2.905243268251117006e-01
1.267000000000000028e+02,2.905243236570131393e-01,2.905243249397800875e-01,2.905243268251117006e-01
1.267500000000000000e+02,2.905243236758078829e-01,2.905243249509713022e-01,2.905243268251117006e-01
1.268000000000000114e+02,2.905243236944910490e-01,2.905243249620960144e-01,2.905243268251117006e-01
1.268500000000000085e+02,2.905243237130631928e-01,2.905243249731546684e-01,2.905243268251117006e-01
1.269000000000000057e+02,2.905243237315249250e-01,2.905243249841475972e-01,2.905243268251117006e-01
1.269500000000000028e+02,2.905243237498768005e-01,2.905243249950751894e-01,2.905243268251117006e-01
1.270000000000000000e+02,2.905243237681194857e-01,2.905243250059378335e-01,2.905243268251117006e-01
1.270500000000000114e+02,2.905243237862535910e-01,2.905243250167359736e-01,2.905243268251117006e-01
1.271000000000000085e+02,2.905243238042796716e-01,2.905243250274699429e-01,2.905243268251117006e-01
1.271500000000000057e+02,2.905243238221983937e-01,2.905243250381401299e-01,2.905243268251117006e-01
1.272000000000000028e+02,2.905243238400102568e-01,2.905243250487469231e-01,2.905243268251117006e-01
1.272500000000000000e+02,2.905243238577160381e-01,2.905243250592907112e-01,2.905243268251117006e-01
1.273000000000000114e+02,2.905243238753161816e-01,2.905243250697717716e-01,2.905243268251117006e-01
1.273500000000000085e+02,2.905243238928114646e-01,2.905243250801906041e-01,2.905243268251117006e-01
1.274000000000000057e+02,2.905243239102024422e-01,2.905243250905475416e-01,2.905243268251117006e-01
1.274500000000000028e+02,2.905243239274897249e-01,2.905243251008429173e-01,2.905243268251117006e-01
1.275000000000000000e+02,2.905243239446740344e-01,2.905243251110771197e-01,2.905243268251117006e-01
1.275500000000000114e+02,2.905243239617558704e-01,2.905243251212504818e-01,2.905243268251117006e-01
1.276000000000000085e+02,2.905243239787360099e-01,2.905243251313634478e-01,2.905243268251117006e-01
1.276500000000000057e+02,2.905243239956149526e-01,2.905243251414162953e-01,2.905243268251117006e-01
1.277000000000000028e+02,2.905243240123934756e-01,2.905243251514094682e-01,2.905243268251117006e-01
1.277500000000000000e+02,2.905243240290721896e-01,2.905243251613432443e-01,2.905243268251117006e-01
1.278000000000000114e+02,2.905243240456516496e-01,2.905243251712180674e-01,2.905243268251117006e-01
1.278500000000000085e+02,2.905243240621325773e-01,2.905243251810342153e-01,2.905243268251117006e-01
1.279000000000000057e+02,2.905243240785156389e-01,2.905243251907920210e-01,2.905243268251117006e-01
1.279500000000000028e+02,2.905243240948014449e-01,2.905243252004919285e-01,2.905243268251117006e-01
1.280000000000000000e+02,2.905243241109906061e-01,2.905243252101342155e-01,2.905243268251117006e-01
1.280500000000000114e+02,2.905243241270838439e-01,2.905243252197192705e-01,2.905243268251117006e-01
1.280999999999999943e+02,2.905243241430816581e-01,2.905243252292473710e-01,2.905243268251117006e-01
1.281500000000000057e+02,2.905243241589848258e-01,2.905243252387189057e-01,2.905243268251117006e-01
1.282000000000000171e+02,2.905243241747938465e-01,2.905243252481342631e-01,2.905243268251117006e-01
1.282500000000000000e+02,2.905243241905094420e-01,2.905243252574936652e-01,2.905243268251117006e-01
1.283000000000000114e+02,2.905243242061321118e-01,2.905243252667975007e-01,2.905243268251117006e-01
1.283499999999999943e+02,2.905243242216625221e-01,2.905243252760461026e-01,2.905243268251117006e-01
1.284000000000000057e+02,2.905243242371011725e-01,2.905243252852398594e-01,2.905243268251117006e-01
1.284500000000000171e+02,2.905243242524487846e-01,2.905243252943789933e-01,2.905243268251117006e-01
1.285000000000000000e+02,2.905243242677057469e-01,2.905243253034638373e-01,2.905243268251117006e-01
1.285500000000000114e+02,2.905243242828727812e-01,2.905243253124947800e-01,2.905243268251117006e-01
1.285999999999999943e+02,2.905243242979502760e-01,2.905243253214720989e-01,2.905243268251117006e-01
1.286500000000000057e+02,2.905243243129387865e-01,2.905243253303961271e-01,2.905243268251117006e-01
1.287000000000000171e+02,2.905243243278389231e-01,2.905243253392671421e-01,2.905243268251117006e-01
1.287500000000000000e+02,2.905243243426510746e-01,2.905243253480855325e-01,2.905243268251117006e-01
1.288000000000000114e+02,2.905243243573757961e-01,2.905243253568515205e-01,2.905243268251117006e-01
1.288499999999999943e+02,2.905243243720134760e-01,2.905243253655654390e-01,2.905243268251117006e-01
1.289000000000000057e+02,2.905243243865646696e-01,2.905243253742276210e-01,2.905243268251117006e-01
1.289500000000000171e+02,2.905243244010298209e-01,2.905243253828383443e-01,2.905243268251117006e-01
1.290000000000000000e+02,2.905243244154093185e-01,2.905243253913979973e-01,2.905243268251117006e-01
1.290500000000000114e+02,2.905243244297036620e-01,2.905243253999067465e-01,2.905243268251117006e-01
1.290999999999999943e+02,2.905243244439132955e-01,2.905243254083649251e-01,2.905243268251117006e-01
1.291500000000000057e+02,2.905243244580385520e-01,2.905243254167729217e-01,2.905243268251117006e-01
1.292000000000000171e+02,2.905243244720799867e-01,2.905243254251309581e-01,2.905243268251117006e-01
1.292500000000000000e+02,2.905243244860379326e-01,2.905243254334393121e-01,2.905243268251117006e-01
1.293000000000000114e+02,2.905243244999128893e-01,2.905243254416983167e-01,2.905243268251117006e-01
1.293499999999999943e+02,2.905243245137051900e-01,2.905243254499083050e-01,2.905243268251117006e-01
1.294000000000000057e+02,2.905243245274153896e-01,2.905243254580694434e-01,2.905243268251117006e-01
1.294500000000000171e+02,2.905243245410438213e-01,2.905243254661821761e-01,2.905243268251117006e-01
1.295000000000000000e+02,2.905243245545909847e-01,2.905243254742466696e-01,2.905243268251117006e-01
1.295500000000000114e+02,2.905243245680573239e-01,2.905243254822632570e-01,2.905243268251117006e-01
1.295999999999999943e+02,2.905243245814432829e-01,2.905243254902322159e-01,2.905243268251117006e-01
1.296500000000000057e+02,2.905243245947493058e-01,2.905243254981538792e-01,2.905243268251117006e-01
1.297000000000000171e+02,2.905243246079758923e-01,2.905243255060284691e-01,2.905243268251117006e-01
1.297500000000000000e+02,2.905243246211234864e-01,2.905243255138562630e-01,2.905243268251117006e-01
1.298000000000000114e+02,2.905243246341926433e-01,2.905243255216375942e-01,2.905243268251117006e-01
1.298499999999999943e+02,2.905243246471838070e-01,2.905243255293727400e-01,2.905243268251117006e-01
1.299000000000000057e+02,2.905243246600974771e-01,2.905243255370619226e-01,2.905243268251117006e-01
1.299500000000000171e+02,2.905243246729341533e-01,2.905243255447054196e-01,2.905243268251117006e-01
1.300000000000000000e+02,2.905243246856943906e-01,2.905243255523035639e-01,2.905243268251117006e-01
1.300500000000000114e+02,2.905243246983786332e-01,2.905243255598565777e-01,2.905243268251117006e-01
1.300999999999999943e+02,2.905243247109874916e-01,2.905243255673647940e-01,2.905243268251117006e-01
1.301500000000000057e+02,2.905243247235214099e-01,2.905243255748283793e-01,2.905243268251117006e-01
1.302000000000000171e+02,2.905243247359809433e-01,2.905243255822476667e-01,2.905243268251117006e-01
1.302500000000000000e+02,2.905243247483665359e-01,2.905243255896229337e-01,2.905243268251117006e-01
1.303000000000000114e+02,2.905243247606787982e-01,2.905243255969544025e-01,2.905243268251117006e-01
1.303499999999999943e+02,2.905243247729181744e-01,2.905243256042423505e-01,2.905243268251117006e-01
1.304000000000000057e+02,2.905243247850851640e-01,2.905243256114870554e-01,2.905243268251117006e-01
1.304500000000000171e+02,2.905243247971802112e-01,2.905243256186887946e-01,2.905243268251117006e-01
1.305000000000000000e+02,2.905243248092039265e-01,2.905243256258477347e-01,2.905243268251117006e-01
1.305500000000000114e+02,2.905243248211566431e-01,2.905243256329641532e-01,2.905243268251117006e-01
1.305999999999999943e+02,2.905243248330388606e-01,2.905243256400383833e-01,2.905243268251117006e-01
1.306500000000000057e+02,2.905243248448510229e-01,2.905243256470705915e-01,2.905243268251117006e-01
1.307000000000000171e+02,2.905243248565936298e-01,2.905243256540610552e-01,2.905243268251117006e-01
1.307500000000000000e+02,2.905243248682669588e-01,2.905243256610100522e-01,2.905243268251117006e-01
1.308000000000000114e+02,2.905243248798715094e-01,2.905243256679177488e-01,2.905243268251117006e-01
1.308499999999999943e+02,2.905243248914076704e-01,2.905243256747844782e-01,2.905243268251117006e-01
1.309000000000000057e+02,2.905243249028758301e-01,2.905243256816104069e-01,2.905243268251117006e-01
1.309500000000000171e+02,2.905243249142763218e-01,2.905243256883958125e-01,2.905243268251117006e-01
1.310000000000000000e+02,2.905243249256095339e-01,2.905243256951409170e-01,2.905243268251117006e-01
1.310500000000000114e+02,2.905243249368758551e-01,2.905243257018459979e-01,2.905243268251117006e-01
1.310999999999999943e+02,2.905243249480755074e-01,2.905243257085112774e-01,2.905243268251117006e-01
1.311500000000000057e+02,2.905243249592089350e-01,2.905243257151369773e-01,2.905243268251117006e-01
1.312000000000000171e+02,2.905243249702764707e-01,2.905243257217232644e-01,2.905243268251117006e-01
1.312500000000000000e+02,2.905243249812783923e-01,2.905243257282705271e-01,2.905243268251117006e-01
1.313000000000000114e+02,2.905243249922150883e-01,2.905243257347788211e-01,2.905243268251117006e-01
1.313499999999999943e+02,2.905243250030868363e-01,2.905243257412485347e-01,2.905243268251117006e-01
1.314000000000000057e+02,2.905243250138939692e-01,2.905243257476797791e-01,2.905243268251117006e-01
1.314500000000000171e+02,2.905243250246368203e-01,2.905243257540728874e-01,2.905243268251117006e-01
1.315000000000000000e+02,2.905243250353157225e-01,2.905243257604279705e-01,2.905243268251117006e-01
1.315500000000000114e+02,2.905243250459310089e-01,2.905243257667453616e-01,2.905243268251117006e-01
1.315999999999999943e+02,2.905243250564830682e-01,2.905243257730252271e-01,2.905243268251117006e-01
1.316500000000000057e+02,2.905243250669721777e-01,2.905243257792677891e-01,2.905243268251117006e-01
1.317000000000000171e+02,2.905243250773987262e-01,2.905243257854732697e-01,2.905243268251117006e-01
1.317500000000000000e+02,2.905243250877631023e-01,2.905243257916419464e-01,2.905243268251117006e-01
1.318000000000000114e+02,2.905243250980656389e-01,2.905243257977739302e-01,2.905243268251117006e-01
1.318499999999999943e+02,2.905243251083066691e-01,2.905243258038695542e-01,2.905243268251117006e-01
1.319000000000000057e+02,2.905243251184866371e-01,2.905243258099289849e-01,2.905243268251117006e-01
1.319500000000000171e+02,2.905243251286058759e-01,2.905243258159524444e-01,2.905243268251117006e-01
1.320000000000000000e+02,2.905243251386647740e-01,2.905243258219400992e-01,2.905243268251117006e-01
1.320500000000000114e+02,2.905243251486637757e-01,2.905243258278922269e-01,2.905243268251117006e-01
1.320999999999999943e+02,2.905243251586031583e-01,2.905243258338090495e-01,2.905243268251117006e-01
1.321500000000000057e+02,2.905243251684834771e-01,2.905243258396907335e-01,2.905243268251117006e-01
1.322000000000000171e+02,2.905243251783050096e-01,2.905243258455375011e-01,2.905243268251117006e-01
1.322500000000000000e+02,2.905243251880681443e-01,2.905243258513495741e-01,2.905243268251117006e-01
1.323000000000000114e+02,2.905243251977733254e-01,2.905243258571271192e-01,2.905243268251117006e-01
1.323499999999999943e+02,2.905243252074209415e-01,2.905243258628704139e-01,2.905243268251117006e-01
1.324000000000000057e+02,2.905243252170113255e-01,2.905243258685795693e-01,2.905243268251117006e-01
1.324500000000000171e+02,2.905243252265449216e-01,2.905243258742548629e-01,2.905243268251117006e-01
1.325000000000000000e+02,2.905243252360221184e-01,2.905243258798964612e-01,2.905243268251117006e-01
1.325500000000000114e+02,2.905243252454431935e-01,2.905243258855045863e-01,2.905243268251117006e-01
1.325999999999999943e+02,2.905243252548085908e-01,2.905243258910794046e-01,2.905243268251117006e-01
1.326500000000000057e+02,2.905243252641185880e-01,2.905243258966211384e-01,2.905243268251117006e-01
1.327000000000000171e+02,2.905243252733736292e-01,2.905243259021300095e-01,2.905243268251117006e-01
1.327500000000000000e+02,2.905243252825739919e-01,2.905243259076061291e-01,2.905243268251117006e-01
1.328000000000000114e+02,2.905243252917200647e-01,2.905243259130497746e-01,2.905243268251117006e-01
1.328499999999999943e+02,2.905243253008121251e-01,2.905243259184611126e-01,2.905243268251117006e-01
1.329000000000000057e+02,2.905243253098505063e-01,2.905243259238403097e-01,2.905243268251117006e-01
1.329500000000000171e+02,2.905243253188354857e-01,2.905243259291875879e-01,2.905243268251117006e-01
1.330000000000000000e+02,2.905243253277674520e-01,2.905243259345031692e-01,2.905243268251117006e-01
1.330500000000000114e+02,2.905243253366466272e-01,2.905243259397871092e-01,2.905243268251117006e-01
1.330999999999999943e+02,2.905243253454733443e-01,2.905243259450397408e-01,2.905243268251117006e-01
1.331500000000000057e+02,2.905243253542478810e-01,2.905243259502611752e-01,2.905243268251117006e-01
1.332000000000000171e+02,2.905243253629704592e-01,2.905243259554515789e-01,2.905243268251117006e-01
1.332500000000000000e+02,2.905243253716414675e-01,2.905243259606112294e-01,2.905243268251117006e-01
1.333000000000000114e+02,2.905243253802611281e-01,2.905243259657401822e-01,2.905243268251117006e-01
1.333499999999999943e+02,2.905243253888297184e-01,2.905243259708387704e-01,2.905243268251117006e-01
1.334000000000000057e+02,2.905243253973475159e-01,2.905243259759069940e-01,2.905243268251117006e-01
1.334500000000000171e+02,2.905243254058147429e-01,2.905243259809451861e-01,2.905243268251117006e-01
1.335000000000000000e+02,2.905243254142317877e-01,2.905243259859534577e-01,2.905243268251117006e-01
1.335500000000000114e+02,2.905243254225988170e-01,2.905243259909320308e-01,2.905243268251117006e-01
1.335999999999999943e+02,2.905243254309161638e-01,2.905243259958810165e-01,2.905243268251117006e-01
1.336500000000000057e+02,2.905243254391840502e-01,2.905243260008006367e-01,2.905243268251117006e-01
1.337000000000000171e+02,2.905243254474028092e-01,2.905243260056910026e-01,2.905243268251117006e-01
1.337500000000000000e+02,2.905243254555727184e-01,2.905243260105523917e-01,2.905243268251117006e-01
1.338000000000000114e+02,2.905243254636939998e-01,2.905243260153849150e-01,2.905243268251117006e-01
1.338499999999999943e+02,2.905243254717669310e-01,2.905243260201887390e-01,2.905243268251117006e-01
1.339000000000000057e+02,2.905243254797919006e-01,2.905243260249640302e-01,2.905243268251117006e-01
1.339500000000000171e+02,2.905243254877691306e-01,2.905243260297110108e-01,2.905243268251117006e-01
1.340000000000000000e+02,2.905243254956988430e-01,2.905243260344297918e-01,2.905243268251117006e-01
1.340500000000000114e+02,2.905243255035814265e-01,2.905243260391205951e-01,2.905243268251117006e-01
1.340999999999999943e+02,2.905243255114171030e-01,2.905243260437835318e-01,2.905243268251117006e-01
1.341500000000000057e+02,2.905243255192062057e-01,2.905243260484188239e-01,2.905243268251117006e-01
1.342000000000000171e+02,2.905243255269489566e-01,2.905243260530265270e-01,2.905243268251117006e-01
1.342500000000000000e+02,2.905243255346457443e-01,2.905243260576069741e-01,2.905243268251117006e-01
1.343000000000000114e+02,2.905243255422967352e-01,2.905243260621601653e-01,2.905243268251117006e-01
1.343499999999999943e+02,2.905243255499023181e-01,2.905243260666863780e-01,2.905243268251117006e-01
1.344000000000000057e+02,2.905243255574627703e-01,2.905243260711856679e-01,2.905243268251117006e-01
1.344500000000000171e+02,2.905243255649783141e-01,2.905243260756583124e-01,2.905243268251117006e-01
1.345000000000000000e+02,2.905243255724492268e-01,2.905243260801043670e-01,2.905243268251117006e-01
1.345500000000000114e+02,2.905243255798758417e-01,2.905243260845240538e-01,2.905243268251117006e-01
1.345999999999999943e+02,2.905243255872584363e-01,2.905243260889175394e-01,2.905243268251117006e-01
1.346500000000000057e+02,2.905243255945972880e-01,2.905243260932849347e-01,2.905243268251117006e-01
1.347000000000000171e+02,2.905243256018925635e-01,2.905243260976264064e-01,2.905243268251117006e-01
1.347500000000000000e+02,2.905243256091447068e-01,2.905243261019420653e-01,2.905243268251117006e-01
1.348000000000000114e+02,2.905243256163538290e-01,2.905243261062321336e-01,2.905243268251117006e-01
1.348499999999999943e+02,2.905243256235202631e-01,2.905243261104967778e-01,2.905243268251117006e-01
1.349000000000000057e+02,2.905243256306442312e-01,2.905243261147360534e-01,2.905243268251117006e-01
1.349500000000000171e+02,2.905243256377260663e-01,2.905243261189502380e-01,2.905243268251117006e-01
1.350000000000000000e+02,2.905243256447659350e-01,2.905243261231393315e-01,2.905243268251117006e-01
1.350500000000000114e+02,2.905243256517641148e-01,2.905243261273036115e-01,2.905243268251117006e-01
1.350999999999999943e+02,2.905243256587209388e-01,2.905243261314431891e-01,2.905243268251117006e-01
1.351500000000000057e+02,2.905243256656365181e-01,2.905243261355581752e-01,2.905243268251117006e-01
1.352000000000000171e+02,2.905243256725111300e-01,2.905243261396487364e-01,2.905243268251117006e-01
1.352500000000000000e+02,2.905243256793450524e-01,2.905243261437150393e-01,2.905243268251117006e-01
1.353000000000000114e+02,2.905243256861385626e-01,2.905243261477571393e-01,2.905243268251117006e-01
1.353499999999999943e+02,2.905243256928918272e-01,2.905243261517753139e-01,2.905243268251117006e-01
1.354000000000000057e+02,2.905243256996050683e-01,2.905243261557696188e-01,2.905243268251117006e-01
1.354500000000000171e+02,2.905243257062785633e-01,2.905243261597402205e-01,2.905243268251117006e-01
1.355000000000000000e+02,2.905243257129125345e-01,2.905243261636872854e-01,2.905243268251117006e-01
1.355500000000000114e+02,2.905243257195071482e-01,2.905243261676109245e-01,2.905243268251117006e-01
1.355999999999999943e+02,2.905243257260627376e-01,2.905243261715112491e-01,2.905243268251117006e-01
1.356500000000000057e+02,2.905243257325794692e-01,2.905243261753884254e-01,2.905243268251117006e-01
1.357000000000000171e+02,2.905243257390575651e-01,2.905243261792425646e-01,2.905243268251117006e-01
1.357500000000000000e+02,2.905243257454973027e-01,2.905243261830738888e-01,2.905243268251117006e-01
1.358000000000000114e+02,2.905243257518987932e-01,2.905243261868823978e-01,2.905243268251117006e-01
1.358499999999999943e+02,2.905243257582623695e-01,2.905243261906683694e-01,2.905243268251117006e-01
1.359000000000000057e+02,2.905243257645881427e-01,2.905243261944318589e-01,2.905243268251117006e-01
1.359500000000000171e+02,2.905243257708764459e-01,2.905243261981729774e-01,2.905243268251117006e-01
1.360000000000000000e+02,2.905243257771274457e-01,2.905243262018919470e-01,2.905243268251117006e-01
1.360500000000000114e+02,2.905243257833413084e-01,2.905243262055888231e-01,2.905243268251117006e-01
1.360999999999999943e+02,2.905243257895183118e-01,2.905243262092637724e-01,2.905243268251117006e-01
1.361500000000000057e+02,2.905243257956586223e-01,2.905243262129168502e-01,2.905243268251117006e-01
1.362000000000000171e+02,2.905243258017625174e-01,2.905243262165483342e-01,2.905243268251117006e-01
1.362500000000000000e+02,2.905243258078301638e-01,2.905243262201582244e-01,2.905243268251117006e-01
1.363000000000000114e+02,2.905243258138617835e-01,2.905243262237466872e-01,2.905243268251117006e-01
1.363499999999999943e+02,2.905243258198575984e-01,2.905243262273138338e-01,2.905243268251117006e-01
1.364000000000000057e+02,2.905243258258177752e-01,2.905243262308598307e-01,2.905243268251117006e-01
1.364500000000000171e+02,2.905243258317425914e-01,2.905243262343847888e-01,2.905243268251117006e-01
1.365000000000000000e+02,2.905243258376322135e-01,2.905243262378888192e-01,2.905243268251117006e-01
1.365500000000000114e+02,2.905243258434868636e-01,2.905243262413720884e-01,2.905243268251117006e-01
1.365999999999999943e+02,2.905243258493067082e-01,2.905243262448346520e-01,2.905243268251117006e-01
1.366500000000000057e+02,2.905243258550920249e-01,2.905243262482766764e-01,2.905243268251117006e-01
1.367000000000000171e+02,2.905243258608429802e-01,2.905243262516982727e-01,2.905243268251117006e-01
1.367500000000000000e+02,2.905243258665597961e-01,2.905243262550996075e-01,2.905243268251117006e-01
1.368000000000000114e+02,2.905243258722426947e-01,2.905243262584806807e-01,2.905243268251117006e-01
1.368499999999999943e+02,2.905243258778917870e-01,2.905243262618417699e-01,2.905243268251117006e-01
1.369000000000000057e+02,2.905243258835074061e-01,2.905243262651828751e-01,2.905243268251117006e-01
1.369500000000000171e+02,2.905243258890897184e-01,2.905243262685041628e-01,2.905243268251117006e-01
1.370000000000000000e+02,2.905243258946388907e-01,2.905243262718056885e-01,2.905243268251117006e-01
1.370500000000000114e+02,2.905243259001551448e-01,2.905243262750876743e-01,2.905243268251117006e-01
1.370999999999999943e+02,2.905243259056386473e-01,2.905243262783501756e-01,2.905243268251117006e-01
1.371500000000000057e+02,2.905243259110896759e-01,2.905243262815933036e-01,2.905243268251117006e-01
1.372000000000000171e+02,2.905243259165083969e-01,2.905243262848172248e-01,2.905243268251117006e-01
1.372500000000000000e+02,2.905243259218949770e-01,2.905243262880219945e-01,2.905243268251117006e-01
1.373000000000000114e+02,2.905243259272496381e-01,2.905243262912077240e-01,2.905243268251117006e-01
1.373499999999999943e+02,2.905243259325725469e-01,2.905243262943745797e-01,2.905243268251117006e-01
1.374000000000000057e+02,2.905243259378639809e-01,2.905243262975226171e-01,2.905243268251117006e-01
1.374500000000000171e+02,2.905243259431240510e-01,2.905243263006520027e-01,2.905243268251117006e-01
1.375000000000000000e+02,2.905243259483529794e-01,2.905243263037627921e-01,2.905243268251117006e-01
1.375500000000000114e+02,2.905243259535509326e-01,2.905243263068551518e-01,2.905243268251117006e-01
1.375999999999999943e+02,2.905243259587180771e-01,2.905243263099291373e-01,2.905243268251117006e-01
1.376500000000000057e+02,2.905243259638546349e-01,2.905243263129849152e-01,2.905243268251117006e-01
1.377000000000000171e+02,2.905243259689608282e-01,2.905243263160225409e-01,2.905243268251117006e-01
1.377500000000000000e+02,2.905243259740367123e-01,2.905243263190421255e-01,2.905243268251117006e-01
1.378000000000000114e+02,2.905243259790826205e-01,2.905243263220437799e-01,2.905243268251117006e-01
1.378499999999999943e+02,2.905243259840986081e-01,2.905243263250276153e-01,2.905243268251117006e-01
1.379000000000000057e+02,2.905243259890848417e-01,2.905243263279937982e-01,2.905243268251117006e-01
1.379500000000000171e+02,2.905243259940415990e-01,2.905243263309423285e-01,2.905243268251117006e-01
1.380000000000000000e+02,2.905243259989689908e-01,2.905243263338733728e-01,2.905243268251117006e-01
1.380500000000000114e+02,2.905243260038671282e-01,2.905243263367870421e-01,2.905243268251117006e-01
1.380999999999999943e+02,2.905243260087362889e-01,2.905243263396834474e-01,2.905243268251117006e-01
1.381500000000000057e+02,2.905243260135765837e-01,2.905243263425625888e-01,2.905243268251117006e-01
1.382000000000000171e+02,2.905243260183881238e-01,2.905243263454246883e-01,2.905243268251117006e-01
1.382500000000000000e+02,2.905243260231711866e-01,2.905243263482698568e-01,2.905243268251117006e-01
1.383000000000000114e+02,2.905243260279258832e-01,2.905243263510980389e-01,2.905243268251117006e-01
1.383499999999999943e+02,2.905243260326523247e-01,2.905243263539095122e-01,2.905243268251117006e-01
1.384000000000000057e+02,2.905243260373507330e-01,2.905243263567042766e-01,2.905243268251117006e-01
1.384500000000000171e+02,2.905243260420212748e-01,2.905243263594824432e-01,2.905243268251117006e-01
1.385000000000000000e+02,2.905243260466640609e-01,2.905243263622441785e-01,2.905243268251117006e-01
1.385500000000000114e+02,2.905243260512793135e-01,2.905243263649894825e-01,2.905243268251117006e-01
1.385999999999999943e+02,2.905243260558671436e-01,2.905243263677185217e-01,2.905243268251117006e-01
1.386500000000000057e+02,2.905243260604277733e-01,2.905243263704313517e-01,2.905243268251117006e-01
1.387000000000000171e+02,2.905243260649612580e-01,2.905243263731280834e-01,2.905243268251117006e-01
1.387500000000000000e+02,2.905243260694678753e-01,2.905243263758088279e-01,2.905243268251117006e-01
1.388000000000000114e+02,2.905243260739477362e-01,2.905243263784736407e-01,2.905243268251117006e-01
1.388499999999999943e+02,2.905243260784009518e-01,2.905243263811226884e-01,2.905243268251117006e-01
1.389000000000000057e+02,2.905243260828277441e-01,2.905243263837559708e-01,2.905243268251117006e-01
1.389500000000000171e+02,2.905243260872282796e-01,2.905243263863736547e-01,2.905243268251117006e-01
1.390000000000000000e+02,2.905243260916026693e-01,2.905243263889758509e-01,2.905243268251117006e-01
1.390500000000000114e+02,2.905243260959511353e-01,2.905243263915625596e-01,2.905243268251117006e-01
1.390999999999999943e+02,2.905243261002737887e-01,2.905243263941338916e-01,2.905243268251117006e-01
1.391500000000000057e+02,2.905243261045707959e-01,2.905243263966900136e-01,2.905243268251117006e-01
1.392000000000000171e+02,2.905243261088422679e-01,2.905243263992309810e-01,2.905243268251117006e-01
1.392500000000000000e+02,2.905243261130884824e-01,2.905243264017568494e-01,2.905243268251117006e-01
1.393000000000000114e+02,2.905243261173094949e-01,2.905243264042677298e-01,2.905243268251117006e-01
1.393499999999999943e+02,2.905243261215054718e-01,2.905243264067637332e-01,2.905243268251117006e-01
1.394000000000000057e+02,2.905243261256765797e-01,2.905243264092449151e-01,2.905243268251117006e-01
1.394500000000000171e+02,2.905243261298229851e-01,2.905243264117113311e-01,2.905243268251117006e-01
1.395000000000000000e+02,2.905243261339447991e-01,2.905243264141631476e-01,2.905243268251117006e-01
1.395500000000000114e+02,2.905243261380421882e-01,2.905243264166004202e-01,2.905243268251117006e-01
1.395999999999999943e+02,2.905243261421153189e-01,2.905243264190232599e-01,2.905243268251117006e-01
1.396500000000000057e+02,2.905243261461643023e-01,2.905243264214316667e-01,2.905243268251117006e-01
1.397000000000000171e+02,2.905243261501893048e-01,2.905243264238258627e-01,2.905243268251117006e-01
1.397500000000000000e+02,2.905243261541904931e-01,2.905243264262057923e-01,2.905243268251117006e-01
1.398000000000000114e+02,2.905243261581679781e-01,2.905243264285716220e-01,2.905243268251117006e-01
1.398499999999999943e+02,2.905243261621218709e-01,2.905243264309234075e-01,2.905243268251117006e-01
1.399000000000000057e+02,2.905243261660523379e-01,2.905243264332612041e-01,2.905243268251117006e-01
1.399500000000000171e+02,2.905243261699594903e-01,2.905243264355851784e-01,2.905243268251117006e-01
1.400000000000000000e+02,2.905243261738435501e-01,2.905243264378953305e-01,2.905243268251117006e-01
1.400500000000000114e+02,2.905243261777045727e-01,2.905243264401917713e-01,2.905243268251117006e-01
1.400999999999999943e+02,2.905243261815426692e-01,2.905243264424746119e-01,2.905243268251117006e-01
1.401500000000000057e+02,2.905243261853580616e-01,2.905243264447439078e-01,2.905243268251117006e-01
1.402000000000000171e+02,2.905243261891508055e-01,2.905243264469997144e-01,2.905243268251117006e-01
1.402500000000000000e+02,2.905243261929210674e-01,2.905243264492421984e-01,2.905243268251117006e-01
1.403000000000000114e+02,2.905243261966690138e-01,2.905243264514713042e-01,2.905243268251117006e-01
1.403499999999999943e+02,2.905243262003946447e-01,2.905243264536871983e-01,2.905243268251117006e-01
1.404000000000000057e+02,2.905243262040982377e-01,2.905243264558899918e-01,2.905243268251117006e-01
1.404500000000000171e+02,2.905243262077798483e-01,2.905243264580796847e-01,2.905243268251117006e-01
1.405000000000000000e+02,2.905243262114396430e-01,2.905243264602563880e-01,2.905243268251117006e-01
1.405500000000000114e+02,2.905243262150777328e-01,2.905243264624201571e-01,2.905243268251117006e-01
1.405999999999999943e+02,2.905243262186941733e-01,2.905243264645711032e-01,2.905243268251117006e-01
1.406500000000000057e+02,2.905243262222892420e-01,2.905243264667092817e-01,2.905243268251117006e-01
1.407000000000000171e+02,2.905243262258629389e-01,2.905243264688348037e-01,2.905243268251117006e-01
1.407500000000000000e+02,2.905243262294154305e-01,2.905243264709477247e-01,2.905243268251117006e-01
1.408000000000000114e+02,2.905243262329468279e-01,2.905243264730481001e-01,2.905243268251117006e-01
1.408499999999999943e+02,2.905243262364572976e-01,2.905243264751359855e-01,2.905243268251117006e-01
1.409000000000000057e+02,2.905243262399469506e-01,2.905243264772114919e-01,2.905243268251117006e-01
1.409500000000000171e+02,2.905243262434159535e-01,2.905243264792747304e-01,2.905243268251117006e-01
1.410000000000000000e+02,2.905243262468643062e-01,2.905243264813257009e-01,2.905243268251117006e-01
1.410500000000000114e+02,2.905243262502922308e-01,2.905243264833644590e-01,2.905243268251117006e-01
1.410999999999999943e+02,2.905243262536998383e-01,2.905243264853911711e-01,2.905243268251117006e-01
1.411500000000000057e+02,2.905243262570872398e-01,2.905243264874058928e-01,2.905243268251117006e-01
1.412000000000000171e+02,2.905243262604546017e-01,2.905243264894086241e-01,2.905243268251117006e-01
1.412500000000000000e+02,2.905243262638019797e-01,2.905243264913994761e-01,2.905243268251117006e-01
1.413000000000000114e+02,2.905243262671294846e-01,2.905243264933785041e-01,2.905243268251117006e-01
1.413499999999999943e+02,2.905243262704372831e-01,2.905243264953458193e-01,2.905243268251117006e-01
1.414000000000000057e+02,2.905243262737254306e-01,2.905243264973014217e-01,2.905243268251117006e-01
1.414500000000000171e+02,2.905243262769941492e-01,2.905243264992454777e-01,2.905243268251117006e-01
1.415000000000000000e+02,2.905243262802434945e-01,2.905243265011779874e-01,2.905243268251117006e-01
1.415500000000000114e+02,2.905243262834735218e-01,2.905243265030990063e-01,2.905243268251117006e-01
1.415999999999999943e+02,2.905243262866844534e-01,2.905243265050086454e-01,2.905243268251117006e-01
1.416500000000000057e+02,2.905243262898763446e-01,2.905243265069069603e-01,2.905243268251117006e-01
1.417000000000000171e+02,2.905243262930493064e-01,2.905243265087940063e-01,2.905243268251117006e-01
1.417500000000000000e+02,2.905243262962034501e-01,2.905243265106698392e-01,2.905243268251117006e-01
1.418000000000000114e+02,2.905243262993388864e-01,2.905243265125345697e-01,2.905243268251117006e-01
1.418499999999999943e+02,2.905243263024557265e-01,2.905243265143882536e-01,2.905243268251117006e-01
1.419000000000000057e+02,2.905243263055541370e-01,2.905243265162308908e-01,2.905243268251117006e-01
1.419500000000000171e+02,2.905243263086341177e-01,2.905243265180625922e-01,2.905243268251117006e-01
1.420000000000000000e+02,2.905243263116958352e-01,2.905243265198834690e-01,2.905243268251117006e-01
1.420500000000000114e+02,2.905243263147394006e-01,2.905243265216935211e-01,2.905243268251117006e-01
1.420999999999999943e+02,2.905243263177649249e-01,2.905243265234928596e-01,2.905243268251117006e-01
1.421500000000000057e+02,2.905243263207725191e-01,2.905243265252814844e-01,2.905243268251117006e-01
1.422000000000000171e+02,2.905243263237622386e-01,2.905243265270595066e-01,2.905243268251117006e-01
1.422500000000000000e+02,2.905243263267341947e-01,2.905243265288270371e-01,2.905243268251117006e-01
1.423000000000000114e+02,2.905243263296886091e-01,2.905243265305840206e-01,2.905243268251117006e-01
1.423499999999999943e+02,2.905243263326254266e-01,2.905243265323305679e-01,2.905243268251117006e-01
1.424000000000000057e+02,2.905243263355448691e-01,2.905243265340667902e-01,2.905243268251117006e-01
1.424500000000000171e+02,2.905243263384469365e-01,2.905243265357927429e-01,2.905243268251117006e-01
1.425000000000000000e+02,2.905243263413318511e-01,2.905243265375083705e-01,2.905243268251117006e-01
1.425500000000000114e+02,2.905243263441996127e-01,2.905243265392138952e-01,2.905243268251117006e-01
1.425999999999999943e+02,2.905243263470503878e-01,2.905243265409092612e-01,2.905243268251117006e-01
1.426500000000000057e+02,2.905243263498842876e-01,2.905243265425945798e-01,2.905243268251117006e-01
1.427000000000000171e+02,2.905243263527013120e-01,2.905243265442699063e-01,2.905243268251117006e-01
1.427500000000000000e+02,2.905243263555016831e-01,2.905243265459352964e-01,2.905243268251117006e-01
1.428000000000000114e+02,2.905243263582854563e-01,2.905243265475908054e-01,2.905243268251117006e-01
1.428499999999999943e+02,2.905243263610527427e-01,2.905243265492365445e-01,2.905243268251117006e-01
1.429000000000000057e+02,2.905243263638035978e-01,2.905243265508724582e-01,2.905243268251117006e-01
1.429500000000000171e+02,2.905243263665381881e-01,2.905243265524986573e-01,2.905243268251117006e-01
1.430000000000000000e+02,2.905243263692565137e-01,2.905243265541152531e-01,2.905243268251117006e-01
1.430500000000000114e+02,2.905243263719587965e-01,2.905243265557222454e-01,2.905243268251117006e-01
1.430999999999999943e+02,2.905243263746450366e-01,2.905243265573196898e-01,2.905243268251117006e-01
1.431500000000000057e+02,2.905243263773154005e-01,2.905243265589076973e-01,2.905243268251117006e-01
1.432000000000000171e+02,2.905243263799698883e-01,2.905243265604862679e-01,2.905243268251117006e-01
1.432500000000000000e+02,2.905243263826086664e-01,2.905243265620554571e-01,2.905243268251117006e-01
1.433000000000000114e+02,2.905243263852318458e-01,2.905243265636153760e-01,2.905243268251117006e-01
1.433499999999999943e+02,2.905243263878394266e-01,2.905243265651660245e-01,2.905243268251117006e-01
1.434000000000000057e+02,2.905243263904315754e-01,2.905243265667074581e-01,2.905243268251117006e-01
1.434500000000000171e+02,2.905243263930084030e-01,2.905243265682397324e-01,2.905243268251117006e-01
1.435000000000000000e+02,2.905243263955699096e-01,2.905243265697629584e-01,2.905243268251117006e-01
1.435500000000000114e+02,2.905243263981162616e-01,2.905243265712771361e-01,2.905243268251117006e-01
1.435999999999999943e+02,2.905243264006475146e-01,2.905243265727823210e-01,2.905243268251117006e-01
1.436500000000000057e+02,2.905243264031637795e-01,2.905243265742786241e-01,2.905243268251117006e-01
1.437000000000000171e+02,2.905243264056650565e-01,2.905243265757659898e-01,2.905243268251117006e-01
1.437500000000000000e+02,2.905243264081515675e-01,2.905243265772445849e-01,2.905243268251117006e-01
1.438000000000000114e+02,2.905243264106233125e-01,2.905243265787143536e-01,2.905243268251117006e-01
1.438499999999999943e+02,2.905243264130804026e-01,2.905243265801754626e-01,2.905243268251117006e-01
1.439000000000000057e+02,2.905243264155228933e-01,2.905243265816278564e-01,2.905243268251117006e-01
1.439500000000000171e+02,2.905243264179508955e-01,2.905243265830716459e-01,2.905243268251117006e-01
1.440000000000000000e+02,2.905243264203645204e-01,2.905243265845068867e-01,2.905243268251117006e-01
1.440500000000000114e+02,2.905243264227638234e-01,2.905243265859336343e-01,2.905243268251117006e-01
1.440999999999999943e+02,2.905243264251488600e-01,2.905243265873518888e-01,2.905243268251117006e-01
1.441500000000000057e+02,2.905243264275197967e-01,2.905243265887617055e-01,2.905243268251117006e-01
1.442000000000000171e+02,2.905243264298766337e-01,2.905243265901631955e-01,2.905243268251117006e-01
1.442500000000000000e+02,2.905243264322194818e-01,2.905243265915563589e-01,2.905243268251117006e-01
1.443000000000000114e+02,2.905243264345483967e-01,2.905243265929412511e-01,2.905243268251117006e-01
1.443499999999999943e+02,2.905243264368635447e-01,2.905243265943179831e-01,2.905243268251117006e-01
1.444000000000000057e+02,2.905243264391649261e-01,2.905243265956864995e-01,2.905243268251117006e-01
1.444500000000000171e+02,2.905243264414526516e-01,2.905243265970469113e-01,2.905243268251117006e-01
1.445000000000000000e+02,2.905243264437268325e-01,2.905243265983992185e-01,2.905243268251117006e-01
1.445500000000000114e+02,2.905243264459875241e-01,2.905243265997435320e-01,2.905243268251117006e-01
1.445999999999999943e+02,2.905243264482347820e-01,2.905243266010798520e-01,2.905243268251117006e-01
1.446500000000000057e+02,2.905243264504687173e-01,2.905243266024082893e-01,2.905243268251117006e-01
1.447000000000000171e+02,2.905243264526894409e-01,2.905243266037288441e-01,2.905243268251117006e-01
1.447500000000000000e+02,2.905243264548969528e-01,2.905243266050415163e-01,2.905243268251117006e-01
1.448000000000000114e+02,2.905243264570914197e-01,2.905243266063464169e-01,2.905243268251117006e-01
1.448499999999999943e+02,2.905243264592728414e-01,2.905243266076436015e-01,2.905243268251117006e-01
1.449000000000000057e+02,2.905243264614413845e-01,2.905243266089330700e-01,2.905243268251117006e-01
1.449500000000000171e+02,2.905243264635970490e-01,2.905243266102149335e-01,2.905243268251117006e-01
1.450000000000000000e+02,2.905243264657399460e-01,2.905243266114891365e-01,2.905243268251117006e-01
1.450500000000000114e+02,2.905243264678701309e-01,2.905243266127558455e-01,2.905243268251117006e-01
1.450999999999999943e+02,2.905243264699877148e-01,2.905243266140150049e-01,2.905243268251117006e-01
1.451500000000000057e+02,2.905243264720927532e-01,2.905243266152666703e-01,2.905243268251117006e-01
1.452000000000000171e+02,2.905243264741853015e-01,2.905243266165109528e-01,2.905243268251117006e-01
1.452500000000000000e+02,2.905243264762654709e-01,2.905243266177478523e-01,2.905243268251117006e-01
1.453000000000000114e+02,2.905243264783333168e-01,2.905243266189773688e-01,2.905243268251117006e-01
1.453499999999999943e+02,2.905243264803889502e-01,2.905243266201996688e-01,2.905243268251117006e-01
1.454000000000000057e+02,2.905243264824323712e-01,2.905243266214146414e-01,2.905243268251117006e-01
1.454500000000000171e+02,2.905243264844636908e-01,2.905243266226224530e-01,2.905243268251117006e-01
1.455000000000000000e+02,2.905243264864829644e-01,2.905243266238231037e-01,2.905243268251117006e-01
1.455500000000000114e+02,2.905243264884902477e-01,2.905243266250166490e-01,2.905243268251117006e-01
1.455999999999999943e+02,2.905243264904856515e-01,2.905243266262030888e-01,2.905243268251117006e-01
1.456500000000000057e+02,2.905243264924692870e-01,2.905243266273824787e-01,2.905243268251117006e-01
1.457000000000000171e+02,2.905243264944410986e-01,2.905243266285548742e-01,2.905243268251117006e-01
1.457500000000000000e+02,2.905243264964012528e-01,2.905243266297203308e-01,2.905243268251117006e-01
1.458000000000000114e+02,2.905243264983497498e-01,2.905243266308789041e-01,2.905243268251117006e-01
1.458499999999999943e+02,2.905243265002867559e-01,2.905243266320305939e-01,2.905243268251117006e-01
1.459000000000000057e+02,2.905243265022122157e-01,2.905243266331754004e-01,2.905243268251117006e-01
1.459500000000000171e+02,2.905243265041262957e-01,2.905243266343134900e-01,2.905243268251117006e-01
1.460000000000000000e+02,2.905243265060289959e-01,2.905243266354447518e-01,2.905243268251117006e-01
1.460500000000000114e+02,2.905243265079204273e-01,2.905243266365693522e-01,2.905243268251117006e-01
1.460999999999999943e+02,2.905243265098006455e-01,2.905243266376872913e-01,2.905243268251117006e-01
1.461500000000000057e+02,2.905243265116697060e-01,2.905243266387985690e-01,2.905243268251117006e-01
1.462000000000000171e+02,2.905243265135276642e-01,2.905243266399032964e-01,2.905243268251117006e-01
1.462500000000000000e+02,2.905243265153746313e-01,2.905243266410014180e-01,2.905243268251117006e-01
1.463000000000000114e+02,2.905243265172106071e-01,2.905243266420930448e-01,2.905243268251117006e-01
1.463499999999999943e+02,2.905243265190357027e-01,2.905243266431782323e-01,2.905243268251117006e-01
1.464000000000000057e+02,2.905243265208499737e-01,2.905243266442569805e-01,2.905243268251117006e-01
1.464500000000000171e+02,2.905243265226535310e-01,2.905243266453292894e-01,2.905243268251117006e-01
1.465000000000000000e+02,2.905243265244463191e-01,2.905243266463952700e-01,2.905243268251117006e-01
1.465500000000000114e+02,2.905243265262285046e-01,2.905243266474549224e-01,2.905243268251117006e-01
1.465999999999999943e+02,2.905243265280001430e-01,2.905243266485082465e-01,2.905243268251117006e-01
1.466500000000000057e+02,2.905243265297612343e-01,2.905243266495553534e-01,2.905243268251117006e-01
1.467000000000000171e+02,2.905243265315118895e-01,2.905243266505962985e-01,2.905243268251117006e-01
1.467500000000000000e+02,2.905243265332521641e-01,2.905243266516310263e-01,2.905243268251117006e-01
1.468000000000000114e+02,2.905243265349821136e-01,2.905243266526595924e-01,2.905243268251117006e-01
1.468499999999999943e+02,2.905243265367017935e-01,2.905243266536821078e-01,2.905243268251117006e-01
1.469000000000000057e+02,2.905243265384113149e-01,2.905243266546985170e-01,2.905243268251117006e-01
1.469500000000000171e+02,2.905243265401106778e-01,2.905243266557089310e-01,2.905243268251117006e-01
1.470000000000000000e+02,2.905243265417999377e-01,2.905243266567132943e-01,2.905243268251117006e-01
1.470500000000000114e+02,2.905243265434792610e-01,2.905243266577117733e-01,2.905243268251117006e-01
1.470999999999999943e+02,2.905243265451485368e-01,2.905243266587043127e-01,2.905243268251117006e-01
1.471500000000000057e+02,2.905243265468079872e-01,2.905243266596909124e-01,2.905243268251117006e-01
1.472000000000000171e+02,2.905243265484575566e-01,2.905243266606717389e-01,2.905243268251117006e-01
1.472500000000000000e+02,2.905243265500974115e-01,2.905243266616466813e-01,2.905243268251117006e-01
1.473000000000000114e+02,2.905243265517274964e-01,2.905243266626159060e-01,2.905243268251117006e-01
1.473499999999999943e+02,2.905243265533479224e-01,2.905243266635793575e-01,2.905243268251117006e-01
1.474000000000000057e+02,2.905243265549588005e-01,2.905243266645370359e-01,2.905243268251117006e-01
1.474500000000000171e+02,2.905243265565600752e-01,2.905243266654891077e-01,2.905243268251117006e-01
1.475000000000000000e+02,2.905243265581518575e-01,2.905243266664355173e-01,2.905243268251117006e-01
1.475500000000000114e+02,2.905243265597342583e-01,2.905243266673763203e-01,2.905243268251117006e-01
1.475999999999999943e+02,2.905243265613072223e-01,2.905243266683115166e-01,2.905243268251117006e-01
1.476500000000000057e+02,2.905243265628709159e-01,2.905243266692411619e-01,2.905243268251117006e-01
1.477000000000000171e+02,2.905243265644253392e-01,2.905243266701653115e-01,2.905243268251117006e-01
1.477500000000000000e+02,2.905243265659705476e-01,2.905243266710840211e-01,2.905243268251117006e-01
1.478000000000000114e+02,2.905243265675065967e-01,2.905243266719972350e-01,2.905243268251117006e-01
1.478499999999999943e+02,2.905243265690335419e-01,2.905243266729050644e-01,2.905243268251117006e-01
1.479000000000000057e+02,2.905243265705513833e-01,2.905243266738074537e-01,2.905243268251117006e-01
1.479500000000000171e+02,2.905243265720602874e-01,2.905243266747045694e-01,2.905243268251117006e-01
1.480000000000000000e+02,2.905243265735602542e-01,2.905243266755963005e-01,2.905243268251117006e-01
1.480500000000000114e+02,2.905243265750513393e-01,2.905243266764827581e-01,2.905243268251117006e-01
1.480999999999999943e+02,2.905243265765335425e-01,2.905243266773639976e-01,2.905243268251117006e-01
1.481500000000000057e+02,2.905243265780070305e-01,2.905243266782399636e-01,2.905243268251117006e-01
1.482000000000000171e+02,2.905243265794716923e-01,2.905243266791107670e-01,2.905243268251117006e-01
1.482500000000000000e+02,2.905243265809277498e-01,2.905243266799763524e-01,2.905243268251117006e-01
1.483000000000000114e+02,2.905243265823751475e-01,2.905243266808368863e-01,2.905243268251117006e-01
1.483499999999999943e+02,2.905243265838139410e-01,2.905243266816922576e-01,2.905243268251117006e-01
1.484000000000000057e+02,2.905243265852442414e-01,2.905243266825425774e-01,2.905243268251117006e-01
1.484500000000000171e+02,2.905243265866660485e-01,2.905243266833878457e-01,2.905243268251117006e-01
1.485000000000000000e+02,2.905243265880794179e-01,2.905243266842281180e-01,2.905243268251117006e-01
1.485500000000000114e+02,2.905243265894844051e-01,2.905243266850633943e-01,2.905243268251117006e-01
1.485999999999999943e+02,2.905243265908810657e-01,2.905243266858936746e-01,2.905243268251117006e-01
1.486500000000000057e+02,2.905243265922694551e-01,2.905243266867190699e-01,2.905243268251117006e-01
1.487000000000000171e+02,2.905243265936495733e-01,2.905243266875395802e-01,2.905243268251117006e-01
1.487500000000000000e+02,2.905243265950215314e-01,2.905243266883552056e-01,2.905243268251117006e-01
1.488000000000000114e+02,2.905243265963853294e-01,2.905243266891660014e-01,2.905243268251117006e-01
1.488499999999999943e+02,2.905243265977410783e-01,2.905243266899720234e-01,2.905243268251117006e-01
1.489000000000000057e+02,2.905243265990887225e-01,2.905243266907732158e-01,2.905243268251117006e-01
1.489500000000000171e+02,2.905243266004284286e-01,2.905243266915696898e-01,2.905243268251117006e-01
1.490000000000000000e+02,2.905243266017601966e-01,2.905243266923614454e-01,2.905243268251117006e-01
1.490500000000000114e+02,2.905243266030840266e-01,2.905243266931484825e-01,2.905243268251117006e-01
1.490999999999999943e+02,2.905243266044000294e-01,2.905243266939308566e-01,2.905243268251117006e-01
1.491500000000000057e+02,2.905243266057082052e-01,2.905243266947085679e-01,2.905243268251117006e-01
1.492000000000000171e+02,2.905243266070086094e-01,2.905243266954816717e-01,2.905243268251117006e-01
1.492500000000000000e+02,2.905243266083013531e-01,2.905243266962502235e-01,2.905243268251117006e-01
1.493000000000000114e+02,2.905243266095863808e-01,2.905243266970142235e-01,2.905243268251117006e-01
1.493499999999999943e+02,2.905243266108638589e-01,2.905243266977736716e-01,2.905243268251117006e-01
1.494000000000000057e+02,2.905243266121336765e-01,2.905243266985286232e-01,2.905243268251117006e-01
1.494500000000000171e+02,2.905243266133960556e-01,2.905243266992790785e-01,2.905243268251117006e-01
1.495000000000000000e+02,2.905243266146508851e-01,2.905243267000250929e-01,2.905243268251117006e-01
1.495500000000000114e+02,2.905243266158982762e-01,2.905243267007666663e-01,2.905243268251117006e-01
1.495999999999999943e+02,2.905243266171382843e-01,2.905243267015039099e-01,2.905243268251117006e-01
1.496500000000000057e+02,2.905243266183709649e-01,2.905243267022367126e-01,2.905243268251117006e-01
1.497000000000000171e+02,2.905243266195963736e-01,2.905243267029651855e-01,2.905243268251117006e-01
1.497500000000000000e+02,2.905243266208144548e-01,2.905243267036893284e-01,2.905243268251117006e-01
1.498000000000000114e+02,2.905243266220253195e-01,2.905243267044091970e-01,2.905243268251117006e-01
1.498499999999999943e+02,2.905243266232290789e-01,2.905243267051247913e-01,2.905243268251117006e-01
1.499000000000000057e+02,2.905243266244256217e-01,2.905243267058361667e-01,2.905243268251117006e-01
1.499500000000000171e+02,2.905243266256151702e-01,2.905243267065433233e-01,2.905243268251117006e-01
1.500000000000000000e+02,2.905243266267976132e-01,2.905243267072462610e-01,2.905243268251117006e-01
1.500500000000000114e+02,2.905243266279730618e-01,2.905243267079450353e-01,2.905243268251117006e-01
1.500999999999999943e+02,2.905243266291415161e-01,2.905243267086396464e-01,2.905243268251117006e-01
1.501500000000000057e+02,2.905243266303030869e-01,2.905243267093301496e-01,2.905243268251117006e-01
1.502000000000000171e+02,2.905243266314577744e-01,2.905243267100166005e-01,2.905243268251117006e-01
1.502500000000000000e+02,2.905243266326056339e-01,2.905243267106989435e-01,2.905243268251117006e-01
1.503000000000000114e+02,2.905243266337466657e-01,2.905243267113772343e-01,2.905243268251117006e-01
1.503499999999999943e+02,2.905243266348809250e-01,2.905243267120515283e-01,2.905243268251117006e-01
1.504000000000000057e+02,2.905243266360084675e-01,2.905243267127217699e-01,2.905243268251117006e-01
1.504500000000000171e+02,2.905243266371293487e-01,2.905243267133880702e-01,2.905243268251117006e-01
1.505000000000000000e+02,2.905243266382435685e-01,2.905243267140504293e-01,2.905243268251117006e-01
1.505500000000000114e+02,2.905243266393511825e-01,2.905243267147088471e-01,2.905243268251117006e-01
1.505999999999999943e+02,2.905243266404522462e-01,2.905243267153633790e-01,2.905243268251117006e-01
1.506500000000000057e+02,2.905243266415468151e-01,2.905243267160140253e-01,2.905243268251117006e-01
1.507000000000000171e+02,2.905243266426348336e-01,2.905243267166608412e-01,2.905243268251117006e-01
1.507500000000000000e+02,2.905243266437164129e-01,2.905243267173037713e-01,2.905243268251117006e-01
1.508000000000000114e+02,2.905243266447916084e-01,2.905243267179429267e-01,2.905243268251117006e-01
1.508499999999999943e+02,2.905243266458603646e-01,2.905243267185782519e-01,2.905243268251117006e-01
1.509000000000000057e+02,2.905243266469228480e-01,2.905243267192098022e-01,2.905243268251117006e-01
1.509500000000000171e+02,2.905243266479790032e-01,2.905243267198376333e-01,2.905243268251117006e-01
1.510000000000000000e+02,2.905243266490288856e-01,2.905243267204617452e-01,2.905243268251117006e-01
1.510500000000000114e+02,2.905243266500725507e-01,2.905243267210821934e-01,2.905243268251117006e-01
1.510999999999999943e+02,2.905243266511099987e-01,2.905243267216989222e-01,2.905243268251117006e-01
1.511500000000000057e+02,2.905243266521413403e-01,2.905243267223119874e-01,2.905243268251117006e-01
1.512000000000000171e+02,2.905243266531665203e-01,2.905243267229213888e-01,2.905243268251117006e-01
1.512500000000000000e+02,2.905243266541856495e-01,2.905243267235272375e-01,2.905243268251117006e-01
1.513000000000000114e+02,2.905243266551987280e-01,2.905243267241294780e-01,2.905243268251117006e-01
1.513499999999999943e+02,2.905243266562058113e-01,2.905243267247281103e-01,2.905243268251117006e-01
1.514000000000000057e+02,2.905243266572068994e-01,2.905243267253232453e-01,2.905243268251117006e-01
1.514500000000000171e+02,2.905243266582020478e-01,2.905243267259148277e-01,2.905243268251117006e-01
1.515000000000000000e+02,2.905243266591912565e-01,2.905243267265028573e-01,2.905243268251117006e-01
1.515500000000000114e+02,2.905243266601746921e-01,2.905243267270874452e-01,2.905243268251117006e-01
1.515999999999999943e+02,2.905243266611522435e-01,2.905243267276685915e-01,2.905243268251117006e-01
1.516500000000000057e+02,2.905243266621239662e-01,2.905243267282462405e-01,2.905243268251117006e-01
1.517000000000000171e+02,2.905243266630899712e-01,2.905243267288205034e-01,2.905243268251117006e-01
1.517500000000000000e+02,2.905243266640502586e-01,2.905243267293913800e-01,2.905243268251117006e-01
1.518000000000000114e+02,2.905243266650048839e-01,2.905243267299588150e-01,2.905243268251117006e-01
1.518499999999999943e+02,2.905243266659537915e-01,2.905243267305229193e-01,2.905243268251117006e-01
1.519000000000000057e+02,2.905243266668970925e-01,2.905243267310836375e-01,2.905243268251117006e-01
1.519500000000000171e+02,2.905243266678348424e-01,2.905243267316410805e-01,2.905243268251117006e-01
1.520000000000000000e+02,2.905243266687669856e-01,2.905243267321951928e-01,2.905243268251117006e-01
1.520500000000000114e+02,2.905243266696936333e-01,2.905243267327460299e-01,2.905243268251117006e-01
1.520999999999999943e+02,2.905243266706147853e-01,2.905243267332935919e-01,2.905243268251117006e-01
1.521500000000000057e+02,2.905243266715304973e-01,2.905243267338379343e-01,2.905243268251117006e-01
1.522000000000000171e+02,2.905243266724407691e-01,2.905243267343790015e-01,2.905243268251117006e-01
1.522500000000000000e+02,2.905243266733456564e-01,2.905243267349169045e-01,2.905243268251117006e-01
1.523000000000000114e+02,2.905243266742451591e-01,2.905243267354515879e-01,2.905243268251117006e-01
1.523499999999999943e+02,2.905243266751393882e-01,2.905243267359831072e-01,2.905243268251117006e-01
1.524000000000000057e+02,2.905243266760282328e-01,2.905243267365115178e-01,2.905243268251117006e-01
1.524500000000000171e+02,2.905243266769118593e-01,2.905243267370367088e-01,2.905243268251117006e-01
1.525000000000000000e+02,2.905243266777902678e-01,2.905243267375588467e-01,2.905243268251117006e-01
1.525500000000000114e+02,2.905243266786634582e-01,2.905243267380778760e-01,2.905243268251117006e-01
1.525999999999999943e+02,2.905243266795314860e-01,2.905243267385938521e-01,2.905243268251117006e-01
1.526500000000000057e+02,2.905243266803943514e-01,2.905243267391067197e-01,2.905243268251117006e-01
1.527000000000000171e+02,2.905243266812521097e-01,2.905243267396165896e-01,2.905243268251117006e-01
1.527500000000000000e+02,2.905243266821047610e-01,2.905243267401234064e-01,2.905243268251117006e-01
1.528000000000000114e+02,2.905243266829523607e-01,2.905243267406272256e-01,2.905243268251117006e-01
1.528499999999999943e+02,2.905243266837949645e-01,2.905243267411281027e-01,2.905243268251117006e-01
1.529000000000000057e+02,2.905243266846325723e-01,2.905243267416259267e-01,2.905243268251117006e-01
1.529500000000000171e+02,2.905243266854651840e-01,2.905243267421208642e-01,2.905243268251117006e-01
1.530000000000000000e+02,2.905243266862928553e-01,2.905243267426128595e-01,2.905243268251117006e-01
1.530500000000000114e+02,2.905243266871156416e-01,2.905243267431019127e-01,2.905243268251117006e-01
1.530999999999999943e+02,2.905243266879335429e-01,2.905243267435880794e-01,2.905243268251117006e-01
1.531500000000000057e+02,2.905243266887466147e-01,2.905243267440713595e-01,2.905243268251117006e-01
1.532000000000000171e+02,2.905243266895548571e-01,2.905243267445517530e-01,2.905243268251117006e-01
1.532500000000000000e+02,2.905243266903582700e-01,2.905243267450293154e-01,2.905243268251117006e-01
1.533000000000000114e+02,2.905243266911569089e-01,2.905243267455040468e-01,2.905243268251117006e-01
1.533499999999999943e+02,2.905243266919508849e-01,2.905243267459760026e-01,2.905243268251117006e-01
1.534000000000000057e+02,2.905243266927400869e-01,2.905243267464451273e-01,2.905243268251117006e-01
1.534500000000000171e+02,2.905243266935246260e-01,2.905243267469114210e-01,2.905243268251117006e-01
1.535000000000000000e+02,2.905243266943045022e-01,2.905243267473750501e-01,2.905243268251117006e-01
1.535500000000000114e+02,2.905243266950797709e-01,2.905243267478358482e-01,2.905243268251117006e-01
1.536000000000000227e+02,2.905243266958504877e-01,2.905243267482939262e-01,2.905243268251117006e-01
1.536500000000000057e+02,2.905243266966165416e-01,2.905243267487493397e-01,2.905243268251117006e-01
1.537000000000000171e+02,2.905243266973780991e-01,2.905243267492019776e-01,2.905243268251117006e-01
1.537500000000000000e+02,2.905243266981351602e-01,2.905243267496520065e-01,2.905243268251117006e-01
1.538000000000000114e+02,2.905243266988877249e-01,2.905243267500993154e-01,2.905243268251117006e-01
1.538500000000000227e+02,2.905243266996358487e-01,2.905243267505440152e-01,2.905243268251117006e-01
1.539000000000000057e+02,2.905243267003794760e-01,2.905243267509860505e-01,2.905243268251117006e-01
1.539500000000000171e+02,2.905243267011187180e-01,2.905243267514254768e-01,2.905243268251117006e-01
1.540000000000000000e+02,2.905243267018536302e-01,2.905243267518622385e-01,2.905243268251117006e-01
1.540500000000000114e+02,2.905243267025841569e-01,2.905243267522965023e-01,2.905243268251117006e-01
1.541000000000000227e+02,2.905243267033103538e-01,2.905243267527281015e-01,2.905243268251117006e-01
1.541500000000000057e+02,2.905243267040322208e-01,2.905243267531572027e-01,2.905243268251117006e-01
1.542000000000000171e+02,2.905243267047498135e-01,2.905243267535837504e-01,2.905243268251117006e-01
1.542500000000000000e+02,2.905243267054631873e-01,2.905243267540078000e-01,2.905243268251117006e-01
1.543000000000000114e+02,2.905243267061723422e-01,2.905243267544292962e-01,2.905243268251117006e-01
1.543500000000000227e+02,2.905243267068772228e-01,2.905243267548482944e-01,2.905243268251117006e-01
1.544000000000000057e+02,2.905243267075779956e-01,2.905243267552647946e-01,2.905243268251117006e-01
1.544500000000000171e+02,2.905243267082746050e-01,2.905243267556788522e-01,2.905243268251117006e-01
1.545000000000000000e+02,2.905243267089670511e-01,2.905243267560904119e-01,2.905243268251117006e-01
1.545500000000000114e+02,2.905243267096554449e-01,2.905243267564995846e-01,2.905243268251117006e-01
1.546000000000000227e+02,2.905243267103397309e-01,2.905243267569063148e-01,2.905243268251117006e-01
1.546500000000000057e+02,2.905243267110199645e-01,2.905243267573106025e-01,2.905243268251117006e-01
1.547000000000000171e+02,2.905243267116961459e-01,2.905243267577125588e-01,2.905243268251117006e-01
1.547500000000000000e+02,2.905243267123683859e-01,2.905243267581120725e-01,2.905243268251117006e-01
1.548000000000000114e+02,2.905243267130365736e-01,2.905243267585092548e-01,2.905243268251117006e-01
1.548500000000000227e+02,2.905243267137008201e-01,2.905243267589040501e-01,2.905243268251117006e-01
1.549000000000000057e+02,2.905243267143611252e-01,2.905243267592965140e-01,2.905243268251117006e-01
1.549500000000000171e+02,2.905243267150175446e-01,2.905243267596866463e-01,2.905243268251117006e-01
1.550000000000000000e+02,2.905243267156700782e-01,2.905243267600745027e-01,2.905243268251117006e-01
1.550500000000000114e+02,2.905243267163187260e-01,2.905243267604600277e-01,2.905243268251117006e-01
1.551000000000000227e+02,2.905243267169634880e-01,2.905243267608432767e-01,2.905243268251117006e-01
1.551500000000000057e+02,2.905243267176044752e-01,2.905243267612242497e-01,2.905243268251117006e-01
1.552000000000000171e+02,2.905243267182416878e-01,2.905243267616029468e-01,2.905243268251117006e-01
1.552500000000000000e+02,2.905243267188750700e-01,2.905243267619794234e-01,2.905243268251117006e-01
1.553000000000000114e+02,2.905243267195046775e-01,2.905243267623536796e-01,2.905243268251117006e-01
1.553500000000000227e+02,2.905243267201306212e-01,2.905243267627257153e-01,2.905243268251117006e-01
1.554000000000000057e+02,2.905243267207527902e-01,2.905243267630954751e-01,2.905243268251117006e-01
1.554500000000000171e+02,2.905243267213713509e-01,2.905243267634631255e-01,2.905243268251117006e-01
1.555000000000000000e+02,2.905243267219861925e-01,2.905243267638285554e-01,2.905243268251117006e-01
1.555500000000000114e+02,2.905243267225973702e-01,2.905243267641918203e-01,2.905243268251117006e-01
1.556000000000000227e+02,2.905243267232049398e-01,2.905243267645529759e-01,2.905243268251117006e-01
1.556500000000000057e+02,2.905243267238089011e-01,2.905243267649119110e-01,2.905243268251117006e-01
1.557000000000000171e+02,2.905243267244093097e-01,2.905243267652687922e-01,2.905243268251117006e-01
1.557500000000000000e+02,2.905243267250061656e-01,2.905243267656235084e-01,2.905243268251117006e-01
1.558000000000000114e+02,2.905243267255994133e-01,2.905243267659761708e-01,2.905243268251117006e-01
1.558500000000000227e+02,2.905243267261892193e-01,2.905243267663266682e-01,2.905243268251117006e-01
1.559000000000000057e+02,2.905243267267754725e-01,2.905243267666751672e-01,2.905243268251117006e-01
1.559500000000000171e+02,2.905243267273582841e-01,2.905243267670215568e-01,2.905243268251117006e-01
1.560000000000000000e+02,2.905243267279376540e-01,2.905243267673658925e-01,2.905243268251117006e-01
1.560500000000000114e+02,2.905243267285135822e-01,2.905243267677081742e-01,2.905243268251117006e-01
1.561000000000000227e+02,2.905243267290860687e-01,2.905243267680484576e-01,2.905243268251117006e-01
1.561500000000000057e+02,2.905243267296551690e-01,2.905243267683867425e-01,2.905243268251117006e-01
1.562000000000000171e+02,2.905243267302209387e-01,2.905243267687229736e-01,2.905243268251117006e-01
1.562500000000000000e+02,2.905243267307833221e-01,2.905243267690572062e-01,2.905243268251117006e-01
1.563000000000000114e+02,2.905243267313423194e-01,2.905243267693894960e-01,2.905243268251117006e-01
1.563500000000000227e+02,2.905243267318980971e-01,2.905243267697197873e-01,2.905243268251117006e-01
1.564000000000000057e+02,2.905243267324505441e-01,2.905243267700481358e-01,2.905243268251117006e-01
1.564500000000000171e+02,2.905243267329996604e-01,2.905243267703745413e-01,2.905243268251117006e-01
1.565000000000000000e+02,2.905243267335456125e-01,2.905243267706990040e-01,2.905243268251117006e-01
1.565500000000000114e+02,2.905243267340882896e-01,2.905243267710215793e-01,2.905243268251117006e-01
1.566000000000000227e+02,2.905243267346277469e-01,2.905243267713422117e-01,2.905243268251117006e-01
1.566500000000000057e+02,2.905243267351639846e-01,2.905243267716609012e-01,2.905243268251117006e-01
1.567000000000000171e+02,2.905243267356971137e-01,2.905243267719777589e-01,2.905243268251117006e-01
1.567500000000000000e+02,2.905243267362270232e-01,2.905243267722927292e-01,2.905243268251117006e-01
1.568000000000000114e+02,2.905243267367538240e-01,2.905243267726058121e-01,2.905243268251117006e-01
1.568500000000000227e+02,2.905243267372774607e-01,2.905243267729170631e-01,2.905243268251117006e-01
1.569000000000000057e+02,2.905243267377980443e-01,2.905243267732264267e-01,2.905243268251117006e-01
1.569500000000000171e+02,2.905243267383155192e-01,2.905243267735339585e-01,2.905243268251117006e-01
1.570000000000000000e+02,2.905243267388299411e-01,2.905243267738397139e-01,2.905243268251117006e-01
1.570500000000000114e+02,2.905243267393413098e-01,2.905243267741436375e-01,2.905243268251117006e-01
1.571000000000000227e+02,2.905243267398496254e-01,2.905243267744457292e-01,2.905243268251117006e-01
1.571500000000000057e+02,2.905243267403549434e-01,2.905243267747461000e-01,2.905243268251117006e-01
1.572000000000000171e+02,2.905243267408572638e-01,2.905243267750446390e-01,2.905243268251117006e-01
1.572500000000000000e+02,2.905243267413565866e-01,2.905243267753414016e-01,2.905243268251117006e-01
1.573000000000000114e+02,2.905243267418530229e-01,2.905243267756364434e-01,2.905243268251117006e-01
1.573500000000000227e+02,2.905243267423464615e-01,2.905243267759297088e-01,2.905243268251117006e-01
1.574000000000000057e+02,2.905243267428369580e-01,2.905243267762211978e-01,2.905243268251117006e-01
1.574500000000000171e+02,2.905243267433245680e-01,2.905243267765110216e-01,2.905243268251117006e-01
1.575000000000000000e+02,2.905243267438092913e-01,2.905243267767991244e-01,2.905243268251117006e-01
1.575500000000000114e+02,2.905243267442911836e-01,2.905243267770855065e-01,2.905243268251117006e-01
1.576000000000000227e+02,2.905243267447701339e-01,2.905243267773701676e-01,2.905243268251117006e-01
1.576500000000000057e+02,2.905243267452463085e-01,2.905243267776531635e-01,2.905243268251117006e-01
1.577000000000000171e+02,2.905243267457196521e-01,2.905243267779344385e-01,2.905243268251117006e-01
1.577500000000000000e+02,2.905243267461901646e-01,2.905243267782141037e-01,2.905243268251117006e-01
1.578000000000000114e+02,2.905243267466579016e-01,2.905243267784921035e-01,2.905243268251117006e-01
1.578500000000000227e+02,2.905243267471228630e-01,2.905243267787684380e-01,2.905243268251117006e-01
1.579000000000000057e+02,2.905243267475851043e-01,2.905243267790431627e-01,2.905243268251117006e-01
1.579500000000000171e+02,2.905243267480445701e-01,2.905243267793162221e-01,2.905243268251117006e-01
1.580000000000000000e+02,2.905243267485013159e-01,2.905243267795876716e-01,2.905243268251117006e-01
1.580500000000000114e+02,2.905243267489553416e-01,2.905243267798575113e-01,2.905243268251117006e-01
1.581000000000000227e+02,2.905243267494067028e-01,2.905243267801257412e-01,2.905243268251117006e-01
1.581500000000000057e+02,2.905243267498553439e-01,2.905243267803924168e-01,2.905243268251117006e-01
1.582000000000000171e+02,2.905243267503013760e-01,2.905243267806574825e-01,2.905243268251117006e-01
1.582500000000000000e+02,2.905243267507447436e-01,2.905243267809209939e-01,2.905243268251117006e-01
1.583000000000000114e+02,2.905243267511854466e-01,2.905243267811828956e-01,2.905243268251117006e-01
1.583500000000000227e+02,2.905243267516235961e-01,2.905243267814432984e-01,2.905243268251117006e-01
1.584000000000000057e+02,2.905243267520591366e-01,2.905243267817021469e-01,2.905243268251117006e-01
1.584500000000000171e+02,2.905243267524920681e-01,2.905243267819594410e-01,2.905243268251117006e-01
1.585000000000000000e+02,2.905243267529224460e-01,2.905243267822152364e-01,2.905243268251117006e-01
1.585500000000000114e+02,2.905243267533502705e-01,2.905243267824694775e-01,2.905243268251117006e-01
1.586000000000000227e+02,2.905243267537755414e-01,2.905243267827222753e-01,2.905243268251117006e-01
1.586500000000000057e+02,2.905243267541983143e-01,2.905243267829735188e-01,2.905243268251117006e-01
1.587000000000000171e+02,2.905243267546185892e-01,2.905243267832233189e-01,2.905243268251117006e-01
1.587500000000000000e+02,2.905243267550363662e-01,2.905243267834715648e-01,2.905243268251117006e-01
1.588000000000000114e+02,2.905243267554516451e-01,2.905243267837184229e-01,2.905243268251117006e-01
1.588500000000000227e+02,2.905243267558645370e-01,2.905243267839637822e-01,2.905243268251117006e-01
1.589000000000000057e+02,2.905243267562748755e-01,2.905243267842076427e-01,2.905243268251117006e-01
1.589500000000000171e+02,2.905243267566828824e-01,2.905243267844501154e-01,2.905243268251117006e-01
1.590000000000000000e+02,2.905243267570883914e-01,2.905243267846911448e-01,2.905243268251117006e-01
1.590500000000000114e+02,2.905243267574915689e-01,2.905243267849307309e-01,2.905243268251117006e-01
1.591000000000000227e+02,2.905243267578923039e-01,2.905243267851688738e-01,2.905243268251117006e-01
1.591500000000000057e+02,2.905243267582906519e-01,2.905243267854056288e-01,2.905243268251117006e-01
1.592000000000000171e+02,2.905243267586866684e-01,2.905243267856409961e-01,2.905243268251117006e-01
1.592500000000000000e+02,2.905243267590803535e-01,2.905243267858749756e-01,2.905243268251117006e-01
1.593000000000000114e+02,2.905243267594717071e-01,2.905243267861075118e-01,2.905243268251117006e-01
1.593500000000000227e+02,2.905243267598607293e-01,2.905243267863387158e-01,2.905243268251117006e-01
1.594000000000000057e+02,2.905243267602474200e-01,2.905243267865685319e-01,2.905243268251117006e-01
1.594500000000000171e+02,2.905243267606318347e-01,2.905243267867970158e-01,2.905243268251117006e-01
1.595000000000000000e+02,2.905243267610139735e-01,2.905243267870241120e-01,2.905243268251117006e-01
1.595500000000000114e+02,2.905243267613938363e-01,2.905243267872498758e-01,2.905243268251117006e-01
1.596000000000000227e+02,2.905243267617714786e-01,2.905243267874743074e-01,2.905243268251117006e-01
1.596500000000000057e+02,2.905243267621469005e-01,2.905243267876973512e-01,2.905243268251117006e-01
1.597000000000000171e+02,2.905243267625200465e-01,2.905243267879191182e-01,2.905243268251117006e-01
1.597500000000000000e+02,2.905243267628909720e-01,2.905243267881396085e-01,2.905243268251117006e-01
1.598000000000000114e+02,2.905243267632597326e-01,2.905243267883587110e-01,2.905243268251117006e-01
1.598500000000000227e+02,2.905243267636263282e-01,2.905243267885765923e-01,2.905243268251117006e-01
1.599000000000000057e+02,2.905243267639907034e-01,2.905243267887931413e-01,2.905243268251117006e-01
1.599500000000000171e+02,2.905243267643529137e-01,2.905243267890084136e-01,2.905243268251117006e-01
1.600000000000000000e+02,2.905243267647130145e-01,2.905243267892224091e-01,2.905243268251117006e-01
1.600500000000000114e+02,2.905243267650709504e-01,2.905243267894351278e-01,2.905243268251117006e-01
1.601000000000000227e+02,2.905243267654267769e-01,2.905243267896465698e-01,2.905243268251117006e-01
1.601500000000000057e+02,2.905243267657804940e-01,2.905243267898567905e-01,2.905243268251117006e-01
1.602000000000000171e+02,2.905243267661321571e-01,2.905243267900657900e-01,2.905243268251117006e-01
1.602500000000000000e+02,2.905243267664816553e-01,2.905243267902735127e-01,2.905243268251117006e-01
1.603000000000000114e+02,2.905243267668291551e-01,2.905243267904800142e-01,2.905243268251117006e-01
1.603500000000000227e+02,2.905243267671745455e-01,2.905243267906852389e-01,2.905243268251117006e-01
1.604000000000000057e+02,2.905243267675179375e-01,2.905243267908892979e-01,2.905243268251117006e-01
1.604500000000000171e+02,2.905243267678592201e-01,2.905243267910921912e-01,2.905243268251117006e-01
1.605000000000000000e+02,2.905243267681985597e-01,2.905243267912938077e-01,2.905243268251117006e-01
1.605500000000000114e+02,2.905243267685358455e-01,2.905243267914942584e-01,2.905243268251117006e-01
1.606000000000000227e+02,2.905243267688711328e-01,2.905243267916934879e-01,2.905243268251117006e-01
1.606500000000000057e+02,2.905243267692044218e-01,2.905243267918916072e-01,2.905243268251117006e-01
1.607000000000000171e+02,2.905243267695357678e-01,2.905243267920885053e-01,2.905243268251117006e-01
1.607500000000000000e+02,2.905243267698651155e-01,2.905243267922842376e-01,2.905243268251117006e-01
1.608000000000000114e+02,2.905243267701925203e-01,2.905243267924788042e-01,2.905243268251117006e-01
1.608500000000000227e+02,2.905243267705179822e-01,2.905243267926722051e-01,2.905243268251117006e-01
1.609000000000000057e+02,2.905243267708415567e-01,2.905243267928644957e-01,2.905243268251117006e-01
1.609500000000000171e+02,2.905243267711631883e-01,2.905243267930556206e-01,2.905243268251117006e-01
1.610000000000000000e+02,2.905243267714828770e-01,2.905243267932456352e-01,2.905243268251117006e-01
1.610500000000000114e+02,2.905243267718007338e-01,2.905243267934345397e-01,2.905243268251117006e-01
1.611000000000000227e+02,2.905243267721166478e-01,2.905243267936222784e-01,2.905243268251117006e-01
1.611500000000000057e+02,2.905243267724307299e-01,2.905243267938089069e-01,2.905243268251117006e-01
1.612000000000000171e+02,2.905243267727429246e-01,2.905243267939944807e-01,2.905243268251117006e-01
1.612500000000000000e+02,2.905243267730532875e-01,2.905243267941788887e-01,2.905243268251117006e-01
1.613000000000000114e+02,2.905243267733618184e-01,2.905243267943622421e-01,2.905243268251117006e-01
1.613500000000000227e+02,2.905243267736685175e-01,2.905243267945444852e-01,2.905243268251117006e-01
1.614000000000000057e+02,2.905243267739733848e-01,2.905243267947256736e-01,2.905243268251117006e-01
1.614500000000000171e+02,2.905243267742764202e-01,2.905243267949057517e-01,2.905243268251117006e-01
1.615000000000000000e+02,2.905243267745776792e-01,2.905243267950848307e-01,2.905243268251117006e-01
1.615500000000000114e+02,2.905243267748771618e-01,2.905243267952627995e-01,2.905243268251117006e-01
1.616000000000000227e+02,2.905243267751748681e-01,2.905243267954397135e-01,2.905243268251117006e-01
1.616500000000000057e+02,2.905243267754708536e-01,2.905243267956155728e-01,2.905243268251117006e-01
1.617000000000000171e+02,2.905243267757650072e-01,2.905243267957903774e-01,2.905243268251117006e-01
1.617500000000000000e+02,2.905243267760574954e-01,2.905243267959641829e-01,2.905243268251117006e-01
1.618000000000000114e+02,2.905243267763482073e-01,2.905243267961369336e-01,2.905243268251117006e-01
1.618500000000000227e+02,2.905243267766371984e-01,2.905243267963086851e-01,2.905243268251117006e-01
1.619000000000000057e+02,2.905243267769244686e-01,2.905243267964794374e-01,2.905243268251117006e-01
1.619500000000000171e+02,2.905243267772100180e-01,2.905243267966491350e-01,2.905243268251117006e-01
1.620000000000000000e+02,2.905243267774939020e-01,2.905243267968178333e-01,2.905243268251117006e-01
1.620500000000000114e+02,2.905243267777761207e-01,2.905243267969855325e-01,2.905243268251117006e-01
1.621000000000000227e+02,2.905243267780566740e-01,2.905243267971522325e-01,2.905243268251117006e-01
1.621500000000000057e+02,2.905243267783355066e-01,2.905243267973179333e-01,2.905243268251117006e-01
1.622000000000000171e+02,2.905243267786127292e-01,2.905243267974826904e-01,2.905243268251117006e-01
1.622500000000000000e+02,2.905243267788882866e-01,2.905243267976464483e-01,2.905243268251117006e-01
1.623000000000000114e+02,2.905243267791622341e-01,2.905243267978092070e-01,2.905243268251117006e-01
1.623500000000000227e+02,2.905243267794345163e-01,2.905243267979710775e-01,2.905243268251117006e-01
1.624000000000000057e+02,2.905243267797052442e-01,2.905243267981318933e-01,2.905243268251117006e-01
1.624500000000000171e+02,2.905243267799743623e-01,2.905243267982918209e-01,2.905243268251117006e-01
1.625000000000000000e+02,2.905243267802418150e-01,2.905243267984508049e-01,2.905243268251117006e-01
1.625500000000000114e+02,2.905243267805077689e-01,2.905243267986087896e-01,2.905243268251117006e-01
1.626000000000000227e+02,2.905243267807720575e-01,2.905243267987658862e-01,2.905243268251117006e-01
1.626500000000000057e+02,2.905243267810348473e-01,2.905243267989220390e-01,2.905243268251117006e-01
1.627000000000000171e+02,2.905243267812960828e-01,2.905243267990773037e-01,2.905243268251117006e-01
1.627500000000000000e+02,2.905243267815557084e-01,2.905243267992315692e-01,2.905243268251117006e-01
1.628000000000000114e+02,2.905243267818138353e-01,2.905243267993850020e-01,2.905243268251117006e-01
1.628500000000000227e+02,2.905243267820704633e-01,2.905243267995374357e-01,2.905243268251117006e-01
1.629000000000000057e+02,2.905243267823255371e-01,2.905243267996890366e-01,2.905243268251117006e-01
1.629500000000000171e+02,2.905243267825791120e-01,2.905243267998396939e-01,2.905243268251117006e-01
1.630000000000000000e+02,2.905243267828311327e-01,2.905243267999895185e-01,2.905243268251117006e-01
1.630500000000000114e+02,2.905243267830817100e-01,2.905243268001383994e-01,2.905243268251117006e-01
1.631000000000000227e+02,2.905243267833307885e-01,2.905243268002864476e-01,2.905243268251117006e-01
1.631500000000000057e+02,2.905243267835784238e-01,2.905243268004335522e-01,2.905243268251117006e-01
1.632000000000000171e+02,2.905243267838245602e-01,2.905243268005798241e-01,2.905243268251117006e-01
1.632500000000000000e+02,2.905243267840692534e-01,2.905243268007252078e-01,2.905243268251117006e-01
1.633000000000000114e+02,2.905243267843124477e-01,2.905243268008697588e-01,2.905243268251117006e-01
1.633500000000000227e+02,2.905243267845542543e-01,2.905243268010134772e-01,2.905243268251117006e-01
1.634000000000000057e+02,2.905243267847946176e-01,2.905243268011563074e-01,2.905243268251117006e-01
1.634500000000000171e+02,2.905243267850335376e-01,2.905243268012982494e-01,2.905243268251117006e-01
1.635000000000000000e+02,2.905243267852710698e-01,2.905243268014394142e-01,2.905243268251117006e-01
1.635500000000000114e+02,2.905243267855071587e-01,2.905243268015796909e-01,2.905243268251117006e-01
1.636000000000000227e+02,2.905243267857418599e-01,2.905243268017191904e-01,2.905243268251117006e-01
1.636500000000000057e+02,2.905243267859751732e-01,2.905243268018578573e-01,2.905243268251117006e-01
1.637000000000000171e+02,2.905243267862070988e-01,2.905243268019956360e-01,2.905243268251117006e-01
1.637500000000000000e+02,2.905243267864376921e-01,2.905243268021326930e-01,2.905243268251117006e-01
1.638000000000000114e+02,2.905243267866668422e-01,2.905243268022688619e-01,2.905243268251117006e-01
1.638500000000000227e+02,2.905243267868947155e-01,2.905243268024042536e-01,2.905243268251117006e-01
1.639000000000000057e+02,2.905243267871212010e-01,2.905243268025388126e-01,2.905243268251117006e-01
1.639500000000000171e+02,2.905243267873462987e-01,2.905243268026726500e-01,2.905243268251117006e-01
1.640000000000000000e+02,2.905243267875701196e-01,2.905243268028055992e-01,2.905243268251117006e-01
1.640500000000000114e+02,2.905243267877926083e-01,2.905243268029378267e-01,2.905243268251117006e-01
1.641000000000000227e+02,2.905243267880137648e-01,2.905243268030692771e-01,2.905243268251117006e-01
1.641500000000000057e+02,2.905243267882336444e-01,2.905243268031998949e-01,2.905243268251117006e-01
1.642000000000000171e+02,2.905243267884521918e-01,2.905243268033297910e-01,2.905243268251117006e-01
1.642500000000000000e+02,2.905243267886694070e-01,2.905243268034588544e-01,2.905243268251117006e-01
1.643000000000000114e+02,2.905243267888854009e-01,2.905243268035871962e-01,2.905243268251117006e-01
1.643500000000000227e+02,2.905243267891000625e-01,2.905243268037147608e-01,2.905243268251117006e-01
1.644000000000000057e+02,2.905243267893135029e-01,2.905243268038416038e-01,2.905243268251117006e-01
1.644500000000000171e+02,2.905243267895256110e-01,2.905243268039676696e-01,2.905243268251117006e-01
1.645000000000000000e+02,2.905243267897365533e-01,2.905243268040929583e-01,2.905243268251117006e-01
1.645500000000000114e+02,2.905243267899461634e-01,2.905243268042175253e-01,2.905243268251117006e-01
1.646000000000000227e+02,2.905243267901545523e-01,2.905243268043413707e-01,2.905243268251117006e-01
1.646500000000000057e+02,2.905243267903617199e-01,2.905243268044644944e-01,2.905243268251117006e-01
1.647000000000000171e+02,2.905243267905676663e-01,2.905243268045868410e-01,2.905243268251117006e-01
1.647500000000000000e+02,2.905243267907723914e-01,2.905243268047085214e-01,2.905243268251117006e-01
1.648000000000000114e+02,2.905243267909758953e-01,2.905243268048294247e-01,2.905243268251117006e-01
1.648500000000000227e+02,2.905243267911781779e-01,2.905243268049496619e-01,2.905243268251117006e-01
1.649000000000000057e+02,2.905243267913792948e-01,2.905243268050691219e-01,2.905243268251117006e-01
1.649500000000000171e+02,2.905243267915791905e-01,2.905243268051879157e-01,2.905243268251117006e-01
1.650000000000000000e+02,2.905243267917779204e-01,2.905243268053060435e-01,2.905243268251117006e-01
1.650500000000000114e+02,2.905243267919754291e-01,2.905243268054233940e-01,2.905243268251117006e-01
1.651000000000000227e+02,2.905243267921718275e-01,2.905243268055400785e-01,2.905243268251117006e-01
1.651500000000000057e+02,2.905243267923670603e-01,2.905243268056560968e-01,2.905243268251117006e-01
1.652000000000000171e+02,2.905243267925610717e-01,2.905243268057713935e-01,2.905243268251117006e-01
1.652500000000000000e+02,2.905243267927539730e-01,2.905243268058860240e-01,2.905243268251117006e-01
1.653000000000000114e+02,2.905243267929457640e-01,2.905243268059999884e-01,2.905243268251117006e-01
1.653500000000000227e+02,2.905243267931363893e-01,2.905243268061132311e-01,2.905243268251117006e-01
1.654000000000000057e+02,2.905243267933258489e-01,2.905243268062258633e-01,2.905243268251117006e-01
1.654500000000000171e+02,2.905243267935142537e-01,2.905243268063377737e-01,2.905243268251117006e-01
1.655000000000000000e+02,2.905243267937014928e-01,2.905243268064490736e-01,2.905243268251117006e-01
1.655500000000000114e+02,2.905243267938876217e-01,2.905243268065596518e-01,2.905243268251117006e-01
1.656000000000000227e+02,2.905243267940726404e-01,2.905243268066696194e-01,2.905243268251117006e-01
1.656500000000000057e+02,2.905243267942566043e-01,2.905243268067789209e-01,2.905243268251117006e-01
1.657000000000000171e+02,2.905243267944394581e-01,2.905243268068875562e-01,2.905243268251117006e-01
1.657500000000000000e+02,2.905243267946212571e-01,2.905243268069955809e-01,2.905243268251117006e-01
1.658000000000000114e+02,2.905243267948019459e-01,2.905243268071029394e-01,2.905243268251117006e-01
1.658500000000000227e+02,2.905243267949815245e-01,2.905243268072096874e-01,2.905243268251117006e-01
1.659000000000000057e+02,2.905243267951601038e-01,2.905243268073158247e-01,2.905243268251117006e-01
1.659500000000000171e+02,2.905243267953375730e-01,2.905243268074212959e-01,2.905243268251117006e-01
1.660000000000000000e+02,2.905243267955140429e-01,2.905243268075261009e-01,2.905243268251117006e-01
1.660500000000000114e+02,2.905243267956894582e-01,2.905243268076303509e-01,2.905243268251117006e-01
1.661000000000000227e+02,2.905243267958638187e-01,2.905243268077339347e-01,2.905243268251117006e-01
1.661500000000000057e+02,2.905243267960371245e-01,2.905243268078369634e-01,2.905243268251117006e-01
1.662000000000000171e+02,2.905243267962094311e-01,2.905243268079393260e-01,2.905243268251117006e-01
1.662500000000000000e+02,2.905243267963806830e-01,2.905243268080411334e-01,2.905243268251117006e-01
1.663000000000000114e+02,2.905243267965509912e-01,2.905243268081422747e-01,2.905243268251117006e-01
1.663500000000000227e+02,2.905243267967202447e-01,2.905243268082428609e-01,2.905243268251117006e-01
1.664000000000000057e+02,2.905243267968884990e-01,2.905243268083428365e-01,2.905243268251117006e-01
1.664500000000000171e+02,2.905243267970557541e-01,2.905243268084422015e-01,2.905243268251117006e-01
1.665000000000000000e+02,2.905243267972220100e-01,2.905243268085410113e-01,2.905243268251117006e-01
1.665500000000000114e+02,2.905243267973872667e-01,2.905243268086392106e-01,2.905243268251117006e-01
1.666000000000000227e+02,2.905243267975515797e-01,2.905243268087368547e-01,2.905243268251117006e-01
1.666500000000000057e+02,2.905243267977148935e-01,2.905243268088338882e-01,2.905243268251117006e-01
1.667000000000000171e+02,2.905243267978772637e-01,2.905243268089303665e-01,2.905243268251117006e-01
1.667500000000000000e+02,2.905243267980386346e-01,2.905243268090262898e-01,2.905243268251117006e-01
1.668000000000000114e+02,2.905243267981991173e-01,2.905243268091216025e-01,2.905243268251117006e-01
1.668500000000000227e+02,2.905243267983586009e-01,2.905243268092163600e-01,2.905243268251117006e-01
1.669000000000000057e+02,2.905243267985171407e-01,2.905243268093105624e-01,2.905243268251117006e-01
1.669500000000000171e+02,2.905243267986747369e-01,2.905243268094042097e-01,2.905243268251117006e-01
1.670000000000000000e+02,2.905243267988313893e-01,2.905243268094973019e-01,2.905243268251117006e-01
1.670500000000000114e+02,2.905243267989871536e-01,2.905243268095898945e-01,2.905243268251117006e-01
1.671000000000000227e+02,2.905243267991419742e-01,2.905243268096818765e-01,2.905243268251117006e-01
1.671500000000000057e+02,2.905243267992958511e-01,2.905243268097733034e-01,2.905243268251117006e-01
1.672000000000000171e+02,2.905243267994488399e-01,2.905243268098642306e-01,2.905243268251117006e-01
1.672500000000000000e+02,2.905243267996009404e-01,2.905243268099546028e-01,2.905243268251117006e-01
1.673000000000000114e+02,2.905243267997520973e-01,2.905243268100444198e-01,2.905243268251117006e-01
1.673500000000000227e+02,2.905243267999023660e-01,2.905243268101337373e-01,2.905243268251117006e-01
1.674000000000000057e+02,2.905243268000518020e-01,2.905243268102224996e-01,2.905243268251117006e-01
1.674500000000000171e+02,2.905243268002002943e-01,2.905243268103107068e-01,2.905243268251117006e-01
1.675000000000000000e+02,2.905243268003478985e-01,2.905243268103984700e-01,2.905243268251117006e-01
1.675500000000000114e+02,2.905243268004946700e-01,2.905243268104856780e-01,2.905243268251117006e-01
1.676000000000000227e+02,2.905243268006405533e-01,2.905243268105723309e-01,2.905243268251117006e-01
1.676500000000000057e+02,2.905243268007856039e-01,2.905243268106584842e-01,2.905243268251117006e-01
1.677000000000000171e+02,2.905243268009297108e-01,2.905243268107441379e-01,2.905243268251117006e-01
1.677500000000000000e+02,2.905243268010730406e-01,2.905243268108292920e-01,2.905243268251117006e-01
1.678000000000000114e+02,2.905243268012154823e-01,2.905243268109139465e-01,2.905243268251117006e-01
1.678500000000000227e+02,2.905243268013570912e-01,2.905243268109981014e-01,2.905243268251117006e-01
1.679000000000000057e+02,2.905243268014978675e-01,2.905243268110817567e-01,2.905243268251117006e-01
1.679500000000000171e+02,2.905243268016378111e-01,2.905243268111649124e-01,2.905243268251117006e-01
1.680000000000000000e+02,2.905243268017769220e-01,2.905243268112475685e-01,2.905243268251117006e-01
1.680500000000000114e+02,2.905243268019152003e-01,2.905243268113297250e-01,2.905243268251117006e-01
1.681000000000000227e+02,2.905243268020526459e-01,2.905243268114114374e-01,2.905243268251117006e-01
1.681500000000000057e+02,2.905243268021893144e-01,2.905243268114925947e-01,2.905243268251117006e-01
1.682000000000000171e+02,2.905243268023251502e-01,2.905243268115733080e-01,2.905243268251117006e-01
1.682500000000000000e+02,2.905243268024602088e-01,2.905243268116535771e-01,2.905243268251117006e-01
1.683000000000000114e+02,2.905243268025944348e-01,2.905243268117333466e-01,2.905243268251117006e-01
1.683500000000000227e+02,2.905243268027278836e-01,2.905243268118126165e-01,2.905243268251117006e-01
1.684000000000000057e+02,2.905243268028604997e-01,2.905243268118914424e-01,2.905243268251117006e-01
1.684500000000000171e+02,2.905243268029923942e-01,2.905243268119697686e-01,2.905243268251117006e-01
1.685000000000000000e+02,2.905243268031234560e-01,2.905243268120476507e-01,2.905243268251117006e-01
1.685500000000000114e+02,2.905243268032537407e-01,2.905243268121250888e-01,2.905243268251117006e-01
1.686000000000000227e+02,2.905243268033833037e-01,2.905243268122020828e-01,2.905243268251117006e-01
1.686500000000000057e+02,2.905243268035120341e-01,2.905243268122785771e-01,2.905243268251117006e-01
1.687000000000000171e+02,2.905243268036400428e-01,2.905243268123546274e-01,2.905243268251117006e-01
1.687500000000000000e+02,2.905243268037672744e-01,2.905243268124302336e-01,2.905243268251117006e-01
1.688000000000000114e+02,2.905243268038937843e-01,2.905243268125053957e-01,2.905243268251117006e-01
1.688500000000000227e+02,2.905243268040195170e-01,2.905243268125801137e-01,2.905243268251117006e-01
1.689000000000000057e+02,2.905243268041445281e-01,2.905243268126543876e-01,2.905243268251117006e-01
1.689500000000000171e+02,2.905243268042687621e-01,2.905243268127282175e-01,2.905243268251117006e-01
1.690000000000000000e+02,2.905243268043922744e-01,2.905243268128016032e-01,2.905243268251117006e-01
1.690500000000000114e+02,2.905243268045150651e-01,2.905243268128745449e-01,2.905243268251117006e-01
1.691000000000000227e+02,2.905243268046371341e-01,2.905243268129470979e-01,2.905243268251117006e-01
1.691500000000000057e+02,2.905243268047584815e-01,2.905243268130191514e-01,2.905243268251117006e-01
1.692000000000000171e+02,2.905243268048790517e-01,2.905243268130908163e-01,2.905243268251117006e-01
1.692500000000000000e+02,2.905243268049989558e-01,2.905243268131620926e-01,2.905243268251117006e-01
1.693000000000000114e+02,2.905243268051181937e-01,2.905243268132329248e-01,2.905243268251117006e-01
1.693500000000000227e+02,2.905243268052366545e-01,2.905243268133033130e-01,2.905243268251117006e-01
1.694000000000000057e+02,2.905243268053544492e-01,2.905243268133733126e-01,2.905243268251117006e-01
1.694500000000000171e+02,2.905243268054715222e-01,2.905243268134428680e-01,2.905243268251117006e-01
1.695000000000000000e+02,2.905243268055879291e-01,2.905243268135120349e-01,2.905243268251117006e-01
1.695500000000000114e+02,2.905243268057036143e-01,2.905243268135807577e-01,2.905243268251117006e-01
1.696000000000000227e+02,2.905243268058186334e-01,2.905243268136490919e-01,2.905243268251117006e-01
1.696500000000000057e+02,2.905243268059329309e-01,2.905243268137170376e-01,2.905243268251117006e-01
1.697000000000000171e+02,2.905243268060466177e-01,2.905243268137845392e-01,2.905243268251117006e-01
1.697500000000000000e+02,2.905243268061595829e-01,2.905243268138517077e-01,2.905243268251117006e-01
1.698000000000000114e+02,2.905243268062718820e-01,2.905243268139184321e-01,2.905243268251117006e-01
1.698500000000000227e+02,2.905243268063835149e-01,2.905243268139847679e-01,2.905243268251117006e-01
1.699000000000000057e+02,2.905243268064945372e-01,2.905243268140507151e-01,2.905243268251117006e-01
1.699500000000000171e+02,2.905243268066048379e-01,2.905243268141162738e-01,2.905243268251117006e-01
1.700000000000000000e+02,2.905243268067145279e-01,2.905243268141814439e-01,2.905243268251117006e-01
1.700500000000000114e+02,2.905243268068235518e-01,2.905243268142462254e-01,2.905243268251117006e-01
1.701000000000000227e+02,2.905243268069319096e-01,2.905243268143106183e-01,2.905243268251117006e-01
1.701500000000000057e+02,2.905243268070396567e-01,2.905243268143746227e-01,2.905243268251117006e-01
1.702000000000000171e+02,2.905243268071467377e-01,2.905243268144382385e-01,2.905243268251117006e-01
1.702500000000000000e+02,2.905243268072532081e-01,2.905243268145015212e-01,2.905243268251117006e-01
1.703000000000000114e+02,2.905243268073590124e-01,2.905243268145643598e-01,2.905243268251117006e-01
1.703500000000000227e+02,2.905243268074642615e-01,2.905243268146268654e-01,2.905243268251117006e-01
1.704000000000000057e+02,2.905243268075688445e-01,2.905243268146890379e-01,2.905243268251117006e-01
1.704500000000000171e+02,2.905243268076727614e-01,2.905243268147508218e-01,2.905243268251117006e-01
1.705000000000000000e+02,2.905243268077761232e-01,2.905243268148122171e-01,2.905243268251117006e-01
1.705500000000000114e+02,2.905243268078788743e-01,2.905243268148732239e-01,2.905243268251117006e-01
1.706000000000000227e+02,2.905243268079809593e-01,2.905243268149338975e-01,2.905243268251117006e-01
1.706500000000000057e+02,2.905243268080824892e-01,2.905243268149942382e-01,2.905243268251117006e-01
1.707000000000000171e+02,2.905243268081834085e-01,2.905243268150541902e-01,2.905243268251117006e-01
1.707500000000000000e+02,2.905243268082837171e-01,2.905243268151138092e-01,2.905243268251117006e-01
1.708000000000000114e+02,2.905243268083834152e-01,2.905243268151730396e-01,2.905243268251117006e-01
1.708500000000000227e+02,2.905243268084825581e-01,2.905243268152319369e-01,2.905243268251117006e-01
1.709000000000000057e+02,2.905243268085810904e-01,2.905243268152905012e-01,2.905243268251117006e-01
1.709500000000000171e+02,2.905243268086790676e-01,2.905243268153487324e-01,2.905243268251117006e-01
1.710000000000000000e+02,2.905243268087764341e-01,2.905243268154065750e-01,2.905243268251117006e-01
1.710500000000000114e+02,2.905243268088732456e-01,2.905243268154640846e-01,2.905243268251117006e-01
1.711000000000000227e+02,2.905243268089695019e-01,2.905243268155212610e-01,2.905243268251117006e-01
1.711500000000000057e+02,2.905243268090651476e-01,2.905243268155781045e-01,2.905243268251117006e-01
1.712000000000000171e+02,2.905243268091602382e-01,2.905243268156346148e-01,2.905243268251117006e-01
1.712500000000000000e+02,2.905243268092547737e-01,2.905243268156907921e-01,2.905243268251117006e-01
1.713000000000000114e+02,2.905243268093487541e-01,2.905243268157465808e-01,2.905243268251117006e-01
1.713500000000000227e+02,2.905243268094421238e-01,2.905243268158020920e-01,2.905243268251117006e-01
1.714000000000000057e+02,2.905243268095349940e-01,2.905243268158572700e-01,2.905243268251117006e-01
1.714500000000000171e+02,2.905243268096273090e-01,2.905243268159121151e-01,2.905243268251117006e-01
1.715000000000000000e+02,2.905243268097190690e-01,2.905243268159666270e-01,2.905243268251117006e-01
1.715500000000000114e+02,2.905243268098102738e-01,2.905243268160208614e-01,2.905243268251117006e-01
1.716000000000000227e+02,2.905243268099009790e-01,2.905243268160747072e-01,2.905243268251117006e-01
1.716500000000000057e+02,2.905243268099910736e-01,2.905243268161282755e-01,2.905243268251117006e-01
1.717000000000000171e+02,2.905243268100807241e-01,2.905243268161815107e-01,2.905243268251117006e-01
1.717500000000000000e+02,2.905243268101697640e-01,2.905243268162344128e-01,2.905243268251117006e-01
1.718000000000000114e+02,2.905243268102583043e-01,2.905243268162870374e-01,2.905243268251117006e-01
1.718500000000000227e+02,2.905243268103463450e-01,2.905243268163393289e-01,2.905243268251117006e-01
1.719000000000000057e+02,2.905243268104338306e-01,2.905243268163913428e-01,2.905243268251117006e-01
1.719500000000000171e+02,2.905243268105208165e-01,2.905243268164430237e-01,2.905243268251117006e-01
1.720000000000000000e+02,2.905243268106073029e-01,2.905243268164943715e-01,2.905243268251117006e-01
1.720500000000000114e+02,2.905243268106932342e-01,2.905243268165454418e-01,2.905243268251117006e-01
1.721000000000000227e+02,2.905243268107786658e-01,2.905243268165962345e-01,2.905243268251117006e-01
1.721500000000000057e+02,2.905243268108635979e-01,2.905243268166466941e-01,2.905243268251117006e-01
1.722000000000000171e+02,2.905243268109480304e-01,2.905243268166968762e-01,2.905243268251117006e-01
1.722500000000000000e+02,2.905243268110319632e-01,2.905243268167467252e-01,2.905243268251117006e-01
1.723000000000000114e+02,2.905243268111154520e-01,2.905243268167962967e-01,2.905243268251117006e-01
1.723500000000000227e+02,2.905243268111983856e-01,2.905243268168455906e-01,2.905243268251117006e-01
1.724000000000000057e+02,2.905243268112808197e-01,2.905243268168945514e-01,2.905243268251117006e-01
1.724500000000000171e+02,2.905243268113627542e-01,2.905243268169432902e-01,2.905243268251117006e-01
1.725000000000000000e+02,2.905243268114442445e-01,2.905243268169916959e-01,2.905243268251117006e-01
1.725500000000000114e+02,2.905243268115252353e-01,2.905243268170398241e-01,2.905243268251117006e-01
1.726000000000000227e+02,2.905243268116057820e-01,2.905243268170876192e-01,2.905243268251117006e-01
1.726500000000000057e+02,2.905243268116857736e-01,2.905243268171351922e-01,2.905243268251117006e-01
1.727000000000000171e+02,2.905243268117653765e-01,2.905243268171824877e-01,2.905243268251117006e-01
1.727500000000000000e+02,2.905243268118444244e-01,2.905243268172294502e-01,2.905243268251117006e-01
1.728000000000000114e+02,2.905243268119230837e-01,2.905243268172761906e-01,2.905243268251117006e-01
1.728500000000000227e+02,2.905243268120012434e-01,2.905243268173225979e-01,2.905243268251117006e-01
1.729000000000000057e+02,2.905243268120789035e-01,2.905243268173687832e-01,2.905243268251117006e-01
1.729500000000000171e+02,2.905243268121561195e-01,2.905243268174146354e-01,2.905243268251117006e-01
1.730000000000000000e+02,2.905243268122328915e-01,2.905243268174602655e-01,2.905243268251117006e-01
1.730500000000000114e+02,2.905243268123092193e-01,2.905243268175056182e-01,2.905243268251117006e-01
1.731000000000000227e+02,2.905243268123851030e-01,2.905243268175506932e-01,2.905243268251117006e-01
1.731500000000000057e+02,2.905243268124605427e-01,2.905243268175954907e-01,2.905243268251117006e-01
1.732000000000000171e+02,2.905243268125354827e-01,2.905243268176400662e-01,2.905243268251117006e-01
1.732500000000000000e+02,2.905243268126100342e-01,2.905243268176843086e-01,2.905243268251117006e-01
1.733000000000000114e+02,2.905243268126840861e-01,2.905243268177283289e-01,2.905243268251117006e-01
1.733500000000000227e+02,2.905243268127577494e-01,2.905243268177720717e-01,2.905243268251117006e-01
1.734000000000000057e+02,2.905243268128309686e-01,2.905243268178155924e-01,2.905243268251117006e-01
1.734500000000000171e+02,2.905243268129037437e-01,2.905243268178588356e-01,2.905243268251117006e-01
1.735000000000000000e+02,2.905243268129760748e-01,2.905243268179018012e-01,2.905243268251117006e-01
1.735500000000000114e+02,2.905243268130479617e-01,2.905243268179445448e-01,2.905243268251117006e-01
1.736000000000000227e+02,2.905243268131194601e-01,2.905243268179870109e-01,2.905243268251117006e-01
1.736500000000000057e+02,2.905243268131905143e-01,2.905243268180292548e-01,2.905243268251117006e-01
1.737000000000000171e+02,2.905243268132611800e-01,2.905243268180712213e-01,2.905243268251117006e-01
1.737500000000000000e+02,2.905243268133314016e-01,2.905243268181129657e-01,2.905243268251117006e-01
1.738000000000000114e+02,2.905243268134012347e-01,2.905243268181544325e-01,2.905243268251117006e-01
1.738500000000000227e+02,2.905243268134706236e-01,2.905243268181956773e-01,2.905243268251117006e-01
1.739000000000000057e+02,2.905243268135395684e-01,2.905243268182366445e-01,2.905243268251117006e-01
1.739500000000000171e+02,2.905243268136081802e-01,2.905243268182773897e-01,2.905243268251117006e-01
1.740000000000000000e+02,2.905243268136763479e-01,2.905243268183178573e-01,2.905243268251117006e-01
1.740500000000000114e+02,2.905243268137441270e-01,2.905243268183581584e-01,2.905243268251117006e-01
1.741000000000000227e+02,2.905243268138114621e-01,2.905243268183981820e-01,2.905243268251117006e-01
1.741500000000000057e+02,2.905243268138784085e-01,2.905243268184379279e-01,2.905243268251117006e-01
1.742000000000000171e+02,2.905243268139450219e-01,2.905243268184775074e-01,2.905243268251117006e-01
1.742500000000000000e+02,2.905243268140111912e-01,2.905243268185168093e-01,2.905243268251117006e-01
1.743000000000000114e+02,2.905243268140769719e-01,2.905243268185558891e-01,2.905243268251117006e-01
1.743500000000000227e+02,2.905243268141423640e-01,2.905243268185947469e-01,2.905243268251117006e-01
1.744000000000000057e+02,2.905243268142073676e-01,2.905243268186333827e-01,2.905243268251117006e-01
1.744500000000000171e+02,2.905243268142719826e-01,2.905243268186717964e-01,2.905243268251117006e-01
1.745000000000000000e+02,2.905243268143362090e-01,2.905243268187099326e-01,2.905243268251117006e-01
1.745500000000000114e+02,2.905243268144000468e-01,2.905243268187478467e-01,2.905243268251117006e-01
1.746000000000000227e+02,2.905243268144635516e-01,2.905243268187855943e-01,2.905243268251117006e-01
1.746500000000000057e+02,2.905243268145266122e-01,2.905243268188230643e-01,2.905243268251117006e-01
1.747000000000000171e+02,2.905243268145893398e-01,2.905243268188603678e-01,2.905243268251117006e-01
1.747500000000000000e+02,2.905243268146517344e-01,2.905243268188973937e-01,2.905243268251117006e-01
1.748000000000000114e+02,2.905243268147136848e-01,2.905243268189341976e-01,2.905243268251117006e-01
1.748500000000000227e+02,2.905243268147753022e-01,2.905243268189708350e-01,2.905243268251117006e-01
1.749000000000000057e+02,2.905243268148365865e-01,2.905243268190072503e-01,2.905243268251117006e-01
1.749500000000000171e+02,2.905243268148974267e-01,2.905243268190433881e-01,2.905243268251117006e-01
1.750000000000000000e+02,2.905243268149579894e-01,2.905243268190793593e-01,2.905243268251117006e-01
1.750500000000000114e+02,2.905243268150181635e-01,2.905243268191151085e-01,2.905243268251117006e-01
1.751000000000000227e+02,2.905243268150779490e-01,2.905243268191506356e-01,2.905243268251117006e-01
1.751500000000000057e+02,2.905243268151374014e-01,2.905243268191859962e-01,2.905243268251117006e-01
1.752000000000000171e+02,2.905243268151965208e-01,2.905243268192210793e-01,2.905243268251117006e-01
1.752500000000000000e+02,2.905243268152553071e-01,2.905243268192559958e-01,2.905243268251117006e-01
1.753000000000000114e+02,2.905243268153137048e-01,2.905243268192906902e-01,2.905243268251117006e-01
1.753500000000000227e+02,2.905243268153717695e-01,2.905243268193252182e-01,2.905243268251117006e-01
1.754000000000000057e+02,2.905243268154294456e-01,2.905243268193594686e-01,2.905243268251117006e-01
1.754500000000000171e+02,2.905243268154868441e-01,2.905243268193936079e-01,2.905243268251117006e-01
1.755000000000000000e+02,2.905243268155438541e-01,2.905243268194274697e-01,2.905243268251117006e-01
1.755500000000000114e+02,2.905243268156005865e-01,2.905243268194611650e-01,2.905243268251117006e-01
1.756000000000000227e+02,2.905243268156569303e-01,2.905243268194946382e-01,2.905243268251117006e-01
1.756500000000000057e+02,2.905243268157129410e-01,2.905243268195279449e-01,2.905243268251117006e-01
1.757000000000000171e+02,2.905243268157686742e-01,2.905243268195610296e-01,2.905243268251117006e-01
1.757500000000000000e+02,2.905243268158240189e-01,2.905243268195938922e-01,2.905243268251117006e-01
1.758000000000000114e+02,2.905243268158790859e-01,2.905243268196265882e-01,2.905243268251117006e-01
1.758500000000000227e+02,2.905243268159337644e-01,2.905243268196591178e-01,2.905243268251117006e-01
1.759000000000000057e+02,2.905243268159881653e-01,2.905243268196914252e-01,2.905243268251117006e-01
1.759500000000000171e+02,2.905243268160422332e-01,2.905243268197235662e-01,2.905243268251117006e-01
1.760000000000000000e+02,2.905243268160959680e-01,2.905243268197554851e-01,2.905243268251117006e-01
1.760500000000000114e+02,2.905243268161494252e-01,2.905243268197872375e-01,2.905243268251117006e-01
1.761000000000000227e+02,2.905243268162024939e-01,2.905243268198187678e-01,2.905243268251117006e-01
1.761500000000000057e+02,2.905243268162552850e-01,2.905243268198501316e-01,2.905243268251117006e-01
1.762000000000000171e+02,2.905243268163077985e-01,2.905243268198813289e-01,2.905243268251117006e-01
1.762500000000000000e+02,2.905243268163599790e-01,2.905243268199123041e-01,2.905243268251117006e-01
1.763000000000000114e+02,2.905243268164118264e-01,2.905243268199431128e-01,2.905243268251117006e-01
1.763500000000000227e+02,2.905243268164633963e-01,2.905243268199737550e-01,2.905243268251117006e-01
1.764000000000000057e+02,2.905243268165146331e-01,2.905243268200042306e-01,2.905243268251117006e-01
1.764500000000000171e+02,2.905243268165655368e-01,2.905243268200344842e-01,2.905243268251117006e-01
1.765000000000000000e+02,2.905243268166162185e-01,2.905243268200645712e-01,2.905243268251117006e-01
1.765500000000000114e+02,2.905243268166665671e-01,2.905243268200944917e-01,2.905243268251117006e-01
1.766000000000000227e+02,2.905243268167165827e-01,2.905243268201241902e-01,2.905243268251117006e-01
1.766500000000000057e+02,2.905243268167663206e-01,2.905243268201537776e-01,2.905243268251117006e-01
1.767000000000000171e+02,2.905243268168157811e-01,2.905243268201831430e-01,2.905243268251117006e-01
1.767500000000000000e+02,2.905243268168649640e-01,2.905243268202123419e-01,2.905243268251117006e-01
1.768000000000000114e+02,2.905243268169138138e-01,2.905243268202413742e-01,2.905243268251117006e-01
1.768500000000000227e+02,2.905243268169623860e-01,2.905243268202702400e-01,2.905243268251117006e-01
1.769000000000000057e+02,2.905243268170106807e-01,2.905243268202989393e-01,2.905243268251117006e-01
1.769500000000000171e+02,2.905243268170586979e-01,2.905243268203274720e-01,2.905243268251117006e-01
1.770000000000000000e+02,2.905243268171064375e-01,2.905243268203558382e-01,2.905243268251117006e-01
1.770500000000000114e+02,2.905243268171538440e-01,2.905243268203839824e-01,2.905243268251117006e-01
1.771000000000000227e+02,2.905243268172010285e-01,2.905243268204120155e-01,2.905243268251117006e-01
1.771500000000000057e+02,2.905243268172478799e-01,2.905243268204398821e-01,2.905243268251117006e-01
1.772000000000000171e+02,2.905243268172945093e-01,2.905243268204675822e-01,2.905243268251117006e-01
1.772500000000000000e+02,2.905243268173408056e-01,2.905243268204950602e-01,2.905243268251117006e-01
1.773000000000000114e+02,2.905243268173868798e-01,2.905243268205224272e-01,2.905243268251117006e-01
1.773500000000000227e+02,2.905243268174326210e-01,2.905243268205496276e-01,2.905243268251117006e-01
1.774000000000000057e+02,2.905243268174781401e-01,2.905243268205766616e-01,2.905243268251117006e-01
1.774500000000000171e+02,2.905243268175233817e-01,2.905243268206035290e-01,2.905243268251117006e-01
1.775000000000000000e+02,2.905243268175683458e-01,2.905243268206302854e-01,2.905243268251117006e-01
1.775500000000000114e+02,2.905243268176130322e-01,2.905243268206568197e-01,2.905243268251117006e-01
1.776000000000000227e+02,2.905243268176574967e-01,2.905243268206832430e-01,2.905243268251117006e-01
1.776500000000000057e+02,2.905243268177016280e-01,2.905243268207094443e-01,2.905243268251117006e-01
1.777000000000000171e+02,2.905243268177455929e-01,2.905243268207355345e-01,2.905243268251117006e-01
1.777500000000000000e+02,2.905243268177892246e-01,2.905243268207615137e-01,2.905243268251117006e-01
1.778000000000000114e+02,2.905243268178326344e-01,2.905243268207872709e-01,2.905243268251117006e-01
1.778500000000000227e+02,2.905243268178757665e-01,2.905243268208129170e-01,2.905243268251117006e-01
1.779000000000000057e+02,2.905243268179186211e-01,2.905243268208383967e-01,2.905243268251117006e-01
1.779500000000000171e+02,2.905243268179612537e-01,2.905243268208637097e-01,2.905243268251117006e-01
1.780000000000000000e+02,2.905243268180036087e-01,2.905243268208888563e-01,2.905243268251117006e-01
1.780500000000000114e+02,2.905243268180457417e-01,2.905243268209138918e-01,2.905243268251117006e-01
1.781000000000000227e+02,2.905243268180875971e-01,2.905243268209387608e-01,2.905243268251117006e-01
1.781500000000000057e+02,2.905243268181292304e-01,2.905243268209635188e-01,2.905243268251117006e-01
1.782000000000000171e+02,2.905243268181705862e-01,2.905243268209881102e-01,2.905243268251117006e-01
1.782500000000000000e+02,2.905243268182117200e-01,2.905243268210125351e-01,2.905243268251117006e-01
1.783000000000000114e+02,2.905243268182526317e-01,2.905243268210367935e-01,2.905243268251117006e-01
1.783500000000000227e+02,2.905243268182932659e-01,2.905243268210609409e-01,2.905243268251117006e-01
1.784000000000000057e+02,2.905243268183336780e-01,2.905243268210849772e-01,2.905243268251117006e-01
1.784500000000000171e+02,2.905243268183738681e-01,2.905243268211088470e-01,2.905243268251117006e-01
1.785000000000000000e+02,2.905243268184137806e-01,2.905243268211325502e-01,2.905243268251117006e-01
1.785500000000000114e+02,2.905243268184534711e-01,2.905243268211561425e-01,2.905243268251117006e-01
1.786000000000000227e+02,2.905243268184929395e-01,2.905243268211795682e-01,2.905243268251117006e-01
1.786500000000000057e+02,2.905243268185321304e-01,2.905243268212028829e-01,2.905243268251117006e-01
1.787000000000000171e+02,2.905243268185711547e-01,2.905243268212260310e-01,2.905243268251117006e-01
1.787500000000000000e+02,2.905243268186099015e-01,2.905243268212490682e-01,2.905243268251117006e-01
1.788000000000000114e+02,2.905243268186484262e-01,2.905243268212719387e-01,2.905243268251117006e-01
1.788500000000000227e+02,2.905243268186867289e-01,2.905243268212946983e-01,2.905243268251117006e-01
1.789000000000000057e+02,2.905243268187248096e-01,2.905243268213173469e-01,2.905243268251117006e-01
1.789500000000000171e+02,2.905243268187626127e-01,2.905243268213398289e-01,2.905243268251117006e-01
1.790000000000000000e+02,2.905243268188002492e-01,2.905243268213621444e-01,2.905243268251117006e-01
1.790500000000000114e+02,2.905243268188376637e-01,2.905243268213844043e-01,2.905243268251117006e-01
1.791000000000000227e+02,2.905243268188748562e-01,2.905243268214064978e-01,2.905243268251117006e-01
1.791500000000000057e+02,2.905243268189117711e-01,2.905243268214284247e-01,2.905243268251117006e-01
1.792000000000000171e+02,2.905243268189485195e-01,2.905243268214502406e-01,2.905243268251117006e-01
1.792500000000000000e+02,2.905243268189850459e-01,2.905243268214719454e-01,2.905243268251117006e-01
1.793000000000000114e+02,2.905243268190213501e-01,2.905243268214935393e-01,2.905243268251117006e-01
1.793500000000000227e+02,2.905243268190574324e-01,2.905243268215149666e-01,2.905243268251117006e-01
1.794000000000000057e+02,2.905243268190933481e-01,2.905243268215362828e-01,2.905243268251117006e-01
1.794500000000000171e+02,2.905243268191289863e-01,2.905243268215574881e-01,2.905243268251117006e-01
1.795000000000000000e+02,2.905243268191644579e-01,2.905243268215785268e-01,2.905243268251117006e-01
1.795500000000000114e+02,2.905243268191997075e-01,2.905243268215994545e-01,2.905243268251117006e-01
1.796000000000000227e+02,2.905243268192347350e-01,2.905243268216202712e-01,2.905243268251117006e-01
1.796500000000000057e+02,2.905243268192695405e-01,2.905243268216409769e-01,2.905243268251117006e-01
1.797000000000000171e+02,2.905243268193041795e-01,2.905243268216615715e-01,2.905243268251117006e-01
1.797500000000000000e+02,2.905243268193385964e-01,2.905243268216819996e-01,2.905243268251117006e-01
1.798000000000000114e+02,2.905243268193727912e-01,2.905243268217023167e-01,2.905243268251117006e-01
1.798500000000000227e+02,2.905243268194068196e-01,2.905243268217225228e-01,2.905243268251117006e-01
1.799000000000000057e+02,2.905243268194406259e-01,2.905243268217426178e-01,2.905243268251117006e-01
1.799500000000000171e+02,2.905243268194742101e-01,2.905243268217625463e-01,2.905243268251117006e-01
1.800000000000000000e+02,2.905243268195076278e-01,2.905243268217824193e-01,2.905243268251117006e-01
1.800500000000000114e+02,2.905243268195408235e-01,2.905243268218021258e-01,2.905243268251117006e-01
1.801000000000000227e+02,2.905243268195738526e-01,2.905243268218217767e-01,2.905243268251117006e-01
1.801500000000000057e+02,2.905243268196066597e-01,2.905243268218412611e-01,2.905243268251117006e-01
1.802000000000000171e+02,2.905243268196392448e-01,2.905243268218606345e-01,2.905243268251117006e-01
1.802500000000000000e+02,2.905243268196717188e-01,2.905243268218798969e-01,2.905243268251117006e-01
1.803000000000000114e+02,2.905243268197039153e-01,2.905243268218990482e-01,2.905243268251117006e-01
1.803500000000000227e+02,2.905243268197360007e-01,2.905243268219180885e-01,2.905243268251117006e-01
1.804000000000000057e+02,2.905243268197678086e-01,2.905243268219370179e-01,2.905243268251117006e-01
1.804500000000000171e+02,2.905243268197995055e-01,2.905243268219558361e-01,2.905243268251117006e-01
1.805000000000000000e+02,2.905243268198309803e-01,2.905243268219745434e-01,2.905243268251117006e-01
1.805500000000000114e+02,2.905243268198622886e-01,2.905243268219931396e-01,2.905243268251117006e-01
1.806000000000000227e+02,2.905243268198933748e-01,2.905243268220116248e-01,2.905243268251117006e-01
1.806500000000000057e+02,2.905243268199242945e-01,2.905243268220299990e-01,2.905243268251117006e-01
1.807000000000000171e+02,2.905243268199550477e-01,2.905243268220482622e-01,2.905243268251117006e-01
1.807500000000000000e+02,2.905243268199855788e-01,2.905243268220664143e-01,2.905243268251117006e-01
1.808000000000000114e+02,2.905243268200159990e-01,2.905243268220844555e-01,2.905243268251117006e-01
1.808500000000000227e+02,2.905243268200461970e-01,2.905243268221023856e-01,2.905243268251117006e-01
1.809000000000000057e+02,2.905243268200761730e-01,2.905243268221202046e-01,2.905243268251117006e-01
1.809500000000000171e+02,2.905243268201060380e-01,2.905243268221379682e-01,2.905243268251117006e-01
1.810000000000000000e+02,2.905243268201356810e-01,2.905243268221555653e-01,2.905243268251117006e-01
1.810500000000000114e+02,2.905243268201651574e-01,2.905243268221731068e-01,2.905243268251117006e-01
1.811000000000000227e+02,2.905243268201944673e-01,2.905243268221904818e-01,2.905243268251117006e-01
1.811500000000000057e+02,2.905243268202236107e-01,2.905243268222078012e-01,2.905243268251117006e-01
1.812000000000000171e+02,2.905243268202525875e-01,2.905243268222250097e-01,2.905243268251117006e-01
1.812500000000000000e+02,2.905243268202813978e-01,2.905243268222421071e-01,2.905243268251117006e-01
1.813000000000000114e+02,2.905243268203099860e-01,2.905243268222591491e-01,2.905243268251117006e-01
1.813500000000000227e+02,2.905243268203384632e-01,2.905243268222760245e-01,2.905243268251117006e-01
1.814000000000000057e+02,2.905243268203667184e-01,2.905243268222928443e-01,2.905243268251117006e-01
1.814500000000000171e+02,2.905243268203948626e-01,2.905243268223095532e-01,2.905243268251117006e-01
1.815000000000000000e+02,2.905243268204228402e-01,2.905243268223261510e-01,2.905243268251117006e-01
1.815500000000000114e+02,2.905243268204505958e-01,2.905243268223426378e-01,2.905243268251117006e-01
1.816000000000000227e+02,2.905243268204782403e-01,2.905243268223590691e-01,2.905243268251117006e-01
1.816500000000000057e+02,2.905243268205056628e-01,2.905243268223753894e-01,2.905243268251117006e-01
1.817000000000000171e+02,2.905243268205329743e-01,2.905243268223915987e-01,2.905243268251117006e-01
1.817500000000000000e+02,2.905243268205601193e-01,2.905243268224076969e-01,2.905243268251117006e-01
1.818000000000000114e+02,2.905243268205870977e-01,2.905243268224237396e-01,2.905243268251117006e-01
1.818500000000000227e+02,2.905243268206139096e-01,2.905243268224396713e-01,2.905243268251117006e-01
1.819000000000000057e+02,2.905243268206405549e-01,2.905243268224554920e-01,2.905243268251117006e-01
1.819500000000000171e+02,2.905243268206670337e-01,2.905243268224712572e-01,2.905243268251117006e-01
1.820000000000000000e+02,2.905243268206933460e-01,2.905243268224869113e-01,2.905243268251117006e-01
1.820500000000000114e+02,2.905243268207195473e-01,2.905243268225024544e-01,2.905243268251117006e-01
1.821000000000000227e+02,2.905243268207455820e-01,2.905243268225178865e-01,2.905243268251117006e-01
1.821500000000000057e+02,2.905243268207714502e-01,2.905243268225332631e-01,2.905243268251117006e-01
1.822000000000000171e+02,2.905243268207971519e-01,2.905243268225485287e-01,2.905243268251117006e-01
1.822500000000000000e+02,2.905243268208227425e-01,2.905243268225637387e-01,2.905243268251117006e-01
1.823000000000000114e+02,2.905243268208481666e-01,2.905243268225788378e-01,2.905243268251117006e-01
1.823500000000000227e+02,2.905243268208734242e-01,2.905243268225938258e-01,2.905243268251117006e-01
1.824000000000000057e+02,2.905243268208985152e-01,2.905243268226087583e-01,2.905243268251117006e-01
1.824500000000000171e+02,2.905243268209234953e-01,2.905243268226235798e-01,2.905243268251117006e-01
1.825000000000000000e+02,2.905243268209483087e-01,2.905243268226383457e-01,2.905243268251117006e-01
1.825500000000000114e+02,2.905243268209730112e-01,2.905243268226530007e-01,2.905243268251117006e-01
1.826000000000000227e+02,2.905243268209974916e-01,2.905243268226676001e-01,2.905243268251117006e-01
1.826500000000000057e+02,2.905243268210219165e-01,2.905243268226820330e-01,2.905243268251117006e-01
1.827000000000000171e+02,2.905243268210461194e-01,2.905243268226964659e-01,2.905243268251117006e-01
1.827500000000000000e+02,2.905243268210702112e-01,2.905243268227107878e-01,2.905243268251117006e-01
1.828000000000000114e+02,2.905243268210941920e-01,2.905243268227249986e-01,2.905243268251117006e-01
1.828500000000000227e+02,2.905243268211179508e-01,2.905243268227391540e-01,2.905243268251117006e-01
1.829000000000000057e+02,2.905243268211416541e-01,2.905243268227531983e-01,2.905243268251117006e-01
1.829500000000000171e+02,2.905243268211651908e-01,2.905243268227671871e-01,2.905243268251117006e-01
1.830000000000000000e+02,2.905243268211885610e-01,2.905243268227810649e-01,2.905243268251117006e-01
1.830500000000000114e+02,2.905243268212118202e-01,2.905243268227948872e-01,2.905243268251117006e-01
1.831000000000000227e+02,2.905243268212349128e-01,2.905243268228085984e-01,2.905243268251117006e-01
1.831500000000000057e+02,2.905243268212578944e-01,2.905243268228222542e-01,2.905243268251117006e-01
1.832000000000000171e+02,2.905243268212807095e-01,2.905243268228358544e-01,2.905243268251117006e-01
1.832500000000000000e+02,2.905243268213034136e-01,2.905243268228492881e-01,2.905243268251117006e-01
1.833000000000000114e+02,2.905243268213260066e-01,2.905243268228627218e-01,2.905243268251117006e-01
1.833500000000000227e+02,2.905243268213484331e-01,2.905243268228760445e-01,2.905243268251117006e-01
1.834000000000000057e+02,2.905243268213706931e-01,2.905243268228893117e-01,2.905243268251117006e-01
1.834500000000000171e+02,2.905243268213928975e-01,2.905243268229024678e-01,2.905243268251117006e-01
1.835000000000000000e+02,2.905243268214149355e-01,2.905243268229155684e-01,2.905243268251117006e-01
1.835500000000000114e+02,2.905243268214368069e-01,2.905243268229285580e-01,2.905243268251117006e-01
1.836000000000000227e+02,2.905243268214586227e-01,2.905243268229414921e-01,2.905243268251117006e-01
1.836500000000000057e+02,2.905243268214802721e-01,2.905243268229543707e-01,2.905243268251117006e-01
1.837000000000000171e+02,2.905243268215017549e-01,2.905243268229671383e-01,2.905243268251117006e-01
1.837500000000000000e+02,2.905243268215231822e-01,2.905243268229798503e-01,2.905243268251117006e-01
1.838000000000000114e+02,2.905243268215444430e-01,2.905243268229925069e-01,2.905243268251117006e-01
1.838500000000000227e+02,2.905243268215655372e-01,2.905243268230050524e-01,2.905243268251117006e-01
1.839000000000000057e+02,2.905243268215865760e-01,2.905243268230175424e-01,2.905243268251117006e-01
1.839500000000000171e+02,2.905243268216074481e-01,2.905243268230299214e-01,2.905243268251117006e-01
1.840000000000000000e+02,2.905243268216282093e-01,2.905243268230423004e-01,2.905243268251117006e-01
1.840500000000000114e+02,2.905243268216488595e-01,2.905243268230545683e-01,2.905243268251117006e-01
1.841000000000000227e+02,2.905243268216693986e-01,2.905243268230667253e-01,2.905243268251117006e-01
1.841500000000000057e+02,2.905243268216897712e-01,2.905243268230788822e-01,2.905243268251117006e-01
1.842000000000000171e+02,2.905243268217100883e-01,2.905243268230909282e-01,2.905243268251117006e-01
1.842500000000000000e+02,2.905243268217302388e-01,2.905243268231028630e-01,2.905243268251117006e-01
1.843000000000000114e+02,2.905243268217502783e-01,2.905243268231147979e-01,2.905243268251117006e-01
1.843500000000000227e+02,2.905243268217702068e-01,2.905243268231266218e-01,2.905243268251117006e-01
1.844000000000000057e+02,2.905243268217899688e-01,2.905243268231383902e-01,2.905243268251117006e-01
1.844500000000000171e+02,2.905243268218096753e-01,2.905243268231500475e-01,2.905243268251117006e-01
1.845000000000000000e+02,2.905243268218292152e-01,2.905243268231617049e-01,2.905243268251117006e-01
1.845500000000000114e+02,2.905243268218486996e-01,2.905243268231732512e-01,2.905243268251117006e-01
1.846000000000000227e+02,2.905243268218680175e-01,2.905243268231847420e-01,2.905243268251117006e-01
1.846500000000000057e+02,2.905243268218872243e-01,2.905243268231961773e-01,2.905243268251117006e-01
1.847000000000000171e+02,2.905243268219063202e-01,2.905243268232075016e-01,2.905243268251117006e-01
1.847500000000000000e+02,2.905243268219253605e-01,2.905243268232187703e-01,2.905243268251117006e-01
1.848000000000000114e+02,2.905243268219442343e-01,2.905243268232300391e-01,2.905243268251117006e-01
1.848500000000000227e+02,2.905243268219629971e-01,2.905243268232411413e-01,2.905243268251117006e-01
1.849000000000000057e+02,2.905243268219816488e-01,2.905243268232522436e-01,2.905243268251117006e-01
1.849500000000000171e+02,2.905243268220001895e-01,2.905243268232632903e-01,2.905243268251117006e-01
1.850000000000000000e+02,2.905243268220186192e-01,2.905243268232742260e-01,2.905243268251117006e-01
1.850500000000000114e+02,2.905243268220369379e-01,2.905243268232851062e-01,2.905243268251117006e-01
1.851000000000000227e+02,2.905243268220552011e-01,2.905243268232959308e-01,2.905243268251117006e-01
1.851500000000000057e+02,2.905243268220732977e-01,2.905243268233067000e-01,2.905243268251117006e-01
1.852000000000000171e+02,2.905243268220912833e-01,2.905243268233174136e-01,2.905243268251117006e-01
1.852500000000000000e+02,2.905243268221092134e-01,2.905243268233280163e-01,2.905243268251117006e-01
1.853000000000000114e+02,2.905243268221269770e-01,2.905243268233386189e-01,2.905243268251117006e-01
1.853500000000000227e+02,2.905243268221446851e-01,2.905243268233491105e-01,2.905243268251117006e-01
1.854000000000000057e+02,2.905243268221622821e-01,2.905243268233595466e-01,2.905243268251117006e-01
1.854500000000000171e+02,2.905243268221797126e-01,2.905243268233699272e-01,2.905243268251117006e-01
1.855000000000000000e+02,2.905243268221970876e-01,2.905243268233802523e-01,2.905243268251117006e-01
1.855500000000000114e+02,2.905243268222144071e-01,2.905243268233905218e-01,2.905243268251117006e-01
1.856000000000000227e+02,2.905243268222315600e-01,2.905243268234007359e-01,2.905243268251117006e-01
1.856500000000000057e+02,2.905243268222486019e-01,2.905243268234108389e-01,2.905243268251117006e-01
1.857000000000000171e+02,2.905243268222655884e-01,2.905243268234209419e-01,2.905243268251117006e-01
1.857500000000000000e+02,2.905243268222824637e-01,2.905243268234309340e-01,2.905243268251117006e-01
1.858000000000000114e+02,2.905243268222992281e-01,2.905243268234409260e-01,2.905243268251117006e-01
1.858500000000000227e+02,2.905243268223158815e-01,2.905243268234508069e-01,2.905243268251117006e-01
1.859000000000000057e+02,2.905243268223324238e-01,2.905243268234606324e-01,2.905243268251117006e-01
1.859500000000000171e+02,2.905243268223489106e-01,2.905243268234704579e-01,2.905243268251117006e-01
1.860000000000000000e+02,2.905243268223652864e-01,2.905243268234801723e-01,2.905243268251117006e-01
1.860500000000000114e+02,2.905243268223815511e-01,2.905243268234898313e-01,2.905243268251117006e-01
1.861000000000000227e+02,2.905243268223977604e-01,2.905243268234994347e-01,2.905243268251117006e-01
1.861500000000000057e+02,2.905243268224138031e-01,2.905243268235089826e-01,2.905243268251117006e-01
1.862000000000000171e+02,2.905243268224297903e-01,2.905243268235184750e-01,2.905243268251117006e-01
1.862500000000000000e+02,2.905243268224457220e-01,2.905243268235279119e-01,2.905243268251117006e-01
1.863000000000000114e+02,2.905243268224614872e-01,2.905243268235372933e-01,2.905243268251117006e-01
1.863500000000000227e+02,2.905243268224771969e-01,2.905243268235466192e-01,2.905243268251117006e-01
1.864000000000000057e+02,2.905243268224927955e-01,2.905243268235559451e-01,2.905243268251117006e-01
1.864500000000000171e+02,2.905243268225083386e-01,2.905243268235651599e-01,2.905243268251117006e-01
1.865000000000000000e+02,2.905243268225237707e-01,2.905243268235743193e-01,2.905243268251117006e-01
1.865500000000000114e+02,2.905243268225390918e-01,2.905243268235834231e-01,2.905243268251117006e-01
1.866000000000000227e+02,2.905243268225543574e-01,2.905243268235924714e-01,2.905243268251117006e-01
1.866500000000000057e+02,2.905243268225695119e-01,2.905243268236014642e-01,2.905243268251117006e-01
1.867000000000000171e+02,2.905243268225845554e-01,2.905243268236104015e-01,2.905243268251117006e-01
1.867500000000000000e+02,2.905243268225995434e-01,2.905243268236193388e-01,2.905243268251117006e-01
1.868000000000000114e+02,2.905243268226144204e-01,2.905243268236281651e-01,2.905243268251117006e-01
1.868500000000000227e+02,2.905243268226291864e-01,2.905243268236369358e-01,2.905243268251117006e-01
1.869000000000000057e+02,2.905243268226438969e-01,2.905243268236457066e-01,2.905243268251117006e-01
1.869500000000000171e+02,2.905243268226585518e-01,2.905243268236543663e-01,2.905243268251117006e-01
1.870000000000000000e+02,2.905243268226730957e-01,2.905243268236630261e-01,2.905243268251117006e-01
1.870500000000000114e+02,2.905243268226875286e-01,2.905243268236715748e-01,2.905243268251117006e-01
1.871000000000000227e+02,2.905243268227019060e-01,2.905243268236801235e-01,2.905243268251117006e-01
1.871500000000000057e+02,2.905243268227161724e-01,2.905243268236886167e-01,2.905243268251117006e-01
1.872000000000000171e+02,2.905243268227303832e-01,2.905243268236970544e-01,2.905243268251117006e-01
1.872500000000000000e+02,2.905243268227444831e-01,2.905243268237054366e-01,2.905243268251117006e-01
1.873000000000000114e+02,2.905243268227585274e-01,2.905243268237137633e-01,2.905243268251117006e-01
1.873500000000000227e+02,2.905243268227724607e-01,2.905243268237220344e-01,2.905243268251117006e-01
1.874000000000000057e+02,2.905243268227863385e-01,2.905243268237303056e-01,2.905243268251117006e-01
1.874500000000000171e+02,2.905243268228001052e-01,2.905243268237384657e-01,2.905243268251117006e-01
1.875000000000000000e+02,2.905243268228138165e-01,2.905243268237466259e-01,2.905243268251117006e-01
1.875500000000000114e+02,2.905243268228274167e-01,2.905243268237546750e-01,2.905243268251117006e-01
1.876000000000000227e+02,2.905243268228409614e-01,2.905243268237627241e-01,2.905243268251117006e-01
1.876500000000000057e+02,2.905243268228543951e-01,2.905243268237707177e-01,2.905243268251117006e-01
1.877000000000000171e+02,2.905243268228677733e-01,2.905243268237786558e-01,2.905243268251117006e-01
1.877500000000000000e+02,2.905243268228810960e-01,2.905243268237865939e-01,2.905243268251117006e-01
1.878000000000000114e+02,2.905243268228943077e-01,2.905243268237944210e-01,2.905243268251117006e-01
1.878500000000000227e+02,2.905243268229074083e-01,2.905243268238022480e-01,2.905243268251117006e-01
1.879000000000000057e+02,2.905243268229205089e-01,2.905243268238100196e-01,2.905243268251117006e-01
1.879500000000000171e+02,2.905243268229334985e-01,2.905243268238177357e-01,2.905243268251117006e-01
1.880000000000000000e+02,2.905243268229463771e-01,2.905243268238253962e-01,2.905243268251117006e-01
1.880500000000000114e+02,2.905243268229592002e-01,2.905243268238330012e-01,2.905243268251117006e-01
1.881000000000000227e+02,2.905243268229719678e-01,2.905243268238406062e-01,2.905243268251117006e-01
1.881500000000000057e+02,2.905243268229846243e-01,2.905243268238481003e-01,2.905243268251117006e-01
1.882000000000000171e+02,2.905243268229972808e-01,2.905243268238555943e-01,2.905243268251117006e-01
1.882500000000000000e+02,2.905243268230097708e-01,2.905243268238630328e-01,2.905243268251117006e-01
1.883000000000000114e+02,2.905243268230222609e-01,2.905243268238704157e-01,2.905243268251117006e-01
1.883500000000000227e+02,2.905243268230346398e-01,2.905243268238777987e-01,2.905243268251117006e-01
1.884000000000000057e+02,2.905243268230469078e-01,2.905243268238851262e-01,2.905243268251117006e-01
1.884500000000000171e+02,2.905243268230591758e-01,2.905243268238923982e-01,2.905243268251117006e-01
1.885000000000000000e+02,2.905243268230713327e-01,2.905243268238996146e-01,2.905243268251117006e-01
1.885500000000000114e+02,2.905243268230834341e-01,2.905243268239067755e-01,2.905243268251117006e-01
1.886000000000000227e+02,2.905243268230954246e-01,2.905243268239139365e-01,2.905243268251117006e-01
1.886500000000000057e+02,2.905243268231073595e-01,2.905243268239210419e-01,2.905243268251117006e-01
1.887000000000000171e+02,2.905243268231192388e-01,2.905243268239280918e-01,2.905243268251117006e-01
1.887500000000000000e+02,2.905243268231310627e-01,2.905243268239350862e-01,2.905243268251117006e-01
1.888000000000000114e+02,2.905243268231427756e-01,2.905243268239420806e-01,2.905243268251117006e-01
1.888500000000000227e+02,2.905243268231544884e-01,2.905243268239490195e-01,2.905243268251117006e-01
1.889000000000000057e+02,2.905243268231660903e-01,2.905243268239559029e-01,2.905243268251117006e-01
1.889500000000000171e+02,2.905243268231775811e-01,2.905243268239627308e-01,2.905243268251117006e-01
1.890000000000000000e+02,2.905243268231890719e-01,2.905243268239695587e-01,2.905243268251117006e-01
1.890500000000000114e+02,2.905243268232004517e-01,2.905243268239763310e-01,2.905243268251117006e-01
1.891000000000000227e+02,2.905243268232117759e-01,2.905243268239830479e-01,2.905243268251117006e-01
1.891500000000000057e+02,2.905243268232230447e-01,2.905243268239897092e-01,2.905243268251117006e-01
1.892000000000000171e+02,2.905243268232342024e-01,2.905243268239963705e-01,2.905243268251117006e-01
1.892500000000000000e+02,2.905243268232453602e-01,2.905243268240029764e-01,2.905243268251117006e-01
1.893000000000000114e+02,2.905243268232564069e-01,2.905243268240095822e-01,2.905243268251117006e-01
1.893500000000000227e+02,2.905243268232673981e-01,2.905243268240160770e-01,2.905243268251117006e-01
1.894000000000000057e+02,2.905243268232783338e-01,2.905243268240225718e-01,2.905243268251117006e-01
1.894500000000000171e+02,2.905243268232892140e-01,2.905243268240290111e-01,2.905243268251117006e-01
1.895000000000000000e+02,2.905243268232999831e-01,2.905243268240354504e-01,2.905243268251117006e-01
1.895500000000000114e+02,2.905243268233107523e-01,2.905243268240418342e-01,2.905243268251117006e-01
1.896000000000000227e+02,2.905243268233214105e-01,2.905243268240481624e-01,2.905243268251117006e-01
1.896500000000000057e+02,2.905243268233320131e-01,2.905243268240544907e-01,2.905243268251117006e-01
1.897000000000000171e+02,2.905243268233425602e-01,2.905243268240607080e-01,2.905243268251117006e-01
1.897500000000000000e+02,2.905243268233530518e-01,2.905243268240669807e-01,2.905243268251117006e-01
1.898000000000000114e+02,2.905243268233634324e-01,2.905243268240731425e-01,2.905243268251117006e-01
1.898500000000000227e+02,2.905243268233738130e-01,2.905243268240793042e-01,2.905243268251117006e-01
1.899000000000000057e+02,2.905243268233841381e-01,2.905243268240854104e-01,2.905243268251117006e-01
1.899500000000000171e+02,2.905243268233943521e-01,2.905243268240915167e-01,2.905243268251117006e-01
1.900000000000000000e+02,2.905243268234045106e-01,2.905243268240975674e-01,2.905243268251117006e-01
1.900500000000000114e+02,2.905243268234146692e-01,2.905243268241035626e-01,2.905243268251117006e-01
1.901000000000000227e+02,2.905243268234247167e-01,2.905243268241095578e-01,2.905243268251117006e-01
1.901500000000000057e+02,2.905243268234347087e-01,2.905243268241154975e-01,2.905243268251117006e-01
1.902000000000000171e+02,2.905243268234446452e-01,2.905243268241213817e-01,2.905243268251117006e-01
1.902500000000000000e+02,2.905243268234545262e-01,2.905243268241272658e-01,2.905243268251117006e-01
1.903000000000000114e+02,2.905243268234643517e-01,2.905243268241330945e-01,2.905243268251117006e-01
1.903500000000000227e+02,2.905243268234741216e-01,2.905243268241388677e-01,2.905243268251117006e-01
1.904000000000000057e+02,2.905243268234837806e-01,2.905243268241446408e-01,2.905243268251117006e-01
1.904500000000000171e+02,2.905243268234934395e-01,2.905243268241503585e-01,2.905243268251117006e-01
1.905000000000000000e+02,2.905243268235030429e-01,2.905243268241560761e-01,2.905243268251117006e-01
1.905500000000000114e+02,2.905243268235125909e-01,2.905243268241617383e-01,2.905243268251117006e-01
1.906000000000000227e+02,2.905243268235220278e-01,2.905243268241673449e-01,2.905243268251117006e-01
1.906500000000000057e+02,2.905243268235314646e-01,2.905243268241729515e-01,2.905243268251117006e-01
1.907000000000000171e+02,2.905243268235408460e-01,2.905243268241785026e-01,2.905243268251117006e-01
1.907500000000000000e+02,2.905243268235501164e-01,2.905243268241840537e-01,2.905243268251117006e-01
1.908000000000000114e+02,2.905243268235593868e-01,2.905243268241895493e-01,2.905243268251117006e-01
1.908500000000000227e+02,2.905243268235686016e-01,2.905243268241949894e-01,2.905243268251117006e-01
1.909000000000000057e+02,2.905243268235777054e-01,2.905243268242004295e-01,2.905243268251117006e-01
1.909500000000000171e+02,2.905243268235868093e-01,2.905243268242058696e-01,2.905243268251117006e-01
1.910000000000000000e+02,2.905243268235958576e-01,2.905243268242111987e-01,2.905243268251117006e-01
1.910500000000000114e+02,2.905243268236048504e-01,2.905243268242165278e-01,2.905243268251117006e-01
1.911000000000000227e+02,2.905243268236137877e-01,2.905243268242218568e-01,2.905243268251117006e-01
1.911500000000000057e+02,2.905243268236226695e-01,2.905243268242271304e-01,2.905243268251117006e-01
1.912000000000000171e+02,2.905243268236314402e-01,2.905243268242323484e-01,2.905243268251117006e-01
1.912500000000000000e+02,2.905243268236402110e-01,2.905243268242375665e-01,2.905243268251117006e-01
1.913000000000000114e+02,2.905243268236489818e-01,2.905243268242427845e-01,2.905243268251117006e-01
1.913500000000000227e+02,2.905243268236576415e-01,2.905243268242478916e-01,2.905243268251117006e-01
1.914000000000000057e+02,2.905243268236662457e-01,2.905243268242530541e-01,2.905243268251117006e-01
1.914500000000000171e+02,2.905243268236747944e-01,2.905243268242581056e-01,2.905243268251117006e-01
1.915000000000000000e+02,2.905243268236833432e-01,2.905243268242631571e-01,2.905243268251117006e-01
1.915500000000000114e+02,2.905243268236917809e-01,2.905243268242682086e-01,2.905243268251117006e-01
1.916000000000000227e+02,2.905243268237002185e-01,2.905243268242732047e-01,2.905243268251117006e-01
1.916500000000000057e+02,2.905243268237085452e-01,2.905243268242781451e-01,2.905243268251117006e-01
1.917000000000000171e+02,2.905243268237168719e-01,2.905243268242830856e-01,2.905243268251117006e-01
1.917500000000000000e+02,2.905243268237251431e-01,2.905243268242880261e-01,2.905243268251117006e-01
1.918000000000000114e+02,2.905243268237333587e-01,2.905243268242929111e-01,2.905243268251117006e-01
1.918500000000000227e+02,2.905243268237415188e-01,2.905243268242977406e-01,2.905243268251117006e-01
1.919000000000000057e+02,2.905243268237496235e-01,2.905243268243025700e-01,2.905243268251117006e-01
1.919500000000000171e+02,2.905243268237577281e-01,2.905243268243073440e-01,2.905243268251117006e-01
1.920000000000000000e+02,2.905243268237657217e-01,2.905243268243121180e-01,2.905243268251117006e-01
1.920500000000000114e+02,2.905243268237737153e-01,2.905243268243168919e-01,2.905243268251117006e-01
1.921000000000000227e+02,2.905243268237816534e-01,2.905243268243215549e-01,2.905243268251117006e-01
1.921500000000000057e+02,2.905243268237895360e-01,2.905243268243262733e-01,2.905243268251117006e-01
1.922000000000000171e+02,2.905243268237973631e-01,2.905243268243309362e-01,2.905243268251117006e-01
1.922500000000000000e+02,2.905243268238051346e-01,2.905243268243355437e-01,2.905243268251117006e-01
1.923000000000000114e+02,2.905243268238129062e-01,2.905243268243401511e-01,2.905243268251117006e-01
1.923500000000000227e+02,2.905243268238205667e-01,2.905243268243447030e-01,2.905243268251117006e-01
1.924000000000000057e+02,2.905243268238282273e-01,2.905243268243492549e-01,2.905243268251117006e-01
1.924500000000000171e+02,2.905243268238358323e-01,2.905243268243538068e-01,2.905243268251117006e-01
1.925000000000000000e+02,2.905243268238433818e-01,2.905243268243582477e-01,2.905243268251117006e-01
1.925500000000000114e+02,2.905243268238509313e-01,2.905243268243627441e-01,2.905243268251117006e-01
1.926000000000000227e+02,2.905243268238583698e-01,2.905243268243671850e-01,2.905243268251117006e-01
1.926500000000000057e+02,2.905243268238658083e-01,2.905243268243715704e-01,2.905243268251117006e-01
1.927000000000000171e+02,2.905243268238731913e-01,2.905243268243759558e-01,2.905243268251117006e-01
1.927500000000000000e+02,2.905243268238805188e-01,2.905243268243803412e-01,2.905243268251117006e-01
1.928000000000000114e+02,2.905243268238878462e-01,2.905243268243846710e-01,2.905243268251117006e-01
1.928500000000000227e+02,2.905243268238950627e-01,2.905243268243890009e-01,2.905243268251117006e-01
1.929000000000000057e+02,2.905243268239022791e-01,2.905243268243932753e-01,2.905243268251117006e-01
1.929500000000000171e+02,2.905243268239094401e-01,2.905243268243974941e-01,2.905243268251117006e-01
1.930000000000000000e+02,2.905243268239166010e-01,2.905243268244017685e-01,2.905243268251117006e-01
1.930500000000000114e+02,2.905243268239236509e-01,2.905243268244059318e-01,2.905243268251117006e-01
1.931000000000000227e+02,2.905243268239307008e-01,2.905243268244101507e-01,2.905243268251117006e-01
1.931500000000000057e+02,2.905243268239376953e-01,2.905243268244143140e-01,2.905243268251117006e-01
1.932000000000000171e+02,2.905243268239446341e-01,2.905243268244184218e-01,2.905243268251117006e-01
1.932500000000000000e+02,2.905243268239515730e-01,2.905243268244225296e-01,2.905243268251117006e-01
1.933000000000000114e+02,2.905243268239584564e-01,2.905243268244266375e-01,2.905243268251117006e-01
1.933500000000000227e+02,2.905243268239652843e-01,2.905243268244306898e-01,2.905243268251117006e-01
1.934000000000000057e+02,2.905243268239720567e-01,2.905243268244346866e-01,2.905243268251117006e-01
1.934500000000000171e+02,2.905243268239788290e-01,2.905243268244387389e-01,2.905243268251117006e-01
1.935000000000000000e+02,2.905243268239855459e-01,2.905243268244427357e-01,2.905243268251117006e-01
1.935500000000000114e+02,2.905243268239922072e-01,2.905243268244466770e-01,2.905243268251117006e-01
1.936000000000000227e+02,2.905243268239988685e-01,2.905243268244506183e-01,2.905243268251117006e-01
1.936500000000000057e+02,2.905243268240054189e-01,2.905243268244545596e-01,2.905243268251117006e-01
1.937000000000000171e+02,2.905243268240120247e-01,2.905243268244584454e-01,2.905243268251117006e-01
1.937500000000000000e+02,2.905243268240185195e-01,2.905243268244622756e-01,2.905243268251117006e-01
1.938000000000000114e+02,2.905243268240250143e-01,2.905243268244661614e-01,2.905243268251117006e-01
1.938500000000000227e+02,2.905243268240314536e-01,2.905243268244699917e-01,2.905243268251117006e-01
1.939000000000000057e+02,2.905243268240378374e-01,2.905243268244737664e-01,2.905243268251117006e-01
1.939500000000000171e+02,2.905243268240442212e-01,2.905243268244775412e-01,2.905243268251117006e-01
1.940000000000000000e+02,2.905243268240504939e-01,2.905243268244813160e-01,2.905243268251117006e-01
1.940500000000000114e+02,2.905243268240568222e-01,2.905243268244850352e-01,2.905243268251117006e-01
1.941000000000000227e+02,2.905243268240630394e-01,2.905243268244887545e-01,2.905243268251117006e-01
1.941500000000000057e+02,2.905243268240692567e-01,2.905243268244924737e-01,2.905243268251117006e-01
1.942000000000000171e+02,2.905243268240754739e-01,2.905243268244961374e-01,2.905243268251117006e-01
1.942500000000000000e+02,2.905243268240815802e-01,2.905243268244997457e-01,2.905243268251117006e-01
1.943000000000000114e+02,2.905243268240876864e-01,2.905243268245034094e-01,2.905243268251117006e-01
1.943500000000000227e+02,2.905243268240937371e-01,2.905243268245070176e-01,2.905243268251117006e-01
1.944000000000000057e+02,2.905243268240997878e-01,2.905243268245105703e-01,2.905243268251117006e-01
1.944500000000000171e+02,2.905243268241057830e-01,2.905243268245141230e-01,2.905243268251117006e-01
1.945000000000000000e+02,2.905243268241117782e-01,2.905243268245176758e-01,2.905243268251117006e-01
1.945500000000000114e+02,2.905243268241176624e-01,2.905243268245212285e-01,2.905243268251117006e-01
1.946000000000000227e+02,2.905243268241235466e-01,2.905243268245247257e-01,2.905243268251117006e-01
1.946500000000000057e+02,2.905243268241294308e-01,2.905243268245281674e-01,2.905243268251117006e-01
1.947000000000000171e+02,2.905243268241352594e-01,2.905243268245316646e-01,2.905243268251117006e-01
1.947500000000000000e+02,2.905243268241410326e-01,2.905243268245351063e-01,2.905243268251117006e-01
1.948000000000000114e+02,2.905243268241468058e-01,2.905243268245384924e-01,2.905243268251117006e-01
1.948500000000000227e+02,2.905243268241525234e-01,2.905243268245418786e-01,2.905243268251117006e-01
1.949000000000000057e+02,2.905243268241581855e-01,2.905243268245452648e-01,2.905243268251117006e-01
1.949500000000000171e+02,2.905243268241638477e-01,2.905243268245486510e-01,2.905243268251117006e-01
1.950000000000000000e+02,2.905243268241694543e-01,2.905243268245519817e-01,2.905243268251117006e-01
1.950500000000000114e+02,2.905243268241750054e-01,2.905243268245552568e-01,2.905243268251117006e-01
1.951000000000000227e+02,2.905243268241805565e-01,2.905243268245585875e-01,2.905243268251117006e-01
1.951500000000000057e+02,2.905243268241861077e-01,2.905243268245618626e-01,2.905243268251117006e-01
1.952000000000000171e+02,2.905243268241916033e-01,2.905243268245651378e-01,2.905243268251117006e-01
1.952500000000000000e+02,2.905243268241970434e-01,2.905243268245683574e-01,2.905243268251117006e-01
1.953000000000000114e+02,2.905243268242024834e-01,2.905243268245715771e-01,2.905243268251117006e-01
1.953500000000000227e+02,2.905243268242078680e-01,2.905243268245747967e-01,2.905243268251117006e-01
1.954000000000000057e+02,2.905243268242131971e-01,2.905243268245779609e-01,2.905243268251117006e-01
1.954500000000000171e+02,2.905243268242185262e-01,2.905243268245811250e-01,2.905243268251117006e-01
1.955000000000000000e+02,2.905243268242237997e-01,2.905243268245842336e-01,2.905243268251117006e-01
1.955500000000000114e+02,2.905243268242290733e-01,2.905243268245873978e-01,2.905243268251117006e-01
1.956000000000000227e+02,2.905243268242342913e-01,2.905243268245905064e-01,2.905243268251117006e-01
1.956500000000000057e+02,2.905243268242395094e-01,2.905243268245935595e-01,2.905243268251117006e-01
1.957000000000000171e+02,2.905243268242446719e-01,2.905243268245966681e-01,2.905243268251117006e-01
1.957500000000000000e+02,2.905243268242498345e-01,2.905243268245997212e-01,2.905243268251117006e-01
1.958000000000000114e+02,2.905243268242549415e-01,2.905243268246027188e-01,2.905243268251117006e-01
1.958500000000000227e+02,2.905243268242599930e-01,2.905243268246057720e-01,2.905243268251117006e-01
1.959000000000000057e+02,2.905243268242650445e-01,2.905243268246087696e-01,2.905243268251117006e-01
1.959500000000000171e+02,2.905243268242700405e-01,2.905243268246117117e-01,2.905243268251117006e-01
1.960000000000000000e+02,2.905243268242750365e-01,2.905243268246147093e-01,2.905243268251117006e-01
1.960500000000000114e+02,2.905243268242800325e-01,2.905243268246176513e-01,2.905243268251117006e-01
1.961000000000000227e+02,2.905243268242849175e-01,2.905243268246205934e-01,2.905243268251117006e-01
1.961500000000000057e+02,2.905243268242898580e-01,2.905243268246234800e-01,2.905243268251117006e-01
1.962000000000000171e+02,2.905243268242946875e-01,2.905243268246263666e-01,2.905243268251117006e-01
1.962500000000000000e+02,2.905243268242995169e-01,2.905243268246292532e-01,2.905243268251117006e-01
1.963000000000000114e+02,2.905243268243043464e-01,2.905243268246320842e-01,2.905243268251117006e-01
1.963500000000000227e+02,2.905243268243091204e-01,2.905243268246349708e-01,2.905243268251117006e-01
1.964000000000000057e+02,2.905243268243138943e-01,2.905243268246377464e-01,2.905243268251117006e-01
1.964500000000000171e+02,2.905243268243186128e-01,2.905243268246405774e-01,2.905243268251117006e-01
1.965000000000000000e+02,2.905243268243233312e-01,2.905243268246433530e-01,2.905243268251117006e-01
1.965500000000000114e+02,2.905243268243279942e-01,2.905243268246461286e-01,2.905243268251117006e-01
1.966000000000000227e+02,2.905243268243326571e-01,2.905243268246489041e-01,2.905243268251117006e-01
1.966500000000000057e+02,2.905243268243372645e-01,2.905243268246516242e-01,2.905243268251117006e-01
1.967000000000000171e+02,2.905243268243418164e-01,2.905243268246543997e-01,2.905243268251117006e-01
1.967500000000000000e+02,2.905243268243464239e-01,2.905243268246570643e-01,2.905243268251117006e-01
1.968000000000000114e+02,2.905243268243509203e-01,2.905243268246597843e-01,2.905243268251117006e-01
1.968500000000000227e+02,2.905243268243554722e-01,2.905243268246624488e-01,2.905243268251117006e-01
1.969000000000000057e+02,2.905243268243599131e-01,2.905243268246651134e-01,2.905243268251117006e-01
1.969500000000000171e+02,2.905243268243644095e-01,2.905243268246677779e-01,2.905243268251117006e-01
1.970000000000000000e+02,2.905243268243687949e-01,2.905243268246703869e-01,2.905243268251117006e-01
1.970500000000000114e+02,2.905243268243732357e-01,2.905243268246729960e-01,2.905243268251117006e-01
1.971000000000000227e+02,2.905243268243775656e-01,2.905243268246756050e-01,2.905243268251117006e-01
1.971500000000000057e+02,2.905243268243819510e-01,2.905243268246782140e-01,2.905243268251117006e-01
1.972000000000000171e+02,2.905243268243862809e-01,2.905243268246807675e-01,2.905243268251117006e-01
1.972500000000000000e+02,2.905243268243905552e-01,2.905243268246833210e-01,2.905243268251117006e-01
1.973000000000000114e+02,2.905243268243948296e-01,2.905243268246858745e-01,2.905243268251117006e-01
1.973500000000000227e+02,2.905243268243991039e-01,2.905243268246883726e-01,2.905243268251117006e-01
1.974000000000000057e+02,2.905243268244033228e-01,2.905243268246908706e-01,2.905243268251117006e-01
1.974500000000000171e+02,2.905243268244074861e-01,2.905243268246933686e-01,2.905243268251117006e-01
1.975000000000000000e+02,2.905243268244116495e-01,2.905243268246958666e-01,2.905243268251117006e-01
1.975500000000000114e+02,2.905243268244158128e-01,2.905243268246983090e-01,2.905243268251117006e-01
1.976000000000000227e+02,2.905243268244199206e-01,2.905243268247007515e-01,2.905243268251117006e-01
1.976500000000000057e+02,2.905243268244240284e-01,2.905243268247031940e-01,2.905243268251117006e-01
1.977000000000000171e+02,2.905243268244281363e-01,2.905243268247056365e-01,2.905243268251117006e-01
1.977500000000000000e+02,2.905243268244321886e-01,2.905243268247080235e-01,2.905243268251117006e-01
1.978000000000000114e+02,2.905243268244361854e-01,2.905243268247104105e-01,2.905243268251117006e-01
1.978500000000000227e+02,2.905243268244401822e-01,2.905243268247127975e-01,2.905243268251117006e-01
1.979000000000000057e+02,2.905243268244441790e-01,2.905243268247151844e-01,2.905243268251117006e-01
1.979500000000000171e+02,2.905243268244481203e-01,2.905243268247175159e-01,2.905243268251117006e-01
1.980000000000000000e+02,2.905243268244520616e-01,2.905243268247198474e-01,2.905243268251117006e-01
1.980500000000000114e+02,2.905243268244560029e-01,2.905243268247221788e-01,2.905243268251117006e-01
1.981000000000000227e+02,2.905243268244598887e-01,2.905243268247245103e-01,2.905243268251117006e-01
1.981500000000000057e+02,2.905243268244637189e-01,2.905243268247267863e-01,2.905243268251117006e-01
1.982000000000000171e+02,2.905243268244675492e-01,2.905243268247290622e-01,2.905243268251117006e-01
1.982500000000000000e+02,2.905243268244713795e-01,2.905243268247313382e-01,2.905243268251117006e-01
1.983000000000000114e+02,2.905243268244751542e-01,2.905243268247335586e-01,2.905243268251117006e-01
1.983500000000000227e+02,2.905243268244789290e-01,2.905243268247358346e-01,2.905243268251117006e-01
1.984000000000000057e+02,2.905243268244827037e-01,2.905243268247380550e-01,2.905243268251117006e-01
1.984500000000000171e+02,2.905243268244864230e-01,2.905243268247402755e-01,2.905243268251117006e-01
1.985000000000000000e+02,2.905243268244901422e-01,2.905243268247424404e-01,2.905243268251117006e-01
1.985500000000000114e+02,2.905243268244938060e-01,2.905243268247446609e-01,2.905243268251117006e-01
1.986000000000000227e+02,2.905243268244974697e-01,2.905243268247468258e-01,2.905243268251117006e-01
1.986500000000000057e+02,2.905243268245011334e-01,2.905243268247489907e-01,2.905243268251117006e-01
1.987000000000000171e+02,2.905243268245047417e-01,2.905243268247511557e-01,2.905243268251117006e-01
1.987500000000000000e+02,2.905243268245083499e-01,2.905243268247532651e-01,2.905243268251117006e-01
1.988000000000000114e+02,2.905243268245119026e-01,2.905243268247553745e-01,2.905243268251117006e-01
1.988500000000000227e+02,2.905243268245154553e-01,2.905243268247574839e-01,2.905243268251117006e-01
1.989000000000000057e+02,2.905243268245190080e-01,2.905243268247595934e-01,2.905243268251117006e-01
1.989500000000000171e+02,2.905243268245225052e-01,2.905243268247617028e-01,2.905243268251117006e-01
1.990000000000000000e+02,2.905243268245260024e-01,2.905243268247637567e-01,2.905243268251117006e-01
1.990500000000000114e+02,2.905243268245294441e-01,2.905243268247658106e-01,2.905243268251117006e-01
1.991000000000000227e+02,2.905243268245328858e-01,2.905243268247678645e-01,2.905243268251117006e-01
1.991500000000000057e+02,2.905243268245363275e-01,2.905243268247699184e-01,2.905243268251117006e-01
1.992000000000000171e+02,2.905243268245397692e-01,2.905243268247719168e-01,2.905243268251117006e-01
1.992500000000000000e+02,2.905243268245431554e-01,2.905243268247739707e-01,2.905243268251117006e-01
1.993000000000000114e+02,2.905243268245464860e-01,2.905243268247759691e-01,2.905243268251117006e-01
1.993500000000000227e+02,2.905243268245498722e-01,2.905243268247779675e-01,2.905243268251117006e-01
1.994000000000000057e+02,2.905243268245532029e-01,2.905243268247799104e-01,2.905243268251117006e-01
1.994500000000000171e+02,2.905243268245564781e-01,2.905243268247819088e-01,2.905243268251117006e-01
1.995000000000000000e+02,2.905243268245598087e-01,2.905243268247838517e-01,2.905243268251117006e-01
1.995500000000000114e+02,2.905243268245630839e-01,2.905243268247857946e-01,2.905243268251117006e-01
1.996000000000000227e+02,2.905243268245663035e-01,2.905243268247877375e-01,2.905243268251117006e-01
1.996500000000000057e+02,2.905243268245695232e-01,2.905243268247896249e-01,2.905243268251117006e-01
1.997000000000000171e+02,2.905243268245727428e-01,2.905243268247915678e-01,2.905243268251117006e-01
1.997500000000000000e+02,2.905243268245759625e-01,2.905243268247934552e-01,2.905243268251117006e-01
1.998000000000000114e+02,2.905243268245791266e-01,2.905243268247953425e-01,2.905243268251117006e-01
1.998500000000000227e+02,2.905243268245822907e-01,2.905243268247972299e-01,2.905243268251117006e-01
1.999000000000000057e+02,2.905243268245853994e-01,2.905243268247990618e-01,2.905243268251117006e-01
1.999500000000000171e+02,2.905243268245885080e-01,2.905243268248008937e-01,2.905243268251117006e-01
2.000000000000000000e+02,2.905243268245916166e-01,2.905243268248027810e-01,2.905243268251117006e-01


==> reproducibility/pxp_upward_large/observables/data/density_L12.json <==
{
  "L": 12,
  "kappa": 0.1,
  "g": 1,
  "beta": 1,
  "steady_density": 0.2905243268251117,
  "Theta_even_dimension": 2418,
  "Theta_odd_projection_norm_of_density": 0.0,
  "steady_block_residual": 1.3174482312107647e-15,
  "full_propagation": "All even-block eigenmodes retained; reconstructed mean density, not no-jump evolution.",
  "time_window": [
    0,
    200
  ],
  "time_step": 0.05,
  "finite_grid_caveat": "Last crossings located on .05 grid and refined by scalar root; future t>=200 bounded by sum |c|exp(Re lambda t).",
  "results": {
    "allg": {
      "initial_density": -1.0380585280245214e-14,
      "initial_absolute_density_error": 0.2905243268251221,
      "density_visible_rate": 0.11885950726685943,
      "density_visible_frequency": 0.0,
      "leading_density_coefficient_abs": 0.010965775183945772,
      "leading_mode_index": 1,
      "density_max": 0.38955738486213815,
      "density_min": -1.0380585280245214e-14,
      "density_tail_bound_at_200": 5.200686536959883e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.4531525281769933
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 2.448446817753953
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 12.764484660810634
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 15.321069728909084
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 24.07711841782868
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 41.11603289131672
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 59.341135347348896
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 78.46882931523852
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.11885950726685943,
          "lambda_im": 0.0,
          "coeff_re": -0.010965775183945772,
          "coeff_im": 0.0
        },
        {
          "lambda_re": -0.16944110693273032,
          "lambda_im": 0.0,
          "coeff_re": -0.01650277360436566,
          "coeff_im": 0.0
        },
        {
          "lambda_re": -0.18150566404576177,
          "lambda_im": 0.0,
          "coeff_re": 0.0034465500694866296,
          "coeff_im": -0.0
        },
        {
          "lambda_re": -0.19023511704865628,
          "lambda_im": 0.0,
          "coeff_re": 0.002123375676976421,
          "coeff_im": 0.0
        },
        {
          "lambda_re": -0.2106706872425801,
          "lambda_im": 2.6436421130358623,
          "coeff_re": -0.004263407329504956,
          "coeff_im": 0.0006950541694240297
        },
        {
          "lambda_re": -0.2106706872425801,
          "lambda_im": -2.6436421130358623,
          "coeff_re": -0.004263407329504956,
          "coeff_im": -0.0006950541694240297
        },
        {
          "lambda_re": -0.21270339976536656,
          "lambda_im": 0.0,
          "coeff_re": 4.2716403844846204e-05,
          "coeff_im": -0.0
        },
        {
          "lambda_re": -0.21847697589885304,
          "lambda_im": 0.0,
          "coeff_re": 0.002232840686277775,
          "coeff_im": -0.0
        },
        {
          "lambda_re": -0.2231939927770248,
          "lambda_im": -2.498369648712951,
          "coeff_re": -0.0006224959744999358,
          "coeff_im": 0.0014148374409807473
        },
        {
          "lambda_re": -0.2231939927770248,
          "lambda_im": 2.498369648712951,
          "coeff_re": -0.0006224959744999358,
          "coeff_im": -0.0014148374409807473
        },
        {
          "lambda_re": -0.2275153083044431,
          "lambda_im": -0.011786044125932899,
          "coeff_re": -0.0008711754558080327,
          "coeff_im": 0.00035405532086127617
        },
        {
          "lambda_re": -0.2275153083044431,
          "lambda_im": 0.011786044125932899,
          "coeff_re": -0.0008711754558080327,
          "coeff_im": -0.00035405532086127617
        }
      ]
    },
    "Gibbs_beta1": {
      "initial_density": 0.2435771128826291,
      "initial_absolute_density_error": 0.04694721394248261,
      "density_visible_rate": 0.11885950726685943,
      "density_visible_frequency": 0.0,
      "leading_density_coefficient_abs": 0.006513774921771839,
      "leading_mode_index": 1,
      "density_max": 0.2905243268248028,
      "density_min": 0.2435771128826291,
      "density_tail_bound_at_200": 3.0893987612543206e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.0
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 0.0
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 8.389625171742248
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 11.292648105397722
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 21.871083969854723
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 38.200129834640435
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 55.78337359786995
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 74.38066908223882
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.11885950726685943,
          "lambda_im": 0.0,
          "coeff_re": -0.006513774921771839,
          "coeff_im": 4.5289156800591175e-21
        },
        {
          "lambda_re": -0.16944110693273032,
          "lambda_im": 0.0,
          "coeff_re": -0.01684795697034272,
          "coeff_im": 2.574760243585272e-21
        },
        {
          "lambda_re": -0.18150566404576177,
          "lambda_im": 0.0,
          "coeff_re": 0.004437037886082082,
          "coeff_im": 2.998038525889948e-21
        },
        {
          "lambda_re": -0.19023511704865628,
          "lambda_im": 0.0,
          "coeff_re": -0.00900016947958873,
          "coeff_im": -1.797105135034248e-21
        },
        {
          "lambda_re": -0.2106706872425801,
          "lambda_im": 2.6436421130358623,
          "coeff_re": -6.151577407255936e-05,
          "coeff_im": 7.155454408031237e-05
        },
        {
          "lambda_re": -0.2106706872425801,
          "lambda_im": -2.6436421130358623,
          "coeff_re": -6.15157740725594e-05,
          "coeff_im": -7.155454408031226e-05
        },
        {
          "lambda_re": -0.21270339976536656,
          "lambda_im": 0.0,
          "coeff_re": 3.9921485123566325e-05,
          "coeff_im": 1.05472874347872e-22
        },
        {
          "lambda_re": -0.21847697589885304,
          "lambda_im": 0.0,
          "coeff_re": -0.001197907982358336,
          "coeff_im": 1.5390132079740666e-21
        },
        {
          "lambda_re": -0.2231939927770248,
          "lambda_im": -2.498369648712951,
          "coeff_re": -7.4610848460382e-05,
          "coeff_im": 9.115257607033156e-05
        },
        {
          "lambda_re": -0.2231939927770248,
          "lambda_im": 2.498369648712951,
          "coeff_re": -7.461084846038213e-05,
          "coeff_im": -9.11525760703315e-05
        },
        {
          "lambda_re": -0.2275153083044431,
          "lambda_im": -0.011786044125932899,
          "coeff_re": -7.599561594165793e-05,
          "coeff_im": -0.0008975349527159353
        },
        {
          "lambda_re": -0.2275153083044431,
          "lambda_im": 0.011786044125932899,
          "coeff_re": -7.599561594165793e-05,
          "coeff_im": 0.0008975349527159353
        }
      ]
    }
  },
  "seconds": 12.752118587493896,
  "rate_definition": "Visible spectral-pole/envelope decay rate. Scalar oscillatory errors may have zero crossings, so a pointwise log-error limit is not assumed."
}


==> reproducibility/pxp_upward_large/observables/data/density_L8.csv <==
t,density_allg,density_Gibbs_beta1,density_ss
0.000000000000000000e+00,4.996003610813204432e-15,2.442862675202277511e-01,2.980682881400789075e-01
5.000000000000000278e-02,7.421454921943182459e-03,2.460590783130420789e-01,2.980682881400789075e-01
1.000000000000000056e-01,1.947668439482463931e-02,2.477833622735829688e-01,2.980682881400789075e-01
1.500000000000000222e-01,3.575844448623521910e-02,2.494334398904478889e-01,2.980682881400789075e-01
2.000000000000000111e-01,5.575070841060963955e-02,2.509858980960839037e-01,2.980682881400789075e-01
2.500000000000000000e-01,7.885155302806751143e-02,2.524201310090158357e-01,2.980682881400789075e-01
3.000000000000000444e-01,1.043983570883022516e-01,2.537187827229441250e-01,2.980682881400789075e-01
3.500000000000000333e-01,1.316938318297644905e-01,2.548680822589358685e-01,2.980682881400789075e-01
4.000000000000000222e-01,1.600314747514815228e-01,2.558580651232910119e-01,2.980682881400789075e-01
4.500000000000000111e-01,1.887192068294988034e-01,2.566826801878075437e-01,2.980682881400789075e-01
5.000000000000000000e-01,2.171001979483496713e-01,2.573397846420643065e-01,2.980682881400789075e-01
5.500000000000000444e-01,2.445701759517282525e-01,2.578310333985458502e-01,2.980682881400789075e-01
6.000000000000000888e-01,2.705908215113340676e-01,2.581616724354713344e-01,2.980682881400789075e-01
6.500000000000000222e-01,2.946991462194438749e-01,2.583402480519916833e-01,2.980682881400789075e-01
7.000000000000000666e-01,3.165130119635817252e-01,2.583782458380829983e-01,2.980682881400789075e-01
7.500000000000000000e-01,3.357331591673204385e-01,2.582896743164529996e-01,2.980682881400789075e-01
8.000000000000000444e-01,3.521422603182124411e-01,2.580906087191250919e-01,2.980682881400789075e-01
8.500000000000000888e-01,3.656016005481357301e-01,2.577987102682841591e-01,2.980682881400789075e-01
9.000000000000000222e-01,3.760460119294519177e-01,2.574327357125020255e-01,2.980682881400789075e-01
9.500000000000000666e-01,3.834776602053836525e-01,2.570120508136517490e-01,2.980682881400789075e-01
1.000000000000000000e+00,3.879592126168431854e-01,2.565561600829731059e-01,2.980682881400789075e-01
1.050000000000000044e+00,3.896068158153863648e-01,2.560842634251377370e-01,2.980682881400789075e-01
1.100000000000000089e+00,3.885831966328454068e-01,2.556148485616497879e-01,2.980682881400789075e-01
1.150000000000000133e+00,3.850910783852258823e-01,2.551653262565510838e-01,2.980682881400789075e-01
1.200000000000000178e+00,3.793669929203690727e-01,2.547517135343391192e-01,2.980682881400789075e-01
1.250000000000000000e+00,3.716754734712068853e-01,2.543883683255303008e-01,2.980682881400789075e-01
1.300000000000000044e+00,3.623035429180674893e-01,2.540877773490365921e-01,2.980682881400789075e-01
1.350000000000000089e+00,3.515553709066975285e-01,2.538603975786244416e-01,2.980682881400789075e-01
1.400000000000000133e+00,3.397469629601941321e-01,2.537145503667012636e-01,2.980682881400789075e-01
1.450000000000000178e+00,3.272007636167250100e-01,2.536563662248464968e-01,2.980682881400789075e-01
1.500000000000000000e+00,3.142400990095416402e-01,2.536897773895543384e-01,2.980682881400789075e-01
1.550000000000000044e+00,3.011834448462602509e-01,2.538165546283119856e-01,2.980682881400789075e-01
1.600000000000000089e+00,2.883385742525872431e-01,2.540363842536975114e-01,2.980682881400789075e-01
1.650000000000000133e+00,2.759967064358233579e-01,2.543469809948523119e-01,2.980682881400789075e-01
1.700000000000000178e+00,2.644268320423073804e-01,2.547442322056950315e-01,2.980682881400789075e-01
1.750000000000000000e+00,2.538704265514922787e-01,2.552223688438587934e-01,2.980682881400789075e-01
1.800000000000000044e+00,2.445367739283280661e-01,2.557741587077216328e-01,2.980682881400789075e-01
1.850000000000000089e+00,2.365991073558034452e-01,2.563911175441060952e-01,2.980682881400789075e-01
1.900000000000000133e+00,2.301917341755219670e-01,2.570637338092319202e-01,2.980682881400789075e-01
1.950000000000000178e+00,2.254082535172793333e-01,2.577817030544648502e-01,2.980682881400789075e-01
2.000000000000000000e+00,2.223009053742016072e-01,2.585341680930233199e-01,2.980682881400789075e-01
2.050000000000000266e+00,2.208810182857788573e-01,2.593099612648498975e-01,2.980682881400789075e-01
2.100000000000000089e+00,2.211204584778575788e-01,2.600978452405565133e-01,2.980682881400789075e-01
2.149999999999999911e+00,2.229539340200039632e-01,2.608867488847028127e-01,2.980682881400789075e-01
2.200000000000000178e+00,2.262819785395238648e-01,2.616659947342520054e-01,2.980682881400789075e-01
2.250000000000000000e+00,2.309744323527064269e-01,2.624255146484317791e-01,2.980682881400789075e-01
2.300000000000000266e+00,2.368742532959208780e-01,2.631560501676313280e-01,2.980682881400789075e-01
2.350000000000000089e+00,2.438015208742037310e-01,2.638493341042835172e-01,2.980682881400789075e-01
2.400000000000000355e+00,2.515575392597635962e-01,2.644982499057937364e-01,2.980682881400789075e-01
2.450000000000000178e+00,2.599289897639505131e-01,2.650969654090732930e-01,2.980682881400789075e-01
2.500000000000000000e+00,2.686921243565194573e-01,2.656410377787323251e-01,2.980682881400789075e-01
2.550000000000000266e+00,2.776170224316203416e-01,2.661274867141922296e-01,2.980682881400789075e-01
2.600000000000000089e+00,2.864719490520135636e-01,2.665548334468288427e-01,2.980682881400789075e-01
2.650000000000000355e+00,2.950278524093304378e-01,2.669231036403043600e-01,2.980682881400789075e-01
2.700000000000000178e+00,3.030630216619412121e-01,2.672337930585393928e-01,2.980682881400789075e-01
2.750000000000000000e+00,3.103678961733058461e-01,2.674897957674776672e-01,2.980682881400789075e-01
2.800000000000000266e+00,3.167499775311302668e-01,2.676952956675860418e-01,2.980682881400789075e-01
2.850000000000000089e+00,3.220387515232103759e-01,2.678556232804545911e-01,2.980682881400789075e-01
2.900000000000000355e+00,3.260904836550884145e-01,2.679770808905836965e-01,2.980682881400789075e-01
2.950000000000000178e+00,3.287927136789376981e-01,2.680667403193670029e-01,2.980682881400789075e-01
3.000000000000000000e+00,3.300682461188398920e-01,2.681322187234455034e-01,2.980682881400789075e-01
3.050000000000000266e+00,3.298784181527411041e-01,2.681814388026358964e-01,2.980682881400789075e-01
3.100000000000000089e+00,3.282254256599574371e-01,2.682223806136049826e-01,2.980682881400789075e-01
3.150000000000000355e+00,3.251535039654663839e-01,2.682628327598605700e-01,2.980682881400789075e-01
3.200000000000000178e+00,3.207487920231097966e-01,2.683101510212261287e-01,2.980682881400789075e-01
3.250000000000000000e+00,3.151377567208008545e-01,2.683710324642375467e-01,2.980682881400789075e-01
3.300000000000000266e+00,3.084841159093527629e-01,2.684513127218435824e-01,2.980682881400789075e-01
3.350000000000000089e+00,3.009842718655451055e-01,2.685557934467615038e-01,2.980682881400789075e-01
3.400000000000000355e+00,2.928613473572416193e-01,2.686881059464472088e-01,2.980682881400789075e-01
3.450000000000000178e+00,2.843579994397446575e-01,2.688506157353062198e-01,2.980682881400789075e-01
3.500000000000000000e+00,2.757282659105834144e-01,2.690443712442372459e-01,2.980682881400789075e-01
3.550000000000000266e+00,2.672287698286068269e-01,2.692690982751413387e-01,2.980682881400789075e-01
3.600000000000000089e+00,2.591096625090488215e-01,2.695232400548092655e-01,2.980682881400789075e-01
3.650000000000000355e+00,2.516057193966326766e-01,2.698040410101698594e-01,2.980682881400789075e-01
3.700000000000000178e+00,2.449280119154098045e-01,2.701076707373442076e-01,2.980682881400789075e-01
3.750000000000000000e+00,2.392565593848543504e-01,2.704293831479482879e-01,2.980682881400789075e-01
3.800000000000000266e+00,2.347343182811536810e-01,2.707637045161588873e-01,2.980682881400789075e-01
3.850000000000000089e+00,2.314627939427031933e-01,2.711046431745925966e-01,2.980682881400789075e-01
3.900000000000000355e+00,2.294994671468996161e-01,2.714459129551733407e-01,2.980682881400789075e-01
3.950000000000000178e+00,2.288571217573640293e-01,2.717811621638184794e-01,2.980682881400789075e-01
4.000000000000000000e+00,2.295050481968210487e-01,2.721041999170145664e-01,2.980682881400789075e-01
4.049999999999999822e+00,2.313719897430758787e-01,2.724092120380143811e-01,2.980682881400789075e-01
4.100000000000000533e+00,2.343506031166698311e-01,2.726909593778506502e-01,2.980682881400789075e-01
4.150000000000000355e+00,2.383031288334548914e-01,2.729449523454536841e-01,2.980682881400789075e-01
4.200000000000000178e+00,2.430679156756959669e-01,2.731675965456780153e-01,2.980682881400789075e-01
4.250000000000000000e+00,2.484664202893093754e-01,2.733563056718273931e-01,2.980682881400789075e-01
4.299999999999999822e+00,2.543103076058721435e-01,2.735095791163202894e-01,2.980682881400789075e-01
4.350000000000000533e+00,2.604083082532834270e-01,2.736270430875699100e-01,2.980682881400789075e-01
4.400000000000000355e+00,2.665725409423090331e-01,2.737094552966414795e-01,2.980682881400789075e-01
4.450000000000000178e+00,2.726240750007151714e-01,2.737586744557938268e-01,2.980682881400789075e-01
4.500000000000000000e+00,2.783975838826157068e-01,2.737775968748343836e-01,2.980682881400789075e-01
4.549999999999999822e+00,2.837450175416712517e-01,2.737700633237577508e-01,2.980682881400789075e-01
4.600000000000000533e+00,2.885382934447701109e-01,2.737407400361345777e-01,2.980682881400789075e-01
4.650000000000000355e+00,2.926710671806826425e-01,2.736949782524797925e-01,2.980682881400789075e-01
4.700000000000000178e+00,2.960596899922354752e-01,2.736386570508276828e-01,2.980682881400789075e-01
4.750000000000000000e+00,2.986434897169283342e-01,2.735780143947392218e-01,2.980682881400789075e-01
4.800000000000000711e+00,3.003845228988365479e-01,2.735194713638510744e-01,2.980682881400789075e-01
4.850000000000000533e+00,3.012669402525527396e-01,2.734694544386782056e-01,2.980682881400789075e-01
4.900000000000000355e+00,3.012960877169995055e-01,2.734342205104186019e-01,2.980682881400789075e-01
4.950000000000000178e+00,3.004974347148055003e-01,2.734196889978541822e-01,2.980682881400789075e-01
5.000000000000000000e+00,2.989153844217783407e-01,2.734312850948623641e-01,2.980682881400789075e-01
5.050000000000000711e+00,2.966119827243232088e-01,2.734737977584111857e-01,2.980682881400789075e-01
5.100000000000000533e+00,2.936655079054283357e-01,2.735512555899413667e-01,2.980682881400789075e-01
5.150000000000000355e+00,2.901688962388725423e-01,2.736668232715666060e-01,2.980682881400789075e-01
5.200000000000000178e+00,2.862279429405411024e-01,2.738227206990642704e-01,2.980682881400789075e-01
5.250000000000000000e+00,2.819592154034968878e-01,2.740201664112851820e-01,2.980682881400789075e-01
5.300000000000000711e+00,2.774876268996779860e-01,2.742593463550250243e-01,2.980682881400789075e-01
5.350000000000000533e+00,2.729436429376664308e-01,2.745394084506992960e-01,2.980682881400789075e-01
5.400000000000000355e+00,2.684601266734962799e-01,2.748584828437521388e-01,2.980682881400789075e-01
5.450000000000000178e+00,2.641688703576191566e-01,2.752137271477543279e-01,2.980682881400789075e-01
5.500000000000000000e+00,2.601969020756300099e-01,2.756013954176940173e-01,2.980682881400789075e-01
5.550000000000000711e+00,2.566626959678830477e-01,2.760169290478743931e-01,2.980682881400789075e-01
5.600000000000000533e+00,2.536724448965434475e-01,2.764550672811996179e-01,2.980682881400789075e-01
5.650000000000000355e+00,2.513165731813206683e-01,2.769099745590756778e-01,2.980682881400789075e-01
5.700000000000000178e+00,2.496666708581703475e-01,2.773753815469365280e-01,2.980682881400789075e-01
5.750000000000000000e+00,2.487730188728838054e-01,2.778447363515258450e-01,2.980682881400789075e-01
5.800000000000000711e+00,2.486628474174903125e-01,2.783113622123803976e-01,2.980682881400789075e-01
5.850000000000000533e+00,2.493394296507929764e-01,2.787686178085908573e-01,2.980682881400789075e-01
5.900000000000000355e+00,2.507820641049336996e-01,2.792100562767369509e-01,2.980682881400789075e-01
5.950000000000000178e+00,2.529469458825061023e-01,2.796295790874574472e-01,2.980682881400789075e-01
6.000000000000000000e+00,2.557688743608805826e-01,2.800215810737216593e-01,2.980682881400789075e-01
6.050000000000000711e+00,2.591636983603947120e-01,2.803810831379496271e-01,2.980682881400789075e-01
6.100000000000000533e+00,2.630313626198217403e-01,2.807038494797580719e-01,2.980682881400789075e-01
6.150000000000000355e+00,2.672593947475037646e-01,2.809864865716411031e-01,2.980682881400789075e-01
6.200000000000000178e+00,2.717266608885237633e-01,2.812265215555855291e-01,2.980682881400789075e-01
6.250000000000000000e+00,2.763072209357363973e-01,2.814224582281920073e-01,2.980682881400789075e-01
6.300000000000000711e+00,2.808741285786113262e-01,2.815738093139714127e-01,2.980682881400789075e-01
6.350000000000000533e+00,2.853030450843357935e-01,2.816811042849396429e-01,2.980682881400789075e-01
6.400000000000000355e+00,2.894755649981069490e-01,2.817458725585824109e-01,2.980682881400789075e-01
6.450000000000000178e+00,2.932821832537340079e-01,2.817706024851165947e-01,2.980682881400789075e-01
6.500000000000000000e+00,2.966248630314728962e-01,2.817586771082395969e-01,2.980682881400789075e-01
6.550000000000000711e+00,2.994191892087947338e-01,2.817142882406711846e-01,2.980682881400789075e-01
6.600000000000000533e+00,3.015961114087823414e-01,2.816423309258564434e-01,2.980682881400789075e-01
6.650000000000000355e+00,3.031032924587154231e-01,2.815482808489102595e-01,2.980682881400789075e-01
6.700000000000000178e+00,3.039060825521071596e-01,2.814380577014580775e-01,2.980682881400789075e-01
6.750000000000000000e+00,3.039881375059546587e-01,2.813178778843902772e-01,2.980682881400789075e-01
6.800000000000000711e+00,3.033516928903154941e-01,2.811941002375965004e-01,2.980682881400789075e-01
6.850000000000000533e+00,3.020174966158263863e-01,2.810730687048823007e-01,2.980682881400789075e-01
6.900000000000000355e+00,3.000243931171605039e-01,2.809609559649835497e-01,2.980682881400789075e-01
6.950000000000000178e+00,2.974285447944779448e-01,2.808636120772011191e-01,2.980682881400789075e-01
7.000000000000000000e+00,2.943022727598023636e-01,2.807864220965720081e-01,2.980682881400789075e-01
7.050000000000000711e+00,2.907325005362873527e-01,2.807341764058606248e-01,2.980682881400789075e-01
7.100000000000000533e+00,2.868187918650039192e-01,2.807109571910797463e-01,2.980682881400789075e-01
7.150000000000000355e+00,2.826709871469628710e-01,2.807200440591731128e-01,2.980682881400789075e-01
7.200000000000000178e+00,2.784064615270859244e-01,2.807638412708705622e-01,2.980682881400789075e-01
7.250000000000000000e+00,2.741470498044220605e-01,2.808438284530113127e-01,2.980682881400789075e-01
7.300000000000000711e+00,2.700157073092603333e-01,2.809605359813706071e-01,2.980682881400789075e-01
7.350000000000000533e+00,2.661329993740025879e-01,2.811135455092290680e-01,2.980682881400789075e-01
7.400000000000000355e+00,2.626135326805008607e-01,2.813015153831572301e-01,2.980682881400789075e-01
7.450000000000000178e+00,2.595624573543936497e-01,2.815222299617410329e-01,2.980682881400789075e-01
7.500000000000000000e+00,2.570721773106432462e-01,2.817726711614316759e-01,2.980682881400789075e-01
7.550000000000000711e+00,2.552194067006014477e-01,2.820491099213994768e-01,2.980682881400789075e-01
7.600000000000000533e+00,2.540627017408738642e-01,2.823472147288594858e-01,2.980682881400789075e-01
7.650000000000000355e+00,2.536405798783188947e-01,2.826621738968985165e-01,2.980682881400789075e-01
7.700000000000000178e+00,2.539703131176745954e-01,2.829888279529730877e-01,2.980682881400789075e-01
7.750000000000000000e+00,2.550474510776675752e-01,2.833218082873825150e-01,2.980682881400789075e-01
7.800000000000000711e+00,2.568460941772501838e-01,2.836556781310604625e-01,2.980682881400789075e-01
7.850000000000000533e+00,2.593199008595781230e-01,2.839850719793038381e-01,2.980682881400789075e-01
7.900000000000000355e+00,2.624037776038507519e-01,2.843048297456717832e-01,2.980682881400789075e-01
7.950000000000000178e+00,2.660161691542300977e-01,2.846101222066518832e-01,2.980682881400789075e-01
8.000000000000000000e+00,2.700618410086932930e-01,2.848965646674270213e-01,2.980682881400789075e-01
8.050000000000000711e+00,2.744350282692907261e-01,2.851603162239614853e-01,2.980682881400789075e-01
8.099999999999999645e+00,2.790228152668203787e-01,2.853981624967532049e-01,2.980682881400789075e-01
8.150000000000000355e+00,2.837086090086932688e-01,2.856075802464673741e-01,2.980682881400789075e-01
8.200000000000001066e+00,2.883755758396571722e-01,2.857867828312421477e-01,2.980682881400789075e-01
8.250000000000000000e+00,2.929099235574186277e-01,2.859347460111167361e-01,2.980682881400789075e-01
8.300000000000000711e+00,2.972039289871263312e-01,2.860512141302892775e-01,2.980682881400789075e-01
8.349999999999999645e+00,3.011586318728796674e-01,2.861366871989597382e-01,2.980682881400789075e-01
8.400000000000000355e+00,3.046861380525570651e-01,2.861923898425250412e-01,2.980682881400789075e-01
8.450000000000001066e+00,3.077114965581012052e-01,2.862202234790799937e-01,2.980682881400789075e-01
8.500000000000000000e+00,3.101741351279085346e-01,2.862227034216650035e-01,2.980682881400789075e-01
8.550000000000000711e+00,3.120288556061708296e-01,2.862028828772179567e-01,2.980682881400789075e-01
8.599999999999999645e+00,3.132464042217438793e-01,2.861642660296268015e-01,2.980682881400789075e-01
8.650000000000000355e+00,3.138136415737054485e-01,2.861107125511980209e-01,2.980682881400789075e-01
8.700000000000001066e+00,3.137333434452405090e-01,2.860463359879370504e-01,2.980682881400789075e-01
8.750000000000000000e+00,3.130236667498576542e-01,2.859753985125985665e-01,2.980682881400789075e-01
8.800000000000000711e+00,3.117173156135775725e-01,2.859022045390100519e-01,2.980682881400789075e-01
8.849999999999999645e+00,3.098604415582636995e-01,2.858309956450899025e-01,2.980682881400789075e-01
8.900000000000000355e+00,3.075113097534805662e-01,2.857658491633268683e-01,2.980682881400789075e-01
8.950000000000001066e+00,3.047387610886863607e-01,2.857105826689119166e-01,2.980682881400789075e-01
9.000000000000000000e+00,3.016204980288270665e-01,2.856686664295529643e-01,2.980682881400789075e-01
9.050000000000000711e+00,2.982412213549443525e-01,2.856431456793909196e-01,2.980682881400789075e-01
9.099999999999999645e+00,2.946906452784807673e-01,2.856365743446050987e-01,2.980682881400789075e-01
9.150000000000000355e+00,2.910614201734009199e-01,2.856509615828105586e-01,2.980682881400789075e-01
9.200000000000001066e+00,2.874469952039674370e-01,2.856877322054092172e-01,2.980682881400789075e-01
9.250000000000000000e+00,2.839394571450575278e-01,2.857477017357400451e-01,2.980682881400789075e-01
9.300000000000000711e+00,2.806273862246942974e-01,2.858310665212804302e-01,2.980682881400789075e-01
9.349999999999999645e+00,2.775937742568278521e-01,2.859374089715012723e-01,2.980682881400789075e-01
9.400000000000000355e+00,2.749140539905294278e-01,2.860657176415237757e-01,2.980682881400789075e-01
9.450000000000001066e+00,2.726542907882430478e-01,2.862144215336111519e-01,2.980682881400789075e-01
9.500000000000000000e+00,2.708695878423753034e-01,2.863814376525007366e-01,2.980682881400789075e-01
9.550000000000000711e+00,2.696027536786857470e-01,2.865642305356302932e-01,2.980682881400789075e-01
9.600000000000001421e+00,2.688832754255200963e-01,2.867598821942686782e-01,2.980682881400789075e-01
9.650000000000000355e+00,2.687266332608038155e-01,2.869651706546494374e-01,2.980682881400789075e-01
9.700000000000001066e+00,2.691339808742386208e-01,2.871766550866627909e-01,2.980682881400789075e-01
9.750000000000000000e+00,2.700922042555193303e-01,2.873907653573463672e-01,2.980682881400789075e-01
9.800000000000000711e+00,2.715743574140179195e-01,2.876038937515826843e-01,2.980682881400789075e-01
9.850000000000001421e+00,2.735404596686409340e-01,2.878124865655043441e-01,2.980682881400789075e-01
9.900000000000000355e+00,2.759386258866474706e-01,2.880131332997330484e-01,2.980682881400789075e-01
9.950000000000001066e+00,2.787064894151708438e-01,2.882026512585255107e-01,2.980682881400789075e-01
1.000000000000000000e+01,2.817728682108742722e-01,2.883781634943173855e-01,2.980682881400789075e-01
1.005000000000000071e+01,2.850596183778549841e-01,2.885371682207223953e-01,2.980682881400789075e-01
1.010000000000000142e+01,2.884836162391591907e-01,2.886775980452737089e-01,2.980682881400789075e-01
1.015000000000000036e+01,2.919588101612833886e-01,2.887978676396658617e-01,2.980682881400789075e-01
1.020000000000000107e+01,2.953982863059107511e-01,2.888969087629235655e-01,2.980682881400789075e-01
1.025000000000000000e+01,2.987162977396900509e-01,2.889741918743161109e-01,2.980682881400789075e-01
1.030000000000000071e+01,3.018302131606416250e-01,2.890297339102861351e-01,2.980682881400789075e-01
1.035000000000000142e+01,3.046623490830392411e-01,2.890640921454158407e-01,2.980682881400789075e-01
1.040000000000000036e+01,3.071416568523320234e-01,2.890783444038061423e-01,2.980682881400789075e-01
1.045000000000000107e+01,3.092052426227280826e-01,2.890740562265526892e-01,2.980682881400789075e-01
1.050000000000000000e+01,3.107997038749080732e-01,2.890532359257742545e-01,2.980682881400789075e-01
1.055000000000000071e+01,3.118822698527985438e-01,2.890182787585198199e-01,2.980682881400789075e-01
1.060000000000000142e+01,3.124217353772192896e-01,2.889719017277103674e-01,2.980682881400789075e-01
1.065000000000000036e+01,3.123991780201089141e-01,2.889170707551882988e-01,2.980682881400789075e-01
1.070000000000000107e+01,3.118084479890129157e-01,2.888569221674880949e-01,2.980682881400789075e-01
1.075000000000000000e+01,3.106564188462090925e-01,2.887946805822182439e-01,2.980682881400789075e-01
1.080000000000000071e+01,3.089629860484542356e-01,2.887335753768654478e-01,2.980682881400789075e-01
1.085000000000000142e+01,3.067607999522215523e-01,2.886767579583510712e-01,2.980682881400789075e-01
1.090000000000000036e+01,3.040947210458506134e-01,2.886272220280746148e-01,2.980682881400789075e-01
1.095000000000000107e+01,3.010209882756206268e-01,2.885877289523445244e-01,2.980682881400789075e-01
1.100000000000000000e+01,2.976060967608283314e-01,2.885607402027391410e-01,2.980682881400789075e-01
1.105000000000000071e+01,2.939253890273886283e-01,2.885483586277845514e-01,2.980682881400789075e-01
1.110000000000000142e+01,2.900613739356792120e-01,2.885522800612227434e-01,2.980682881400789075e-01
1.115000000000000036e+01,2.861017992612280847e-01,2.885737564699965008e-01,2.980682881400789075e-01
1.120000000000000107e+01,2.821375166774708898e-01,2.886135715058038564e-01,2.980682881400789075e-01
1.125000000000000000e+01,2.782601907597799240e-01,2.886720289582690446e-01,2.980682881400789075e-01
1.130000000000000071e+01,2.745599155298104610e-01,2.887489542273896093e-01,2.980682881400789075e-01
1.135000000000000142e+01,2.711228119141018134e-01,2.888437085507432611e-01,2.980682881400789075e-01
1.140000000000000036e+01,2.680286863046573709e-01,2.889552153500970499e-01,2.980682881400789075e-01
1.145000000000000107e+01,2.653488333663596155e-01,2.890819977153736842e-01,2.980682881400789075e-01
1.150000000000000000e+01,2.631440647901861496e-01,2.892222257333622037e-01,2.980682881400789075e-01
1.155000000000000071e+01,2.614630396303956883e-01,2.893737721046101274e-01,2.980682881400789075e-01
1.160000000000000142e+01,2.603409613447729698e-01,2.895342742831900629e-01,2.980682881400789075e-01
1.165000000000000036e+01,2.597986922027529788e-01,2.897012012267444758e-01,2.980682881400789075e-01
1.170000000000000107e+01,2.598423181877339561e-01,2.898719227620629724e-01,2.980682881400789075e-01
1.175000000000000000e+01,2.604631780042252487e-01,2.900437795554161591e-01,2.980682881400789075e-01
1.180000000000000071e+01,2.616383495734699305e-01,2.902141517252884162e-01,2.980682881400789075e-01
1.185000000000000142e+01,2.633315677748684358e-01,2.903805242438501910e-01,2.980682881400789075e-01
1.190000000000000036e+01,2.654945294075014561e-01,2.905405474361426044e-01,2.980682881400789075e-01
1.195000000000000107e+01,2.680685264732391992e-01,2.906920910943692760e-01,2.980682881400789075e-01
1.200000000000000000e+01,2.709863377256315209e-01,2.908332909694466006e-01,2.980682881400789075e-01
1.205000000000000071e+01,2.741743014734101536e-01,2.909625866727797439e-01,2.980682881400789075e-01
1.210000000000000142e+01,2.775544900176867835e-01,2.910787503075358829e-01,2.980682881400789075e-01
1.215000000000000036e+01,2.810469076491330376e-01,2.911809054400866237e-01,2.980682881400789075e-01
1.220000000000000107e+01,2.845716393558471169e-01,2.912685363090066204e-01,2.980682881400789075e-01
1.225000000000000000e+01,2.880508855895102527e-01,2.913414874422362577e-01,2.980682881400789075e-01
1.230000000000000071e+01,2.914108287588524360e-01,2.913999541051705555e-01,2.980682881400789075e-01
1.235000000000000142e+01,2.945832886622384850e-01,2.914444642273665287e-01,2.980682881400789075e-01
1.240000000000000036e+01,2.975071359616496269e-01,2.914758526486221357e-01,2.980682881400789075e-01
1.245000000000000107e+01,3.001294442669076856e-01,2.914952286832229178e-01,2.980682881400789075e-01
1.250000000000000000e+01,3.024063718271773893e-01,2.915039381224778237e-01,2.980682881400789075e-01
1.255000000000000071e+01,3.043037727922184854e-01,2.915035208798820721e-01,2.980682881400789075e-01
1.260000000000000142e+01,3.057975452848463727e-01,2.914956655311097822e-01,2.980682881400789075e-01
1.265000000000000036e+01,3.068737290849674060e-01,2.914821620142711289e-01,2.980682881400789075e-01
1.270000000000000107e+01,3.075283696924949739e-01,2.914648537369466386e-01,2.980682881400789075e-01
1.275000000000000000e+01,3.077671681603676435e-01,2.914455902884851013e-01,2.980682881400789075e-01
1.280000000000000071e+01,3.076049376914170574e-01,2.914261818823649652e-01,2.980682881400789075e-01
1.285000000000000142e+01,3.070648889188403174e-01,2.914083565577537116e-01,2.980682881400789075e-01
1.290000000000000036e+01,3.061777663619635881e-01,2.913937210555510027e-01,2.980682881400789075e-01
1.295000000000000107e+01,3.049808590293107691e-01,2.913837261559653058e-01,2.980682881400789075e-01
1.300000000000000000e+01,3.035169087059187976e-01,2.913796371257855178e-01,2.980682881400789075e-01
1.305000000000000071e+01,3.018329401879799034e-01,2.913825097775646356e-01,2.980682881400789075e-01
1.310000000000000142e+01,2.999790385922606606e-01,2.913931724933621625e-01,2.980682881400789075e-01
1.315000000000000036e+01,2.980070997600985927e-01,2.914122144157288985e-01,2.980682881400789075e-01
1.320000000000000107e+01,2.959695805211204345e-01,2.914399798612486991e-01,2.980682881400789075e-01
1.325000000000000000e+01,2.939182759700366687e-01,2.914765688699462731e-01,2.980682881400789075e-01
1.330000000000000071e+01,2.919031507286664606e-01,2.915218436696963011e-01,2.980682881400789075e-01
1.335000000000000142e+01,2.899712502327544406e-01,2.915754407106310730e-01,2.980682881400789075e-01
1.340000000000000036e+01,2.881657162754856505e-01,2.916367878123339863e-01,2.980682881400789075e-01
1.345000000000000107e+01,2.865249283119490342e-01,2.917051258678924341e-01,2.980682881400789075e-01
1.350000000000000000e+01,2.850817884253556977e-01,2.917795344649174449e-01,2.980682881400789075e-01
1.355000000000000071e+01,2.838631635092085936e-01,2.918589607153367904e-01,2.980682881400789075e-01
1.360000000000000142e+01,2.828894933392764321e-01,2.919422505337350149e-01,2.980682881400789075e-01
1.365000000000000036e+01,2.821745680602301132e-01,2.920281815685575877e-01,2.980682881400789075e-01
1.370000000000000107e+01,2.817254734871769695e-01,2.921154969716486804e-01,2.980682881400789075e-01
1.375000000000000000e+01,2.815426978119353052e-01,2.922029391891611261e-01,2.980682881400789075e-01
1.380000000000000071e+01,2.816203890641558738e-01,2.922892829704735185e-01,2.980682881400789075e-01
1.385000000000000142e+01,2.819467492053711610e-01,2.923733668208267078e-01,2.980682881400789075e-01
1.390000000000000036e+01,2.825045481491280652e-01,2.924541221672886104e-01,2.980682881400789075e-01
1.395000000000000107e+01,2.832717393356627977e-01,2.925305995656036773e-01,2.980682881400789075e-01
1.400000000000000000e+01,2.842221576938492866e-01,2.926019913466266220e-01,2.980682881400789075e-01
1.405000000000000071e+01,2.853262807726115180e-01,2.926676501844266420e-01,2.980682881400789075e-01
1.410000000000000142e+01,2.865520343422940375e-01,2.927271031626980657e-01,2.980682881400789075e-01
1.415000000000000036e+01,2.878656246499961546e-01,2.927800610205954501e-01,2.980682881400789075e-01
1.420000000000000107e+01,2.892323805579098961e-01,2.928264223720801751e-01,2.980682881400789075e-01
1.425000000000000000e+01,2.906175898222266296e-01,2.928662728126236181e-01,2.980682881400789075e-01
1.430000000000000071e+01,2.919873146509199824e-01,2.928998789516548129e-01,2.980682881400789075e-01
1.435000000000000142e+01,2.933091723413059349e-01,2.929276775361229768e-01,2.980682881400789075e-01
1.440000000000000036e+01,2.945530672390975213e-01,2.929502599572751387e-01,2.980682881400789075e-01
1.445000000000000107e+01,2.956918605400940536e-01,2.929683525561874724e-01,2.980682881400789075e-01
1.450000000000000000e+01,2.967019646875686534e-01,2.929827932604081586e-01,2.980682881400789075e-01
1.455000000000000071e+01,2.975638494535648992e-01,2.929945051907331122e-01,2.980682881400789075e-01
1.460000000000000142e+01,2.982624473976487889e-01,2.930044679700107846e-01,2.980682881400789075e-01
1.465000000000000036e+01,2.987874474332649077e-01,2.930136875413854036e-01,2.980682881400789075e-01
1.470000000000000107e+01,2.991334668337424785e-01,2.930231653581959472e-01,2.980682881400789075e-01
1.475000000000000000e+01,2.993000942659922448e-01,2.930338678389262652e-01,2.980682881400789075e-01
1.480000000000000071e+01,2.992917993801254006e-01,2.930466969858384618e-01,2.980682881400789075e-01
1.485000000000000142e+01,2.991177080712483782e-01,2.930624630436909350e-01,2.980682881400789075e-01
1.490000000000000036e+01,2.987912466611574169e-01,2.930818600246643535e-01,2.980682881400789075e-01
1.495000000000000107e+01,2.983296627548224222e-01,2.931054448477758423e-01,2.980682881400789075e-01
1.500000000000000000e+01,2.977534351885207653e-01,2.931336207372521319e-01,2.980682881400789075e-01
1.505000000000000071e+01,2.970855900442869735e-01,2.931666253972937675e-01,2.980682881400789075e-01
1.510000000000000142e+01,2.963509438805172480e-01,2.932045243342012442e-01,2.980682881400789075e-01
1.515000000000000036e+01,2.955752988439609430e-01,2.932472095357115949e-01,2.980682881400789075e-01
1.520000000000000107e+01,2.947846169296209351e-01,2.932944035471417576e-01,2.980682881400789075e-01
1.525000000000000000e+01,2.940042021313491460e-01,2.933456688106346189e-01,2.980682881400789075e-01
1.530000000000000071e+01,2.932579194277731283e-01,2.934004219638030597e-01,2.980682881400789075e-01
1.535000000000000142e+01,2.925674784018920116e-01,2.934579526336940081e-01,2.980682881400789075e-01
1.540000000000000036e+01,2.919518068090729557e-01,2.935174461172770921e-01,2.980682881400789075e-01
1.545000000000000107e+01,2.914265356853804612e-01,2.935780092160020227e-01,2.980682881400789075e-01
1.550000000000000000e+01,2.910036128075593753e-01,2.936386983939370809e-01,2.980682881400789075e-01
1.555000000000000071e+01,2.906910557315635080e-01,2.936985493600861030e-01,2.980682881400789075e-01
1.560000000000000142e+01,2.904928495581295955e-01,2.937566071379602572e-01,2.980682881400789075e-01
1.565000000000000036e+01,2.904089883456711374e-01,2.938119556803212018e-01,2.980682881400789075e-01
1.570000000000000107e+01,2.904356530663341762e-01,2.938637461138589035e-01,2.980682881400789075e-01
1.575000000000000000e+01,2.905655135177114268e-01,2.939112227557861279e-01,2.980682881400789075e-01
1.580000000000000071e+01,2.907881369566607810e-01,2.939537461291262255e-01,2.980682881400789075e-01
1.585000000000000142e+01,2.910904826466975681e-01,2.939908123120533179e-01,2.980682881400789075e-01
1.590000000000000036e+01,2.914574591616853616e-01,2.940220680844292667e-01,2.980682881400789075e-01
1.595000000000000107e+01,2.918725202330729740e-01,2.940473214765393362e-01,2.980682881400789075e-01
1.600000000000000000e+01,2.923182751425338344e-01,2.940665474755226882e-01,2.980682881400789075e-01
1.605000000000000071e+01,2.927770910385329994e-01,2.940798887986321164e-01,2.980682881400789075e-01
1.610000000000000142e+01,2.932316669134597542e-01,2.940876517939225443e-01,2.980682881400789075e-01
1.615000000000000213e+01,2.936655620820950441e-01,2.940902976733253404e-01,2.980682881400789075e-01
1.619999999999999929e+01,2.940636655837243763e-01,2.940884294159306633e-01,2.980682881400789075e-01
1.625000000000000000e+01,2.944125967107596442e-01,2.940827747969694261e-01,2.980682881400789075e-01
1.630000000000000071e+01,2.947010305811092468e-01,2.940741660975230154e-01,2.980682881400789075e-01
1.635000000000000142e+01,2.949199460884349699e-01,2.940635171292690364e-01,2.980682881400789075e-01
1.640000000000000213e+01,2.950627965029900546e-01,2.940517982662771979e-01,2.980682881400789075e-01
1.644999999999999929e+01,2.951256053367572463e-01,2.940400102114794079e-01,2.980682881400789075e-01
1.650000000000000000e+01,2.951069917777158769e-01,2.940291572391381392e-01,2.980682881400789075e-01
1.655000000000000071e+01,2.950081310525763945e-01,2.940202206472679047e-01,2.980682881400789075e-01
1.660000000000000142e+01,2.948326555672216576e-01,2.940141331269109370e-01,2.980682881400789075e-01
1.665000000000000213e+01,2.945865027180873397e-01,2.940117547102554241e-01,2.980682881400789075e-01
1.669999999999999929e+01,2.942777150154284871e-01,2.940138508989961208e-01,2.980682881400789075e-01
1.675000000000000000e+01,2.939161977735672560e-01,2.940210735004880060e-01,2.980682881400789075e-01
1.680000000000000071e+01,2.935134392612285814e-01,2.940339446147159919e-01,2.980682881400789075e-01
1.685000000000000142e+01,2.930821980020458795e-01,2.940528441225485068e-01,2.980682881400789075e-01
1.690000000000000213e+01,2.926361619698561456e-01,2.940780009278213258e-01,2.980682881400789075e-01
1.694999999999999929e+01,2.921895847875445318e-01,2.941094881051145027e-01,2.980682881400789075e-01
1.700000000000000000e+01,2.917569047125340154e-01,2.941472220041426167e-01,2.980682881400789075e-01
1.705000000000000071e+01,2.913523531262133814e-01,2.941909652628413308e-01,2.980682881400789075e-01
1.710000000000000142e+01,2.909895603433803601e-01,2.942403335866808911e-01,2.980682881400789075e-01
1.715000000000000213e+01,2.906811676916262743e-01,2.942948060634580365e-01,2.980682881400789075e-01
1.719999999999999929e+01,2.904384558300744379e-01,2.943537387025625951e-01,2.980682881400789075e-01
1.725000000000000000e+01,2.902710000291038872e-01,2.944163808170018326e-01,2.980682881400789075e-01
1.730000000000000071e+01,2.901863634781361445e-01,2.944818938065387748e-01,2.980682881400789075e-01
1.735000000000000142e+01,2.901898395165611322e-01,2.945493718521518534e-01,2.980682881400789075e-01
1.740000000000000213e+01,2.902842529240908243e-01,2.946178639963445978e-01,2.980682881400789075e-01
1.744999999999999929e+01,2.904698290413969541e-01,2.946863970610526517e-01,2.980682881400789075e-01
1.750000000000000000e+01,2.907441375525255389e-01,2.947539988451515214e-01,2.980682881400789075e-01
1.755000000000000071e+01,2.911021153302549291e-01,2.948197210467236040e-01,2.980682881400789075e-01
1.760000000000000142e+01,2.915361699501883841e-01,2.948826613709117361e-01,2.980682881400789075e-01
1.765000000000000213e+01,2.920363624763487875e-01,2.949419843117250806e-01,2.980682881400789075e-01
1.769999999999999929e+01,2.925906650850021995e-01,2.949969401347142250e-01,2.980682881400789075e-01
1.775000000000000000e+01,2.931852862007408578e-01,2.950468816359432256e-01,2.980682881400789075e-01
1.780000000000000071e+01,2.938050532325994224e-01,2.950912783099279291e-01,2.980682881400789075e-01
1.785000000000000142e+01,2.944338408549369013e-01,2.951297276238195044e-01,2.980682881400789075e-01
1.790000000000000213e+01,2.950550311787061841e-01,2.951619631656182685e-01,2.980682881400789075e-01
1.794999999999999929e+01,2.956519911625125618e-01,2.951878595090365320e-01,2.980682881400789075e-01
1.800000000000000000e+01,2.962085522354588885e-01,2.952074337151898153e-01,2.980682881400789075e-01
1.805000000000000071e+01,2.967094773209670300e-01,2.952208434699203909e-01,2.980682881400789075e-01
1.810000000000000142e+01,2.971409012046719034e-01,2.952283819336036230e-01,2.980682881400789075e-01
1.815000000000000213e+01,2.974907313974810563e-01,2.952304694561033171e-01,2.980682881400789075e-01
1.819999999999999929e+01,2.977489982099676413e-01,2.952276423815263784e-01,2.980682881400789075e-01
1.825000000000000000e+01,2.979081445752781443e-01,2.952205392340220280e-01,2.980682881400789075e-01
1.830000000000000071e+01,2.979632481387020637e-01,2.952098846356134842e-01,2.980682881400789075e-01
1.835000000000000142e+01,2.979121701892669671e-01,2.951964713585734645e-01,2.980682881400789075e-01
1.840000000000000213e+01,2.977556280753182461e-01,2.951811409569308209e-01,2.980682881400789075e-01
1.844999999999999929e+01,2.974971897736395365e-01,2.951647634532739706e-01,2.980682881400789075e-01
1.850000000000000000e+01,2.971431912392585861e-01,2.951482165772242872e-01,2.980682881400789075e-01
1.855000000000000071e+01,2.967025790336811353e-01,2.951323650601836990e-01,2.980682881400789075e-01
1.860000000000000142e+01,2.961866825049169760e-01,2.951180404868442020e-01,2.980682881400789075e-01
1.865000000000000213e+01,2.956089214686594691e-01,2.951060221874343692e-01,2.980682881400789075e-01
1.869999999999999929e+01,2.949844569093793001e-01,2.950970196260296885e-01,2.980682881400789075e-01
1.875000000000000000e+01,2.943297936690140171e-01,2.950916567000611557e-01,2.980682881400789075e-01
1.880000000000000071e+01,2.936623453954749219e-01,2.950904583153637906e-01,2.980682881400789075e-01
1.885000000000000142e+01,2.929999731484553838e-01,2.950938395409709036e-01,2.980682881400789075e-01
1.890000000000000213e+01,2.923605099612381908e-01,2.951020975799558133e-01,2.980682881400789075e-01
1.894999999999999929e+01,2.917612842829872544e-01,2.951154067187802821e-01,2.980682881400789075e-01
1.900000000000000000e+01,2.912186555233430840e-01,2.951338163398840586e-01,2.980682881400789075e-01
1.905000000000000071e+01,2.907475748414161121e-01,2.951572520028338253e-01,2.980682881400789075e-01
1.910000000000000142e+01,2.903611838268535528e-01,2.951855195205178028e-01,2.980682881400789075e-01
1.915000000000000213e+01,2.900704627909840294e-01,2.952183118808826001e-01,2.980682881400789075e-01
1.920000000000000284e+01,2.898839390226877200e-01,2.952552187937360628e-01,2.980682881400789075e-01
1.925000000000000000e+01,2.898074635935014021e-01,2.952957385781762589e-01,2.980682881400789075e-01
1.930000000000000071e+01,2.898440631727961514e-01,2.953392920510033992e-01,2.980682881400789075e-01
1.935000000000000142e+01,2.899938709147297233e-01,2.953852380314699877e-01,2.980682881400789075e-01
1.940000000000000213e+01,2.902541379030416091e-01,2.954328900439938121e-01,2.980682881400789075e-01
1.945000000000000284e+01,2.906193240013605350e-01,2.954815337786973473e-01,2.980682881400789075e-01
1.950000000000000000e+01,2.910812643763434626e-01,2.955304448601174805e-01,2.980682881400789075e-01
1.955000000000000071e+01,2.916294055579462530e-01,2.955789064770434349e-01,2.980682881400789075e-01
1.960000000000000142e+01,2.922511027845271503e-01,2.956262264406923634e-01,2.980682881400789075e-01
1.965000000000000213e+01,2.929319686413466850e-01,2.956717532635014245e-01,2.980682881400789075e-01
1.970000000000000284e+01,2.936562617059869651e-01,2.957148908855884439e-01,2.980682881400789075e-01
1.975000000000000000e+01,2.944073031013451636e-01,2.957551117190801993e-01,2.980682881400789075e-01
1.980000000000000071e+01,2.951679085339801722e-01,2.957919677305401729e-01,2.980682881400789075e-01
1.985000000000000142e+01,2.959208235412541521e-01,2.958250993370533100e-01,2.980682881400789075e-01
1.990000000000000213e+01,2.966491502375826483e-01,2.958542419505333365e-01,2.980682881400789075e-01
1.995000000000000284e+01,2.973367547704323655e-01,2.958792300659061625e-01,2.980682881400789075e-01
2.000000000000000000e+01,2.979686458891979695e-01,2.958999988504568135e-01,2.980682881400789075e-01
2.005000000000000071e+01,2.985313164074833159e-01,2.959165832523809048e-01,2.980682881400789075e-01
2.010000000000000142e+01,2.990130408158753750e-01,2.959291147051319459e-01,2.980682881400789075e-01
2.015000000000000213e+01,2.994041238005299421e-01,2.959378155593442861e-01,2.980682881400789075e-01
2.020000000000000284e+01,2.996970958787883443e-01,2.959429914248863924e-01,2.980682881400789075e-01
2.025000000000000000e+01,2.998868537296398573e-01,2.959450216510786102e-01,2.980682881400789075e-01
2.030000000000000071e+01,2.999707440455980367e-01,2.959443482125197478e-01,2.980682881400789075e-01
2.035000000000000142e+01,2.999485908528450873e-01,2.959414633006720585e-01,2.980682881400789075e-01
2.040000000000000213e+01,2.998226672432568463e-01,2.959368959468328675e-01,2.980682881400789075e-01
2.045000000000000284e+01,2.995976133519066553e-01,2.959311980199621495e-01,2.980682881400789075e-01
2.050000000000000000e+01,2.992803032207996261e-01,2.959249299527485499e-01,2.980682881400789075e-01
2.055000000000000071e+01,2.988796639400201349e-01,2.959186465511007280e-01,2.980682881400789075e-01
2.060000000000000142e+01,2.984064511746832848e-01,2.959128832359024797e-01,2.980682881400789075e-01
2.065000000000000213e+01,2.978729858868047198e-01,2.959081430514552413e-01,2.980682881400789075e-01
2.070000000000000284e+01,2.972928577524083793e-01,2.959048847527911974e-01,2.980682881400789075e-01
2.075000000000000000e+01,2.966806014512995970e-01,2.959035122543861585e-01,2.980682881400789075e-01
2.080000000000000071e+01,2.960513526535779594e-01,2.959043656863126759e-01,2.980682881400789075e-01
2.085000000000000142e+01,2.954204911160964730e-01,2.959077142613160127e-01,2.980682881400789075e-01
2.090000000000000213e+01,2.948032787983473346e-01,2.959137511086198935e-01,2.980682881400789075e-01
2.095000000000000284e+01,2.942145012704127094e-01,2.959225901785821344e-01,2.980682881400789075e-01
2.100000000000000000e+01,2.936681208744943983e-01,2.959342652679066710e-01,2.980682881400789075e-01
2.105000000000000071e+01,2.931769500783570348e-01,2.959487311593618220e-01,2.980682881400789075e-01
2.110000000000000142e+01,2.927523531935041223e-01,2.959658668143492766e-01,2.980682881400789075e-01
2.115000000000000213e+01,2.924039841039034471e-01,2.959854805027413716e-01,2.980682881400789075e-01
2.120000000000000284e+01,2.921395668572824844e-01,2.960073167036796904e-01,2.980682881400789075e-01
2.125000000000000000e+01,2.919647249206263062e-01,2.960310645649799066e-01,2.980682881400789075e-01
2.130000000000000071e+01,2.918828636206197702e-01,2.960563676687680834e-01,2.980682881400789075e-01
2.135000000000000142e+01,2.918951088194227106e-01,2.960828348181765435e-01,2.980682881400789075e-01
2.140000000000000213e+01,2.920003032702254697e-01,2.961100515353395912e-01,2.980682881400789075e-01
2.145000000000000284e+01,2.921950604189767486e-01,2.961375919452841621e-01,2.980682881400789075e-01
2.150000000000000000e+01,2.924738737376025299e-01,2.961650307140578642e-01,2.980682881400789075e-01
2.155000000000000071e+01,2.928292780602184675e-01,2.961919547127405128e-01,2.980682881400789075e-01
2.160000000000000142e+01,2.932520579141978390e-01,2.962179740916869308e-01,2.980682881400789075e-01
2.165000000000000213e+01,2.937314965518118548e-01,2.962427324710000809e-01,2.980682881400789075e-01
2.170000000000000284e+01,2.942556583436434225e-01,2.962659159830913769e-01,2.980682881400789075e-01
2.175000000000000000e+01,2.948116964263158279e-01,2.962872609402619206e-01,2.980682881400789075e-01
2.180000000000000071e+01,2.953861770230475914e-01,2.963065599433030717e-01,2.980682881400789075e-01
2.185000000000000142e+01,2.959654116790456646e-01,2.963236662947895117e-01,2.980682881400789075e-01
2.190000000000000213e+01,2.965357887626530742e-01,2.963384966314892566e-01,2.980682881400789075e-01
2.195000000000000284e+01,2.970840959521468538e-01,2.963510317425609997e-01,2.980682881400789075e-01
2.200000000000000000e+01,2.975978260213804072e-01,2.963613155923361386e-01,2.980682881400789075e-01
2.205000000000000071e+01,2.980654590121715186e-01,2.963694526169228238e-01,2.980682881400789075e-01
2.210000000000000142e+01,2.984767147909803131e-01,2.963756034111407756e-01,2.980682881400789075e-01
2.215000000000000213e+01,2.988227709855140191e-01,2.963799789650504724e-01,2.980682881400789075e-01
2.220000000000000284e+01,2.990964423400732652e-01,2.963828336464128244e-01,2.980682881400789075e-01
2.225000000000000000e+01,2.992923185790886120e-01,2.963844571558401642e-01,2.980682881400789075e-01
2.230000000000000071e+01,2.994068588962463529e-01,2.963851657044544452e-01,2.980682881400789075e-01
2.235000000000000142e+01,2.994384421701261068e-01,2.963852926790744302e-01,2.980682881400789075e-01
2.240000000000000213e+01,2.993873729329937783e-01,2.963851790670883890e-01,2.980682881400789075e-01
2.245000000000000284e+01,2.992558439814483884e-01,2.963851639122769832e-01,2.980682881400789075e-01
2.250000000000000000e+01,2.990478573161038933e-01,2.963855750641989362e-01,2.980682881400789075e-01
2.255000000000000071e+01,2.987691058363906582e-01,2.963867204678660161e-01,2.980682881400789075e-01
2.260000000000000142e+01,2.984268189014752659e-01,2.963888802180074666e-01,2.980682881400789075e-01
2.265000000000000213e+01,2.980295755041276196e-01,2.963922995741596900e-01,2.980682881400789075e-01
2.270000000000000284e+01,2.975870893932719974e-01,2.963971831001233070e-01,2.980682881400789075e-01
2.275000000000000000e+01,2.971099710208490730e-01,2.964036900551417775e-01,2.980682881400789075e-01
2.280000000000000071e+01,2.966094716722016411e-01,2.964119311256532274e-01,2.980682881400789075e-01
2.285000000000000142e+01,2.960972155539144390e-01,2.964219665468587062e-01,2.980682881400789075e-01
2.290000000000000213e+01,2.955849259416311048e-01,2.964338056238212116e-01,2.980682881400789075e-01
2.295000000000000284e+01,2.950841517123391489e-01,2.964474076234993594e-01,2.980682881400789075e-01
2.300000000000000000e+01,2.946060006791118568e-01,2.964626839730635788e-01,2.980682881400789075e-01
2.305000000000000071e+01,2.941608860905539080e-01,2.964795016669765082e-01,2.980682881400789075e-01
2.310000000000000142e+01,2.937582924350000679e-01,2.964976877564216573e-01,2.980682881400789075e-01
2.315000000000000213e+01,2.934065662896340188e-01,2.965170347703645626e-01,2.980682881400789075e-01
2.320000000000000284e+01,2.931127373738862119e-01,2.965373068982851135e-01,2.980682881400789075e-01
2.325000000000000000e+01,2.928823742109352701e-01,2.965582467507072995e-01,2.980682881400789075e-01
2.330000000000000071e+01,2.927194778871505809e-01,2.965795825051848467e-01,2.980682881400789075e-01
2.335000000000000142e+01,2.926264163530324369e-01,2.966010352423203433e-01,2.980682881400789075e-01
2.340000000000000213e+01,2.926039005655748371e-01,2.966223262784964954e-01,2.980682881400789075e-01
2.345000000000000284e+01,2.926510025728673026e-01,2.966431843089393783e-01,2.980682881400789075e-01
2.350000000000000000e+01,2.927652144334561557e-01,2.966633521860703171e-01,2.980682881400789075e-01
2.355000000000000071e+01,2.929425456933276717e-01,2.966825931732919308e-01,2.980682881400789075e-01
2.360000000000000142e+01,2.931776560586418223e-01,2.967006965328027324e-01,2.980682881400789075e-01
2.365000000000000213e+01,2.934640189444276404e-01,2.967174823271045425e-01,2.980682881400789075e-01
2.370000000000000284e+01,2.937941107832763299e-01,2.967328053369068797e-01,2.980682881400789075e-01
2.375000000000000000e+01,2.941596203697363077e-01,2.967465580225036592e-01,2.980682881400789075e-01
2.380000000000000071e+01,2.945516721116878678e-01,2.967586724807730336e-01,2.980682881400789075e-01
2.385000000000000142e+01,2.949610568651508946e-01,2.967691213751535440e-01,2.980682881400789075e-01
2.390000000000000213e+01,2.953784640394990224e-01,2.967779178407377039e-01,2.980682881400789075e-01
2.395000000000000284e+01,2.957947088628371524e-01,2.967851143905127498e-01,2.980682881400789075e-01
2.400000000000000000e+01,2.962009490721256855e-01,2.967908008713353030e-01,2.980682881400789075e-01
2.405000000000000071e+01,2.965888858141175199e-01,2.967951015390713487e-01,2.980682881400789075e-01
2.410000000000000142e+01,2.969509441829250029e-01,2.967981713411328437e-01,2.980682881400789075e-01
2.415000000000000213e+01,2.972804295486721760e-01,2.968001915111168065e-01,2.980682881400789075e-01
2.420000000000000284e+01,2.975716566206099700e-01,2.968013645941530720e-01,2.980682881400789075e-01
2.425000000000000000e+01,2.978200490108284249e-01,2.968019090326918796e-01,2.980682881400789075e-01
2.430000000000000071e+01,2.980222078978331246e-01,2.968020534506446428e-01,2.980682881400789075e-01
2.435000000000000142e+01,2.981759492127082911e-01,2.968020307788958867e-01,2.980682881400789075e-01
2.440000000000000213e+01,2.982803095676169192e-01,2.968020723671450645e-01,2.980682881400789075e-01
2.445000000000000284e+01,2.983355219031275096e-01,2.968024022257611527e-01,2.980682881400789075e-01
2.450000000000000000e+01,2.983429625356645021e-01,2.968032315368455132e-01,2.980682881400789075e-01
2.455000000000000071e+01,2.983050719291135411e-01,2.968047535660528480e-01,2.980682881400789075e-01
2.460000000000000142e+01,2.982252520859388079e-01,2.968071390960404510e-01,2.980682881400789075e-01
2.465000000000000213e+01,2.981077439440866228e-01,2.968105324888871688e-01,2.980682881400789075e-01
2.470000000000000284e+01,2.979574885675772000e-01,2.968150484687064883e-01,2.980682881400789075e-01
2.475000000000000000e+01,2.977799762223583557e-01,2.968207696973130250e-01,2.980682881400789075e-01
2.480000000000000071e+01,2.975810876266928306e-01,2.968277451955880220e-01,2.980682881400789075e-01
2.485000000000000142e+01,2.973669317503587206e-01,2.968359896416082888e-01,2.980682881400789075e-01
2.490000000000000213e+01,2.971436845047140674e-01,2.968454835541792236e-01,2.980682881400789075e-01
2.495000000000000284e+01,2.969174325147062032e-01,2.968561743477259318e-01,2.980682881400789075e-01
2.500000000000000000e+01,2.966940258965536925e-01,2.968679782221444463e-01,2.980682881400789075e-01
2.505000000000000071e+01,2.964789435879083279e-01,2.968807828298066775e-01,2.980682881400789075e-01
2.510000000000000142e+01,2.962771743023778770e-01,2.968944506420497786e-01,2.980682881400789075e-01
2.515000000000000213e+01,2.960931156235395711e-01,2.969088229197163198e-01,2.980682881400789075e-01
2.520000000000000284e+01,2.959304931353029522e-01,2.969237241771614522e-01,2.980682881400789075e-01
2.525000000000000000e+01,2.957923008291466482e-01,2.969389670170352047e-01,2.980682881400789075e-01
2.530000000000000071e+01,2.956807633597342555e-01,2.969543572044265889e-01,2.980682881400789075e-01
2.535000000000000142e+01,2.955973200644989030e-01,2.969696988438643714e-01,2.980682881400789075e-01
2.540000000000000213e+01,2.955426300445731513e-01,2.969847995213333869e-01,2.980682881400789075e-01
2.545000000000000284e+01,2.955165970458329405e-01,2.969994752759034240e-01,2.980682881400789075e-01
2.550000000000000000e+01,2.955184123976583588e-01,2.970135552716804406e-01,2.980682881400789075e-01
2.555000000000000071e+01,2.955466138760974859e-01,2.970268860503674224e-01,2.980682881400789075e-01
2.560000000000000142e+01,2.955991580646183947e-01,2.970393352574581813e-01,2.980682881400789075e-01
2.565000000000000213e+01,2.956735035909983655e-01,2.970507947505849344e-01,2.980682881400789075e-01
2.570000000000000284e+01,2.957667025192254329e-01,2.970611830163292777e-01,2.980682881400789075e-01
2.575000000000000000e+01,2.958754971621210261e-01,2.970704468413588040e-01,2.980682881400789075e-01
2.580000000000000071e+01,2.959964196418936599e-01,2.970785622045042929e-01,2.980682881400789075e-01
2.585000000000000142e+01,2.961258916480959402e-01,2.970855343777528690e-01,2.980682881400789075e-01
2.590000000000000213e+01,2.962603220109725766e-01,2.970913972455147545e-01,2.980682881400789075e-01
2.595000000000000284e+01,2.963961999091667687e-01,2.970962118723389223e-01,2.980682881400789075e-01
2.600000000000000000e+01,2.965301817522822403e-01,2.971000643689579723e-01,2.980682881400789075e-01
2.605000000000000071e+01,2.966591700116523178e-01,2.971030631246244225e-01,2.980682881400789075e-01
2.610000000000000142e+01,2.967803825107516724e-01,2.971053354896973642e-01,2.980682881400789075e-01
2.615000000000000213e+01,2.968914109270704982e-01,2.971070240059606182e-01,2.980682881400789075e-01
2.620000000000000284e+01,2.969902674998083358e-01,2.971082822928751699e-01,2.980682881400789075e-01
2.625000000000000000e+01,2.970754191844051650e-01,2.971092707056467441e-01,2.980682881400789075e-01
2.630000000000000071e+01,2.971458087488515476e-01,2.971101518854593060e-01,2.980682881400789075e-01
2.635000000000000142e+01,2.972008625711713981e-01,2.971110863234140420e-01,2.980682881400789075e-01
2.640000000000000213e+01,2.972404851748033372e-01,2.971122280576232177e-01,2.980682881400789075e-01
2.645000000000000284e+01,2.972650408293210367e-01,2.971137206176420187e-01,2.980682881400789075e-01
2.650000000000000000e+01,2.972753228460098818e-01,2.971156933221452134e-01,2.980682881400789075e-01
2.655000000000000071e+01,2.972725115062785362e-01,2.971182580247312965e-01,2.980682881400789075e-01
2.660000000000000142e+01,2.972581218678066461e-01,2.971215063892838071e-01,2.980682881400789075e-01
2.665000000000000213e+01,2.972339429880824779e-01,2.971255077608268569e-01,2.980682881400789075e-01
2.670000000000000284e+01,2.972019703749215758e-01,2.971303076807186305e-01,2.980682881400789075e-01
2.675000000000000000e+01,2.971643337048698874e-01,2.971359270768127447e-01,2.980682881400789075e-01
2.680000000000000071e+01,2.971232220292158166e-01,2.971423621403919690e-01,2.980682881400789075e-01
2.685000000000000142e+01,2.970808088008899950e-01,2.971495848827631625e-01,2.980682881400789075e-01
2.690000000000000213e+01,2.970391790932714882e-01,2.971575443459197885e-01,2.980682881400789075e-01
2.695000000000000284e+01,2.970002613365388400e-01,2.971661684241337364e-01,2.980682881400789075e-01
2.700000000000000000e+01,2.969657657654168892e-01,2.971753662372111360e-01,2.980682881400789075e-01
2.705000000000000071e+01,2.969371315552307711e-01,2.971850309818682701e-01,2.980682881400789075e-01
2.710000000000000142e+01,2.969154843270305211e-01,2.971950431756337219e-01,2.980682881400789075e-01
2.715000000000000213e+01,2.969016053376731246e-01,2.972052741981695001e-01,2.980682881400789075e-01
2.720000000000000284e+01,2.968959132516313382e-01,2.972155900281663321e-01,2.980682881400789075e-01
2.725000000000000000e+01,2.968984589356425952e-01,2.972258550701538660e-01,2.980682881400789075e-01
2.730000000000000071e+01,2.969089332449970642e-01,2.972359359647476773e-01,2.980682881400789075e-01
2.735000000000000142e+01,2.969266873021648157e-01,2.972457052780071995e-01,2.980682881400789075e-01
2.740000000000000213e+01,2.969507643252013440e-01,2.972550449705964604e-01,2.980682881400789075e-01
2.745000000000000284e+01,2.969799416641211720e-01,2.972638495551391258e-01,2.980682881400789075e-01
2.750000000000000000e+01,2.970127813647950865e-01,2.972720288602702654e-01,2.980682881400789075e-01
2.755000000000000071e+01,2.970476873150895147e-01,2.972795103320935994e-01,2.980682881400789075e-01
2.760000000000000142e+01,2.970829668459938899e-01,2.972862408176599747e-01,2.980682881400789075e-01
2.765000000000000213e+01,2.971168945660150884e-01,2.972921877902780508e-01,2.980682881400789075e-01
2.770000000000000284e+01,2.971477762002822098e-01,2.972973399924877524e-01,2.980682881400789075e-01
2.775000000000000000e+01,2.971740102824673713e-01,2.973017074889145461e-01,2.980682881400789075e-01
2.780000000000000071e+01,2.971941456998868913e-01,2.973053211374995786e-01,2.980682881400789075e-01
2.785000000000000142e+01,2.972069333090245902e-01,2.973082315033229173e-01,2.980682881400789075e-01
2.790000000000000213e+01,2.972113701070285274e-01,2.973105072539690141e-01,2.980682881400789075e-01
2.795000000000000284e+01,2.972067347499975365e-01,2.973122330887416065e-01,2.980682881400789075e-01
2.800000000000000000e+01,2.971926135362573107e-01,2.973135072656736266e-01,2.980682881400789075e-01
2.805000000000000071e+01,2.971689163080106777e-01,2.973144387999216987e-01,2.980682881400789075e-01
2.810000000000000142e+01,2.971358820546835533e-01,2.973151444145511468e-01,2.980682881400789075e-01
2.815000000000000213e+01,2.970940743147768015e-01,2.973157453297735620e-01,2.980682881400789075e-01
2.820000000000000284e+01,2.970443667611289418e-01,2.973163639792944513e-01,2.980682881400789075e-01
2.825000000000000000e+01,2.969879196106740560e-01,2.973171207425731599e-01,2.980682881400789075e-01
2.830000000000000071e+01,2.969261477199466870e-01,2.973181307795333406e-01,2.980682881400789075e-01
2.835000000000000142e+01,2.968606814098664892e-01,2.973195010497297064e-01,2.980682881400789075e-01
2.840000000000000213e+01,2.967933212077328853e-01,2.973213275913458298e-01,2.980682881400789075e-01
2.845000000000000284e+01,2.967259878023322806e-01,2.973236931269191419e-01,2.980682881400789075e-01
2.850000000000000000e+01,2.966606685819995759e-01,2.973266650526298349e-01,2.980682881400789075e-01
2.855000000000000071e+01,2.965993621682435633e-01,2.973302938566793063e-01,2.980682881400789075e-01
2.860000000000000142e+01,2.965440223720102186e-01,2.973346120000506243e-01,2.980682881400789075e-01
2.865000000000000213e+01,2.964965029883377401e-01,2.973396332801489517e-01,2.980682881400789075e-01
2.870000000000000284e+01,2.964585048099921960e-01,2.973453526848225947e-01,2.980682881400789075e-01
2.875000000000000000e+01,2.964315261829039705e-01,2.973517467314122920e-01,2.980682881400789075e-01
2.880000000000000071e+01,2.964168183464302442e-01,2.973587742731090833e-01,2.980682881400789075e-01
2.885000000000000142e+01,2.964153466997235808e-01,2.973663777433264155e-01,2.980682881400789075e-01
2.890000000000000213e+01,2.964277590115978467e-01,2.973744847982889294e-01,2.980682881400789075e-01
2.895000000000000284e+01,2.964543614451356501e-01,2.973830103088456744e-01,2.980682881400789075e-01
2.900000000000000000e+01,2.964951031001540338e-01,2.973918586448233703e-01,2.980682881400789075e-01
2.905000000000000071e+01,2.965495695875585702e-01,2.974009261891928935e-01,2.980682881400789075e-01
2.910000000000000142e+01,2.966169859415931365e-01,2.974101040150197717e-01,2.980682881400789075e-01
2.915000000000000213e+01,2.966962289522336316e-01,2.974192806556604785e-01,2.980682881400789075e-01
2.920000000000000284e+01,2.967858487649344679e-01,2.974283448979418432e-01,2.980682881400789075e-01
2.925000000000000000e+01,2.968840993542576912e-01,2.974371885290758022e-01,2.980682881400789075e-01
2.930000000000000071e+01,2.969889772382460214e-01,2.974457089707266966e-01,2.980682881400789075e-01
2.935000000000000142e+01,2.970982675691096753e-01,2.974538117378369706e-01,2.980682881400789075e-01
2.940000000000000213e+01,2.972095965206064672e-01,2.974614126653735702e-01,2.980682881400789075e-01
2.945000000000000284e+01,2.973204887010440500e-01,2.974684398529024443e-01,2.980682881400789075e-01
2.950000000000000000e+01,2.974284281602744828e-01,2.974748352846333654e-01,2.980682881400789075e-01
2.955000000000000071e+01,2.975309214356257059e-01,2.974805560910936397e-01,2.980682881400789075e-01
2.960000000000000142e+01,2.976255610004074903e-01,2.974855754276702902e-01,2.980682881400789075e-01
2.965000000000000213e+01,2.977100874429339239e-01,2.974898829546934742e-01,2.980682881400789075e-01
2.970000000000000284e+01,2.977824487157272881e-01,2.974934849133004655e-01,2.980682881400789075e-01
2.975000000000000000e+01,2.978408548538189482e-01,2.974964038008229283e-01,2.980682881400789075e-01
2.980000000000000071e+01,2.978838266662687806e-01,2.974986776586767689e-01,2.980682881400789075e-01
2.985000000000000142e+01,2.979102370530988808e-01,2.975003589945276472e-01,2.980682881400789075e-01
2.990000000000000213e+01,2.979193437863614236e-01,2.975015133686804703e-01,2.980682881400789075e-01
2.995000000000000284e+01,2.979108128135419808e-01,2.975022176820495412e-01,2.980682881400789075e-01
3.000000000000000000e+01,2.978847313876276659e-01,2.975025582095621735e-01,2.980682881400789075e-01
3.005000000000000071e+01,2.978416105940681624e-01,2.975026284283162625e-01,2.980682881400789075e-01
3.010000000000000142e+01,2.977823771233144012e-01,2.975025266941407343e-01,2.980682881400789075e-01
3.015000000000000213e+01,2.977083544212785204e-01,2.975023538233171894e-01,2.980682881400789075e-01
3.020000000000000284e+01,2.976212336315702256e-01,2.975022106380407205e-01,2.980682881400789075e-01
3.025000000000000000e+01,2.975230350155181336e-01,2.975021955346876523e-01,2.980682881400789075e-01
3.030000000000000071e+01,2.974160607917800681e-01,2.975024021330975876e-01,2.980682881400789075e-01
3.035000000000000142e+01,2.973028405701158561e-01,2.975029170628737396e-01,2.980682881400789075e-01
3.040000000000000213e+01,2.971860707573591998e-01,2.975038179391946147e-01,2.980682881400789075e-01
3.045000000000000284e+01,2.970685494820226036e-01,2.975051715758722515e-01,2.980682881400789075e-01
3.050000000000000000e+01,2.969531087121894397e-01,2.975070324774887198e-01,2.980682881400789075e-01
3.055000000000000071e+01,2.968425453250893575e-01,2.975094416455106860e-01,2.980682881400789075e-01
3.060000000000000142e+01,2.967395529227186968e-01,2.975124257254770921e-01,2.980682881400789075e-01
3.065000000000000213e+01,2.966466561739695695e-01,2.975159965138633456e-01,2.980682881400789075e-01
3.070000000000000284e+01,2.965661493992758913e-01,2.975201508342391055e-01,2.980682881400789075e-01
3.075000000000000000e+01,2.965000409996610964e-01,2.975248707830929207e-01,2.980682881400789075e-01
3.080000000000000071e+01,2.964500051708582329e-01,2.975301243364172343e-01,2.980682881400789075e-01
3.085000000000000142e+01,2.964173421391904650e-01,2.975358662990885694e-01,2.980682881400789075e-01
3.090000000000000213e+01,2.964029479151584767e-01,2.975420395704690413e-01,2.980682881400789075e-01
3.095000000000000284e+01,2.964072942907485242e-01,2.975485766917416730e-01,2.980682881400789075e-01
3.100000000000000000e+01,2.964304195161959199e-01,2.975554016334851504e-01,2.980682881400789075e-01
3.105000000000000071e+01,2.964719297911123652e-01,2.975624317760906523e-01,2.980682881400789075e-01
3.110000000000000142e+01,2.965310114038071099e-01,2.975695800309897110e-01,2.980682881400789075e-01
3.115000000000000213e+01,2.966064530616232542e-01,2.975767570474268098e-01,2.980682881400789075e-01
3.120000000000000284e+01,2.966966776840100350e-01,2.975838734477626590e-01,2.980682881400789075e-01
3.125000000000000000e+01,2.967997826877156187e-01,2.975908420340775407e-01,2.980682881400789075e-01
3.130000000000000071e+01,2.969135875873685770e-01,2.975975799101646668e-01,2.980682881400789075e-01
3.135000000000000142e+01,2.970356875705036370e-01,2.976040104658076446e-01,2.980682881400789075e-01
3.140000000000000213e+01,2.971635115874802224e-01,2.976100651744448822e-01,2.980682881400789075e-01
3.145000000000000284e+01,2.972943834253334860e-01,2.976156851608006138e-01,2.980682881400789075e-01
3.150000000000000000e+01,2.974255842099303160e-01,2.976208225016453990e-01,2.980682881400789075e-01
3.155000000000000071e+01,2.975544148005104805e-01,2.976254412303434016e-01,2.980682881400789075e-01
3.160000000000000142e+01,2.976782566008113196e-01,2.976295180240254856e-01,2.980682881400789075e-01
3.165000000000000213e+01,2.977946294062835952e-01,2.976330425608626484e-01,2.980682881400789075e-01
3.170000000000000284e+01,2.979012450313670568e-01,2.976360175437570144e-01,2.980682881400789075e-01
3.175000000000000000e+01,2.979960556080019640e-01,2.976384583955628549e-01,2.980682881400789075e-01
3.180000000000000071e+01,2.980772956101176985e-01,2.976403926394670663e-01,2.980682881400789075e-01
3.185000000000000142e+01,2.981435168328122609e-01,2.976418589861514197e-01,2.980682881400789075e-01
3.190000000000000213e+01,2.981936157340242532e-01,2.976429061566325251e-01,2.980682881400789075e-01
3.195000000000000284e+01,2.982268527263182145e-01,2.976435914760331425e-01,2.980682881400789075e-01
3.200000000000000000e+01,2.982428631835010724e-01,2.976439792788279082e-01,2.980682881400789075e-01
3.205000000000000426e+01,2.982416600986594335e-01,2.976441391702097095e-01,2.980682881400789075e-01
3.210000000000000142e+01,2.982236284951457761e-01,2.976441441910460672e-01,2.980682881400789075e-01
3.214999999999999858e+01,2.981895118489811813e-01,2.976440689353974101e-01,2.980682881400789075e-01
3.220000000000000284e+01,2.981403909294014776e-01,2.976439876697369313e-01,2.980682881400789075e-01
3.225000000000000000e+01,2.980776556033248870e-01,2.976439725018743543e-01,2.980682881400789075e-01
3.230000000000000426e+01,2.980029702787593271e-01,2.976440916452053331e-01,2.980682881400789075e-01
3.235000000000000142e+01,2.979182337807183001e-01,2.976444078203807631e-01,2.980682881400789075e-01
3.239999999999999858e+01,2.978255345598058712e-01,2.976449768319394118e-01,2.980682881400789075e-01
3.245000000000000284e+01,2.977271022265429723e-01,2.976458463520264552e-01,2.980682881400789075e-01
3.250000000000000000e+01,2.976252564815952129e-01,2.976470549371889041e-01,2.980682881400789075e-01
3.255000000000000426e+01,2.975223545708633455e-01,2.976486312975935578e-01,2.980682881400789075e-01
3.260000000000000142e+01,2.974207384322989367e-01,2.976505938310317623e-01,2.980682881400789075e-01
3.264999999999999858e+01,2.973226827157597896e-01,2.976529504269616044e-01,2.980682881400789075e-01
3.270000000000000284e+01,2.972303448459903130e-01,2.976556985387817655e-01,2.980682881400789075e-01
3.275000000000000000e+01,2.971457182602215141e-01,2.976588255157156526e-01,2.980682881400789075e-01
3.280000000000000426e+01,2.970705898850458659e-01,2.976623091792831577e-01,2.980682881400789075e-01
3.285000000000000142e+01,2.970065028222236836e-01,2.976661186235048384e-01,2.980682881400789075e-01
3.289999999999999858e+01,2.969547250910962721e-01,2.976702152128546386e-01,2.980682881400789075e-01
3.295000000000000284e+01,2.969162251286739940e-01,2.976745537476639947e-01,2.980682881400789075e-01
3.300000000000000000e+01,2.968916545807015472e-01,2.976790837632686260e-01,2.980682881400789075e-01
3.305000000000000426e+01,2.968813387325973663e-01,2.976837509267382109e-01,2.980682881400789075e-01
3.310000000000000142e+01,2.968852747335016251e-01,2.976884984935717626e-01,2.980682881400789075e-01
3.314999999999999858e+01,2.969031375657567029e-01,2.976932687862819948e-01,2.980682881400789075e-01
3.320000000000000284e+01,2.969342935123716609e-01,2.976980046573099448e-01,2.980682881400789075e-01
3.325000000000000000e+01,2.969778206828267431e-01,2.977026509001611809e-01,2.980682881400789075e-01
3.330000000000000426e+01,2.970325359791708975e-01,2.977071555749709608e-01,2.980682881400789075e-01
3.335000000000000142e+01,2.970970277254315062e-01,2.977114712177968414e-01,2.980682881400789075e-01
3.339999999999999858e+01,2.971696930488020860e-01,2.977155559067079516e-01,2.980682881400789075e-01
3.345000000000000284e+01,2.972487789948197179e-01,2.977193741620628442e-01,2.980682881400789075e-01
3.350000000000000000e+01,2.973324262835663201e-01,2.977228976631289825e-01,2.980682881400789075e-01
3.355000000000000426e+01,2.974187145713934610e-01,2.977261057682540901e-01,2.980682881400789075e-01
3.360000000000000142e+01,2.975057080730937331e-01,2.977289858310249726e-01,2.980682881400789075e-01
3.364999999999999858e+01,2.975915004219498727e-01,2.977315333101039352e-01,2.980682881400789075e-01
3.370000000000000284e+01,2.976742576977129406e-01,2.977337516755939606e-01,2.980682881400789075e-01
3.375000000000000000e+01,2.977522586323778087e-01,2.977356521197179196e-01,2.980682881400789075e-01
3.380000000000000426e+01,2.978239311069665884e-01,2.977372530842028464e-01,2.980682881400789075e-01
3.385000000000000142e+01,2.978878841751612661e-01,2.977385796209260360e-01,2.980682881400789075e-01
3.389999999999999858e+01,2.979429349869834875e-01,2.977396626060247464e-01,2.980682881400789075e-01
3.395000000000000284e+01,2.979881301331000487e-01,2.977405378307173001e-01,2.980682881400789075e-01
3.400000000000000000e+01,2.980227610830944451e-01,2.977412449944790707e-01,2.980682881400789075e-01
3.405000000000000426e+01,2.980463735447855811e-01,2.977418266279214243e-01,2.980682881400789075e-01
3.410000000000000142e+01,2.980587707223393834e-01,2.977423269737093925e-01,2.980682881400789075e-01
3.414999999999999858e+01,2.980600105949248735e-01,2.977427908541295243e-01,2.980682881400789075e-01
3.420000000000000284e+01,2.980503974719487248e-01,2.977432625534864319e-01,2.980682881400789075e-01
3.425000000000000000e+01,2.980304682029362162e-01,2.977437847424010964e-01,2.980682881400789075e-01
3.430000000000000426e+01,2.980009735279495753e-01,2.977443974693477768e-01,2.980682881400789075e-01
3.435000000000000142e+01,2.979628551465742792e-01,2.977451372424582687e-01,2.980682881400789075e-01
3.439999999999999858e+01,2.979172191589779528e-01,2.977460362218134482e-01,2.980682881400789075e-01
3.445000000000000284e+01,2.978653065907746478e-01,2.977471215392143433e-01,2.980682881400789075e-01
3.450000000000000000e+01,2.978084617541795209e-01,2.977484147588662089e-01,2.980682881400789075e-01
3.455000000000000426e+01,2.977480992212975797e-01,2.977499314886152826e-01,2.980682881400789075e-01
3.460000000000000142e+01,2.976856701916794079e-01,2.977516811474482106e-01,2.980682881400789075e-01
3.464999999999999858e+01,2.976226290260378660e-01,2.977536668909955275e-01,2.980682881400789075e-01
3.470000000000000284e+01,2.975604006919982392e-01,2.977558856928752551e-01,2.980682881400789075e-01
3.475000000000000000e+01,2.975003498268692370e-01,2.977583285759567988e-01,2.980682881400789075e-01
3.480000000000000426e+01,2.974437520677768454e-01,2.977609809841162414e-01,2.980682881400789075e-01
3.485000000000000142e+01,2.973917682323913292e-01,2.977638232818605180e-01,2.980682881400789075e-01
3.489999999999999858e+01,2.973454218553744366e-01,2.977668313663965338e-01,2.980682881400789075e-01
3.495000000000000284e+01,2.973055804982520645e-01,2.977699773743640588e-01,2.980682881400789075e-01
3.500000000000000000e+01,2.972729411555395385e-01,2.977732304635873906e-01,2.980682881400789075e-01
3.505000000000000426e+01,2.972480199796370681e-01,2.977765576488552446e-01,2.980682881400789075e-01
3.510000000000000142e+01,2.972311464434537198e-01,2.977799246699379676e-01,2.980682881400789075e-01
3.514999999999999858e+01,2.972224619551923630e-01,2.977832968697894378e-01,2.980682881400789075e-01
3.520000000000000284e+01,2.972219228365707844e-01,2.977866400611601794e-01,2.980682881400789075e-01
3.525000000000000000e+01,2.972293074763147080e-01,2.977899213606375328e-01,2.980682881400789075e-01
3.530000000000000426e+01,2.972442273773007737e-01,2.977931099704038131e-01,2.980682881400789075e-01
3.535000000000000142e+01,2.972661417304085507e-01,2.977961778897166845e-01,2.980682881400789075e-01
3.539999999999999858e+01,2.972943750729036272e-01,2.977991005402200742e-01,2.980682881400789075e-01
3.545000000000000284e+01,2.973281375257332826e-01,2.978018572916301676e-01,2.980682881400789075e-01
3.550000000000000000e+01,2.973665470538794375e-01,2.978044318770441956e-01,2.980682881400789075e-01
3.555000000000000426e+01,2.974086531579586690e-01,2.978068126900249024e-01,2.980682881400789075e-01
3.560000000000000142e+01,2.974534613843146658e-01,2.978089929586493212e-01,2.980682881400789075e-01
3.564999999999999858e+01,2.974999580352625239e-01,2.978109707948045637e-01,2.980682881400789075e-01
3.570000000000000284e+01,2.975471344709028076e-01,2.978127491200947552e-01,2.980682881400789075e-01
3.575000000000000000e+01,2.975940104186375335e-01,2.978143354727230685e-01,2.980682881400789075e-01
3.580000000000000426e+01,2.976396557454509817e-01,2.978157417025615317e-01,2.980682881400789075e-01
3.585000000000000142e+01,2.976832102000851465e-01,2.978169835642559549e-01,2.980682881400789075e-01
3.589999999999999858e+01,2.977239006960522016e-01,2.978180802205763755e-01,2.980682881400789075e-01
3.595000000000000284e+01,2.977610557802966573e-01,2.978190536702594593e-01,2.980682881400789075e-01
3.600000000000000000e+01,2.977941170143026395e-01,2.978199281162547951e-01,2.980682881400789075e-01
3.605000000000000426e+01,2.978226470823628347e-01,2.978207292915424631e-01,2.980682881400789075e-01
3.610000000000000142e+01,2.978463345332242884e-01,2.978214837605087650e-01,2.980682881400789075e-01
3.614999999999999858e+01,2.978649951538973606e-01,2.978222182142278296e-01,2.980682881400789075e-01
3.620000000000000284e+01,2.978785700654786872e-01,2.978229587778945531e-01,2.980682881400789075e-01
3.625000000000000000e+01,2.978871207177954394e-01,2.978237303480895659e-01,2.980682881400789075e-01
3.630000000000000426e+01,2.978908210399916490e-01,2.978245559765458350e-01,2.980682881400789075e-01
3.635000000000000142e+01,2.978899470754603485e-01,2.978254563156516044e-01,2.980682881400789075e-01
3.639999999999999858e+01,2.978848644896266995e-01,2.978264491391072744e-01,2.980682881400789075e-01
3.645000000000000284e+01,2.978760143861866050e-01,2.978275489489973227e-01,2.980682881400789075e-01
3.650000000000000000e+01,2.978638979000958198e-01,2.978287666781026521e-01,2.980682881400789075e-01
3.655000000000000426e+01,2.978490600529705157e-01,2.978301094936249838e-01,2.980682881400789075e-01
3.660000000000000142e+01,2.978320733582353608e-01,2.978315807057013709e-01,2.980682881400789075e-01
3.664999999999999858e+01,2.978135216495558790e-01,2.978331797812215354e-01,2.980682881400789075e-01
3.670000000000000284e+01,2.977939845776252370e-01,2.978349024606092854e-01,2.980682881400789075e-01
3.675000000000000000e+01,2.977740231786195624e-01,2.978367409724680392e-01,2.980682881400789075e-01
3.680000000000000426e+01,2.977541668644816397e-01,2.978386843383943883e-01,2.980682881400789075e-01
3.685000000000000142e+01,2.977349021229578896e-01,2.978407187579119042e-01,2.980682881400789075e-01
3.689999999999999858e+01,2.977166631466408031e-01,2.978428280614249801e-01,2.980682881400789075e-01
3.695000000000000284e+01,2.976998245379872676e-01,2.978449942174076770e-01,2.980682881400789075e-01
3.700000000000000000e+01,2.976846961642674594e-01,2.978471978787630148e-01,2.980682881400789075e-01
3.705000000000000426e+01,2.976715201654388521e-01,2.978494189524495406e-01,2.980682881400789075e-01
3.710000000000000142e+01,2.976604700515758650e-01,2.978516371760982495e-01,2.980682881400789075e-01
3.714999999999999858e+01,2.976516517669249851e-01,2.978538326854344720e-01,2.980682881400789075e-01
3.720000000000000284e+01,2.976451065466449442e-01,2.978559865568733422e-01,2.980682881400789075e-01
3.725000000000000000e+01,2.976408153510664012e-01,2.978580813106501135e-01,2.980682881400789075e-01
3.730000000000000426e+01,2.976387046315710494e-01,2.978601013612412474e-01,2.980682881400789075e-01
3.735000000000000142e+01,2.976386531620939246e-01,2.978620334035866901e-01,2.980682881400789075e-01
3.739999999999999858e+01,2.976404996604652409e-01,2.978638667256768291e-01,2.980682881400789075e-01
3.745000000000000284e+01,2.976440509235556142e-01,2.978655934403545702e-01,2.980682881400789075e-01
3.750000000000000000e+01,2.976490902083662182e-01,2.978672086316356826e-01,2.980682881400789075e-01
3.755000000000000426e+01,2.976553856064727555e-01,2.978687104133867503e-01,2.980682881400789075e-01
3.760000000000000142e+01,2.976626981801292482e-01,2.978700999007509731e-01,2.980682881400789075e-01
3.764999999999999858e+01,2.976707896533860032e-01,2.978713810971941878e-01,2.980682881400789075e-01
3.770000000000000284e+01,2.976794294793852491e-01,2.978725607023917088e-01,2.980682881400789075e-01
3.775000000000000000e+01,2.976884011343254866e-01,2.978736478483168248e-01,2.980682881400789075e-01
3.780000000000000426e+01,2.976975075184145059e-01,2.978746537727740007e-01,2.980682881400789075e-01
3.785000000000000142e+01,2.977065753736682918e-01,2.978755914411842509e-01,2.980682881400789075e-01
3.789999999999999858e+01,2.977154586571219563e-01,2.978764751286497869e-01,2.980682881400789075e-01
3.795000000000000284e+01,2.977240408355695256e-01,2.978773199751604261e-01,2.980682881400789075e-01
3.800000000000000000e+01,2.977322360942012969e-01,2.978781415272513944e-01,2.980682881400789075e-01
3.805000000000000426e+01,2.977399894764367061e-01,2.978789552794717799e-01,2.980682881400789075e-01
3.810000000000000142e+01,2.977472759958995630e-01,2.978797762286869988e-01,2.980682881400789075e-01
3.814999999999999858e+01,2.977540987838979691e-01,2.978806184535375823e-01,2.980682881400789075e-01
3.820000000000000284e+01,2.977604863569406901e-01,2.978814947303428107e-01,2.980682881400789075e-01
3.825000000000000000e+01,2.977664891086463927e-01,2.978824161954091165e-01,2.980682881400789075e-01
3.830000000000000426e+01,2.977721751486506196e-01,2.978833920621303255e-01,2.980682881400789075e-01
3.835000000000000142e+01,2.977776256274404232e-01,2.978844293994993842e-01,2.980682881400789075e-01
3.840000000000000568e+01,2.977829296999656705e-01,2.978855329767524651e-01,2.980682881400789075e-01
3.845000000000000284e+01,2.977881792918312120e-01,2.978867051768866459e-01,2.980682881400789075e-01
3.850000000000000000e+01,2.977934638392495947e-01,2.978879459797996176e-01,2.980682881400789075e-01
3.855000000000000426e+01,2.977988651771223960e-01,2.978892530138458339e-01,2.980682881400789075e-01
3.860000000000000142e+01,2.978044527480820935e-01,2.978906216727427725e-01,2.980682881400789075e-01
3.865000000000000568e+01,2.978102792986381808e-01,2.978920452930444718e-01,2.980682881400789075e-01
3.870000000000000284e+01,2.978163772164961198e-01,2.978935153858673357e-01,2.980682881400789075e-01
3.875000000000000000e+01,2.978227556456301550e-01,2.978950219152429191e-01,2.980682881400789075e-01
3.880000000000000426e+01,2.978293984930130422e-01,2.978965536144094206e-01,2.980682881400789075e-01
3.885000000000000142e+01,2.978362634135334752e-01,2.978980983305603014e-01,2.980682881400789075e-01
3.890000000000000568e+01,2.978432818283033301e-01,2.978996433880520267e-01,2.980682881400789075e-01
3.895000000000000284e+01,2.978503599972576188e-01,2.979011759598416131e-01,2.980682881400789075e-01
3.900000000000000000e+01,2.978573811308489749e-01,2.979026834369670196e-01,2.980682881400789075e-01
3.905000000000000426e+01,2.978642084890589237e-01,2.979041537861933930e-01,2.980682881400789075e-01
3.910000000000000142e+01,2.978706893802838818e-01,2.979055758865043479e-01,2.980682881400789075e-01
3.915000000000000568e+01,2.978766599393120051e-01,2.979069398358958898e-01,2.980682881400789075e-01
3.920000000000000284e+01,2.978819505339379003e-01,2.979082372209037599e-01,2.980682881400789075e-01
3.925000000000000000e+01,2.978863916249862021e-01,2.979094613424312366e-01,2.980682881400789075e-01
3.930000000000000426e+01,2.978898198856591018e-01,2.979106073927090259e-01,2.980682881400789075e-01
3.935000000000000142e+01,2.978920843739902846e-01,2.979116725795758480e-01,2.980682881400789075e-01
3.940000000000000568e+01,2.978930525472823221e-01,2.979126561956833008e-01,2.980682881400789075e-01
3.945000000000000284e+01,2.978926159099566373e-01,2.979135596316627721e-01,2.980682881400789075e-01
3.950000000000000000e+01,2.978906950961597855e-01,2.979143863337169185e-01,2.980682881400789075e-01
3.955000000000000426e+01,2.978872442053624447e-01,2.979151417074721864e-01,2.980682881400789075e-01
3.960000000000000142e+01,2.978822542324053857e-01,2.979158329712315312e-01,2.980682881400789075e-01
3.965000000000000568e+01,2.978757554620816150e-01,2.979164689629631435e-01,2.980682881400789075e-01
3.970000000000000284e+01,2.978678187313146819e-01,2.979170599064317471e-01,2.980682881400789075e-01
3.975000000000000000e+01,2.978585554980597294e-01,2.979176171427991848e-01,2.980682881400789075e-01
3.980000000000000426e+01,2.978481166939024871e-01,2.979181528347811803e-01,2.980682881400789075e-01
3.985000000000000142e+01,2.978366903756182738e-01,2.979186796510214230e-01,2.980682881400789075e-01
3.990000000000000568e+01,2.978244982283605458e-01,2.979192104387393125e-01,2.980682881400789075e-01
3.995000000000000284e+01,2.978117910084438491e-01,2.979197578929011492e-01,2.980682881400789075e-01
4.000000000000000000e+01,2.977988430457531588e-01,2.979203342301706137e-01,2.980682881400789075e-01
4.005000000000000426e+01,2.977859459537013920e-01,2.979209508757028058e-01,2.980682881400789075e-01
4.010000000000000142e+01,2.977734017176006942e-01,2.979216181704720245e-01,2.980682881400789075e-01
4.015000000000000568e+01,2.977615153497454870e-01,2.979223451062697481e-01,2.980682881400789075e-01
4.020000000000000284e+01,2.977505873110765089e-01,2.979231390947977287e-01,2.980682881400789075e-01
4.025000000000000000e+01,2.977409059048563011e-01,2.979240057764169780e-01,2.980682881400789075e-01
4.030000000000000426e+01,2.977327398473861297e-01,2.979249488731310902e-01,2.980682881400789075e-01
4.035000000000000142e+01,2.977263312146765095e-01,2.979259700892903373e-01,2.980682881400789075e-01
4.040000000000000568e+01,2.977218889525259926e-01,2.979270690623364026e-01,2.980682881400789075e-01
4.045000000000000284e+01,2.977195831212053889e-01,2.979282433646901485e-01,2.980682881400789075e-01
4.050000000000000000e+01,2.977195400255092661e-01,2.979294885566408646e-01,2.980682881400789075e-01
4.055000000000000426e+01,2.977218383570394145e-01,2.979307982888629303e-01,2.980682881400789075e-01
4.060000000000000142e+01,2.977265064489770796e-01,2.979321644519828949e-01,2.980682881400789075e-01
4.065000000000000568e+01,2.977335207150711982e-01,2.979335773694841705e-01,2.980682881400789075e-01
4.070000000000000284e+01,2.977428053148890030e-01,2.979350260291898644e-01,2.980682881400789075e-01
4.075000000000000000e+01,2.977542330573073048e-01,2.979364983476339712e-01,2.980682881400789075e-01
4.080000000000000426e+01,2.977676275244773296e-01,2.979379814608367205e-01,2.980682881400789075e-01
4.085000000000000142e+01,2.977827663697433791e-01,2.979394620343674971e-01,2.980682881400789075e-01
4.090000000000000568e+01,2.977993857158254820e-01,2.979409265851147848e-01,2.980682881400789075e-01
4.095000000000000284e+01,2.978171855545226343e-01,2.979423618069055868e-01,2.980682881400789075e-01
4.100000000000000000e+01,2.978358360267054361e-01,2.979437548920324530e-01,2.980682881400789075e-01
4.105000000000000426e+01,2.978549844418218462e-01,2.979450938408513827e-01,2.980682881400789075e-01
4.110000000000000142e+01,2.978742628798420333e-01,2.979463677519172404e-01,2.980682881400789075e-01
4.115000000000000568e+01,2.978932962057500022e-01,2.979475670856029934e-01,2.980682881400789075e-01
4.120000000000000284e+01,2.979117103175198400e-01,2.979486838948088301e-01,2.980682881400789075e-01
4.125000000000000000e+01,2.979291404430978174e-01,2.979497120171770153e-01,2.980682881400789075e-01
4.130000000000000426e+01,2.979452393003048094e-01,2.979506472241789106e-01,2.980682881400789075e-01
4.135000000000000142e+01,2.979596849357770694e-01,2.979514873235024064e-01,2.980682881400789075e-01
4.140000000000000568e+01,2.979721880650299526e-01,2.979522322123164257e-01,2.980682881400789075e-01
4.145000000000000284e+01,2.979824987453785212e-01,2.979528838801963619e-01,2.980682881400789075e-01
4.150000000000000000e+01,2.979904122266356925e-01,2.979534463617317108e-01,2.980682881400789075e-01
4.155000000000000426e+01,2.979957738410612400e-01,2.979539256400679514e-01,2.980682881400789075e-01
4.160000000000000142e+01,2.979984828137173247e-01,2.979543295038387662e-01,2.980682881400789075e-01
4.165000000000000568e+01,2.979984948969131020e-01,2.979546673610797836e-01,2.980682881400789075e-01
4.170000000000000284e+01,2.979958237574446001e-01,2.979549500147641861e-01,2.980682881400789075e-01
4.175000000000000000e+01,2.979905410724437709e-01,2.979551894055292305e-01,2.980682881400789075e-01
4.180000000000000426e+01,2.979827753183592054e-01,2.979553983279520923e-01,2.980682881400789075e-01
4.185000000000000142e+01,2.979727092673450928e-01,2.979555901273622798e-01,2.980682881400789075e-01
4.190000000000000568e+01,2.979605762355128085e-01,2.979557783846324415e-01,2.980682881400789075e-01
4.195000000000000284e+01,2.979466551574170841e-01,2.979559765966540708e-01,2.980682881400789075e-01
4.200000000000000000e+01,2.979312645900641932e-01,2.979561978602786598e-01,2.980682881400789075e-01
4.205000000000000426e+01,2.979147557768827559e-01,2.979564545673818454e-01,2.980682881400789075e-01
4.210000000000000142e+01,2.978975049266990860e-01,2.979567581183958369e-01,2.980682881400789075e-01
4.215000000000000568e+01,2.978799048840478081e-01,2.979571186611574274e-01,2.980682881400789075e-01
4.220000000000000284e+01,2.978623563844087219e-01,2.979575448612545308e-01,2.980682881400789075e-01
4.225000000000000000e+01,2.978452591005451566e-01,2.979580437092348988e-01,2.980682881400789075e-01
4.230000000000000426e+01,2.978290026935090373e-01,2.979586203690927637e-01,2.980682881400789075e-01
4.235000000000000142e+01,2.978139580836794420e-01,2.979592780713954947e-01,2.980682881400789075e-01
4.240000000000000568e+01,2.978004691532022963e-01,2.979600180532814835e-01,2.980682881400789075e-01
4.245000000000000284e+01,2.977888450813705457e-01,2.979608395463789194e-01,2.980682881400789075e-01
4.250000000000000000e+01,2.977793534989977564e-01,2.979617398125023464e-01,2.980682881400789075e-01
4.255000000000000426e+01,2.977722146270748715e-01,2.979627142257976757e-01,2.980682881400789075e-01
4.260000000000000142e+01,2.977675965395318314e-01,2.979637563988712934e-01,2.980682881400789075e-01
4.265000000000000568e+01,2.977656116605072456e-01,2.979648583493731406e-01,2.980682881400789075e-01
4.270000000000000284e+01,2.977663145740693240e-01,2.979660107025426385e-01,2.980682881400789075e-01
4.275000000000000000e+01,2.977697011898444157e-01,2.979672029243849996e-01,2.980682881400789075e-01
4.280000000000000426e+01,2.977757092726018295e-01,2.979684235794565761e-01,2.980682881400789075e-01
4.285000000000000142e+01,2.977842203086258910e-01,2.979696606067034348e-01,2.980682881400789075e-01
4.290000000000000568e+01,2.977950626477923191e-01,2.979709016064425176e-01,2.980682881400789075e-01
4.295000000000000284e+01,2.978080158286764423e-01,2.979721341313962268e-01,2.980682881400789075e-01
4.300000000000000000e+01,2.978228159656936547e-01,2.979733459746984892e-01,2.980682881400789075e-01
4.305000000000000426e+01,2.978391620529724504e-01,2.979745254479742034e-01,2.980682881400789075e-01
4.310000000000000142e+01,2.978567230199978266e-01,2.979756616429525828e-01,2.980682881400789075e-01
4.315000000000000568e+01,2.978751453594485898e-01,2.979767446705915979e-01,2.980682881400789075e-01
4.320000000000000284e+01,2.978940611382985826e-01,2.979777658723495870e-01,2.980682881400789075e-01
4.325000000000000000e+01,2.979130961991774407e-01,2.979787179990256440e-01,2.980682881400789075e-01
4.330000000000000426e+01,2.979318783600298781e-01,2.979795953534720709e-01,2.980682881400789075e-01
4.335000000000000142e+01,2.979500454259492170e-01,2.979803938944432518e-01,2.980682881400789075e-01
4.340000000000000568e+01,2.979672528372350748e-01,2.979811112998518308e-01,2.980682881400789075e-01
4.345000000000000284e+01,2.979831807916836772e-01,2.979817469887340864e-01,2.980682881400789075e-01
4.350000000000000000e+01,2.979975406962399043e-01,2.979823021022483531e-01,2.980682881400789075e-01
4.355000000000000426e+01,2.980100808227675313e-01,2.979827794450244371e-01,2.980682881400789075e-01
4.360000000000000142e+01,2.980205910641787193e-01,2.979831833891152804e-01,2.980682881400789075e-01
4.365000000000000568e+01,2.980289067098652045e-01,2.979835197436578320e-01,2.980682881400789075e-01
4.370000000000000284e+01,2.980349111827171882e-01,2.979837955941082583e-01,2.980682881400789075e-01
4.375000000000000000e+01,2.980385377034649452e-01,2.979840191155543883e-01,2.980682881400789075e-01
4.380000000000000426e+01,2.980397698711786392e-01,2.979841993651221599e-01,2.980682881400789075e-01
4.385000000000000142e+01,2.980386411711213324e-01,2.979843460588652571e-01,2.980682881400789075e-01
4.390000000000000568e+01,2.980352334424390404e-01,2.979844693387576626e-01,2.980682881400789075e-01
4.395000000000000284e+01,2.980296743581212215e-01,2.979845795354942317e-01,2.980682881400789075e-01
4.400000000000000000e+01,2.980221339880541609e-01,2.979846869327481551e-01,2.980682881400789075e-01
4.405000000000000426e+01,2.980128205326195157e-01,2.979848015383418924e-01,2.980682881400789075e-01
4.410000000000000142e+01,2.980019753290101270e-01,2.979849328674684106e-01,2.980682881400789075e-01
4.415000000000000568e+01,2.979898672450778108e-01,2.979850897426677969e-01,2.980682881400789075e-01
4.420000000000000284e+01,2.979767865859672682e-01,2.979852801147311325e-01,2.980682881400789075e-01
4.425000000000000000e+01,2.979630386468768433e-01,2.979855109080893349e-01,2.980682881400789075e-01
4.430000000000000426e+01,2.979489370508998647e-01,2.979857878935648907e-01,2.980682881400789075e-01
4.435000000000000142e+01,2.979347970139142321e-01,2.979861155906404213e-01,2.980682881400789075e-01
4.440000000000000568e+01,2.979209286788065403e-01,2.979864972006467938e-01,2.980682881400789075e-01
4.445000000000000284e+01,2.979076306588621659e-01,2.979869345715158713e-01,2.980682881400789075e-01
4.450000000000000000e+01,2.978951839248970557e-01,2.979874281939962621e-01,2.980682881400789075e-01
4.455000000000000426e+01,2.978838461626622247e-01,2.979879772285122241e-01,2.980682881400789075e-01
4.460000000000000142e+01,2.978738467162964643e-01,2.979885795611707522e-01,2.980682881400789075e-01
4.465000000000000568e+01,2.978653822202899093e-01,2.979892318868075929e-01,2.980682881400789075e-01
4.470000000000000284e+01,2.978586130067614746e-01,2.979899298164127575e-01,2.980682881400789075e-01
4.475000000000000000e+01,2.978536603571549923e-01,2.979906680058120316e-01,2.980682881400789075e-01
4.480000000000000426e+01,2.978506046480871583e-01,2.979914403020962888e-01,2.980682881400789075e-01
4.485000000000000142e+01,2.978494844204733760e-01,2.979922399040038639e-01,2.980682881400789075e-01
4.490000000000000568e+01,2.978502963797147740e-01,2.979930595322621834e-01,2.980682881400789075e-01
4.495000000000000284e+01,2.978529963131774649e-01,2.979938916057961462e-01,2.980682881400789075e-01
4.500000000000000000e+01,2.978575008900044008e-01,2.979947284197013713e-01,2.980682881400789075e-01
4.505000000000000426e+01,2.978636902880273385e-01,2.979955623209616933e-01,2.980682881400789075e-01
4.510000000000000142e+01,2.978714115737479129e-01,2.979963858780576569e-01,2.980682881400789075e-01
4.515000000000000568e+01,2.978804827445406533e-01,2.979971920408558961e-01,2.980682881400789075e-01
4.520000000000000284e+01,2.978906973278639958e-01,2.979979742874849236e-01,2.980682881400789075e-01
4.525000000000000000e+01,2.979018294207261275e-01,2.979987267552785535e-01,2.980682881400789075e-01
4.530000000000000426e+01,2.979136390442476690e-01,2.979994443532982817e-01,2.980682881400789075e-01
4.535000000000000142e+01,2.979258776830895905e-01,2.980001228544141290e-01,2.980682881400789075e-01
4.540000000000000568e+01,2.979382938778742940e-01,2.980007589654274369e-01,2.980682881400789075e-01
4.545000000000000284e+01,2.979506387405043144e-01,2.980013503742397485e-01,2.980682881400789075e-01
4.550000000000000000e+01,2.979626712673655864e-01,2.980018957736030316e-01,2.980682881400789075e-01
4.555000000000000426e+01,2.979741633335715734e-01,2.980023948615174167e-01,2.980682881400789075e-01
4.560000000000000142e+01,2.979849042623525790e-01,2.980028483188577049e-01,2.980682881400789075e-01
4.565000000000000568e+01,2.979947048770409390e-01,2.980032577653060621e-01,2.980682881400789075e-01
4.570000000000000284e+01,2.980034009583956700e-01,2.980036256951286155e-01,2.980682881400789075e-01
4.575000000000000000e+01,2.980108560467650269e-01,2.980039553947531616e-01,2.980682881400789075e-01
4.580000000000000426e+01,2.980169635462773248e-01,2.980042508444763483e-01,2.980682881400789075e-01
4.585000000000000142e+01,2.980216481063641121e-01,2.980045166069380524e-01,2.980682881400789075e-01
4.590000000000000568e+01,2.980248662739346521e-01,2.980047577052511443e-01,2.980682881400789075e-01
4.595000000000000284e+01,2.980266064269547766e-01,2.980049794938525731e-01,2.980682881400789075e-01
4.600000000000000000e+01,2.980268880165983236e-01,2.980051875252495708e-01,2.980682881400789075e-01
4.605000000000000426e+01,2.980257601601370987e-01,2.980053874158680727e-01,2.980682881400789075e-01
4.610000000000000142e+01,2.980232996400107859e-01,2.980055847141690473e-01,2.980682881400789075e-01
4.615000000000000568e+01,2.980196083758046566e-01,2.980057847740827381e-01,2.980682881400789075e-01
4.620000000000000284e+01,2.980148104449970026e-01,2.980059926366276368e-01,2.980682881400789075e-01
4.625000000000000000e+01,2.980090487352118345e-01,2.980062129223294276e-01,2.980682881400789075e-01
4.630000000000000426e+01,2.980024813153008822e-01,2.980064497367463372e-01,2.980682881400789075e-01
4.635000000000000142e+01,2.979952776149158433e-01,2.980067065910455004e-01,2.980682881400789075e-01
4.640000000000000568e+01,2.979876145024157319e-01,2.980069863391721086e-01,2.980682881400789075e-01
4.645000000000000284e+01,2.979796723491281996e-01,2.980072911327165119e-01,2.980682881400789075e-01
4.650000000000000000e+01,2.979716311643320625e-01,2.980076223941279245e-01,2.980682881400789075e-01
4.655000000000000426e+01,2.979636668800642596e-01,2.980079808084556414e-01,2.980682881400789075e-01
4.660000000000000142e+01,2.979559478582057830e-01,2.980083663333359389e-01,2.980682881400789075e-01
4.665000000000000568e+01,2.979486316845099125e-01,2.980087782264894125e-01,2.980682881400789075e-01
4.670000000000000284e+01,2.979418623055351545e-01,2.980092150895722880e-01,2.980682881400789075e-01
4.675000000000000000e+01,2.979357675550729501e-01,2.980096749268336676e-01,2.980682881400789075e-01
4.680000000000000426e+01,2.979304571068248086e-01,2.980101552166912193e-01,2.980682881400789075e-01
4.685000000000000142e+01,2.979260208799987542e-01,2.980106529940486637e-01,2.980682881400789075e-01
4.690000000000000568e+01,2.979225279143373206e-01,2.980111649409541430e-01,2.980682881400789075e-01
4.695000000000000284e+01,2.979200257210321001e-01,2.980116874830403551e-01,2.980682881400789075e-01
4.700000000000000000e+01,2.979185401061734684e-01,2.980122168890985690e-01,2.980682881400789075e-01
4.705000000000000426e+01,2.979180754539670350e-01,2.980127493711239306e-01,2.980682881400789075e-01
4.710000000000000142e+01,2.979186154480494286e-01,2.980132811822246430e-01,2.980682881400789075e-01
4.715000000000000568e+01,2.979201242009749118e-01,2.980138087099104549e-01,2.980682881400789075e-01
4.720000000000000284e+01,2.979225477544318323e-01,2.980143285624663463e-01,2.980682881400789075e-01
4.725000000000000000e+01,2.979258159061000666e-01,2.980148376463613302e-01,2.980682881400789075e-01
4.730000000000000426e+01,2.979298443133742147e-01,2.980153332329392168e-01,2.980682881400789075e-01
4.735000000000000142e+01,2.979345368195620014e-01,2.980158130129751948e-01,2.980682881400789075e-01
4.740000000000000568e+01,2.979397879447087671e-01,2.980162751380485142e-01,2.980682881400789075e-01
4.745000000000000284e+01,2.979454854809828745e-01,2.980167182480702448e-01,2.980682881400789075e-01
4.750000000000000000e+01,2.979515131316517462e-01,2.980171414846987110e-01,2.980682881400789075e-01
4.755000000000000426e+01,2.979577531331259466e-01,2.980175444907695592e-01,2.980682881400789075e-01
4.760000000000000142e+01,2.979640888013689315e-01,2.980179273962448860e-01,2.980682881400789075e-01
4.765000000000000568e+01,2.979704069471568184e-01,2.980182907915407964e-01,2.980682881400789075e-01
4.770000000000000284e+01,2.979766001091624372e-01,2.980186356894130584e-01,2.980682881400789075e-01
4.775000000000000000e+01,2.979825685595604567e-01,2.980189634768594109e-01,2.980682881400789075e-01
4.780000000000000426e+01,2.979882220436566587e-01,2.980192758587264512e-01,2.980682881400789075e-01
4.785000000000000142e+01,2.979934812227800212e-01,2.980195747948850560e-01,2.980682881400789075e-01
4.790000000000000568e+01,2.979982787981187986e-01,2.980198624329565837e-01,2.980682881400789075e-01
4.795000000000000284e+01,2.980025603021042579e-01,2.980201410386298932e-01,2.980682881400789075e-01
4.800000000000000000e+01,2.980062845530705995e-01,2.980204129256100454e-01,2.980682881400789075e-01
4.805000000000000426e+01,2.980094237779771227e-01,2.980206803871799370e-01,2.980682881400789075e-01
4.810000000000000142e+01,2.980119634166773501e-01,2.980209456312463145e-01,2.980682881400789075e-01
4.815000000000000568e+01,2.980139016292910892e-01,2.980212107205767458e-01,2.980682881400789075e-01
4.820000000000000284e+01,2.980152485354165548e-01,2.980214775197330690e-01,2.980682881400789075e-01
4.825000000000000000e+01,2.980160252199936521e-01,2.980217476499643636e-01,2.980682881400789075e-01
4.830000000000000426e+01,2.980162625454114145e-01,2.980220224530545359e-01,2.980682881400789075e-01
4.835000000000000142e+01,2.980159998128139587e-01,2.980223029648330635e-01,2.980682881400789075e-01
4.840000000000000568e+01,2.980152833174254945e-01,2.980225898987576283e-01,2.980682881400789075e-01
4.845000000000000284e+01,2.980141648430768009e-01,2.980228836396799363e-01,2.980682881400789075e-01
4.850000000000000000e+01,2.980127001400131315e-01,2.980231842476117055e-01,2.980682881400789075e-01
4.855000000000000426e+01,2.980109474276090298e-01,2.980234914710299665e-01,2.980682881400789075e-01
4.860000000000000142e+01,2.980089659599585716e-01,2.980238047690066394e-01,2.980682881400789075e-01
4.865000000000000568e+01,2.980068146876490576e-01,2.980241233412190827e-01,2.980682881400789075e-01
4.870000000000000284e+01,2.980045510435949119e-01,2.980244461647063581e-01,2.980682881400789075e-01
4.875000000000000000e+01,2.980022298748506437e-01,2.980247720360803543e-01,2.980682881400789075e-01
4.880000000000000426e+01,2.979999025360967613e-01,2.980250996177888911e-01,2.980682881400789075e-01
4.885000000000000142e+01,2.979976161542530200e-01,2.980254274869558184e-01,2.980682881400789075e-01
4.890000000000000568e+01,2.979954130676485402e-01,2.980257541852964764e-01,2.980682881400789075e-01
4.895000000000000284e+01,2.979933304375794734e-01,2.980260782686220411e-01,2.980682881400789075e-01
4.900000000000000000e+01,2.979914000250805661e-01,2.980263983545018425e-01,2.980682881400789075e-01
4.905000000000000426e+01,2.979896481214602266e-01,2.980267131667464486e-01,2.980682881400789075e-01
4.910000000000000142e+01,2.979880956176841900e-01,2.980270215755007057e-01,2.980682881400789075e-01
4.915000000000000568e+01,2.979867581950847999e-01,2.980273226318940760e-01,2.980682881400789075e-01
4.920000000000000284e+01,2.979856466181233232e-01,2.980276155963745288e-01,2.980682881400789075e-01
4.925000000000000000e+01,2.979847671090045669e-01,2.980278999600522449e-01,2.980682881400789075e-01
4.930000000000000426e+01,2.979841217837693179e-01,2.980281754585912268e-01,2.980682881400789075e-01
4.935000000000000142e+01,2.979837091299830099e-01,2.980284420784045651e-01,2.980682881400789075e-01
4.940000000000000568e+01,2.979835245071877914e-01,2.980287000551283261e-01,2.980682881400789075e-01
4.945000000000000284e+01,2.979835606527821423e-01,2.980289498645635748e-01,2.980682881400789075e-01
4.950000000000000000e+01,2.979838081778178327e-01,2.980291922064782217e-01,2.980682881400789075e-01
4.955000000000000426e+01,2.979842560392542694e-01,2.980294279818499481e-01,2.980682881400789075e-01
4.960000000000000142e+01,2.979848919773881999e-01,2.980296582642981140e-01,2.980682881400789075e-01
4.965000000000000568e+01,2.979857029093984089e-01,2.980298842665990433e-01,2.980682881400789075e-01
4.970000000000000284e+01,2.979866752721501144e-01,2.980301073032952663e-01,2.980682881400789075e-01
4.975000000000000000e+01,2.979877953095359522e-01,2.980303287505001175e-01,2.980682881400789075e-01
4.980000000000000426e+01,2.979890493016677522e-01,2.980305500040559830e-01,2.980682881400789075e-01
4.985000000000000142e+01,2.979904237351439500e-01,2.980307724372337486e-01,2.980682881400789075e-01
4.990000000000000568e+01,2.979919054154006042e-01,2.980309973591554473e-01,2.980682881400789075e-01
4.995000000000000284e+01,2.979934815238020618e-01,2.980312259750885762e-01,2.980682881400789075e-01
5.000000000000000000e+01,2.979951396236383832e-01,2.980314593496974362e-01,2.980682881400789075e-01
5.005000000000000426e+01,2.979968676205700384e-01,2.980316983742455350e-01,2.980682881400789075e-01
5.010000000000000142e+01,2.979986536842916811e-01,2.980319437386302894e-01,2.980682881400789075e-01
5.015000000000000568e+01,2.980004861392613336e-01,2.980321959089948236e-01,2.980682881400789075e-01
5.020000000000000284e+01,2.980023533332455399e-01,2.980324551115090537e-01,2.980682881400789075e-01
5.025000000000000000e+01,2.980042434931406414e-01,2.980327213227482730e-01,2.980682881400789075e-01
5.030000000000000426e+01,2.980061445780147200e-01,2.980329942669194820e-01,2.980682881400789075e-01
5.035000000000000142e+01,2.980080441395484558e-01,2.980332734200097922e-01,2.980682881400789075e-01
5.040000000000000568e+01,2.980099291999995792e-01,2.980335580207491564e-01,2.980682881400789075e-01
5.045000000000000284e+01,2.980117861574516080e-01,2.980338470881045976e-01,2.980682881400789075e-01
5.050000000000000000e+01,2.980136007274113985e-01,2.980341394448566272e-01,2.980682881400789075e-01
5.055000000000000426e+01,2.980153579287801446e-01,2.980344337466529492e-01,2.980682881400789075e-01
5.060000000000000142e+01,2.980170421208417353e-01,2.980347285157948223e-01,2.980682881400789075e-01
5.065000000000000568e+01,2.980186370962088493e-01,2.980350221788926057e-01,2.980682881400789075e-01
5.070000000000000284e+01,2.980201262326721001e-01,2.980353131074280348e-01,2.980682881400789075e-01
5.075000000000000000e+01,2.980214927046626050e-01,2.980355996601863344e-01,2.980682881400789075e-01
5.080000000000000426e+01,2.980227197526290617e-01,2.980358802264735929e-01,2.980682881400789075e-01
5.085000000000000142e+01,2.980237910061254158e-01,2.980361532690123938e-01,2.980682881400789075e-01
5.090000000000000568e+01,2.980246908538982664e-01,2.980364173654152515e-01,2.980682881400789075e-01
5.095000000000000284e+01,2.980254048518481969e-01,2.980366712471662627e-01,2.980682881400789075e-01
5.100000000000000000e+01,2.980259201575244377e-01,2.980369138351031677e-01,2.980682881400789075e-01
5.105000000000000426e+01,2.980262259778910239e-01,2.980371442704725649e-01,2.980682881400789075e-01
5.110000000000000142e+01,2.980263140155753332e-01,2.980373619407402086e-01,2.980682881400789075e-01
5.115000000000000568e+01,2.980261788977526249e-01,2.980375664994646678e-01,2.980682881400789075e-01
5.120000000000000284e+01,2.980258185713072216e-01,2.980377578796868931e-01,2.980682881400789075e-01
5.125000000000000000e+01,2.980252346479787540e-01,2.980379363004468374e-01,2.980682881400789075e-01
5.130000000000000426e+01,2.980244326838897284e-01,2.980381022662083046e-01,2.980682881400789075e-01
5.135000000000000142e+01,2.980234223791390358e-01,2.980382565591467858e-01,2.980682881400789075e-01
5.140000000000000568e+01,2.980222176850307325e-01,2.980384002244331199e-01,2.980682881400789075e-01
5.145000000000000284e+01,2.980208368089165560e-01,2.980385345488208437e-01,2.980682881400789075e-01
5.150000000000000000e+01,2.980193021095073891e-01,2.980386610330132968e-01,2.980682881400789075e-01
5.155000000000000426e+01,2.980176398787465764e-01,2.980387813584439161e-01,2.980682881400789075e-01
5.160000000000000142e+01,2.980158800098293703e-01,2.980388973492478777e-01,2.980682881400789075e-01
5.165000000000000568e+01,2.980140555545752190e-01,2.980390109303260870e-01,2.980682881400789075e-01
5.170000000000000284e+01,2.980122021769777696e-01,2.980391240825074339e-01,2.980682881400789075e-01
5.175000000000000000e+01,2.980103575132425631e-01,2.980392387958937794e-01,2.980682881400789075e-01
5.180000000000000426e+01,2.980085604518463716e-01,2.980393570225249311e-01,2.980682881400789075e-01
5.185000000000000142e+01,2.980068503499944677e-01,2.980394806295261212e-01,2.980682881400789075e-01
5.190000000000000568e+01,2.980052662052130041e-01,2.980396113538947844e-01,2.980682881400789075e-01
5.195000000000000284e+01,2.980038458026089132e-01,2.980397507600531237e-01,2.980682881400789075e-01
5.200000000000000000e+01,2.980026248594938587e-01,2.980399002012279475e-01,2.980682881400789075e-01
5.205000000000000426e+01,2.980016361895729271e-01,2.980400607856344419e-01,2.980682881400789075e-01
5.210000000000000142e+01,2.980009089087218288e-01,2.980402333483232469e-01,2.980682881400789075e-01
5.215000000000000568e+01,2.980004677035406613e-01,2.980404184294170866e-01,2.980682881400789075e-01
5.220000000000000284e+01,2.980003321824115092e-01,2.980406162593062791e-01,2.980682881400789075e-01
5.225000000000000000e+01,2.980005163267578361e-01,2.980408267512029141e-01,2.980682881400789075e-01
5.230000000000000426e+01,2.980010280576899095e-01,2.980410495012719707e-01,2.980682881400789075e-01
5.235000000000000142e+01,2.980018689303026713e-01,2.980412837963697936e-01,2.980682881400789075e-01
5.240000000000000568e+01,2.980030339646803084e-01,2.980415286292312782e-01,2.980682881400789075e-01
5.245000000000000284e+01,2.980045116192522325e-01,2.980417827207610948e-01,2.980682881400789075e-01
5.250000000000000000e+01,2.980062839086457527e-01,2.980420445489059822e-01,2.980682881400789075e-01
5.255000000000000426e+01,2.980083266646941786e-01,2.980423123834203825e-01,2.980682881400789075e-01
5.260000000000000142e+01,2.980106099358720839e-01,2.980425843256894192e-01,2.980682881400789075e-01
5.265000000000000568e+01,2.980130985172335656e-01,2.980428583526467112e-01,2.980682881400789075e-01
5.270000000000000284e+01,2.980157525999860280e-01,2.980431323637205976e-01,2.980682881400789075e-01
5.275000000000000000e+01,2.980185285272056728e-01,2.980434042296674635e-01,2.980682881400789075e-01
5.280000000000000426e+01,2.980213796399293624e-01,2.980436718421043962e-01,2.980682881400789075e-01
5.285000000000000142e+01,2.980242571959737519e-01,2.980439331625364674e-01,2.980682881400789075e-01
5.290000000000000568e+01,2.980271113423556550e-01,2.980441862696880384e-01,2.980682881400789075e-01
5.295000000000000284e+01,2.980298921211206320e-01,2.980444294039930053e-01,2.980682881400789075e-01
5.300000000000000000e+01,2.980325504877344156e-01,2.980446610081708969e-01,2.980682881400789075e-01
5.305000000000000426e+01,2.980350393209453830e-01,2.980448797629184909e-01,2.980682881400789075e-01
5.310000000000000142e+01,2.980373144031718269e-01,2.980450846168681833e-01,2.980682881400789075e-01
5.315000000000000568e+01,2.980393353509955268e-01,2.980452748101141136e-01,2.980682881400789075e-01
5.320000000000000284e+01,2.980410664762352391e-01,2.980454498907656458e-01,2.980682881400789075e-01
5.325000000000000000e+01,2.980424775593133457e-01,2.980456097241665492e-01,2.980682881400789075e-01
5.330000000000000426e+01,2.980435445182007537e-01,2.980457544945989690e-01,2.980682881400789075e-01
5.335000000000000142e+01,2.980442499581111293e-01,2.980458846994789024e-01,2.980682881400789075e-01
5.340000000000000568e+01,2.980445835892943096e-01,2.980460011362345840e-01,2.980682881400789075e-01
5.345000000000000284e+01,2.980445425027308803e-01,2.980461048822362624e-01,2.980682881400789075e-01
5.350000000000000000e+01,2.980441312962250344e-01,2.980461972683138283e-01,2.980682881400789075e-01
5.355000000000000426e+01,2.980433620463027178e-01,2.980462798465499663e-01,2.980682881400789075e-01
5.360000000000000142e+01,2.980422541244009405e-01,2.980463543531690629e-01,2.980682881400789075e-01
5.365000000000000568e+01,2.980408338590418427e-01,2.980464226674532924e-01,2.980682881400789075e-01
5.370000000000000284e+01,2.980391340489593199e-01,2.980464867677021235e-01,2.980682881400789075e-01
5.375000000000000000e+01,2.980371933354246661e-01,2.980465486853119406e-01,2.980682881400789075e-01
5.380000000000000426e+01,2.980350554452297906e-01,2.980466104580840048e-01,2.980682881400789075e-01
5.385000000000000142e+01,2.980327683188525034e-01,2.980466740838723094e-01,2.980682881400789075e-01
5.390000000000000568e+01,2.980303831411652005e-01,2.980467414756600153e-01,2.980682881400789075e-01
5.395000000000000284e+01,2.980279532945769860e-01,2.980468144191037450e-01,2.980682881400789075e-01
5.400000000000000000e+01,2.980255332566343340e-01,2.980468945335087994e-01,2.980682881400789075e-01
5.405000000000000426e+01,2.980231774657742250e-01,2.980469832371042682e-01,2.980682881400789075e-01
5.410000000000000142e+01,2.980209391800605623e-01,2.980470817173686560e-01,2.980682881400789075e-01
5.415000000000000568e+01,2.980188693542865641e-01,2.980471909070266379e-01,2.980682881400789075e-01
5.420000000000000284e+01,2.980170155607533289e-01,2.980473114661918999e-01,2.980682881400789075e-01
5.425000000000000000e+01,2.980154209783228425e-01,2.980474437709796365e-01,2.980682881400789075e-01
5.430000000000000426e+01,2.980141234729938304e-01,2.980475879087532975e-01,2.980682881400789075e-01
5.435000000000000142e+01,2.980131547912767132e-01,2.980477436800140767e-01,2.980682881400789075e-01
5.440000000000000568e+01,2.980125398851070084e-01,2.980479106067843720e-01,2.980682881400789075e-01
5.445000000000000284e+01,2.980122963839828554e-01,2.980480879471911204e-01,2.980682881400789075e-01
5.450000000000000000e+01,2.980124342265371151e-01,2.980482747158144097e-01,2.980682881400789075e-01
5.455000000000000426e+01,2.980129554599445507e-01,2.980484697092435353e-01,2.980682881400789075e-01
5.460000000000000142e+01,2.980138542115365330e-01,2.980486715361728156e-01,2.980682881400789075e-01
5.465000000000000568e+01,2.980151168328570854e-01,2.980488786512779376e-01,2.980682881400789075e-01
5.470000000000000284e+01,2.980167222122711568e-01,2.980490893920422213e-01,2.980682881400789075e-01
5.475000000000000000e+01,2.980186422482397068e-01,2.980493020176498420e-01,2.980682881400789075e-01
5.480000000000000426e+01,2.980208424716214721e-01,2.980495147490334062e-01,2.980682881400789075e-01
5.485000000000000142e+01,2.980232828019477864e-01,2.980497258091539536e-01,2.980682881400789075e-01
5.490000000000000568e+01,2.980259184196319411e-01,2.980499334626034447e-01,2.980682881400789075e-01
5.495000000000000284e+01,2.980287007335911120e-01,2.980501360536513822e-01,2.980682881400789075e-01
5.500000000000000000e+01,2.980315784218315889e-01,2.980503320419086721e-01,2.980682881400789075e-01
5.505000000000000426e+01,2.980344985212070585e-01,2.980505200348499417e-01,2.980682881400789075e-01
5.510000000000000142e+01,2.980374075418303903e-01,2.980506988165188553e-01,2.980682881400789075e-01
5.515000000000000568e+01,2.980402525814856429e-01,2.980508673718382240e-01,2.980682881400789075e-01
5.520000000000000284e+01,2.980429824158439267e-01,2.980510249060547290e-01,2.980682881400789075e-01
5.525000000000000000e+01,2.980455485412868422e-01,2.980511708589634878e-01,2.980682881400789075e-01
5.530000000000000426e+01,2.980479061486438486e-01,2.980513049136809811e-01,2.980682881400789075e-01
5.535000000000000142e+01,2.980500150080965804e-01,2.980514269998575938e-01,2.980682881400789075e-01
5.540000000000000568e+01,2.980518402478250506e-01,2.980515372913490335e-01,2.980682881400789075e-01
5.545000000000000284e+01,2.980533530116018515e-01,2.980516361984850149e-01,2.980682881400789075e-01
5.550000000000000000e+01,2.980545309834074508e-01,2.980517243551952244e-01,2.980682881400789075e-01
5.555000000000000426e+01,2.980553587701703089e-01,2.980518026013594390e-01,2.980682881400789075e-01
5.560000000000000142e+01,2.980558281368591578e-01,2.980518719608520328e-01,2.980682881400789075e-01
5.565000000000000568e+01,2.980559380913089806e-01,2.980519336158381494e-01,2.980682881400789075e-01
5.570000000000000284e+01,2.980556948192782940e-01,2.980519888779554205e-01,2.980682881400789075e-01
5.575000000000000000e+01,2.980551114732636897e-01,2.980520391570758987e-01,2.980682881400789075e-01
5.580000000000000426e+01,2.980542078214812318e-01,2.980520859283858348e-01,2.980682881400789075e-01
5.585000000000000142e+01,2.980530097661214239e-01,2.980521306985501329e-01,2.980682881400789075e-01
5.590000000000000568e+01,2.980515487424519883e-01,2.980521749717382485e-01,2.980682881400789075e-01
5.595000000000000284e+01,2.980498610125459913e-01,2.980522202162792511e-01,2.980682881400789075e-01
5.600000000000000000e+01,2.980479868693218792e-01,2.980522678326920083e-01,2.980682881400789075e-01
5.605000000000000426e+01,2.980459697681690501e-01,2.980523191237928193e-01,2.980682881400789075e-01
5.610000000000000142e+01,2.980438554046758726e-01,2.980523752675284244e-01,2.980682881400789075e-01
5.615000000000000568e+01,2.980416907578600783e-01,2.980524372931095956e-01,2.980682881400789075e-01
5.620000000000000284e+01,2.980395231188065486e-01,2.980525060609394705e-01,2.980682881400789075e-01
5.625000000000000000e+01,2.980373991247425858e-01,2.980525822467349206e-01,2.980682881400789075e-01
5.630000000000000426e+01,2.980353638183121379e-01,2.980526663301396595e-01,2.980682881400789075e-01
5.635000000000000142e+01,2.980334597511598571e-01,2.980527585880176078e-01,2.980682881400789075e-01
5.640000000000000568e+01,2.980317261499029202e-01,2.980528590925054511e-01,2.980682881400789075e-01
5.645000000000000284e+01,2.980301981611727657e-01,2.980529677137914724e-01,2.980682881400789075e-01
5.650000000000000000e+01,2.980289061906696846e-01,2.980530841274762754e-01,2.980682881400789075e-01
5.655000000000000426e+01,2.980278753491207300e-01,2.980532078262674300e-01,2.980682881400789075e-01
5.660000000000000142e+01,2.980271250157021656e-01,2.980533381356604283e-01,2.980682881400789075e-01
5.665000000000000568e+01,2.980266685269288840e-01,2.980534742331700793e-01,2.980682881400789075e-01
5.670000000000000284e+01,2.980265129962723081e-01,2.980536151705979742e-01,2.980682881400789075e-01
5.675000000000000000e+01,2.980266592669085224e-01,2.980537598987587633e-01,2.980682881400789075e-01
5.680000000000000426e+01,2.980271019970793800e-01,2.980539072940363576e-01,2.980682881400789075e-01
5.685000000000000142e+01,2.980278298746414922e-01,2.980540561861094173e-01,2.980682881400789075e-01
5.690000000000000568e+01,2.980288259545478269e-01,2.980542053861667262e-01,2.980682881400789075e-01
5.695000000000000284e+01,2.980300681103245086e-01,2.980543537149334954e-01,2.980682881400789075e-01
5.700000000000000000e+01,2.980315295881396653e-01,2.980545000298446823e-01,2.980682881400789075e-01
5.705000000000000426e+01,2.980331796498727481e-01,2.980546432507357180e-01,2.980682881400789075e-01
5.710000000000000142e+01,2.980349842897376811e-01,2.980547823834650556e-01,2.980682881400789075e-01
5.715000000000000568e+01,2.980369070075413185e-01,2.980549165409481782e-01,2.980682881400789075e-01
5.720000000000000284e+01,2.980389096206050858e-01,2.980550449611512054e-01,2.980682881400789075e-01
5.725000000000000000e+01,2.980409530957704445e-01,2.980551670216792792e-01,2.980682881400789075e-01
5.730000000000000426e+01,2.980429983827571072e-01,2.980552822506824517e-01,2.980682881400789075e-01
5.735000000000000142e+01,2.980450072304509090e-01,2.980553903339002719e-01,2.980682881400789075e-01
5.740000000000000568e+01,2.980469429684493021e-01,2.980554911177631938e-01,2.980682881400789075e-01
5.745000000000000284e+01,2.980487712373600662e-01,2.980555846085692906e-01,2.980682881400789075e-01
5.750000000000000000e+01,2.980504606528951439e-01,2.980556709678506833e-01,2.980682881400789075e-01
5.755000000000000426e+01,2.980519833906785099e-01,2.980557505041357969e-01,2.980682881400789075e-01
5.760000000000000142e+01,2.980533156808339301e-01,2.980558236613996548e-01,2.980682881400789075e-01
5.765000000000000568e+01,2.980544382037756401e-01,2.980558910045679188e-01,2.980682881400789075e-01
5.770000000000000284e+01,2.980553363811196399e-01,2.980559532025071623e-01,2.980682881400789075e-01
5.775000000000000000e+01,2.980560005581981975e-01,2.980560110089849335e-01,2.980682881400789075e-01
5.780000000000000426e+01,2.980564260772262108e-01,2.980560652421224699e-01,2.980682881400789075e-01
5.785000000000000142e+01,2.980566132426668569e-01,2.980561167628879571e-01,2.980682881400789075e-01
5.790000000000000568e+01,2.980565671827163365e-01,2.980561664531873878e-01,2.980682881400789075e-01
5.795000000000000284e+01,2.980562976130174957e-01,2.980562151941069104e-01,2.980682881400789075e-01
5.800000000000000000e+01,2.980558185106748637e-01,2.980562638448416291e-01,2.980682881400789075e-01
5.805000000000000426e+01,2.980551477083405731e-01,2.980563132228138956e-01,2.980682881400789075e-01
5.810000000000000142e+01,2.980543064195452785e-01,2.980563640854414498e-01,2.980682881400789075e-01
5.815000000000000568e+01,2.980533187075412038e-01,2.980564171139604146e-01,2.980682881400789075e-01
5.820000000000000284e+01,2.980522109106998885e-01,2.980564728996459856e-01,2.980682881400789075e-01
5.825000000000000000e+01,2.980510110379627764e-01,2.980565319327019846e-01,2.980682881400789075e-01
5.830000000000000426e+01,2.980497481479862931e-01,2.980565945940161776e-01,2.980682881400789075e-01
5.835000000000000142e+01,2.980484517254743948e-01,2.980566611498994822e-01,2.980682881400789075e-01
5.840000000000000568e+01,2.980471510677637492e-01,2.980567317498472035e-01,2.980682881400789075e-01
5.845000000000000284e+01,2.980458746940483072e-01,2.980568064272835493e-01,2.980682881400789075e-01
5.850000000000000000e+01,2.980446497887327961e-01,2.980568851031748512e-01,2.980682881400789075e-01
5.855000000000000426e+01,2.980435016893063782e-01,2.980569675923277484e-01,2.980682881400789075e-01
5.860000000000000142e+01,2.980424534278755533e-01,2.980570536121254221e-01,2.980682881400789075e-01
5.865000000000000568e+01,2.980415253341029969e-01,2.980571427933997319e-01,2.980682881400789075e-01
5.870000000000000284e+01,2.980407347058128265e-01,2.980572346930932537e-01,2.980682881400789075e-01
5.875000000000000000e+01,2.980400955519613704e-01,2.980573288083275263e-01,2.980682881400789075e-01
5.880000000000000426e+01,2.980396184110705726e-01,2.980574245914727749e-01,2.980682881400789075e-01
5.885000000000000142e+01,2.980393102466078470e-01,2.980575214657985583e-01,2.980682881400789075e-01
5.890000000000000568e+01,2.980391744191936976e-01,2.980576188412856764e-01,2.980682881400789075e-01
5.895000000000000284e+01,2.980392107339609464e-01,2.980577161301869449e-01,2.980682881400789075e-01
5.900000000000000000e+01,2.980394155598951045e-01,2.980578127619451512e-01,2.980682881400789075e-01
5.905000000000000426e+01,2.980397820165849865e-01,2.980579081971059807e-01,2.980682881400789075e-01
5.910000000000000142e+01,2.980403002225278652e-01,2.980580019398999525e-01,2.980682881400789075e-01
5.915000000000000568e+01,2.980409575979872105e-01,2.980580935492146977e-01,2.980682881400789075e-01
5.920000000000000284e+01,2.980417392144157351e-01,2.980581826477275986e-01,2.980682881400789075e-01
5.925000000000000000e+01,2.980426281816507816e-01,2.980582689290251497e-01,2.980682881400789075e-01
5.930000000000000426e+01,2.980436060634814588e-01,2.980583521625934096e-01,2.980682881400789075e-01
5.935000000000000142e+01,2.980446533117878105e-01,2.980584321966232575e-01,2.980682881400789075e-01
5.940000000000000568e+01,2.980457497092770525e-01,2.980585089586321734e-01,2.980682881400789075e-01
5.945000000000000284e+01,2.980468748108900945e-01,2.980585824539621620e-01,2.980682881400789075e-01
5.950000000000000000e+01,2.980480083742254038e-01,2.980586527622668958e-01,2.980682881400789075e-01
5.955000000000000426e+01,2.980491307698247549e-01,2.980587200321503927e-01,2.980682881400789075e-01
5.960000000000000142e+01,2.980502233628668507e-01,2.980587844741611758e-01,2.980682881400789075e-01
5.965000000000000568e+01,2.980512688587130810e-01,2.980588463523859422e-01,2.980682881400789075e-01
5.970000000000000284e+01,2.980522516058111138e-01,2.980589059749120251e-01,2.980682881400789075e-01
5.975000000000000000e+01,2.980531578506679380e-01,2.980589636834521938e-01,2.980682881400789075e-01
5.980000000000000426e+01,2.980539759409129852e-01,2.980590198424365456e-01,2.980682881400789075e-01
5.985000000000000142e+01,2.980546964738541860e-01,2.980590748278816315e-01,2.980682881400789075e-01
5.990000000000000568e+01,2.980553123893413536e-01,2.980591290163440710e-01,2.980682881400789075e-01
5.995000000000000284e+01,2.980558190071551650e-01,2.980591827742518629e-01,2.980682881400789075e-01
6.000000000000000000e+01,2.980562140104965896e-01,2.980592364478917844e-01,2.980682881400789075e-01
6.005000000000000426e+01,2.980564973784193272e-01,2.980592903543024530e-01,2.980682881400789075e-01
6.010000000000000142e+01,2.980566712711983923e-01,2.980593447732927115e-01,2.980682881400789075e-01
6.015000000000000568e+01,2.980567398736254092e-01,2.980593999407699091e-01,2.980682881400789075e-01
6.020000000000000284e+01,2.980567092020440789e-01,2.980594560435211871e-01,2.980682881400789075e-01
6.025000000000000000e+01,2.980565868815684416e-01,2.980595132155492433e-01,2.980682881400789075e-01
6.030000000000000426e+01,2.980563819003517190e-01,2.980595715360206399e-01,2.980682881400789075e-01
6.035000000000000142e+01,2.980561043479888483e-01,2.980596310288390893e-01,2.980682881400789075e-01
6.040000000000000568e+01,2.980557651451455348e-01,2.980596916638139637e-01,2.980682881400789075e-01
6.045000000000000284e+01,2.980553757713214624e-01,2.980597533593515869e-01,2.980682881400789075e-01
6.050000000000000000e+01,2.980549479972891547e-01,2.980598159865585073e-01,2.980682881400789075e-01
6.055000000000000426e+01,2.980544936282250590e-01,2.980598793746105368e-01,2.980682881400789075e-01
6.060000000000000142e+01,2.980540242628918479e-01,2.980599433172114732e-01,2.980682881400789075e-01
6.065000000000000568e+01,2.980535510734668714e-01,2.980600075799383908e-01,2.980682881400789075e-01
6.070000000000000284e+01,2.980530846097736442e-01,2.980600719082530103e-01,2.980682881400789075e-01
6.075000000000000000e+01,2.980526346307892926e-01,2.980601360359429464e-01,2.980682881400789075e-01
6.080000000000000426e+01,2.980522099654027701e-01,2.980601996937505827e-01,2.980682881400789075e-01
6.085000000000000142e+01,2.980518184035111928e-01,2.980602626179461034e-01,2.980682881400789075e-01
6.090000000000000568e+01,2.980514666176955485e-01,2.980603245586061489e-01,2.980682881400789075e-01
6.095000000000000284e+01,2.980511601149266054e-01,2.980603852873718318e-01,2.980682881400789075e-01
6.100000000000000000e+01,2.980509032170410855e-01,2.980604446044761713e-01,2.980682881400789075e-01
6.105000000000000426e+01,2.980506990681097701e-01,2.980605023448533730e-01,2.980682881400789075e-01
6.110000000000000142e+01,2.980505496662976817e-01,2.980605583831704153e-01,2.980682881400789075e-01
6.115000000000000568e+01,2.980504559174047552e-01,2.980606126376496579e-01,2.980682881400789075e-01
6.120000000000000284e+01,2.980504177069699945e-01,2.980606650725883267e-01,2.980682881400789075e-01
6.125000000000000000e+01,2.980504339876215436e-01,2.980607156995130902e-01,2.980682881400789075e-01
6.130000000000000426e+01,2.980505028782567400e-01,2.980607645769485226e-01,2.980682881400789075e-01
6.135000000000000142e+01,2.980506217716329953e-01,2.980608118088128311e-01,2.980682881400789075e-01
6.140000000000000568e+01,2.980507874470305629e-01,2.980608575414939732e-01,2.980682881400789075e-01
6.145000000000000284e+01,2.980509961848055167e-01,2.980609019596927589e-01,2.980682881400789075e-01
6.150000000000000000e+01,2.980512438798744168e-01,2.980609452811526783e-01,2.980682881400789075e-01
6.155000000000000426e+01,2.980515261514483094e-01,2.980609877504275529e-01,2.980682881400789075e-01
6.160000000000000142e+01,2.980518384466549486e-01,2.980610296318618180e-01,2.980682881400789075e-01
6.165000000000000568e+01,2.980521761360432897e-01,2.980610712019802211e-01,2.980682881400789075e-01
6.170000000000000284e+01,2.980525345993413899e-01,2.980611127414997674e-01,2.980682881400789075e-01
6.175000000000000000e+01,2.980529093002333152e-01,2.980611545271862339e-01,2.980682881400789075e-01
6.180000000000000426e+01,2.980532958493188334e-01,2.980611968237821818e-01,2.980682881400789075e-01
6.185000000000000142e+01,2.980536900548163559e-01,2.980612398762313986e-01,2.980682881400789075e-01
6.190000000000000568e+01,2.980540879609565041e-01,2.980612839024168181e-01,2.980682881400789075e-01
6.195000000000000284e+01,2.980544858743821024e-01,2.980613290866162002e-01,2.980682881400789075e-01
6.200000000000000000e+01,2.980548803792148482e-01,2.980613755738582005e-01,2.980682881400789075e-01
6.205000000000000426e+01,2.980552683417624360e-01,2.980614234653408690e-01,2.980682881400789075e-01
6.210000000000000142e+01,2.980556469061129699e-01,2.980614728150426385e-01,2.980682881400789075e-01
6.215000000000000568e+01,2.980560134820952611e-01,2.980615236276254465e-01,2.980682881400789075e-01
6.220000000000000284e+01,2.980563657272632949e-01,2.980615758576947161e-01,2.980682881400789075e-01
6.225000000000000000e+01,2.980567015246871065e-01,2.980616294104429520e-01,2.980682881400789075e-01
6.230000000000000426e+01,2.980570189584004770e-01,2.980616841436668496e-01,2.980682881400789075e-01
6.235000000000000142e+01,2.980573162883579652e-01,2.980617398711098431e-01,2.980682881400789075e-01
6.240000000000000568e+01,2.980575919266953977e-01,2.980617963670458836e-01,2.980682881400789075e-01
6.245000000000000284e+01,2.980578444169657559e-01,2.980618533719855412e-01,2.980682881400789075e-01
6.250000000000000000e+01,2.980580724178383822e-01,2.980619105993550511e-01,2.980682881400789075e-01
6.255000000000000426e+01,2.980582746925117821e-01,2.980619677429713343e-01,2.980682881400789075e-01
6.260000000000000142e+01,2.980584501047990886e-01,2.980620244851138190e-01,2.980682881400789075e-01
6.265000000000000568e+01,2.980585976225166300e-01,2.980620805049772892e-01,2.980682881400789075e-01
6.270000000000000284e+01,2.980587163284431074e-01,2.980621354872784456e-01,2.980682881400789075e-01
6.275000000000000000e+01,2.980588054387387498e-01,2.980621891307841387e-01,2.980682881400789075e-01
6.280000000000000426e+01,2.980588643283277883e-01,2.980622411565312380e-01,2.980682881400789075e-01
6.285000000000000142e+01,2.980588925623729457e-01,2.980622913155150933e-01,2.980682881400789075e-01
6.290000000000000568e+01,2.980588899326195307e-01,2.980623393956375322e-01,2.980682881400789075e-01
6.295000000000000284e+01,2.980588564970737542e-01,2.980623852277261565e-01,2.980682881400789075e-01
6.300000000000000000e+01,2.980587926212192595e-01,2.980624286904594022e-01,2.980682881400789075e-01
6.305000000000000426e+01,2.980586990187789609e-01,2.980624697140630275e-01,2.980682881400789075e-01
6.310000000000000142e+01,2.980585767899059935e-01,2.980625082826752204e-01,2.980682881400789075e-01
6.315000000000000568e+01,2.980584274546455581e-01,2.980625444353140474e-01,2.980682881400789075e-01
6.320000000000000284e+01,2.980582529795518520e-01,2.980625782654176548e-01,2.980682881400789075e-01
6.325000000000000000e+01,2.980580557954721765e-01,2.980626099189663814e-01,2.980682881400789075e-01
6.330000000000000426e+01,2.980578388047236960e-01,2.980626395912330806e-01,2.980682881400789075e-01
6.335000000000000142e+01,2.980576053761754829e-01,2.980626675222448618e-01,2.980682881400789075e-01
6.340000000000000568e+01,2.980573593271084176e-01,2.980626939910732687e-01,2.980682881400789075e-01
6.345000000000000284e+01,2.980571048911370147e-01,2.980627193090999438e-01,2.980682881400789075e-01
6.350000000000000000e+01,2.980568466719353826e-01,2.980627438124334172e-01,2.980682881400789075e-01
6.355000000000000426e+01,2.980565895829901946e-01,2.980627678536718062e-01,2.980682881400789075e-01
6.360000000000000142e+01,2.980563387740940984e-01,2.980627917932253679e-01,2.980682881400789075e-01
6.365000000000000568e+01,2.980560995457753881e-01,2.980628159904212260e-01,2.980682881400789075e-01
6.370000000000000284e+01,2.980558772533141165e-01,2.980628407946198100e-01,2.980682881400789075e-01
6.375000000000000000e+01,2.980556772024070544e-01,2.980628665365688823e-01,2.980682881400789075e-01
6.380000000000000426e+01,2.980555045388996183e-01,2.980628935202160879e-01,2.980682881400789075e-01
6.385000000000000142e+01,2.980553641352864380e-01,2.980629220151859715e-01,2.980682881400789075e-01
6.390000000000000568e+01,2.980552604768880176e-01,2.980629522501112016e-01,2.980682881400789075e-01
6.395000000000000284e+01,2.980551975507277906e-01,2.980629844069832557e-01,2.980682881400789075e-01
6.400000000000000000e+01,2.980551787401617414e-01,2.980630186166620677e-01,2.980682881400789075e-01
6.404999999999999716e+01,2.980552067282475903e-01,2.980630549556529396e-01,2.980682881400789075e-01
6.410000000000000853e+01,2.980552834126878881e-01,2.980630934442262125e-01,2.980682881400789075e-01
6.415000000000000568e+01,2.980554098349432190e-01,2.980631340459222733e-01,2.980682881400789075e-01
6.420000000000000284e+01,2.980555861257999650e-01,2.980631766684471162e-01,2.980682881400789075e-01
6.425000000000000000e+01,2.980558114692962168e-01,2.980632211659300368e-01,2.980682881400789075e-01
6.429999999999999716e+01,2.980560840864769356e-01,2.980632673424817303e-01,2.980682881400789075e-01
6.435000000000000853e+01,2.980564012399740115e-01,2.980633149569578699e-01,2.980682881400789075e-01
6.440000000000000568e+01,2.980567592599020488e-01,2.980633637288050419e-01,2.980682881400789075e-01
6.445000000000000284e+01,2.980571535910445657e-01,2.980634133448394341e-01,2.980682881400789075e-01
6.450000000000000000e+01,2.980575788607836007e-01,2.980634634667880811e-01,2.980682881400789075e-01
6.454999999999999716e+01,2.980580289667199567e-01,2.980635137394034850e-01,2.980682881400789075e-01
6.460000000000000853e+01,2.980584971824478124e-01,2.980635637989514919e-01,2.980682881400789075e-01
6.465000000000000568e+01,2.980589762794981223e-01,2.980636132818642592e-01,2.980682881400789075e-01
6.470000000000000284e+01,2.980594586630617160e-01,2.980636618333477039e-01,2.980682881400789075e-01
6.475000000000000000e+01,2.980599365187536764e-01,2.980637091157362639e-01,2.980682881400789075e-01
6.479999999999999716e+01,2.980604019673877003e-01,2.980637548163961315e-01,2.980682881400789075e-01
6.485000000000000853e+01,2.980608472245070417e-01,2.980637986549892204e-01,2.980682881400789075e-01
6.490000000000000568e+01,2.980612647612616573e-01,2.980638403899292244e-01,2.980682881400789075e-01
6.495000000000000284e+01,2.980616474631407331e-01,2.980638798238808285e-01,2.980682881400789075e-01
6.500000000000000000e+01,2.980619887830627257e-01,2.980639168081783419e-01,2.980682881400789075e-01
6.504999999999999716e+01,2.980622828853910500e-01,2.980639512460651619e-01,2.980682881400789075e-01
6.510000000000000853e+01,2.980625247775887665e-01,2.980639830946882340e-01,2.980682881400789075e-01
6.515000000000000568e+01,2.980627104264363947e-01,2.980640123658072071e-01,2.980682881400789075e-01
6.520000000000000284e+01,2.980628368560236385e-01,2.980640391252140642e-01,2.980682881400789075e-01
6.525000000000000000e+01,2.980629022250717020e-01,2.980640634908847120e-01,2.980682881400789075e-01
6.529999999999999716e+01,2.980629058815512655e-01,2.980640856299192065e-01,2.980682881400789075e-01
6.535000000000000853e+01,2.980628483930200523e-01,2.980641057543499395e-01,2.980682881400789075e-01
6.540000000000000568e+01,2.980627315516075071e-01,2.980641241159288635e-01,2.980682881400789075e-01
6.545000000000000284e+01,2.980625583531110734e-01,2.980641410000230973e-01,2.980682881400789075e-01
6.550000000000000000e+01,2.980623329502312124e-01,2.980641567187717333e-01,2.980682881400789075e-01
6.554999999999999716e+01,2.980620605805461842e-01,2.980641716036704914e-01,2.980682881400789075e-01
6.560000000000000853e+01,2.980617474704003733e-01,2.980641859977644637e-01,2.980682881400789075e-01
6.565000000000000568e+01,2.980614007164419932e-01,2.980642002476349695e-01,2.980682881400789075e-01
6.570000000000000284e+01,2.980610281470782996e-01,2.980642146953723093e-01,2.980682881400789075e-01
6.575000000000000000e+01,2.980606381666097149e-01,2.980642296707214922e-01,2.980682881400789075e-01
6.579999999999999716e+01,2.980602395852453568e-01,2.980642454835852329e-01,2.980682881400789075e-01
6.585000000000000853e+01,2.980598414385741135e-01,2.980642624170564692e-01,2.980682881400789075e-01
6.590000000000000568e+01,2.980594528003633337e-01,2.980642807211391077e-01,2.980682881400789075e-01
6.595000000000000284e+01,2.980590825927677545e-01,2.980643006072983270e-01,2.980682881400789075e-01
6.600000000000000000e+01,2.980587393981459776e-01,2.980643222439604556e-01,2.980682881400789075e-01
6.604999999999999716e+01,2.980584312766996202e-01,2.980643457530591789e-01,2.980682881400789075e-01
6.610000000000000853e+01,2.980581655940647834e-01,2.980643712076985752e-01,2.980682881400789075e-01
6.615000000000000568e+01,2.980579488627976281e-01,2.980643986309780002e-01,2.980682881400789075e-01
6.620000000000000284e+01,2.980577866014125776e-01,2.980644279959941967e-01,2.980682881400789075e-01
6.625000000000000000e+01,2.980576832142497468e-01,2.980644592270092486e-01,2.980682881400789075e-01
6.629999999999999716e+01,2.980576418949902884e-01,2.980644922017455234e-01,2.980682881400789075e-01
6.635000000000000853e+01,2.980576645560986671e-01,2.980645267547419874e-01,2.980682881400789075e-01
6.640000000000000568e+01,2.980577517858805647e-01,2.980645626816819660e-01,2.980682881400789075e-01
6.645000000000000284e+01,2.980579028342026926e-01,2.980645997445818263e-01,2.980682881400789075e-01
6.650000000000000000e+01,2.980581156272572585e-01,2.980646376777077444e-01,2.980682881400789075e-01
6.654999999999999716e+01,2.980583868110751045e-01,2.980646761940756728e-01,2.980682881400789075e-01
6.660000000000000853e+01,2.980587118228239518e-01,2.980647149923740247e-01,2.980682881400789075e-01
6.665000000000000568e+01,2.980590849882810978e-01,2.980647537641423206e-01,2.980682881400789075e-01
6.670000000000000284e+01,2.980594996432692212e-01,2.980647922010340456e-01,2.980682881400789075e-01
6.675000000000000000e+01,2.980599482762943953e-01,2.980648300019911878e-01,2.980682881400789075e-01
6.679999999999999716e+01,2.980604226891487296e-01,2.980648668801635370e-01,2.980682881400789075e-01
6.685000000000000853e+01,2.980609141718444932e-01,2.980649025694117049e-01,2.980682881400789075e-01
6.690000000000000568e+01,2.980614136879388143e-01,2.980649368302454305e-01,2.980682881400789075e-01
6.695000000000000284e+01,2.980619120660999988e-01,2.980649694550646656e-01,2.980682881400789075e-01
6.700000000000000000e+01,2.980624001936539869e-01,2.980650002725868664e-01,2.980682881400789075e-01
6.704999999999999716e+01,2.980628692078436948e-01,2.980650291513664563e-01,2.980682881400789075e-01
6.710000000000000853e+01,2.980633106806208632e-01,2.980650560023345164e-01,2.980682881400789075e-01
6.715000000000000568e+01,2.980637167929773845e-01,2.980650807803106317e-01,2.980682881400789075e-01
6.720000000000000284e+01,2.980640804950967504e-01,2.980651034844639113e-01,2.980682881400789075e-01
6.725000000000000000e+01,2.980643956489589796e-01,2.980651241577266242e-01,2.980682881400789075e-01
6.729999999999999716e+01,2.980646571504586562e-01,2.980651428851872620e-01,2.980682881400789075e-01
6.735000000000000853e+01,2.980648610285780431e-01,2.980651597915148776e-01,2.980682881400789075e-01
6.740000000000000568e+01,2.980650045196880371e-01,2.980651750374898046e-01,2.980682881400789075e-01
6.745000000000000284e+01,2.980650861156136644e-01,2.980651888157341278e-01,2.980682881400789075e-01
6.750000000000000000e+01,2.980651055846855746e-01,2.980652013457558702e-01,2.980682881400789075e-01
6.754999999999999716e+01,2.980650639655916256e-01,2.980652128684340707e-01,2.980682881400789075e-01
6.760000000000000853e+01,2.980649635344305159e-01,2.980652236400849198e-01,2.980682881400789075e-01
6.765000000000000568e+01,2.980648077459378542e-01,2.980652339262558903e-01,2.980682881400789075e-01
6.770000000000000284e+01,2.980646011503976789e-01,2.980652439954009636e-01,2.980682881400789075e-01
6.775000000000000000e+01,2.980643492882528722e-01,2.980652541125901611e-01,2.980682881400789075e-01
6.779999999999999716e+01,2.980640585648798857e-01,2.980652645334028183e-01,2.980682881400789075e-01
6.785000000000000853e+01,2.980637361083882109e-01,2.980652754981487629e-01,2.980682881400789075e-01
6.790000000000000568e+01,2.980633896136358763e-01,2.980652872265506792e-01,2.980682881400789075e-01
6.795000000000000284e+01,2.980630271759105443e-01,2.980652999130077863e-01,2.980682881400789075e-01
6.800000000000000000e+01,2.980626571179118001e-01,2.980653137225457994e-01,2.980682881400789075e-01
6.804999999999999716e+01,2.980622878137771381e-01,2.980653287875380530e-01,2.980682881400789075e-01
6.810000000000000853e+01,2.980619275139221314e-01,2.980653452052648422e-01,2.980682881400789075e-01
6.815000000000000568e+01,2.980615841744131411e-01,2.980653630363542250e-01,2.980682881400789075e-01
6.820000000000000284e+01,2.980612652944619190e-01,2.980653823041272688e-01,2.980682881400789075e-01
6.825000000000000000e+01,2.980609777654271153e-01,2.980654029948462402e-01,2.980682881400789075e-01
6.829999999999999716e+01,2.980607277344309858e-01,2.980654250588437582e-01,2.980682881400789075e-01
6.835000000000000853e+01,2.980605204853608026e-01,2.980654484124889980e-01,2.980682881400789075e-01
6.840000000000000568e+01,2.980603603396250745e-01,2.980654729409266679e-01,2.980682881400789075e-01
6.845000000000000284e+01,2.980602505785873158e-01,2.980654985015081526e-01,2.980682881400789075e-01
6.850000000000000000e+01,2.980601933891123267e-01,2.980655249278165164e-01,2.980682881400789075e-01
6.854999999999999716e+01,2.980601898331441957e-01,2.980655520341767284e-01,2.980682881400789075e-01
6.860000000000000853e+01,2.980602398416981047e-01,2.980655796205300412e-01,2.980682881400789075e-01
6.865000000000000568e+01,2.980603422331098984e-01,2.980656074775472342e-01,2.980682881400789075e-01
6.870000000000000284e+01,2.980604947548508576e-01,2.980656353918498258e-01,2.980682881400789075e-01
6.875000000000000000e+01,2.980606941477000338e-01,2.980656631512103583e-01,2.980682881400789075e-01
6.879999999999999716e+01,2.980609362305810528e-01,2.980656905496040787e-01,2.980682881400789075e-01
6.885000000000000853e+01,2.980612160039260994e-01,2.980657173919925018e-01,2.980682881400789075e-01
6.890000000000000568e+01,2.980615277690394915e-01,2.980657434987278309e-01,2.980682881400789075e-01
6.895000000000000284e+01,2.980618652606026320e-01,2.980657687094778741e-01,2.980682881400789075e-01
6.900000000000000000e+01,2.980622217892035519e-01,2.980657928865882433e-01,2.980682881400789075e-01
6.904999999999999716e+01,2.980625903905875784e-01,2.980658159178106170e-01,2.980682881400789075e-01
6.910000000000000853e+01,2.980629639782215734e-01,2.980658377183468266e-01,2.980682881400789075e-01
6.915000000000000568e+01,2.980633354957395453e-01,2.980658582321744077e-01,2.980682881400789075e-01
6.920000000000000284e+01,2.980636980658953883e-01,2.980658774326384597e-01,2.980682881400789075e-01
6.925000000000000000e+01,2.980640451327838947e-01,2.980658953223142005e-01,2.980682881400789075e-01
6.929999999999999716e+01,2.980643705943022970e-01,2.980659119321614203e-01,2.980682881400789075e-01
6.935000000000000853e+01,2.980646689221042034e-01,2.980659273200094717e-01,2.980682881400789075e-01
6.940000000000000568e+01,2.980649352666360774e-01,2.980659415684279168e-01,2.980682881400789075e-01
6.945000000000000284e+01,2.980651655452371540e-01,2.980659547820505018e-01,2.980682881400789075e-01
6.950000000000000000e+01,2.980653565117130643e-01,2.980659670844330589e-01,2.980682881400789075e-01
6.954999999999999716e+01,2.980655058062512408e-01,2.980659786145351542e-01,2.980682881400789075e-01
6.960000000000000853e+01,2.980656119850217944e-01,2.980659895229218481e-01,2.980682881400789075e-01
6.965000000000000568e+01,2.980656745292852849e-01,2.980659999677869876e-01,2.980682881400789075e-01
6.970000000000000284e+01,2.980656938342989837e-01,2.980660101109008364e-01,2.980682881400789075e-01
6.975000000000000000e+01,2.980656711787663671e-01,2.980660201135841292e-01,2.980682881400789075e-01
6.979999999999999716e+01,2.980656086759948531e-01,2.980660301328073580e-01,2.980682881400789075e-01
6.985000000000000853e+01,2.980655092083099866e-01,2.980660403175072748e-01,2.980682881400789075e-01
6.990000000000000568e+01,2.980653763466105666e-01,2.980660508052072055e-01,2.980682881400789075e-01
6.995000000000000284e+01,2.980652142572297048e-01,2.980660617190142303e-01,2.980682881400789075e-01
7.000000000000000000e+01,2.980650275984910724e-01,2.980660731650590090e-01,2.980682881400789075e-01
7.004999999999999716e+01,2.980648214095123483e-01,2.980660852304274355e-01,2.980682881400789075e-01
7.010000000000000853e+01,2.980646009939035279e-01,2.980660979816228129e-01,2.980682881400789075e-01
7.015000000000000568e+01,2.980643718010462240e-01,2.980661114635812514e-01,2.980682881400789075e-01
7.020000000000000284e+01,2.980641393076104428e-01,2.980661256992489516e-01,2.980682881400789075e-01
7.025000000000000000e+01,2.980639089018824461e-01,2.980661406897168741e-01,2.980682881400789075e-01
7.029999999999999716e+01,2.980636857733353073e-01,2.980661564148929243e-01,2.980682881400789075e-01
7.035000000000000853e+01,2.980634748096857023e-01,2.980661728346805650e-01,2.980682881400789075e-01
7.040000000000000568e+01,2.980632805034462707e-01,2.980661898906203366e-01,2.980682881400789075e-01
7.045000000000000284e+01,2.980631068697144892e-01,2.980662075079398288e-01,2.980682881400789075e-01
7.050000000000000000e+01,2.980629573766386819e-01,2.980662255979505959e-01,2.980682881400789075e-01
7.054999999999999716e+01,2.980628348896807167e-01,2.980662440607220742e-01,2.980682881400789075e-01
7.060000000000000853e+01,2.980627416304609811e-01,2.980662627879575588e-01,2.980682881400789075e-01
7.065000000000000568e+01,2.980626791506262863e-01,2.980662816659956915e-01,2.980682881400789075e-01
7.070000000000000284e+01,2.980626483208423383e-01,2.980663005788574682e-01,2.980682881400789075e-01
7.075000000000000000e+01,2.980626493346780759e-01,2.980663194112623260e-01,2.980682881400789075e-01
7.079999999999999716e+01,2.980626817268294815e-01,2.980663380515367611e-01,2.980682881400789075e-01
7.085000000000000853e+01,2.980627444048355446e-01,2.980663563943461436e-01,2.980682881400789075e-01
7.090000000000000568e+01,2.980628356931653289e-01,2.980663743431845036e-01,2.980682881400789075e-01
7.095000000000000284e+01,2.980629533883192295e-01,2.980663918125663892e-01,2.980682881400789075e-01
7.100000000000000000e+01,2.980630948233835009e-01,2.980664087298723897e-01,2.980682881400789075e-01
7.104999999999999716e+01,2.980632569403149912e-01,2.980664250368103563e-01,2.980682881400789075e-01
7.110000000000000853e+01,2.980634363681133325e-01,2.980664406904659502e-01,2.980682881400789075e-01
7.115000000000000568e+01,2.980636295049622908e-01,2.980664556639246454e-01,2.980682881400789075e-01
7.120000000000000284e+01,2.980638326023900553e-01,2.980664699464619649e-01,2.980682881400789075e-01
7.125000000000000000e+01,2.980640418495141830e-01,2.980664835433066151e-01,2.980682881400789075e-01
7.129999999999999716e+01,2.980642534554937551e-01,2.980664964749942802e-01,2.980682881400789075e-01
7.135000000000000853e+01,2.980644637284110554e-01,2.980665087763388899e-01,2.980682881400789075e-01
7.140000000000000568e+01,2.980646691489443056e-01,2.980665204950574410e-01,2.980682881400789075e-01
7.145000000000000284e+01,2.980648664373637402e-01,2.980665316900931727e-01,2.980682881400789075e-01
7.150000000000000000e+01,2.980650526125890876e-01,2.980665424296877752e-01,2.980682881400789075e-01
7.154999999999999716e+01,2.980652250422703986e-01,2.980665527892599753e-01,2.980682881400789075e-01
7.160000000000000853e+01,2.980653814831032977e-01,2.980665628491508401e-01,2.980682881400789075e-01
7.165000000000000568e+01,2.980655201108452501e-01,2.980665726922984704e-01,2.980682881400789075e-01
7.170000000000000284e+01,2.980656395397630609e-01,2.980665824019055887e-01,2.980682881400789075e-01
7.175000000000000000e+01,2.980657388315049450e-01,2.980665920591623053e-01,2.980682881400789075e-01
7.179999999999999716e+01,2.980658174936426930e-01,2.980666017410840141e-01,2.980682881400789075e-01
7.185000000000000853e+01,2.980658754683702671e-01,2.980666115185190979e-01,2.980682881400789075e-01
7.190000000000000568e+01,2.980659131120630412e-01,2.980666214543770676e-01,2.980682881400789075e-01
7.195000000000000284e+01,2.980659311665975753e-01,2.980666316021199358e-01,2.980682881400789075e-01
7.200000000000000000e+01,2.980659307234935218e-01,2.980666420045513521e-01,2.980682881400789075e-01
7.204999999999999716e+01,2.980659131820723728e-01,2.980666526929314220e-01,2.980682881400789075e-01
7.210000000000000853e+01,2.980658802029194643e-01,2.980666636864330865e-01,2.980682881400789075e-01
7.215000000000000568e+01,2.980658336579967704e-01,2.980666749919486658e-01,2.980682881400789075e-01
7.220000000000000284e+01,2.980657755787707308e-01,2.980666866042447349e-01,2.980682881400789075e-01
7.225000000000000000e+01,2.980657081037054179e-01,2.980666985064537311e-01,2.980682881400789075e-01
7.229999999999999716e+01,2.980656334264182306e-01,2.980667106708824732e-01,2.980682881400789075e-01
7.235000000000000853e+01,2.980655537457125859e-01,2.980667230601087847e-01,2.980682881400789075e-01
7.240000000000000568e+01,2.980654712185906718e-01,2.980667356283309144e-01,2.980682881400789075e-01
7.245000000000000284e+01,2.980653879172121545e-01,2.980667483229266779e-01,2.980682881400789075e-01
7.250000000000000000e+01,2.980653057906115233e-01,2.980667610861759687e-01,2.980682881400789075e-01
7.254999999999999716e+01,2.980652266318169485e-01,2.980667738570952352e-01,2.980682881400789075e-01
7.260000000000000853e+01,2.980651520508358909e-01,2.980667865733305777e-01,2.980682881400789075e-01
7.265000000000000568e+01,2.980650834537930116e-01,2.980667991730556188e-01,2.980682881400789075e-01
7.270000000000000284e+01,2.980650220283277974e-01,2.980668115968208576e-01,2.980682881400789075e-01
7.275000000000000000e+01,2.980649687351871746e-01,2.980668237893031591e-01,2.980682881400789075e-01
7.279999999999999716e+01,2.980649243057902353e-01,2.980668357009075287e-01,2.980682881400789075e-01
7.285000000000000853e+01,2.980648892453967580e-01,2.980668472891787046e-01,2.980682881400789075e-01
7.290000000000000568e+01,2.980648638413860296e-01,2.980668585199854892e-01,2.980682881400789075e-01
7.295000000000000284e+01,2.980648481760489465e-01,2.980668693684470627e-01,2.980682881400789075e-01
7.300000000000000000e+01,2.980648421432126605e-01,2.980668798195795222e-01,2.980682881400789075e-01
7.304999999999999716e+01,2.980648454679613590e-01,2.980668898686473778e-01,2.980682881400789075e-01
7.310000000000000853e+01,2.980648577286806322e-01,2.980668995212147343e-01,2.980682881400789075e-01
7.315000000000000568e+01,2.980648783806442159e-01,2.980669087928969896e-01,2.980682881400789075e-01
7.320000000000000284e+01,2.980649067803722851e-01,2.980669177088255406e-01,2.980682881400789075e-01
7.325000000000000000e+01,2.980649422100245527e-01,2.980669263028425386e-01,2.980682881400789075e-01
7.329999999999999716e+01,2.980649839011407232e-01,2.980669346164514510e-01,2.980682881400789075e-01
7.335000000000000853e+01,2.980650310571107409e-01,2.980669426975567915e-01,2.980682881400789075e-01
7.340000000000000568e+01,2.980650828738359848e-01,2.980669505990292123e-01,2.980682881400789075e-01
7.345000000000000284e+01,2.980651385581343238e-01,2.980669583771392572e-01,2.980682881400789075e-01
7.350000000000000000e+01,2.980651973435417545e-01,2.980669660899042950e-01,2.980682881400789075e-01
7.354999999999999716e+01,2.980652585032642632e-01,2.980669737953965392e-01,2.980682881400789075e-01
7.360000000000000853e+01,2.980653213601402451e-01,2.980669815500590625e-01,2.980682881400789075e-01
7.365000000000000568e+01,2.980653852935745696e-01,2.980669894070781534e-01,2.980682881400789075e-01
7.370000000000000284e+01,2.980654497435061279e-01,2.980669974148559831e-01,2.980682881400789075e-01
7.375000000000000000e+01,2.980655142115609668e-01,2.980670056156263792e-01,2.980682881400789075e-01
7.379999999999999716e+01,2.980655782596279835e-01,2.980670140442505667e-01,2.980682881400789075e-01
7.385000000000000853e+01,2.980656415061661013e-01,2.980670227272260164e-01,2.980682881400789075e-01
7.390000000000000568e+01,2.980657036206113553e-01,2.980670316819337140e-01,2.980682881400789075e-01
7.395000000000000284e+01,2.980657643163006076e-01,2.980670409161439438e-01,2.980682881400789075e-01
7.400000000000000000e+01,2.980658233423589820e-01,2.980670504277925792e-01,2.980682881400789075e-01
7.404999999999999716e+01,2.980658804750171975e-01,2.980670602050323192e-01,2.980682881400789075e-01
7.410000000000000853e+01,2.980659355088241536e-01,2.980670702265563743e-01,2.980682881400789075e-01
7.415000000000000568e+01,2.980659882482107337e-01,2.980670804621841086e-01,2.980682881400789075e-01
7.420000000000000284e+01,2.980660384998286005e-01,2.980670908736915425e-01,2.980682881400789075e-01
7.425000000000000000e+01,2.980660860660514500e-01,2.980671014158627341e-01,2.980682881400789075e-01
7.429999999999999716e+01,2.980661307399685711e-01,2.980671120377325067e-01,2.980682881400789075e-01
7.435000000000000853e+01,2.980661723021394427e-01,2.980671226839856636e-01,2.980682881400789075e-01
7.440000000000000568e+01,2.980662105193043199e-01,2.980671332964746623e-01,2.980682881400789075e-01
7.445000000000000284e+01,2.980662451451661088e-01,2.980671438158136177e-01,2.980682881400789075e-01
7.450000000000000000e+01,2.980662759232762249e-01,2.980671541830055005e-01,2.980682881400789075e-01
7.454999999999999716e+01,2.980663025919726983e-01,2.980671643410590099e-01,2.980682881400789075e-01
7.460000000000000853e+01,2.980663248912333585e-01,2.980671742365510468e-01,2.980682881400789075e-01
7.465000000000000568e+01,2.980663425712288817e-01,2.980671838210937064e-01,2.980682881400789075e-01
7.470000000000000284e+01,2.980663554022861539e-01,2.980671930526668789e-01,2.980682881400789075e-01
7.475000000000000000e+01,2.980663631859074014e-01,2.980672018967808201e-01,2.980682881400789075e-01
7.479999999999999716e+01,2.980663657664383570e-01,2.980672103274393803e-01,2.980682881400789075e-01
7.485000000000000853e+01,2.980663630429367661e-01,2.980672183278780252e-01,2.980682881400789075e-01
7.490000000000000568e+01,2.980663549807685553e-01,2.980672258910584960e-01,2.980682881400789075e-01
7.495000000000000284e+01,2.980663416224474949e-01,2.980672330199077846e-01,2.980682881400789075e-01
7.500000000000000000e+01,2.980663230972422917e-01,2.980672397272950414e-01,2.980682881400789075e-01
7.504999999999999716e+01,2.980662996290962541e-01,2.980672460357495779e-01,2.980682881400789075e-01
7.510000000000000853e+01,2.980662715424458042e-01,2.980672519769261286e-01,2.980682881400789075e-01
7.515000000000000568e+01,2.980662392655761272e-01,2.980672575908335786e-01,2.980682881400789075e-01
7.520000000000000284e+01,2.980662033312218573e-01,2.980672629248468097e-01,2.980682881400789075e-01
7.525000000000000000e+01,2.980661643741989164e-01,2.980672680325286983e-01,2.980682881400789075e-01
7.529999999999999716e+01,2.980661231259421062e-01,2.980672729722926295e-01,2.980682881400789075e-01
7.535000000000000853e+01,2.980660804059189761e-01,2.980672778059406669e-01,2.980682881400789075e-01
7.540000000000000568e+01,2.980660371099878581e-01,2.980672825971152351e-01,2.980682881400789075e-01
7.545000000000000284e+01,2.980659941958676562e-01,2.980672874097042291e-01,2.980682881400789075e-01
7.550000000000000000e+01,2.980659526659824587e-01,2.980672923062399060e-01,2.980682881400789075e-01
7.554999999999999716e+01,2.980659135480346333e-01,2.980672973463328046e-01,2.980682881400789075e-01
7.560000000000000853e+01,2.980658778737411696e-01,2.980673025851801605e-01,2.980682881400789075e-01
7.565000000000000568e+01,2.980658466562385311e-01,2.980673080721856216e-01,2.980682881400789075e-01
7.570000000000000284e+01,2.980658208667160136e-01,2.980673138497256236e-01,2.980682881400789075e-01
7.575000000000000000e+01,2.980658014108804599e-01,2.980673199520919581e-01,2.980682881400789075e-01
7.579999999999999716e+01,2.980657891058766107e-01,2.980673264046369009e-01,2.980682881400789075e-01
7.585000000000000853e+01,2.980657846582943638e-01,2.980673332231414951e-01,2.980682881400789075e-01
7.590000000000000568e+01,2.980657886438818904e-01,2.980673404134215887e-01,2.980682881400789075e-01
7.595000000000000284e+01,2.980658014895531949e-01,2.980673479711807849e-01,2.980682881400789075e-01
7.600000000000000000e+01,2.980658234582317379e-01,2.980673558821127500e-01,2.980682881400789075e-01
7.604999999999999716e+01,2.980658546370083539e-01,2.980673641222493786e-01,2.980682881400789075e-01
7.610000000000000853e+01,2.980658949290163617e-01,2.980673726585457151e-01,2.980682881400789075e-01
7.615000000000000568e+01,2.980659440493357293e-01,2.980673814496851426e-01,2.980682881400789075e-01
7.620000000000000284e+01,2.980660015251420658e-01,2.980673904470851343e-01,2.980682881400789075e-01
7.625000000000000000e+01,2.980660667002105746e-01,2.980673995960780864e-01,2.980682881400789075e-01
7.629999999999999716e+01,2.980661387437747445e-01,2.980674088372363140e-01,2.980682881400789075e-01
7.635000000000000853e+01,2.980662166636326993e-01,2.980674181078097895e-01,2.980682881400789075e-01
7.640000000000000568e+01,2.980662993232822688e-01,2.980674273432399324e-01,2.980682881400789075e-01
7.645000000000000284e+01,2.980663854627657594e-01,2.980674364787129771e-01,2.980682881400789075e-01
7.650000000000000000e+01,2.980664737228057581e-01,2.980674454507144522e-01,2.980682881400789075e-01
7.654999999999999716e+01,2.980665626717294847e-01,2.980674541985470771e-01,2.980682881400789075e-01
7.660000000000000853e+01,2.980666508346025423e-01,2.980674626657762172e-01,2.980682881400789075e-01
7.665000000000000568e+01,2.980667367239315246e-01,2.980674708015670915e-01,2.980682881400789075e-01
7.670000000000000284e+01,2.980668188712506383e-01,2.980674785618827038e-01,2.980682881400789075e-01
7.675000000000000000e+01,2.980668958588744699e-01,2.980674859105142960e-01,2.980682881400789075e-01
7.680000000000001137e+01,2.980669663510894796e-01,2.980674928199197882e-01,2.980682881400789075e-01
7.685000000000000853e+01,2.980670291240574143e-01,2.980674992718513328e-01,2.980682881400789075e-01
7.690000000000000568e+01,2.980670830937287019e-01,2.980675052577581030e-01,2.980682881400789075e-01
7.695000000000000284e+01,2.980671273410990807e-01,2.980675107789553246e-01,2.980682881400789075e-01
7.700000000000000000e+01,2.980671611341991767e-01,2.980675158465572183e-01,2.980682881400789075e-01
7.705000000000001137e+01,2.980671839462729067e-01,2.980675204811763512e-01,2.980682881400789075e-01
7.710000000000000853e+01,2.980671954696862413e-01,2.980675247123985017e-01,2.980682881400789075e-01
7.715000000000000568e+01,2.980671956251969013e-01,2.980675285780459705e-01,2.980682881400789075e-01
7.720000000000000284e+01,2.980671845663219743e-01,2.980675321232494901e-01,2.980682881400789075e-01
7.725000000000000000e+01,2.980671626786486894e-01,2.980675353993508248e-01,2.980682881400789075e-01
7.730000000000001137e+01,2.980671305740472676e-01,2.980675384626648716e-01,2.980682881400789075e-01
7.735000000000000853e+01,2.980670890798632899e-01,2.980675413731302403e-01,2.980682881400789075e-01
7.740000000000000568e+01,2.980670392232805388e-01,2.980675441928828939e-01,2.980682881400789075e-01
7.745000000000000284e+01,2.980669822111592371e-01,2.980675469847867132e-01,2.980682881400789075e-01
7.750000000000000000e+01,2.980669194057601334e-01,2.980675498109565669e-01,2.980682881400789075e-01
7.755000000000001137e+01,2.980668522968632494e-01,2.980675527313097484e-01,2.980682881400789075e-01
7.760000000000000853e+01,2.980667824708767566e-01,2.980675558021803062e-01,2.980682881400789075e-01
7.765000000000000568e+01,2.980667115776052811e-01,2.980675590750286874e-01,2.980682881400789075e-01
7.770000000000000284e+01,2.980666412954059430e-01,2.980675625952771690e-01,2.980682881400789075e-01
7.775000000000000000e+01,2.980665732955030678e-01,2.980675664012984449e-01,2.980682881400789075e-01
7.780000000000001137e+01,2.980665092062561028e-01,2.980675705235797390e-01,2.980682881400789075e-01
7.785000000000000853e+01,2.980664505781827067e-01,2.980675749840815403e-01,2.980682881400789075e-01
7.790000000000000568e+01,2.980663988505258821e-01,2.980675797958046158e-01,2.980682881400789075e-01
7.795000000000000284e+01,2.980663553201216565e-01,2.980675849625741280e-01,2.980682881400789075e-01
7.800000000000000000e+01,2.980663211132765222e-01,2.980675904790431319e-01,2.980682881400789075e-01
7.805000000000001137e+01,2.980662971612957346e-01,2.980675963309150633e-01,2.980682881400789075e-01
7.810000000000000853e+01,2.980662841802224627e-01,2.980676024953756165e-01,2.980682881400789075e-01
7.815000000000000568e+01,2.980662826552522016e-01,2.980676089417236274e-01,2.980682881400789075e-01
7.820000000000000284e+01,2.980662928301807124e-01,2.980676156321824255e-01,2.980682881400789075e-01
7.825000000000000000e+01,2.980663147021270776e-01,2.980676225228703902e-01,2.980682881400789075e-01
7.830000000000001137e+01,2.980663480216539929e-01,2.980676295649064556e-01,2.980682881400789075e-01
7.835000000000000853e+01,2.980663922982811909e-01,2.980676367056215859e-01,2.980682881400789075e-01
7.840000000000000568e+01,2.980664468112648735e-01,2.980676438898461345e-01,2.980682881400789075e-01
7.845000000000000284e+01,2.980665106253955199e-01,2.980676510612415564e-01,2.980682881400789075e-01
7.850000000000000000e+01,2.980665826114499706e-01,2.980676581636432787e-01,2.980682881400789075e-01
7.855000000000001137e+01,2.980666614708289974e-01,2.980676651423830315e-01,2.980682881400789075e-01
7.860000000000000853e+01,2.980667457638176976e-01,2.980676719455581658e-01,2.980682881400789075e-01
7.865000000000000568e+01,2.980668339408226730e-01,2.980676785252190930e-01,2.980682881400789075e-01
7.870000000000000284e+01,2.980669243758786724e-01,2.980676848384466449e-01,2.980682881400789075e-01
7.875000000000000000e+01,2.980670154016657469e-01,2.980676908482950971e-01,2.980682881400789075e-01
7.880000000000001137e+01,2.980671053452506047e-01,2.980676965245804833e-01,2.980682881400789075e-01
7.885000000000000853e+01,2.980671925637528585e-01,2.980677018444966575e-01,2.980682881400789075e-01
7.890000000000000568e+01,2.980672754791454659e-01,2.980677067930478374e-01,2.980682881400789075e-01
7.895000000000000284e+01,2.980673526114235861e-01,2.980677113632888009e-01,2.980682881400789075e-01
7.900000000000000000e+01,2.980674226094193746e-01,2.980677155563708491e-01,2.980682881400789075e-01
7.905000000000001137e+01,2.980674842786003031e-01,2.980677193813952575e-01,2.980682881400789075e-01
7.910000000000000853e+01,2.980675366052618069e-01,2.980677228550800972e-01,2.980682881400789075e-01
7.915000000000000568e+01,2.980675787766122742e-01,2.980677260012523089e-01,2.980682881400789075e-01
7.920000000000000284e+01,2.980676101963450897e-01,2.980677288501798472e-01,2.980682881400789075e-01
7.925000000000000000e+01,2.980676304953984168e-01,2.980677314377620513e-01,2.980682881400789075e-01
7.930000000000001137e+01,2.980676395377126475e-01,2.980677338046009983e-01,2.980682881400789075e-01
7.935000000000000853e+01,2.980676374209107471e-01,2.980677359949769900e-01,2.980682881400789075e-01
7.940000000000000568e+01,2.980676244719387413e-01,2.980677380557557599e-01,2.980682881400789075e-01
7.945000000000000284e+01,2.980676012378157824e-01,2.980677400352534923e-01,2.980682881400789075e-01
7.950000000000000000e+01,2.980675684717497553e-01,2.980677419820882412e-01,2.980682881400789075e-01
7.955000000000001137e+01,2.980675271149736960e-01,2.980677439440457266e-01,2.980682881400789075e-01
7.960000000000000853e+01,2.980674782747480545e-01,2.980677459669857088e-01,2.980682881400789075e-01
7.965000000000000568e+01,2.980674231990526613e-01,2.980677480938145330e-01,2.980682881400789075e-01
7.970000000000000284e+01,2.980673632485604796e-01,2.980677503635475456e-01,2.980682881400789075e-01
7.975000000000000000e+01,2.980672998665339080e-01,2.980677528104814233e-01,2.980682881400789075e-01
7.980000000000001137e+01,2.980672345473264762e-01,2.980677554634946214e-01,2.980682881400789075e-01
7.985000000000000853e+01,2.980671688041899858e-01,2.980677583454894863e-01,2.980682881400789075e-01
7.990000000000000568e+01,2.980671041370979157e-01,2.980677614729870251e-01,2.980682881400789075e-01
7.995000000000000284e+01,2.980670420012825894e-01,2.980677648558807125e-01,2.980682881400789075e-01
8.000000000000000000e+01,2.980669837771615094e-01,2.980677684973518926e-01,2.980682881400789075e-01
8.005000000000001137e+01,2.980669307422872949e-01,2.980677723939452739e-01,2.980682881400789075e-01
8.010000000000000853e+01,2.980668840459042568e-01,2.980677765358001330e-01,2.980682881400789075e-01
8.015000000000000568e+01,2.980668446866281407e-01,2.980677809070273465e-01,2.980682881400789075e-01
8.020000000000000284e+01,2.980668134936908520e-01,2.980677854862207599e-01,2.980682881400789075e-01
8.025000000000000000e+01,2.980667911121080427e-01,2.980677902470880158e-01,2.980682881400789075e-01
8.030000000000001137e+01,2.980667779920341265e-01,2.980677951591825248e-01,2.980682881400789075e-01
8.035000000000000853e+01,2.980667743824751970e-01,2.980678001887173134e-01,2.980682881400789075e-01
8.040000000000000568e+01,2.980667803294303475e-01,2.980678052994393257e-01,2.980682881400789075e-01
8.045000000000000284e+01,2.980667956784333050e-01,2.980678104535423034e-01,2.980682881400789075e-01
8.050000000000000000e+01,2.980668200813684776e-01,2.980678156125950440e-01,2.980682881400789075e-01
8.055000000000001137e+01,2.980668530073434797e-01,2.980678207384625522e-01,2.980682881400789075e-01
8.060000000000000853e+01,2.980668937573113797e-01,2.980678257941988263e-01,2.980682881400789075e-01
8.065000000000000568e+01,2.980669414820593111e-01,2.980678307448894615e-01,2.980682881400789075e-01
8.070000000000000284e+01,2.980669952031084757e-01,2.980678355584263639e-01,2.980682881400789075e-01
8.075000000000000000e+01,2.980670538360150612e-01,2.980678402061963661e-01,2.980682881400789075e-01
8.080000000000001137e+01,2.980671162155142939e-01,2.980678446636698675e-01,2.980682881400789075e-01
8.085000000000000853e+01,2.980671811219193779e-01,2.980678489108776752e-01,2.980682881400789075e-01
8.090000000000000568e+01,2.980672473081685259e-01,2.980678529327672743e-01,2.980682881400789075e-01
8.095000000000000284e+01,2.980673135269101270e-01,2.980678567194324780e-01,2.980682881400789075e-01
8.100000000000000000e+01,2.980673785570255863e-01,2.980678602662143462e-01,2.980682881400789075e-01
8.105000000000001137e+01,2.980674412290152953e-01,2.980678635736740967e-01,2.980682881400789075e-01
8.110000000000000853e+01,2.980675004487087221e-01,2.980678666474413929e-01,2.980682881400789075e-01
8.115000000000000568e+01,2.980675552188091770e-01,2.980678694979448928e-01,2.980682881400789075e-01
8.120000000000000284e+01,2.980676046578438210e-01,2.980678721400349396e-01,2.980682881400789075e-01
8.125000000000000000e+01,2.980676480161557618e-01,2.980678745925092743e-01,2.980682881400789075e-01
8.130000000000001137e+01,2.980676846886526343e-01,2.980678768775564813e-01,2.980682881400789075e-01
8.135000000000000853e+01,2.980677142241047739e-01,2.980678790201323203e-01,2.980682881400789075e-01
8.140000000000000568e+01,2.980677363308692485e-01,2.980678810472861540e-01,2.980682881400789075e-01
8.145000000000000284e+01,2.980677508790018915e-01,2.980678829874544022e-01,2.980682881400789075e-01
8.150000000000000000e+01,2.980677578988003562e-01,2.980678848697402294e-01,2.980682881400789075e-01
8.155000000000001137e+01,2.980677575759029807e-01,2.980678867231959517e-01,2.980682881400789075e-01
8.160000000000000853e+01,2.980677502431426373e-01,2.980678885761270935e-01,2.980682881400789075e-01
8.165000000000000568e+01,2.980677363694239634e-01,2.980678904554335262e-01,2.980682881400789075e-01
8.170000000000000284e+01,2.980677165459509892e-01,2.980678923860033969e-01,2.980682881400789075e-01
8.175000000000000000e+01,2.980676914701862468e-01,2.980678943901731159e-01,2.980682881400789075e-01
8.180000000000001137e+01,2.980676619279604145e-01,2.980678964872652825e-01,2.980682881400789075e-01
8.185000000000000853e+01,2.980676287741836905e-01,2.980678986932134289e-01,2.980682881400789075e-01
8.190000000000000568e+01,2.980675929126271329e-01,2.980679010202809120e-01,2.980682881400789075e-01
8.195000000000000284e+01,2.980675552752509172e-01,2.980679034768785041e-01,2.980682881400789075e-01
8.200000000000000000e+01,2.980675168015504695e-01,2.980679060674822356e-01,2.980682881400789075e-01
8.205000000000001137e+01,2.980674784183795500e-01,2.980679087926512150e-01,2.980682881400789075e-01
8.210000000000000853e+01,2.980674410206808345e-01,2.980679116491417036e-01,2.980682881400789075e-01
8.215000000000000568e+01,2.980674054535239481e-01,2.980679146301131732e-01,2.980682881400789075e-01
8.220000000000000284e+01,2.980673724958065041e-01,2.980679177254173529e-01,2.980682881400789075e-01
8.225000000000000000e+01,2.980673428459257868e-01,2.980679209219617709e-01,2.980682881400789075e-01
8.230000000000001137e+01,2.980673171096737684e-01,2.980679242041363031e-01,2.980682881400789075e-01
8.235000000000000853e+01,2.980672957905508569e-01,2.980679275542899576e-01,2.980682881400789075e-01
8.240000000000000568e+01,2.980672792826308815e-01,2.980679309532453525e-01,2.980682881400789075e-01
8.245000000000000284e+01,2.980672678660499786e-01,2.980679343808356752e-01,2.980682881400789075e-01
8.250000000000000000e+01,2.980672617051290385e-01,2.980679378164510784e-01,2.980682881400789075e-01
8.255000000000001137e+01,2.980672608490801401e-01,2.980679412395790817e-01,2.980682881400789075e-01
8.260000000000000853e+01,2.980672652351906704e-01,2.980679446303266533e-01,2.980682881400789075e-01
8.265000000000000568e+01,2.980672746943263118e-01,2.980679479699101520e-01,2.980682881400789075e-01
8.270000000000000284e+01,2.980672889585478935e-01,2.980679512411015808e-01,2.980682881400789075e-01
8.275000000000000000e+01,2.980673076705945834e-01,2.980679544286212179e-01,2.980682881400789075e-01
8.280000000000001137e+01,2.980673303949545883e-01,2.980679575194676301e-01,2.980682881400789075e-01
8.285000000000000853e+01,2.980673566302159405e-01,2.980679605031783530e-01,2.980682881400789075e-01
8.290000000000000568e+01,2.980673858223734651e-01,2.980679633720160759e-01,2.980682881400789075e-01
8.295000000000000284e+01,2.980674173787566383e-01,2.980679661210778320e-01,2.980682881400789075e-01
8.300000000000000000e+01,2.980674506822412750e-01,2.980679687483265838e-01,2.980682881400789075e-01
8.305000000000001137e+01,2.980674851054141983e-01,2.980679712545454274e-01,2.980682881400789075e-01
8.310000000000000853e+01,2.980675200243718126e-01,2.980679736432195193e-01,2.980682881400789075e-01
8.315000000000000568e+01,2.980675548318559853e-01,2.980679759203484491e-01,2.980682881400789075e-01
8.320000000000000284e+01,2.980675889494544539e-01,2.980679780941986046e-01,2.980682881400789075e-01
8.325000000000000000e+01,2.980676218386271725e-01,2.980679801750010238e-01,2.980682881400789075e-01
8.330000000000001137e+01,2.980676530103562039e-01,2.980679821746063385e-01,2.980682881400789075e-01
8.335000000000000853e+01,2.980676820332548438e-01,2.980679841061059099e-01,2.980682881400789075e-01
8.340000000000000568e+01,2.980677085400180726e-01,2.980679859834312051e-01,2.980682881400789075e-01
8.345000000000000284e+01,2.980677322321369505e-01,2.980679878209416267e-01,2.980682881400789075e-01
8.350000000000000000e+01,2.980677528828458156e-01,2.980679896330133416e-01,2.980682881400789075e-01
8.355000000000001137e+01,2.980677703383148858e-01,2.980679914336399339e-01,2.980682881400789075e-01
8.360000000000000853e+01,2.980677845171408324e-01,2.980679932360548734e-01,2.980682881400789075e-01
8.365000000000000568e+01,2.980677954082292525e-01,2.980679950523865140e-01,2.980682881400789075e-01
8.370000000000000284e+01,2.980678030671952694e-01,2.980679968933533930e-01,2.980682881400789075e-01
8.375000000000000000e+01,2.980678076114417485e-01,2.980679987680081577e-01,2.980682881400789075e-01
8.380000000000001137e+01,2.980678092140982560e-01,2.980680006835350060e-01,2.980682881400789075e-01
8.385000000000000853e+01,2.980678080970238786e-01,2.980680026451055786e-01,2.980682881400789075e-01
8.390000000000000568e+01,2.980678045230925055e-01,2.980680046557960816e-01,2.980682881400789075e-01
8.395000000000000284e+01,2.980677987879840063e-01,2.980680067165654146e-01,2.980682881400789075e-01
8.400000000000000000e+01,2.980677912117092876e-01,2.980680088262953609e-01,2.980682881400789075e-01
8.405000000000001137e+01,2.980677821300904973e-01,2.980680109818881762e-01,2.980682881400789075e-01
8.410000000000000853e+01,2.980677718864094272e-01,2.980680131784194109e-01,2.980682881400789075e-01
8.415000000000000568e+01,2.980677608234204023e-01,2.980680154093392487e-01,2.980682881400789075e-01
8.420000000000000284e+01,2.980677492759055136e-01,2.980680176667160342e-01,2.980682881400789075e-01
8.425000000000000000e+01,2.980677375639262383e-01,2.980680199415144949e-01,2.980682881400789075e-01
8.430000000000001137e+01,2.980677259868977913e-01,2.980680222238997756e-01,2.980682881400789075e-01
8.435000000000000853e+01,2.980677148185859049e-01,2.980680245035579601e-01,2.980682881400789075e-01
8.440000000000000568e+01,2.980677043030934836e-01,2.980680267700243080e-01,2.980682881400789075e-01
8.445000000000000284e+01,2.980676946518752146e-01,2.980680290130090504e-01,2.980682881400789075e-01
8.450000000000000000e+01,2.980676860417887930e-01,2.980680312227119155e-01,2.980682881400789075e-01
8.455000000000001137e+01,2.980676786141604473e-01,2.980680333901168932e-01,2.980682881400789075e-01
8.460000000000000853e+01,2.980676724748185236e-01,2.980680355072582444e-01,2.980682881400789075e-01
8.465000000000000568e+01,2.980676676950226311e-01,2.980680375674518712e-01,2.980682881400789075e-01
8.470000000000000284e+01,2.980676643131964787e-01,2.980680395654852766e-01,2.980682881400789075e-01
8.475000000000000000e+01,2.980676623373544332e-01,2.980680414977612824e-01,2.980682881400789075e-01
8.480000000000001137e+01,2.980676617481001767e-01,2.980680433623930092e-01,2.980682881400789075e-01
8.485000000000000853e+01,2.980676625020653447e-01,2.980680451592466751e-01,2.980682881400789075e-01
8.490000000000000568e+01,2.980676645356530319e-01,2.980680468899336577e-01,2.980682881400789075e-01
8.495000000000000284e+01,2.980676677689499954e-01,2.980680485577503758e-01,2.980682881400789075e-01
8.500000000000000000e+01,2.980676721096752746e-01,2.980680501675709859e-01,2.980682881400789075e-01
8.505000000000001137e+01,2.980676774570401033e-01,2.980680517256941719e-01,2.980682881400789075e-01
8.510000000000000853e+01,2.980676837054058170e-01,2.980680532396503546e-01,2.980682881400789075e-01
8.515000000000000568e+01,2.980676907476386139e-01,2.980680547179749840e-01,2.980682881400789075e-01
8.520000000000000284e+01,2.980676984780772920e-01,2.980680561699541320e-01,2.980682881400789075e-01
8.525000000000000000e+01,2.980677067950476267e-01,2.980680576053503783e-01,2.980682881400789075e-01
8.530000000000001137e+01,2.980677156028754826e-01,2.980680590341165948e-01,2.980682881400789075e-01
8.535000000000000853e+01,2.980677248133714596e-01,2.980680604661060107e-01,2.980682881400789075e-01
8.540000000000000568e+01,2.980677343467775242e-01,2.980680619107862195e-01,2.980682881400789075e-01
8.545000000000000284e+01,2.980677441321876731e-01,2.980680633769656751e-01,2.980682881400789075e-01
8.550000000000000000e+01,2.980677541074696069e-01,2.980680648725397286e-01,2.980682881400789075e-01
8.555000000000001137e+01,2.980677642187326004e-01,2.980680664042632544e-01,2.980682881400789075e-01
8.560000000000000853e+01,2.980677744194001333e-01,2.980680679775557507e-01,2.980682881400789075e-01
8.565000000000000568e+01,2.980677846689573918e-01,2.980680695963447424e-01,2.980682881400789075e-01
8.570000000000000284e+01,2.980677949314531339e-01,2.980680712629507068e-01,2.980682881400789075e-01
8.575000000000000000e+01,2.980678051738410161e-01,2.980680729780166849e-01,2.980682881400789075e-01
8.580000000000001137e+01,2.980678153642497552e-01,2.980680747404850228e-01,2.980682881400789075e-01
8.585000000000000853e+01,2.980678254702700536e-01,2.980680765476202421e-01,2.980682881400789075e-01
8.590000000000000568e+01,2.980678354573455535e-01,2.980680783950785950e-01,2.980682881400789075e-01
8.595000000000000284e+01,2.980678452873469775e-01,2.980680802770212523e-01,2.980682881400789075e-01
8.600000000000000000e+01,2.980678549174027858e-01,2.980680821862685126e-01,2.980682881400789075e-01
8.605000000000001137e+01,2.980678642990481908e-01,2.980680841144903725e-01,2.980682881400789075e-01
8.610000000000000853e+01,2.980678733777410994e-01,2.980680860524282383e-01,2.980682881400789075e-01
8.615000000000000568e+01,2.980678820927820660e-01,2.980680879901422276e-01,2.980682881400789075e-01
8.620000000000000284e+01,2.980678903776567967e-01,2.980680899172769016e-01,2.980682881400789075e-01
8.625000000000000000e+01,2.980678981608070321e-01,2.980680918233384324e-01,2.980682881400789075e-01
8.630000000000001137e+01,2.980679053668177092e-01,2.980680936979759887e-01,2.980682881400789075e-01
8.635000000000000853e+01,2.980679119179938108e-01,2.980680955312599578e-01,2.980682881400789075e-01
8.640000000000000568e+01,2.980679177362840493e-01,2.980680973139493428e-01,2.980682881400789075e-01
8.645000000000000284e+01,2.980679227454960944e-01,2.980680990377420070e-01,2.980682881400789075e-01
8.650000000000000000e+01,2.980679268737356225e-01,2.980681006955002155e-01,2.980682881400789075e-01
8.655000000000001137e+01,2.980679300559912481e-01,2.980681022814467007e-01,2.980682881400789075e-01
8.660000000000000853e+01,2.980679322367796868e-01,2.980681037913256448e-01,2.980682881400789075e-01
8.665000000000000568e+01,2.980679333727612734e-01,2.980681052225244154e-01,2.980682881400789075e-01
8.670000000000000284e+01,2.980679334352323573e-01,2.980681065741528912e-01,2.980682881400789075e-01
8.675000000000000000e+01,2.980679324124037022e-01,2.980681078470789336e-01,2.980682881400789075e-01
8.680000000000001137e+01,2.980679303113752399e-01,2.980681090439184500e-01,2.980682881400789075e-01
8.685000000000000853e+01,2.980679271597262980e-01,2.980681101689803825e-01,2.980682881400789075e-01
8.690000000000000568e+01,2.980679230066480279e-01,2.980681112281686196e-01,2.980682881400789075e-01
8.695000000000000284e+01,2.980679179235566911e-01,2.980681122288428853e-01,2.980682881400789075e-01
8.700000000000000000e+01,2.980679120041405672e-01,2.980681131796419914e-01,2.980682881400789075e-01
8.705000000000001137e+01,2.980679053638085052e-01,2.980681140902749493e-01,2.980682881400789075e-01
8.710000000000000853e+01,2.980678981385249671e-01,2.980681149712836042e-01,2.980682881400789075e-01
8.715000000000000568e+01,2.980678904830337261e-01,2.980681158337847303e-01,2.980682881400789075e-01
8.720000000000000284e+01,2.980678825684912048e-01,2.980681166891963607e-01,2.980682881400789075e-01
8.725000000000000000e+01,2.980678745795473095e-01,2.980681175489567902e-01,2.980682881400789075e-01
8.730000000000001137e+01,2.980678667109296076e-01,2.980681184242418569e-01,2.980682881400789075e-01
8.735000000000000853e+01,2.980678591636016228e-01,2.980681193256889960e-01,2.980682881400789075e-01
8.740000000000000568e+01,2.980678521405809023e-01,2.980681202631340065e-01,2.980682881400789075e-01
8.745000000000000284e+01,2.980678458425141675e-01,2.980681212453672457e-01,2.980682881400789075e-01
8.750000000000000000e+01,2.980678404631167400e-01,2.980681222799160257e-01,2.980682881400789075e-01
8.755000000000001137e+01,2.980678361845888191e-01,2.980681233728576518e-01,2.980682881400789075e-01
8.760000000000000853e+01,2.980678331731272390e-01,2.980681245286683212e-01,2.980682881400789075e-01
8.765000000000000568e+01,2.980678315746495555e-01,2.980681257501112125e-01,2.980682881400789075e-01
8.770000000000000284e+01,2.980678315108454268e-01,2.980681270381672077e-01,2.980682881400789075e-01
8.775000000000000000e+01,2.980678330756647010e-01,2.980681283920086910e-01,2.980682881400789075e-01
8.780000000000001137e+01,2.980678363323426838e-01,2.980681298090183118e-01,2.980682881400789075e-01
8.785000000000000853e+01,2.980678413110500746e-01,2.980681312848509346e-01,2.980682881400789075e-01
8.790000000000000568e+01,2.980678480072432857e-01,2.980681328135382779e-01,2.980682881400789075e-01
8.795000000000000284e+01,2.980678563807714343e-01,2.980681343876325218e-01,2.980682881400789075e-01
8.800000000000000000e+01,2.980678663557813635e-01,2.980681359983863299e-01,2.980682881400789075e-01
8.805000000000001137e+01,2.980678778214396196e-01,2.980681376359635704e-01,2.980682881400789075e-01
8.810000000000000853e+01,2.980678906334733314e-01,2.980681392896766257e-01,2.980682881400789075e-01
8.815000000000000568e+01,2.980679046165086721e-01,2.980681409482434097e-01,2.980682881400789075e-01
8.820000000000000284e+01,2.980679195671679937e-01,2.980681426000587053e-01,2.980682881400789075e-01
8.825000000000000000e+01,2.980679352578658459e-01,2.980681442334719988e-01,2.980682881400789075e-01
8.830000000000001137e+01,2.980679514412273856e-01,2.980681458370663117e-01,2.980682881400789075e-01
8.835000000000000853e+01,2.980679678550359202e-01,2.980681473999300946e-01,2.980682881400789075e-01
8.840000000000000568e+01,2.980679842276023894e-01,2.980681489119160754e-01,2.980682881400789075e-01
8.845000000000000284e+01,2.980680002834385500e-01,2.980681503638811236e-01,2.980682881400789075e-01
8.850000000000000000e+01,2.980680157491066296e-01,2.980681517479007447e-01,2.980682881400789075e-01
8.855000000000001137e+01,2.980680303591130009e-01,2.980681530574536553e-01,2.980682881400789075e-01
8.860000000000000853e+01,2.980680438617107630e-01,2.980681542875719958e-01,2.980682881400789075e-01
8.865000000000000568e+01,2.980680560244766131e-01,2.980681554349533524e-01,2.980682881400789075e-01
8.870000000000000284e+01,2.980680666395325584e-01,2.980681564980328102e-01,2.980682881400789075e-01
8.875000000000000000e+01,2.980680755282885674e-01,2.980681574770128739e-01,2.980682881400789075e-01
8.880000000000001137e+01,2.980680825455938043e-01,2.980681583738512552e-01,2.980682881400789075e-01
8.885000000000000853e+01,2.980680875831958621e-01,2.980681591922068052e-01,2.980682881400789075e-01
8.890000000000000568e+01,2.980680905724237273e-01,2.980681599373454782e-01,2.980682881400789075e-01
8.895000000000000284e+01,2.980680914860261432e-01,2.980681606160082153e-01,2.980682881400789075e-01
8.900000000000000000e+01,2.980680903391175751e-01,2.980681612362454658e-01,2.980682881400789075e-01
8.905000000000001137e+01,2.980680871892029682e-01,2.980681618072209549e-01,2.980682881400789075e-01
8.910000000000000853e+01,2.980680821352738596e-01,2.980681623389912493e-01,2.980682881400789075e-01
8.915000000000000568e+01,2.980680753159901664e-01,2.980681628422651164e-01,2.980682881400789075e-01
8.920000000000000284e+01,2.980680669069821764e-01,2.980681633281501153e-01,2.980682881400789075e-01
8.925000000000000000e+01,2.980680571173279225e-01,2.980681638078910844e-01,2.980682881400789075e-01
8.930000000000001137e+01,2.980680461852801555e-01,2.980681642926084063e-01,2.980682881400789075e-01
8.935000000000000853e+01,2.980680343733346782e-01,2.980681647930407130e-01,2.980682881400789075e-01
8.940000000000000568e+01,2.980680219627473426e-01,2.980681653192995828e-01,2.980682881400789075e-01
8.945000000000000284e+01,2.980680092476191145e-01,2.980681658806411116e-01,2.980682881400789075e-01
8.950000000000000000e+01,2.980679965286804900e-01,2.980681664852598556e-01,2.980682881400789075e-01
8.955000000000001137e+01,2.980679841069115987e-01,2.980681671401099742e-01,2.980682881400789075e-01
8.960000000000000853e+01,2.980679722771408802e-01,2.980681678507571264e-01,2.980682881400789075e-01
8.965000000000000568e+01,2.980679613217639412e-01,2.980681686212652837e-01,2.980682881400789075e-01
8.970000000000000284e+01,2.980679515047229278e-01,2.980681694541195137e-01,2.980682881400789075e-01
8.975000000000000000e+01,2.980679430658809137e-01,2.980681703501867341e-01,2.980682881400789075e-01
8.980000000000001137e+01,2.980679362159163182e-01,2.980681713087158236e-01,2.980682881400789075e-01
8.985000000000000853e+01,2.980679311318518709e-01,2.980681723273744255e-01,2.980682881400789075e-01
8.990000000000000568e+01,2.980679279533167692e-01,2.980681734023237772e-01,2.980682881400789075e-01
8.995000000000000284e+01,2.980679267796249032e-01,2.980681745283271233e-01,2.980682881400789075e-01
9.000000000000000000e+01,2.980679276677342671e-01,2.980681756988898812e-01,2.980682881400789075e-01
9.005000000000001137e+01,2.980679306311296850e-01,2.980681769064275066e-01,2.980682881400789075e-01
9.010000000000000853e+01,2.980679356396538915e-01,2.980681781424568966e-01,2.980682881400789075e-01
9.015000000000000568e+01,2.980679426202871851e-01,2.980681793978058325e-01,2.980682881400789075e-01
9.020000000000000284e+01,2.980679514588560064e-01,2.980681806628361352e-01,2.980682881400789075e-01
9.025000000000000000e+01,2.980679620026293608e-01,2.980681819276745914e-01,2.980682881400789075e-01
9.030000000000001137e+01,2.980679740637422470e-01,2.980681831824457118e-01,2.980682881400789075e-01
9.035000000000000853e+01,2.980679874233660431e-01,2.980681844175017692e-01,2.980682881400789075e-01
9.040000000000000568e+01,2.980680018365308159e-01,2.980681856236435667e-01,2.980682881400789075e-01
9.045000000000000284e+01,2.980680170374879756e-01,2.980681867923277162e-01,2.980682881400789075e-01
9.050000000000000000e+01,2.980680327454929834e-01,2.980681879158553205e-01,2.980682881400789075e-01
9.055000000000001137e+01,2.980680486708758847e-01,2.980681889875379520e-01,2.980682881400789075e-01
9.060000000000000853e+01,2.980680645212651081e-01,2.980681900018374297e-01,2.980682881400789075e-01
9.065000000000000568e+01,2.980680800078242543e-01,2.980681909544764530e-01,2.980682881400789075e-01
9.070000000000000284e+01,2.980680948513657058e-01,2.980681918425180377e-01,2.980682881400789075e-01
9.075000000000000000e+01,2.980681087882054436e-01,2.980681926644120905e-01,2.980682881400789075e-01
9.080000000000001137e+01,2.980681215756336710e-01,2.980681934200091754e-01,2.980682881400789075e-01
9.085000000000000853e+01,2.980681329968825066e-01,2.980681941105412514e-01,2.980682881400789075e-01
9.090000000000000568e+01,2.980681428654875509e-01,2.980681947385700470e-01,2.980682881400789075e-01
9.095000000000000284e+01,2.980681510289516778e-01,2.980681953079061253e-01,2.980682881400789075e-01
9.100000000000000000e+01,2.980681573716389421e-01,2.980681958234994711e-01,2.980682881400789075e-01
9.105000000000001137e+01,2.980681618168420366e-01,2.980681962913060423e-01,2.980682881400789075e-01
9.110000000000000853e+01,2.980681643279870507e-01,2.980681967181328940e-01,2.980682881400789075e-01
9.115000000000000568e+01,2.980681649089592655e-01,2.980681971114665374e-01,2.980682881400789075e-01
9.120000000000000284e+01,2.980681636035523718e-01,2.980681974792887545e-01,2.980682881400789075e-01
9.125000000000000000e+01,2.980681604940642604e-01,2.980681978298840296e-01,2.980682881400789075e-01
9.130000000000001137e+01,2.980681556990796843e-01,2.980681981716439277e-01,2.980682881400789075e-01
9.135000000000000853e+01,2.980681493704999130e-01,2.980681985128726397e-01,2.980682881400789075e-01
9.140000000000000568e+01,2.980681416898927072e-01,2.980681988615985767e-01,2.980682881400789075e-01
9.145000000000000284e+01,2.980681328642522665e-01,2.980681992253957358e-01,2.980682881400789075e-01
9.150000000000000000e+01,2.980681231212696791e-01,2.980681996112198862e-01,2.980682881400789075e-01
9.155000000000001137e+01,2.980681127042238976e-01,2.980682000252617425e-01,2.980682881400789075e-01
9.160000000000000853e+01,2.980681018666097026e-01,2.980682004728220091e-01,2.980682881400789075e-01
9.165000000000000568e+01,2.980680908666249462e-01,2.980682009582086844e-01,2.980682881400789075e-01
9.170000000000000284e+01,2.980680799616383658e-01,2.980682014846607886e-01,2.980682881400789075e-01
9.175000000000000000e+01,2.980680694027589839e-01,2.980682020542979038e-01,2.980682881400789075e-01
9.180000000000001137e+01,2.980680594296253871e-01,2.980682026680972485e-01,2.980682881400789075e-01
9.185000000000000853e+01,2.980680502655232988e-01,2.980682033258982844e-01,2.980682881400789075e-01
9.190000000000000568e+01,2.980680421129342506e-01,2.980682040264331922e-01,2.980682881400789075e-01
9.195000000000000284e+01,2.980680351496047820e-01,2.980682047673831048e-01,2.980682881400789075e-01
9.200000000000000000e+01,2.980680295252138845e-01,2.980682055454576540e-01,2.980682881400789075e-01
9.205000000000001137e+01,2.980680253587009165e-01,2.980682063564952244e-01,2.980682881400789075e-01
9.210000000000000853e+01,2.980680227363015633e-01,2.980682071955816359e-01,2.980682881400789075e-01
9.215000000000000568e+01,2.980680217103224838e-01,2.980682080571835368e-01,2.980682881400789075e-01
9.220000000000000284e+01,2.980680222986679673e-01,2.980682089352934550e-01,2.980682881400789075e-01
9.225000000000000000e+01,2.980680244851162120e-01,2.980682098235822863e-01,2.980682881400789075e-01
9.230000000000001137e+01,2.980680282203247433e-01,2.980682107155561145e-01,2.980682881400789075e-01
9.235000000000000853e+01,2.980680334235301099e-01,2.980682116047125296e-01,2.980682881400789075e-01
9.240000000000000568e+01,2.980680399848910644e-01,2.980682124846939507e-01,2.980682881400789075e-01
9.245000000000000284e+01,2.980680477684118368e-01,2.980682133494332864e-01,2.980682881400789075e-01
9.250000000000000000e+01,2.980680566153698363e-01,2.980682141932892160e-01,2.980682881400789075e-01
9.255000000000001137e+01,2.980680663481630743e-01,2.980682150111680917e-01,2.980682881400789075e-01
9.260000000000000853e+01,2.980680767744833815e-01,2.980682157986294101e-01,2.980682881400789075e-01
9.265000000000000568e+01,2.980680876917182198e-01,2.980682165519732418e-01,2.980682881400789075e-01
9.270000000000000284e+01,2.980680988914788943e-01,2.980682172683075670e-01,2.980682881400789075e-01
9.275000000000000000e+01,2.980681101641529107e-01,2.980682179455946268e-01,2.980682881400789075e-01
9.280000000000001137e+01,2.980681213033800070e-01,2.980682185826755148e-01,2.980682881400789075e-01
9.285000000000000853e+01,2.980681321103554327e-01,2.980682191792731195e-01,2.980682881400789075e-01
9.290000000000000568e+01,2.980681423978686073e-01,2.980682197359733610e-01,2.980682881400789075e-01
9.295000000000000284e+01,2.980681519939954449e-01,2.980682202541867221e-01,2.980682881400789075e-01
9.300000000000000000e+01,2.980681607453702364e-01,2.980682207360904612e-01,2.980682881400789075e-01
9.305000000000001137e+01,2.980681685199758624e-01,2.980682211845539498e-01,2.980682881400789075e-01
9.310000000000000853e+01,2.980681752094013204e-01,2.980682216030493548e-01,2.980682881400789075e-01
9.315000000000000568e+01,2.980681807305315401e-01,2.980682219955499979e-01,2.980682881400789075e-01
9.320000000000000284e+01,2.980681850266447275e-01,2.980682223664196107e-01,2.980682881400789075e-01
9.325000000000000000e+01,2.980681880679101892e-01,2.980682227202947621e-01,2.980682881400789075e-01
9.330000000000001137e+01,2.980681898512897443e-01,2.980682230619646211e-01,2.980682881400789075e-01
9.335000000000000853e+01,2.980681903998613769e-01,2.980682233962496097e-01,2.980682881400789075e-01
9.340000000000000568e+01,2.980681897615964360e-01,2.980682237278835522e-01,2.980682881400789075e-01
9.345000000000000284e+01,2.980681880076310186e-01,2.980682240614010436e-01,2.980682881400789075e-01
9.350000000000000000e+01,2.980681852300855472e-01,2.980682244010329773e-01,2.980682881400789075e-01
9.355000000000001137e+01,2.980681815394923273e-01,2.980682247506131755e-01,2.980682881400789075e-01
9.360000000000000853e+01,2.980681770619006410e-01,2.980682251134969540e-01,2.980682881400789075e-01
9.365000000000000568e+01,2.980681719357313186e-01,2.980682254924948982e-01,2.980682881400789075e-01
9.370000000000000284e+01,2.980681663084599475e-01,2.980682258898215142e-01,2.980682881400789075e-01
9.375000000000000000e+01,2.980681603332054896e-01,2.980682263070611460e-01,2.980682881400789075e-01
9.380000000000001137e+01,2.980681541653038003e-01,2.980682267451498779e-01,2.980682881400789075e-01
9.385000000000000853e+01,2.980681479589425975e-01,2.980682272043752579e-01,2.980682881400789075e-01
9.390000000000000568e+01,2.980681418639293812e-01,2.980682276843918399e-01,2.980682881400789075e-01
9.395000000000000284e+01,2.980681360226613008e-01,2.980682281842524928e-01,2.980682881400789075e-01
9.400000000000000000e+01,2.980681305673558157e-01,2.980682287024539745e-01,2.980682881400789075e-01
9.405000000000001137e+01,2.980681256175964355e-01,2.980682292369953301e-01,2.980682881400789075e-01
9.410000000000000853e+01,2.980681212782366196e-01,2.980682297854471696e-01,2.980682881400789075e-01
9.415000000000000568e+01,2.980681176376963060e-01,2.980682303450296611e-01,2.980682881400789075e-01
9.420000000000000284e+01,2.980681147666755515e-01,2.980682309126971297e-01,2.980682881400789075e-01
9.425000000000000000e+01,2.980681127172994382e-01,2.980682314852266535e-01,2.980682881400789075e-01
9.430000000000001137e+01,2.980681115226972433e-01,2.980682320593087686e-01,2.980682881400789075e-01
9.435000000000000853e+01,2.980681111970108210e-01,2.980682326316370645e-01,2.980682881400789075e-01
9.440000000000000568e+01,2.980681117358155996e-01,2.980682331989951139e-01,2.980682881400789075e-01
9.445000000000000284e+01,2.980681131169296560e-01,2.980682337583379637e-01,2.980682881400789075e-01
9.450000000000000000e+01,2.980681153015787288e-01,2.980682343068667417e-01,2.980682881400789075e-01
9.455000000000001137e+01,2.980681182358772552e-01,2.980682348420943817e-01,2.980682881400789075e-01
9.460000000000000853e+01,2.980681218525806919e-01,2.980682353619004687e-01,2.980682881400789075e-01
9.465000000000000568e+01,2.980681260730583260e-01,2.980682358645752594e-01,2.980682881400789075e-01
9.470000000000000284e+01,2.980681308094349502e-01,2.980682363488509345e-01,2.980682881400789075e-01
9.475000000000000000e+01,2.980681359668451158e-01,2.980682368139199734e-01,2.980682881400789075e-01
9.480000000000001137e+01,2.980681414457453382e-01,2.980682372594407603e-01,2.980682881400789075e-01
9.485000000000000853e+01,2.980681471442299668e-01,2.980682376855306459e-01,2.980682881400789075e-01
9.490000000000000568e+01,2.980681529602968727e-01,2.980682380927461850e-01,2.980682881400789075e-01
9.495000000000000284e+01,2.980681587940151589e-01,2.980682384820528275e-01,2.980682881400789075e-01
9.500000000000000000e+01,2.980681645495487642e-01,2.980682388547839512e-01,2.980682881400789075e-01
9.505000000000001137e+01,2.980681701369962133e-01,2.980682392125912905e-01,2.980682881400789075e-01
9.510000000000000853e+01,2.980681754740132083e-01,2.980682395573880372e-01,2.980682881400789075e-01
9.515000000000000568e+01,2.980681804871895824e-01,2.980682398912868902e-01,2.980682881400789075e-01
9.520000000000000284e+01,2.980681851131613547e-01,2.980682402165338862e-01,2.980682881400789075e-01
9.525000000000000000e+01,2.980681892994431759e-01,2.980682405354408426e-01,2.980682881400789075e-01
9.530000000000001137e+01,2.980681930049764450e-01,2.980682408503181891e-01,2.980682881400789075e-01
9.535000000000000853e+01,2.980681962003930985e-01,2.980682411634093532e-01,2.980682881400789075e-01
9.540000000000000568e+01,2.980681988680032868e-01,2.980682414768291433e-01,2.980682881400789075e-01
9.545000000000000284e+01,2.980682010015209826e-01,2.980682417925076821e-01,2.980682881400789075e-01
9.550000000000000000e+01,2.980682026055475609e-01,2.980682421121405024e-01,2.980682881400789075e-01
9.555000000000001137e+01,2.980682036948375524e-01,2.980682424371474681e-01,2.980682881400789075e-01
9.560000000000000853e+01,2.980682042933765485e-01,2.980682427686398572e-01,2.980682881400789075e-01
9.565000000000000568e+01,2.980682044333024527e-01,2.980682431073974903e-01,2.980682881400789075e-01
9.570000000000000284e+01,2.980682041537055516e-01,2.980682434538559633e-01,2.980682881400789075e-01
9.575000000000000000e+01,2.980682034993429319e-01,2.980682438081035945e-01,2.980682881400789075e-01
9.580000000000001137e+01,2.980682025193032714e-01,2.980682441698890850e-01,2.980682881400789075e-01
9.585000000000000853e+01,2.980682012656580837e-01,2.980682445386380053e-01,2.980682881400789075e-01
9.590000000000000568e+01,2.980681997921334481e-01,2.980682449134788858e-01,2.980682881400789075e-01
9.595000000000000284e+01,2.980681981528335300e-01,2.980682452932770232e-01,2.980682881400789075e-01
9.600000000000000000e+01,2.980681964010454266e-01,2.980682456766751143e-01,2.980682881400789075e-01
9.605000000000001137e+01,2.980681945881496486e-01,2.980682460621398855e-01,2.980682881400789075e-01
9.610000000000000853e+01,2.980681927626575578e-01,2.980682464480124416e-01,2.980682881400789075e-01
9.615000000000000568e+01,2.980681909693915221e-01,2.980682468325618895e-01,2.980682881400789075e-01
9.620000000000000284e+01,2.980681892488198370e-01,2.980682472140397388e-01,2.980682881400789075e-01
9.625000000000000000e+01,2.980681876365529059e-01,2.980682475907343032e-01,2.980682881400789075e-01
9.630000000000001137e+01,2.980681861630020135e-01,2.980682479610227142e-01,2.980682881400789075e-01
9.635000000000000853e+01,2.980681848531985811e-01,2.980682483234201596e-01,2.980682881400789075e-01
9.640000000000000568e+01,2.980681837267663559e-01,2.980682486766240147e-01,2.980682881400789075e-01
9.645000000000000284e+01,2.980681827980354304e-01,2.980682490195524781e-01,2.980682881400789075e-01
9.650000000000000000e+01,2.980681820762845491e-01,2.980682493513761022e-01,2.980682881400789075e-01
9.655000000000001137e+01,2.980681815660929934e-01,2.980682496715417740e-01,2.980682881400789075e-01
9.660000000000000853e+01,2.980681812677842268e-01,2.980682499797885909e-01,2.980682881400789075e-01
9.665000000000000568e+01,2.980681811779395396e-01,2.980682502761548003e-01,2.980682881400789075e-01
9.670000000000000284e+01,2.980681812899605987e-01,2.980682505609764665e-01,2.980682881400789075e-01
9.675000000000000000e+01,2.980681815946585322e-01,2.980682508348774240e-01,2.980682881400789075e-01
9.680000000000001137e+01,2.980681820808493421e-01,2.980682510987507916e-01,2.980682881400789075e-01
9.685000000000000853e+01,2.980681827359348834e-01,2.980682513537332712e-01,2.980682881400789075e-01
9.690000000000000568e+01,2.980681835464512597e-01,2.980682516011723404e-01,2.980682881400789075e-01
9.695000000000000284e+01,2.980681844985693663e-01,2.980682518425875616e-01,2.980682881400789075e-01
9.700000000000000000e+01,2.980681855785328738e-01,2.980682520796273938e-01,2.980682881400789075e-01
9.705000000000001137e+01,2.980681867730246015e-01,2.980682523140220641e-01,2.980682881400789075e-01
9.710000000000000853e+01,2.980681880694522889e-01,2.980682525475346623e-01,2.980682881400789075e-01
9.715000000000000568e+01,2.980681894561513778e-01,2.980682527819110694e-01,2.980682881400789075e-01
9.720000000000000284e+01,2.980681909225021409e-01,2.980682530188303869e-01,2.980682881400789075e-01
9.725000000000000000e+01,2.980681924589647092e-01,2.980682532598578072e-01,2.980682881400789075e-01
9.730000000000001137e+01,2.980681940570361066e-01,2.980682535063997052e-01,2.980682881400789075e-01
9.735000000000000853e+01,2.980681957091375622e-01,2.980682537596640591e-01,2.980682881400789075e-01
9.740000000000000568e+01,2.980681974084423147e-01,2.980682540206255893e-01,2.980682881400789075e-01
9.745000000000000284e+01,2.980681991486553994e-01,2.980682542899978915e-01,2.980682881400789075e-01
9.750000000000000000e+01,2.980682009237589081e-01,2.980682545682120099e-01,2.980682881400789075e-01
9.755000000000001137e+01,2.980682027277379853e-01,2.980682548554034472e-01,2.980682881400789075e-01
9.760000000000000853e+01,2.980682045543008862e-01,2.980682551514064471e-01,2.980682881400789075e-01
9.765000000000000568e+01,2.980682063966091921e-01,2.980682554557570474e-01,2.980682881400789075e-01
9.770000000000000284e+01,2.980682082470320071e-01,2.980682557677036271e-01,2.980682881400789075e-01
9.775000000000000000e+01,2.980682100969365700e-01,2.980682560862258357e-01,2.980682881400789075e-01
9.780000000000001137e+01,2.980682119365286598e-01,2.980682564100601284e-01,2.980682881400789075e-01
9.785000000000000853e+01,2.980682137547505106e-01,2.980682567377324066e-01,2.980682881400789075e-01
9.790000000000000568e+01,2.980682155392458954e-01,2.980682570675960430e-01,2.980682881400789075e-01
9.795000000000000284e+01,2.980682172763965410e-01,2.980682573978746808e-01,2.980682881400789075e-01
9.800000000000000000e+01,2.980682189514322622e-01,2.980682577267086963e-01,2.980682881400789075e-01
9.805000000000001137e+01,2.980682205486159253e-01,2.980682580522038272e-01,2.980682881400789075e-01
9.810000000000000853e+01,2.980682220514990766e-01,2.980682583724809098e-01,2.980682881400789075e-01
9.815000000000000568e+01,2.980682234432439071e-01,2.980682586857254512e-01,2.980682881400789075e-01
9.820000000000000284e+01,2.980682247070026158e-01,2.980682589902357571e-01,2.980682881400789075e-01
9.825000000000000000e+01,2.980682258263446238e-01,2.980682592844678958e-01,2.980682881400789075e-01
9.830000000000001137e+01,2.980682267857194812e-01,2.980682595670772761e-01,2.980682881400789075e-01
9.835000000000000853e+01,2.980682275709408136e-01,2.980682598369544523e-01,2.980682881400789075e-01
9.840000000000000568e+01,2.980682281696771518e-01,2.980682600932557658e-01,2.980682881400789075e-01
9.845000000000000284e+01,2.980682285719334357e-01,2.980682603354268267e-01,2.980682881400789075e-01
9.850000000000000000e+01,2.980682287705070932e-01,2.980682605632183901e-01,2.980682881400789075e-01
9.855000000000001137e+01,2.980682287614029868e-01,2.980682607766951264e-01,2.980682881400789075e-01
9.860000000000000853e+01,2.980682285441915713e-01,2.980682609762357882e-01,2.980682881400789075e-01
9.865000000000000568e+01,2.980682281222972740e-01,2.980682611625257161e-01,2.980682881400789075e-01
9.870000000000000284e+01,2.980682275032031647e-01,2.980682613365414624e-01,2.980682881400789075e-01
9.875000000000000000e+01,2.980682266985630879e-01,2.980682614995280311e-01,2.980682881400789075e-01
9.880000000000001137e+01,2.980682257242122657e-01,2.980682616529691242e-01,2.980682881400789075e-01
9.885000000000000853e+01,2.980682246000713187e-01,2.980682617985516702e-01,2.980682881400789075e-01
9.890000000000000568e+01,2.980682233499414302e-01,2.980682619381246901e-01,2.980682881400789075e-01
9.895000000000000284e+01,2.980682220011908745e-01,2.980682620736545552e-01,2.980682881400789075e-01
9.900000000000000000e+01,2.980682205843366850e-01,2.980682622071768595e-01,2.980682881400789075e-01
9.905000000000001137e+01,2.980682191325285113e-01,2.980682623407465148e-01,2.980682881400789075e-01
9.910000000000000853e+01,2.980682176809433814e-01,2.980682624763878463e-01,2.980682881400789075e-01
9.915000000000000568e+01,2.980682162661043022e-01,2.980682626160443549e-01,2.980682881400789075e-01
9.920000000000000284e+01,2.980682149251375201e-01,2.980682627615317548e-01,2.980682881400789075e-01
9.925000000000000000e+01,2.980682136949844296e-01,2.980682629144930096e-01,2.980682881400789075e-01
9.930000000000001137e+01,2.980682126115873909e-01,2.980682630763583085e-01,2.980682881400789075e-01
9.935000000000000853e+01,2.980682117090685534e-01,2.980682632483100947e-01,2.980682881400789075e-01
9.940000000000000568e+01,2.980682110189223355e-01,2.980682634312541435e-01,2.980682881400789075e-01
9.945000000000000284e+01,2.980682105692414874e-01,2.980682636257975249e-01,2.980682881400789075e-01
9.950000000000000000e+01,2.980682103839975006e-01,2.980682638322338929e-01,2.980682881400789075e-01
9.955000000000001137e+01,2.980682104823937917e-01,2.980682640505363801e-01,2.980682881400789075e-01
9.960000000000000853e+01,2.980682108783102580e-01,2.980682642803584859e-01,2.980682881400789075e-01
9.965000000000000568e+01,2.980682115798536369e-01,2.980682645210427362e-01,2.980682881400789075e-01
9.970000000000000284e+01,2.980682125890286027e-01,2.980682647716364486e-01,2.980682881400789075e-01
9.975000000000000000e+01,2.980682139015394250e-01,2.980682650309154913e-01,2.980682881400789075e-01
9.980000000000001137e+01,2.980682155067298500e-01,2.980682652974136482e-01,2.980682881400789075e-01
9.985000000000000853e+01,2.980682173876659236e-01,2.980682655694584793e-01,2.980682881400789075e-01
9.990000000000000568e+01,2.980682195213623653e-01,2.980682658452116218e-01,2.980682881400789075e-01
9.995000000000000284e+01,2.980682218791505522e-01,2.980682661227130326e-01,2.980682881400789075e-01
1.000000000000000000e+02,2.980682244271808945e-01,2.980682663999282833e-01,2.980682881400789075e-01
1.000500000000000114e+02,2.980682271270517214e-01,2.980682666747969112e-01,2.980682881400789075e-01
1.001000000000000085e+02,2.980682299365510213e-01,2.980682669452818789e-01,2.980682881400789075e-01
1.001500000000000057e+02,2.980682328104961587e-01,2.980682672094176477e-01,2.980682881400789075e-01
1.002000000000000028e+02,2.980682357016533612e-01,2.980682674653564734e-01,2.980682881400789075e-01
1.002500000000000000e+02,2.980682385617171581e-01,2.980682677114119827e-01,2.980682881400789075e-01
1.003000000000000114e+02,2.980682413423278443e-01,2.980682679460981976e-01,2.980682881400789075e-01
1.003500000000000085e+02,2.980682439961043761e-01,2.980682681681637303e-01,2.980682881400789075e-01
1.004000000000000057e+02,2.980682464776690521e-01,2.980682683766204821e-01,2.980682881400789075e-01
1.004500000000000028e+02,2.980682487446405515e-01,2.980682685707650714e-01,2.980682881400789075e-01
1.005000000000000000e+02,2.980682507585725172e-01,2.980682687501945427e-01,2.980682881400789075e-01
1.005500000000000114e+02,2.980682524858158100e-01,2.980682689148136943e-01,2.980682881400789075e-01
1.006000000000000085e+02,2.980682538982838414e-01,2.980682690648358557e-01,2.980682881400789075e-01
1.006500000000000057e+02,2.980682549741032750e-01,2.980682692007757817e-01,2.980682881400789075e-01
1.007000000000000028e+02,2.980682556981343323e-01,2.980682693234360525e-01,2.980682881400789075e-01
1.007500000000000000e+02,2.980682560623473254e-01,2.980682694338862571e-01,2.980682881400789075e-01
1.008000000000000114e+02,2.980682560660470326e-01,2.980682695334362364e-01,2.980682881400789075e-01
1.008500000000000085e+02,2.980682557159376467e-01,2.980682696236040541e-01,2.980682881400789075e-01
1.009000000000000057e+02,2.980682550260265740e-01,2.980682697060789699e-01,2.980682881400789075e-01
1.009500000000000028e+02,2.980682540173683615e-01,2.980682697826812499e-01,2.980682881400789075e-01
1.010000000000000000e+02,2.980682527176526375e-01,2.980682698553187016e-01,2.980682881400789075e-01
1.010500000000000114e+02,2.980682511606459473e-01,2.980682699259418755e-01,2.980682881400789075e-01
1.011000000000000085e+02,2.980682493854980852e-01,2.980682699964988247e-01,2.980682881400789075e-01
1.011500000000000057e+02,2.980682474359284684e-01,2.980682700688900288e-01,2.980682881400789075e-01
1.012000000000000028e+02,2.980682453593100911e-01,2.980682701449251515e-01,2.980682881400789075e-01
1.012500000000000000e+02,2.980682432056711573e-01,2.980682702262824058e-01,2.980682881400789075e-01
1.013000000000000114e+02,2.980682410266365379e-01,2.980682703144713619e-01,2.980682881400789075e-01
1.013500000000000085e+02,2.980682388743319255e-01,2.980682704108000847e-01,2.980682881400789075e-01
1.014000000000000057e+02,2.980682368002759985e-01,2.980682705163474333e-01,2.980682881400789075e-01
1.014500000000000028e+02,2.980682348542836313e-01,2.980682706319409681e-01,2.980682881400789075e-01
1.015000000000000000e+02,2.980682330834064642e-01,2.980682707581412405e-01,2.980682881400789075e-01
1.015500000000000114e+02,2.980682315309324815e-01,2.980682708952321347e-01,2.980682881400789075e-01
1.016000000000000085e+02,2.980682302354679125e-01,2.980682710432180915e-01,2.980682881400789075e-01
1.016500000000000057e+02,2.980682292301212732e-01,2.980682712018277725e-01,2.980682881400789075e-01
1.017000000000000028e+02,2.980682285418082555e-01,2.980682713705241627e-01,2.980682881400789075e-01
1.017500000000000000e+02,2.980682281906912867e-01,2.980682715485207246e-01,2.980682881400789075e-01
1.018000000000000114e+02,2.980682281897674146e-01,2.980682717348031030e-01,2.980682881400789075e-01
1.018500000000000085e+02,2.980682285446124569e-01,2.980682719281559923e-01,2.980682881400789075e-01
1.019000000000000057e+02,2.980682292532868538e-01,2.980682721271942226e-01,2.980682881400789075e-01
1.019500000000000028e+02,2.980682303064049465e-01,2.980682723303973436e-01,2.980682881400789075e-01
1.020000000000000000e+02,2.980682316873653481e-01,2.980682725361470387e-01,2.980682881400789075e-01
1.020500000000000114e+02,2.980682333727367461e-01,2.980682727427660383e-01,2.980682881400789075e-01
1.021000000000000085e+02,2.980682353327901435e-01,2.980682729485580329e-01,2.980682881400789075e-01
1.021500000000000057e+02,2.980682375321647148e-01,2.980682731518474182e-01,2.980682881400789075e-01
1.022000000000000028e+02,2.980682399306521790e-01,2.980682733510178761e-01,2.980682881400789075e-01
1.022500000000000000e+02,2.980682424840816469e-01,2.980682735445490117e-01,2.980682881400789075e-01
1.023000000000000114e+02,2.980682451452845161e-01,2.980682737310502151e-01,2.980682881400789075e-01
1.023500000000000085e+02,2.980682478651183742e-01,2.980682739092909150e-01,2.980682881400789075e-01
1.024000000000000057e+02,2.980682505935257076e-01,2.980682740782266693e-01,2.980682881400789075e-01
1.024500000000000028e+02,2.980682532806053775e-01,2.980682742370204252e-01,2.980682881400789075e-01
1.025000000000000000e+02,2.980682558776716617e-01,2.980682743850586736e-01,2.980682881400789075e-01
1.025500000000000114e+02,2.980682583382789352e-01,2.980682745219620511e-01,2.980682881400789075e-01
1.026000000000000085e+02,2.980682606191888406e-01,2.980682746475901701e-01,2.980682881400789075e-01
1.026500000000000057e+02,2.980682626812593550e-01,2.980682747620411188e-01,2.980682881400789075e-01
1.027000000000000028e+02,2.980682644902378220e-01,2.980682748656450221e-01,2.980682881400789075e-01
1.027500000000000000e+02,2.980682660174399645e-01,2.980682749589524394e-01,2.980682881400789075e-01
1.028000000000000114e+02,2.980682672403023870e-01,2.980682750427179339e-01,2.980682881400789075e-01
1.028500000000000085e+02,2.980682681427971326e-01,2.980682751178789780e-01,2.980682881400789075e-01
1.029000000000000057e+02,2.980682687157009125e-01,2.980682751855309176e-01,2.980682881400789075e-01
1.029500000000000028e+02,2.980682689567146215e-01,2.980682752468988839e-01,2.980682881400789075e-01
1.030000000000000000e+02,2.980682688704321959e-01,2.980682753033070398e-01,2.980682881400789075e-01
1.030500000000000114e+02,2.980682684681617012e-01,2.980682753561461618e-01,2.980682881400789075e-01
1.031000000000000085e+02,2.980682677676034786e-01,2.980682754068401663e-01,2.980682881400789075e-01
1.031500000000000057e+02,2.980682667923952311e-01,2.980682754568126369e-01,2.980682881400789075e-01
1.032000000000000028e+02,2.980682655715350959e-01,2.980682755074538504e-01,2.980682881400789075e-01
1.032500000000000000e+02,2.980682641386966925e-01,2.980682755600893019e-01,2.980682881400789075e-01
1.033000000000000114e+02,2.980682625314534095e-01,2.980682756159505065e-01,2.980682881400789075e-01
1.033500000000000085e+02,2.980682607904292514e-01,2.980682756761484087e-01,2.980682881400789075e-01
1.034000000000000057e+02,2.980682589583962816e-01,2.980682757416501238e-01,2.980682881400789075e-01
1.034500000000000028e+02,2.980682570793393160e-01,2.980682758132598975e-01,2.980682881400789075e-01
1.035000000000000000e+02,2.980682551975081251e-01,2.980682758916039510e-01,2.980682881400789075e-01
1.035500000000000114e+02,2.980682533564786851e-01,2.980682759771199342e-01,2.980682881400789075e-01
1.036000000000000085e+02,2.980682515982432390e-01,2.980682760700510969e-01,2.980682881400789075e-01
1.036500000000000057e+02,2.980682499623492632e-01,2.980682761704453454e-01,2.980682881400789075e-01
1.037000000000000028e+02,2.980682484851046032e-01,2.980682762781585171e-01,2.980682881400789075e-01
1.037500000000000000e+02,2.980682471988654880e-01,2.980682763928626522e-01,2.980682881400789075e-01
1.038000000000000114e+02,2.980682461314215770e-01,2.980682765140579837e-01,2.980682881400789075e-01
1.038500000000000085e+02,2.980682453054896430e-01,2.980682766410889251e-01,2.980682881400789075e-01
1.039000000000000057e+02,2.980682447383249944e-01,2.980682767731636651e-01,2.980682881400789075e-01
1.039500000000000028e+02,2.980682444414574639e-01,2.980682769093759843e-01,2.980682881400789075e-01
1.040000000000000000e+02,2.980682444205551285e-01,2.980682770487295685e-01,2.980682881400789075e-01
1.040500000000000114e+02,2.980682446754164827e-01,2.980682771901643213e-01,2.980682881400789075e-01
1.041000000000000085e+02,2.980682452000888993e-01,2.980682773325825097e-01,2.980682881400789075e-01
1.041500000000000057e+02,2.980682459831086595e-01,2.980682774748765196e-01,2.980682881400789075e-01
1.042000000000000028e+02,2.980682470078543367e-01,2.980682776159548908e-01,2.980682881400789075e-01
1.042500000000000000e+02,2.980682482530043198e-01,2.980682777547682405e-01,2.980682881400789075e-01
1.043000000000000114e+02,2.980682496930861514e-01,2.980682778903330776e-01,2.980682881400789075e-01
1.043500000000000085e+02,2.980682512991032485e-01,2.980682780217534522e-01,2.980682881400789075e-01
1.044000000000000057e+02,2.980682530392249063e-01,2.980682781482402177e-01,2.980682881400789075e-01
1.044500000000000028e+02,2.980682548795217657e-01,2.980682782691269628e-01,2.980682881400789075e-01
1.045000000000000000e+02,2.980682567847307562e-01,2.980682783838823902e-01,2.980682881400789075e-01
1.045500000000000114e+02,2.980682587190315869e-01,2.980682784921197537e-01,2.980682881400789075e-01
1.046000000000000085e+02,2.980682606468176288e-01,2.980682785936017987e-01,2.980682881400789075e-01
1.046500000000000057e+02,2.980682625334439839e-01,2.980682786882423718e-01,2.980682881400789075e-01
1.047000000000000028e+02,2.980682643459379721e-01,2.980682787761041452e-01,2.980682881400789075e-01
1.047500000000000000e+02,2.980682660536558837e-01,2.980682788573930098e-01,2.980682881400789075e-01
1.048000000000000114e+02,2.980682676288736732e-01,2.980682789324485826e-01,2.980682881400789075e-01
1.048500000000000085e+02,2.980682690473002161e-01,2.980682790017324946e-01,2.980682881400789075e-01
1.049000000000000057e+02,2.980682702885033564e-01,2.980682790658131243e-01,2.980682881400789075e-01
1.049500000000000028e+02,2.980682713362416969e-01,2.980682791253489450e-01,2.980682881400789075e-01
1.050000000000000000e+02,2.980682721786971912e-01,2.980682791810695953e-01,2.980682881400789075e-01
1.050500000000000114e+02,2.980682728086062050e-01,2.980682792337558951e-01,2.980682881400789075e-01
1.051000000000000085e+02,2.980682732232882159e-01,2.980682792842192508e-01,2.980682881400789075e-01
1.051500000000000057e+02,2.980682734245749255e-01,2.980682793332806724e-01,2.980682881400789075e-01
1.052000000000000028e+02,2.980682734186436700e-01,2.980682793817506226e-01,2.980682881400789075e-01
1.052500000000000000e+02,2.980682732157614589e-01,2.980682794304090333e-01,2.980682881400789075e-01
1.053000000000000114e+02,2.980682728299475781e-01,2.980682794799872637e-01,2.980682881400789075e-01
1.053500000000000085e+02,2.980682722785654160e-01,2.980682795311515587e-01,2.980682881400789075e-01
1.054000000000000057e+02,2.980682715818532280e-01,2.980682795844886157e-01,2.980682881400789075e-01
1.054500000000000028e+02,2.980682707624072170e-01,2.980682796404937052e-01,2.980682881400789075e-01
1.055000000000000000e+02,2.980682698446290302e-01,2.980682796995612893e-01,2.980682881400789075e-01
1.055500000000000114e+02,2.980682688541514969e-01,2.980682797619785829e-01,2.980682881400789075e-01
1.056000000000000085e+02,2.980682678172554279e-01,2.980682798279220003e-01,2.980682881400789075e-01
1.056500000000000057e+02,2.980682667602915781e-01,2.980682798974566006e-01,2.980682881400789075e-01
1.057000000000000028e+02,2.980682657091192067e-01,2.980682799705380859e-01,2.980682881400789075e-01
1.057500000000000000e+02,2.980682646885744469e-01,2.980682800470180194e-01,2.980682881400789075e-01
1.058000000000000114e+02,2.980682637219784770e-01,2.980682801266510418e-01,2.980682881400789075e-01
1.058500000000000085e+02,2.980682628306954296e-01,2.980682802091046968e-01,2.980682881400789075e-01
1.059000000000000057e+02,2.980682620337481992e-01,2.980682802939710330e-01,2.980682881400789075e-01
1.059500000000000028e+02,2.980682613474986420e-01,2.980682803807798709e-01,2.980682881400789075e-01
1.060000000000000000e+02,2.980682607853972765e-01,2.980682804690131804e-01,2.980682881400789075e-01
1.060500000000000114e+02,2.980682603578053702e-01,2.980682805581204575e-01,2.980682881400789075e-01
1.061000000000000085e+02,2.980682600718911335e-01,2.980682806475341562e-01,2.980682881400789075e-01
1.061500000000000057e+02,2.980682599315992443e-01,2.980682807366851761e-01,2.980682881400789075e-01
1.062000000000000028e+02,2.980682599376923148e-01,2.980682808250184057e-01,2.980682881400789075e-01
1.062500000000000000e+02,2.980682600878599153e-01,2.980682809120064891e-01,2.980682881400789075e-01
1.063000000000000114e+02,2.980682603768909922e-01,2.980682809971632596e-01,2.980682881400789075e-01
1.063500000000000085e+02,2.980682607969027398e-01,2.980682810800552862e-01,2.980682881400789075e-01
1.064000000000000057e+02,2.980682613376189338e-01,2.980682811603118099e-01,2.980682881400789075e-01
1.064500000000000028e+02,2.980682619866894534e-01,2.980682812376324597e-01,2.980682881400789075e-01
1.065000000000000000e+02,2.980682627300419441e-01,2.980682813117931373e-01,2.980682881400789075e-01
1.065500000000000114e+02,2.980682635522564072e-01,2.980682813826497912e-01,2.980682881400789075e-01
1.066000000000000085e+02,2.980682644369537782e-01,2.980682814501393052e-01,2.980682881400789075e-01
1.066500000000000057e+02,2.980682653671880566e-01,2.980682815142789432e-01,2.980682881400789075e-01
1.067000000000000028e+02,2.980682663258338860e-01,2.980682815751632408e-01,2.980682881400789075e-01
1.067500000000000000e+02,2.980682672959603652e-01,2.980682816329587315e-01,2.980682881400789075e-01
1.068000000000000114e+02,2.980682682611832668e-01,2.980682816878973962e-01,2.980682881400789075e-01
1.068500000000000085e+02,2.980682692059884453e-01,2.980682817402678375e-01,2.980682881400789075e-01
1.069000000000000057e+02,2.980682701160205506e-01,2.980682817904059534e-01,2.980682881400789075e-01
1.069500000000000028e+02,2.980682709783316064e-01,2.980682818386836685e-01,2.980682881400789075e-01
1.070000000000000000e+02,2.980682717815855698e-01,2.980682818854978877e-01,2.980682881400789075e-01
1.070500000000000114e+02,2.980682725162166480e-01,2.980682819312582832e-01,2.980682881400789075e-01
1.071000000000000085e+02,2.980682731745394332e-01,2.980682819763755820e-01,2.980682881400789075e-01
1.071500000000000057e+02,2.980682737508106306e-01,2.980682820212499085e-01,2.980682881400789075e-01
1.072000000000000028e+02,2.980682742412435471e-01,2.980682820662596821e-01,2.980682881400789075e-01
1.072500000000000000e+02,2.980682746439776154e-01,2.980682821117516812e-01,2.980682881400789075e-01
1.073000000000000114e+02,2.980682749590053415e-01,2.980682821580317166e-01,2.980682881400789075e-01
1.073500000000000085e+02,2.980682751880611714e-01,2.980682822053573044e-01,2.980682881400789075e-01
1.074000000000000057e+02,2.980682753344769398e-01,2.980682822539313381e-01,2.980682881400789075e-01
1.074500000000000028e+02,2.980682754030092863e-01,2.980682823038979246e-01,2.980682881400789075e-01
1.075000000000000000e+02,2.980682753996440337e-01,2.980682823553394978e-01,2.980682881400789075e-01
1.075500000000000114e+02,2.980682753313852462e-01,2.980682824082760418e-01,2.980682881400789075e-01
1.076000000000000085e+02,2.980682752060331286e-01,2.980682824626660898e-01,2.980682881400789075e-01
1.076500000000000057e+02,2.980682750319583185e-01,2.980682825184094442e-01,2.980682881400789075e-01
1.077000000000000028e+02,2.980682748178781760e-01,2.980682825753513954e-01,2.980682881400789075e-01
1.077500000000000000e+02,2.980682745726396798e-01,2.980682826332884949e-01,2.980682881400789075e-01
1.078000000000000114e+02,2.980682743050154793e-01,2.980682826919757167e-01,2.980682881400789075e-01
1.078500000000000085e+02,2.980682740235163775e-01,2.980682827511346722e-01,2.980682881400789075e-01
1.079000000000000057e+02,2.980682737362243540e-01,2.980682828104622706e-01,2.980682881400789075e-01
1.079500000000000028e+02,2.980682734506491793e-01,2.980682828696407105e-01,2.980682881400789075e-01
1.080000000000000000e+02,2.980682731736110092e-01,2.980682829283470281e-01,2.980682881400789075e-01
1.080500000000000114e+02,2.980682729111494567e-01,2.980682829862630334e-01,2.980682881400789075e-01
1.081000000000000085e+02,2.980682726684610873e-01,2.980682830430849140e-01,2.980682881400789075e-01
1.081500000000000057e+02,2.980682724498634473e-01,2.980682830985322829e-01,2.980682881400789075e-01
1.082000000000000028e+02,2.980682722587860156e-01,2.980682831523563947e-01,2.980682881400789075e-01
1.082500000000000000e+02,2.980682720977853029e-01,2.980682832043476949e-01,2.980682881400789075e-01
1.083000000000000114e+02,2.980682719685822102e-01,2.980682832543415373e-01,2.980682881400789075e-01
1.083500000000000085e+02,2.980682718721190949e-01,2.980682833022233469e-01,2.980682881400789075e-01
1.084000000000000057e+02,2.980682718086325456e-01,2.980682833479316729e-01,2.980682881400789075e-01
1.084500000000000028e+02,2.980682717777392021e-01,2.980682833914599650e-01,2.980682881400789075e-01
1.085000000000000000e+02,2.980682717785299030e-01,2.980682834328568509e-01,2.980682881400789075e-01
1.085500000000000114e+02,2.980682718096693828e-01,2.980682834722245267e-01,2.980682881400789075e-01
1.086000000000000085e+02,2.980682718694974143e-01,2.980682835097162586e-01,2.980682881400789075e-01
1.086500000000000057e+02,2.980682719561276173e-01,2.980682835455314983e-01,2.980682881400789075e-01
1.087000000000000028e+02,2.980682720675408848e-01,2.980682835799106090e-01,2.980682881400789075e-01
1.087500000000000000e+02,2.980682722016712027e-01,2.980682836131280933e-01,2.980682881400789075e-01
1.088000000000000114e+02,2.980682723564798131e-01,2.980682836454846552e-01,2.980682881400789075e-01
1.088500000000000085e+02,2.980682725300179969e-01,2.980682836772989286e-01,2.980682881400789075e-01
1.089000000000000057e+02,2.980682727204747029e-01,2.980682837088984294e-01,2.980682881400789075e-01
1.089500000000000028e+02,2.980682729262101871e-01,2.980682837406105623e-01,2.980682881400789075e-01
1.090000000000000000e+02,2.980682731457743317e-01,2.980682837727533507e-01,2.980682881400789075e-01
1.090500000000000114e+02,2.980682733779098093e-01,2.980682838056264439e-01,2.980682881400789075e-01
1.091000000000000085e+02,2.980682736215419237e-01,2.980682838395029566e-01,2.980682881400789075e-01
1.091500000000000057e+02,2.980682738757551298e-01,2.980682838746215868e-01,2.980682881400789075e-01
1.092000000000000028e+02,2.980682741397592261e-01,2.980682839111801208e-01,2.980682881400789075e-01
1.092500000000000000e+02,2.980682744128462236e-01,2.980682839493295488e-01,2.980682881400789075e-01
1.093000000000000114e+02,2.980682746943412176e-01,2.980682839891699021e-01,2.980682881400789075e-01
1.093500000000000085e+02,2.980682749835488754e-01,2.980682840307473658e-01,2.980682881400789075e-01
1.094000000000000057e+02,2.980682752796993684e-01,2.980682840740524475e-01,2.980682881400789075e-01
1.094500000000000028e+02,2.980682755818953589e-01,2.980682841190203103e-01,2.980682881400789075e-01
1.095000000000000000e+02,2.980682758890631501e-01,2.980682841655320492e-01,2.980682881400789075e-01
1.095500000000000114e+02,2.980682761999107200e-01,2.980682842134176891e-01,2.980682881400789075e-01
1.096000000000000085e+02,2.980682765128942480e-01,2.980682842624604034e-01,2.980682881400789075e-01
1.096500000000000057e+02,2.980682768261954663e-01,2.980682843124020653e-01,2.980682881400789075e-01
1.097000000000000028e+02,2.980682771377112239e-01,2.980682843629500200e-01,2.980682881400789075e-01
1.097500000000000000e+02,2.980682774450560957e-01,2.980682844137845788e-01,2.980682881400789075e-01
1.098000000000000114e+02,2.980682777455792021e-01,2.980682844645671237e-01,2.980682881400789075e-01
1.098500000000000085e+02,2.980682780363947959e-01,2.980682845149493776e-01,2.980682881400789075e-01
1.099000000000000057e+02,2.980682783144265602e-01,2.980682845645820089e-01,2.980682881400789075e-01
1.099500000000000028e+02,2.980682785764645071e-01,2.980682846131241237e-01,2.980682881400789075e-01
1.100000000000000000e+02,2.980682788192337562e-01,2.980682846602518699e-01,2.980682881400789075e-01
1.100500000000000114e+02,2.980682790394723614e-01,2.980682847056672080e-01,2.980682881400789075e-01
1.101000000000000085e+02,2.980682792340170750e-01,2.980682847491056275e-01,2.980682881400789075e-01
1.101500000000000057e+02,2.980682793998942759e-01,2.980682847903430299e-01,2.980682881400789075e-01
1.102000000000000028e+02,2.980682795344129499e-01,2.980682848292018350e-01,2.980682881400789075e-01
1.102500000000000000e+02,2.980682796352573938e-01,2.980682848655557549e-01,2.980682881400789075e-01
1.103000000000000114e+02,2.980682797005765883e-01,2.980682848993331246e-01,2.980682881400789075e-01
1.103500000000000085e+02,2.980682797290669095e-01,2.980682849305189563e-01,2.980682881400789075e-01
1.104000000000000057e+02,2.980682797200459033e-01,2.980682849591557715e-01,2.980682881400789075e-01
1.104500000000000028e+02,2.980682796735141249e-01,2.980682849853424909e-01,2.980682881400789075e-01
1.105000000000000000e+02,2.980682795902025450e-01,2.980682850092323810e-01,2.980682881400789075e-01
1.105500000000000114e+02,2.980682794716038031e-01,2.980682850310292231e-01,2.980682881400789075e-01
1.106000000000000085e+02,2.980682793199852521e-01,2.980682850509825399e-01,2.980682881400789075e-01
1.106500000000000057e+02,2.980682791383831853e-01,2.980682850693815444e-01,2.980682881400789075e-01
1.107000000000000028e+02,2.980682789305767466e-01,2.980682850865478128e-01,2.980682881400789075e-01
1.107500000000000000e+02,2.980682787010420220e-01,2.980682851028277902e-01,2.980682881400789075e-01
1.108000000000000114e+02,2.980682784548866482e-01,2.980682851185840199e-01,2.980682881400789075e-01
1.108500000000000085e+02,2.980682781977656015e-01,2.980682851341862616e-01,2.980682881400789075e-01
1.109000000000000057e+02,2.980682779357796686e-01,2.980682851500027208e-01,2.980682881400789075e-01
1.109500000000000028e+02,2.980682776753592056e-01,2.980682851663905564e-01,2.980682881400789075e-01
1.110000000000000000e+02,2.980682774231345200e-01,2.980682851836876646e-01,2.980682881400789075e-01
1.110500000000000114e+02,2.980682771857972035e-01,2.980682852022041307e-01,2.980682881400789075e-01
1.111000000000000085e+02,2.980682769699541934e-01,2.980682852222146795e-01,2.980682881400789075e-01
1.111500000000000057e+02,2.980682767819788914e-01,2.980682852439521802e-01,2.980682881400789075e-01
1.112000000000000028e+02,2.980682766278626716e-01,2.980682852676020400e-01,2.980682881400789075e-01
1.112500000000000000e+02,2.980682765130706624e-01,2.980682852932975413e-01,2.980682881400789075e-01
1.113000000000000114e+02,2.980682764424050779e-01,2.980682853211170658e-01,2.980682881400789075e-01
1.113500000000000085e+02,2.980682764198800405e-01,2.980682853510818742e-01,2.980682881400789075e-01
1.114000000000000057e+02,2.980682764486112246e-01,2.980682853831561063e-01,2.980682881400789075e-01
1.114500000000000028e+02,2.980682765307229865e-01,2.980682854172476137e-01,2.980682881400789075e-01
1.115000000000000000e+02,2.980682766672763107e-01,2.980682854532102355e-01,2.980682881400789075e-01
1.115500000000000114e+02,2.980682768582185727e-01,2.980682854908475732e-01,2.980682881400789075e-01
1.116000000000000085e+02,2.980682771023587252e-01,2.980682855299179868e-01,2.980682881400789075e-01
1.116500000000000057e+02,2.980682773973667432e-01,2.980682855701402012e-01,2.980682881400789075e-01
1.117000000000000028e+02,2.980682777397996031e-01,2.980682856112005785e-01,2.980682881400789075e-01
1.117500000000000000e+02,2.980682781251529634e-01,2.980682856527605007e-01,2.980682881400789075e-01
1.118000000000000114e+02,2.980682785479377150e-01,2.980682856944646408e-01,2.980682881400789075e-01
1.118500000000000085e+02,2.980682790017801231e-01,2.980682857359495119e-01,2.980682881400789075e-01
1.119000000000000057e+02,2.980682794795439516e-01,2.980682857768521821e-01,2.980682881400789075e-01
1.119500000000000028e+02,2.980682799734715172e-01,2.980682858168189897e-01,2.980682881400789075e-01
1.120000000000000000e+02,2.980682804753408410e-01,2.980682858555138148e-01,2.980682881400789075e-01
1.120500000000000114e+02,2.980682809766360686e-01,2.980682858926260725e-01,2.980682881400789075e-01
1.121000000000000085e+02,2.980682814687263815e-01,2.980682859278779295e-01,2.980682881400789075e-01
1.121500000000000057e+02,2.980682819430500730e-01,2.980682859610306323e-01,2.980682881400789075e-01
1.122000000000000028e+02,2.980682823912996215e-01,2.980682859918902805e-01,2.980682881400789075e-01
1.122500000000000000e+02,2.980682828056031575e-01,2.980682860203117124e-01,2.980682881400789075e-01
1.123000000000000114e+02,2.980682831786985454e-01,2.980682860462020023e-01,2.980682881400789075e-01
1.123500000000000085e+02,2.980682835040955325e-01,2.980682860695222924e-01,2.980682881400789075e-01
1.124000000000000057e+02,2.980682837762229087e-01,2.980682860902881814e-01,2.980682881400789075e-01
1.124500000000000028e+02,2.980682839905562376e-01,2.980682861085692803e-01,2.980682881400789075e-01
1.125000000000000000e+02,2.980682841437240493e-01,2.980682861244869919e-01,2.980682881400789075e-01
1.125500000000000114e+02,2.980682842335892757e-01,2.980682861382114024e-01,2.980682881400789075e-01
1.126000000000000085e+02,2.980682842593042059e-01,2.980682861499571179e-01,2.980682881400789075e-01
1.126500000000000057e+02,2.980682842213375205e-01,2.980682861599776579e-01,2.980682881400789075e-01
1.127000000000000028e+02,2.980682841214722933e-01,2.980682861685593488e-01,2.980682881400789075e-01
1.127500000000000000e+02,2.980682839627756819e-01,2.980682861760143854e-01,2.980682881400789075e-01
1.128000000000000114e+02,2.980682837495396975e-01,2.980682861826733920e-01,2.980682881400789075e-01
1.128500000000000085e+02,2.980682834871953291e-01,2.980682861888775403e-01,2.980682881400789075e-01
1.129000000000000057e+02,2.980682831822011880e-01,2.980682861949705553e-01,2.980682881400789075e-01
1.129500000000000028e+02,2.980682828419090602e-01,2.980682862012905554e-01,2.980682881400789075e-01
1.130000000000000000e+02,2.980682824744099735e-01,2.980682862081626139e-01,2.980682881400789075e-01
1.130500000000000114e+02,2.980682820883632234e-01,2.980682862158909874e-01,2.980682881400789075e-01
1.131000000000000085e+02,2.980682816928128531e-01,2.980682862247526210e-01,2.980682881400789075e-01
1.131500000000000057e+02,2.980682812969955298e-01,2.980682862349907647e-01,2.980682881400789075e-01
1.132000000000000028e+02,2.980682809101437014e-01,2.980682862468098659e-01,2.980682881400789075e-01
1.132500000000000000e+02,2.980682805412889214e-01,2.980682862603714622e-01,2.980682881400789075e-01
1.133000000000000114e+02,2.980682801990693909e-01,2.980682862757905172e-01,2.980682881400789075e-01
1.133500000000000085e+02,2.980682798915461063e-01,2.980682862931339216e-01,2.980682881400789075e-01
1.134000000000000057e+02,2.980682796260318290e-01,2.980682863124190507e-01,2.980682881400789075e-01
1.134500000000000028e+02,2.980682794089364318e-01,2.980682863336143740e-01,2.980682881400789075e-01
1.135000000000000000e+02,2.980682792456319508e-01,2.980682863566407881e-01,2.980682881400789075e-01
1.135500000000000114e+02,2.980682791403409526e-01,2.980682863813738925e-01,2.980682881400789075e-01
1.136000000000000085e+02,2.980682790960495487e-01,2.980682864076479865e-01,2.980682881400789075e-01
1.136500000000000057e+02,2.980682791144481092e-01,2.980682864352599548e-01,2.980682881400789075e-01
1.137000000000000028e+02,2.980682791959002320e-01,2.980682864639750962e-01,2.980682881400789075e-01
1.137500000000000000e+02,2.980682793394400232e-01,2.980682864935327858e-01,2.980682881400789075e-01
1.138000000000000114e+02,2.980682795427992970e-01,2.980682865236528589e-01,2.980682881400789075e-01
1.138500000000000085e+02,2.980682798024621993e-01,2.980682865540428828e-01,2.980682881400789075e-01
1.139000000000000057e+02,2.980682801137468640e-01,2.980682865844047069e-01,2.980682881400789075e-01
1.139500000000000028e+02,2.980682804709119393e-01,2.980682866144417908e-01,2.980682881400789075e-01
1.140000000000000000e+02,2.980682808672854844e-01,2.980682866438661982e-01,2.980682881400789075e-01
1.140500000000000114e+02,2.980682812954134620e-01,2.980682866724049807e-01,2.980682881400789075e-01
1.141000000000000085e+02,2.980682817472237733e-01,2.980682866998065617e-01,2.980682881400789075e-01
1.141500000000000057e+02,2.980682822142030064e-01,2.980682867258462321e-01,2.980682881400789075e-01
1.142000000000000028e+02,2.980682826875811764e-01,2.980682867503308686e-01,2.980682881400789075e-01
1.142500000000000000e+02,2.980682831585205750e-01,2.980682867731031527e-01,2.980682881400789075e-01
1.143000000000000114e+02,2.980682836183048412e-01,2.980682867940445679e-01,2.980682881400789075e-01
1.143500000000000085e+02,2.980682840585234250e-01,2.980682868130776764e-01,2.980682881400789075e-01
1.144000000000000057e+02,2.980682844712479462e-01,2.980682868301670063e-01,2.980682881400789075e-01
1.144500000000000028e+02,2.980682848491965076e-01,2.980682868453194412e-01,2.980682881400789075e-01
1.145000000000000000e+02,2.980682851858822424e-01,2.980682868585832201e-01,2.980682881400789075e-01
1.145500000000000114e+02,2.980682854757433775e-01,2.980682868700461063e-01,2.980682881400789075e-01
1.146000000000000085e+02,2.980682857142517017e-01,2.980682868798327778e-01,2.980682881400789075e-01
1.146500000000000057e+02,2.980682858979975536e-01,2.980682868881010528e-01,2.980682881400789075e-01
1.147000000000000028e+02,2.980682860247496624e-01,2.980682868950377262e-01,2.980682881400789075e-01
1.147500000000000000e+02,2.980682860934889544e-01,2.980682869008538516e-01,2.980682881400789075e-01
1.148000000000000114e+02,2.980682861044153253e-01,2.980682869057789675e-01,2.980682881400789075e-01
1.148500000000000085e+02,2.980682860589285443e-01,2.980682869100557686e-01,2.980682881400789075e-01
1.149000000000000057e+02,2.980682859595826795e-01,2.980682869139341107e-01,2.980682881400789075e-01
1.149500000000000028e+02,2.980682858100170973e-01,2.980682869176647931e-01,2.980682881400789075e-01
1.150000000000000000e+02,2.980682856148640369e-01,2.980682869214940078e-01,2.980682881400789075e-01
1.150500000000000114e+02,2.980682853796364773e-01,2.980682869256575662e-01,2.980682881400789075e-01
1.151000000000000085e+02,2.980682851105985187e-01,2.980682869303755700e-01,2.980682881400789075e-01
1.151500000000000057e+02,2.980682848146211095e-01,2.980682869358475817e-01,2.980682881400789075e-01
1.152000000000000028e+02,2.980682844990271696e-01,2.980682869422485726e-01,2.980682881400789075e-01
1.152500000000000000e+02,2.980682841714288878e-01,2.980682869497250920e-01,2.980682881400789075e-01
1.153000000000000114e+02,2.980682838395616319e-01,2.980682869583927697e-01,2.980682881400789075e-01
1.153500000000000085e+02,2.980682835111174156e-01,2.980682869683339842e-01,2.980682881400789075e-01
1.154000000000000057e+02,2.980682831935824728e-01,2.980682869795969747e-01,2.980682881400789075e-01
1.154500000000000028e+02,2.980682828940814377e-01,2.980682869921953970e-01,2.980682881400789075e-01
1.155000000000000000e+02,2.980682826192324053e-01,2.980682870061087675e-01,2.980682881400789075e-01
1.155500000000000114e+02,2.980682823750150923e-01,2.980682870212837399e-01,2.980682881400789075e-01
1.156000000000000085e+02,2.980682821666550963e-01,2.980682870376364368e-01,2.980682881400789075e-01
1.156500000000000057e+02,2.980682819985269738e-01,2.980682870550547814e-01,2.980682881400789075e-01
1.157000000000000028e+02,2.980682818740766904e-01,2.980682870734021050e-01,2.980682881400789075e-01
1.157500000000000000e+02,2.980682817957664987e-01,2.980682870925209227e-01,2.980682881400789075e-01
1.158000000000000114e+02,2.980682817650411320e-01,2.980682871122373734e-01,2.980682881400789075e-01
1.158500000000000085e+02,2.980682817823177011e-01,2.980682871323653838e-01,2.980682881400789075e-01
1.159000000000000057e+02,2.980682818469970741e-01,2.980682871527118860e-01,2.980682881400789075e-01
1.159500000000000028e+02,2.980682819574976272e-01,2.980682871730813144e-01,2.980682881400789075e-01
1.160000000000000000e+02,2.980682821113093128e-01,2.980682871932802680e-01,2.980682881400789075e-01
1.160500000000000114e+02,2.980682823050668229e-01,2.980682872131225070e-01,2.980682881400789075e-01
1.161000000000000085e+02,2.980682825346394615e-01,2.980682872324327271e-01,2.980682881400789075e-01
1.161500000000000057e+02,2.980682827952362279e-01,2.980682872510507786e-01,2.980682881400789075e-01
1.162000000000000028e+02,2.980682830815222784e-01,2.980682872688349971e-01,2.980682881400789075e-01
1.162500000000000000e+02,2.980682833877450477e-01,2.980682872856650900e-01,2.980682881400789075e-01
1.163000000000000114e+02,2.980682837078663106e-01,2.980682873014446344e-01,2.980682881400789075e-01
1.163500000000000085e+02,2.980682840356975172e-01,2.980682873161023538e-01,2.980682881400789075e-01
1.164000000000000057e+02,2.980682843650354075e-01,2.980682873295936175e-01,2.980682881400789075e-01
1.164500000000000028e+02,2.980682846897942384e-01,2.980682873419003842e-01,2.980682881400789075e-01
1.165000000000000000e+02,2.980682850041329601e-01,2.980682873530309807e-01,2.980682881400789075e-01
1.165500000000000114e+02,2.980682853025732326e-01,2.980682873630192686e-01,2.980682881400789075e-01
1.166000000000000085e+02,2.980682855801071729e-01,2.980682873719229797e-01,2.980682881400789075e-01
1.166500000000000057e+02,2.980682858322918904e-01,2.980682873798216059e-01,2.980682881400789075e-01
1.167000000000000028e+02,2.980682860553292568e-01,2.980682873868137350e-01,2.980682881400789075e-01
1.167500000000000000e+02,2.980682862461296878e-01,2.980682873930143306e-01,2.980682881400789075e-01
1.168000000000000114e+02,2.980682864023588285e-01,2.980682873985511794e-01,2.980682881400789075e-01
1.168500000000000085e+02,2.980682865224661970e-01,2.980682874035614494e-01,2.980682881400789075e-01
1.169000000000000057e+02,2.980682866056965641e-01,2.980682874081880818e-01,2.980682881400789075e-01
1.169500000000000028e+02,2.980682866520829033e-01,2.980682874125759607e-01,2.980682881400789075e-01
1.170000000000000000e+02,2.980682866624229654e-01,2.980682874168683605e-01,2.980682881400789075e-01
1.170500000000000114e+02,2.980682866382396989e-01,2.980682874212035038e-01,2.980682881400789075e-01
1.171000000000000085e+02,2.980682865817266269e-01,2.980682874257112314e-01,2.980682881400789075e-01
1.171500000000000057e+02,2.980682864956807343e-01,2.980682874305100039e-01,2.980682881400789075e-01
1.172000000000000028e+02,2.980682863834236973e-01,2.980682874357042933e-01,2.980682881400789075e-01
1.172500000000000000e+02,2.980682862487146201e-01,2.980682874413825845e-01,2.980682881400789075e-01
1.173000000000000114e+02,2.980682860956551106e-01,2.980682874476155431e-01,2.980682881400789075e-01
1.173500000000000085e+02,2.980682859285906927e-01,2.980682874544547944e-01,2.980682881400789075e-01
1.174000000000000057e+02,2.980682857520096096e-01,2.980682874619324241e-01,2.980682881400789075e-01
1.174500000000000028e+02,2.980682855704416268e-01,2.980682874700605334e-01,2.980682881400789075e-01
1.175000000000000000e+02,2.980682853883598882e-01,2.980682874788319059e-01,2.980682881400789075e-01
1.175500000000000114e+02,2.980682852100867142e-01,2.980682874882207289e-01,2.980682881400789075e-01
1.176000000000000085e+02,2.980682850397062267e-01,2.980682874981838149e-01,2.980682881400789075e-01
1.176500000000000057e+02,2.980682848809852459e-01,2.980682875086623218e-01,2.980682881400789075e-01
1.177000000000000028e+02,2.980682847373039568e-01,2.980682875195840298e-01,2.980682881400789075e-01
1.177500000000000000e+02,2.980682846115973450e-01,2.980682875308653390e-01,2.980682881400789075e-01
1.178000000000000114e+02,2.980682845063091224e-01,2.980682875424141565e-01,2.980682881400789075e-01
1.178500000000000085e+02,2.980682844233575879e-01,2.980682875541323940e-01,2.980682881400789075e-01
1.179000000000000057e+02,2.980682843641147550e-01,2.980682875659187991e-01,2.980682881400789075e-01
1.179500000000000028e+02,2.980682843293983586e-01,2.980682875776718976e-01,2.980682881400789075e-01
1.180000000000000000e+02,2.980682843194760734e-01,2.980682875892926020e-01,2.980682881400789075e-01
1.180500000000000114e+02,2.980682843340824451e-01,2.980682876006866544e-01,2.980682881400789075e-01
1.181000000000000085e+02,2.980682843724462572e-01,2.980682876117672908e-01,2.980682881400789075e-01
1.181500000000000057e+02,2.980682844333283343e-01,2.980682876224570732e-01,2.980682881400789075e-01
1.182000000000000028e+02,2.980682845150684490e-01,2.980682876326898878e-01,2.980682881400789075e-01
1.182500000000000000e+02,2.980682846156391674e-01,2.980682876424122218e-01,2.980682881400789075e-01
1.183000000000000114e+02,2.980682847327059681e-01,2.980682876515843294e-01,2.980682881400789075e-01
1.183500000000000085e+02,2.980682848636913573e-01,2.980682876601808973e-01,2.980682881400789075e-01
1.184000000000000057e+02,2.980682850058418709e-01,2.980682876681912119e-01,2.980682881400789075e-01
1.184500000000000028e+02,2.980682851562956315e-01,2.980682876756191590e-01,2.980682881400789075e-01
1.185000000000000000e+02,2.980682853121496834e-01,2.980682876824825578e-01,2.980682881400789075e-01
1.185500000000000114e+02,2.980682854705247742e-01,2.980682876888122723e-01,2.980682881400789075e-01
1.186000000000000085e+02,2.980682856286266946e-01,2.980682876946510462e-01,2.980682881400789075e-01
1.186500000000000057e+02,2.980682857838029554e-01,2.980682877000519482e-01,2.980682881400789075e-01
1.187000000000000028e+02,2.980682859335927470e-01,2.980682877050765400e-01,2.980682881400789075e-01
1.187500000000000000e+02,2.980682860757709052e-01,2.980682877097930450e-01,2.980682881400789075e-01
1.188000000000000114e+02,2.980682862083838258e-01,2.980682877142741272e-01,2.980682881400789075e-01
1.188500000000000085e+02,2.980682863297771656e-01,2.980682877185947821e-01,2.980682881400789075e-01
1.189000000000000057e+02,2.980682864386154374e-01,2.980682877228302274e-01,2.980682881400789075e-01
1.189500000000000028e+02,2.980682865338932785e-01,2.980682877270535713e-01,2.980682881400789075e-01
1.190000000000000000e+02,2.980682866149380050e-01,2.980682877313341472e-01,2.980682881400789075e-01
1.190500000000000114e+02,2.980682866814050036e-01,2.980682877357352933e-01,2.980682881400789075e-01
1.191000000000000085e+02,2.980682867332650199e-01,2.980682877403127984e-01,2.980682881400789075e-01
1.191500000000000057e+02,2.980682867707852846e-01,2.980682877451135693e-01,2.980682881400789075e-01
1.192000000000000028e+02,2.980682867945044778e-01,2.980682877501745209e-01,2.980682881400789075e-01
1.192500000000000000e+02,2.980682868052032530e-01,2.980682877555216881e-01,2.980682881400789075e-01
1.193000000000000114e+02,2.980682868038703193e-01,2.980682877611696147e-01,2.980682881400789075e-01
1.193500000000000085e+02,2.980682867916660261e-01,2.980682877671214093e-01,2.980682881400789075e-01
1.194000000000000057e+02,2.980682867698842831e-01,2.980682877733688008e-01,2.980682881400789075e-01
1.194500000000000028e+02,2.980682867399135350e-01,2.980682877798926378e-01,2.980682881400789075e-01
1.195000000000000000e+02,2.980682867031984595e-01,2.980682877866636660e-01,2.980682881400789075e-01
1.195500000000000114e+02,2.980682866612028303e-01,2.980682877936434716e-01,2.980682881400789075e-01
1.196000000000000085e+02,2.980682866153744892e-01,2.980682878007860914e-01,2.980682881400789075e-01
1.196500000000000057e+02,2.980682865671137605e-01,2.980682878080392340e-01,2.980682881400789075e-01
1.197000000000000028e+02,2.980682865177450291e-01,2.980682878153459447e-01,2.980682881400789075e-01
1.197500000000000000e+02,2.980682864684929267e-01,2.980682878226466048e-01,2.980682881400789075e-01
1.198000000000000114e+02,2.980682864204629579e-01,2.980682878298805405e-01,2.980682881400789075e-01
1.198500000000000085e+02,2.980682863746267341e-01,2.980682878369877997e-01,2.980682881400789075e-01
1.199000000000000057e+02,2.980682863318124265e-01,2.980682878439113170e-01,2.980682881400789075e-01
1.199500000000000028e+02,2.980682862926997689e-01,2.980682878505979683e-01,2.980682881400789075e-01
1.200000000000000000e+02,2.980682862578196146e-01,2.980682878570007910e-01,2.980682881400789075e-01
1.200500000000000114e+02,2.980682862275580991e-01,2.980682878630798172e-01,2.980682881400789075e-01
1.201000000000000085e+02,2.980682862021643564e-01,2.980682878688035164e-01,2.980682881400789075e-01
1.201500000000000057e+02,2.980682861817616214e-01,2.980682878741496844e-01,2.980682881400789075e-01
1.202000000000000028e+02,2.980682861663610517e-01,2.980682878791058310e-01,2.980682881400789075e-01
1.202500000000000000e+02,2.980682861558777152e-01,2.980682878836698468e-01,2.980682881400789075e-01
1.203000000000000114e+02,2.980682861501478542e-01,2.980682878878497810e-01,2.980682881400789075e-01
1.203500000000000085e+02,2.980682861489468150e-01,2.980682878916637302e-01,2.980682881400789075e-01
1.204000000000000057e+02,2.980682861520072002e-01,2.980682878951394499e-01,2.980682881400789075e-01
1.204500000000000028e+02,2.980682861590362442e-01,2.980682878983131889e-01,2.980682881400789075e-01
1.205000000000000000e+02,2.980682861697320774e-01,2.980682879012290232e-01,2.980682881400789075e-01
1.205500000000000114e+02,2.980682861837981035e-01,2.980682879039375233e-01,2.980682881400789075e-01
1.206000000000000085e+02,2.980682862009557677e-01,2.980682879064942004e-01,2.980682881400789075e-01
1.206500000000000057e+02,2.980682862209539929e-01,2.980682879089581738e-01,2.980682881400789075e-01
1.207000000000000028e+02,2.980682862435767300e-01,2.980682879113902284e-01,2.980682881400789075e-01
1.207500000000000000e+02,2.980682862686470647e-01,2.980682879138514263e-01,2.980682881400789075e-01
1.208000000000000114e+02,2.980682862960286617e-01,2.980682879164012755e-01,2.980682881400789075e-01
1.208500000000000085e+02,2.980682863256245430e-01,2.980682879190961199e-01,2.980682881400789075e-01
1.209000000000000057e+02,2.980682863573729802e-01,2.980682879219873627e-01,2.980682881400789075e-01
1.209500000000000028e+02,2.980682863912410552e-01,2.980682879251204120e-01,2.980682881400789075e-01
1.210000000000000000e+02,2.980682864272163890e-01,2.980682879285331821e-01,2.980682881400789075e-01
1.210500000000000114e+02,2.980682864652972608e-01,2.980682879322549828e-01,2.980682881400789075e-01
1.211000000000000085e+02,2.980682865054811725e-01,2.980682879363059645e-01,2.980682881400789075e-01
1.211500000000000057e+02,2.980682865477534693e-01,2.980682879406962860e-01,2.980682881400789075e-01
1.212000000000000028e+02,2.980682865920754043e-01,2.980682879454258360e-01,2.980682881400789075e-01
1.212500000000000000e+02,2.980682866383725926e-01,2.980682879504843452e-01,2.980682881400789075e-01
1.213000000000000114e+02,2.980682866865248526e-01,2.980682879558514964e-01,2.980682881400789075e-01
1.213500000000000085e+02,2.980682867363569355e-01,2.980682879614974246e-01,2.980682881400789075e-01
1.214000000000000057e+02,2.980682867876313646e-01,2.980682879673836605e-01,2.980682881400789075e-01
1.214500000000000028e+02,2.980682868400435503e-01,2.980682879734638524e-01,2.980682881400789075e-01
1.215000000000000000e+02,2.980682868932192919e-01,2.980682879796850426e-01,2.980682881400789075e-01
1.215500000000000114e+02,2.980682869467149443e-01,2.980682879859893331e-01,2.980682881400789075e-01
1.216000000000000085e+02,2.980682870000205820e-01,2.980682879923148287e-01,2.980682881400789075e-01
1.216500000000000057e+02,2.980682870525659389e-01,2.980682879985978029e-01,2.980682881400789075e-01
1.217000000000000028e+02,2.980682871037290682e-01,2.980682880047739181e-01,2.980682881400789075e-01
1.217500000000000000e+02,2.980682871528478883e-01,2.980682880107801691e-01,2.980682881400789075e-01
1.218000000000000114e+02,2.980682871992337835e-01,2.980682880165564930e-01,2.980682881400789075e-01
1.218500000000000085e+02,2.980682872421872021e-01,2.980682880220471564e-01,2.980682881400789075e-01
1.219000000000000057e+02,2.980682872810155315e-01,2.980682880272023660e-01,2.980682881400789075e-01
1.219500000000000028e+02,2.980682873150509726e-01,2.980682880319796002e-01,2.980682881400789075e-01
1.220000000000000000e+02,2.980682873436703018e-01,2.980682880363444420e-01,2.980682881400789075e-01
1.220500000000000114e+02,2.980682873663134669e-01,2.980682880402718560e-01,2.980682881400789075e-01
1.221000000000000085e+02,2.980682873825026835e-01,2.980682880437466875e-01,2.980682881400789075e-01
1.221500000000000057e+02,2.980682873918598097e-01,2.980682880467639406e-01,2.980682881400789075e-01
1.222000000000000028e+02,2.980682873941221112e-01,2.980682880493292219e-01,2.980682881400789075e-01
1.222500000000000000e+02,2.980682873891561946e-01,2.980682880514583522e-01,2.980682881400789075e-01
1.223000000000000114e+02,2.980682873769686658e-01,2.980682880531771439e-01,2.980682881400789075e-01
1.223500000000000085e+02,2.980682873577144565e-01,2.980682880545207358e-01,2.980682881400789075e-01
1.224000000000000057e+02,2.980682873317009873e-01,2.980682880555328151e-01,2.980682881400789075e-01
1.224500000000000028e+02,2.980682872993890009e-01,2.980682880562643411e-01,2.980682881400789075e-01
1.225000000000000000e+02,2.980682872613896195e-01,2.980682880567725457e-01,2.980682881400789075e-01
1.225500000000000114e+02,2.980682872184570176e-01,2.980682880571194349e-01,2.980682881400789075e-01
1.226000000000000085e+02,2.980682871714780968e-01,2.980682880573700677e-01,2.980682881400789075e-01
1.226500000000000057e+02,2.980682871214574425e-01,2.980682880575912796e-01,2.980682881400789075e-01
1.227000000000000028e+02,2.980682870694995046e-01,2.980682880578499061e-01,2.980682881400789075e-01
1.227500000000000000e+02,2.980682870167875587e-01,2.980682880582110061e-01,2.980682881400789075e-01
1.228000000000000114e+02,2.980682869645598365e-01,2.980682880587364747e-01,2.980682881400789075e-01
1.228500000000000085e+02,2.980682869140837132e-01,2.980682880594834883e-01,2.980682881400789075e-01
1.229000000000000057e+02,2.980682868666281182e-01,2.980682880605030616e-01,2.980682881400789075e-01
1.229500000000000028e+02,2.980682868234355021e-01,2.980682880618387709e-01,2.980682881400789075e-01
1.230000000000000000e+02,2.980682867856930818e-01,2.980682880635259213e-01,2.980682881400789075e-01
1.230500000000000114e+02,2.980682867545049741e-01,2.980682880655903810e-01,2.980682881400789075e-01
1.231000000000000085e+02,2.980682867308651063e-01,2.980682880680483593e-01,2.980682881400789075e-01
1.231500000000000057e+02,2.980682867156327354e-01,2.980682880709056293e-01,2.980682881400789075e-01
1.232000000000000028e+02,2.980682867095094113e-01,2.980682880741576946e-01,2.980682881400789075e-01
1.232500000000000000e+02,2.980682867130200475e-01,2.980682880777899557e-01,2.980682881400789075e-01
1.233000000000000114e+02,2.980682867264973224e-01,2.980682880817778213e-01,2.980682881400789075e-01
1.233500000000000085e+02,2.980682867500696331e-01,2.980682880860875961e-01,2.980682881400789075e-01
1.234000000000000057e+02,2.980682867836546568e-01,2.980682880906771470e-01,2.980682881400789075e-01
1.234500000000000028e+02,2.980682868269561858e-01,2.980682880954970693e-01,2.980682881400789075e-01
1.235000000000000000e+02,2.980682868794672369e-01,2.980682881004918516e-01,2.980682881400789075e-01
1.235500000000000114e+02,2.980682869404768787e-01,2.980682881056011535e-01,2.980682881400789075e-01
1.236000000000000085e+02,2.980682870090822778e-01,2.980682881107615256e-01,2.980682881400789075e-01
1.236500000000000057e+02,2.980682870842055188e-01,2.980682881159075204e-01,2.980682881400789075e-01
1.237000000000000028e+02,2.980682871646141985e-01,2.980682881209736901e-01,2.980682881400789075e-01
1.237500000000000000e+02,2.980682872489460733e-01,2.980682881258958639e-01,2.980682881400789075e-01
1.238000000000000114e+02,2.980682873357368146e-01,2.980682881306128129e-01,2.980682881400789075e-01
1.238500000000000085e+02,2.980682874234507618e-01,2.980682881350676383e-01,2.980682881400789075e-01
1.239000000000000057e+02,2.980682875105130081e-01,2.980682881392091588e-01,2.980682881400789075e-01
1.239500000000000028e+02,2.980682875953434285e-01,2.980682881429930209e-01,2.980682881400789075e-01
1.240000000000000000e+02,2.980682876763907641e-01,2.980682881463826428e-01,2.980682881400789075e-01
1.240500000000000114e+02,2.980682877521666496e-01,2.980682881493502689e-01,2.980682881400789075e-01
1.241000000000000085e+02,2.980682878212780884e-01,2.980682881518774141e-01,2.980682881400789075e-01
1.241500000000000057e+02,2.980682878824589266e-01,2.980682881539552520e-01,2.980682881400789075e-01
1.242000000000000028e+02,2.980682879345977754e-01,2.980682881555847263e-01,2.980682881400789075e-01
1.242500000000000000e+02,2.980682879767634907e-01,2.980682881567766618e-01,2.980682881400789075e-01
1.243000000000000114e+02,2.980682880082264341e-01,2.980682881575510423e-01,2.980682881400789075e-01
1.243500000000000085e+02,2.980682880284754033e-01,2.980682881579370114e-01,2.980682881400789075e-01
1.244000000000000057e+02,2.980682880372300669e-01,2.980682881579715948e-01,2.980682881400789075e-01
1.244500000000000028e+02,2.980682880344479591e-01,2.980682881576992016e-01,2.980682881400789075e-01
1.245000000000000000e+02,2.980682880203265883e-01,2.980682881571701248e-01,2.980682881400789075e-01
1.245500000000000114e+02,2.980682879953002740e-01,2.980682881564398201e-01,2.980682881400789075e-01
1.246000000000000085e+02,2.980682879600313751e-01,2.980682881555669628e-01,2.980682881400789075e-01
1.246500000000000057e+02,2.980682879153967457e-01,2.980682881546125595e-01,2.980682881400789075e-01
1.247000000000000028e+02,2.980682878624695831e-01,2.980682881536382278e-01,2.980682881400789075e-01
1.247500000000000000e+02,2.980682878024963345e-01,2.980682881527049188e-01,2.980682881400789075e-01
1.248000000000000114e+02,2.980682877368704409e-01,2.980682881518713634e-01,2.980682881400789075e-01
1.248500000000000085e+02,2.980682876671025827e-01,2.980682881511927951e-01,2.980682881400789075e-01
1.249000000000000057e+02,2.980682875947878729e-01,2.980682881507196735e-01,2.980682881400789075e-01
1.249500000000000028e+02,2.980682875215718841e-01,2.980682881504967963e-01,2.980682881400789075e-01
1.250000000000000000e+02,2.980682874491152323e-01,2.980682881505618553e-01,2.980682881400789075e-01
1.250500000000000114e+02,2.980682873790579390e-01,2.980682881509451598e-01,2.980682881400789075e-01
1.251000000000000085e+02,2.980682873129841259e-01,2.980682881516687477e-01,2.980682881400789075e-01
1.251500000000000057e+02,2.980682872523881533e-01,2.980682881527459416e-01,2.980682881400789075e-01
1.252000000000000028e+02,2.980682871986429228e-01,2.980682881541814044e-01,2.980682881400789075e-01
1.252500000000000000e+02,2.980682871529706235e-01,2.980682881559708619e-01,2.980682881400789075e-01
1.253000000000000114e+02,2.980682871164170300e-01,2.980682881581015464e-01,2.980682881400789075e-01
1.253500000000000085e+02,2.980682870898297976e-01,2.980682881605525858e-01,2.980682881400789075e-01
1.254000000000000057e+02,2.980682870738410317e-01,2.980682881632955028e-01,2.980682881400789075e-01
1.254500000000000028e+02,2.980682870688547426e-01,2.980682881662949923e-01,2.980682881400789075e-01
1.255000000000000000e+02,2.980682870750394065e-01,2.980682881695101427e-01,2.980682881400789075e-01
1.255500000000000114e+02,2.980682870923255234e-01,2.980682881728949907e-01,2.980682881400789075e-01
1.256000000000000085e+02,2.980682871204085038e-01,2.980682881764001868e-01,2.980682881400789075e-01
1.256500000000000057e+02,2.980682871587567173e-01,2.980682881799737727e-01,2.980682881400789075e-01
1.257000000000000028e+02,2.980682872066245381e-01,2.980682881835627351e-01,2.980682881400789075e-01
1.257500000000000000e+02,2.980682872630694979e-01,2.980682881871141165e-01,2.980682881400789075e-01
1.258000000000000114e+02,2.980682873269743238e-01,2.980682881905763471e-01,2.980682881400789075e-01
1.258500000000000085e+02,2.980682873970720848e-01,2.980682881939003548e-01,2.980682881400789075e-01
1.259000000000000057e+02,2.980682874719746134e-01,2.980682881970406761e-01,2.980682881400789075e-01
1.259500000000000028e+02,2.980682875502032592e-01,2.980682881999565659e-01,2.980682881400789075e-01
1.260000000000000000e+02,2.980682876302216400e-01,2.980682882026127745e-01,2.980682881400789075e-01
1.260500000000000114e+02,2.980682877104690043e-01,2.980682882049802140e-01,2.980682881400789075e-01
1.261000000000000085e+02,2.980682877893937599e-01,2.980682882070367912e-01,2.980682881400789075e-01
1.261500000000000057e+02,2.980682878654871137e-01,2.980682882087675178e-01,2.980682881400789075e-01
1.262000000000000028e+02,2.980682879373146021e-01,2.980682882101649001e-01,2.980682881400789075e-01
1.262500000000000000e+02,2.980682880035462334e-01,2.980682882112289378e-01,2.980682881400789075e-01
1.263000000000000114e+02,2.980682880629839659e-01,2.980682882119670141e-01,2.980682881400789075e-01
1.263500000000000085e+02,2.980682881145856333e-01,2.980682882123934507e-01,2.980682881400789075e-01
1.264000000000000057e+02,2.980682881574859278e-01,2.980682882125292865e-01,2.980682881400789075e-01
1.264500000000000028e+02,2.980682881910122761e-01,2.980682882124014443e-01,2.980682881400789075e-01
1.265000000000000000e+02,2.980682882146973300e-01,2.980682882120421207e-01,2.980682881400789075e-01
1.265500000000000114e+02,2.980682882282862378e-01,2.980682882114878418e-01,2.980682881400789075e-01
1.266000000000000085e+02,2.980682882317391980e-01,2.980682882107785758e-01,2.980682881400789075e-01
1.266500000000000057e+02,2.980682882252296273e-01,2.980682882099566777e-01,2.980682881400789075e-01
1.267000000000000028e+02,2.980682882091375552e-01,2.980682882090658903e-01,2.980682881400789075e-01
1.267500000000000000e+02,2.980682881840382992e-01,2.980682882081503449e-01,2.980682881400789075e-01
1.268000000000000114e+02,2.980682881506875881e-01,2.980682882072533402e-01,2.980682881400789075e-01
1.268500000000000085e+02,2.980682881100026882e-01,2.980682882064165096e-01,2.980682881400789075e-01
1.269000000000000057e+02,2.980682880630401987e-01,2.980682882056788774e-01,2.980682881400789075e-01
1.269500000000000028e+02,2.980682880109714050e-01,2.980682882050759153e-01,2.980682881400789075e-01
1.270000000000000000e+02,2.980682879550554110e-01,2.980682882046387649e-01,2.980682881400789075e-01
1.270500000000000114e+02,2.980682878966106064e-01,2.980682882043937942e-01,2.980682881400789075e-01
1.271000000000000085e+02,2.980682878369857458e-01,2.980682882043618198e-01,2.980682881400789075e-01
1.271500000000000057e+02,2.980682877775303607e-01,2.980682882045579962e-01,2.980682881400789075e-01
1.272000000000000028e+02,2.980682877195659497e-01,2.980682882049914828e-01,2.980682881400789075e-01
1.272500000000000000e+02,2.980682876643583890e-01,2.980682882056652216e-01,2.980682881400789075e-01
1.273000000000000114e+02,2.980682876130916203e-01,2.980682882065763262e-01,2.980682881400789075e-01
1.273500000000000085e+02,2.980682875668439480e-01,2.980682882077160811e-01,2.980682881400789075e-01
1.274000000000000057e+02,2.980682875265671106e-01,2.980682882090702757e-01,2.980682881400789075e-01
1.274500000000000028e+02,2.980682874930680182e-01,2.980682882106199805e-01,2.980682881400789075e-01
1.275000000000000000e+02,2.980682874669948190e-01,2.980682882123415478e-01,2.980682881400789075e-01
1.275500000000000114e+02,2.980682874488257417e-01,2.980682882142079437e-01,2.980682881400789075e-01
1.276000000000000085e+02,2.980682874388626002e-01,2.980682882161889702e-01,2.980682881400789075e-01
1.276500000000000057e+02,2.980682874372279079e-01,2.980682882182523752e-01,2.980682881400789075e-01
1.277000000000000028e+02,2.980682874438659868e-01,2.980682882203645745e-01,2.980682881400789075e-01
1.277500000000000000e+02,2.980682874585480757e-01,2.980682882224913732e-01,2.980682881400789075e-01
1.278000000000000114e+02,2.980682874808809890e-01,2.980682882245991316e-01,2.980682881400789075e-01
1.278500000000000085e+02,2.980682875103191076e-01,2.980682882266550981e-01,2.980682881400789075e-01
1.279000000000000057e+02,2.980682875461795334e-01,2.980682882286286861e-01,2.980682881400789075e-01
1.279500000000000028e+02,2.980682875876599081e-01,2.980682882304916403e-01,2.980682881400789075e-01
1.280000000000000000e+02,2.980682876338583975e-01,2.980682882322190919e-01,2.980682881400789075e-01
1.280500000000000114e+02,2.980682876837950634e-01,2.980682882337897799e-01,2.980682881400789075e-01
1.280999999999999943e+02,2.980682877364352890e-01,2.980682882351866070e-01,2.980682881400789075e-01
1.281500000000000057e+02,2.980682877907126493e-01,2.980682882363968056e-01,2.980682881400789075e-01
1.282000000000000171e+02,2.980682878455530038e-01,2.980682882374123266e-01,2.980682881400789075e-01
1.282500000000000000e+02,2.980682878998974217e-01,2.980682882382296728e-01,2.980682881400789075e-01
1.283000000000000114e+02,2.980682879527246643e-01,2.980682882388500654e-01,2.980682881400789075e-01
1.283499999999999943e+02,2.980682880030718351e-01,2.980682882392791111e-01,2.980682881400789075e-01
1.284000000000000057e+02,2.980682880500535870e-01,2.980682882395265798e-01,2.980682881400789075e-01
1.284500000000000171e+02,2.980682880928790524e-01,2.980682882396060718e-01,2.980682881400789075e-01
1.285000000000000000e+02,2.980682881308659993e-01,2.980682882395345734e-01,2.980682881400789075e-01
1.285500000000000114e+02,2.980682881634524883e-01,2.980682882393319022e-01,2.980682881400789075e-01
1.285999999999999943e+02,2.980682881902054771e-01,2.980682882390201516e-01,2.980682881400789075e-01
1.286500000000000057e+02,2.980682882108263709e-01,2.980682882386229693e-01,2.980682881400789075e-01
1.287000000000000171e+02,2.980682882251535215e-01,2.980682882381652243e-01,2.980682881400789075e-01
1.287500000000000000e+02,2.980682882331614492e-01,2.980682882376719522e-01,2.980682881400789075e-01
1.288000000000000114e+02,2.980682882349572904e-01,2.980682882371680775e-01,2.980682881400789075e-01
1.288499999999999943e+02,2.980682882307743586e-01,2.980682882366774145e-01,2.980682881400789075e-01
1.289000000000000057e+02,2.980682882209632623e-01,2.980682882362226116e-01,2.980682881400789075e-01
1.289500000000000171e+02,2.980682882059805805e-01,2.980682882358240970e-01,2.980682881400789075e-01
1.290000000000000000e+02,2.980682881863754297e-01,2.980682882354999674e-01,2.980682881400789075e-01
1.290500000000000114e+02,2.980682881627748082e-01,2.980682882352655438e-01,2.980682881400789075e-01
1.290999999999999943e+02,2.980682881358673875e-01,2.980682882351330387e-01,2.980682881400789075e-01
1.291500000000000057e+02,2.980682881063866363e-01,2.980682882351112228e-01,2.980682881400789075e-01
1.292000000000000171e+02,2.980682880750932795e-01,2.980682882352055918e-01,2.980682881400789075e-01
1.292500000000000000e+02,2.980682880427582560e-01,2.980682882354181995e-01,2.980682881400789075e-01
1.293000000000000114e+02,2.980682880101454546e-01,2.980682882357474917e-01,2.980682881400789075e-01
1.293499999999999943e+02,2.980682879779956718e-01,2.980682882361889718e-01,2.980682881400789075e-01
1.294000000000000057e+02,2.980682879470113456e-01,2.980682882367349240e-01,2.980682881400789075e-01
1.294500000000000171e+02,2.980682879178428446e-01,2.980682882373749676e-01,2.980682881400789075e-01
1.295000000000000000e+02,2.980682878910765887e-01,2.980682882380963905e-01,2.980682881400789075e-01
1.295500000000000114e+02,2.980682878672246128e-01,2.980682882388846489e-01,2.980682881400789075e-01
1.295999999999999943e+02,2.980682878467165731e-01,2.980682882397235334e-01,2.980682881400789075e-01
1.296500000000000057e+02,2.980682878298936411e-01,2.980682882405959466e-01,2.980682881400789075e-01
1.297000000000000171e+02,2.980682878170048400e-01,2.980682882414842916e-01,2.980682881400789075e-01
1.297500000000000000e+02,2.980682878082054899e-01,2.980682882423709157e-01,2.980682881400789075e-01
1.298000000000000114e+02,2.980682878035576522e-01,2.980682882432386660e-01,2.980682881400789075e-01
1.298499999999999943e+02,2.980682878030329608e-01,2.980682882440712222e-01,2.980682881400789075e-01
1.299000000000000057e+02,2.980682878065170627e-01,2.980682882448535964e-01,2.980682881400789075e-01
1.299500000000000171e+02,2.980682878138160574e-01,2.980682882455726324e-01,2.980682881400789075e-01
1.300000000000000000e+02,2.980682878246643241e-01,2.980682882462169503e-01,2.980682881400789075e-01
1.300500000000000114e+02,2.980682878387334589e-01,2.980682882467775574e-01,2.980682881400789075e-01
1.300999999999999943e+02,2.980682878556425996e-01,2.980682882472479034e-01,2.980682881400789075e-01
1.301500000000000057e+02,2.980682878749692510e-01,2.980682882476239359e-01,2.980682881400789075e-01
1.302000000000000171e+02,2.980682878962603866e-01,2.980682882479041007e-01,2.980682881400789075e-01
1.302500000000000000e+02,2.980682879190441059e-01,2.980682882480895080e-01,2.980682881400789075e-01
1.303000000000000114e+02,2.980682879428408483e-01,2.980682882481837104e-01,2.980682881400789075e-01
1.303499999999999943e+02,2.980682879671744390e-01,2.980682882481923701e-01,2.980682881400789075e-01
1.304000000000000057e+02,2.980682879915821926e-01,2.980682882481233698e-01,2.980682881400789075e-01
1.304500000000000171e+02,2.980682880156245718e-01,2.980682882479863127e-01,2.980682881400789075e-01
1.305000000000000000e+02,2.980682880388936806e-01,2.980682882477923012e-01,2.980682881400789075e-01
1.305500000000000114e+02,2.980682880610203145e-01,2.980682882475533813e-01,2.980682881400789075e-01
1.305999999999999943e+02,2.980682880816801217e-01,2.980682882472824868e-01,2.980682881400789075e-01
1.306500000000000057e+02,2.980682881005979890e-01,2.980682882469929407e-01,2.980682881400789075e-01
1.307000000000000171e+02,2.980682881175515941e-01,2.980682882466978434e-01,2.980682881400789075e-01
1.307500000000000000e+02,2.980682881323726274e-01,2.980682882464099626e-01,2.980682881400789075e-01
1.308000000000000114e+02,2.980682881449476240e-01,2.980682882461414551e-01,2.980682881400789075e-01
1.308499999999999943e+02,2.980682881552166874e-01,2.980682882459031458e-01,2.980682881400789075e-01
1.309000000000000057e+02,2.980682881631714909e-01,2.980682882457046379e-01,2.980682881400789075e-01
1.309500000000000171e+02,2.980682881688516694e-01,2.980682882455538141e-01,2.980682881400789075e-01
1.310000000000000000e+02,2.980682881723410449e-01,2.980682882454567806e-01,2.980682881400789075e-01
1.310500000000000114e+02,2.980682881737620749e-01,2.980682882454177562e-01,2.980682881400789075e-01
1.310999999999999943e+02,2.980682881732704681e-01,2.980682882454387950e-01,2.980682881400789075e-01
1.311500000000000057e+02,2.980682881710489673e-01,2.980682882455199523e-01,2.980682881400789075e-01
1.312000000000000171e+02,2.980682881673009099e-01,2.980682882456592853e-01,2.980682881400789075e-01
1.312500000000000000e+02,2.980682881622439551e-01,2.980682882458529082e-01,2.980682881400789075e-01
1.313000000000000114e+02,2.980682881561037001e-01,2.980682882460952143e-01,2.980682881400789075e-01
1.313499999999999943e+02,2.980682881491075187e-01,2.980682882463788763e-01,2.980682881400789075e-01
1.314000000000000057e+02,2.980682881414791763e-01,2.980682882466954009e-01,2.980682881400789075e-01
1.314500000000000171e+02,2.980682881334333900e-01,2.980682882470351291e-01,2.980682881400789075e-01
1.315000000000000000e+02,2.980682881251718874e-01,2.980682882473876250e-01,2.980682881400789075e-01
1.315500000000000114e+02,2.980682881168792431e-01,2.980682882477420637e-01,2.980682881400789075e-01
1.315999999999999943e+02,2.980682881087202141e-01,2.980682882480874540e-01,2.980682881400789075e-01
1.316500000000000057e+02,2.980682881008379081e-01,2.980682882484130269e-01,2.980682881400789075e-01
1.317000000000000171e+02,2.980682880933519519e-01,2.980682882487085683e-01,2.980682881400789075e-01
1.317500000000000000e+02,2.980682880863587125e-01,2.980682882489645302e-01,2.980682881400789075e-01
1.318000000000000114e+02,2.980682880799312429e-01,2.980682882491727526e-01,2.980682881400789075e-01
1.318499999999999943e+02,2.980682880741203911e-01,2.980682882493260744e-01,2.980682881400789075e-01
1.319000000000000057e+02,2.980682880689565217e-01,2.980682882494191666e-01,2.980682881400789075e-01
1.319500000000000171e+02,2.980682880644516808e-01,2.980682882494481434e-01,2.980682881400789075e-01
1.320000000000000000e+02,2.980682880606021490e-01,2.980682882494110064e-01,2.980682881400789075e-01
1.320500000000000114e+02,2.980682880573914950e-01,2.980682882493077557e-01,2.980682881400789075e-01
1.320999999999999943e+02,2.980682880547932401e-01,2.980682882491400010e-01,2.980682881400789075e-01
1.321500000000000057e+02,2.980682880527743550e-01,2.980682882489112395e-01,2.980682881400789075e-01
1.322000000000000171e+02,2.980682880512982025e-01,2.980682882486268559e-01,2.980682881400789075e-01
1.322500000000000000e+02,2.980682880503273124e-01,2.980682882482934559e-01,2.980682881400789075e-01
1.323000000000000114e+02,2.980682880498260467e-01,2.980682882479193108e-01,2.980682881400789075e-01
1.323499999999999943e+02,2.980682880497627640e-01,2.980682882475136353e-01,2.980682881400789075e-01
1.324000000000000057e+02,2.980682880501117071e-01,2.980682882470866990e-01,2.980682881400789075e-01
1.324500000000000171e+02,2.980682880508542798e-01,2.980682882466492156e-01,2.980682881400789075e-01
1.325000000000000000e+02,2.980682880519798794e-01,2.980682882462122874e-01,2.980682881400789075e-01
1.325500000000000114e+02,2.980682880534860635e-01,2.980682882457870164e-01,2.980682881400789075e-01
1.325999999999999943e+02,2.980682880553782721e-01,2.980682882453841720e-01,2.980682881400789075e-01
1.326500000000000057e+02,2.980682880576692173e-01,2.980682882450139681e-01,2.980682881400789075e-01
1.327000000000000171e+02,2.980682880603774954e-01,2.980682882446856197e-01,2.980682881400789075e-01
1.327500000000000000e+02,2.980682880635259768e-01,2.980682882444072868e-01,2.980682881400789075e-01
1.328000000000000114e+02,2.980682880671398638e-01,2.980682882441858528e-01,2.980682881400789075e-01
1.328499999999999943e+02,2.980682880712442473e-01,2.980682882440264247e-01,2.980682881400789075e-01
1.329000000000000057e+02,2.980682880758620534e-01,2.980682882439326664e-01,2.980682881400789075e-01
1.329500000000000171e+02,2.980682880810112678e-01,2.980682882439062431e-01,2.980682881400789075e-01
1.330000000000000000e+02,2.980682880867026596e-01,2.980682882439470438e-01,2.980682881400789075e-01
1.330500000000000114e+02,2.980682880929373946e-01,2.980682882440531256e-01,2.980682881400789075e-01
1.330999999999999943e+02,2.980682880997050921e-01,2.980682882442206583e-01,2.980682881400789075e-01
1.331500000000000057e+02,2.980682881069818269e-01,2.980682882444441462e-01,2.980682881400789075e-01
1.332000000000000171e+02,2.980682881147290741e-01,2.980682882447164839e-01,2.980682881400789075e-01
1.332500000000000000e+02,2.980682881228926551e-01,2.980682882450291782e-01,2.980682881400789075e-01
1.333000000000000114e+02,2.980682881314022370e-01,2.980682882453725147e-01,2.980682881400789075e-01
1.333499999999999943e+02,2.980682881401718332e-01,2.980682882457358907e-01,2.980682881400789075e-01
1.334000000000000057e+02,2.980682881491001357e-01,2.980682882461079819e-01,2.980682881400789075e-01
1.334500000000000171e+02,2.980682881580720700e-01,2.980682882464771311e-01,2.980682881400789075e-01
1.335000000000000000e+02,2.980682881669605711e-01,2.980682882468315142e-01,2.980682881400789075e-01
1.335500000000000114e+02,2.980682881756289149e-01,2.980682882471595851e-01,2.980682881400789075e-01
1.335999999999999943e+02,2.980682881839336607e-01,2.980682882474503526e-01,2.980682881400789075e-01
1.336500000000000057e+02,2.980682881917277038e-01,2.980682882476935469e-01,2.980682881400789075e-01
1.337000000000000171e+02,2.980682881988637734e-01,2.980682882478800089e-01,2.980682881400789075e-01
1.337500000000000000e+02,2.980682882051983729e-01,2.980682882480018558e-01,2.980682881400789075e-01
1.338000000000000114e+02,2.980682882105954445e-01,2.980682882480526485e-01,2.980682881400789075e-01
1.338499999999999943e+02,2.980682882149304214e-01,2.980682882480277796e-01,2.980682881400789075e-01
1.339000000000000057e+02,2.980682882180937243e-01,2.980682882479241957e-01,2.980682881400789075e-01
1.339500000000000171e+02,2.980682882199944816e-01,2.980682882477408979e-01,2.980682881400789075e-01
1.340000000000000000e+02,2.980682882205637485e-01,2.980682882474786077e-01,2.980682881400789075e-01
1.340500000000000114e+02,2.980682882197572825e-01,2.980682882471401007e-01,2.980682881400789075e-01
1.340999999999999943e+02,2.980682882175577642e-01,2.980682882467298733e-01,2.980682881400789075e-01
1.341500000000000057e+02,2.980682882139764622e-01,2.980682882462540872e-01,2.980682881400789075e-01
1.342000000000000171e+02,2.980682882090545105e-01,2.980682882457204586e-01,2.980682881400789075e-01
1.342500000000000000e+02,2.980682882028629632e-01,2.980682882451382021e-01,2.980682881400789075e-01
1.343000000000000114e+02,2.980682881955024621e-01,2.980682882445174209e-01,2.980682881400789075e-01
1.343499999999999943e+02,2.980682881871020706e-01,2.980682882438693837e-01,2.980682881400789075e-01
1.344000000000000057e+02,2.980682881778173865e-01,2.980682882432056924e-01,2.980682881400789075e-01
1.344500000000000171e+02,2.980682881678280438e-01,2.980682882425385594e-01,2.980682881400789075e-01
1.345000000000000000e+02,2.980682881573341603e-01,2.980682882418799196e-01,2.980682881400789075e-01
1.345500000000000114e+02,2.980682881465527290e-01,2.980682882412417078e-01,2.980682881400789075e-01
1.345999999999999943e+02,2.980682881357129554e-01,2.980682882406351930e-01,2.980682881400789075e-01
1.346500000000000057e+02,2.980682881250517058e-01,2.980682882400707556e-01,2.980682881400789075e-01
1.347000000000000171e+02,2.980682881148082886e-01,2.980682882395578881e-01,2.980682881400789075e-01
1.347500000000000000e+02,2.980682881052190147e-01,2.980682882391045285e-01,2.980682881400789075e-01
1.348000000000000114e+02,2.980682880965119796e-01,2.980682882387173938e-01,2.980682881400789075e-01
1.348499999999999943e+02,2.980682880889016229e-01,2.980682882384013133e-01,2.980682881400789075e-01
1.349000000000000057e+02,2.980682880825838432e-01,2.980682882381595622e-01,2.980682881400789075e-01
1.349500000000000171e+02,2.980682880777308363e-01,2.980682882379934173e-01,2.980682881400789075e-01
1.350000000000000000e+02,2.980682880744870977e-01,2.980682882379023790e-01,2.980682881400789075e-01
1.350500000000000114e+02,2.980682880729654816e-01,2.980682882378841159e-01,2.980682881400789075e-01
1.350999999999999943e+02,2.980682880732441475e-01,2.980682882379344090e-01,2.980682881400789075e-01
1.351500000000000057e+02,2.980682880753640629e-01,2.980682882380475962e-01,2.980682881400789075e-01
1.352000000000000171e+02,2.980682880793275591e-01,2.980682882382162946e-01,2.980682881400789075e-01
1.352500000000000000e+02,2.980682880850976102e-01,2.980682882384318444e-01,2.980682881400789075e-01
1.353000000000000114e+02,2.980682880925979439e-01,2.980682882386844201e-01,2.980682881400789075e-01
1.353499999999999943e+02,2.980682881017142072e-01,2.980682882389634192e-01,2.980682881400789075e-01
1.354000000000000057e+02,2.980682881122958539e-01,2.980682882392575728e-01,2.980682881400789075e-01
1.354500000000000171e+02,2.980682881241590310e-01,2.980682882395551125e-01,2.980682881400789075e-01
1.355000000000000000e+02,2.980682881370901871e-01,2.980682882398443811e-01,2.980682881400789075e-01
1.355500000000000114e+02,2.980682881508502913e-01,2.980682882401138878e-01,2.980682881400789075e-01
1.355999999999999943e+02,2.980682881651798843e-01,2.980682882403525302e-01,2.980682881400789075e-01
1.356500000000000057e+02,2.980682881798044082e-01,2.980682882405499834e-01,2.980682881400789075e-01
1.357000000000000171e+02,2.980682881944402007e-01,2.980682882406969769e-01,2.980682881400789075e-01
1.357500000000000000e+02,2.980682882088005470e-01,2.980682882407852952e-01,2.980682881400789075e-01
1.358000000000000114e+02,2.980682882226017294e-01,2.980682882408082213e-01,2.980682881400789075e-01
1.358499999999999943e+02,2.980682882355695784e-01,2.980682882407604817e-01,2.980682881400789075e-01
1.359000000000000057e+02,2.980682882474451345e-01,2.980682882406385237e-01,2.980682881400789075e-01
1.359500000000000171e+02,2.980682882579906434e-01,2.980682882404403489e-01,2.980682881400789075e-01
1.360000000000000000e+02,2.980682882669947742e-01,2.980682882401659017e-01,2.980682881400789075e-01
1.360500000000000114e+02,2.980682882742773376e-01,2.980682882398166811e-01,2.980682881400789075e-01
1.360999999999999943e+02,2.980682882796933941e-01,2.980682882393960176e-01,2.980682881400789075e-01
1.361500000000000057e+02,2.980682882831365288e-01,2.980682882389086297e-01,2.980682881400789075e-01
1.362000000000000171e+02,2.980682882845412940e-01,2.980682882383609567e-01,2.980682881400789075e-01
1.362500000000000000e+02,2.980682882838848191e-01,2.980682882377605480e-01,2.980682881400789075e-01
1.363000000000000114e+02,2.980682882811874213e-01,2.980682882371161191e-01,2.980682881400789075e-01
1.363499999999999943e+02,2.980682882765122166e-01,2.980682882364372732e-01,2.980682881400789075e-01
1.364000000000000057e+02,2.980682882699638991e-01,2.980682882357342800e-01,2.980682881400789075e-01
1.364500000000000171e+02,2.980682882616865759e-01,2.980682882350178531e-01,2.980682881400789075e-01
1.365000000000000000e+02,2.980682882518605470e-01,2.980682882342987616e-01,2.980682881400789075e-01
1.365500000000000114e+02,2.980682882406985312e-01,2.980682882335878303e-01,2.980682881400789075e-01
1.365999999999999943e+02,2.980682882284411694e-01,2.980682882328954952e-01,2.980682881400789075e-01
1.366500000000000057e+02,2.980682882153516400e-01,2.980682882322315264e-01,2.980682881400789075e-01
1.367000000000000171e+02,2.980682882017101076e-01,2.980682882316050275e-01,2.980682881400789075e-01
1.367500000000000000e+02,2.980682881878075063e-01,2.980682882310239923e-01,2.980682881400789075e-01
1.368000000000000114e+02,2.980682881739395440e-01,2.980682882304953041e-01,2.980682881400789075e-01
1.368499999999999943e+02,2.980682881603999301e-01,2.980682882300245140e-01,2.980682881400789075e-01
1.369000000000000057e+02,2.980682881474744361e-01,2.980682882296157299e-01,2.980682881400789075e-01
1.369500000000000171e+02,2.980682881354346225e-01,2.980682882292716163e-01,2.980682881400789075e-01
1.370000000000000000e+02,2.980682881245319549e-01,2.980682882289931723e-01,2.980682881400789075e-01
1.370500000000000114e+02,2.980682881149926411e-01,2.980682882287799540e-01,2.980682881400789075e-01
1.370999999999999943e+02,2.980682881070128021e-01,2.980682882286300739e-01,2.980682881400789075e-01
1.371500000000000057e+02,2.980682881007545859e-01,2.980682882285399793e-01,2.980682881400789075e-01
1.372000000000000171e+02,2.980682880963424486e-01,2.980682882285050073e-01,2.980682881400789075e-01
1.372500000000000000e+02,2.980682880938612667e-01,2.980682882285191626e-01,2.980682881400789075e-01
1.373000000000000114e+02,2.980682880933543388e-01,2.980682882285755064e-01,2.980682881400789075e-01
1.373499999999999943e+02,2.980682880948228308e-01,2.980682882286660451e-01,2.980682881400789075e-01
1.374000000000000057e+02,2.980682880982262750e-01,2.980682882287823965e-01,2.980682881400789075e-01
1.374500000000000171e+02,2.980682881034833476e-01,2.980682882289154567e-01,2.980682881400789075e-01
1.375000000000000000e+02,2.980682881104744220e-01,2.980682882290560665e-01,2.980682881400789075e-01
1.375500000000000114e+02,2.980682881190440114e-01,2.980682882291948999e-01,2.980682881400789075e-01
1.375999999999999943e+02,2.980682881290047104e-01,2.980682882293230196e-01,2.980682881400789075e-01
1.376500000000000057e+02,2.980682881401413575e-01,2.980682882294317104e-01,2.980682881400789075e-01
1.377000000000000171e+02,2.980682881522159766e-01,2.980682882295129787e-01,2.980682881400789075e-01
1.377500000000000000e+02,2.980682881649731608e-01,2.980682882295594971e-01,2.980682881400789075e-01
1.378000000000000114e+02,2.980682881781456239e-01,2.980682882295650482e-01,2.980682881400789075e-01
1.378499999999999943e+02,2.980682881914601956e-01,2.980682882295243030e-01,2.980682881400789075e-01
1.379000000000000057e+02,2.980682882046435389e-01,2.980682882294332647e-01,2.980682881400789075e-01
1.379500000000000171e+02,2.980682882174282566e-01,2.980682882292890468e-01,2.980682881400789075e-01
1.380000000000000000e+02,2.980682882295584424e-01,2.980682882290900948e-01,2.980682881400789075e-01
1.380500000000000114e+02,2.980682882407950096e-01,2.980682882288361868e-01,2.980682881400789075e-01
1.380999999999999943e+02,2.980682882509207987e-01,2.980682882285283219e-01,2.980682881400789075e-01
1.381500000000000057e+02,2.980682882597446848e-01,2.980682882281688317e-01,2.980682881400789075e-01
1.382000000000000171e+02,2.980682882671055745e-01,2.980682882277611023e-01,2.980682881400789075e-01
1.382500000000000000e+02,2.980682882728752370e-01,2.980682882273095746e-01,2.980682881400789075e-01
1.383000000000000114e+02,2.980682882769609687e-01,2.980682882268196332e-01,2.980682881400789075e-01
1.383499999999999943e+02,2.980682882793066479e-01,2.980682882262974398e-01,2.980682881400789075e-01
1.384000000000000057e+02,2.980682882798936784e-01,2.980682882257498778e-01,2.980682881400789075e-01
1.384500000000000171e+02,2.980682882787408783e-01,2.980682882251840526e-01,2.980682881400789075e-01
1.385000000000000000e+02,2.980682882759032593e-01,2.980682882246075138e-01,2.980682881400789075e-01
1.385500000000000114e+02,2.980682882714705273e-01,2.980682882240278109e-01,2.980682881400789075e-01
1.385999999999999943e+02,2.980682882655645294e-01,2.980682882234524378e-01,2.980682881400789075e-01
1.386500000000000057e+02,2.980682882583360893e-01,2.980682882228886110e-01,2.980682881400789075e-01
1.387000000000000171e+02,2.980682882499613440e-01,2.980682882223430474e-01,2.980682881400789075e-01
1.387500000000000000e+02,2.980682882406374690e-01,2.980682882218219087e-01,2.980682881400789075e-01
1.388000000000000114e+02,2.980682882305782377e-01,2.980682882213308016e-01,2.980682881400789075e-01
1.388499999999999943e+02,2.980682882200089701e-01,2.980682882208741669e-01,2.980682881400789075e-01
1.389000000000000057e+02,2.980682882091615915e-01,2.980682882204558903e-01,2.980682881400789075e-01
1.389500000000000171e+02,2.980682881982695820e-01,2.980682882200785255e-01,2.980682881400789075e-01
1.390000000000000000e+02,2.980682881875628132e-01,2.980682882197439043e-01,2.980682881400789075e-01
1.390500000000000114e+02,2.980682881772628301e-01,2.980682882194526373e-01,2.980682881400789075e-01
1.390999999999999943e+02,2.980682881675781881e-01,2.980682882192043914e-01,2.980682881400789075e-01
1.391500000000000057e+02,2.980682881587002342e-01,2.980682882189976679e-01,2.980682881400789075e-01
1.392000000000000171e+02,2.980682881507994431e-01,2.980682882188302463e-01,2.980682881400789075e-01
1.392500000000000000e+02,2.980682881440220311e-01,2.980682882186989069e-01,2.980682881400789075e-01
1.393000000000000114e+02,2.980682881384875693e-01,2.980682882185997640e-01,2.980682881400789075e-01
1.393499999999999943e+02,2.980682881342867074e-01,2.980682882185281546e-01,2.980682881400789075e-01
1.394000000000000057e+02,2.980682881314801191e-01,2.980682882184789717e-01,2.980682881400789075e-01
1.394500000000000171e+02,2.980682881300976694e-01,2.980682882184467752e-01,2.980682881400789075e-01
1.395000000000000000e+02,2.980682881301386367e-01,2.980682882184257920e-01,2.980682881400789075e-01
1.395500000000000114e+02,2.980682881315721566e-01,2.980682882184101934e-01,2.980682881400789075e-01
1.395999999999999943e+02,2.980682881343389434e-01,2.980682882183941507e-01,2.980682881400789075e-01
1.396500000000000057e+02,2.980682881383530103e-01,2.980682882183720572e-01,2.980682881400789075e-01
1.397000000000000171e+02,2.980682881435041676e-01,2.980682882183385840e-01,2.980682881400789075e-01
1.397500000000000000e+02,2.980682881496610204e-01,2.980682882182889015e-01,2.980682881400789075e-01
1.398000000000000114e+02,2.980682881566742437e-01,2.980682882182186244e-01,2.980682881400789075e-01
1.398499999999999943e+02,2.980682881643804683e-01,2.980682882181241444e-01,2.980682881400789075e-01
1.399000000000000057e+02,2.980682881726057776e-01,2.980682882180023530e-01,2.980682881400789075e-01
1.399500000000000171e+02,2.980682881811699825e-01,2.980682882178510851e-01,2.980682881400789075e-01
1.400000000000000000e+02,2.980682881898905623e-01,2.980682882176687865e-01,2.980682881400789075e-01
1.400500000000000114e+02,2.980682881985868282e-01,2.980682882174547910e-01,2.980682881400789075e-01
1.400999999999999943e+02,2.980682882070833095e-01,2.980682882172092651e-01,2.980682881400789075e-01
1.401500000000000057e+02,2.980682882152138058e-01,2.980682882169330972e-01,2.980682881400789075e-01
1.402000000000000171e+02,2.980682882228246067e-01,2.980682882166278413e-01,2.980682881400789075e-01
1.402500000000000000e+02,2.980682882297772118e-01,2.980682882162958292e-01,2.980682881400789075e-01
1.403000000000000114e+02,2.980682882359511621e-01,2.980682882159397806e-01,2.980682881400789075e-01
1.403499999999999943e+02,2.980682882412458712e-01,2.980682882155631375e-01,2.980682881400789075e-01
1.404000000000000057e+02,2.980682882455821803e-01,2.980682882151695079e-01,2.980682881400789075e-01
1.404500000000000171e+02,2.980682882489036900e-01,2.980682882147630552e-01,2.980682881400789075e-01
1.405000000000000000e+02,2.980682882511768717e-01,2.980682882143478318e-01,2.980682881400789075e-01
1.405500000000000114e+02,2.980682882523914001e-01,2.980682882139281675e-01,2.980682881400789075e-01
1.405999999999999943e+02,2.980682882525593214e-01,2.980682882135082257e-01,2.980682881400789075e-01
1.406500000000000057e+02,2.980682882517143861e-01,2.980682882130921141e-01,2.980682881400789075e-01
1.407000000000000171e+02,2.980682882499103292e-01,2.980682882126836075e-01,2.980682881400789075e-01
1.407500000000000000e+02,2.980682882472190931e-01,2.980682882122862587e-01,2.980682881400789075e-01
1.408000000000000114e+02,2.980682882437287740e-01,2.980682882119030652e-01,2.980682881400789075e-01
1.408499999999999943e+02,2.980682882395410682e-01,2.980682882115366916e-01,2.980682881400789075e-01
1.409000000000000057e+02,2.980682882347685525e-01,2.980682882111891363e-01,2.980682881400789075e-01
1.409500000000000171e+02,2.980682882295319636e-01,2.980682882108618981e-01,2.980682881400789075e-01
1.410000000000000000e+02,2.980682882239570342e-01,2.980682882105559761e-01,2.980682881400789075e-01
1.410500000000000114e+02,2.980682882181720506e-01,2.980682882102715925e-01,2.980682881400789075e-01
1.410999999999999943e+02,2.980682882123044664e-01,2.980682882100085807e-01,2.980682881400789075e-01
1.411500000000000057e+02,2.980682882064784600e-01,2.980682882097661079e-01,2.980682881400789075e-01
1.412000000000000171e+02,2.980682882008123258e-01,2.980682882095428421e-01,2.980682881400789075e-01
1.412500000000000000e+02,2.980682881954160868e-01,2.980682882093370067e-01,2.980682881400789075e-01
1.413000000000000114e+02,2.980682881903894965e-01,2.980682882091464370e-01,2.980682881400789075e-01
1.413499999999999943e+02,2.980682881858200961e-01,2.980682882089686903e-01,2.980682881400789075e-01
1.414000000000000057e+02,2.980682881817822705e-01,2.980682882088009356e-01,2.980682881400789075e-01
1.414500000000000171e+02,2.980682881783355276e-01,2.980682882086402863e-01,2.980682881400789075e-01
1.415000000000000000e+02,2.980682881755244429e-01,2.980682882084837448e-01,2.980682881400789075e-01
1.415500000000000114e+02,2.980682881733779932e-01,2.980682882083283136e-01,2.980682881400789075e-01
1.415999999999999943e+02,2.980682881719097788e-01,2.980682882081711060e-01,2.980682881400789075e-01
1.416500000000000057e+02,2.980682881711182453e-01,2.980682882080093465e-01,2.980682881400789075e-01
1.417000000000000171e+02,2.980682881709876830e-01,2.980682882078404816e-01,2.980682881400789075e-01
1.417500000000000000e+02,2.980682881714890042e-01,2.980682882076624018e-01,2.980682881400789075e-01
1.418000000000000114e+02,2.980682881725810751e-01,2.980682882074731088e-01,2.980682881400789075e-01
1.418499999999999943e+02,2.980682881742123258e-01,2.980682882072711593e-01,2.980682881400789075e-01
1.419000000000000057e+02,2.980682881763223047e-01,2.980682882070554984e-01,2.980682881400789075e-01
1.419500000000000171e+02,2.980682881788434546e-01,2.980682882068254602e-01,2.980682881400789075e-01
1.420000000000000000e+02,2.980682881817030561e-01,2.980682882065808781e-01,2.980682881400789075e-01
1.420500000000000114e+02,2.980682881848250032e-01,2.980682882063219741e-01,2.980682881400789075e-01
1.420999999999999943e+02,2.980682881881318025e-01,2.980682882060494143e-01,2.980682881400789075e-01
1.421500000000000057e+02,2.980682881915462379e-01,2.980682882057642535e-01,2.980682881400789075e-01
1.422000000000000171e+02,2.980682881949932583e-01,2.980682882054678795e-01,2.980682881400789075e-01
1.422500000000000000e+02,2.980682881984013655e-01,2.980682882051619575e-01,2.980682881400789075e-01
1.423000000000000114e+02,2.980682882017040014e-01,2.980682882048484861e-01,2.980682881400789075e-01
1.423499999999999943e+02,2.980682882048409921e-01,2.980682882045295190e-01,2.980682881400789075e-01
1.424000000000000057e+02,2.980682882077591578e-01,2.980682882042073323e-01,2.980682881400789075e-01
1.424500000000000171e+02,2.980682882104134790e-01,2.980682882038841464e-01,2.980682881400789075e-01
1.425000000000000000e+02,2.980682882127671518e-01,2.980682882035622927e-01,2.980682881400789075e-01
1.425500000000000114e+02,2.980682882147922541e-01,2.980682882032439363e-01,2.980682881400789075e-01
1.425999999999999943e+02,2.980682882164696901e-01,2.980682882029311309e-01,2.980682881400789075e-01
1.426500000000000057e+02,2.980682882177889126e-01,2.980682882026257641e-01,2.980682881400789075e-01
1.427000000000000171e+02,2.980682882187476457e-01,2.980682882023293345e-01,2.980682881400789075e-01
1.427500000000000000e+02,2.980682882193512739e-01,2.980682882020432301e-01,2.980682881400789075e-01
1.428000000000000114e+02,2.980682882196122874e-01,2.980682882017684499e-01,2.980682881400789075e-01
1.428499999999999943e+02,2.980682882195492822e-01,2.980682882015055490e-01,2.980682881400789075e-01
1.429000000000000057e+02,2.980682882191861283e-01,2.980682882012549162e-01,2.980682881400789075e-01
1.429500000000000171e+02,2.980682882185508586e-01,2.980682882010164403e-01,2.980682881400789075e-01
1.430000000000000000e+02,2.980682882176747817e-01,2.980682882007896217e-01,2.980682881400789075e-01
1.430500000000000114e+02,2.980682882165913150e-01,2.980682882005738499e-01,2.980682881400789075e-01
1.430999999999999943e+02,2.980682882153351532e-01,2.980682882003679035e-01,2.980682881400789075e-01
1.431500000000000057e+02,2.980682882139409906e-01,2.980682882001705614e-01,2.980682881400789075e-01
1.432000000000000171e+02,2.980682882124428557e-01,2.980682881999801581e-01,2.980682881400789075e-01
1.432500000000000000e+02,2.980682882108734444e-01,2.980682881997949729e-01,2.980682881400789075e-01
1.433000000000000114e+02,2.980682882092629549e-01,2.980682881996131739e-01,2.980682881400789075e-01
1.433499999999999943e+02,2.980682882076390872e-01,2.980682881994327071e-01,2.980682881400789075e-01
1.434000000000000057e+02,2.980682882060262107e-01,2.980682881992516853e-01,2.980682881400789075e-01
1.434500000000000171e+02,2.980682882044453086e-01,2.980682881990681654e-01,2.980682881400789075e-01
1.435000000000000000e+02,2.980682882029137004e-01,2.980682881988803157e-01,2.980682881400789075e-01
1.435500000000000114e+02,2.980682882014450419e-01,2.980682881986864152e-01,2.980682881400789075e-01
1.435999999999999943e+02,2.980682882000495471e-01,2.980682881984850763e-01,2.980682881400789075e-01
1.436500000000000057e+02,2.980682881987340438e-01,2.980682881982749666e-01,2.980682881400789075e-01
1.437000000000000171e+02,2.980682881975024179e-01,2.980682881980551979e-01,2.980682881400789075e-01
1.437500000000000000e+02,2.980682881963558351e-01,2.980682881978250487e-01,2.980682881400789075e-01
1.438000000000000114e+02,2.980682881952934071e-01,2.980682881975842413e-01,2.980682881400789075e-01
1.438499999999999943e+02,2.980682881943125806e-01,2.980682881973327203e-01,2.980682881400789075e-01
1.439000000000000057e+02,2.980682881934096917e-01,2.980682881970708742e-01,2.980682881400789075e-01
1.439500000000000171e+02,2.980682881925804106e-01,2.980682881967992581e-01,2.980682881400789075e-01
1.440000000000000000e+02,2.980682881918203520e-01,2.980682881965189268e-01,2.980682881400789075e-01
1.440500000000000114e+02,2.980682881911253523e-01,2.980682881962310460e-01,2.980682881400789075e-01
1.440999999999999943e+02,2.980682881904920811e-01,2.980682881959371144e-01,2.980682881400789075e-01
1.441500000000000057e+02,2.980682881899183179e-01,2.980682881956387975e-01,2.980682881400789075e-01
1.442000000000000171e+02,2.980682881894030634e-01,2.980682881953379826e-01,2.980682881400789075e-01
1.442500000000000000e+02,2.980682881889467617e-01,2.980682881950365015e-01,2.980682881400789075e-01
1.443000000000000114e+02,2.980682881885516333e-01,2.980682881947364637e-01,2.980682881400789075e-01
1.443499999999999943e+02,2.980682881882211199e-01,2.980682881944398122e-01,2.980682881400789075e-01
1.444000000000000057e+02,2.980682881879603285e-01,2.980682881941484896e-01,2.980682881400789075e-01
1.444500000000000171e+02,2.980682881877754764e-01,2.980682881938643836e-01,2.980682881400789075e-01
1.445000000000000000e+02,2.980682881876735579e-01,2.980682881935891038e-01,2.980682881400789075e-01
1.445500000000000114e+02,2.980682881876623447e-01,2.980682881933242045e-01,2.980682881400789075e-01
1.445999999999999943e+02,2.980682881877496082e-01,2.980682881930708517e-01,2.980682881400789075e-01
1.446500000000000057e+02,2.980682881879428980e-01,2.980682881928300443e-01,2.980682881400789075e-01
1.447000000000000171e+02,2.980682881882489865e-01,2.980682881926024486e-01,2.980682881400789075e-01
1.447500000000000000e+02,2.980682881886733693e-01,2.980682881923883421e-01,2.980682881400789075e-01
1.448000000000000114e+02,2.980682881892198210e-01,2.980682881921877803e-01,2.980682881400789075e-01
1.448499999999999943e+02,2.980682881898900627e-01,2.980682881920003746e-01,2.980682881400789075e-01
1.449000000000000057e+02,2.980682881906832060e-01,2.980682881918255145e-01,2.980682881400789075e-01
1.449500000000000171e+02,2.980682881915956428e-01,2.980682881916622007e-01,2.980682881400789075e-01
1.450000000000000000e+02,2.980682881926206007e-01,2.980682881915092119e-01,2.980682881400789075e-01
1.450500000000000114e+02,2.980682881937480877e-01,2.980682881913649385e-01,2.980682881400789075e-01
1.450999999999999943e+02,2.980682881949648366e-01,2.980682881912277704e-01,2.980682881400789075e-01
1.451500000000000057e+02,2.980682881962544717e-01,2.980682881910957094e-01,2.980682881400789075e-01
1.452000000000000171e+02,2.980682881975973419e-01,2.980682881909667570e-01,2.980682881400789075e-01
1.452500000000000000e+02,2.980682881989711874e-01,2.980682881908388038e-01,2.980682881400789075e-01
1.453000000000000114e+02,2.980682882003511947e-01,2.980682881907096848e-01,2.980682881400789075e-01
1.453499999999999943e+02,2.980682882017106072e-01,2.980682881905774018e-01,2.980682881400789075e-01
1.454000000000000057e+02,2.980682882030211700e-01,2.980682881904398451e-01,2.980682881400789075e-01
1.454500000000000171e+02,2.980682882042539061e-01,2.980682881902952386e-01,2.980682881400789075e-01
1.455000000000000000e+02,2.980682882053796723e-01,2.980682881901418058e-01,2.980682881400789075e-01
1.455500000000000114e+02,2.980682882063698802e-01,2.980682881899781034e-01,2.980682881400789075e-01
1.455999999999999943e+02,2.980682882071971629e-01,2.980682881898029657e-01,2.980682881400789075e-01
1.456500000000000057e+02,2.980682882078363183e-01,2.980682881896154490e-01,2.980682881400789075e-01
1.457000000000000171e+02,2.980682882082648089e-01,2.980682881894149427e-01,2.980682881400789075e-01
1.457500000000000000e+02,2.980682882084635943e-01,2.980682881892012803e-01,2.980682881400789075e-01
1.458000000000000114e+02,2.980682882084176311e-01,2.980682881889744062e-01,2.980682881400789075e-01
1.458499999999999943e+02,2.980682882081164276e-01,2.980682881887348756e-01,2.980682881400789075e-01
1.459000000000000057e+02,2.980682882075545437e-01,2.980682881884832991e-01,2.980682881400789075e-01
1.459500000000000171e+02,2.980682882067319239e-01,2.980682881882207869e-01,2.980682881400789075e-01
1.460000000000000000e+02,2.980682882056540084e-01,2.980682881879486157e-01,2.980682881400789075e-01
1.460500000000000114e+02,2.980682882043320103e-01,2.980682881876683954e-01,2.980682881400789075e-01
1.460999999999999943e+02,2.980682882027825831e-01,2.980682881873819023e-01,2.980682881400789075e-01
1.461500000000000057e+02,2.980682882010278201e-01,2.980682881870911349e-01,2.980682881400789075e-01
1.462000000000000171e+02,2.980682881990949773e-01,2.980682881867980361e-01,2.980682881400789075e-01
1.462500000000000000e+02,2.980682881970158071e-01,2.980682881865048262e-01,2.980682881400789075e-01
1.463000000000000114e+02,2.980682881948261698e-01,2.980682881862136702e-01,2.980682881400789075e-01
1.463499999999999943e+02,2.980682881925652006e-01,2.980682881859265665e-01,2.980682881400789075e-01
1.464000000000000057e+02,2.980682881902745884e-01,2.980682881856456801e-01,2.980682881400789075e-01
1.464500000000000171e+02,2.980682881879977431e-01,2.980682881853727872e-01,2.980682881400789075e-01
1.465000000000000000e+02,2.980682881857787403e-01,2.980682881851096644e-01,2.980682881400789075e-01
1.465500000000000114e+02,2.980682881836614340e-01,2.980682881848576993e-01,2.980682881400789075e-01
1.465999999999999943e+02,2.980682881816884566e-01,2.980682881846182242e-01,2.980682881400789075e-01
1.466500000000000057e+02,2.980682881799002759e-01,2.980682881843920717e-01,2.980682881400789075e-01
1.467000000000000171e+02,2.980682881783341398e-01,2.980682881841799636e-01,2.980682881400789075e-01
1.467500000000000000e+02,2.980682881770232995e-01,2.980682881839821774e-01,2.980682881400789075e-01
1.468000000000000114e+02,2.980682881759962322e-01,2.980682881837986575e-01,2.980682881400789075e-01
1.468499999999999943e+02,2.980682881752757529e-01,2.980682881836290710e-01,2.980682881400789075e-01
1.469000000000000057e+02,2.980682881748785706e-01,2.980682881834727516e-01,2.980682881400789075e-01
1.469500000000000171e+02,2.980682881748147328e-01,2.980682881833287556e-01,2.980682881400789075e-01
1.470000000000000000e+02,2.980682881750873481e-01,2.980682881831958619e-01,2.980682881400789075e-01
1.470500000000000114e+02,2.980682881756924196e-01,2.980682881830725717e-01,2.980682881400789075e-01
1.470999999999999943e+02,2.980682881766187897e-01,2.980682881829571640e-01,2.980682881400789075e-01
1.471500000000000057e+02,2.980682881778484172e-01,2.980682881828478625e-01,2.980682881400789075e-01
1.472000000000000171e+02,2.980682881793564332e-01,2.980682881827426689e-01,2.980682881400789075e-01
1.472500000000000000e+02,2.980682881811119178e-01,2.980682881826395292e-01,2.980682881400789075e-01
1.473000000000000114e+02,2.980682881830783448e-01,2.980682881825363895e-01,2.980682881400789075e-01
1.473499999999999943e+02,2.980682881852143029e-01,2.980682881824311958e-01,2.980682881400789075e-01
1.474000000000000057e+02,2.980682881874743284e-01,2.980682881823220054e-01,2.980682881400789075e-01
1.474500000000000171e+02,2.980682881898101821e-01,2.980682881822069863e-01,2.980682881400789075e-01
1.475000000000000000e+02,2.980682881921712934e-01,2.980682881820844177e-01,2.980682881400789075e-01
1.475500000000000114e+02,2.980682881945064810e-01,2.980682881819528007e-01,2.980682881400789075e-01
1.475999999999999943e+02,2.980682881967645081e-01,2.980682881818109142e-01,2.980682881400789075e-01
1.476500000000000057e+02,2.980682881988956368e-01,2.980682881816578145e-01,2.980682881400789075e-01
1.477000000000000171e+02,2.980682882008524603e-01,2.980682881814927243e-01,2.980682881400789075e-01
1.477500000000000000e+02,2.980682882025909586e-01,2.980682881813153107e-01,2.980682881400789075e-01
1.478000000000000114e+02,2.980682882040716075e-01,2.980682881811253515e-01,2.980682881400789075e-01
1.478499999999999943e+02,2.980682882052601013e-01,2.980682881809231799e-01,2.980682881400789075e-01
1.479000000000000057e+02,2.980682882061282402e-01,2.980682881807092399e-01,2.980682881400789075e-01
1.479500000000000171e+02,2.980682882066544304e-01,2.980682881804843087e-01,2.980682881400789075e-01
1.480000000000000000e+02,2.980682882068242945e-01,2.980682881802493855e-01,2.980682881400789075e-01
1.480500000000000114e+02,2.980682882066309491e-01,2.980682881800058026e-01,2.980682881400789075e-01
1.480999999999999943e+02,2.980682882060750605e-01,2.980682881797550587e-01,2.980682881400789075e-01
1.481500000000000057e+02,2.980682882051650662e-01,2.980682881794986527e-01,2.980682881400789075e-01
1.482000000000000171e+02,2.980682882039167314e-01,2.980682881792384720e-01,2.980682881400789075e-01
1.482500000000000000e+02,2.980682882023529823e-01,2.980682881789763483e-01,2.980682881400789075e-01
1.483000000000000114e+02,2.980682882005033507e-01,2.980682881787141136e-01,2.980682881400789075e-01
1.483499999999999943e+02,2.980682881984034194e-01,2.980682881784536553e-01,2.980682881400789075e-01
1.484000000000000057e+02,2.980682881960938224e-01,2.980682881781968052e-01,2.980682881400789075e-01
1.484500000000000171e+02,2.980682881936195794e-01,2.980682881779453397e-01,2.980682881400789075e-01
1.485000000000000000e+02,2.980682881910290960e-01,2.980682881777007576e-01,2.980682881400789075e-01
1.485500000000000114e+02,2.980682881883729984e-01,2.980682881774646131e-01,2.980682881400789075e-01
1.485999999999999943e+02,2.980682881857030231e-01,2.980682881772380721e-01,2.980682881400789075e-01
1.486500000000000057e+02,2.980682881830710729e-01,2.980682881770221893e-01,2.980682881400789075e-01
1.487000000000000171e+02,2.980682881805279405e-01,2.980682881768177417e-01,2.980682881400789075e-01
1.487500000000000000e+02,2.980682881781223093e-01,2.980682881766251735e-01,2.980682881400789075e-01
1.488000000000000114e+02,2.980682881758996983e-01,2.980682881764447623e-01,2.980682881400789075e-01
1.488499999999999943e+02,2.980682881739014078e-01,2.980682881762765635e-01,2.980682881400789075e-01
1.489000000000000057e+02,2.980682881721637978e-01,2.980682881761201886e-01,2.980682881400789075e-01
1.489500000000000171e+02,2.980682881707175103e-01,2.980682881759751379e-01,2.980682881400789075e-01
1.490000000000000000e+02,2.980682881695867481e-01,2.980682881758406344e-01,2.980682881400789075e-01
1.490500000000000114e+02,2.980682881687889418e-01,2.980682881757157343e-01,2.980682881400789075e-01
1.490999999999999943e+02,2.980682881683341945e-01,2.980682881755991609e-01,2.980682881400789075e-01
1.491500000000000057e+02,2.980682881682255037e-01,2.980682881754896929e-01,2.980682881400789075e-01
1.492000000000000171e+02,2.980682881684583729e-01,2.980682881753857760e-01,2.980682881400789075e-01
1.492500000000000000e+02,2.980682881690212560e-01,2.980682881752859670e-01,2.980682881400789075e-01
1.493000000000000114e+02,2.980682881698956121e-01,2.980682881751885449e-01,2.980682881400789075e-01
1.493499999999999943e+02,2.980682881710566279e-01,2.980682881750920110e-01,2.980682881400789075e-01
1.494000000000000057e+02,2.980682881724736610e-01,2.980682881749947555e-01,2.980682881400789075e-01
1.494500000000000171e+02,2.980682881741109624e-01,2.980682881748952240e-01,2.980682881400789075e-01
1.495000000000000000e+02,2.980682881759285086e-01,2.980682881747920843e-01,2.980682881400789075e-01
1.495500000000000114e+02,2.980682881778830562e-01,2.980682881746839485e-01,2.980682881400789075e-01
1.495999999999999943e+02,2.980682881799288086e-01,2.980682881745697621e-01,2.980682881400789075e-01
1.496500000000000057e+02,2.980682881820186925e-01,2.980682881744484702e-01,2.980682881400789075e-01
1.497000000000000171e+02,2.980682881841053011e-01,2.980682881743194068e-01,2.980682881400789075e-01
1.497500000000000000e+02,2.980682881861418387e-01,2.980682881741820167e-01,2.980682881400789075e-01
1.498000000000000114e+02,2.980682881880832857e-01,2.980682881740359669e-01,2.980682881400789075e-01
1.498499999999999943e+02,2.980682881898871761e-01,2.980682881738810908e-01,2.980682881400789075e-01
1.499000000000000057e+02,2.980682881915145965e-01,2.980682881737176104e-01,2.980682881400789075e-01
1.499500000000000171e+02,2.980682881929307970e-01,2.980682881735458034e-01,2.980682881400789075e-01
1.500000000000000000e+02,2.980682881941061901e-01,2.980682881733662803e-01,2.980682881400789075e-01
1.500500000000000114e+02,2.980682881950165730e-01,2.980682881731796519e-01,2.980682881400789075e-01
1.500999999999999943e+02,2.980682881956437935e-01,2.980682881729868616e-01,2.980682881400789075e-01
1.501500000000000057e+02,2.980682881959760278e-01,2.980682881727889644e-01,2.980682881400789075e-01
1.502000000000000171e+02,2.980682881960077246e-01,2.980682881725870703e-01,2.980682881400789075e-01
1.502500000000000000e+02,2.980682881957399943e-01,2.980682881723824007e-01,2.980682881400789075e-01
1.503000000000000114e+02,2.980682881951801089e-01,2.980682881721762323e-01,2.980682881400789075e-01
1.503499999999999943e+02,2.980682881943414464e-01,2.980682881719698418e-01,2.980682881400789075e-01
1.504000000000000057e+02,2.980682881932431583e-01,2.980682881717645061e-01,2.980682881400789075e-01
1.504500000000000171e+02,2.980682881919094473e-01,2.980682881715615573e-01,2.980682881400789075e-01
1.505000000000000000e+02,2.980682881903690684e-01,2.980682881713620502e-01,2.980682881400789075e-01
1.505500000000000114e+02,2.980682881886547730e-01,2.980682881711670951e-01,2.980682881400789075e-01
1.505999999999999943e+02,2.980682881868022549e-01,2.980682881709776910e-01,2.980682881400789075e-01
1.506500000000000057e+02,2.980682881848495391e-01,2.980682881707946152e-01,2.980682881400789075e-01
1.507000000000000171e+02,2.980682881828360942e-01,2.980682881706185894e-01,2.980682881400789075e-01
1.507500000000000000e+02,2.980682881808017770e-01,2.980682881704500020e-01,2.980682881400789075e-01
1.508000000000000114e+02,2.980682881787862781e-01,2.980682881702892972e-01,2.980682881400789075e-01
1.508499999999999943e+02,2.980682881768279557e-01,2.980682881701365305e-01,2.980682881400789075e-01
1.509000000000000057e+02,2.980682881749633362e-01,2.980682881699917020e-01,2.980682881400789075e-01
1.509500000000000171e+02,2.980682881732260592e-01,2.980682881698545894e-01,2.980682881400789075e-01
1.510000000000000000e+02,2.980682881716464894e-01,2.980682881697248043e-01,2.980682881400789075e-01
1.510500000000000114e+02,2.980682881702509945e-01,2.980682881696018471e-01,2.980682881400789075e-01
1.510999999999999943e+02,2.980682881690615016e-01,2.980682881694851072e-01,2.980682881400789075e-01
1.511500000000000057e+02,2.980682881680950524e-01,2.980682881693737518e-01,2.980682881400789075e-01
1.512000000000000171e+02,2.980682881673636375e-01,2.980682881692669484e-01,2.980682881400789075e-01
1.512500000000000000e+02,2.980682881668741402e-01,2.980682881691637531e-01,2.980682881400789075e-01
1.513000000000000114e+02,2.980682881666280593e-01,2.980682881690631669e-01,2.980682881400789075e-01
1.513499999999999943e+02,2.980682881666217310e-01,2.980682881689641905e-01,2.980682881400789075e-01
1.514000000000000057e+02,2.980682881668466622e-01,2.980682881688659358e-01,2.980682881400789075e-01
1.514500000000000171e+02,2.980682881672895856e-01,2.980682881687672925e-01,2.980682881400789075e-01
1.515000000000000000e+02,2.980682881679330154e-01,2.980682881686674279e-01,2.980682881400789075e-01
1.515500000000000114e+02,2.980682881687558017e-01,2.980682881685654539e-01,2.980682881400789075e-01
1.515999999999999943e+02,2.980682881697334641e-01,2.980682881684606489e-01,2.980682881400789075e-01
1.516500000000000057e+02,2.980682881708389131e-01,2.980682881683523466e-01,2.980682881400789075e-01
1.517000000000000171e+02,2.980682881720431721e-01,2.980682881682400476e-01,2.980682881400789075e-01
1.517500000000000000e+02,2.980682881733160428e-01,2.980682881681233076e-01,2.980682881400789075e-01
1.518000000000000114e+02,2.980682881746264945e-01,2.980682881680018492e-01,2.980682881400789075e-01
1.518499999999999943e+02,2.980682881759438296e-01,2.980682881678756169e-01,2.980682881400789075e-01
1.519000000000000057e+02,2.980682881772380166e-01,2.980682881677444995e-01,2.980682881400789075e-01
1.519500000000000171e+02,2.980682881784803562e-01,2.980682881676087193e-01,2.980682881400789075e-01
1.520000000000000000e+02,2.980682881796440920e-01,2.980682881674684981e-01,2.980682881400789075e-01
1.520500000000000114e+02,2.980682881807050766e-01,2.980682881673242246e-01,2.980682881400789075e-01
1.520999999999999943e+02,2.980682881816418273e-01,2.980682881671763429e-01,2.980682881400789075e-01
1.521500000000000057e+02,2.980682881824363584e-01,2.980682881670254081e-01,2.980682881400789075e-01
1.522000000000000171e+02,2.980682881830741260e-01,2.980682881668720863e-01,2.980682881400789075e-01
1.522500000000000000e+02,2.980682881835444720e-01,2.980682881667169881e-01,2.980682881400789075e-01
1.523000000000000114e+02,2.980682881838405129e-01,2.980682881665608908e-01,2.980682881400789075e-01
1.523499999999999943e+02,2.980682881839592513e-01,2.980682881664045158e-01,2.980682881400789075e-01
1.524000000000000057e+02,2.980682881839016307e-01,2.980682881662485295e-01,2.980682881400789075e-01
1.524500000000000171e+02,2.980682881836722031e-01,2.980682881660936534e-01,2.980682881400789075e-01
1.525000000000000000e+02,2.980682881832789066e-01,2.980682881659404981e-01,2.980682881400789075e-01
1.525500000000000114e+02,2.980682881827330655e-01,2.980682881657897298e-01,2.980682881400789075e-01
1.525999999999999943e+02,2.980682881820485575e-01,2.980682881656418481e-01,2.980682881400789075e-01
1.526500000000000057e+02,2.980682881812418694e-01,2.980682881654972971e-01,2.980682881400789075e-01
1.527000000000000171e+02,2.980682881803312645e-01,2.980682881653564098e-01,2.980682881400789075e-01
1.527500000000000000e+02,2.980682881793366712e-01,2.980682881652194083e-01,2.980682881400789075e-01
1.528000000000000114e+02,2.980682881782789062e-01,2.980682881650865701e-01,2.980682881400789075e-01
1.528499999999999943e+02,2.980682881771793968e-01,2.980682881649578397e-01,2.980682881400789075e-01
1.529000000000000057e+02,2.980682881760594594e-01,2.980682881648332172e-01,2.980682881400789075e-01
1.529500000000000171e+02,2.980682881749400770e-01,2.980682881647125360e-01,2.980682881400789075e-01
1.530000000000000000e+02,2.980682881738414003e-01,2.980682881645956295e-01,2.980682881400789075e-01
1.530500000000000114e+02,2.980682881727821365e-01,2.980682881644821092e-01,2.980682881400789075e-01
1.530999999999999943e+02,2.980682881717794941e-01,2.980682881643716975e-01,2.980682881400789075e-01
1.531500000000000057e+02,2.980682881708486831e-01,2.980682881642638948e-01,2.980682881400789075e-01
1.532000000000000171e+02,2.980682881700027487e-01,2.980682881641582571e-01,2.980682881400789075e-01
1.532500000000000000e+02,2.980682881692524044e-01,2.980682881640542847e-01,2.980682881400789075e-01
1.533000000000000114e+02,2.980682881686056995e-01,2.980682881639514226e-01,2.980682881400789075e-01
1.533499999999999943e+02,2.980682881680682961e-01,2.980682881638491710e-01,2.980682881400789075e-01
1.534000000000000057e+02,2.980682881676431917e-01,2.980682881637470305e-01,2.980682881400789075e-01
1.534500000000000171e+02,2.980682881673308859e-01,2.980682881636445569e-01,2.980682881400789075e-01
1.535000000000000000e+02,2.980682881671294915e-01,2.980682881635413062e-01,2.980682881400789075e-01
1.535500000000000114e+02,2.980682881670348450e-01,2.980682881634368897e-01,2.980682881400789075e-01
1.536000000000000227e+02,2.980682881670407292e-01,2.980682881633309189e-01,2.980682881400789075e-01
1.536500000000000057e+02,2.980682881671391504e-01,2.980682881632232273e-01,2.980682881400789075e-01
1.537000000000000171e+02,2.980682881673205609e-01,2.980682881631135928e-01,2.980682881400789075e-01
1.537500000000000000e+02,2.980682881675743023e-01,2.980682881630019043e-01,2.980682881400789075e-01
1.538000000000000114e+02,2.980682881678886065e-01,2.980682881628881065e-01,2.980682881400789075e-01
1.538500000000000227e+02,2.980682881682512053e-01,2.980682881627723102e-01,2.980682881400789075e-01
1.539000000000000057e+02,2.980682881686494423e-01,2.980682881626546266e-01,2.980682881400789075e-01
1.539500000000000171e+02,2.980682881690707164e-01,2.980682881625351666e-01,2.980682881400789075e-01
1.540000000000000000e+02,2.980682881695027597e-01,2.980682881624142078e-01,2.980682881400789075e-01
1.540500000000000114e+02,2.980682881699337483e-01,2.980682881622920832e-01,2.980682881400789075e-01
1.541000000000000227e+02,2.980682881703526355e-01,2.980682881621690705e-01,2.980682881400789075e-01
1.541500000000000057e+02,2.980682881707493737e-01,2.980682881620455582e-01,2.980682881400789075e-01
1.542000000000000171e+02,2.980682881711151366e-01,2.980682881619219904e-01,2.980682881400789075e-01
1.542500000000000000e+02,2.980682881714422638e-01,2.980682881617987001e-01,2.980682881400789075e-01
1.543000000000000114e+02,2.980682881717244825e-01,2.980682881616761315e-01,2.980682881400789075e-01
1.543500000000000227e+02,2.980682881719569077e-01,2.980682881615546731e-01,2.980682881400789075e-01
1.544000000000000057e+02,2.980682881721362087e-01,2.980682881614346025e-01,2.980682881400789075e-01
1.544500000000000171e+02,2.980682881722602762e-01,2.980682881613163082e-01,2.980682881400789075e-01
1.545000000000000000e+02,2.980682881723284439e-01,2.980682881612000679e-01,2.980682881400789075e-01
1.545500000000000114e+02,2.980682881723412669e-01,2.980682881610861035e-01,2.980682881400789075e-01
1.546000000000000227e+02,2.980682881723004662e-01,2.980682881609745816e-01,2.980682881400789075e-01
1.546500000000000057e+02,2.980682881722086508e-01,2.980682881608655577e-01,2.980682881400789075e-01
1.547000000000000171e+02,2.980682881720694843e-01,2.980682881607591428e-01,2.980682881400789075e-01
1.547500000000000000e+02,2.980682881718871302e-01,2.980682881606553369e-01,2.980682881400789075e-01
1.548000000000000114e+02,2.980682881716663069e-01,2.980682881605539736e-01,2.980682881400789075e-01
1.548500000000000227e+02,2.980682881714121768e-01,2.980682881604549972e-01,2.980682881400789075e-01
1.549000000000000057e+02,2.980682881711299581e-01,2.980682881603581857e-01,2.980682881400789075e-01
1.549500000000000171e+02,2.980682881708250354e-01,2.980682881602632617e-01,2.980682881400789075e-01
1.550000000000000000e+02,2.980682881705025711e-01,2.980682881601700029e-01,2.980682881400789075e-01
1.550500000000000114e+02,2.980682881701674503e-01,2.980682881600780765e-01,2.980682881400789075e-01
1.551000000000000227e+02,2.980682881698243358e-01,2.980682881599870937e-01,2.980682881400789075e-01
1.551500000000000057e+02,2.980682881694772801e-01,2.980682881598967215e-01,2.980682881400789075e-01
1.552000000000000171e+02,2.980682881691300024e-01,2.980682881598066269e-01,2.980682881400789075e-01
1.552500000000000000e+02,2.980682881687856112e-01,2.980682881597164768e-01,2.980682881400789075e-01
1.553000000000000114e+02,2.980682881684465491e-01,2.980682881596258826e-01,2.980682881400789075e-01
1.553500000000000227e+02,2.980682881681148144e-01,2.980682881595345668e-01,2.980682881400789075e-01
1.554000000000000057e+02,2.980682881677917950e-01,2.980682881594423073e-01,2.980682881400789075e-01
1.554500000000000171e+02,2.980682881674784346e-01,2.980682881593487710e-01,2.980682881400789075e-01
1.555000000000000000e+02,2.980682881671751772e-01,2.980682881592538469e-01,2.980682881400789075e-01
1.555500000000000114e+02,2.980682881668821338e-01,2.980682881591574240e-01,2.980682881400789075e-01
1.556000000000000227e+02,2.980682881665990824e-01,2.980682881590593913e-01,2.980682881400789075e-01
1.556500000000000057e+02,2.980682881663256345e-01,2.980682881589598043e-01,2.980682881400789075e-01
1.557000000000000171e+02,2.980682881660612904e-01,2.980682881588586075e-01,2.980682881400789075e-01
1.557500000000000000e+02,2.980682881658054395e-01,2.980682881587560229e-01,2.980682881400789075e-01
1.558000000000000114e+02,2.980682881655576377e-01,2.980682881586521060e-01,2.980682881400789075e-01
1.558500000000000227e+02,2.980682881653174965e-01,2.980682881585471899e-01,2.980682881400789075e-01
1.559000000000000057e+02,2.980682881650847937e-01,2.980682881584413857e-01,2.980682881400789075e-01
1.559500000000000171e+02,2.980682881648596405e-01,2.980682881583351374e-01,2.980682881400789075e-01
1.560000000000000000e+02,2.980682881646423144e-01,2.980682881582286670e-01,2.980682881400789075e-01
1.560500000000000114e+02,2.980682881644334814e-01,2.980682881581224186e-01,2.980682881400789075e-01
1.561000000000000227e+02,2.980682881642340853e-01,2.980682881580166144e-01,2.980682881400789075e-01
1.561500000000000057e+02,2.980682881640452919e-01,2.980682881579116983e-01,2.980682881400789075e-01
1.562000000000000171e+02,2.980682881638686554e-01,2.980682881578080590e-01,2.980682881400789075e-01
1.562500000000000000e+02,2.980682881637057857e-01,2.980682881577059185e-01,2.980682881400789075e-01
1.563000000000000114e+02,2.980682881635586257e-01,2.980682881576056653e-01,2.980682881400789075e-01
1.563500000000000227e+02,2.980682881634290071e-01,2.980682881575075771e-01,2.980682881400789075e-01
1.564000000000000057e+02,2.980682881633189840e-01,2.980682881574117649e-01,2.980682881400789075e-01
1.564500000000000171e+02,2.980682881632303327e-01,2.980682881573185616e-01,2.980682881400789075e-01
1.565000000000000000e+02,2.980682881631647185e-01,2.980682881572279674e-01,2.980682881400789075e-01
1.565500000000000114e+02,2.980682881631236403e-01,2.980682881571401488e-01,2.980682881400789075e-01
1.566000000000000227e+02,2.980682881631080972e-01,2.980682881570550502e-01,2.980682881400789075e-01
1.566500000000000057e+02,2.980682881631187553e-01,2.980682881569726161e-01,2.980682881400789075e-01
1.567000000000000171e+02,2.980682881631557257e-01,2.980682881568927911e-01,2.980682881400789075e-01
1.567500000000000000e+02,2.980682881632186199e-01,2.980682881568153531e-01,2.980682881400789075e-01
1.568000000000000114e+02,2.980682881633063830e-01,2.980682881567400799e-01,2.980682881400789075e-01
1.568500000000000227e+02,2.980682881634172943e-01,2.980682881566667497e-01,2.980682881400789075e-01
1.569000000000000057e+02,2.980682881635490777e-01,2.980682881565950848e-01,2.980682881400789075e-01
1.569500000000000171e+02,2.980682881636987913e-01,2.980682881565246412e-01,2.980682881400789075e-01
1.570000000000000000e+02,2.980682881638627713e-01,2.980682881564551412e-01,2.980682881400789075e-01
1.570500000000000114e+02,2.980682881640370208e-01,2.980682881563861963e-01,2.980682881400789075e-01
1.571000000000000227e+02,2.980682881642167659e-01,2.980682881563174180e-01,2.980682881400789075e-01
1.571500000000000057e+02,2.980682881643970661e-01,2.980682881562483622e-01,2.980682881400789075e-01
1.572000000000000171e+02,2.980682881645724813e-01,2.980682881561788067e-01,2.980682881400789075e-01
1.572500000000000000e+02,2.980682881647375715e-01,2.980682881561082520e-01,2.980682881400789075e-01
1.573000000000000114e+02,2.980682881648866744e-01,2.980682881560364761e-01,2.980682881400789075e-01
1.573500000000000227e+02,2.980682881650141836e-01,2.980682881559632014e-01,2.980682881400789075e-01
1.574000000000000057e+02,2.980682881651148253e-01,2.980682881558882058e-01,2.980682881400789075e-01
1.574500000000000171e+02,2.980682881651835481e-01,2.980682881558113229e-01,2.980682881400789075e-01
1.575000000000000000e+02,2.980682881652158001e-01,2.980682881557323305e-01,2.980682881400789075e-01
1.575500000000000114e+02,2.980682881652076399e-01,2.980682881556513397e-01,2.980682881400789075e-01
1.576000000000000227e+02,2.980682881651559035e-01,2.980682881555681840e-01,2.980682881400789075e-01
1.576500000000000057e+02,2.980682881650580374e-01,2.980682881554829744e-01,2.980682881400789075e-01
1.577000000000000171e+02,2.980682881649127092e-01,2.980682881553958774e-01,2.980682881400789075e-01
1.577500000000000000e+02,2.980682881647192528e-01,2.980682881553070596e-01,2.980682881400789075e-01
1.578000000000000114e+02,2.980682881644782789e-01,2.980682881552166874e-01,2.980682881400789075e-01
1.578500000000000227e+02,2.980682881641912307e-01,2.980682881551250385e-01,2.980682881400789075e-01
1.579000000000000057e+02,2.980682881638607729e-01,2.980682881550324459e-01,2.980682881400789075e-01
1.579500000000000171e+02,2.980682881634905135e-01,2.980682881549392427e-01,2.980682881400789075e-01
1.580000000000000000e+02,2.980682881630848935e-01,2.980682881548457619e-01,2.980682881400789075e-01
1.580500000000000114e+02,2.980682881626494640e-01,2.980682881547524476e-01,2.980682881400789075e-01
1.581000000000000227e+02,2.980682881621904423e-01,2.980682881546596330e-01,2.980682881400789075e-01
1.581500000000000057e+02,2.980682881617146562e-01,2.980682881545676510e-01,2.980682881400789075e-01
1.582000000000000171e+02,2.980682881612295443e-01,2.980682881544769458e-01,2.980682881400789075e-01
1.582500000000000000e+02,2.980682881607428225e-01,2.980682881543878504e-01,2.980682881400789075e-01
1.583000000000000114e+02,2.980682881602625955e-01,2.980682881543005869e-01,2.980682881400789075e-01
1.583500000000000227e+02,2.980682881597968015e-01,2.980682881542155438e-01,2.980682881400789075e-01
1.584000000000000057e+02,2.980682881593533229e-01,2.980682881541328322e-01,2.980682881400789075e-01
1.584500000000000171e+02,2.980682881589396538e-01,2.980682881540527296e-01,2.980682881400789075e-01
1.585000000000000000e+02,2.980682881585628441e-01,2.980682881539753470e-01,2.980682881400789075e-01
1.585500000000000114e+02,2.980682881582292221e-01,2.980682881539006845e-01,2.980682881400789075e-01
1.586000000000000227e+02,2.980682881579443944e-01,2.980682881538287976e-01,2.980682881400789075e-01
1.586500000000000057e+02,2.980682881577129129e-01,2.980682881537596307e-01,2.980682881400789075e-01
1.587000000000000171e+02,2.980682881575383303e-01,2.980682881536930728e-01,2.980682881400789075e-01
1.587500000000000000e+02,2.980682881574229226e-01,2.980682881536290130e-01,2.980682881400789075e-01
1.588000000000000114e+02,2.980682881573679111e-01,2.980682881535672291e-01,2.980682881400789075e-01
1.588500000000000227e+02,2.980682881573731291e-01,2.980682881535074435e-01,2.980682881400789075e-01
1.589000000000000057e+02,2.980682881574371335e-01,2.980682881534493234e-01,2.980682881400789075e-01
1.589500000000000171e+02,2.980682881575572041e-01,2.980682881533926465e-01,2.980682881400789075e-01
1.590000000000000000e+02,2.980682881577295107e-01,2.980682881533370243e-01,2.980682881400789075e-01
1.590500000000000114e+02,2.980682881579490018e-01,2.980682881532821238e-01,2.980682881400789075e-01
1.591000000000000227e+02,2.980682881582095156e-01,2.980682881532275563e-01,2.980682881400789075e-01
1.591500000000000057e+02,2.980682881585040578e-01,2.980682881531729334e-01,2.980682881400789075e-01
1.592000000000000171e+02,2.980682881588249122e-01,2.980682881531179218e-01,2.980682881400789075e-01
1.592500000000000000e+02,2.980682881591636413e-01,2.980682881530622441e-01,2.980682881400789075e-01
1.593000000000000114e+02,2.980682881595113631e-01,2.980682881530055117e-01,2.980682881400789075e-01
1.593500000000000227e+02,2.980682881598590850e-01,2.980682881529475026e-01,2.980682881400789075e-01
1.594000000000000057e+02,2.980682881601977030e-01,2.980682881528879946e-01,2.980682881400789075e-01
1.594500000000000171e+02,2.980682881605182244e-01,2.980682881528267658e-01,2.980682881400789075e-01
1.595000000000000000e+02,2.980682881608121004e-01,2.980682881527636496e-01,2.980682881400789075e-01
1.595500000000000114e+02,2.980682881610712265e-01,2.980682881526986461e-01,2.980682881400789075e-01
1.596000000000000227e+02,2.980682881612882751e-01,2.980682881526316996e-01,2.980682881400789075e-01
1.596500000000000057e+02,2.980682881614568069e-01,2.980682881525627548e-01,2.980682881400789075e-01
1.597000000000000171e+02,2.980682881615713264e-01,2.980682881524919781e-01,2.980682881400789075e-01
1.597500000000000000e+02,2.980682881616275592e-01,2.980682881524194250e-01,2.980682881400789075e-01
1.598000000000000114e+02,2.980682881616223967e-01,2.980682881523453176e-01,2.980682881400789075e-01
1.598500000000000227e+02,2.980682881615541180e-01,2.980682881522698224e-01,2.980682881400789075e-01
1.599000000000000057e+02,2.980682881614223345e-01,2.980682881521931615e-01,2.980682881400789075e-01
1.599500000000000171e+02,2.980682881612279345e-01,2.980682881521157235e-01,2.980682881400789075e-01
1.600000000000000000e+02,2.980682881609731383e-01,2.980682881520376748e-01,2.980682881400789075e-01
1.600500000000000114e+02,2.980682881606614987e-01,2.980682881519594596e-01,2.980682881400789075e-01
1.601000000000000227e+02,2.980682881602977896e-01,2.980682881518812999e-01,2.980682881400789075e-01
1.601500000000000057e+02,2.980682881598878398e-01,2.980682881518035843e-01,2.980682881400789075e-01
1.602000000000000171e+02,2.980682881594384215e-01,2.980682881517265903e-01,2.980682881400789075e-01
1.602500000000000000e+02,2.980682881589571953e-01,2.980682881516507066e-01,2.980682881400789075e-01
1.603000000000000114e+02,2.980682881584524324e-01,2.980682881515760996e-01,2.980682881400789075e-01
1.603500000000000227e+02,2.980682881579329035e-01,2.980682881515031024e-01,2.980682881400789075e-01
1.604000000000000057e+02,2.980682881574075460e-01,2.980682881514319371e-01,2.980682881400789075e-01
1.604500000000000171e+02,2.980682881568855747e-01,2.980682881513628257e-01,2.980682881400789075e-01
1.605000000000000000e+02,2.980682881563759268e-01,2.980682881512958238e-01,2.980682881400789075e-01
1.605500000000000114e+02,2.980682881558873176e-01,2.980682881512310423e-01,2.980682881400789075e-01
1.606000000000000227e+02,2.980682881554279628e-01,2.980682881511686477e-01,2.980682881400789075e-01
1.606500000000000057e+02,2.980682881550053565e-01,2.980682881511084736e-01,2.980682881400789075e-01
1.607000000000000171e+02,2.980682881546262708e-01,2.980682881510506310e-01,2.980682881400789075e-01
1.607500000000000000e+02,2.980682881542963680e-01,2.980682881509950088e-01,2.980682881400789075e-01
1.608000000000000114e+02,2.980682881540204776e-01,2.980682881509413851e-01,2.980682881400789075e-01
1.608500000000000227e+02,2.980682881538019857e-01,2.980682881508897042e-01,2.980682881400789075e-01
1.609000000000000057e+02,2.980682881536432238e-01,2.980682881508396886e-01,2.980682881400789075e-01
1.609500000000000171e+02,2.980682881535451356e-01,2.980682881507911719e-01,2.980682881400789075e-01
1.610000000000000000e+02,2.980682881535074991e-01,2.980682881507438764e-01,2.980682881400789075e-01
1.610500000000000114e+02,2.980682881535287598e-01,2.980682881506975801e-01,2.980682881400789075e-01
1.611000000000000227e+02,2.980682881536060869e-01,2.980682881506519499e-01,2.980682881400789075e-01
1.611500000000000057e+02,2.980682881537356499e-01,2.980682881506066528e-01,2.980682881400789075e-01
1.612000000000000171e+02,2.980682881539123974e-01,2.980682881505615778e-01,2.980682881400789075e-01
1.612500000000000000e+02,2.980682881541304452e-01,2.980682881505162807e-01,2.980682881400789075e-01
1.613000000000000114e+02,2.980682881543831320e-01,2.980682881504706505e-01,2.980682881400789075e-01
1.613500000000000227e+02,2.980682881546630747e-01,2.980682881504243542e-01,2.980682881400789075e-01
1.614000000000000057e+02,2.980682881549625018e-01,2.980682881503772252e-01,2.980682881400789075e-01
1.614500000000000171e+02,2.980682881552732533e-01,2.980682881503290971e-01,2.980682881400789075e-01
1.615000000000000000e+02,2.980682881555871133e-01,2.980682881502798587e-01,2.980682881400789075e-01
1.615500000000000114e+02,2.980682881558958108e-01,2.980682881502293435e-01,2.980682881400789075e-01
1.616000000000000227e+02,2.980682881561915187e-01,2.980682881501774961e-01,2.980682881400789075e-01
1.616500000000000057e+02,2.980682881564665210e-01,2.980682881501243164e-01,2.980682881400789075e-01
1.617000000000000171e+02,2.980682881567139342e-01,2.980682881500698045e-01,2.980682881400789075e-01
1.617500000000000000e+02,2.980682881569273746e-01,2.980682881500139603e-01,2.980682881400789075e-01
1.618000000000000114e+02,2.980682881571013465e-01,2.980682881499570058e-01,2.980682881400789075e-01
1.618500000000000227e+02,2.980682881572313536e-01,2.980682881498988857e-01,2.980682881400789075e-01
1.619000000000000057e+02,2.980682881573137322e-01,2.980682881498398773e-01,2.980682881400789075e-01
1.619500000000000171e+02,2.980682881573461507e-01,2.980682881497800918e-01,2.980682881400789075e-01
1.620000000000000000e+02,2.980682881573271659e-01,2.980682881497197512e-01,2.980682881400789075e-01
1.620500000000000114e+02,2.980682881572565002e-01,2.980682881496590220e-01,2.980682881400789075e-01
1.621000000000000227e+02,2.980682881571350418e-01,2.980682881495981262e-01,2.980682881400789075e-01
1.621500000000000057e+02,2.980682881569647336e-01,2.980682881495373415e-01,2.980682881400789075e-01
1.622000000000000171e+02,2.980682881567484621e-01,2.980682881494768344e-01,2.980682881400789075e-01
1.622500000000000000e+02,2.980682881564901132e-01,2.980682881494168823e-01,2.980682881400789075e-01
1.623000000000000114e+02,2.980682881561944053e-01,2.980682881493575964e-01,2.980682881400789075e-01
1.623500000000000227e+02,2.980682881558667230e-01,2.980682881492991987e-01,2.980682881400789075e-01
1.624000000000000057e+02,2.980682881555130059e-01,2.980682881492419112e-01,2.980682881400789075e-01
1.624500000000000171e+02,2.980682881551396934e-01,2.980682881491858449e-01,2.980682881400789075e-01
1.625000000000000000e+02,2.980682881547535024e-01,2.980682881491311109e-01,2.980682881400789075e-01
1.625500000000000114e+02,2.980682881543613161e-01,2.980682881490777647e-01,2.980682881400789075e-01
1.626000000000000227e+02,2.980682881539699625e-01,2.980682881490259728e-01,2.980682881400789075e-01
1.626500000000000057e+02,2.980682881535862139e-01,2.980682881489756242e-01,2.980682881400789075e-01
1.627000000000000171e+02,2.980682881532163431e-01,2.980682881489268299e-01,2.980682881400789075e-01
1.627500000000000000e+02,2.980682881528664008e-01,2.980682881488795344e-01,2.980682881400789075e-01
1.628000000000000114e+02,2.980682881525418826e-01,2.980682881488336267e-01,2.980682881400789075e-01
1.628500000000000227e+02,2.980682881522474514e-01,2.980682881487890512e-01,2.980682881400789075e-01
1.629000000000000057e+02,2.980682881519872707e-01,2.980682881487456970e-01,2.980682881400789075e-01
1.629500000000000171e+02,2.980682881517644489e-01,2.980682881487034530e-01,2.980682881400789075e-01
1.630000000000000000e+02,2.980682881515814842e-01,2.980682881486621527e-01,2.980682881400789075e-01
1.630500000000000114e+02,2.980682881514397642e-01,2.980682881486216851e-01,2.980682881400789075e-01
1.631000000000000227e+02,2.980682881513399551e-01,2.980682881485817726e-01,2.980682881400789075e-01
1.631500000000000057e+02,2.980682881512817239e-01,2.980682881485423041e-01,2.980682881400789075e-01
1.632000000000000171e+02,2.980682881512638494e-01,2.980682881485031133e-01,2.980682881400789075e-01
1.632500000000000000e+02,2.980682881512844440e-01,2.980682881484640334e-01,2.980682881400789075e-01
1.633000000000000114e+02,2.980682881513406768e-01,2.980682881484248981e-01,2.980682881400789075e-01
1.633500000000000227e+02,2.980682881514291616e-01,2.980682881483855962e-01,2.980682881400789075e-01
1.634000000000000057e+02,2.980682881515459570e-01,2.980682881483459057e-01,2.980682881400789075e-01
1.634500000000000171e+02,2.980682881516865113e-01,2.980682881483057711e-01,2.980682881400789075e-01
1.635000000000000000e+02,2.980682881518460503e-01,2.980682881482650814e-01,2.980682881400789075e-01
1.635500000000000114e+02,2.980682881520194671e-01,2.980682881482237812e-01,2.980682881400789075e-01
1.636000000000000227e+02,2.980682881522014327e-01,2.980682881481817592e-01,2.980682881400789075e-01
1.636500000000000057e+02,2.980682881523868399e-01,2.980682881481390711e-01,2.980682881400789075e-01
1.637000000000000171e+02,2.980682881525703598e-01,2.980682881480957169e-01,2.980682881400789075e-01
1.637500000000000000e+02,2.980682881527471073e-01,2.980682881480516411e-01,2.980682881400789075e-01
1.638000000000000114e+02,2.980682881529124195e-01,2.980682881480068991e-01,2.980682881400789075e-01
1.638500000000000227e+02,2.980682881530619666e-01,2.980682881479616020e-01,2.980682881400789075e-01
1.639000000000000057e+02,2.980682881531919737e-01,2.980682881479158053e-01,2.980682881400789075e-01
1.639500000000000171e+02,2.980682881532992212e-01,2.980682881478696200e-01,2.980682881400789075e-01
1.640000000000000000e+02,2.980682881533809891e-01,2.980682881478231017e-01,2.980682881400789075e-01
1.640500000000000114e+02,2.980682881534352791e-01,2.980682881477763613e-01,2.980682881400789075e-01
1.641000000000000227e+02,2.980682881534606476e-01,2.980682881477296209e-01,2.980682881400789075e-01
1.641500000000000057e+02,2.980682881534564288e-01,2.980682881476829360e-01,2.980682881400789075e-01
1.642000000000000171e+02,2.980682881534225115e-01,2.980682881476364177e-01,2.980682881400789075e-01
1.642500000000000000e+02,2.980682881533595063e-01,2.980682881475901769e-01,2.980682881400789075e-01
1.643000000000000114e+02,2.980682881532685236e-01,2.980682881475443802e-01,2.980682881400789075e-01
1.643500000000000227e+02,2.980682881531513395e-01,2.980682881474990831e-01,2.980682881400789075e-01
1.644000000000000057e+02,2.980682881530101191e-01,2.980682881474543966e-01,2.980682881400789075e-01
1.644500000000000171e+02,2.980682881528475270e-01,2.980682881474104318e-01,2.980682881400789075e-01
1.645000000000000000e+02,2.980682881526665606e-01,2.980682881473671886e-01,2.980682881400789075e-01
1.645500000000000114e+02,2.980682881524704397e-01,2.980682881473247225e-01,2.980682881400789075e-01
1.646000000000000227e+02,2.980682881522626615e-01,2.980682881472830892e-01,2.980682881400789075e-01
1.646500000000000057e+02,2.980682881520467231e-01,2.980682881472422885e-01,2.980682881400789075e-01
1.647000000000000171e+02,2.980682881518262883e-01,2.980682881472023205e-01,2.980682881400789075e-01
1.647500000000000000e+02,2.980682881516049099e-01,2.980682881471631851e-01,2.980682881400789075e-01
1.648000000000000114e+02,2.980682881513859184e-01,2.980682881471247714e-01,2.980682881400789075e-01
1.648500000000000227e+02,2.980682881511725890e-01,2.980682881470870793e-01,2.980682881400789075e-01
1.649000000000000057e+02,2.980682881509678639e-01,2.980682881470499979e-01,2.980682881400789075e-01
1.649500000000000171e+02,2.980682881507743520e-01,2.980682881470135270e-01,2.980682881400789075e-01
1.650000000000000000e+02,2.980682881505943849e-01,2.980682881469775003e-01,2.980682881400789075e-01
1.650500000000000114e+02,2.980682881504297943e-01,2.980682881469419176e-01,2.980682881400789075e-01
1.651000000000000227e+02,2.980682881502821346e-01,2.980682881469066126e-01,2.980682881400789075e-01
1.651500000000000057e+02,2.980682881501523496e-01,2.980682881468715295e-01,2.980682881400789075e-01
1.652000000000000171e+02,2.980682881500411607e-01,2.980682881468365575e-01,2.980682881400789075e-01
1.652500000000000000e+02,2.980682881499487347e-01,2.980682881468016410e-01,2.980682881400789075e-01
1.653000000000000114e+02,2.980682881498747938e-01,2.980682881467667245e-01,2.980682881400789075e-01
1.653500000000000227e+02,2.980682881498188386e-01,2.980682881467316414e-01,2.980682881400789075e-01
1.654000000000000057e+02,2.980682881497798697e-01,2.980682881466964473e-01,2.980682881400789075e-01
1.654500000000000171e+02,2.980682881497566661e-01,2.980682881466610867e-01,2.980682881400789075e-01
1.655000000000000000e+02,2.980682881497477288e-01,2.980682881466254486e-01,2.980682881400789075e-01
1.655500000000000114e+02,2.980682881497513370e-01,2.980682881465895329e-01,2.980682881400789075e-01
1.656000000000000227e+02,2.980682881497655479e-01,2.980682881465533951e-01,2.980682881400789075e-01
1.656500000000000057e+02,2.980682881497884740e-01,2.980682881465170353e-01,2.980682881400789075e-01
1.657000000000000171e+02,2.980682881498179504e-01,2.980682881464803979e-01,2.980682881400789075e-01
1.657500000000000000e+02,2.980682881498519787e-01,2.980682881464435940e-01,2.980682881400789075e-01
1.658000000000000114e+02,2.980682881498885051e-01,2.980682881464065681e-01,2.980682881400789075e-01
1.658500000000000227e+02,2.980682881499255865e-01,2.980682881463694867e-01,2.980682881400789075e-01
1.659000000000000057e+02,2.980682881499614467e-01,2.980682881463323497e-01,2.980682881400789075e-01
1.659500000000000171e+02,2.980682881499943648e-01,2.980682881462952682e-01,2.980682881400789075e-01
1.660000000000000000e+02,2.980682881500229531e-01,2.980682881462582423e-01,2.980682881400789075e-01
1.660500000000000114e+02,2.980682881500458792e-01,2.980682881462213829e-01,2.980682881400789075e-01
1.661000000000000227e+02,2.980682881500620884e-01,2.980682881461847455e-01,2.980682881400789075e-01
1.661500000000000057e+02,2.980682881500708592e-01,2.980682881461483857e-01,2.980682881400789075e-01
1.662000000000000171e+02,2.980682881500714698e-01,2.980682881461124145e-01,2.980682881400789075e-01
1.662500000000000000e+02,2.980682881500636983e-01,2.980682881460768319e-01,2.980682881400789075e-01
1.663000000000000114e+02,2.980682881500473780e-01,2.980682881460416933e-01,2.980682881400789075e-01
1.663500000000000227e+02,2.980682881500225090e-01,2.980682881460071099e-01,2.980682881400789075e-01
1.664000000000000057e+02,2.980682881499894243e-01,2.980682881459730260e-01,2.980682881400789075e-01
1.664500000000000171e+02,2.980682881499485681e-01,2.980682881459394973e-01,2.980682881400789075e-01
1.665000000000000000e+02,2.980682881499003845e-01,2.980682881459065792e-01,2.980682881400789075e-01
1.665500000000000114e+02,2.980682881498456505e-01,2.980682881458741607e-01,2.980682881400789075e-01
1.666000000000000227e+02,2.980682881497850323e-01,2.980682881458422973e-01,2.980682881400789075e-01
1.666500000000000057e+02,2.980682881497193626e-01,2.980682881458109335e-01,2.980682881400789075e-01
1.667000000000000171e+02,2.980682881496494741e-01,2.980682881457800693e-01,2.980682881400789075e-01
1.667500000000000000e+02,2.980682881495761993e-01,2.980682881457495936e-01,2.980682881400789075e-01
1.668000000000000114e+02,2.980682881495002601e-01,2.980682881457195621e-01,2.980682881400789075e-01
1.668500000000000227e+02,2.980682881494224890e-01,2.980682881456898081e-01,2.980682881400789075e-01
1.669000000000000057e+02,2.980682881493435521e-01,2.980682881456603317e-01,2.980682881400789075e-01
1.669500000000000171e+02,2.980682881492640601e-01,2.980682881456310218e-01,2.980682881400789075e-01
1.670000000000000000e+02,2.980682881491845682e-01,2.980682881456018785e-01,2.980682881400789075e-01
1.670500000000000114e+02,2.980682881491054648e-01,2.980682881455727906e-01,2.980682881400789075e-01
1.671000000000000227e+02,2.980682881490270830e-01,2.980682881455437583e-01,2.980682881400789075e-01
1.671500000000000057e+02,2.980682881489497005e-01,2.980682881455146149e-01,2.980682881400789075e-01
1.672000000000000171e+02,2.980682881488734837e-01,2.980682881454854161e-01,2.980682881400789075e-01
1.672500000000000000e+02,2.980682881487984881e-01,2.980682881454560507e-01,2.980682881400789075e-01
1.673000000000000114e+02,2.980682881487247693e-01,2.980682881454265187e-01,2.980682881400789075e-01
1.673500000000000227e+02,2.980682881486522717e-01,2.980682881453967648e-01,2.980682881400789075e-01
1.674000000000000057e+02,2.980682881485808844e-01,2.980682881453668442e-01,2.980682881400789075e-01
1.674500000000000171e+02,2.980682881485104962e-01,2.980682881453366462e-01,2.980682881400789075e-01
1.675000000000000000e+02,2.980682881484410518e-01,2.980682881453062816e-01,2.980682881400789075e-01
1.675500000000000114e+02,2.980682881483724400e-01,2.980682881452757504e-01,2.980682881400789075e-01
1.676000000000000227e+02,2.980682881483045499e-01,2.980682881452449973e-01,2.980682881400789075e-01
1.676500000000000057e+02,2.980682881482373814e-01,2.980682881452141886e-01,2.980682881400789075e-01
1.677000000000000171e+02,2.980682881481708790e-01,2.980682881451832689e-01,2.980682881400789075e-01
1.677500000000000000e+02,2.980682881481050983e-01,2.980682881451522936e-01,2.980682881400789075e-01
1.678000000000000114e+02,2.980682881480402058e-01,2.980682881451213739e-01,2.980682881400789075e-01
1.678500000000000227e+02,2.980682881479763124e-01,2.980682881450905652e-01,2.980682881400789075e-01
1.679000000000000057e+02,2.980682881479136959e-01,2.980682881450598676e-01,2.980682881400789075e-01
1.679500000000000171e+02,2.980682881478526891e-01,2.980682881450294475e-01,2.980682881400789075e-01
1.680000000000000000e+02,2.980682881477935697e-01,2.980682881449993049e-01,2.980682881400789075e-01
1.680500000000000114e+02,2.980682881477367263e-01,2.980682881449694954e-01,2.980682881400789075e-01
1.681000000000000227e+02,2.980682881476827140e-01,2.980682881449400745e-01,2.980682881400789075e-01
1.681500000000000057e+02,2.980682881476318102e-01,2.980682881449110977e-01,2.980682881400789075e-01
1.682000000000000171e+02,2.980682881475845702e-01,2.980682881448826205e-01,2.980682881400789075e-01
1.682500000000000000e+02,2.980682881475414381e-01,2.980682881448546984e-01,2.980682881400789075e-01
1.683000000000000114e+02,2.980682881475026913e-01,2.980682881448273314e-01,2.980682881400789075e-01
1.683500000000000227e+02,2.980682881474687740e-01,2.980682881448004640e-01,2.980682881400789075e-01
1.684000000000000057e+02,2.980682881474399082e-01,2.980682881447742072e-01,2.980682881400789075e-01
1.684500000000000171e+02,2.980682881474163159e-01,2.980682881447485055e-01,2.980682881400789075e-01
1.685000000000000000e+02,2.980682881473981083e-01,2.980682881447233590e-01,2.980682881400789075e-01
1.685500000000000114e+02,2.980682881473852852e-01,2.980682881446987120e-01,2.980682881400789075e-01
1.686000000000000227e+02,2.980682881473776247e-01,2.980682881446745647e-01,2.980682881400789075e-01
1.686500000000000057e+02,2.980682881473749601e-01,2.980682881446508059e-01,2.980682881400789075e-01
1.687000000000000171e+02,2.980682881473769030e-01,2.980682881446274357e-01,2.980682881400789075e-01
1.687500000000000000e+02,2.980682881473828982e-01,2.980682881446043431e-01,2.980682881400789075e-01
1.688000000000000114e+02,2.980682881473923906e-01,2.980682881445815280e-01,2.980682881400789075e-01
1.688500000000000227e+02,2.980682881474045476e-01,2.980682881445589349e-01,2.980682881400789075e-01
1.689000000000000057e+02,2.980682881474185364e-01,2.980682881445363974e-01,2.980682881400789075e-01
1.689500000000000171e+02,2.980682881474335244e-01,2.980682881445139154e-01,2.980682881400789075e-01
1.690000000000000000e+02,2.980682881474484014e-01,2.980682881444913779e-01,2.980682881400789075e-01
1.690500000000000114e+02,2.980682881474622237e-01,2.980682881444687848e-01,2.980682881400789075e-01
1.691000000000000227e+02,2.980682881474738810e-01,2.980682881444460253e-01,2.980682881400789075e-01
1.691500000000000057e+02,2.980682881474822632e-01,2.980682881444230992e-01,2.980682881400789075e-01
1.692000000000000171e+02,2.980682881474863710e-01,2.980682881443999510e-01,2.980682881400789075e-01
1.692500000000000000e+02,2.980682881474852608e-01,2.980682881443764698e-01,2.980682881400789075e-01
1.693000000000000114e+02,2.980682881474779333e-01,2.980682881443527110e-01,2.980682881400789075e-01
1.693500000000000227e+02,2.980682881474637225e-01,2.980682881443286192e-01,2.980682881400789075e-01
1.694000000000000057e+02,2.980682881474417956e-01,2.980682881443042498e-01,2.980682881400789075e-01
1.694500000000000171e+02,2.980682881474117640e-01,2.980682881442795473e-01,2.980682881400789075e-01
1.695000000000000000e+02,2.980682881473731283e-01,2.980682881442545673e-01,2.980682881400789075e-01
1.695500000000000114e+02,2.980682881473257773e-01,2.980682881442293097e-01,2.980682881400789075e-01
1.696000000000000227e+02,2.980682881472697110e-01,2.980682881442038301e-01,2.980682881400789075e-01
1.696500000000000057e+02,2.980682881472050960e-01,2.980682881441781840e-01,2.980682881400789075e-01
1.697000000000000171e+02,2.980682881471322654e-01,2.980682881441524268e-01,2.980682881400789075e-01
1.697500000000000000e+02,2.980682881470518852e-01,2.980682881441265586e-01,2.980682881400789075e-01
1.698000000000000114e+02,2.980682881469646217e-01,2.980682881441006904e-01,2.980682881400789075e-01
1.698500000000000227e+02,2.980682881468714740e-01,2.980682881440749332e-01,2.980682881400789075e-01
1.699000000000000057e+02,2.980682881467734413e-01,2.980682881440492316e-01,2.980682881400789075e-01
1.699500000000000171e+02,2.980682881466718004e-01,2.980682881440237519e-01,2.980682881400789075e-01
1.700000000000000000e+02,2.980682881465677725e-01,2.980682881439985499e-01,2.980682881400789075e-01
1.700500000000000114e+02,2.980682881464628564e-01,2.980682881439736809e-01,2.980682881400789075e-01
1.701000000000000227e+02,2.980682881463583844e-01,2.980682881439492005e-01,2.980682881400789075e-01
1.701500000000000057e+02,2.980682881462559108e-01,2.980682881439251086e-01,2.980682881400789075e-01
1.702000000000000171e+02,2.980682881461568789e-01,2.980682881439015164e-01,2.980682881400789075e-01
1.702500000000000000e+02,2.980682881460626210e-01,2.980682881438784237e-01,2.980682881400789075e-01
1.703000000000000114e+02,2.980682881459744693e-01,2.980682881438558307e-01,2.980682881400789075e-01
1.703500000000000227e+02,2.980682881458936451e-01,2.980682881438338483e-01,2.980682881400789075e-01
1.704000000000000057e+02,2.980682881458213140e-01,2.980682881438123655e-01,2.980682881400789075e-01
1.704500000000000171e+02,2.980682881457582534e-01,2.980682881437914378e-01,2.980682881400789075e-01
1.705000000000000000e+02,2.980682881457052957e-01,2.980682881437710097e-01,2.980682881400789075e-01
1.705500000000000114e+02,2.980682881456628852e-01,2.980682881437511367e-01,2.980682881400789075e-01
1.706000000000000227e+02,2.980682881456314104e-01,2.980682881437316523e-01,2.980682881400789075e-01
1.706500000000000057e+02,2.980682881456108713e-01,2.980682881437126674e-01,2.980682881400789075e-01
1.707000000000000171e+02,2.980682881456011568e-01,2.980682881436940157e-01,2.980682881400789075e-01
1.707500000000000000e+02,2.980682881456018785e-01,2.980682881436756970e-01,2.980682881400789075e-01
1.708000000000000114e+02,2.980682881456123701e-01,2.980682881436576004e-01,2.980682881400789075e-01
1.708500000000000227e+02,2.980682881456319655e-01,2.980682881436397813e-01,2.980682881400789075e-01
1.709000000000000057e+02,2.980682881456594990e-01,2.980682881436220177e-01,2.980682881400789075e-01
1.709500000000000171e+02,2.980682881456938604e-01,2.980682881436043097e-01,2.980682881400789075e-01
1.710000000000000000e+02,2.980682881457336619e-01,2.980682881435866571e-01,2.980682881400789075e-01
1.710500000000000114e+02,2.980682881457775157e-01,2.980682881435689491e-01,2.980682881400789075e-01
1.711000000000000227e+02,2.980682881458238120e-01,2.980682881435510745e-01,2.980682881400789075e-01
1.711500000000000057e+02,2.980682881458709410e-01,2.980682881435330889e-01,2.980682881400789075e-01
1.712000000000000171e+02,2.980682881459173483e-01,2.980682881435148812e-01,2.980682881400789075e-01
1.712500000000000000e+02,2.980682881459613132e-01,2.980682881434963960e-01,2.980682881400789075e-01
1.713000000000000114e+02,2.980682881460013367e-01,2.980682881434776887e-01,2.980682881400789075e-01
1.713500000000000227e+02,2.980682881460359757e-01,2.980682881434587039e-01,2.980682881400789075e-01
1.714000000000000057e+02,2.980682881460637312e-01,2.980682881434393861e-01,2.980682881400789075e-01
1.714500000000000171e+02,2.980682881460834932e-01,2.980682881434197906e-01,2.980682881400789075e-01
1.715000000000000000e+02,2.980682881460942069e-01,2.980682881433998621e-01,2.980682881400789075e-01
1.715500000000000114e+02,2.980682881460949285e-01,2.980682881433797671e-01,2.980682881400789075e-01
1.716000000000000227e+02,2.980682881460851030e-01,2.980682881433593390e-01,2.980682881400789075e-01
1.716500000000000057e+02,2.980682881460642863e-01,2.980682881433387443e-01,2.980682881400789075e-01
1.717000000000000171e+02,2.980682881460323119e-01,2.980682881433180387e-01,2.980682881400789075e-01
1.717500000000000000e+02,2.980682881459892353e-01,2.980682881432971665e-01,2.980682881400789075e-01
1.718000000000000114e+02,2.980682881459353339e-01,2.980682881432762388e-01,2.980682881400789075e-01
1.718500000000000227e+02,2.980682881458712186e-01,2.980682881432553111e-01,2.980682881400789075e-01
1.719000000000000057e+02,2.980682881457974998e-01,2.980682881432344389e-01,2.980682881400789075e-01
1.719500000000000171e+02,2.980682881457152877e-01,2.980682881432136222e-01,2.980682881400789075e-01
1.720000000000000000e+02,2.980682881456256372e-01,2.980682881431930276e-01,2.980682881400789075e-01
1.720500000000000114e+02,2.980682881455298250e-01,2.980682881431726550e-01,2.980682881400789075e-01
1.721000000000000227e+02,2.980682881454292943e-01,2.980682881431525044e-01,2.980682881400789075e-01
1.721500000000000057e+02,2.980682881453255995e-01,2.980682881431326869e-01,2.980682881400789075e-01
1.722000000000000171e+02,2.980682881452202393e-01,2.980682881431132580e-01,2.980682881400789075e-01
1.722500000000000000e+02,2.980682881451148791e-01,2.980682881430942177e-01,2.980682881400789075e-01
1.723000000000000114e+02,2.980682881450110733e-01,2.980682881430755660e-01,2.980682881400789075e-01
1.723500000000000227e+02,2.980682881449103760e-01,2.980682881430573583e-01,2.980682881400789075e-01
1.724000000000000057e+02,2.980682881448142862e-01,2.980682881430395947e-01,2.980682881400789075e-01
1.724500000000000171e+02,2.980682881447241916e-01,2.980682881430222753e-01,2.980682881400789075e-01
1.725000000000000000e+02,2.980682881446413690e-01,2.980682881430053999e-01,2.980682881400789075e-01
1.725500000000000114e+02,2.980682881445668175e-01,2.980682881429889686e-01,2.980682881400789075e-01
1.726000000000000227e+02,2.980682881445014809e-01,2.980682881429729258e-01,2.980682881400789075e-01
1.726500000000000057e+02,2.980682881444460253e-01,2.980682881429573272e-01,2.980682881400789075e-01
1.727000000000000171e+02,2.980682881444010057e-01,2.980682881429420061e-01,2.980682881400789075e-01
1.727500000000000000e+02,2.980682881443666443e-01,2.980682881429270181e-01,2.980682881400789075e-01
1.728000000000000114e+02,2.980682881443429966e-01,2.980682881429123077e-01,2.980682881400789075e-01
1.728500000000000227e+02,2.980682881443298404e-01,2.980682881428978193e-01,2.980682881400789075e-01
1.729000000000000057e+02,2.980682881443267873e-01,2.980682881428834974e-01,2.980682881400789075e-01
1.729500000000000171e+02,2.980682881443332266e-01,2.980682881428692865e-01,2.980682881400789075e-01
1.730000000000000000e+02,2.980682881443484367e-01,2.980682881428551312e-01,2.980682881400789075e-01
1.730500000000000114e+02,2.980682881443713073e-01,2.980682881428410314e-01,2.980682881400789075e-01
1.731000000000000227e+02,2.980682881444008392e-01,2.980682881428269315e-01,2.980682881400789075e-01
1.731500000000000057e+02,2.980682881444357002e-01,2.980682881428127207e-01,2.980682881400789075e-01
1.732000000000000171e+02,2.980682881444746690e-01,2.980682881427984543e-01,2.980682881400789075e-01
1.732500000000000000e+02,2.980682881445161914e-01,2.980682881427840769e-01,2.980682881400789075e-01
1.733000000000000114e+02,2.980682881445589905e-01,2.980682881427694775e-01,2.980682881400789075e-01
1.733500000000000227e+02,2.980682881446015120e-01,2.980682881427547670e-01,2.980682881400789075e-01
1.734000000000000057e+02,2.980682881446423682e-01,2.980682881427398345e-01,2.980682881400789075e-01
1.734500000000000171e+02,2.980682881446802823e-01,2.980682881427246800e-01,2.980682881400789075e-01
1.735000000000000000e+02,2.980682881447139776e-01,2.980682881427093589e-01,2.980682881400789075e-01
1.735500000000000114e+02,2.980682881447422328e-01,2.980682881426938713e-01,2.980682881400789075e-01
1.736000000000000227e+02,2.980682881447641042e-01,2.980682881426782171e-01,2.980682881400789075e-01
1.736500000000000057e+02,2.980682881447787591e-01,2.980682881426623410e-01,2.980682881400789075e-01
1.737000000000000171e+02,2.980682881447854204e-01,2.980682881426464093e-01,2.980682881400789075e-01
1.737500000000000000e+02,2.980682881447836996e-01,2.980682881426303110e-01,2.980682881400789075e-01
1.738000000000000114e+02,2.980682881447732080e-01,2.980682881426141573e-01,2.980682881400789075e-01
1.738500000000000227e+02,2.980682881447538346e-01,2.980682881425980035e-01,2.980682881400789075e-01
1.739000000000000057e+02,2.980682881447257460e-01,2.980682881425818498e-01,2.980682881400789075e-01
1.739500000000000171e+02,2.980682881446890531e-01,2.980682881425656960e-01,2.980682881400789075e-01
1.740000000000000000e+02,2.980682881446443666e-01,2.980682881425496533e-01,2.980682881400789075e-01
1.740500000000000114e+02,2.980682881445921861e-01,2.980682881425337216e-01,2.980682881400789075e-01
1.741000000000000227e+02,2.980682881445332888e-01,2.980682881425179009e-01,2.980682881400789075e-01
1.741500000000000057e+02,2.980682881444686183e-01,2.980682881425023023e-01,2.980682881400789075e-01
1.742000000000000171e+02,2.980682881443991183e-01,2.980682881424869257e-01,2.980682881400789075e-01
1.742500000000000000e+02,2.980682881443258991e-01,2.980682881424718267e-01,2.980682881400789075e-01
1.743000000000000114e+02,2.980682881442500709e-01,2.980682881424568942e-01,2.980682881400789075e-01
1.743500000000000227e+02,2.980682881441728549e-01,2.980682881424422948e-01,2.980682881400789075e-01
1.744000000000000057e+02,2.980682881440954168e-01,2.980682881424279729e-01,2.980682881400789075e-01
1.744500000000000171e+02,2.980682881440189225e-01,2.980682881424139841e-01,2.980682881400789075e-01
1.745000000000000000e+02,2.980682881439444265e-01,2.980682881424002728e-01,2.980682881400789075e-01
1.745500000000000114e+02,2.980682881438730947e-01,2.980682881423868391e-01,2.980682881400789075e-01
1.746000000000000227e+02,2.980682881438058707e-01,2.980682881423736830e-01,2.980682881400789075e-01
1.746500000000000057e+02,2.980682881437435316e-01,2.980682881423607489e-01,2.980682881400789075e-01
1.747000000000000171e+02,2.980682881436869103e-01,2.980682881423481478e-01,2.980682881400789075e-01
1.747500000000000000e+02,2.980682881436365617e-01,2.980682881423357133e-01,2.980682881400789075e-01
1.748000000000000114e+02,2.980682881435929299e-01,2.980682881423235009e-01,2.980682881400789075e-01
1.748500000000000227e+02,2.980682881435563480e-01,2.980682881423114550e-01,2.980682881400789075e-01
1.749000000000000057e+02,2.980682881435269826e-01,2.980682881422995201e-01,2.980682881400789075e-01
1.749500000000000171e+02,2.980682881435047227e-01,2.980682881422877517e-01,2.980682881400789075e-01
1.750000000000000000e+02,2.980682881434895681e-01,2.980682881422760389e-01,2.980682881400789075e-01
1.750500000000000114e+02,2.980682881434811304e-01,2.980682881422643815e-01,2.980682881400789075e-01
1.751000000000000227e+02,2.980682881434789655e-01,2.980682881422527242e-01,2.980682881400789075e-01
1.751500000000000057e+02,2.980682881434825737e-01,2.980682881422411223e-01,2.980682881400789075e-01
1.752000000000000171e+02,2.980682881434912890e-01,2.980682881422294650e-01,2.980682881400789075e-01
1.752500000000000000e+02,2.980682881435043341e-01,2.980682881422177521e-01,2.980682881400789075e-01
1.753000000000000114e+02,2.980682881435209319e-01,2.980682881422059838e-01,2.980682881400789075e-01
1.753500000000000227e+02,2.980682881435402498e-01,2.980682881421941044e-01,2.980682881400789075e-01
1.754000000000000057e+02,2.980682881435613441e-01,2.980682881421822250e-01,2.980682881400789075e-01
1.754500000000000171e+02,2.980682881435833820e-01,2.980682881421701791e-01,2.980682881400789075e-01
1.755000000000000000e+02,2.980682881436054199e-01,2.980682881421580777e-01,2.980682881400789075e-01
1.755500000000000114e+02,2.980682881436266252e-01,2.980682881421458652e-01,2.980682881400789075e-01
1.756000000000000227e+02,2.980682881436461651e-01,2.980682881421335972e-01,2.980682881400789075e-01
1.756500000000000057e+02,2.980682881436633180e-01,2.980682881421212738e-01,2.980682881400789075e-01
1.757000000000000171e+02,2.980682881436773624e-01,2.980682881421088393e-01,2.980682881400789075e-01
1.757500000000000000e+02,2.980682881436877985e-01,2.980682881420964048e-01,2.980682881400789075e-01
1.758000000000000114e+02,2.980682881436941267e-01,2.980682881420839148e-01,2.980682881400789075e-01
1.758500000000000227e+02,2.980682881436959586e-01,2.980682881420714248e-01,2.980682881400789075e-01
1.759000000000000057e+02,2.980682881436929610e-01,2.980682881420589903e-01,2.980682881400789075e-01
1.759500000000000171e+02,2.980682881436850784e-01,2.980682881420465558e-01,2.980682881400789075e-01
1.760000000000000000e+02,2.980682881436722553e-01,2.980682881420341768e-01,2.980682881400789075e-01
1.760500000000000114e+02,2.980682881436545473e-01,2.980682881420219088e-01,2.980682881400789075e-01
1.761000000000000227e+02,2.980682881436320653e-01,2.980682881420096964e-01,2.980682881400789075e-01
1.761500000000000057e+02,2.980682881436051423e-01,2.980682881419976504e-01,2.980682881400789075e-01
1.762000000000000171e+02,2.980682881435741671e-01,2.980682881419857155e-01,2.980682881400789075e-01
1.762500000000000000e+02,2.980682881435394727e-01,2.980682881419739472e-01,2.980682881400789075e-01
1.763000000000000114e+02,2.980682881435016141e-01,2.980682881419622898e-01,2.980682881400789075e-01
1.763500000000000227e+02,2.980682881434610909e-01,2.980682881419507990e-01,2.980682881400789075e-01
1.764000000000000057e+02,2.980682881434185139e-01,2.980682881419395303e-01,2.980682881400789075e-01
1.764500000000000171e+02,2.980682881433744380e-01,2.980682881419283725e-01,2.980682881400789075e-01
1.765000000000000000e+02,2.980682881433295295e-01,2.980682881419174368e-01,2.980682881400789075e-01
1.765500000000000114e+02,2.980682881432843434e-01,2.980682881419066121e-01,2.980682881400789075e-01
1.766000000000000227e+02,2.980682881432394349e-01,2.980682881418959540e-01,2.980682881400789075e-01
1.766500000000000057e+02,2.980682881431954145e-01,2.980682881418854624e-01,2.980682881400789075e-01
1.767000000000000171e+02,2.980682881431527265e-01,2.980682881418751373e-01,2.980682881400789075e-01
1.767500000000000000e+02,2.980682881431118147e-01,2.980682881418648678e-01,2.980682881400789075e-01
1.768000000000000114e+02,2.980682881430731790e-01,2.980682881418547647e-01,2.980682881400789075e-01
1.768500000000000227e+02,2.980682881430369857e-01,2.980682881418447172e-01,2.980682881400789075e-01
1.769000000000000057e+02,2.980682881430036790e-01,2.980682881418347807e-01,2.980682881400789075e-01
1.769500000000000171e+02,2.980682881429733144e-01,2.980682881418248997e-01,2.980682881400789075e-01
1.770000000000000000e+02,2.980682881429460584e-01,2.980682881418150187e-01,2.980682881400789075e-01
1.770500000000000114e+02,2.980682881429219111e-01,2.980682881418051933e-01,2.980682881400789075e-01
1.771000000000000227e+02,2.980682881429009279e-01,2.980682881417954233e-01,2.980682881400789075e-01
1.771500000000000057e+02,2.980682881428829423e-01,2.980682881417856533e-01,2.980682881400789075e-01
1.772000000000000171e+02,2.980682881428678432e-01,2.980682881417758279e-01,2.980682881400789075e-01
1.772500000000000000e+02,2.980682881428554643e-01,2.980682881417660024e-01,2.980682881400789075e-01
1.773000000000000114e+02,2.980682881428455833e-01,2.980682881417561769e-01,2.980682881400789075e-01
1.773500000000000227e+02,2.980682881428378117e-01,2.980682881417463514e-01,2.980682881400789075e-01
1.774000000000000057e+02,2.980682881428318720e-01,2.980682881417364705e-01,2.980682881400789075e-01
1.774500000000000171e+02,2.980682881428275421e-01,2.980682881417265895e-01,2.980682881400789075e-01
1.775000000000000000e+02,2.980682881428243780e-01,2.980682881417166530e-01,2.980682881400789075e-01
1.775500000000000114e+02,2.980682881428221020e-01,2.980682881417067720e-01,2.980682881400789075e-01
1.776000000000000227e+02,2.980682881428203257e-01,2.980682881416968355e-01,2.980682881400789075e-01
1.776500000000000057e+02,2.980682881428187714e-01,2.980682881416868990e-01,2.980682881400789075e-01
1.777000000000000171e+02,2.980682881428171616e-01,2.980682881416770180e-01,2.980682881400789075e-01
1.777500000000000000e+02,2.980682881428151632e-01,2.980682881416671370e-01,2.980682881400789075e-01
1.778000000000000114e+02,2.980682881428125541e-01,2.980682881416573116e-01,2.980682881400789075e-01
1.778500000000000227e+02,2.980682881428091680e-01,2.980682881416474861e-01,2.980682881400789075e-01
1.779000000000000057e+02,2.980682881428047826e-01,2.980682881416377716e-01,2.980682881400789075e-01
1.779500000000000171e+02,2.980682881427993425e-01,2.980682881416281682e-01,2.980682881400789075e-01
1.780000000000000000e+02,2.980682881427926256e-01,2.980682881416185648e-01,2.980682881400789075e-01
1.780500000000000114e+02,2.980682881427846875e-01,2.980682881416091279e-01,2.980682881400789075e-01
1.781000000000000227e+02,2.980682881427754727e-01,2.980682881415998020e-01,2.980682881400789075e-01
1.781500000000000057e+02,2.980682881427649811e-01,2.980682881415905316e-01,2.980682881400789075e-01
1.782000000000000171e+02,2.980682881427532682e-01,2.980682881415814278e-01,2.980682881400789075e-01
1.782500000000000000e+02,2.980682881427403341e-01,2.980682881415723795e-01,2.980682881400789075e-01
1.783000000000000114e+02,2.980682881427264008e-01,2.980682881415634977e-01,2.980682881400789075e-01
1.783500000000000227e+02,2.980682881427114683e-01,2.980682881415547825e-01,2.980682881400789075e-01
1.784000000000000057e+02,2.980682881426956476e-01,2.980682881415461227e-01,2.980682881400789075e-01
1.784500000000000171e+02,2.980682881426791608e-01,2.980682881415375740e-01,2.980682881400789075e-01
1.785000000000000000e+02,2.980682881426620079e-01,2.980682881415291363e-01,2.980682881400789075e-01
1.785500000000000114e+02,2.980682881426444664e-01,2.980682881415208096e-01,2.980682881400789075e-01
1.786000000000000227e+02,2.980682881426264808e-01,2.980682881415125940e-01,2.980682881400789075e-01
1.786500000000000057e+02,2.980682881426083286e-01,2.980682881415044339e-01,2.980682881400789075e-01
1.787000000000000171e+02,2.980682881425900099e-01,2.980682881414963292e-01,2.980682881400789075e-01
1.787500000000000000e+02,2.980682881425716357e-01,2.980682881414882801e-01,2.980682881400789075e-01
1.788000000000000114e+02,2.980682881425532615e-01,2.980682881414802865e-01,2.980682881400789075e-01
1.788500000000000227e+02,2.980682881425349429e-01,2.980682881414722929e-01,2.980682881400789075e-01
1.789000000000000057e+02,2.980682881425167907e-01,2.980682881414643548e-01,2.980682881400789075e-01
1.789500000000000171e+02,2.980682881424987496e-01,2.980682881414564167e-01,2.980682881400789075e-01
1.790000000000000000e+02,2.980682881424808195e-01,2.980682881414484786e-01,2.980682881400789075e-01
1.790500000000000114e+02,2.980682881424631114e-01,2.980682881414405405e-01,2.980682881400789075e-01
1.791000000000000227e+02,2.980682881424454589e-01,2.980682881414325469e-01,2.980682881400789075e-01
1.791500000000000057e+02,2.980682881424279729e-01,2.980682881414245533e-01,2.980682881400789075e-01
1.792000000000000171e+02,2.980682881424105424e-01,2.980682881414165597e-01,2.980682881400789075e-01
1.792500000000000000e+02,2.980682881423931674e-01,2.980682881414085106e-01,2.980682881400789075e-01
1.793000000000000114e+02,2.980682881423758479e-01,2.980682881414004615e-01,2.980682881400789075e-01
1.793500000000000227e+02,2.980682881423585284e-01,2.980682881413924123e-01,2.980682881400789075e-01
1.794000000000000057e+02,2.980682881423412645e-01,2.980682881413843077e-01,2.980682881400789075e-01
1.794500000000000171e+02,2.980682881423239450e-01,2.980682881413762586e-01,2.980682881400789075e-01
1.795000000000000000e+02,2.980682881423066255e-01,2.980682881413681540e-01,2.980682881400789075e-01
1.795500000000000114e+02,2.980682881422893615e-01,2.980682881413600493e-01,2.980682881400789075e-01
1.796000000000000227e+02,2.980682881422720976e-01,2.980682881413520002e-01,2.980682881400789075e-01
1.796500000000000057e+02,2.980682881422550001e-01,2.980682881413439511e-01,2.980682881400789075e-01
1.797000000000000171e+02,2.980682881422380137e-01,2.980682881413360130e-01,2.980682881400789075e-01
1.797500000000000000e+02,2.980682881422212493e-01,2.980682881413280749e-01,2.980682881400789075e-01
1.798000000000000114e+02,2.980682881422047625e-01,2.980682881413201923e-01,2.980682881400789075e-01
1.798500000000000227e+02,2.980682881421886643e-01,2.980682881413124208e-01,2.980682881400789075e-01
1.799000000000000057e+02,2.980682881421730657e-01,2.980682881413047047e-01,2.980682881400789075e-01
1.799500000000000171e+02,2.980682881421580777e-01,2.980682881412970997e-01,2.980682881400789075e-01
1.800000000000000000e+02,2.980682881421437003e-01,2.980682881412896057e-01,2.980682881400789075e-01
1.800500000000000114e+02,2.980682881421301555e-01,2.980682881412822227e-01,2.980682881400789075e-01
1.801000000000000227e+02,2.980682881421174435e-01,2.980682881412749508e-01,2.980682881400789075e-01
1.801500000000000057e+02,2.980682881421056751e-01,2.980682881412677898e-01,2.980682881400789075e-01
1.802000000000000171e+02,2.980682881420949060e-01,2.980682881412607399e-01,2.980682881400789075e-01
1.802500000000000000e+02,2.980682881420851915e-01,2.980682881412538010e-01,2.980682881400789075e-01
1.803000000000000114e+02,2.980682881420765873e-01,2.980682881412469731e-01,2.980682881400789075e-01
1.803500000000000227e+02,2.980682881420690933e-01,2.980682881412402563e-01,2.980682881400789075e-01
1.804000000000000057e+02,2.980682881420626540e-01,2.980682881412336505e-01,2.980682881400789075e-01
1.804500000000000171e+02,2.980682881420572694e-01,2.980682881412271557e-01,2.980682881400789075e-01
1.805000000000000000e+02,2.980682881420529395e-01,2.980682881412207164e-01,2.980682881400789075e-01
1.805500000000000114e+02,2.980682881420494423e-01,2.980682881412143881e-01,2.980682881400789075e-01
1.806000000000000227e+02,2.980682881420467223e-01,2.980682881412081153e-01,2.980682881400789075e-01
1.806500000000000057e+02,2.980682881420447239e-01,2.980682881412018426e-01,2.980682881400789075e-01
1.807000000000000171e+02,2.980682881420431696e-01,2.980682881411956808e-01,2.980682881400789075e-01
1.807500000000000000e+02,2.980682881420419483e-01,2.980682881411894636e-01,2.980682881400789075e-01
1.808000000000000114e+02,2.980682881420408936e-01,2.980682881411833018e-01,2.980682881400789075e-01
1.808500000000000227e+02,2.980682881420397834e-01,2.980682881411771401e-01,2.980682881400789075e-01
1.809000000000000057e+02,2.980682881420384511e-01,2.980682881411709784e-01,2.980682881400789075e-01
1.809500000000000171e+02,2.980682881420366193e-01,2.980682881411647611e-01,2.980682881400789075e-01
1.810000000000000000e+02,2.980682881420341213e-01,2.980682881411585439e-01,2.980682881400789075e-01
1.810500000000000114e+02,2.980682881420307906e-01,2.980682881411522711e-01,2.980682881400789075e-01
1.811000000000000227e+02,2.980682881420264607e-01,2.980682881411459428e-01,2.980682881400789075e-01
1.811500000000000057e+02,2.980682881420208541e-01,2.980682881411396146e-01,2.980682881400789075e-01
1.812000000000000171e+02,2.980682881420139707e-01,2.980682881411332308e-01,2.980682881400789075e-01
1.812500000000000000e+02,2.980682881420056440e-01,2.980682881411267915e-01,2.980682881400789075e-01
1.813000000000000114e+02,2.980682881419957631e-01,2.980682881411202967e-01,2.980682881400789075e-01
1.813500000000000227e+02,2.980682881419843278e-01,2.980682881411138019e-01,2.980682881400789075e-01
1.814000000000000057e+02,2.980682881419712826e-01,2.980682881411072516e-01,2.980682881400789075e-01
1.814500000000000171e+02,2.980682881419566277e-01,2.980682881411007012e-01,2.980682881400789075e-01
1.815000000000000000e+02,2.980682881419404184e-01,2.980682881410941509e-01,2.980682881400789075e-01
1.815500000000000114e+02,2.980682881419228214e-01,2.980682881410876006e-01,2.980682881400789075e-01
1.816000000000000227e+02,2.980682881419038921e-01,2.980682881410809948e-01,2.980682881400789075e-01
1.816500000000000057e+02,2.980682881418837415e-01,2.980682881410745000e-01,2.980682881400789075e-01
1.817000000000000171e+02,2.980682881418626473e-01,2.980682881410679497e-01,2.980682881400789075e-01
1.817500000000000000e+02,2.980682881418408314e-01,2.980682881410615104e-01,2.980682881400789075e-01
1.818000000000000114e+02,2.980682881418184049e-01,2.980682881410550711e-01,2.980682881400789075e-01
1.818500000000000227e+02,2.980682881417957564e-01,2.980682881410487428e-01,2.980682881400789075e-01
1.819000000000000057e+02,2.980682881417729968e-01,2.980682881410424701e-01,2.980682881400789075e-01
1.819500000000000171e+02,2.980682881417505148e-01,2.980682881410363083e-01,2.980682881400789075e-01
1.820000000000000000e+02,2.980682881417285879e-01,2.980682881410302576e-01,2.980682881400789075e-01
1.820500000000000114e+02,2.980682881417073271e-01,2.980682881410242624e-01,2.980682881400789075e-01
1.821000000000000227e+02,2.980682881416871211e-01,2.980682881410183782e-01,2.980682881400789075e-01
1.821500000000000057e+02,2.980682881416681917e-01,2.980682881410126051e-01,2.980682881400789075e-01
1.822000000000000171e+02,2.980682881416506502e-01,2.980682881410069429e-01,2.980682881400789075e-01
1.822500000000000000e+02,2.980682881416347740e-01,2.980682881410014473e-01,2.980682881400789075e-01
1.823000000000000114e+02,2.980682881416206742e-01,2.980682881409960072e-01,2.980682881400789075e-01
1.823500000000000227e+02,2.980682881416084617e-01,2.980682881409906226e-01,2.980682881400789075e-01
1.824000000000000057e+02,2.980682881415981922e-01,2.980682881409854046e-01,2.980682881400789075e-01
1.824500000000000171e+02,2.980682881415899210e-01,2.980682881409802421e-01,2.980682881400789075e-01
1.825000000000000000e+02,2.980682881415835928e-01,2.980682881409751905e-01,2.980682881400789075e-01
1.825500000000000114e+02,2.980682881415792629e-01,2.980682881409701945e-01,2.980682881400789075e-01
1.826000000000000227e+02,2.980682881415767094e-01,2.980682881409652540e-01,2.980682881400789075e-01
1.826500000000000057e+02,2.980682881415758767e-01,2.980682881409603691e-01,2.980682881400789075e-01
1.827000000000000171e+02,2.980682881415765983e-01,2.980682881409554841e-01,2.980682881400789075e-01
1.827500000000000000e+02,2.980682881415787078e-01,2.980682881409506546e-01,2.980682881400789075e-01
1.828000000000000114e+02,2.980682881415818719e-01,2.980682881409458806e-01,2.980682881400789075e-01
1.828500000000000227e+02,2.980682881415859242e-01,2.980682881409410512e-01,2.980682881400789075e-01
1.829000000000000057e+02,2.980682881415905316e-01,2.980682881409362217e-01,2.980682881400789075e-01
1.829500000000000171e+02,2.980682881415954721e-01,2.980682881409313922e-01,2.980682881400789075e-01
1.830000000000000000e+02,2.980682881416004126e-01,2.980682881409265628e-01,2.980682881400789075e-01
1.830500000000000114e+02,2.980682881416051311e-01,2.980682881409216778e-01,2.980682881400789075e-01
1.831000000000000227e+02,2.980682881416092389e-01,2.980682881409167373e-01,2.980682881400789075e-01
1.831500000000000057e+02,2.980682881416125141e-01,2.980682881409117968e-01,2.980682881400789075e-01
1.832000000000000171e+02,2.980682881416147345e-01,2.980682881409068008e-01,2.980682881400789075e-01
1.832500000000000000e+02,2.980682881416156227e-01,2.980682881409017493e-01,2.980682881400789075e-01
1.833000000000000114e+02,2.980682881416150676e-01,2.980682881408966978e-01,2.980682881400789075e-01
1.833500000000000227e+02,2.980682881416127916e-01,2.980682881408915352e-01,2.980682881400789075e-01
1.834000000000000057e+02,2.980682881416086838e-01,2.980682881408864282e-01,2.980682881400789075e-01
1.834500000000000171e+02,2.980682881416026886e-01,2.980682881408812102e-01,2.980682881400789075e-01
1.835000000000000000e+02,2.980682881415948060e-01,2.980682881408760476e-01,2.980682881400789075e-01
1.835500000000000114e+02,2.980682881415849250e-01,2.980682881408708296e-01,2.980682881400789075e-01
1.836000000000000227e+02,2.980682881415731567e-01,2.980682881408656115e-01,2.980682881400789075e-01
1.836500000000000057e+02,2.980682881415595564e-01,2.980682881408604490e-01,2.980682881400789075e-01
1.837000000000000171e+02,2.980682881415442909e-01,2.980682881408552309e-01,2.980682881400789075e-01
1.837500000000000000e+02,2.980682881415274155e-01,2.980682881408500684e-01,2.980682881400789075e-01
1.838000000000000114e+02,2.980682881415091523e-01,2.980682881408449614e-01,2.980682881400789075e-01
1.838500000000000227e+02,2.980682881414897789e-01,2.980682881408399099e-01,2.980682881400789075e-01
1.839000000000000057e+02,2.980682881414695173e-01,2.980682881408348583e-01,2.980682881400789075e-01
1.839500000000000171e+02,2.980682881414485341e-01,2.980682881408299179e-01,2.980682881400789075e-01
1.840000000000000000e+02,2.980682881414272178e-01,2.980682881408250329e-01,2.980682881400789075e-01
1.840500000000000114e+02,2.980682881414057905e-01,2.980682881408202034e-01,2.980682881400789075e-01
1.841000000000000227e+02,2.980682881413845853e-01,2.980682881408154850e-01,2.980682881400789075e-01
1.841500000000000057e+02,2.980682881413638241e-01,2.980682881408108220e-01,2.980682881400789075e-01
1.842000000000000171e+02,2.980682881413437846e-01,2.980682881408062701e-01,2.980682881400789075e-01
1.842500000000000000e+02,2.980682881413247443e-01,2.980682881408018292e-01,2.980682881400789075e-01
1.843000000000000114e+02,2.980682881413069252e-01,2.980682881407974438e-01,2.980682881400789075e-01
1.843500000000000227e+02,2.980682881412904384e-01,2.980682881407931695e-01,2.980682881400789075e-01
1.844000000000000057e+02,2.980682881412756169e-01,2.980682881407889506e-01,2.980682881400789075e-01
1.844500000000000171e+02,2.980682881412624607e-01,2.980682881407847873e-01,2.980682881400789075e-01
1.845000000000000000e+02,2.980682881412510810e-01,2.980682881407807350e-01,2.980682881400789075e-01
1.845500000000000114e+02,2.980682881412416441e-01,2.980682881407767382e-01,2.980682881400789075e-01
1.846000000000000227e+02,2.980682881412340390e-01,2.980682881407727969e-01,2.980682881400789075e-01
1.846500000000000057e+02,2.980682881412283214e-01,2.980682881407689111e-01,2.980682881400789075e-01
1.847000000000000171e+02,2.980682881412244356e-01,2.980682881407650808e-01,2.980682881400789075e-01
1.847500000000000000e+02,2.980682881412222707e-01,2.980682881407612506e-01,2.980682881400789075e-01
1.848000000000000114e+02,2.980682881412216600e-01,2.980682881407574758e-01,2.980682881400789075e-01
1.848500000000000227e+02,2.980682881412224927e-01,2.980682881407537010e-01,2.980682881400789075e-01
1.849000000000000057e+02,2.980682881412246021e-01,2.980682881407499263e-01,2.980682881400789075e-01
1.849500000000000171e+02,2.980682881412277108e-01,2.980682881407461515e-01,2.980682881400789075e-01
1.850000000000000000e+02,2.980682881412316521e-01,2.980682881407423768e-01,2.980682881400789075e-01
1.850500000000000114e+02,2.980682881412361485e-01,2.980682881407385465e-01,2.980682881400789075e-01
1.851000000000000227e+02,2.980682881412409779e-01,2.980682881407347717e-01,2.980682881400789075e-01
1.851500000000000057e+02,2.980682881412458074e-01,2.980682881407309415e-01,2.980682881400789075e-01
1.852000000000000171e+02,2.980682881412505258e-01,2.980682881407270557e-01,2.980682881400789075e-01
1.852500000000000000e+02,2.980682881412548002e-01,2.980682881407231699e-01,2.980682881400789075e-01
1.853000000000000114e+02,2.980682881412584639e-01,2.980682881407192841e-01,2.980682881400789075e-01
1.853500000000000227e+02,2.980682881412612395e-01,2.980682881407153428e-01,2.980682881400789075e-01
1.854000000000000057e+02,2.980682881412629603e-01,2.980682881407114015e-01,2.980682881400789075e-01
1.854500000000000171e+02,2.980682881412635710e-01,2.980682881407074603e-01,2.980682881400789075e-01
1.855000000000000000e+02,2.980682881412627938e-01,2.980682881407034635e-01,2.980682881400789075e-01
1.855500000000000114e+02,2.980682881412606289e-01,2.980682881406994666e-01,2.980682881400789075e-01
1.856000000000000227e+02,2.980682881412569651e-01,2.980682881406954698e-01,2.980682881400789075e-01
1.856500000000000057e+02,2.980682881412518026e-01,2.980682881406914730e-01,2.980682881400789075e-01
1.857000000000000171e+02,2.980682881412451413e-01,2.980682881406874762e-01,2.980682881400789075e-01
1.857500000000000000e+02,2.980682881412369811e-01,2.980682881406834794e-01,2.980682881400789075e-01
1.858000000000000114e+02,2.980682881412274332e-01,2.980682881406795381e-01,2.980682881400789075e-01
1.858500000000000227e+02,2.980682881412165530e-01,2.980682881406755969e-01,2.980682881400789075e-01
1.859000000000000057e+02,2.980682881412045071e-01,2.980682881406717111e-01,2.980682881400789075e-01
1.859500000000000171e+02,2.980682881411914065e-01,2.980682881406678253e-01,2.980682881400789075e-01
1.860000000000000000e+02,2.980682881411774177e-01,2.980682881406640505e-01,2.980682881400789075e-01
1.860500000000000114e+02,2.980682881411627627e-01,2.980682881406602758e-01,2.980682881400789075e-01
1.861000000000000227e+02,2.980682881411476082e-01,2.980682881406565565e-01,2.980682881400789075e-01
1.861500000000000057e+02,2.980682881411321761e-01,2.980682881406528928e-01,2.980682881400789075e-01
1.862000000000000171e+02,2.980682881411166329e-01,2.980682881406492846e-01,2.980682881400789075e-01
1.862500000000000000e+02,2.980682881411012008e-01,2.980682881406457319e-01,2.980682881400789075e-01
1.863000000000000114e+02,2.980682881410860463e-01,2.980682881406422347e-01,2.980682881400789075e-01
1.863500000000000227e+02,2.980682881410714469e-01,2.980682881406387930e-01,2.980682881400789075e-01
1.864000000000000057e+02,2.980682881410574581e-01,2.980682881406354623e-01,2.980682881400789075e-01
1.864500000000000171e+02,2.980682881410443019e-01,2.980682881406321316e-01,2.980682881400789075e-01
1.865000000000000000e+02,2.980682881410320340e-01,2.980682881406288565e-01,2.980682881400789075e-01
1.865500000000000114e+02,2.980682881410208762e-01,2.980682881406256368e-01,2.980682881400789075e-01
1.866000000000000227e+02,2.980682881410108842e-01,2.980682881406224172e-01,2.980682881400789075e-01
1.866500000000000057e+02,2.980682881410020579e-01,2.980682881406193085e-01,2.980682881400789075e-01
1.867000000000000171e+02,2.980682881409944529e-01,2.980682881406161999e-01,2.980682881400789075e-01
1.867500000000000000e+02,2.980682881409881246e-01,2.980682881406130913e-01,2.980682881400789075e-01
1.868000000000000114e+02,2.980682881409830176e-01,2.980682881406100382e-01,2.980682881400789075e-01
1.868500000000000227e+02,2.980682881409790763e-01,2.980682881406069851e-01,2.980682881400789075e-01
1.869000000000000057e+02,2.980682881409762452e-01,2.980682881406039320e-01,2.980682881400789075e-01
1.869500000000000171e+02,2.980682881409744134e-01,2.980682881406008788e-01,2.980682881400789075e-01
1.870000000000000000e+02,2.980682881409735252e-01,2.980682881405978812e-01,2.980682881400789075e-01
1.870500000000000114e+02,2.980682881409734697e-01,2.980682881405948281e-01,2.980682881400789075e-01
1.871000000000000227e+02,2.980682881409740248e-01,2.980682881405918305e-01,2.980682881400789075e-01
1.871500000000000057e+02,2.980682881409751350e-01,2.980682881405887774e-01,2.980682881400789075e-01
1.872000000000000171e+02,2.980682881409765783e-01,2.980682881405857243e-01,2.980682881400789075e-01
1.872500000000000000e+02,2.980682881409782436e-01,2.980682881405826712e-01,2.980682881400789075e-01
1.873000000000000114e+02,2.980682881409799645e-01,2.980682881405796181e-01,2.980682881400789075e-01
1.873500000000000227e+02,2.980682881409815743e-01,2.980682881405765094e-01,2.980682881400789075e-01
1.874000000000000057e+02,2.980682881409830176e-01,2.980682881405734563e-01,2.980682881400789075e-01
1.874500000000000171e+02,2.980682881409840723e-01,2.980682881405703477e-01,2.980682881400789075e-01
1.875000000000000000e+02,2.980682881409846274e-01,2.980682881405672391e-01,2.980682881400789075e-01
1.875500000000000114e+02,2.980682881409846274e-01,2.980682881405641860e-01,2.980682881400789075e-01
1.876000000000000227e+02,2.980682881409839613e-01,2.980682881405610773e-01,2.980682881400789075e-01
1.876500000000000057e+02,2.980682881409825735e-01,2.980682881405580242e-01,2.980682881400789075e-01
1.877000000000000171e+02,2.980682881409804086e-01,2.980682881405549156e-01,2.980682881400789075e-01
1.877500000000000000e+02,2.980682881409774665e-01,2.980682881405518625e-01,2.980682881400789075e-01
1.878000000000000114e+02,2.980682881409736362e-01,2.980682881405488094e-01,2.980682881400789075e-01
1.878500000000000227e+02,2.980682881409690288e-01,2.980682881405458118e-01,2.980682881400789075e-01
1.879000000000000057e+02,2.980682881409636442e-01,2.980682881405427587e-01,2.980682881400789075e-01
1.879500000000000171e+02,2.980682881409574825e-01,2.980682881405398166e-01,2.980682881400789075e-01
1.880000000000000000e+02,2.980682881409506546e-01,2.980682881405368745e-01,2.980682881400789075e-01
1.880500000000000114e+02,2.980682881409431606e-01,2.980682881405339324e-01,2.980682881400789075e-01
1.881000000000000227e+02,2.980682881409351670e-01,2.980682881405310458e-01,2.980682881400789075e-01
1.881500000000000057e+02,2.980682881409266738e-01,2.980682881405282147e-01,2.980682881400789075e-01
1.882000000000000171e+02,2.980682881409178475e-01,2.980682881405253837e-01,2.980682881400789075e-01
1.882500000000000000e+02,2.980682881409087437e-01,2.980682881405226081e-01,2.980682881400789075e-01
1.883000000000000114e+02,2.980682881408994733e-01,2.980682881405198881e-01,2.980682881400789075e-01
1.883500000000000227e+02,2.980682881408901475e-01,2.980682881405171680e-01,2.980682881400789075e-01
1.884000000000000057e+02,2.980682881408808771e-01,2.980682881405145035e-01,2.980682881400789075e-01
1.884500000000000171e+02,2.980682881408717178e-01,2.980682881405118390e-01,2.980682881400789075e-01
1.885000000000000000e+02,2.980682881408627805e-01,2.980682881405092299e-01,2.980682881400789075e-01
1.885500000000000114e+02,2.980682881408541207e-01,2.980682881405066209e-01,2.980682881400789075e-01
1.886000000000000227e+02,2.980682881408457940e-01,2.980682881405040674e-01,2.980682881400789075e-01
1.886500000000000057e+02,2.980682881408379115e-01,2.980682881405015139e-01,2.980682881400789075e-01
1.887000000000000171e+02,2.980682881408304730e-01,2.980682881404990159e-01,2.980682881400789075e-01
1.887500000000000000e+02,2.980682881408235341e-01,2.980682881404964624e-01,2.980682881400789075e-01
1.888000000000000114e+02,2.980682881408170948e-01,2.980682881404939644e-01,2.980682881400789075e-01
1.888500000000000227e+02,2.980682881408112106e-01,2.980682881404914664e-01,2.980682881400789075e-01
1.889000000000000057e+02,2.980682881408058260e-01,2.980682881404890239e-01,2.980682881400789075e-01
1.889500000000000171e+02,2.980682881408009410e-01,2.980682881404865259e-01,2.980682881400789075e-01
1.890000000000000000e+02,2.980682881407965557e-01,2.980682881404840834e-01,2.980682881400789075e-01
1.890500000000000114e+02,2.980682881407926144e-01,2.980682881404815854e-01,2.980682881400789075e-01
1.891000000000000227e+02,2.980682881407891172e-01,2.980682881404791429e-01,2.980682881400789075e-01
1.891500000000000057e+02,2.980682881407859530e-01,2.980682881404767004e-01,2.980682881400789075e-01
1.892000000000000171e+02,2.980682881407831220e-01,2.980682881404742024e-01,2.980682881400789075e-01
1.892500000000000000e+02,2.980682881407805684e-01,2.980682881404717599e-01,2.980682881400789075e-01
1.893000000000000114e+02,2.980682881407782370e-01,2.980682881404693174e-01,2.980682881400789075e-01
1.893500000000000227e+02,2.980682881407760720e-01,2.980682881404668194e-01,2.980682881400789075e-01
1.894000000000000057e+02,2.980682881407740181e-01,2.980682881404643769e-01,2.980682881400789075e-01
1.894500000000000171e+02,2.980682881407720197e-01,2.980682881404619344e-01,2.980682881400789075e-01
1.895000000000000000e+02,2.980682881407700213e-01,2.980682881404594919e-01,2.980682881400789075e-01
1.895500000000000114e+02,2.980682881407679674e-01,2.980682881404570495e-01,2.980682881400789075e-01
1.896000000000000227e+02,2.980682881407658580e-01,2.980682881404546625e-01,2.980682881400789075e-01
1.896500000000000057e+02,2.980682881407636375e-01,2.980682881404522755e-01,2.980682881400789075e-01
1.897000000000000171e+02,2.980682881407613061e-01,2.980682881404498885e-01,2.980682881400789075e-01
1.897500000000000000e+02,2.980682881407588081e-01,2.980682881404475015e-01,2.980682881400789075e-01
1.898000000000000114e+02,2.980682881407560880e-01,2.980682881404451701e-01,2.980682881400789075e-01
1.898500000000000227e+02,2.980682881407532570e-01,2.980682881404428386e-01,2.980682881400789075e-01
1.899000000000000057e+02,2.980682881407502038e-01,2.980682881404405071e-01,2.980682881400789075e-01
1.899500000000000171e+02,2.980682881407469842e-01,2.980682881404382312e-01,2.980682881400789075e-01
1.900000000000000000e+02,2.980682881407435980e-01,2.980682881404360107e-01,2.980682881400789075e-01
1.900500000000000114e+02,2.980682881407400453e-01,2.980682881404337903e-01,2.980682881400789075e-01
1.901000000000000227e+02,2.980682881407363816e-01,2.980682881404315698e-01,2.980682881400789075e-01
1.901500000000000057e+02,2.980682881407325513e-01,2.980682881404294049e-01,2.980682881400789075e-01
1.902000000000000171e+02,2.980682881407286100e-01,2.980682881404272400e-01,2.980682881400789075e-01
1.902500000000000000e+02,2.980682881407245577e-01,2.980682881404251305e-01,2.980682881400789075e-01
1.903000000000000114e+02,2.980682881407204499e-01,2.980682881404230211e-01,2.980682881400789075e-01
1.903500000000000227e+02,2.980682881407162865e-01,2.980682881404209672e-01,2.980682881400789075e-01
1.904000000000000057e+02,2.980682881407120677e-01,2.980682881404189133e-01,2.980682881400789075e-01
1.904500000000000171e+02,2.980682881407078488e-01,2.980682881404168594e-01,2.980682881400789075e-01
1.905000000000000000e+02,2.980682881407036300e-01,2.980682881404148610e-01,2.980682881400789075e-01
1.905500000000000114e+02,2.980682881406994111e-01,2.980682881404128071e-01,2.980682881400789075e-01
1.906000000000000227e+02,2.980682881406951923e-01,2.980682881404108087e-01,2.980682881400789075e-01
1.906500000000000057e+02,2.980682881406909734e-01,2.980682881404088103e-01,2.980682881400789075e-01
1.907000000000000171e+02,2.980682881406868101e-01,2.980682881404068674e-01,2.980682881400789075e-01
1.907500000000000000e+02,2.980682881406826468e-01,2.980682881404048690e-01,2.980682881400789075e-01
1.908000000000000114e+02,2.980682881406785389e-01,2.980682881404028706e-01,2.980682881400789075e-01
1.908500000000000227e+02,2.980682881406743756e-01,2.980682881404009277e-01,2.980682881400789075e-01
1.909000000000000057e+02,2.980682881406702678e-01,2.980682881403989293e-01,2.980682881400789075e-01
1.909500000000000171e+02,2.980682881406661600e-01,2.980682881403969864e-01,2.980682881400789075e-01
1.910000000000000000e+02,2.980682881406620521e-01,2.980682881403949880e-01,2.980682881400789075e-01
1.910500000000000114e+02,2.980682881406579443e-01,2.980682881403930451e-01,2.980682881400789075e-01
1.911000000000000227e+02,2.980682881406538365e-01,2.980682881403910467e-01,2.980682881400789075e-01
1.911500000000000057e+02,2.980682881406496731e-01,2.980682881403891038e-01,2.980682881400789075e-01
1.912000000000000171e+02,2.980682881406455098e-01,2.980682881403871054e-01,2.980682881400789075e-01
1.912500000000000000e+02,2.980682881406413465e-01,2.980682881403851625e-01,2.980682881400789075e-01
1.913000000000000114e+02,2.980682881406371276e-01,2.980682881403831641e-01,2.980682881400789075e-01
1.913500000000000227e+02,2.980682881406329088e-01,2.980682881403812212e-01,2.980682881400789075e-01
1.914000000000000057e+02,2.980682881406286344e-01,2.980682881403792783e-01,2.980682881400789075e-01
1.914500000000000171e+02,2.980682881406244156e-01,2.980682881403773354e-01,2.980682881400789075e-01
1.915000000000000000e+02,2.980682881406201967e-01,2.980682881403753925e-01,2.980682881400789075e-01
1.915500000000000114e+02,2.980682881406160334e-01,2.980682881403734497e-01,2.980682881400789075e-01
1.916000000000000227e+02,2.980682881406118701e-01,2.980682881403715623e-01,2.980682881400789075e-01
1.916500000000000057e+02,2.980682881406077622e-01,2.980682881403696749e-01,2.980682881400789075e-01
1.917000000000000171e+02,2.980682881406037654e-01,2.980682881403677875e-01,2.980682881400789075e-01
1.917500000000000000e+02,2.980682881405998796e-01,2.980682881403659557e-01,2.980682881400789075e-01
1.918000000000000114e+02,2.980682881405961049e-01,2.980682881403641238e-01,2.980682881400789075e-01
1.918500000000000227e+02,2.980682881405924967e-01,2.980682881403622919e-01,2.980682881400789075e-01
1.919000000000000057e+02,2.980682881405890550e-01,2.980682881403605156e-01,2.980682881400789075e-01
1.919500000000000171e+02,2.980682881405857798e-01,2.980682881403587392e-01,2.980682881400789075e-01
1.920000000000000000e+02,2.980682881405826712e-01,2.980682881403570184e-01,2.980682881400789075e-01
1.920500000000000114e+02,2.980682881405797846e-01,2.980682881403552975e-01,2.980682881400789075e-01
1.921000000000000227e+02,2.980682881405771201e-01,2.980682881403536322e-01,2.980682881400789075e-01
1.921500000000000057e+02,2.980682881405746776e-01,2.980682881403519668e-01,2.980682881400789075e-01
1.922000000000000171e+02,2.980682881405724571e-01,2.980682881403503015e-01,2.980682881400789075e-01
1.922500000000000000e+02,2.980682881405704587e-01,2.980682881403486917e-01,2.980682881400789075e-01
1.923000000000000114e+02,2.980682881405686824e-01,2.980682881403470819e-01,2.980682881400789075e-01
1.923500000000000227e+02,2.980682881405670726e-01,2.980682881403455275e-01,2.980682881400789075e-01
1.924000000000000057e+02,2.980682881405656293e-01,2.980682881403439177e-01,2.980682881400789075e-01
1.924500000000000171e+02,2.980682881405642970e-01,2.980682881403423634e-01,2.980682881400789075e-01
1.925000000000000000e+02,2.980682881405631313e-01,2.980682881403408091e-01,2.980682881400789075e-01
1.925500000000000114e+02,2.980682881405620765e-01,2.980682881403392548e-01,2.980682881400789075e-01
1.926000000000000227e+02,2.980682881405610218e-01,2.980682881403377560e-01,2.980682881400789075e-01
1.926500000000000057e+02,2.980682881405600226e-01,2.980682881403362017e-01,2.980682881400789075e-01
1.927000000000000171e+02,2.980682881405589679e-01,2.980682881403346474e-01,2.980682881400789075e-01
1.927500000000000000e+02,2.980682881405578577e-01,2.980682881403331486e-01,2.980682881400789075e-01
1.928000000000000114e+02,2.980682881405566920e-01,2.980682881403315942e-01,2.980682881400789075e-01
1.928500000000000227e+02,2.980682881405553597e-01,2.980682881403300954e-01,2.980682881400789075e-01
1.929000000000000057e+02,2.980682881405538609e-01,2.980682881403285411e-01,2.980682881400789075e-01
1.929500000000000171e+02,2.980682881405521401e-01,2.980682881403269868e-01,2.980682881400789075e-01
1.930000000000000000e+02,2.980682881405502527e-01,2.980682881403254325e-01,2.980682881400789075e-01
1.930500000000000114e+02,2.980682881405480877e-01,2.980682881403238782e-01,2.980682881400789075e-01
1.931000000000000227e+02,2.980682881405456452e-01,2.980682881403223239e-01,2.980682881400789075e-01
1.931500000000000057e+02,2.980682881405428697e-01,2.980682881403207696e-01,2.980682881400789075e-01
1.932000000000000171e+02,2.980682881405398721e-01,2.980682881403191598e-01,2.980682881400789075e-01
1.932500000000000000e+02,2.980682881405365969e-01,2.980682881403176054e-01,2.980682881400789075e-01
1.933000000000000114e+02,2.980682881405329887e-01,2.980682881403160511e-01,2.980682881400789075e-01
1.933500000000000227e+02,2.980682881405291584e-01,2.980682881403144968e-01,2.980682881400789075e-01
1.934000000000000057e+02,2.980682881405250506e-01,2.980682881403129425e-01,2.980682881400789075e-01
1.934500000000000171e+02,2.980682881405207207e-01,2.980682881403113882e-01,2.980682881400789075e-01
1.935000000000000000e+02,2.980682881405162243e-01,2.980682881403098339e-01,2.980682881400789075e-01
1.935500000000000114e+02,2.980682881405115614e-01,2.980682881403082796e-01,2.980682881400789075e-01
1.936000000000000227e+02,2.980682881405067319e-01,2.980682881403067253e-01,2.980682881400789075e-01
1.936500000000000057e+02,2.980682881405019025e-01,2.980682881403052265e-01,2.980682881400789075e-01
1.937000000000000171e+02,2.980682881404970175e-01,2.980682881403037277e-01,2.980682881400789075e-01
1.937500000000000000e+02,2.980682881404921880e-01,2.980682881403022844e-01,2.980682881400789075e-01
1.938000000000000114e+02,2.980682881404874141e-01,2.980682881403007856e-01,2.980682881400789075e-01
1.938500000000000227e+02,2.980682881404828066e-01,2.980682881402993423e-01,2.980682881400789075e-01
1.939000000000000057e+02,2.980682881404783102e-01,2.980682881402979545e-01,2.980682881400789075e-01
1.939500000000000171e+02,2.980682881404740359e-01,2.980682881402965667e-01,2.980682881400789075e-01
1.940000000000000000e+02,2.980682881404699835e-01,2.980682881402951789e-01,2.980682881400789075e-01
1.940500000000000114e+02,2.980682881404662643e-01,2.980682881402938467e-01,2.980682881400789075e-01
1.941000000000000227e+02,2.980682881404628226e-01,2.980682881402925144e-01,2.980682881400789075e-01
1.941500000000000057e+02,2.980682881404597695e-01,2.980682881402911821e-01,2.980682881400789075e-01
1.942000000000000171e+02,2.980682881404570495e-01,2.980682881402899054e-01,2.980682881400789075e-01
1.942500000000000000e+02,2.980682881404546625e-01,2.980682881402886286e-01,2.980682881400789075e-01
1.943000000000000114e+02,2.980682881404526086e-01,2.980682881402873519e-01,2.980682881400789075e-01
1.943500000000000227e+02,2.980682881404509987e-01,2.980682881402861306e-01,2.980682881400789075e-01
1.944000000000000057e+02,2.980682881404496665e-01,2.980682881402849094e-01,2.980682881400789075e-01
1.944500000000000171e+02,2.980682881404486673e-01,2.980682881402836881e-01,2.980682881400789075e-01
1.945000000000000000e+02,2.980682881404479456e-01,2.980682881402824669e-01,2.980682881400789075e-01
1.945500000000000114e+02,2.980682881404475015e-01,2.980682881402813011e-01,2.980682881400789075e-01
1.946000000000000227e+02,2.980682881404472795e-01,2.980682881402800799e-01,2.980682881400789075e-01
1.946500000000000057e+02,2.980682881404472240e-01,2.980682881402789142e-01,2.980682881400789075e-01
1.947000000000000171e+02,2.980682881404473350e-01,2.980682881402777484e-01,2.980682881400789075e-01
1.947500000000000000e+02,2.980682881404475015e-01,2.980682881402765272e-01,2.980682881400789075e-01
1.948000000000000114e+02,2.980682881404476681e-01,2.980682881402753615e-01,2.980682881400789075e-01
1.948500000000000227e+02,2.980682881404478346e-01,2.980682881402741402e-01,2.980682881400789075e-01
1.949000000000000057e+02,2.980682881404479456e-01,2.980682881402729745e-01,2.980682881400789075e-01
1.949500000000000171e+02,2.980682881404479456e-01,2.980682881402717532e-01,2.980682881400789075e-01
1.950000000000000000e+02,2.980682881404477236e-01,2.980682881402705875e-01,2.980682881400789075e-01
1.950500000000000114e+02,2.980682881404473350e-01,2.980682881402693662e-01,2.980682881400789075e-01
1.951000000000000227e+02,2.980682881404466689e-01,2.980682881402681450e-01,2.980682881400789075e-01
1.951500000000000057e+02,2.980682881404457252e-01,2.980682881402669238e-01,2.980682881400789075e-01
1.952000000000000171e+02,2.980682881404445039e-01,2.980682881402657025e-01,2.980682881400789075e-01
1.952500000000000000e+02,2.980682881404428941e-01,2.980682881402644813e-01,2.980682881400789075e-01
1.953000000000000114e+02,2.980682881404410067e-01,2.980682881402632600e-01,2.980682881400789075e-01
1.953500000000000227e+02,2.980682881404387863e-01,2.980682881402620388e-01,2.980682881400789075e-01
1.954000000000000057e+02,2.980682881404361773e-01,2.980682881402608175e-01,2.980682881400789075e-01
1.954500000000000171e+02,2.980682881404332907e-01,2.980682881402595963e-01,2.980682881400789075e-01
1.955000000000000000e+02,2.980682881404300710e-01,2.980682881402583750e-01,2.980682881400789075e-01
1.955500000000000114e+02,2.980682881404265738e-01,2.980682881402571538e-01,2.980682881400789075e-01
1.956000000000000227e+02,2.980682881404228546e-01,2.980682881402559881e-01,2.980682881400789075e-01
1.956500000000000057e+02,2.980682881404189133e-01,2.980682881402547668e-01,2.980682881400789075e-01
1.957000000000000171e+02,2.980682881404148055e-01,2.980682881402536011e-01,2.980682881400789075e-01
1.957500000000000000e+02,2.980682881404105311e-01,2.980682881402524353e-01,2.980682881400789075e-01
1.958000000000000114e+02,2.980682881404062012e-01,2.980682881402512696e-01,2.980682881400789075e-01
1.958500000000000227e+02,2.980682881404018159e-01,2.980682881402501594e-01,2.980682881400789075e-01
1.959000000000000057e+02,2.980682881403974860e-01,2.980682881402489937e-01,2.980682881400789075e-01
1.959500000000000171e+02,2.980682881403932116e-01,2.980682881402479389e-01,2.980682881400789075e-01
1.960000000000000000e+02,2.980682881403890483e-01,2.980682881402468287e-01,2.980682881400789075e-01
1.960500000000000114e+02,2.980682881403850515e-01,2.980682881402457740e-01,2.980682881400789075e-01
1.961000000000000227e+02,2.980682881403812767e-01,2.980682881402447193e-01,2.980682881400789075e-01
1.961500000000000057e+02,2.980682881403776685e-01,2.980682881402436646e-01,2.980682881400789075e-01
1.962000000000000171e+02,2.980682881403743933e-01,2.980682881402426654e-01,2.980682881400789075e-01
1.962500000000000000e+02,2.980682881403713957e-01,2.980682881402416662e-01,2.980682881400789075e-01
1.963000000000000114e+02,2.980682881403687312e-01,2.980682881402406670e-01,2.980682881400789075e-01
1.963500000000000227e+02,2.980682881403663442e-01,2.980682881402396678e-01,2.980682881400789075e-01
1.964000000000000057e+02,2.980682881403643458e-01,2.980682881402387241e-01,2.980682881400789075e-01
1.964500000000000171e+02,2.980682881403626250e-01,2.980682881402377804e-01,2.980682881400789075e-01
1.965000000000000000e+02,2.980682881403612372e-01,2.980682881402368367e-01,2.980682881400789075e-01
1.965500000000000114e+02,2.980682881403601825e-01,2.980682881402358930e-01,2.980682881400789075e-01
1.966000000000000227e+02,2.980682881403594053e-01,2.980682881402349493e-01,2.980682881400789075e-01
1.966500000000000057e+02,2.980682881403589057e-01,2.980682881402340056e-01,2.980682881400789075e-01
1.967000000000000171e+02,2.980682881403586282e-01,2.980682881402331175e-01,2.980682881400789075e-01
1.967500000000000000e+02,2.980682881403585727e-01,2.980682881402321738e-01,2.980682881400789075e-01
1.968000000000000114e+02,2.980682881403586282e-01,2.980682881402312856e-01,2.980682881400789075e-01
1.968500000000000227e+02,2.980682881403588502e-01,2.980682881402303419e-01,2.980682881400789075e-01
1.969000000000000057e+02,2.980682881403591278e-01,2.980682881402294537e-01,2.980682881400789075e-01
1.969500000000000171e+02,2.980682881403594053e-01,2.980682881402285100e-01,2.980682881400789075e-01
1.970000000000000000e+02,2.980682881403597384e-01,2.980682881402275664e-01,2.980682881400789075e-01
1.970500000000000114e+02,2.980682881403599604e-01,2.980682881402266782e-01,2.980682881400789075e-01
1.971000000000000227e+02,2.980682881403601270e-01,2.980682881402257345e-01,2.980682881400789075e-01
1.971500000000000057e+02,2.980682881403601270e-01,2.980682881402247908e-01,2.980682881400789075e-01
1.972000000000000171e+02,2.980682881403599604e-01,2.980682881402238471e-01,2.980682881400789075e-01
1.972500000000000000e+02,2.980682881403596274e-01,2.980682881402229589e-01,2.980682881400789075e-01
1.973000000000000114e+02,2.980682881403590723e-01,2.980682881402220152e-01,2.980682881400789075e-01
1.973500000000000227e+02,2.980682881403582951e-01,2.980682881402210715e-01,2.980682881400789075e-01
1.974000000000000057e+02,2.980682881403572404e-01,2.980682881402201279e-01,2.980682881400789075e-01
1.974500000000000171e+02,2.980682881403559636e-01,2.980682881402191842e-01,2.980682881400789075e-01
1.975000000000000000e+02,2.980682881403544093e-01,2.980682881402182405e-01,2.980682881400789075e-01
1.975500000000000114e+02,2.980682881403525775e-01,2.980682881402173523e-01,2.980682881400789075e-01
1.976000000000000227e+02,2.980682881403505236e-01,2.980682881402164086e-01,2.980682881400789075e-01
1.976500000000000057e+02,2.980682881403482476e-01,2.980682881402154649e-01,2.980682881400789075e-01
1.977000000000000171e+02,2.980682881403457496e-01,2.980682881402145767e-01,2.980682881400789075e-01
1.977500000000000000e+02,2.980682881403430851e-01,2.980682881402136886e-01,2.980682881400789075e-01
1.978000000000000114e+02,2.980682881403402540e-01,2.980682881402128004e-01,2.980682881400789075e-01
1.978500000000000227e+02,2.980682881403373119e-01,2.980682881402119122e-01,2.980682881400789075e-01
1.979000000000000057e+02,2.980682881403342588e-01,2.980682881402110240e-01,2.980682881400789075e-01
1.979500000000000171e+02,2.980682881403311502e-01,2.980682881402101914e-01,2.980682881400789075e-01
1.980000000000000000e+02,2.980682881403280415e-01,2.980682881402093032e-01,2.980682881400789075e-01
1.980500000000000114e+02,2.980682881403248774e-01,2.980682881402084705e-01,2.980682881400789075e-01
1.981000000000000227e+02,2.980682881403218243e-01,2.980682881402076378e-01,2.980682881400789075e-01
1.981500000000000057e+02,2.980682881403188267e-01,2.980682881402068607e-01,2.980682881400789075e-01
1.982000000000000171e+02,2.980682881403158846e-01,2.980682881402060280e-01,2.980682881400789075e-01
1.982500000000000000e+02,2.980682881403131645e-01,2.980682881402052509e-01,2.980682881400789075e-01
1.983000000000000114e+02,2.980682881403105555e-01,2.980682881402044737e-01,2.980682881400789075e-01
1.983500000000000227e+02,2.980682881403081130e-01,2.980682881402036966e-01,2.980682881400789075e-01
1.984000000000000057e+02,2.980682881403058371e-01,2.980682881402029194e-01,2.980682881400789075e-01
1.984500000000000171e+02,2.980682881403038387e-01,2.980682881402021422e-01,2.980682881400789075e-01
1.985000000000000000e+02,2.980682881403020068e-01,2.980682881402014206e-01,2.980682881400789075e-01
1.985500000000000114e+02,2.980682881403003970e-01,2.980682881402006434e-01,2.980682881400789075e-01
1.986000000000000227e+02,2.980682881402990092e-01,2.980682881401999218e-01,2.980682881400789075e-01
1.986500000000000057e+02,2.980682881402977880e-01,2.980682881401992002e-01,2.980682881400789075e-01
1.987000000000000171e+02,2.980682881402967888e-01,2.980682881401984785e-01,2.980682881400789075e-01
1.987500000000000000e+02,2.980682881402960116e-01,2.980682881401977569e-01,2.980682881400789075e-01
1.988000000000000114e+02,2.980682881402953455e-01,2.980682881401969797e-01,2.980682881400789075e-01
1.988500000000000227e+02,2.980682881402948459e-01,2.980682881401962581e-01,2.980682881400789075e-01
1.989000000000000057e+02,2.980682881402944573e-01,2.980682881401955364e-01,2.980682881400789075e-01
1.989500000000000171e+02,2.980682881402941242e-01,2.980682881401948148e-01,2.980682881400789075e-01
1.990000000000000000e+02,2.980682881402939022e-01,2.980682881401940931e-01,2.980682881400789075e-01
1.990500000000000114e+02,2.980682881402937356e-01,2.980682881401933715e-01,2.980682881400789075e-01
1.991000000000000227e+02,2.980682881402936246e-01,2.980682881401926498e-01,2.980682881400789075e-01
1.991500000000000057e+02,2.980682881402934581e-01,2.980682881401919282e-01,2.980682881400789075e-01
1.992000000000000171e+02,2.980682881402932916e-01,2.980682881401912065e-01,2.980682881400789075e-01
1.992500000000000000e+02,2.980682881402930140e-01,2.980682881401904849e-01,2.980682881400789075e-01
1.993000000000000114e+02,2.980682881402927364e-01,2.980682881401897633e-01,2.980682881400789075e-01
1.993500000000000227e+02,2.980682881402923479e-01,2.980682881401890416e-01,2.980682881400789075e-01
1.994000000000000057e+02,2.980682881402918483e-01,2.980682881401883200e-01,2.980682881400789075e-01
1.994500000000000171e+02,2.980682881402912376e-01,2.980682881401875983e-01,2.980682881400789075e-01
1.995000000000000000e+02,2.980682881402904605e-01,2.980682881401868767e-01,2.980682881400789075e-01
1.995500000000000114e+02,2.980682881402896278e-01,2.980682881401861550e-01,2.980682881400789075e-01
1.996000000000000227e+02,2.980682881402886286e-01,2.980682881401854889e-01,2.980682881400789075e-01
1.996500000000000057e+02,2.980682881402874629e-01,2.980682881401847673e-01,2.980682881400789075e-01
1.997000000000000171e+02,2.980682881402861861e-01,2.980682881401840456e-01,2.980682881400789075e-01
1.997500000000000000e+02,2.980682881402847983e-01,2.980682881401833795e-01,2.980682881400789075e-01
1.998000000000000114e+02,2.980682881402832995e-01,2.980682881401827133e-01,2.980682881400789075e-01
1.998500000000000227e+02,2.980682881402816897e-01,2.980682881401819917e-01,2.980682881400789075e-01
1.999000000000000057e+02,2.980682881402799689e-01,2.980682881401813256e-01,2.980682881400789075e-01
1.999500000000000171e+02,2.980682881402781925e-01,2.980682881401806594e-01,2.980682881400789075e-01
2.000000000000000000e+02,2.980682881402763607e-01,2.980682881401799933e-01,2.980682881400789075e-01


==> reproducibility/pxp_upward_large/observables/data/density_L8.json <==
{
  "L": 8,
  "kappa": 0.1,
  "g": 1,
  "beta": 1,
  "steady_density": 0.2980682881400789,
  "Theta_even_dimension": 109,
  "Theta_odd_projection_norm_of_density": 0.0,
  "steady_block_residual": 8.759383133876154e-16,
  "full_propagation": "All even-block eigenmodes retained; reconstructed mean density, not no-jump evolution.",
  "time_window": [
    0,
    200
  ],
  "time_step": 0.05,
  "finite_grid_caveat": "Last crossings located on .05 grid and refined by scalar root; future t>=200 bounded by sum |c|exp(Re lambda t).",
  "results": {
    "allg": {
      "initial_density": 4.9960036108132044e-15,
      "initial_absolute_density_error": 0.2980682881400739,
      "density_visible_rate": 0.13055949700049618,
      "density_visible_frequency": -0.018978717800934884,
      "leading_density_coefficient_abs": 0.022199579517622976,
      "leading_mode_index": 1,
      "density_max": 0.38960681581538636,
      "density_min": 4.9960036108132044e-15,
      "density_tail_bound_at_200": 2.1244861517417536e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.4663572262674828
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 4.246468678827623
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 14.157506928666209
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 23.578168827370483
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 33.32856985891517
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 47.63316310716249
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 66.53296857785786
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 82.69751127952277
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.13055949700049618,
          "lambda_im": -0.018978717800934884,
          "coeff_re": -0.012595794953882177,
          "coeff_im": -0.018280242893326717
        },
        {
          "lambda_re": -0.13055949700049618,
          "lambda_im": 0.018978717800934884,
          "coeff_re": -0.012595794953882177,
          "coeff_im": 0.018280242893326717
        },
        {
          "lambda_re": -0.14199182635556057,
          "lambda_im": -1.083620909182614,
          "coeff_re": -0.00039744894603591124,
          "coeff_im": 7.86514714229399e-05
        },
        {
          "lambda_re": -0.14199182635556057,
          "lambda_im": 1.083620909182614,
          "coeff_re": -0.00039744894603591124,
          "coeff_im": -7.86514714229399e-05
        },
        {
          "lambda_re": -0.14712201813184322,
          "lambda_im": -3.1932254223771803,
          "coeff_re": -0.005367786813779749,
          "coeff_im": 0.009333721722976153
        },
        {
          "lambda_re": -0.14712201813184322,
          "lambda_im": 3.1932254223771803,
          "coeff_re": -0.005367786813779749,
          "coeff_im": -0.009333721722976153
        },
        {
          "lambda_re": -0.14926726082240904,
          "lambda_im": 2.654995880112876,
          "coeff_re": -0.025148742207001824,
          "coeff_im": -0.0017932200654721534
        },
        {
          "lambda_re": -0.14926726082240904,
          "lambda_im": -2.654995880112876,
          "coeff_re": -0.025148742207001824,
          "coeff_im": 0.0017932200654721534
        },
        {
          "lambda_re": -0.15743759984318,
          "lambda_im": -0.8065513697343645,
          "coeff_re": 5.612717803924594e-05,
          "coeff_im": 0.0005202440510618927
        },
        {
          "lambda_re": -0.15743759984318,
          "lambda_im": 0.8065513697343645,
          "coeff_re": 5.612717803924594e-05,
          "coeff_im": -0.0005202440510618927
        },
        {
          "lambda_re": -0.1593303343971837,
          "lambda_im": 0.004865089189370304,
          "coeff_re": -0.0022693326047231502,
          "coeff_im": -0.004488136466916765
        },
        {
          "lambda_re": -0.1593303343971837,
          "lambda_im": -0.004865089189370304,
          "coeff_re": -0.0022693326047231502,
          "coeff_im": 0.004488136466916765
        }
      ]
    },
    "Gibbs_beta1": {
      "initial_density": 0.24428626752022775,
      "initial_absolute_density_error": 0.05378202061985115,
      "density_visible_rate": 0.13055949700049618,
      "density_visible_frequency": -0.018978717800934884,
      "leading_density_coefficient_abs": 0.011169491534302226,
      "leading_mode_index": 1,
      "density_max": 0.29806828824944814,
      "density_min": 0.24428626752022775,
      "density_tail_bound_at_200": 1.025049551230049e-13,
      "settling_times": [
        {
          "absolute_density_tolerance": 0.1,
          "last_crossing_settling_time": 0.0
        },
        {
          "absolute_density_tolerance": 0.05,
          "last_crossing_settling_time": 0.10845535714864675
        },
        {
          "absolute_density_tolerance": 0.01,
          "last_crossing_settling_time": 9.914217869972743
        },
        {
          "absolute_density_tolerance": 0.005,
          "last_crossing_settling_time": 14.866114299461081
        },
        {
          "absolute_density_tolerance": 0.001,
          "last_crossing_settling_time": 25.7377786665986
        },
        {
          "absolute_density_tolerance": 0.0001,
          "last_crossing_settling_time": 42.79449416151015
        },
        {
          "absolute_density_tolerance": 1e-05,
          "last_crossing_settling_time": 59.261375525433685
        },
        {
          "absolute_density_tolerance": 1e-06,
          "last_crossing_settling_time": 75.45752823500095
        }
      ],
      "leading_modes": [
        {
          "lambda_re": -0.13055949700049618,
          "lambda_im": -0.018978717800934884,
          "coeff_re": -0.007929973965076163,
          "coeff_im": -0.007865942667478788
        },
        {
          "lambda_re": -0.13055949700049618,
          "lambda_im": 0.018978717800934884,
          "coeff_re": -0.007929973965076163,
          "coeff_im": 0.007865942667478788
        },
        {
          "lambda_re": -0.14199182635556057,
          "lambda_im": -1.083620909182614,
          "coeff_re": -2.061171788328316e-05,
          "coeff_im": 2.899614595325919e-05
        },
        {
          "lambda_re": -0.14199182635556057,
          "lambda_im": 1.083620909182614,
          "coeff_re": -2.061171788328316e-05,
          "coeff_im": -2.8996145953259175e-05
        },
        {
          "lambda_re": -0.14712201813184322,
          "lambda_im": -3.1932254223771803,
          "coeff_re": 0.00035606672699838596,
          "coeff_im": 0.0003731141129052103
        },
        {
          "lambda_re": -0.14712201813184322,
          "lambda_im": 3.1932254223771803,
          "coeff_re": 0.00035606672699838596,
          "coeff_im": -0.0003731141129052103
        },
        {
          "lambda_re": -0.14926726082240904,
          "lambda_im": 2.654995880112876,
          "coeff_re": -0.0003254746362691539,
          "coeff_im": -0.0002528712665227912
        },
        {
          "lambda_re": -0.14926726082240904,
          "lambda_im": -2.654995880112876,
          "coeff_re": -0.00032547463626915387,
          "coeff_im": 0.00025287126652279076
        },
        {
          "lambda_re": -0.15743759984318,
          "lambda_im": -0.8065513697343645,
          "coeff_re": -2.1525809793583968e-07,
          "coeff_im": 1.6211958203427703e-05
        },
        {
          "lambda_re": -0.15743759984318,
          "lambda_im": 0.8065513697343645,
          "coeff_re": -2.152580979357341e-07,
          "coeff_im": -1.621195820342768e-05
        },
        {
          "lambda_re": -0.1593303343971837,
          "lambda_im": 0.004865089189370304,
          "coeff_re": -0.005005338205956718,
          "coeff_im": -0.0016444839054855212
        },
        {
          "lambda_re": -0.1593303343971837,
          "lambda_im": -0.004865089189370304,
          "coeff_re": -0.005005338205956718,
          "coeff_im": 0.0016444839054855212
        }
      ]
    }
  },
  "seconds": 0.06191563606262207,
  "rate_definition": "Visible spectral-pole/envelope decay rate. Scalar oscillatory errors may have zero crossings, so a pointwise log-error limit is not assumed."
}


==> reproducibility/pxp_upward_large/observables/data/density_summary.json <==
[
  {
    "L": 8,
    "n_ss": 0.2980682881400789,
    "n_F0": 4.9960036108132044e-15,
    "n_S0": 0.24428626752022775,
    "Gamma_density_F": 0.13055949700049618,
    "Gamma_density_S": 0.13055949700049618,
    "eta_density": 1.0,
    "settling_times": [
      {
        "epsilon": 0.1,
        "tau_F": 0.4663572262674828,
        "tau_S": 0.0,
        "time_gain_S_over_F": 0.0
      },
      {
        "epsilon": 0.05,
        "tau_F": 4.246468678827623,
        "tau_S": 0.10845535714864675,
        "time_gain_S_over_F": 0.025540128834434125
      },
      {
        "epsilon": 0.01,
        "tau_F": 14.157506928666209,
        "tau_S": 9.914217869972743,
        "time_gain_S_over_F": 0.7002799235717394
      },
      {
        "epsilon": 0.005,
        "tau_F": 23.578168827370483,
        "tau_S": 14.866114299461081,
        "time_gain_S_over_F": 0.6305033443565771
      },
      {
        "epsilon": 0.001,
        "tau_F": 33.32856985891517,
        "tau_S": 25.7377786665986,
        "time_gain_S_over_F": 0.7722437168936582
      },
      {
        "epsilon": 0.0001,
        "tau_F": 47.63316310716249,
        "tau_S": 42.79449416151015,
        "time_gain_S_over_F": 0.898418063592238
      },
      {
        "epsilon": 1e-05,
        "tau_F": 66.53296857785786,
        "tau_S": 59.261375525433685,
        "time_gain_S_over_F": 0.8907069200750475
      },
      {
        "epsilon": 1e-06,
        "tau_F": 82.69751127952277,
        "tau_S": 75.45752823500095,
        "time_gain_S_over_F": 0.9124522257985465
      }
    ]
  },
  {
    "L": 10,
    "n_ss": 0.2922605419282641,
    "n_F0": -2.9976021664879227e-15,
    "n_S0": 0.24370833846833237,
    "Gamma_density_F": 0.11939628919996269,
    "Gamma_density_S": 0.11939628919996269,
    "eta_density": 1.0,
    "settling_times": [
      {
        "epsilon": 0.1,
        "tau_F": 0.4561870153926426,
        "tau_S": 0.0,
        "time_gain_S_over_F": 0.0
      },
      {
        "epsilon": 0.05,
        "tau_F": 6.454498687647279,
        "tau_S": 0.0,
        "time_gain_S_over_F": 0.0
      },
      {
        "epsilon": 0.01,
        "tau_F": 14.728822369561438,
        "tau_S": 8.335544934392548,
        "time_gain_S_over_F": 0.5659342427551284
      },
      {
        "epsilon": 0.005,
        "tau_F": 18.841656538112165,
        "tau_S": 12.520488975171142,
        "time_gain_S_over_F": 0.6645110502808067
      },
      {
        "epsilon": 0.001,
        "tau_F": 28.998885911431795,
        "tau_S": 22.865045969431485,
        "time_gain_S_over_F": 0.7884801519363798
      },
      {
        "epsilon": 0.0001,
        "tau_F": 43.564310082130746,
        "tau_S": 39.411181331911514,
        "time_gain_S_over_F": 0.9046667158876283
      },
      {
        "epsilon": 1e-05,
        "tau_F": 62.244587466808774,
        "tau_S": 57.49522036178194,
        "time_gain_S_over_F": 0.923698311800052
      },
      {
        "epsilon": 1e-06,
        "tau_F": 81.42995013958144,
        "tau_S": 76.20589292419054,
        "time_gain_S_over_F": 0.9358459976159117
      }
    ]
  },
  {
    "L": 12,
    "n_ss": 0.2905243268251117,
    "n_F0": -1.0380585280245214e-14,
    "n_S0": 0.2435771128826291,
    "Gamma_density_F": 0.11885950726685943,
    "Gamma_density_S": 0.11885950726685943,
    "eta_density": 1.0,
    "settling_times": [
      {
        "epsilon": 0.1,
        "tau_F": 0.4531525281769933,
        "tau_S": 0.0,
        "time_gain_S_over_F": 0.0
      },
      {
        "epsilon": 0.05,
        "tau_F": 2.448446817753953,
        "tau_S": 0.0,
        "time_gain_S_over_F": 0.0
      },
      {
        "epsilon": 0.01,
        "tau_F": 12.764484660810634,
        "tau_S": 8.389625171742248,
        "time_gain_S_over_F": 0.657263132408312
      },
      {
        "epsilon": 0.005,
        "tau_F": 15.321069728909084,
        "tau_S": 11.292648105397722,
        "time_gain_S_over_F": 0.737066556396503
      },
      {
        "epsilon": 0.001,
        "tau_F": 24.07711841782868,
        "tau_S": 21.871083969854723,
        "time_gain_S_over_F": 0.9083763094199667
      },
      {
        "epsilon": 0.0001,
        "tau_F": 41.11603289131672,
        "tau_S": 38.200129834640435,
        "time_gain_S_over_F": 0.9290811186871073
      },
      {
        "epsilon": 1e-05,
        "tau_F": 59.341135347348896,
        "tau_S": 55.78337359786995,
        "time_gain_S_over_F": 0.9400456070034073
      },
      {
        "epsilon": 1e-06,
        "tau_F": 78.46882931523852,
        "tau_S": 74.38066908223882,
        "time_gain_S_over_F": 0.947900838222321
      }
    ]
  }
]


==> reproducibility/pxp_upward_large/observables/data/mixed_witness_L8.csv <==
t,O_allg,O_Gibbs_beta1,O_ss,n_allg,n_Gibbs_beta1,energy_density_allg,energy_density_Gibbs_beta1
0.000000000000000000e+00,4.940492459581946605e-15,2.011432839319846622e-01,2.980682881400788520e-01,4.940492459581946605e-15,2.442862675202276956e-01,0.000000000000000000e+00,-4.314298358824301127e-01
5.000000000000000278e-02,7.421454921943126948e-03,2.031641200068355080e-01,2.980682881400788520e-01,7.421454921943126948e-03,2.460590783130420234e-01,0.000000000000000000e+00,-4.289495830620649319e-01
1.000000000000000056e-01,1.947668439482458380e-02,2.051343885798658784e-01,2.980682881400788520e-01,1.947668439482458380e-02,2.477833622735829133e-01,0.000000000000000000e+00,-4.264897369371696834e-01
1.500000000000000222e-01,3.575844448623521910e-02,2.070284430508808615e-01,2.980682881400788520e-01,3.575844448623521910e-02,2.494334398904478611e-01,0.000000000000000000e+00,-4.240499683956699961e-01
2.000000000000000111e-01,5.575070841060958404e-02,2.088229090719619097e-01,2.980682881400788520e-01,5.575070841060958404e-02,2.509858980960838482e-01,0.000000000000000000e+00,-4.216298902412191629e-01
2.500000000000000000e-01,7.885155302806745592e-02,2.104972246973535466e-01,2.980682881400788520e-01,7.885155302806745592e-02,2.524201310090157802e-01,0.000000000000000000e+00,-4.192290631166224468e-01
3.000000000000000444e-01,1.043983570883022238e-01,2.120340825122037365e-01,2.980682881400788520e-01,1.043983570883022238e-01,2.537187827229440695e-01,0.000000000000000000e+00,-4.168470021074042187e-01
3.500000000000000333e-01,1.316938318297644073e-01,2.134197638695864707e-01,2.980682881400788520e-01,1.316938318297644073e-01,2.548680822589358130e-01,0.000000000000000000e+00,-4.144831838934932566e-01
4.000000000000000222e-01,1.600314747514814673e-01,2.146443596917201602e-01,2.980682881400788520e-01,1.600314747514814673e-01,2.558580651232909009e-01,0.000000000000000000e+00,-4.121370543157071853e-01
4.500000000000000111e-01,1.887192068294987479e-01,2.157018765653678505e-01,2.980682881400788520e-01,1.887192068294987479e-01,2.566826801878074882e-01,0.000000000000000000e+00,-4.098080362243968211e-01
5.000000000000000000e-01,2.171001979483496158e-01,2.165902308940858001e-01,2.980682881400788520e-01,2.171001979483496158e-01,2.573397846420642510e-01,0.000000000000000000e+00,-4.074955374797847307e-01
5.500000000000000444e-01,2.445701759517281970e-01,2.173111375008605073e-01,2.980682881400788520e-01,2.445701759517281970e-01,2.578310333985457947e-01,0.000000000000000000e+00,-4.051989589768529854e-01
6.000000000000000888e-01,2.705908215113340121e-01,2.178699021782950496e-01,2.980682881400788520e-01,2.705908215113340121e-01,2.581616724354712789e-01,0.000000000000000000e+00,-4.029177025717621818e-01
6.500000000000000222e-01,2.946991462194438194e-01,2.182751301728336757e-01,2.980682881400788520e-01,2.946991462194438194e-01,2.583402480519916278e-01,0.000000000000000000e+00,-4.006511787915796319e-01
7.000000000000000666e-01,3.165130119635816697e-01,2.185383644166387085e-01,2.980682881400788520e-01,3.165130119635816697e-01,2.583782458380829983e-01,0.000000000000000000e+00,-3.983988142144445632e-01
7.500000000000000000e-01,3.357331591673203830e-01,2.186736684751259263e-01,2.980682881400788520e-01,3.357331591673203830e-01,2.582896743164528885e-01,0.000000000000000000e+00,-3.961600584132697334e-01
8.000000000000000444e-01,3.521422603182123856e-01,2.186971696828419742e-01,2.980682881400788520e-01,3.521422603182123856e-01,2.580906087191250364e-01,0.000000000000000000e+00,-3.939343903628299559e-01
8.500000000000000888e-01,3.656016005481356745e-01,2.186265778465064646e-01,2.980682881400788520e-01,3.656016005481356745e-01,2.577987102682841036e-01,0.000000000000000000e+00,-3.917213242177768895e-01
9.000000000000000222e-01,3.760460119294518622e-01,2.184806942746975456e-01,2.980682881400788520e-01,3.760460119294518622e-01,2.574327357125019700e-01,0.000000000000000000e+00,-3.895204143780445216e-01
9.500000000000000666e-01,3.834776602053836525e-01,2.182789248368044999e-01,2.980682881400788520e-01,3.834776602053836525e-01,2.570120508136516935e-01,0.000000000000000000e+00,-3.873312597684724357e-01
1.000000000000000000e+00,3.879592126168430744e-01,2.180408093558319771e-01,2.980682881400788520e-01,3.879592126168430744e-01,2.565561600829730504e-01,0.000000000000000000e+00,-3.851535072714108443e-01
1.050000000000000044e+00,3.896068158153863648e-01,2.177855779986596352e-01,2.980682881400788520e-01,3.896068158153863648e-01,2.560842634251376815e-01,0.000000000000000000e+00,-3.829868542647805740e-01
1.100000000000000089e+00,3.885831966328453513e-01,2.175317435383121167e-01,2.980682881400788520e-01,3.885831966328453513e-01,2.556148485616497323e-01,0.000000000000000000e+00,-3.808310502333753234e-01
1.150000000000000133e+00,3.850910783852258268e-01,2.172967365127411732e-01,2.980682881400788520e-01,3.850910783852258268e-01,2.551653262565510283e-01,0.000000000000000000e+00,-3.786858974380979403e-01
1.200000000000000178e+00,3.793669929203690172e-01,2.170965884697484416e-01,2.980682881400788520e-01,3.793669929203690172e-01,2.547517135343390637e-01,0.000000000000000000e+00,-3.765512506459065545e-01
1.250000000000000000e+00,3.716754734712067743e-01,2.169456667313120479e-01,2.980682881400788520e-01,3.716754734712067743e-01,2.543883683255302453e-01,0.000000000000000000e+00,-3.744270159421820843e-01
1.300000000000000044e+00,3.623035429180674338e-01,2.168564624823954012e-01,2.980682881400788520e-01,3.623035429180674338e-01,2.540877773490365366e-01,0.000000000000000000e+00,-3.723131486664113532e-01
1.350000000000000089e+00,3.515553709066974730e-01,2.168394325255293964e-01,2.980682881400788520e-01,3.515553709066974730e-01,2.538603975786243860e-01,0.000000000000000000e+00,-3.702096505309500074e-01
1.400000000000000133e+00,3.397469629601940766e-01,2.169028937666521717e-01,2.980682881400788520e-01,3.397469629601940766e-01,2.537145503667012081e-01,0.000000000000000000e+00,-3.681165660004905860e-01
1.450000000000000178e+00,3.272007636167249545e-01,2.170529684222382572e-01,2.980682881400788520e-01,3.272007636167249545e-01,2.536563662248464412e-01,0.000000000000000000e+00,-3.660339780260804532e-01
1.500000000000000000e+00,3.142400990095415292e-01,2.172935770654104704e-01,2.980682881400788520e-01,3.142400990095415847e-01,2.536897773895542829e-01,0.000000000000000000e+00,-3.639620032414391249e-01
1.550000000000000044e+00,3.011834448462601954e-01,2.176264759542710370e-01,2.980682881400788520e-01,3.011834448462601954e-01,2.538165546283119300e-01,0.000000000000000000e+00,-3.619007867404082091e-01
1.600000000000000089e+00,2.883385742525872431e-01,2.180513345974840478e-01,2.980682881400788520e-01,2.883385742525872431e-01,2.540363842536974559e-01,0.000000000000000000e+00,-3.598504965621344698e-01
1.650000000000000133e+00,2.759967064358233024e-01,2.185658491933788472e-01,2.980682881400788520e-01,2.759967064358233024e-01,2.543469809948522564e-01,0.000000000000000000e+00,-3.578113180147347583e-01
1.700000000000000178e+00,2.644268320423073249e-01,2.191658874088395770e-01,2.980682881400788520e-01,2.644268320423073249e-01,2.547442322056949759e-01,0.000000000000000000e+00,-3.557834479685531570e-01
1.750000000000000000e+00,2.538704265514922231e-01,2.198456599191898619e-01,2.980682881400788520e-01,2.538704265514922231e-01,2.552223688438587379e-01,0.000000000000000000e+00,-3.537670892466877604e-01
1.800000000000000044e+00,2.445367739283280106e-01,2.205979141843878999e-01,2.980682881400788520e-01,2.445367739283280106e-01,2.557741587077215772e-01,0.000000000000000000e+00,-3.517624452333362184e-01
1.850000000000000089e+00,2.365991073558033897e-01,2.214141460630996705e-01,2.980682881400788520e-01,2.365991073558033897e-01,2.563911175441060397e-01,0.000000000000000000e+00,-3.497697148100625264e-01
1.900000000000000133e+00,2.301917341755219393e-01,2.222848250375668577e-01,2.980682881400788520e-01,2.301917341755219393e-01,2.570637338092318647e-01,0.000000000000000000e+00,-3.477890877166499028e-01
1.950000000000000178e+00,2.254082535172792778e-01,2.231996290127279958e-01,2.980682881400788520e-01,2.254082535172792778e-01,2.577817030544647947e-01,0.000000000000000000e+00,-3.458207404173674337e-01
2.000000000000000000e+00,2.223009053742015517e-01,2.241476848394397536e-01,2.980682881400788520e-01,2.223009053742015517e-01,2.585341680930232644e-01,0.000000000000000000e+00,-3.438648325358353852e-01
2.050000000000000266e+00,2.208810182857788018e-01,2.251178108745629514e-01,2.980682881400788520e-01,2.208810182857788018e-01,2.593099612648498420e-01,0.000000000000000000e+00,-3.419215039028684622e-01
2.100000000000000089e+00,2.211204584778575233e-01,2.260987580163131838e-01,2.980682881400788520e-01,2.211204584778575233e-01,2.600978452405564578e-01,0.000000000000000000e+00,-3.399908722424326291e-01
2.149999999999999911e+00,2.229539340200039077e-01,2.270794457345236550e-01,2.980682881400788520e-01,2.229539340200039077e-01,2.608867488847027571e-01,0.000000000000000000e+00,-3.380730315017906329e-01
2.200000000000000178e+00,2.262819785395238370e-01,2.280491896528787921e-01,2.980682881400788520e-01,2.262819785395238370e-01,2.616659947342519499e-01,0.000000000000000000e+00,-3.361680508137310230e-01
2.250000000000000000e+00,2.309744323527063714e-01,2.289979172422305920e-01,2.980682881400788520e-01,2.309744323527063714e-01,2.624255146484317236e-01,0.000000000000000000e+00,-3.342759740620122044e-01
2.300000000000000266e+00,2.368742532959208225e-01,2.299163681669967874e-01,2.980682881400788520e-01,2.368742532959208225e-01,2.631560501676312724e-01,0.000000000000000000e+00,-3.323968200063455170e-01
2.350000000000000089e+00,2.438015208742036755e-01,2.307962758132086067e-01,2.980682881400788520e-01,2.438015208742036755e-01,2.638493341042834617e-01,0.000000000000000000e+00,-3.305305829107488824e-01
2.400000000000000355e+00,2.515575392597635407e-01,2.316305265448635464e-01,2.980682881400788520e-01,2.515575392597635407e-01,2.644982499057936809e-01,0.000000000000000000e+00,-3.286772336093004010e-01
2.450000000000000178e+00,2.599289897639504576e-01,2.324132933154428315e-01,2.980682881400788520e-01,2.599289897639504576e-01,2.650969654090732375e-01,0.000000000000000000e+00,-3.268367209363042813e-01
2.500000000000000000e+00,2.686921243565194017e-01,2.331401404343516059e-01,2.980682881400788520e-01,2.686921243565194017e-01,2.656410377787322696e-01,0.000000000000000000e+00,-3.250089734438063038e-01
2.550000000000000266e+00,2.776170224316202861e-01,2.338080965813748024e-01,2.980682881400788520e-01,2.776170224316202861e-01,2.661274867141921741e-01,0.000000000000000000e+00,-3.231939013281736606e-01
2.600000000000000089e+00,2.864719490520135081e-01,2.344156935979332390e-01,2.980682881400788520e-01,2.864719490520135081e-01,2.665548334468287872e-01,0.000000000000000000e+00,-3.213913984889554820e-01
2.650000000000000355e+00,2.950278524093303267e-01,2.349629691755800165e-01,2.980682881400788520e-01,2.950278524093303267e-01,2.669231036403043045e-01,0.000000000000000000e+00,-3.196013446472442121e-01
2.700000000000000178e+00,3.030630216619411565e-01,2.354514323128461539e-01,2.980682881400788520e-01,3.030630216619411565e-01,2.672337930585393373e-01,0.000000000000000000e+00,-3.178236074569316671e-01
2.750000000000000000e+00,3.103678961733057351e-01,2.358839913124549104e-01,2.980682881400788520e-01,3.103678961733057351e-01,2.674897957674776117e-01,0.000000000000000000e+00,-3.160580445502274016e-01
2.800000000000000266e+00,3.167499775311302113e-01,2.362648451207692568e-01,2.980682881400788520e-01,3.167499775311302113e-01,2.676952956675859863e-01,0.000000000000000000e+00,-3.143045054681674610e-01
2.850000000000000089e+00,3.220387515232103204e-01,2.365993399367405936e-01,2.980682881400788520e-01,3.220387515232103204e-01,2.678556232804545356e-01,0.000000000000000000e+00,-3.125628334371398642e-01
2.900000000000000355e+00,3.260904836550883590e-01,2.368937941942616532e-01,2.980682881400788520e-01,3.260904836550883590e-01,2.679770808905835855e-01,0.000000000000000000e+00,-3.108328669632198227e-01
2.950000000000000178e+00,3.287927136789376426e-01,2.371552961966728323e-01,2.980682881400788520e-01,3.287927136789376426e-01,2.680667403193669474e-01,0.000000000000000000e+00,-3.091144412269413722e-01
3.000000000000000000e+00,3.300682461188398364e-01,2.373914797962899115e-01,2.980682881400788520e-01,3.300682461188398364e-01,2.681322187234454479e-01,0.000000000000000000e+00,-3.074073892715553091e-01
3.050000000000000266e+00,3.298784181527409931e-01,2.376102845038806644e-01,2.980682881400788520e-01,3.298784181527409931e-01,2.681814388026358409e-01,0.000000000000000000e+00,-3.057115429875519874e-01
3.100000000000000089e+00,3.282254256599573816e-01,2.378197072231221787e-01,2.980682881400788520e-01,3.282254256599573816e-01,2.682223806136049271e-01,0.000000000000000000e+00,-3.040267339048269846e-01
3.150000000000000355e+00,3.251535039654663284e-01,2.380275533787395981e-01,2.980682881400788520e-01,3.251535039654663284e-01,2.682628327598605145e-01,0.000000000000000000e+00,-3.023527938112091085e-01
3.200000000000000178e+00,3.207487920231097411e-01,2.382411954990427405e-01,2.980682881400788520e-01,3.207487920231097411e-01,2.683101510212260732e-01,0.000000000000000000e+00,-3.006895552218333267e-01
3.250000000000000000e+00,3.151377567208007990e-01,2.384673472914364267e-01,2.980682881400788520e-01,3.151377567208007990e-01,2.683710324642374911e-01,0.000000000000000000e+00,-2.990368517280108107e-01
3.300000000000000266e+00,3.084841159093527074e-01,2.387118608961728006e-01,2.980682881400788520e-01,3.084841159093527074e-01,2.684513127218435269e-01,0.000000000000000000e+00,-2.973945182567071521e-01
3.350000000000000089e+00,3.009842718655450500e-01,2.389795543195086525e-01,2.980682881400788520e-01,3.009842718655450500e-01,2.685557934467614483e-01,0.000000000000000000e+00,-2.957623912725277915e-01
3.400000000000000355e+00,2.928613473572415637e-01,2.392740750511150871e-01,2.980682881400788520e-01,2.928613473572415637e-01,2.686881059464471533e-01,0.000000000000000000e+00,-2.941403089533208837e-01
3.450000000000000178e+00,2.843579994397446020e-01,2.395978045984820115e-01,2.980682881400788520e-01,2.843579994397446020e-01,2.688506157353061643e-01,0.000000000000000000e+00,-2.925281113682411949e-01
3.500000000000000000e+00,2.757282659105833589e-01,2.399518071758738880e-01,2.980682881400788520e-01,2.757282659105833589e-01,2.690443712442371904e-01,0.000000000000000000e+00,-2.909256406836329689e-01
3.550000000000000266e+00,2.672287698286067714e-01,2.403358241333901080e-01,2.980682881400788520e-01,2.672287698286067714e-01,2.692690982751412831e-01,0.000000000000000000e+00,-2.893327414175120293e-01
3.600000000000000089e+00,2.591096625090487660e-01,2.407483139789946824e-01,2.980682881400788520e-01,2.591096625090487660e-01,2.695232400548092100e-01,0.000000000000000000e+00,-2.877492607581453310e-01
3.650000000000000355e+00,2.516057193966326211e-01,2.411865361145295594e-01,2.980682881400788520e-01,2.516057193966326211e-01,2.698040410101698039e-01,0.000000000000000000e+00,-2.861750489564025557e-01
3.700000000000000178e+00,2.449280119154097490e-01,2.416466747577884211e-01,2.980682881400788520e-01,2.449280119154097490e-01,2.701076707373441521e-01,0.000000000000000000e+00,-2.846099597955572547e-01
3.750000000000000000e+00,2.392565593848542949e-01,2.421239980343170284e-01,2.980682881400788520e-01,2.392565593848542949e-01,2.704293831479482324e-01,0.000000000000000000e+00,-2.830538511363119847e-01
3.800000000000000266e+00,2.347343182811536255e-01,2.426130459632336867e-01,2.980682881400788520e-01,2.347343182811536255e-01,2.707637045161588318e-01,0.000000000000000000e+00,-2.815065855292508967e-01
3.850000000000000089e+00,2.314627939427031378e-01,2.431078400863933009e-01,2.980682881400788520e-01,2.314627939427031378e-01,2.711046431745925411e-01,0.000000000000000000e+00,-2.799680308819923469e-01
3.900000000000000355e+00,2.294994671468995606e-01,2.436021068387573263e-01,2.980682881400788520e-01,2.294994671468995606e-01,2.714459129551732852e-01,0.000000000000000000e+00,-2.784380611641596448e-01
3.950000000000000178e+00,2.288571217573639738e-01,2.440895064508037948e-01,2.980682881400788520e-01,2.288571217573639738e-01,2.717811621638184238e-01,0.000000000000000000e+00,-2.769165571301461237e-01
4.000000000000000000e+00,2.295050481968209932e-01,2.445638592132606814e-01,2.980682881400788520e-01,2.295050481968209932e-01,2.721041999170145109e-01,0.000000000000000000e+00,-2.754034070375386278e-01
4.049999999999999822e+00,2.313719897430758232e-01,2.450193613042016272e-01,2.980682881400788520e-01,2.313719897430758232e-01,2.724092120380143256e-01,0.000000000000000000e+00,-2.738985073381273172e-01
4.100000000000000533e+00,2.343506031166697756e-01,2.454507830459931872e-01,2.980682881400788520e-01,2.343506031166697756e-01,2.726909593778505947e-01,0.000000000000000000e+00,-2.724017633185744081e-01
4.150000000000000355e+00,2.383031288334548359e-01,2.458536433785527553e-01,2.980682881400788520e-01,2.383031288334548359e-01,2.729449523454536286e-01,0.000000000000000000e+00,-2.709130896690087331e-01
4.200000000000000178e+00,2.430679156756959114e-01,2.462243554496832965e-01,2.980682881400788520e-01,2.430679156756959114e-01,2.731675965456779598e-01,0.000000000000000000e+00,-2.694324109599470218e-01
4.250000000000000000e+00,2.484664202893093199e-01,2.465603394707499008e-01,2.980682881400788520e-01,2.484664202893093199e-01,2.733563056718273376e-01,0.000000000000000000e+00,-2.679596620107742022e-01
4.299999999999999822e+00,2.543103076058720879e-01,2.468601003026732466e-01,2.980682881400788520e-01,2.543103076058720879e-01,2.735095791163202339e-01,0.000000000000000000e+00,-2.664947881364702065e-01
4.350000000000000533e+00,2.604083082532833160e-01,2.471232685612728130e-01,2.980682881400788520e-01,2.604083082532833160e-01,2.736270430875698545e-01,0.000000000000000000e+00,-2.650377452629701924e-01
4.400000000000000355e+00,2.665725409423089776e-01,2.473506053061002574e-01,2.980682881400788520e-01,2.665725409423089776e-01,2.737094552966414795e-01,0.000000000000000000e+00,-2.635884999054120548e-01
4.450000000000000178e+00,2.726240750007150604e-01,2.475439715550707132e-01,2.980682881400788520e-01,2.726240750007150604e-01,2.737586744557937712e-01,0.000000000000000000e+00,-2.621470290072305254e-01
4.500000000000000000e+00,2.783975838826156513e-01,2.477062649106822056e-01,2.980682881400788520e-01,2.783975838826156513e-01,2.737775968748343280e-01,0.000000000000000000e+00,-2.607133196415216125e-01
4.549999999999999822e+00,2.837450175416711406e-01,2.478413264658529680e-01,2.980682881400788520e-01,2.837450175416711406e-01,2.737700633237576953e-01,0.000000000000000000e+00,-2.592873685790470506e-01
4.600000000000000533e+00,2.885382934447700554e-01,2.479538218631608115e-01,2.980682881400788520e-01,2.885382934447700554e-01,2.737407400361345222e-01,0.000000000000000000e+00,-2.578691817297369959e-01
4.650000000000000355e+00,2.926710671806825870e-01,2.480491009058420349e-01,2.980682881400788520e-01,2.926710671806825870e-01,2.736949782524797370e-01,0.000000000000000000e+00,-2.564587734663771323e-01
4.700000000000000178e+00,2.960596899922354197e-01,2.481330404667821121e-01,2.980682881400788520e-01,2.960596899922354197e-01,2.736386570508276272e-01,0.000000000000000000e+00,-2.550561658404552068e-01
4.750000000000000000e+00,2.986434897169282787e-01,2.482118756246481650e-01,2.980682881400788520e-01,2.986434897169282787e-01,2.735780143947391663e-01,0.000000000000000000e+00,-2.536613877009104567e-01
4.800000000000000711e+00,3.003845228988364924e-01,2.482920239911667881e-01,2.980682881400788520e-01,3.003845228988364924e-01,2.735194713638510189e-01,0.000000000000000000e+00,-2.522744737268424187e-01
4.850000000000000533e+00,3.012669402525526285e-01,2.483799081001469566e-01,2.980682881400788520e-01,3.012669402525526285e-01,2.734694544386782056e-01,0.000000000000000000e+00,-2.508954633853126559e-01
4.900000000000000355e+00,3.012960877169993945e-01,2.484817805278927705e-01,2.980682881400788520e-01,3.012960877169993945e-01,2.734342205104185464e-01,0.000000000000000000e+00,-2.495243998252581474e-01
4.950000000000000178e+00,3.004974347148054448e-01,2.486035561260088178e-01,2.980682881400788520e-01,3.004974347148054448e-01,2.734196889978540712e-01,0.000000000000000000e+00,-2.481613287184528949e-01
5.000000000000000000e+00,2.989153844217782852e-01,2.487506553890123373e-01,2.980682881400788520e-01,2.989153844217782852e-01,2.734312850948623086e-01,0.000000000000000000e+00,-2.468062970584999627e-01
5.050000000000000711e+00,2.966119827243231533e-01,2.489278625654992583e-01,2.980682881400788520e-01,2.966119827243231533e-01,2.734737977584111301e-01,0.000000000000000000e+00,-2.454593519291187187e-01
5.100000000000000533e+00,2.936655079054282802e-01,2.491392016645836982e-01,2.980682881400788520e-01,2.936655079054282802e-01,2.735512555899413112e-01,0.000000000000000000e+00,-2.441205392535768792e-01
5.150000000000000355e+00,2.901688962388724868e-01,2.493878330177634328e-01,2.980682881400788520e-01,2.901688962388724868e-01,2.736668232715665505e-01,0.000000000000000000e+00,-2.427899025380310383e-01
5.200000000000000178e+00,2.862279429405409914e-01,2.496759725367911908e-01,2.980682881400788520e-01,2.862279429405409914e-01,2.738227206990642149e-01,0.000000000000000000e+00,-2.414674816227298793e-01
5.250000000000000000e+00,2.819592154034968323e-01,2.500048352656411565e-01,2.980682881400788520e-01,2.819592154034968323e-01,2.740201664112851265e-01,0.000000000000000000e+00,-2.401533114564393945e-01
5.300000000000000711e+00,2.774876268996779305e-01,2.503746042639293790e-01,2.980682881400788520e-01,2.774876268996779305e-01,2.742593463550249688e-01,0.000000000000000000e+00,-2.388474209109560931e-01
5.350000000000000533e+00,2.729436429376663753e-01,2.507844252852988731e-01,2.980682881400788520e-01,2.729436429376663753e-01,2.745394084506992405e-01,0.000000000000000000e+00,-2.375498316540037846e-01
5.400000000000000355e+00,2.684601266734962244e-01,2.512324271337487702e-01,2.980682881400788520e-01,2.684601266734962244e-01,2.748584828437520833e-01,0.000000000000000000e+00,-2.362605571000325200e-01
5.450000000000000178e+00,2.641688703576191566e-01,2.517157670018277393e-01,2.980682881400788520e-01,2.641688703576191566e-01,2.752137271477542724e-01,0.000000000000000000e+00,-2.349796014592656079e-01
5.500000000000000000e+00,2.601969020756299544e-01,2.522306995271332841e-01,2.980682881400788520e-01,2.601969020756299544e-01,2.756013954176939618e-01,0.000000000000000000e+00,-2.337069589056064434e-01
5.550000000000000711e+00,2.566626959678830477e-01,2.527726677595119043e-01,2.980682881400788520e-01,2.566626959678830477e-01,2.760169290478743376e-01,0.000000000000000000e+00,-2.324426128836245276e-01
5.600000000000000533e+00,2.536724448965433920e-01,2.533364137238337532e-01,2.980682881400788520e-01,2.536724448965433920e-01,2.764550672811996179e-01,0.000000000000000000e+00,-2.311865355736582028e-01
5.650000000000000355e+00,2.513165731813206127e-01,2.539161058058678755e-01,2.980682881400788520e-01,2.513165731813206127e-01,2.769099745590756223e-01,0.000000000000000000e+00,-2.299386875320768853e-01
5.700000000000000178e+00,2.496666708581702643e-01,2.545054797948428926e-01,2.980682881400788520e-01,2.496666708581702643e-01,2.773753815469364725e-01,0.000000000000000000e+00,-2.286990175209359100e-01
5.750000000000000000e+00,2.487730188728837499e-01,2.550979900977572434e-01,2.980682881400788520e-01,2.487730188728837499e-01,2.778447363515257895e-01,0.000000000000000000e+00,-2.274674625376854609e-01
5.800000000000000711e+00,2.486628474174902570e-01,2.556869674072443921e-01,2.980682881400788520e-01,2.486628474174902570e-01,2.783113622123803421e-01,0.000000000000000000e+00,-2.262439480513596113e-01
5.850000000000000533e+00,2.493394296507929209e-01,2.562657789638981276e-01,2.980682881400788520e-01,2.493394296507929209e-01,2.787686178085907462e-01,0.000000000000000000e+00,-2.250283884469266582e-01
5.900000000000000355e+00,2.507820641049336441e-01,2.568279875092975284e-01,2.980682881400788520e-01,2.507820641049336441e-01,2.792100562767368954e-01,0.000000000000000000e+00,-2.238206876743938367e-01
5.950000000000000178e+00,2.529469458825060468e-01,2.573675050780537821e-01,2.980682881400788520e-01,2.529469458825060468e-01,2.796295790874573917e-01,0.000000000000000000e+00,-2.226207400940356240e-01
6.000000000000000000e+00,2.557688743608805271e-01,2.578787379233282717e-01,2.980682881400788520e-01,2.557688743608805271e-01,2.800215810737216038e-01,0.000000000000000000e+00,-2.214284315039333206e-01
6.050000000000000711e+00,2.591636983603946565e-01,2.583567191048365963e-01,2.980682881400788520e-01,2.591636983603946565e-01,2.803810831379495716e-01,0.000000000000000000e+00,-2.202436403311298641e-01
6.100000000000000533e+00,2.630313626198216848e-01,2.587972255834334323e-01,2.980682881400788520e-01,2.630313626198216848e-01,2.807038494797580164e-01,0.000000000000000000e+00,-2.190662389632462015e-01
6.150000000000000355e+00,2.672593947475037091e-01,2.591968770522832810e-01,2.980682881400788520e-01,2.672593947475037091e-01,2.809864865716410476e-01,0.000000000000000000e+00,-2.178960951935781376e-01
6.200000000000000178e+00,2.717266608885237078e-01,2.595532141806223825e-01,2.980682881400788520e-01,2.717266608885237078e-01,2.812265215555854736e-01,0.000000000000000000e+00,-2.167330737496313275e-01
6.250000000000000000e+00,2.763072209357363418e-01,2.598647544409086185e-01,2.980682881400788520e-01,2.763072209357363418e-01,2.814224582281919518e-01,0.000000000000000000e+00,-2.155770378728334713e-01
6.300000000000000711e+00,2.808741285786112707e-01,2.601310242223834335e-01,2.980682881400788520e-01,2.808741285786112707e-01,2.815738093139713571e-01,0.000000000000000000e+00,-2.144278509158787371e-01
6.350000000000000533e+00,2.853030450843357380e-01,2.603525664925575578e-01,2.980682881400788520e-01,2.853030450843357380e-01,2.816811042849395874e-01,0.000000000000000000e+00,-2.132853779238197967e-01
6.400000000000000355e+00,2.894755649981068935e-01,2.605309238420195905e-01,2.980682881400788520e-01,2.894755649981068935e-01,2.817458725585823553e-01,0.000000000000000000e+00,-2.121494871656278147e-01
6.450000000000000178e+00,2.932821832537339524e-01,2.606685973266719691e-01,2.980682881400788520e-01,2.932821832537339524e-01,2.817706024851165392e-01,0.000000000000000000e+00,-2.110200515844457836e-01
6.500000000000000000e+00,2.966248630314728407e-01,2.607689820945299775e-01,2.980682881400788520e-01,2.966248630314728407e-01,2.817586771082395414e-01,0.000000000000000000e+00,-2.098969501370956114e-01
6.550000000000000711e+00,2.994191892087946782e-01,2.608362813410231018e-01,2.980682881400788520e-01,2.994191892087946782e-01,2.817142882406711291e-01,0.000000000000000000e+00,-2.087800689964804113e-01
6.600000000000000533e+00,3.015961114087822859e-01,2.608754006664338876e-01,2.980682881400788520e-01,3.015961114087822859e-01,2.816423309258564434e-01,0.000000000000000000e+00,-2.076693025942256965e-01
6.650000000000000355e+00,3.031032924587153676e-01,2.608918254003992909e-01,2.980682881400788520e-01,3.031032924587153676e-01,2.815482808489102040e-01,0.000000000000000000e+00,-2.065645544851091864e-01
6.700000000000000178e+00,3.039060825521071041e-01,2.608914838995166074e-01,2.980682881400788520e-01,3.039060825521071041e-01,2.814380577014580220e-01,0.000000000000000000e+00,-2.054657380194139793e-01
6.750000000000000000e+00,3.039881375059546031e-01,2.608806002029769866e-01,2.980682881400788520e-01,3.039881375059546031e-01,2.813178778843902217e-01,0.000000000000000000e+00,-2.043727768141327117e-01
6.800000000000000711e+00,3.033516928903154386e-01,2.608655397357108052e-01,2.980682881400788520e-01,3.033516928903154386e-01,2.811941002375964449e-01,0.000000000000000000e+00,-2.032856050188561747e-01
6.850000000000000533e+00,3.020174966158263308e-01,2.608526519671804378e-01,2.980682881400788520e-01,3.020174966158263308e-01,2.810730687048822452e-01,0.000000000000000000e+00,-2.022041673770181847e-01
6.900000000000000355e+00,3.000243931171604483e-01,2.608481140562001754e-01,2.980682881400788520e-01,3.000243931171604483e-01,2.809609559649834942e-01,0.000000000000000000e+00,-2.011284190878338818e-01
6.950000000000000178e+00,2.974285447944778893e-01,2.608577795293374191e-01,2.980682881400788520e-01,2.974285447944778893e-01,2.808636120772010636e-01,0.000000000000000000e+00,-2.000583254786360843e-01
7.000000000000000000e+00,2.943022727598023081e-01,2.608870359464456889e-01,2.980682881400788520e-01,2.943022727598023081e-01,2.807864220965719526e-01,0.000000000000000000e+00,-1.989938615012624978e-01
7.050000000000000711e+00,2.907325005362872972e-01,2.609406752989009148e-01,2.980682881400788520e-01,2.907325005362872972e-01,2.807341764058605693e-01,0.000000000000000000e+00,-1.979350110695968779e-01
7.100000000000000533e+00,2.868187918650038637e-01,2.610227805652550193e-01,2.980682881400788520e-01,2.868187918650038637e-01,2.807109571910796908e-01,0.000000000000000000e+00,-1.968817662582466321e-01
7.150000000000000355e+00,2.826709871469628155e-01,2.611366314207156925e-01,2.980682881400788520e-01,2.826709871469628155e-01,2.807200440591730572e-01,0.000000000000000000e+00,-1.958341263845741198e-01
7.200000000000000178e+00,2.784064615270858689e-01,2.612846315710822820e-01,2.980682881400788520e-01,2.784064615270858689e-01,2.807638412708705067e-01,0.000000000000000000e+00,-1.947920969978828021e-01
7.250000000000000000e+00,2.741470498044220605e-01,2.614682595729641013e-01,2.980682881400788520e-01,2.741470498044220605e-01,2.808438284530112572e-01,0.000000000000000000e+00,-1.937556888004718092e-01
7.300000000000000711e+00,2.700157073092602777e-01,2.616880443288185365e-01,2.980682881400788520e-01,2.700157073092602777e-01,2.809605359813704961e-01,0.000000000000000000e+00,-1.927249165255196794e-01
7.350000000000000533e+00,2.661329993740025324e-01,2.619435657295896558e-01,2.980682881400788520e-01,2.661329993740025324e-01,2.811135455092290125e-01,0.000000000000000000e+00,-1.916997977963931510e-01
7.400000000000000355e+00,2.626135326805008052e-01,2.622334801840534579e-01,2.980682881400788520e-01,2.626135326805008052e-01,2.813015153831571746e-01,0.000000000000000000e+00,-1.906803519910374722e-01
7.450000000000000178e+00,2.595624573543935942e-01,2.625555700483744870e-01,2.980682881400788520e-01,2.595624573543935942e-01,2.815222299617409774e-01,0.000000000000000000e+00,-1.896665991336647095e-01
7.500000000000000000e+00,2.570721773106431907e-01,2.629068152780207335e-01,2.980682881400788520e-01,2.570721773106431907e-01,2.817726711614316204e-01,0.000000000000000000e+00,-1.886585588341090081e-01
7.550000000000000711e+00,2.552194067006013922e-01,2.632834849920973053e-01,2.980682881400788520e-01,2.552194067006013922e-01,2.820491099213994213e-01,0.000000000000000000e+00,-1.876562492930210768e-01
7.600000000000000533e+00,2.540627017408738642e-01,2.636812460899936039e-01,2.980682881400788520e-01,2.540627017408738642e-01,2.823472147288594303e-01,0.000000000000000000e+00,-1.866596863886582636e-01
7.650000000000000355e+00,2.536405798783188947e-01,2.640952856110538871e-01,2.980682881400788520e-01,2.536405798783188947e-01,2.826621738968984610e-01,0.000000000000000000e+00,-1.856688828584463491e-01
7.700000000000000178e+00,2.539703131176745399e-01,2.645204431943887768e-01,2.980682881400788520e-01,2.539703131176745399e-01,2.829888279529730322e-01,0.000000000000000000e+00,-1.846838475858417483e-01
7.750000000000000000e+00,2.550474510776675752e-01,2.649513497873443035e-01,2.980682881400788520e-01,2.550474510776675752e-01,2.833218082873824595e-01,0.000000000000000000e+00,-1.837045850003819203e-01
7.800000000000000711e+00,2.568460941772501283e-01,2.653825686714377241e-01,2.980682881400788520e-01,2.568460941772501283e-01,2.836556781310604070e-01,0.000000000000000000e+00,-1.827310945962266064e-01
7.850000000000000533e+00,2.593199008595780675e-01,2.658087349221003870e-01,2.980682881400788520e-01,2.593199008595780675e-01,2.839850719793037825e-01,0.000000000000000000e+00,-1.817633705720342330e-01
7.900000000000000355e+00,2.624037776038506964e-01,2.662246895864039398e-01,2.980682881400788520e-01,2.624037776038506964e-01,2.843048297456717277e-01,0.000000000000000000e+00,-1.808014015926777962e-01
7.950000000000000178e+00,2.660161691542300422e-01,2.666256051395362592e-01,2.980682881400788520e-01,2.660161691542300422e-01,2.846101222066518277e-01,0.000000000000000000e+00,-1.798451706711563791e-01
8.000000000000000000e+00,2.700618410086932375e-01,2.670070991507206837e-01,2.980682881400788520e-01,2.700618410086932375e-01,2.848965646674269658e-01,0.000000000000000000e+00,-1.788946551670628216e-01
8.050000000000000711e+00,2.744350282692906706e-01,2.673653335343439963e-01,2.980682881400788520e-01,2.744350282692906706e-01,2.851603162239614297e-01,0.000000000000000000e+00,-1.779498268961741125e-01
8.099999999999999645e+00,2.790228152668203232e-01,2.676970972623451961e-01,2.980682881400788520e-01,2.790228152668203232e-01,2.853981624967531494e-01,0.000000000000000000e+00,-1.770106523440794222e-01
8.150000000000000355e+00,2.837086090086932133e-01,2.679998709489360142e-01,2.980682881400788520e-01,2.837086090086932133e-01,2.856075802464673186e-01,0.000000000000000000e+00,-1.760770929753129044e-01
8.200000000000001066e+00,2.883755758396571167e-01,2.682718722684277468e-01,2.980682881400788520e-01,2.883755758396571167e-01,2.857867828312420366e-01,0.000000000000000000e+00,-1.751491056281428427e-01
8.250000000000000000e+00,2.929099235574185722e-01,2.685120817127131243e-01,2.980682881400788520e-01,2.929099235574185722e-01,2.859347460111166805e-01,0.000000000000000000e+00,-1.742266429840353126e-01
8.300000000000000711e+00,2.972039289871262757e-01,2.687202487203063650e-01,2.980682881400788520e-01,2.972039289871262757e-01,2.860512141302892219e-01,0.000000000000000000e+00,-1.733096540998283752e-01
8.349999999999999645e+00,3.011586318728796119e-01,2.688968786999752503e-01,2.980682881400788520e-01,3.011586318728796119e-01,2.861366871989596827e-01,0.000000000000000000e+00,-1.723980849898443524e-01
8.400000000000000355e+00,3.046861380525570095e-01,2.690432019180704626e-01,2.980682881400788520e-01,3.046861380525570095e-01,2.861923898425249857e-01,0.000000000000000000e+00,-1.714918792445450091e-01
8.450000000000001066e+00,3.077114965581011496e-01,2.691611256118889850e-01,2.980682881400788520e-01,3.077114965581011496e-01,2.862202234790799382e-01,0.000000000000000000e+00,-1.705909786719095322e-01
8.500000000000000000e+00,3.101741351279084791e-01,2.692531710269144285e-01,2.980682881400788520e-01,3.101741351279084791e-01,2.862227034216649479e-01,0.000000000000000000e+00,-1.696953239475056108e-01
8.550000000000000711e+00,3.120288556061707741e-01,2.693223973512898217e-01,2.980682881400788520e-01,3.120288556061707741e-01,2.862028828772178457e-01,0.000000000000000000e+00,-1.688048552592806284e-01
8.599999999999999645e+00,3.132464042217438238e-01,2.693723147362883652e-01,2.980682881400788520e-01,3.132464042217438238e-01,2.861642660296267460e-01,0.000000000000000000e+00,-1.679195129333840852e-01
8.650000000000000355e+00,3.138136415737053930e-01,2.694067887484050128e-01,2.980682881400788520e-01,3.138136415737053930e-01,2.861107125511979654e-01,0.000000000000000000e+00,-1.670392380279293043e-01
8.700000000000001066e+00,3.137333434452404535e-01,2.694299386996899526e-01,2.980682881400788520e-01,3.137333434452404535e-01,2.860463359879369949e-01,0.000000000000000000e+00,-1.661639728824703122e-01
8.750000000000000000e+00,3.130236667498575986e-01,2.694460323513857558e-01,2.980682881400788520e-01,3.130236667498575986e-01,2.859753985125985110e-01,0.000000000000000000e+00,-1.652936616121279678e-01
8.800000000000000711e+00,3.117173156135775169e-01,2.694593794853347712e-01,2.980682881400788520e-01,3.117173156135775169e-01,2.859022045390099964e-01,0.000000000000000000e+00,-1.644282505367519465e-01
8.849999999999999645e+00,3.098604415582636440e-01,2.694742267913707856e-01,2.980682881400788520e-01,3.098604415582636440e-01,2.858309956450898470e-01,0.000000000000000000e+00,-1.635676885371907807e-01
8.900000000000000355e+00,3.075113097534805107e-01,2.694946564300590430e-01,2.980682881400788520e-01,3.075113097534805107e-01,2.857658491633268127e-01,0.000000000000000000e+00,-1.627119273326774751e-01
8.950000000000001066e+00,3.047387610886862497e-01,2.695244905013681747e-01,2.980682881400788520e-01,3.047387610886862497e-01,2.857105826689118611e-01,0.000000000000000000e+00,-1.618609216754368085e-01
9.000000000000000000e+00,3.016204980288270110e-01,2.695672034834685205e-01,2.980682881400788520e-01,3.016204980288270110e-01,2.856686664295529088e-01,0.000000000000000000e+00,-1.610146294608436335e-01
9.050000000000000711e+00,2.982412213549442970e-01,2.696258445040161655e-01,2.980682881400788520e-01,2.982412213549442970e-01,2.856431456793908641e-01,0.000000000000000000e+00,-1.601730117537471798e-01
9.099999999999999645e+00,2.946906452784807118e-01,2.697029710712208206e-01,2.980682881400788520e-01,2.946906452784807118e-01,2.856365743446050431e-01,0.000000000000000000e+00,-1.593360327338425586e-01
9.150000000000000355e+00,2.910614201734008644e-01,2.698005956262959359e-01,2.980682881400788520e-01,2.910614201734008644e-01,2.856509615828105031e-01,0.000000000000000000e+00,-1.585036595651457825e-01
9.200000000000001066e+00,2.874469952039673815e-01,2.699201459857436536e-01,2.980682881400788520e-01,2.874469952039673815e-01,2.856877322054091617e-01,0.000000000000000000e+00,-1.576758621966550256e-01
9.250000000000000000e+00,2.839394571450574722e-01,2.700624404254346467e-01,2.980682881400788520e-01,2.839394571450574722e-01,2.857477017357399895e-01,0.000000000000000000e+00,-1.568526131030532067e-01
9.300000000000000711e+00,2.806273862246942419e-01,2.702276778237004407e-01,2.980682881400788520e-01,2.806273862246942419e-01,2.858310665212803747e-01,0.000000000000000000e+00,-1.560338869757994518e-01
9.349999999999999645e+00,2.775937742568277966e-01,2.704154429338919141e-01,2.980682881400788520e-01,2.775937742568277966e-01,2.859374089715012168e-01,0.000000000000000000e+00,-1.552196603760926941e-01
9.400000000000000355e+00,2.749140539905293723e-01,2.706247265053299267e-01,2.980682881400788520e-01,2.749140539905293723e-01,2.860657176415237202e-01,0.000000000000000000e+00,-1.544099113619377961e-01
9.450000000000001066e+00,2.726542907882429922e-01,2.708539596234229574e-01,2.980682881400788520e-01,2.726542907882429922e-01,2.862144215336110964e-01,0.000000000000000000e+00,-1.536046191018811680e-01
9.500000000000000000e+00,2.708695878423752479e-01,2.711010613037113659e-01,2.980682881400788520e-01,2.708695878423752479e-01,2.863814376525006811e-01,0.000000000000000000e+00,-1.528037634878932627e-01
9.550000000000000711e+00,2.696027536786856915e-01,2.713634980596915103e-01,2.980682881400788520e-01,2.696027536786856915e-01,2.865642305356302377e-01,0.000000000000000000e+00,-1.520073247593869414e-01
9.600000000000001421e+00,2.688832754255200408e-01,2.716383538793204488e-01,2.980682881400788520e-01,2.688832754255200408e-01,2.867598821942686227e-01,0.000000000000000000e+00,-1.512152831494815719e-01
9.650000000000000355e+00,2.687266332608037045e-01,2.719224087983094229e-01,2.980682881400788520e-01,2.687266332608037045e-01,2.869651706546493819e-01,0.000000000000000000e+00,-1.504276185633995899e-01
9.700000000000001066e+00,2.691339808742385653e-01,2.722122240569234131e-01,2.980682881400788520e-01,2.691339808742385653e-01,2.871766550866627354e-01,0.000000000000000000e+00,-1.496443102973933625e-01
9.750000000000000000e+00,2.700922042555192748e-01,2.725042316768582218e-01,2.980682881400788520e-01,2.700922042555192748e-01,2.873907653573463117e-01,0.000000000000000000e+00,-1.488653368048811487e-01
9.800000000000000711e+00,2.715743574140178640e-01,2.727948262001210211e-01,2.980682881400788520e-01,2.715743574140178640e-01,2.876038937515826288e-01,0.000000000000000000e+00,-1.480906755146157439e-01
9.850000000000001421e+00,2.735404596686408785e-01,2.730804562951250070e-01,2.980682881400788520e-01,2.735404596686408785e-01,2.878124865655042885e-01,0.000000000000000000e+00,-1.473203027037929824e-01
9.900000000000000355e+00,2.759386258866474151e-01,2.733577139570222414e-01,2.980682881400788520e-01,2.759386258866474151e-01,2.880131332997329929e-01,0.000000000000000000e+00,-1.465541934271073210e-01
9.950000000000001066e+00,2.787064894151707883e-01,2.736234191084320200e-01,2.980682881400788520e-01,2.787064894151707883e-01,2.882026512585254552e-01,0.000000000000000000e+00,-1.457923215009350182e-01
1.000000000000000000e+01,2.817728682108742166e-01,2.738746975403008044e-01,2.980682881400788520e-01,2.817728682108742166e-01,2.883781634943173300e-01,0.000000000000000000e+00,-1.450346595401652838e-01
1.005000000000000071e+01,2.850596183778549286e-01,2.741090503163486347e-01,2.980682881400788520e-01,2.850596183778549286e-01,2.885371682207223398e-01,0.000000000000000000e+00,-1.442811790437369401e-01
1.010000000000000142e+01,2.884836162391591352e-01,2.743244129929028885e-01,2.980682881400788520e-01,2.884836162391591352e-01,2.886775980452736534e-01,0.000000000000000000e+00,-1.435318505237075104e-01
1.015000000000000036e+01,2.919588101612833331e-01,2.745192032724929065e-01,2.980682881400788520e-01,2.919588101612833331e-01,2.887978676396658062e-01,0.000000000000000000e+00,-1.427866436717295240e-01
1.020000000000000107e+01,2.953982863059106956e-01,2.746923560073092907e-01,2.980682881400788520e-01,2.953982863059106956e-01,2.888969087629235100e-01,0.000000000000000000e+00,-1.420455275561423314e-01
1.025000000000000000e+01,2.987162977396899954e-01,2.748433447900691662e-01,2.980682881400788520e-01,2.987162977396899954e-01,2.889741918743160554e-01,0.000000000000000000e+00,-1.413084708424690028e-01
1.030000000000000071e+01,3.018302131606415695e-01,2.749721897072882060e-01,2.980682881400788520e-01,3.018302131606415695e-01,2.890297339102860796e-01,0.000000000000000000e+00,-1.405754420299784313e-01
1.035000000000000142e+01,3.046623490830391856e-01,2.750794511757100880e-01,2.980682881400788520e-01,3.046623490830391856e-01,2.890640921454157852e-01,0.000000000000000000e+00,-1.398464096970570003e-01
1.040000000000000036e+01,3.071416568523319679e-01,2.751662101289643614e-01,2.980682881400788520e-01,3.071416568523319679e-01,2.890783444038060868e-01,0.000000000000000000e+00,-1.391213427484170317e-01
1.045000000000000107e+01,3.092052426227280271e-01,2.752340351607900359e-01,2.980682881400788520e-01,3.092052426227280271e-01,2.890740562265526337e-01,0.000000000000000000e+00,-1.384002106576264490e-01
1.050000000000000000e+01,3.107997038749080176e-01,2.752849375558739098e-01,2.980682881400788520e-01,3.107997038749080176e-01,2.890532359257741990e-01,0.000000000000000000e+00,-1.376829836990033640e-01
1.055000000000000071e+01,3.118822698527984882e-01,2.753213154421628728e-01,2.980682881400788520e-01,3.118822698527984882e-01,2.890182787585197643e-01,0.000000000000000000e+00,-1.369696331635689435e-01
1.060000000000000142e+01,3.124217353772192340e-01,2.753458885722650518e-01,2.980682881400788520e-01,3.124217353772192340e-01,2.889719017277103119e-01,0.000000000000000000e+00,-1.362601315544524905e-01
1.065000000000000036e+01,3.123991780201088586e-01,2.753616254794040152e-01,2.980682881400788520e-01,3.123991780201088586e-01,2.889170707551882433e-01,0.000000000000000000e+00,-1.355544527578423919e-01
1.070000000000000107e+01,3.118084479890128602e-01,2.753716649488591739e-01,2.980682881400788520e-01,3.118084479890128602e-01,2.888569221674880394e-01,0.000000000000000000e+00,-1.348525721862884330e-01
1.075000000000000000e+01,3.106564188462089815e-01,2.753792338930349803e-01,2.980682881400788520e-01,3.106564188462089815e-01,2.887946805822181884e-01,0.000000000000000000e+00,-1.341544668918322192e-01
1.080000000000000071e+01,3.089629860484541801e-01,2.753875638121559555e-01,2.980682881400788520e-01,3.089629860484541801e-01,2.887335753768653923e-01,0.000000000000000000e+00,-1.334601156470943684e-01
1.085000000000000142e+01,3.067607999522214968e-01,2.753998080590464026e-01,2.980682881400788520e-01,3.067607999522214968e-01,2.886767579583510157e-01,0.000000000000000000e+00,-1.327694989930464364e-01
1.090000000000000036e+01,3.040947210458505579e-01,2.754189621027968160e-01,2.980682881400788520e-01,3.040947210458505579e-01,2.886272220280745593e-01,0.000000000000000000e+00,-1.320825992527772663e-01
1.095000000000000107e+01,3.010209882756205713e-01,2.754477889012346137e-01,2.980682881400788520e-01,3.010209882756205713e-01,2.885877289523444689e-01,0.000000000000000000e+00,-1.313994005110983299e-01
1.100000000000000000e+01,2.976060967608282759e-01,2.754887513467033089e-01,2.980682881400788520e-01,2.976060967608282759e-01,2.885607402027390300e-01,0.000000000000000000e+00,-1.307198885603575444e-01
1.105000000000000071e+01,2.939253890273885728e-01,2.755439535464519474e-01,2.980682881400788520e-01,2.939253890273885728e-01,2.885483586277844958e-01,0.000000000000000000e+00,-1.300440508133258177e-01
1.110000000000000142e+01,2.900613739356791565e-01,2.756150924427704929e-01,2.980682881400788520e-01,2.900613739356791565e-01,2.885522800612226879e-01,0.000000000000000000e+00,-1.293718761845216447e-01
1.115000000000000036e+01,2.861017992612280292e-01,2.757034209758145171e-01,2.980682881400788520e-01,2.861017992612280292e-01,2.885737564699964453e-01,0.000000000000000000e+00,-1.287033549418189482e-01
1.120000000000000107e+01,2.821375166774708343e-01,2.758097236527372043e-01,2.980682881400788520e-01,2.821375166774708343e-01,2.886135715058038009e-01,0.000000000000000000e+00,-1.280384785306659667e-01
1.125000000000000000e+01,2.782601907597798685e-01,2.759343050208969972e-01,2.980682881400788520e-01,2.782601907597798685e-01,2.886720289582689891e-01,0.000000000000000000e+00,-1.273772393737196973e-01
1.130000000000000071e+01,2.745599155298104055e-01,2.760769911624738615e-01,2.980682881400788520e-01,2.745599155298104055e-01,2.887489542273895538e-01,0.000000000000000000e+00,-1.267196306491570335e-01
1.135000000000000142e+01,2.711228119141017578e-01,2.762371439456066113e-01,2.980682881400788520e-01,2.711228119141017578e-01,2.888437085507432056e-01,0.000000000000000000e+00,-1.260656460513664701e-01
1.140000000000000036e+01,2.680286863046573709e-01,2.764136873962838026e-01,2.980682881400788520e-01,2.680286863046573709e-01,2.889552153500969944e-01,0.000000000000000000e+00,-1.254152795381316410e-01
1.145000000000000107e+01,2.653488333663595600e-01,2.766051452084961060e-01,2.980682881400788520e-01,2.653488333663595600e-01,2.890819977153736287e-01,0.000000000000000000e+00,-1.247685250687755043e-01
1.150000000000000000e+01,2.631440647901860386e-01,2.768096880995576381e-01,2.980682881400788520e-01,2.631440647901860386e-01,2.892222257333621482e-01,0.000000000000000000e+00,-1.241253763380448655e-01
1.155000000000000071e+01,2.614630396303956328e-01,2.770251894535367132e-01,2.980682881400788520e-01,2.614630396303956328e-01,2.893737721046100719e-01,0.000000000000000000e+00,-1.234858265107339065e-01
1.160000000000000142e+01,2.603409613447729143e-01,2.772492874869700863e-01,2.980682881400788520e-01,2.603409613447729143e-01,2.895342742831900074e-01,0.000000000000000000e+00,-1.228498679621990719e-01
1.165000000000000036e+01,2.597986922027529233e-01,2.774794520237490181e-01,2.980682881400788520e-01,2.597986922027529233e-01,2.897012012267444203e-01,0.000000000000000000e+00,-1.222174920299542028e-01
1.170000000000000107e+01,2.598423181877339005e-01,2.777130538839149843e-01,2.980682881400788520e-01,2.598423181877339005e-01,2.898719227620629169e-01,0.000000000000000000e+00,-1.215886887814797424e-01
1.175000000000000000e+01,2.604631780042251932e-01,2.779474348750963220e-01,2.980682881400788520e-01,2.604631780042251932e-01,2.900437795554161036e-01,0.000000000000000000e+00,-1.209634468031977605e-01
1.180000000000000071e+01,2.616383495734698750e-01,2.781799764237610217e-01,2.980682881400788520e-01,2.616383495734698750e-01,2.902141517252883607e-01,0.000000000000000000e+00,-1.203417530152735976e-01
1.185000000000000142e+01,2.633315677748684358e-01,2.784081649922015567e-01,2.980682881400788520e-01,2.633315677748684358e-01,2.903805242438501355e-01,0.000000000000000000e+00,-1.197235925164858578e-01
1.190000000000000036e+01,2.654945294075014006e-01,2.786296525898541709e-01,2.980682881400788520e-01,2.654945294075014006e-01,2.905405474361425489e-01,0.000000000000000000e+00,-1.191089484628840289e-01
1.195000000000000107e+01,2.680685264732391437e-01,2.788423108960387808e-01,2.980682881400788520e-01,2.680685264732391437e-01,2.906920910943692204e-01,0.000000000000000000e+00,-1.184978019833040908e-01
1.200000000000000000e+01,2.709863377256314654e-01,2.790442777560379617e-01,2.980682881400788520e-01,2.709863377256314654e-01,2.908332909694465451e-01,0.000000000000000000e+00,-1.178901321340865005e-01
1.205000000000000071e+01,2.741743014734101536e-01,2.792339950833287454e-01,2.980682881400788520e-01,2.741743014734101536e-01,2.909625866727796883e-01,0.000000000000000000e+00,-1.172859158945093044e-01
1.210000000000000142e+01,2.775544900176867280e-01,2.794102374871785810e-01,2.980682881400788520e-01,2.775544900176867280e-01,2.910787503075358273e-01,0.000000000000000000e+00,-1.166851282035729354e-01
1.215000000000000036e+01,2.810469076491329821e-01,2.795721312363032007e-01,2.980682881400788520e-01,2.810469076491329821e-01,2.911809054400865682e-01,0.000000000000000000e+00,-1.160877420378340213e-01
1.220000000000000107e+01,2.845716393558470614e-01,2.797191634561022600e-01,2.980682881400788520e-01,2.845716393558470614e-01,2.912685363090065649e-01,0.000000000000000000e+00,-1.154937285290433130e-01
1.225000000000000000e+01,2.880508855895101972e-01,2.798511817302966054e-01,2.980682881400788520e-01,2.880508855895101972e-01,2.913414874422362022e-01,0.000000000000000000e+00,-1.149030571193961209e-01
1.230000000000000071e+01,2.914108287588523805e-01,2.799683845300406371e-01,2.980682881400788520e-01,2.914108287588523805e-01,2.913999541051705000e-01,0.000000000000000000e+00,-1.143156957512986155e-01
1.235000000000000142e+01,2.945832886622384295e-01,2.800713031185953494e-01,2.980682881400788520e-01,2.945832886622384295e-01,2.914444642273664732e-01,0.000000000000000000e+00,-1.137316110877108349e-01
1.240000000000000036e+01,2.975071359616495714e-01,2.801607757727844206e-01,2.980682881400788520e-01,2.975071359616495714e-01,2.914758526486220802e-01,0.000000000000000000e+00,-1.131507687583765825e-01
1.245000000000000107e+01,3.001294442669076301e-01,2.802379153205610818e-01,2.980682881400788520e-01,3.001294442669076301e-01,2.914952286832228623e-01,0.000000000000000000e+00,-1.125731336266179300e-01
1.250000000000000000e+01,3.024063718271773338e-01,2.803040711153896303e-01,2.980682881400788520e-01,3.024063718271773338e-01,2.915039381224777681e-01,0.000000000000000000e+00,-1.119986700708811983e-01
1.255000000000000071e+01,3.043037727922184299e-01,2.803607866523930015e-01,2.980682881400788520e-01,3.043037727922184299e-01,2.915035208798820165e-01,0.000000000000000000e+00,-1.114273422748903453e-01
1.260000000000000142e+01,3.057975452848463171e-01,2.804097540790997378e-01,2.980682881400788520e-01,3.057975452848463171e-01,2.914956655311097267e-01,0.000000000000000000e+00,-1.108591145201004158e-01
1.265000000000000036e+01,3.068737290849673505e-01,2.804527668668543305e-01,2.980682881400788520e-01,3.068737290849673505e-01,2.914821620142710734e-01,0.000000000000000000e+00,-1.102939514741674704e-01
1.270000000000000107e+01,3.075283696924949184e-01,2.804916718900120065e-01,2.980682881400788520e-01,3.075283696924949184e-01,2.914648537369465831e-01,0.000000000000000000e+00,-1.097318184693456822e-01
1.275000000000000000e+01,3.077671681603676435e-01,2.805283221119758696e-01,2.980682881400788520e-01,3.077671681603676435e-01,2.914455902884850458e-01,0.000000000000000000e+00,-1.091726817650915254e-01
1.280000000000000071e+01,3.076049376914170019e-01,2.805645310033965667e-01,2.980682881400788520e-01,3.076049376914170019e-01,2.914261818823649097e-01,0.000000000000000000e+00,-1.086165087896834441e-01
1.285000000000000142e+01,3.070648889188402619e-01,2.806020297221213933e-01,2.980682881400788520e-01,3.070648889188402619e-01,2.914083565577536561e-01,0.000000000000000000e+00,-1.080632683563224755e-01
1.290000000000000036e+01,3.061777663619635326e-01,2.806424279705549973e-01,2.980682881400788520e-01,3.061777663619635326e-01,2.913937210555509472e-01,0.000000000000000000e+00,-1.075129308499590958e-01
1.295000000000000107e+01,3.049808590293107136e-01,2.806871793177714292e-01,2.980682881400788520e-01,3.049808590293107136e-01,2.913837261559651948e-01,0.000000000000000000e+00,-1.069654683819378643e-01
1.300000000000000000e+01,3.035169087059187421e-01,2.807375516347392908e-01,2.980682881400788520e-01,3.035169087059187421e-01,2.913796371257854623e-01,0.000000000000000000e+00,-1.064208549104621593e-01
1.305000000000000071e+01,3.018329401879798479e-01,2.807946031449852775e-01,2.980682881400788520e-01,3.018329401879798479e-01,2.913825097775645800e-01,0.000000000000000000e+00,-1.058790663257930115e-01
1.310000000000000142e+01,2.999790385922606051e-01,2.808591644433619527e-01,2.980682881400788520e-01,2.999790385922606051e-01,2.913931724933621070e-01,0.000000000000000000e+00,-1.053400805000017232e-01
1.315000000000000036e+01,2.980070997600985372e-01,2.809318266855341806e-01,2.980682881400788520e-01,2.980070997600985372e-01,2.914122144157288430e-01,0.000000000000000000e+00,-1.048038773019468461e-01
1.320000000000000107e+01,2.959695805211203790e-01,2.810129360033556956e-01,2.980682881400788520e-01,2.959695805211203790e-01,2.914399798612486436e-01,0.000000000000000000e+00,-1.042704385789291338e-01
1.325000000000000000e+01,2.939182759700366132e-01,2.811025940592299377e-01,2.980682881400788520e-01,2.939182759700366132e-01,2.914765688699462176e-01,0.000000000000000000e+00,-1.037397481071627298e-01
1.330000000000000071e+01,2.919031507286664051e-01,2.812006645183192100e-01,2.980682881400788520e-01,2.919031507286664051e-01,2.915218436696962456e-01,0.000000000000000000e+00,-1.032117915137708702e-01
1.335000000000000142e+01,2.899712502327543850e-01,2.813067850932838843e-01,2.980682881400788520e-01,2.899712502327543850e-01,2.915754407106310175e-01,0.000000000000000000e+00,-1.026865561734712912e-01
1.340000000000000036e+01,2.881657162754855950e-01,2.814203847039905004e-01,2.980682881400788520e-01,2.881657162754855950e-01,2.916367878123339308e-01,0.000000000000000000e+00,-1.021640310834345811e-01
1.345000000000000107e+01,2.865249283119489787e-01,2.815407051958919715e-01,2.980682881400788520e-01,2.865249283119489787e-01,2.917051258678923786e-01,0.000000000000000000e+00,-1.016442067200035992e-01
1.350000000000000000e+01,2.850817884253556422e-01,2.816668269768135002e-01,2.980682881400788520e-01,2.850817884253556422e-01,2.917795344649173894e-01,0.000000000000000000e+00,-1.011270748810388226e-01
1.355000000000000071e+01,2.838631635092085381e-01,2.817976978635741148e-01,2.980682881400788520e-01,2.838631635092085381e-01,2.918589607153367349e-01,0.000000000000000000e+00,-1.006126285176258545e-01
1.360000000000000142e+01,2.828894933392763766e-01,2.819321643778587294e-01,2.980682881400788520e-01,2.828894933392763766e-01,2.919422505337349594e-01,0.000000000000000000e+00,-1.001008615587622441e-01
1.365000000000000036e+01,2.821745680602300577e-01,2.820690046953143737e-01,2.980682881400788520e-01,2.821745680602300577e-01,2.920281815685575322e-01,0.000000000000000000e+00,-9.959176873243184847e-02
1.370000000000000107e+01,2.817254734871769140e-01,2.822069624330268423e-01,2.980682881400788520e-01,2.817254734871769140e-01,2.921154969716486249e-01,0.000000000000000000e+00,-9.908534538621806276e-02
1.375000000000000000e+01,2.815426978119352497e-01,2.823447804581318277e-01,2.980682881400788520e-01,2.815426978119352497e-01,2.922029391891610706e-01,0.000000000000000000e+00,-9.858158731029269262e-02
1.380000000000000071e+01,2.816203890641558183e-01,2.824812339139450845e-01,2.980682881400788520e-01,2.816203890641558183e-01,2.922892829704734630e-01,0.000000000000000000e+00,-9.808049056528345133e-02
1.385000000000000142e+01,2.819467492053711055e-01,2.826151616891092733e-01,2.980682881400788520e-01,2.819467492053711055e-01,2.923733668208266523e-01,0.000000000000000000e+00,-9.758205131717355429e-02
1.390000000000000036e+01,2.825045481491280097e-01,2.827454955991851038e-01,2.980682881400788520e-01,2.825045481491280097e-01,2.924541221672885549e-01,0.000000000000000000e+00,-9.708626568103445598e-02
1.395000000000000107e+01,2.832717393356627422e-01,2.828712866080977939e-01,2.980682881400788520e-01,2.832717393356627422e-01,2.925305995656036218e-01,0.000000000000000000e+00,-9.659312957505833408e-02
1.400000000000000000e+01,2.842221576938492311e-01,2.829917274880232592e-01,2.980682881400788520e-01,2.842221576938492311e-01,2.926019913466265665e-01,0.000000000000000000e+00,-9.610263858603314280e-02
1.405000000000000071e+01,2.853262807726114625e-01,2.831061713997150009e-01,2.980682881400788520e-01,2.853262807726114625e-01,2.926676501844265865e-01,0.000000000000000000e+00,-9.561478784711564816e-02
1.410000000000000142e+01,2.865520343422939820e-01,2.832141459698489516e-01,2.980682881400788520e-01,2.865520343422939820e-01,2.927271031626980102e-01,0.000000000000000000e+00,-9.512957192849054444e-02
1.415000000000000036e+01,2.878656246499960991e-01,2.833153625464679415e-01,2.980682881400788520e-01,2.878656246499960991e-01,2.927800610205953946e-01,0.000000000000000000e+00,-9.464698474127478112e-02
1.420000000000000107e+01,2.892323805579098406e-01,2.834097204265974557e-01,2.980682881400788520e-01,2.892323805579098406e-01,2.928264223720801196e-01,0.000000000000000000e+00,-9.416701945482662539e-02
1.425000000000000000e+01,2.906175898222265741e-01,2.834973059698782660e-01,2.980682881400788520e-01,2.906175898222265741e-01,2.928662728126235626e-01,0.000000000000000000e+00,-9.368966842745277135e-02
1.430000000000000071e+01,2.919873146509199269e-01,2.835783866366187178e-01,2.980682881400788520e-01,2.919873146509199269e-01,2.928998789516547574e-01,0.000000000000000000e+00,-9.321492315036074283e-02
1.435000000000000142e+01,2.933091723413058793e-01,2.836534001156628126e-01,2.980682881400788520e-01,2.933091723413058793e-01,2.929276775361229213e-01,0.000000000000000000e+00,-9.274277420460080856e-02
1.440000000000000036e+01,2.945530672390974658e-01,2.837229388342111247e-01,2.980682881400788520e-01,2.945530672390974658e-01,2.929502599572750832e-01,0.000000000000000000e+00,-9.227321123063944586e-02
1.445000000000000107e+01,2.956918605400939981e-01,2.837877302651733435e-01,2.980682881400788520e-01,2.956918605400939981e-01,2.929683525561874169e-01,0.000000000000000000e+00,-9.180622291014073344e-02
1.450000000000000000e+01,2.967019646875685979e-01,2.838486135644608943e-01,2.980682881400788520e-01,2.967019646875685979e-01,2.929827932604081031e-01,0.000000000000000000e+00,-9.134179695947239330e-02
1.455000000000000071e+01,2.975638494535648437e-01,2.839065131772922079e-01,2.980682881400788520e-01,2.975638494535648437e-01,2.929945051907330567e-01,0.000000000000000000e+00,-9.087992013440829298e-02
1.460000000000000142e+01,2.982624473976487334e-01,2.839624101454641947e-01,2.980682881400788520e-01,2.982624473976487334e-01,2.930044679700107291e-01,0.000000000000000000e+00,-9.042057824546538558e-02
1.465000000000000036e+01,2.987874474332648522e-01,2.840173119230573473e-01,2.980682881400788520e-01,2.987874474332648522e-01,2.930136875413853481e-01,0.000000000000000000e+00,-8.996375618328007751e-02
1.470000000000000107e+01,2.991334668337424230e-01,2.840722215628550540e-01,2.980682881400788520e-01,2.991334668337424230e-01,2.930231653581958917e-01,0.000000000000000000e+00,-8.950943795340889075e-02
1.475000000000000000e+01,2.993000942659921892e-01,2.841281071669347069e-01,2.980682881400788520e-01,2.993000942659921892e-01,2.930338678389262097e-01,0.000000000000000000e+00,-8.905760671991526378e-02
1.480000000000000071e+01,2.992917993801253451e-01,2.841858725001300545e-01,2.980682881400788520e-01,2.992917993801253451e-01,2.930466969858384063e-01,0.000000000000000000e+00,-8.860824485708332365e-02
1.485000000000000142e+01,2.991177080712483227e-01,2.842463296428324737e-01,2.980682881400788520e-01,2.991177080712483227e-01,2.930624630436908795e-01,0.000000000000000000e+00,-8.816133400858384983e-02
1.490000000000000036e+01,2.987912466611573614e-01,2.843101745093246646e-01,2.980682881400788520e-01,2.987912466611573614e-01,2.930818600246642980e-01,0.000000000000000000e+00,-8.771685515339594508e-02
1.495000000000000107e+01,2.983296627548223667e-01,2.843779659799982040e-01,2.980682881400788520e-01,2.983296627548223667e-01,2.931054448477757868e-01,0.000000000000000000e+00,-8.727478867777579974e-02
1.500000000000000000e+01,2.977534351885207098e-01,2.844501092919981544e-01,2.980682881400788520e-01,2.977534351885207098e-01,2.931336207372520763e-01,0.000000000000000000e+00,-8.683511445253974670e-02
1.505000000000000071e+01,2.970855900442869180e-01,2.845268442058020431e-01,2.980682881400788520e-01,2.970855900442869180e-01,2.931666253972937120e-01,0.000000000000000000e+00,-8.639781191491656409e-02
1.510000000000000142e+01,2.963509438805171925e-01,2.846082383187804044e-01,2.980682881400788520e-01,2.963509438805171925e-01,2.932045243342011887e-01,0.000000000000000000e+00,-8.596286015420802340e-02
1.515000000000000036e+01,2.955752988439608875e-01,2.846941857356639072e-01,2.980682881400788520e-01,2.955752988439608875e-01,2.932472095357115394e-01,0.000000000000000000e+00,-8.553023800047629410e-02
1.520000000000000107e+01,2.947846169296208796e-01,2.847844111355948837e-01,2.980682881400788520e-01,2.947846169296208796e-01,2.932944035471416466e-01,0.000000000000000000e+00,-8.509992411546805913e-02
1.525000000000000000e+01,2.940042021313490905e-01,2.848784791021375939e-01,2.980682881400788520e-01,2.940042021313490905e-01,2.933456688106345633e-01,0.000000000000000000e+00,-8.467189708496977718e-02
1.530000000000000071e+01,2.932579194277730728e-01,2.849758084126252089e-01,2.980682881400788520e-01,2.932579194277730728e-01,2.934004219638030042e-01,0.000000000000000000e+00,-8.424613551177821680e-02
1.535000000000000142e+01,2.925674784018919561e-01,2.850756908228478381e-01,2.980682881400788520e-01,2.925674784018919561e-01,2.934579526336939526e-01,0.000000000000000000e+00,-8.382261810846121375e-02
1.540000000000000036e+01,2.919518068090729002e-01,2.851773137383688539e-01,2.980682881400788520e-01,2.919518068090729002e-01,2.935174461172770366e-01,0.000000000000000000e+00,-8.340132378908203525e-02
1.545000000000000107e+01,2.914265356853804056e-01,2.852797860400965169e-01,2.980682881400788520e-01,2.914265356853804056e-01,2.935780092160019672e-01,0.000000000000000000e+00,-8.298223175905430904e-02
1.550000000000000000e+01,2.910036128075593198e-01,2.853821662337066578e-01,2.980682881400788520e-01,2.910036128075593198e-01,2.936386983939370254e-01,0.000000000000000000e+00,-8.256532160230323214e-02
1.555000000000000071e+01,2.906910557315634525e-01,2.854834920235946871e-01,2.980682881400788520e-01,2.906910557315634525e-01,2.936985493600860475e-01,0.000000000000000000e+00,-8.215057336491378426e-02
1.560000000000000142e+01,2.904928495581295400e-01,2.855828103745137181e-01,2.980682881400788520e-01,2.904928495581295400e-01,2.937566071379602017e-01,0.000000000000000000e+00,-8.173796763446505853e-02
1.565000000000000036e+01,2.904089883456710819e-01,2.856792071188938298e-01,2.980682881400788520e-01,2.904089883456710819e-01,2.938119556803211463e-01,0.000000000000000000e+00,-8.132748561427309564e-02
1.570000000000000107e+01,2.904356530663341207e-01,2.857718351946791913e-01,2.980682881400788520e-01,2.904356530663341207e-01,2.938637461138588480e-01,0.000000000000000000e+00,-8.091910919179652606e-02
1.575000000000000000e+01,2.905655135177113713e-01,2.858599406557360556e-01,2.980682881400788520e-01,2.905655135177113713e-01,2.939112227557860724e-01,0.000000000000000000e+00,-8.051282100050027868e-02
1.580000000000000071e+01,2.907881369566607255e-01,2.859428856816733644e-01,2.980682881400788520e-01,2.907881369566607255e-01,2.939537461291261700e-01,0.000000000000000000e+00,-8.010860447452786137e-02
1.585000000000000142e+01,2.910904826466975126e-01,2.860201679224941285e-01,2.980682881400788520e-01,2.910904826466975126e-01,2.939908123120532624e-01,0.000000000000000000e+00,-7.970644389559126963e-02
1.590000000000000036e+01,2.914574591616853061e-01,2.860914356412731507e-01,2.980682881400788520e-01,2.914574591616853061e-01,2.940220680844292112e-01,0.000000000000000000e+00,-7.930632443156027112e-02
1.595000000000000107e+01,2.918725202330729185e-01,2.861564982599075213e-01,2.980682881400788520e-01,2.918725202330729185e-01,2.940473214765392806e-01,0.000000000000000000e+00,-7.890823216631742687e-02
1.600000000000000000e+01,2.923182751425337789e-01,2.862153320634698850e-01,2.980682881400788520e-01,2.923182751425337789e-01,2.940665474755226327e-01,0.000000000000000000e+00,-7.851215412052742204e-02
1.605000000000000071e+01,2.927770910385329439e-01,2.862680809723249231e-01,2.980682881400788520e-01,2.927770910385329439e-01,2.940798887986320609e-01,0.000000000000000000e+00,-7.811807826307186342e-02
1.610000000000000142e+01,2.932316669134596987e-01,2.863150524426230636e-01,2.980682881400788520e-01,2.932316669134596987e-01,2.940876517939224888e-01,0.000000000000000000e+00,-7.772599351299432080e-02
1.615000000000000213e+01,2.936655620820949886e-01,2.863567087001349099e-01,2.980682881400788520e-01,2.936655620820949886e-01,2.940902976733252849e-01,0.000000000000000000e+00,-7.733588973190390348e-02
1.619999999999999929e+01,2.940636655837243207e-01,2.863936536452419968e-01,2.980682881400788520e-01,2.940636655837243207e-01,2.940884294159306078e-01,0.000000000000000000e+00,-7.694775770688608296e-02
1.625000000000000000e+01,2.944125967107595887e-01,2.864266158845626964e-01,2.980682881400788520e-01,2.944125967107595887e-01,2.940827747969693706e-01,0.000000000000000000e+00,-7.656158912406654804e-02
1.630000000000000071e+01,2.947010305811091913e-01,2.864564284442160380e-01,2.980682881400788520e-01,2.947010305811091913e-01,2.940741660975229599e-01,0.000000000000000000e+00,-7.617737653306899670e-02
1.635000000000000142e+01,2.949199460884349144e-01,2.864840057989998523e-01,2.980682881400788520e-01,2.949199460884349144e-01,2.940635171292689809e-01,0.000000000000000000e+00,-7.579511330269128599e-02
1.640000000000000213e+01,2.950627965029899991e-01,2.865103189094561076e-01,2.980682881400788520e-01,2.950627965029899991e-01,2.940517982662771423e-01,0.000000000000000000e+00,-7.541479356821013946e-02
1.644999999999999929e+01,2.951256053367571908e-01,2.865363689944002701e-01,2.980682881400788520e-01,2.951256053367571908e-01,2.940400102114793524e-01,0.000000000000000000e+00,-7.503641217079129455e-02
1.650000000000000000e+01,2.951069917777158214e-01,2.865631607801826797e-01,2.980682881400788520e-01,2.951069917777158214e-01,2.940291572391380837e-01,0.000000000000000000e+00,-7.465996458955390103e-02
1.655000000000000071e+01,2.950081310525763389e-01,2.865916759605784958e-01,2.980682881400788520e-01,2.950081310525763389e-01,2.940202206472678492e-01,0.000000000000000000e+00,-7.428544686689372845e-02
1.660000000000000142e+01,2.948326555672216021e-01,2.866228475741380843e-01,2.980682881400788520e-01,2.948326555672216021e-01,2.940141331269108815e-01,0.000000000000000000e+00,-7.391285552772822176e-02
1.665000000000000213e+01,2.945865027180872842e-01,2.866575359609175866e-01,2.980682881400788520e-01,2.945865027180872842e-01,2.940117547102553686e-01,0.000000000000000000e+00,-7.354218749337781968e-02
1.669999999999999929e+01,2.942777150154284316e-01,2.866965068999107746e-01,2.980682881400788520e-01,2.942777150154284316e-01,2.940138508989960653e-01,0.000000000000000000e+00,-7.317343999085303141e-02
1.675000000000000000e+01,2.939161977735672004e-01,2.867404124546514277e-01,2.980682881400788520e-01,2.939161977735672004e-01,2.940210735004879505e-01,0.000000000000000000e+00,-7.280661045836535339e-02
1.680000000000000071e+01,2.935134392612285259e-01,2.867897749699218624e-01,2.980682881400788520e-01,2.935134392612285259e-01,2.940339446147159363e-01,0.000000000000000000e+00,-7.244169644794072604e-02
1.685000000000000142e+01,2.930821980020458239e-01,2.868449745699415687e-01,2.980682881400788520e-01,2.930821980020458239e-01,2.940528441225484513e-01,0.000000000000000000e+00,-7.207869552606877006e-02
1.690000000000000213e+01,2.926361619698560901e-01,2.869062404104828490e-01,2.980682881400788520e-01,2.926361619698560901e-01,2.940780009278212703e-01,0.000000000000000000e+00,-7.171760517338419960e-02
1.694999999999999929e+01,2.921895847875444763e-01,2.869736458366703435e-01,2.980682881400788520e-01,2.921895847875444763e-01,2.941094881051144472e-01,0.000000000000000000e+00,-7.135842268444099468e-02
1.700000000000000000e+01,2.917569047125339599e-01,2.870471074972724690e-01,2.980682881400788520e-01,2.917569047125339599e-01,2.941472220041425611e-01,0.000000000000000000e+00,-7.100114506870076891e-02
1.705000000000000071e+01,2.913523531262133259e-01,2.871263883674490258e-01,2.980682881400788520e-01,2.913523531262133259e-01,2.941909652628412752e-01,0.000000000000000000e+00,-7.064576895392264688e-02
1.710000000000000142e+01,2.909895603433803046e-01,2.872111045373616500e-01,2.980682881400788520e-01,2.909895603433803046e-01,2.942403335866808356e-01,0.000000000000000000e+00,-7.029229049319214717e-02
1.715000000000000213e+01,2.906811676916262188e-01,2.873007355357702908e-01,2.980682881400788520e-01,2.906811676916262188e-01,2.942948060634579810e-01,0.000000000000000000e+00,-6.994070527687669403e-02
1.719999999999999929e+01,2.904384558300743824e-01,2.873946378774803745e-01,2.980682881400788520e-01,2.904384558300743824e-01,2.943537387025625396e-01,0.000000000000000000e+00,-6.959100825082159547e-02
1.725000000000000000e+01,2.902710000291038317e-01,2.874920614527902152e-01,2.980682881400788520e-01,2.902710000291038317e-01,2.944163808170017771e-01,0.000000000000000000e+00,-6.924319364211556360e-02
1.730000000000000071e+01,2.901863634781360890e-01,2.875921683171649423e-01,2.980682881400788520e-01,2.901863634781360890e-01,2.944818938065387193e-01,0.000000000000000000e+00,-6.889725489373790812e-02
1.735000000000000142e+01,2.901898395165610767e-01,2.876940533912153430e-01,2.980682881400788520e-01,2.901898395165610767e-01,2.945493718521517978e-01,0.000000000000000000e+00,-6.855318460936461744e-02
1.740000000000000213e+01,2.902842529240907687e-01,2.877967665453914359e-01,2.980682881400788520e-01,2.902842529240907687e-01,2.946178639963445423e-01,0.000000000000000000e+00,-6.821097450953093888e-02
1.744999999999999929e+01,2.904698290413968986e-01,2.878993355210275329e-01,2.980682881400788520e-01,2.904698290413968986e-01,2.946863970610525962e-01,0.000000000000000000e+00,-6.787061540025061956e-02
1.750000000000000000e+01,2.907441375525254834e-01,2.880007891296470501e-01,2.980682881400788520e-01,2.907441375525254834e-01,2.947539988451514659e-01,0.000000000000000000e+00,-6.753209715504440713e-02
1.755000000000000071e+01,2.911021153302548736e-01,2.881001801756075675e-01,2.980682881400788520e-01,2.911021153302548736e-01,2.948197210467235485e-01,0.000000000000000000e+00,-6.719540871115961544e-02
1.760000000000000142e+01,2.915361699501883286e-01,2.881966075628567547e-01,2.980682881400788520e-01,2.915361699501883286e-01,2.948826613709116806e-01,0.000000000000000000e+00,-6.686053808054953640e-02
1.765000000000000213e+01,2.920363624763487320e-01,2.882892370741304555e-01,2.980682881400788520e-01,2.920363624763487320e-01,2.949419843117250251e-01,0.000000000000000000e+00,-6.652747237594580643e-02
1.769999999999999929e+01,2.925906650850021440e-01,2.883773203495054727e-01,2.980682881400788520e-01,2.925906650850021440e-01,2.949969401347141695e-01,0.000000000000000000e+00,-6.619619785208673279e-02
1.775000000000000000e+01,2.931852862007408023e-01,2.884602116397552707e-01,2.980682881400788520e-01,2.931852862007408023e-01,2.950468816359431701e-01,0.000000000000000000e+00,-6.586669996187941023e-02
1.780000000000000071e+01,2.938050532325993669e-01,2.885373819672303330e-01,2.980682881400788520e-01,2.938050532325993669e-01,2.950912783099278736e-01,0.000000000000000000e+00,-6.553896342697537736e-02
1.785000000000000142e+01,2.944338408549368458e-01,2.886084303916270355e-01,2.980682881400788520e-01,2.944338408549368458e-01,2.951297276238194489e-01,0.000000000000000000e+00,-6.521297232192439786e-02
1.790000000000000213e+01,2.950550311787061286e-01,2.886730921485407553e-01,2.980682881400788520e-01,2.950550311787061286e-01,2.951619631656182130e-01,0.000000000000000000e+00,-6.488871017077423031e-02
1.794999999999999929e+01,2.956519911625125063e-01,2.887312435035682134e-01,2.980682881400788520e-01,2.956519911625125063e-01,2.951878595090364765e-01,0.000000000000000000e+00,-6.456616005468263086e-02
1.800000000000000000e+01,2.962085522354588329e-01,2.887829032423063214e-01,2.980682881400788520e-01,2.962085522354588329e-01,2.952074337151897598e-01,0.000000000000000000e+00,-6.424530472883432930e-02
1.805000000000000071e+01,2.967094773209669745e-01,2.888282307952492189e-01,2.980682881400788520e-01,2.967094773209669745e-01,2.952208434699203354e-01,0.000000000000000000e+00,-6.392612674671167838e-02
1.810000000000000142e+01,2.971409012046718479e-01,2.888675210746481925e-01,2.980682881400788520e-01,2.971409012046718479e-01,2.952283819336035675e-01,0.000000000000000000e+00,-6.360860858955334762e-02
1.815000000000000213e+01,2.974907313974810008e-01,2.889011961762359415e-01,2.980682881400788520e-01,2.974907313974810008e-01,2.952304694561032616e-01,0.000000000000000000e+00,-6.329273279867304869e-02
1.819999999999999929e+01,2.977489982099675858e-01,2.889297941707069661e-01,2.980682881400788520e-01,2.977489982099675858e-01,2.952276423815263229e-01,0.000000000000000000e+00,-6.297848210819376180e-02
1.825000000000000000e+01,2.979081445752780888e-01,2.889539552764520125e-01,2.980682881400788520e-01,2.979081445752780888e-01,2.952205392340219725e-01,0.000000000000000000e+00,-6.266583957569955843e-02
1.830000000000000071e+01,2.979632481387020082e-01,2.889744057647833375e-01,2.980682881400788520e-01,2.979632481387020082e-01,2.952098846356134287e-01,0.000000000000000000e+00,-6.235478870830089837e-02
1.835000000000000142e+01,2.979121701892669116e-01,2.889919400004052341e-01,2.980682881400788520e-01,2.979121701892669116e-01,2.951964713585734090e-01,0.000000000000000000e+00,-6.204531358168190874e-02
1.840000000000000213e+01,2.977556280753181905e-01,2.890074010619492206e-01,2.980682881400788520e-01,2.977556280753181905e-01,2.951811409569307654e-01,0.000000000000000000e+00,-6.173739894981566251e-02
1.844999999999999929e+01,2.974971897736394810e-01,2.890216604189517757e-01,2.980682881400788520e-01,2.974971897736394810e-01,2.951647634532739151e-01,0.000000000000000000e+00,-6.143103034322139333e-02
1.850000000000000000e+01,2.971431912392585306e-01,2.890355971618367992e-01,2.980682881400788520e-01,2.971431912392585306e-01,2.951482165772242316e-01,0.000000000000000000e+00,-6.112619415387430394e-02
1.855000000000000071e+01,2.967025790336810798e-01,2.890500772896668069e-01,2.980682881400788520e-01,2.967025790336810798e-01,2.951323650601836435e-01,0.000000000000000000e+00,-6.082287770516846964e-02
1.860000000000000142e+01,2.961866825049169205e-01,2.890659335562782428e-01,2.980682881400788520e-01,2.961866825049169205e-01,2.951180404868441465e-01,0.000000000000000000e+00,-6.052106930565886306e-02
1.865000000000000213e+01,2.956089214686594135e-01,2.890839463588673053e-01,2.980682881400788520e-01,2.956089214686594135e-01,2.951060221874343137e-01,0.000000000000000000e+00,-6.022075828566963995e-02
1.869999999999999929e+01,2.949844569093792446e-01,2.891048261244059669e-01,2.980682881400788520e-01,2.949844569093792446e-01,2.950970196260296330e-01,0.000000000000000000e+00,-5.992193501623661184e-02
1.875000000000000000e+01,2.943297936690139616e-01,2.891291976090369920e-01,2.980682881400788520e-01,2.943297936690139616e-01,2.950916567000611002e-01,0.000000000000000000e+00,-5.962459091024157470e-02
1.880000000000000071e+01,2.936623453954748664e-01,2.891575864747653046e-01,2.980682881400788520e-01,2.936623453954748664e-01,2.950904583153637351e-01,0.000000000000000000e+00,-5.932871840598447771e-02
1.885000000000000142e+01,2.929999731484553283e-01,2.891904084475893089e-01,2.980682881400788520e-01,2.929999731484553283e-01,2.950938395409708481e-01,0.000000000000000000e+00,-5.903431093381547590e-02
1.890000000000000213e+01,2.923605099612380798e-01,2.892279612932757704e-01,2.980682881400788520e-01,2.923605099612380798e-01,2.951020975799557577e-01,0.000000000000000000e+00,-5.874136286679988023e-02
1.894999999999999929e+01,2.917612842829871989e-01,2.892704197731094107e-01,2.980682881400788520e-01,2.917612842829871989e-01,2.951154067187802266e-01,0.000000000000000000e+00,-5.844986945670821443e-02
1.900000000000000000e+01,2.912186555233430285e-01,2.893178336641940573e-01,2.980682881400788520e-01,2.912186555233430285e-01,2.951338163398840031e-01,0.000000000000000000e+00,-5.815982675689937431e-02
1.905000000000000071e+01,2.907475748414160566e-01,2.893701288494441859e-01,2.980682881400788520e-01,2.907475748414160566e-01,2.951572520028337698e-01,0.000000000000000000e+00,-5.787123153389636676e-02
1.910000000000000142e+01,2.903611838268534973e-01,2.894271114035550374e-01,2.980682881400788520e-01,2.903611838268534973e-01,2.951855195205177473e-01,0.000000000000000000e+00,-5.758408116962766138e-02
1.915000000000000213e+01,2.900704627909839739e-01,2.894884745252392921e-01,2.980682881400788520e-01,2.900704627909839739e-01,2.952183118808825446e-01,0.000000000000000000e+00,-5.729837355643269819e-02
1.920000000000000284e+01,2.898839390226876644e-01,2.895538080950365578e-01,2.980682881400788520e-01,2.898839390226876644e-01,2.952552187937360073e-01,0.000000000000000000e+00,-5.701410698699471702e-02
1.925000000000000000e+01,2.898074635935013466e-01,2.896226105740383749e-01,2.980682881400788520e-01,2.898074635935013466e-01,2.952957385781762034e-01,0.000000000000000000e+00,-5.673128004137832636e-02
1.930000000000000071e+01,2.898440631727960959e-01,2.896943029036721517e-01,2.980682881400788520e-01,2.898440631727960959e-01,2.953392920510033437e-01,0.000000000000000000e+00,-5.644989147331205132e-02
1.935000000000000142e+01,2.899938709147296678e-01,2.897682440216926558e-01,2.980682881400788520e-01,2.899938709147296678e-01,2.953852380314699322e-01,0.000000000000000000e+00,-5.616994009777295793e-02
1.940000000000000213e+01,2.902541379030415536e-01,2.898437475758131043e-01,2.980682881400788520e-01,2.902541379030415536e-01,2.954328900439937566e-01,0.000000000000000000e+00,-5.589142468180675200e-02
1.945000000000000284e+01,2.906193240013604795e-01,2.899200993946611793e-01,2.980682881400788520e-01,2.906193240013604795e-01,2.954815337786972917e-01,0.000000000000000000e+00,-5.561434384036110373e-02
1.950000000000000000e+01,2.910812643763434071e-01,2.899965752662446161e-01,2.980682881400788520e-01,2.910812643763434071e-01,2.955304448601174250e-01,0.000000000000000000e+00,-5.533869593872792203e-02
1.955000000000000071e+01,2.916294055579461975e-01,2.900724585767448516e-01,2.980682881400788520e-01,2.916294055579461975e-01,2.955789064770433794e-01,0.000000000000000000e+00,-5.506447900298499371e-02
1.960000000000000142e+01,2.922511027845270948e-01,2.901470573767305772e-01,2.980682881400788520e-01,2.922511027845270948e-01,2.956262264406923079e-01,0.000000000000000000e+00,-5.479169063961700920e-02
1.965000000000000213e+01,2.929319686413466295e-01,2.902197204669741959e-01,2.980682881400788520e-01,2.929319686413466295e-01,2.956717532635013690e-01,0.000000000000000000e+00,-5.452032796527189751e-02
1.970000000000000284e+01,2.936562617059869096e-01,2.902898521308495128e-01,2.980682881400788520e-01,2.936562617059869096e-01,2.957148908855883884e-01,0.000000000000000000e+00,-5.425038754738886748e-02
1.975000000000000000e+01,2.944073031013451081e-01,2.903569251834584586e-01,2.980682881400788520e-01,2.944073031013451081e-01,2.957551117190801437e-01,0.000000000000000000e+00,-5.398186535621675441e-02
1.980000000000000071e+01,2.951679085339801167e-01,2.904204920576868298e-01,2.980682881400788520e-01,2.951679085339801167e-01,2.957919677305401174e-01,0.000000000000000000e+00,-5.371475672853259775e-02
1.985000000000000142e+01,2.959208235412540966e-01,2.904801937027359782e-01,2.980682881400788520e-01,2.959208235412540966e-01,2.958250993370532544e-01,0.000000000000000000e+00,-5.344905634317250603e-02
1.990000000000000213e+01,2.966491502375825928e-01,2.905357661297031657e-01,2.980682881400788520e-01,2.966491502375825928e-01,2.958542419505332810e-01,0.000000000000000000e+00,-5.318475820830137479e-02
1.995000000000000284e+01,2.973367547704323099e-01,2.905870444998884250e-01,2.980682881400788520e-01,2.973367547704323099e-01,2.958792300659061070e-01,0.000000000000000000e+00,-5.292185566017653525e-02
2.000000000000000000e+01,2.979686458891979139e-01,2.906339647131562787e-01,2.980682881400788520e-01,2.979686458891979139e-01,2.958999988504567580e-01,0.000000000000000000e+00,-5.266034137300523721e-02
2.005000000000000071e+01,2.985313164074832604e-01,2.906765625144455689e-01,2.980682881400788520e-01,2.985313164074832604e-01,2.959165832523808493e-01,0.000000000000000000e+00,-5.240020737935260908e-02
2.010000000000000142e+01,2.990130408158753195e-01,2.907149701950887954e-01,2.980682881400788520e-01,2.990130408158753195e-01,2.959291147051318904e-01,0.000000000000000000e+00,-5.214144510043080410e-02
2.015000000000000213e+01,2.994041238005298866e-01,2.907494110207956561e-01,2.980682881400788520e-01,2.994041238005298866e-01,2.959378155593442306e-01,0.000000000000000000e+00,-5.188404538548544581e-02
2.020000000000000284e+01,2.996970958787882888e-01,2.907801915689467998e-01,2.980682881400788520e-01,2.996970958787882888e-01,2.959429914248863369e-01,0.000000000000000000e+00,-5.162799855939530225e-02
2.025000000000000000e+01,2.998868537296398018e-01,2.908076922033269174e-01,2.980682881400788520e-01,2.998868537296398018e-01,2.959450216510785547e-01,0.000000000000000000e+00,-5.137329447751634581e-02
2.030000000000000071e+01,2.999707440455979812e-01,2.908323559538472658e-01,2.980682881400788520e-01,2.999707440455979812e-01,2.959443482125196923e-01,0.000000000000000000e+00,-5.111992258672445194e-02
2.035000000000000142e+01,2.999485908528450318e-01,2.908546761015167736e-01,2.980682881400788520e-01,2.999485908528450318e-01,2.959414633006720030e-01,0.000000000000000000e+00,-5.086787199155266836e-02
2.040000000000000213e+01,2.998226672432567907e-01,2.908751827944059398e-01,2.980682881400788520e-01,2.998226672432567907e-01,2.959368959468328120e-01,0.000000000000000000e+00,-5.061713152426842305e-02
2.045000000000000284e+01,2.995976133519065998e-01,2.908944290381913489e-01,2.980682881400788520e-01,2.995976133519065998e-01,2.959311980199620939e-01,0.000000000000000000e+00,-5.036768981770742976e-02
2.050000000000000000e+01,2.992803032207995706e-01,2.909129764147828645e-01,2.980682881400788520e-01,2.992803032207995706e-01,2.959249299527484944e-01,0.000000000000000000e+00,-5.011953537965642413e-02
2.055000000000000071e+01,2.988796639400200794e-01,2.909313808843428384e-01,2.980682881400788520e-01,2.988796639400200794e-01,2.959186465511006725e-01,0.000000000000000000e+00,-4.987265666757848687e-02
2.060000000000000142e+01,2.984064511746832293e-01,2.909501790196537541e-01,2.980682881400788520e-01,2.984064511746832293e-01,2.959128832359024242e-01,0.000000000000000000e+00,-4.962704216248695066e-02
2.065000000000000213e+01,2.978729858868046643e-01,2.909698750073746454e-01,2.980682881400788520e-01,2.978729858868046643e-01,2.959081430514551858e-01,0.000000000000000000e+00,-4.938268044080558472e-02
2.070000000000000284e+01,2.972928577524083238e-01,2.909909287284809243e-01,2.980682881400788520e-01,2.972928577524083238e-01,2.959048847527911419e-01,0.000000000000000000e+00,-4.913956024310209975e-02
2.075000000000000000e+01,2.966806014512995415e-01,2.910137452005210346e-01,2.980682881400788520e-01,2.966806014512995415e-01,2.959035122543861029e-01,0.000000000000000000e+00,-4.889767053865117646e-02
2.080000000000000071e+01,2.960513526535779039e-01,2.910386656278256545e-01,2.980682881400788520e-01,2.960513526535779039e-01,2.959043656863126204e-01,0.000000000000000000e+00,-4.865700058486958218e-02
2.085000000000000142e+01,2.954204911160964175e-01,2.910659602632389431e-01,2.980682881400788520e-01,2.954204911160964175e-01,2.959077142613159572e-01,0.000000000000000000e+00,-4.841753998077002324e-02
2.090000000000000213e+01,2.948032787983472791e-01,2.910958232372495846e-01,2.980682881400788520e-01,2.948032787983472791e-01,2.959137511086198380e-01,0.000000000000000000e+00,-4.817927871370225601e-02
2.095000000000000284e+01,2.942145012704126539e-01,2.911283694587036841e-01,2.980682881400788520e-01,2.942145012704126539e-01,2.959225901785820789e-01,0.000000000000000000e+00,-4.794220719878389964e-02
2.100000000000000000e+01,2.936681208744943428e-01,2.911636336368494948e-01,2.980682881400788520e-01,2.936681208744943428e-01,2.959342652679066155e-01,0.000000000000000000e+00,-4.770631631057156707e-02
2.105000000000000071e+01,2.931769500783569793e-01,2.912015714186937387e-01,2.980682881400788520e-01,2.931769500783569793e-01,2.959487311593617664e-01,0.000000000000000000e+00,-4.747159740667981215e-02
2.110000000000000142e+01,2.927523531935040668e-01,2.912420625800276608e-01,2.980682881400788520e-01,2.927523531935040668e-01,2.959658668143492211e-01,0.000000000000000000e+00,-4.723804234321539453e-02
2.115000000000000213e+01,2.924039841039033916e-01,2.912849161545355559e-01,2.980682881400788520e-01,2.924039841039033916e-01,2.959854805027413160e-01,0.000000000000000000e+00,-4.700564348205771986e-02
2.120000000000000284e+01,2.921395668572824289e-01,2.913298773346618131e-01,2.980682881400788520e-01,2.921395668572824289e-01,2.960073167036796349e-01,0.000000000000000000e+00,-4.677439369017824533e-02
2.125000000000000000e+01,2.919647249206262507e-01,2.913766359318457622e-01,2.980682881400788520e-01,2.919647249206262507e-01,2.960310645649798511e-01,0.000000000000000000e+00,-4.654428633134090332e-02
2.130000000000000071e+01,2.918828636206197147e-01,2.914248361437007939e-01,2.980682881400788520e-01,2.918828636206197147e-01,2.960563676687680279e-01,0.000000000000000000e+00,-4.631531525067270061e-02
2.135000000000000142e+01,2.918951088194226551e-01,2.914740873429049195e-01,2.980682881400788520e-01,2.918951088194226551e-01,2.960828348181764880e-01,0.000000000000000000e+00,-4.608747475271567778e-02
2.140000000000000213e+01,2.920003032702254142e-01,2.915239755779711062e-01,2.980682881400788520e-01,2.920003032702254142e-01,2.961100515353395357e-01,0.000000000000000000e+00,-4.586075957368411504e-02
2.145000000000000284e+01,2.921950604189766931e-01,2.915740754604104201e-01,2.980682881400788520e-01,2.921950604189766931e-01,2.961375919452841066e-01,0.000000000000000000e+00,-4.563516484873685053e-02
2.150000000000000000e+01,2.924738737376024744e-01,2.916239621065438437e-01,2.980682881400788520e-01,2.924738737376024744e-01,2.961650307140578087e-01,0.000000000000000000e+00,-4.541068607513994854e-02
2.155000000000000071e+01,2.928292780602184120e-01,2.916732228055169407e-01,2.980682881400788520e-01,2.928292780602184120e-01,2.961919547127404573e-01,0.000000000000000000e+00,-4.518731907223492994e-02
2.160000000000000142e+01,2.932520579141977835e-01,2.917214680977724961e-01,2.980682881400788520e-01,2.932520579141977835e-01,2.962179740916868753e-01,0.000000000000000000e+00,-4.496505993914422239e-02
2.165000000000000213e+01,2.937314965518117993e-01,2.917683419698864355e-01,2.980682881400788520e-01,2.937314965518117993e-01,2.962427324710000254e-01,0.000000000000000000e+00,-4.474390501113593988e-02
2.170000000000000284e+01,2.942556583436433670e-01,2.918135309015373324e-01,2.980682881400788520e-01,2.942556583436433670e-01,2.962659159830913214e-01,0.000000000000000000e+00,-4.452385081554016688e-02
2.175000000000000000e+01,2.948116964263157724e-01,2.918567715374564830e-01,2.980682881400788520e-01,2.948116964263157724e-01,2.962872609402618651e-01,0.000000000000000000e+00,-4.430489402805400795e-02
2.180000000000000071e+01,2.953861770230475359e-01,2.918978568002826846e-01,2.980682881400788520e-01,2.953861770230475359e-01,2.963065599433030162e-01,0.000000000000000000e+00,-4.408703143020384352e-02
2.185000000000000142e+01,2.959654116790456091e-01,2.919366403079248218e-01,2.980682881400788520e-01,2.959654116790456091e-01,2.963236662947894562e-01,0.000000000000000000e+00,-4.387025986864660082e-02
2.190000000000000213e+01,2.965357887626530742e-01,2.919730390097998729e-01,2.980682881400788520e-01,2.965357887626530742e-01,2.963384966314892011e-01,0.000000000000000000e+00,-4.365457621689344814e-02
2.195000000000000284e+01,2.970840959521467983e-01,2.920070340085674232e-01,2.980682881400788520e-01,2.970840959521467983e-01,2.963510317425609442e-01,0.000000000000000000e+00,-4.343997733993511245e-02
2.200000000000000000e+01,2.975978260213803517e-01,2.920386695861222903e-01,2.980682881400788520e-01,2.975978260213803517e-01,2.963613155923360831e-01,0.000000000000000000e+00,-4.322646006213753250e-02
2.205000000000000071e+01,2.980654590121714631e-01,2.920680505030560647e-01,2.980682881400788520e-01,2.980654590121714631e-01,2.963694526169227683e-01,0.000000000000000000e+00,-4.301402113866711896e-02
2.210000000000000142e+01,2.984767147909802576e-01,2.920953376880808250e-01,2.980682881400788520e-01,2.984767147909802576e-01,2.963756034111407200e-01,0.000000000000000000e+00,-4.280265723059882566e-02
2.215000000000000213e+01,2.988227709855139635e-01,2.921207424766744665e-01,2.980682881400788520e-01,2.988227709855139635e-01,2.963799789650504168e-01,0.000000000000000000e+00,-4.259236488375953839e-02
2.220000000000000284e+01,2.990964423400732097e-01,2.921445195952860896e-01,2.980682881400788520e-01,2.990964423400732097e-01,2.963828336464127688e-01,0.000000000000000000e+00,-4.238314051126710474e-02
2.225000000000000000e+01,2.992923185790885565e-01,2.921669591178753245e-01,2.980682881400788520e-01,2.992923185790885565e-01,2.963844571558401086e-01,0.000000000000000000e+00,-4.217498037964742541e-02
2.230000000000000071e+01,2.994068588962462973e-01,2.921883776446201342e-01,2.980682881400788520e-01,2.994068588962462973e-01,2.963851657044543897e-01,0.000000000000000000e+00,-4.196788059834258983e-02
2.235000000000000142e+01,2.994384421701260512e-01,2.922091089678372500e-01,2.980682881400788520e-01,2.994384421701260512e-01,2.963852926790743747e-01,0.000000000000000000e+00,-4.176183711237080320e-02
2.240000000000000213e+01,2.993873729329937228e-01,2.922294944973025110e-01,2.980682881400788520e-01,2.993873729329937228e-01,2.963851790670883335e-01,0.000000000000000000e+00,-4.155684569785871030e-02
2.245000000000000284e+01,2.992558439814483329e-01,2.922498737162627647e-01,2.980682881400788520e-01,2.992558439814483329e-01,2.963851639122769277e-01,0.000000000000000000e+00,-4.135290196014179687e-02
2.250000000000000000e+01,2.990478573161038378e-01,2.922705749307872303e-01,2.980682881400788520e-01,2.990478573161038378e-01,2.963855750641989362e-01,0.000000000000000000e+00,-4.115000133411671202e-02
2.255000000000000071e+01,2.987691058363906027e-01,2.922919065592129440e-01,2.980682881400788520e-01,2.987691058363906027e-01,2.963867204678659606e-01,0.000000000000000000e+00,-4.094813908653025664e-02
2.260000000000000142e+01,2.984268189014752104e-01,2.923141491860172803e-01,2.980682881400788520e-01,2.984268189014752104e-01,2.963888802180074111e-01,0.000000000000000000e+00,-4.074731031990078828e-02
2.265000000000000213e+01,2.980295755041275640e-01,2.923375485763806680e-01,2.980682881400788520e-01,2.980295755041275640e-01,2.963922995741596345e-01,0.000000000000000000e+00,-4.054750997778960170e-02
2.270000000000000284e+01,2.975870893932719419e-01,2.923623098150065491e-01,2.980682881400788520e-01,2.975870893932719419e-01,2.963971831001232515e-01,0.000000000000000000e+00,-4.034873285116730851e-02
2.275000000000000000e+01,2.971099710208490174e-01,2.923885926965760773e-01,2.980682881400788520e-01,2.971099710208490174e-01,2.964036900551417220e-01,0.000000000000000000e+00,-4.015097358565615504e-02
2.280000000000000071e+01,2.966094716722015856e-01,2.924165084567068584e-01,2.980682881400788520e-01,2.966094716722015856e-01,2.964119311256531719e-01,0.000000000000000000e+00,-3.995422668946318340e-02
2.285000000000000142e+01,2.960972155539143835e-01,2.924461178926723859e-01,2.980682881400788520e-01,2.960972155539143835e-01,2.964219665468586506e-01,0.000000000000000000e+00,-3.975848654186221742e-02
2.290000000000000213e+01,2.955849259416310493e-01,2.924774308836093906e-01,2.980682881400788520e-01,2.955849259416310493e-01,2.964338056238211561e-01,0.000000000000000000e+00,-3.956374740211779373e-02
2.295000000000000284e+01,2.950841517123390934e-01,2.925104072816211986e-01,2.980682881400788520e-01,2.950841517123390934e-01,2.964474076234993039e-01,0.000000000000000000e+00,-3.937000341878134357e-02
2.300000000000000000e+01,2.946060006791118013e-01,2.925449591091310308e-01,2.980682881400788520e-01,2.946060006791118013e-01,2.964626839730635233e-01,0.000000000000000000e+00,-3.917724863932478541e-02
2.305000000000000071e+01,2.941608860905538525e-01,2.925809539649662505e-01,2.980682881400788520e-01,2.941608860905538525e-01,2.964795016669764527e-01,0.000000000000000000e+00,-3.898547702010201482e-02
2.310000000000000142e+01,2.937582924350000124e-01,2.926182195127562946e-01,2.980682881400788520e-01,2.937582924350000124e-01,2.964976877564216018e-01,0.000000000000000000e+00,-3.879468243665278038e-02
2.315000000000000213e+01,2.934065662896339632e-01,2.926565489009264054e-01,2.980682881400788520e-01,2.934065662896339632e-01,2.965170347703645071e-01,0.000000000000000000e+00,-3.860485869438069068e-02
2.320000000000000284e+01,2.931127373738861563e-01,2.926957069443205661e-01,2.980682881400788520e-01,2.931127373738861563e-01,2.965373068982850580e-01,0.000000000000000000e+00,-3.841599953964466851e-02
2.325000000000000000e+01,2.928823742109352146e-01,2.927354368835765053e-01,2.980682881400788520e-01,2.928823742109352146e-01,2.965582467507072439e-01,0.000000000000000000e+00,-3.822809867130741446e-02
2.330000000000000071e+01,2.927194778871505254e-01,2.927754675299065745e-01,2.980682881400788520e-01,2.927194778871505254e-01,2.965795825051847912e-01,0.000000000000000000e+00,-3.804114975278177074e-02
2.335000000000000142e+01,2.926264163530323814e-01,2.928155205998598798e-01,2.980682881400788520e-01,2.926264163530323814e-01,2.966010352423202878e-01,0.000000000000000000e+00,-3.785514642460412887e-02
2.340000000000000213e+01,2.926039005655747816e-01,2.928553180467413086e-01,2.980682881400788520e-01,2.926039005655747816e-01,2.966223262784964398e-01,0.000000000000000000e+00,-3.767008231755131914e-02
2.345000000000000284e+01,2.926510025728672471e-01,2.928945892023097630e-01,2.980682881400788520e-01,2.926510025728672471e-01,2.966431843089393228e-01,0.000000000000000000e+00,-3.748595106629578483e-02
2.350000000000000000e+01,2.927652144334561002e-01,2.929330775537131726e-01,2.980682881400788520e-01,2.927652144334561002e-01,2.966633521860702616e-01,0.000000000000000000e+00,-3.730274632357123699e-02
2.355000000000000071e+01,2.929425456933276162e-01,2.929705469958124864e-01,2.980682881400788520e-01,2.929425456933276162e-01,2.966825931732918753e-01,0.000000000000000000e+00,-3.712046177479388226e-02
2.360000000000000142e+01,2.931776560586417668e-01,2.930067874174970832e-01,2.980682881400788520e-01,2.931776560586417668e-01,2.967006965328026769e-01,0.000000000000000000e+00,-3.693909115305588076e-02
2.365000000000000213e+01,2.934640189444275848e-01,2.930416195016666281e-01,2.980682881400788520e-01,2.934640189444275848e-01,2.967174823271044870e-01,0.000000000000000000e+00,-3.675862825437820752e-02
2.370000000000000284e+01,2.937941107832762744e-01,2.930748986415986912e-01,2.980682881400788520e-01,2.937941107832762744e-01,2.967328053369068241e-01,0.000000000000000000e+00,-3.657906695308114908e-02
2.375000000000000000e+01,2.941596203697362522e-01,2.931065179007933952e-01,2.980682881400788520e-01,2.941596203697362522e-01,2.967465580225036037e-01,0.000000000000000000e+00,-3.640040121710198806e-02
2.380000000000000071e+01,2.945516721116878123e-01,2.931364099684664604e-01,2.980682881400788520e-01,2.945516721116878123e-01,2.967586724807729781e-01,0.000000000000000000e+00,-3.622262512306481663e-02
2.385000000000000142e+01,2.949610568651508391e-01,2.931645480880650245e-01,2.980682881400788520e-01,2.949610568651508391e-01,2.967691213751534884e-01,0.000000000000000000e+00,-3.604573287088445183e-02
2.390000000000000213e+01,2.953784640394989669e-01,2.931909459609708390e-01,2.980682881400788520e-01,2.953784640394989669e-01,2.967779178407376484e-01,0.000000000000000000e+00,-3.586971879766787108e-02
2.395000000000000284e+01,2.957947088628370969e-01,2.932156566514461660e-01,2.980682881400788520e-01,2.957947088628370969e-01,2.967851143905126943e-01,0.000000000000000000e+00,-3.569457739066502627e-02
2.400000000000000000e+01,2.962009490721256300e-01,2.932387705414341017e-01,2.980682881400788520e-01,2.962009490721256300e-01,2.967908008713352475e-01,0.000000000000000000e+00,-3.552030329901154082e-02
2.405000000000000071e+01,2.965888858141174644e-01,2.932604124046704897e-01,2.980682881400788520e-01,2.965888858141174644e-01,2.967951015390712932e-01,0.000000000000000000e+00,-3.534689134400802873e-02
2.410000000000000142e+01,2.969509441829249474e-01,2.932807376883642680e-01,2.980682881400788520e-01,2.969509441829249474e-01,2.967981713411327882e-01,0.000000000000000000e+00,-3.517433652768492403e-02
2.415000000000000213e+01,2.972804295486721204e-01,2.932999281071749786e-01,2.980682881400788520e-01,2.972804295486721204e-01,2.968001915111167510e-01,0.000000000000000000e+00,-3.500263403941765439e-02
2.420000000000000284e+01,2.975716566206099145e-01,2.933181866681153216e-01,2.980682881400788520e-01,2.975716566206099145e-01,2.968013645941530165e-01,0.000000000000000000e+00,-3.483177926037699795e-02
2.425000000000000000e+01,2.978200490108283693e-01,2.933357322561287450e-01,2.980682881400788520e-01,2.978200490108283693e-01,2.968019090326918241e-01,0.000000000000000000e+00,-3.466176776563103384e-02
2.430000000000000071e+01,2.980222078978330691e-01,2.933527939182696276e-01,2.980682881400788520e-01,2.980222078978330691e-01,2.968020534506445873e-01,0.000000000000000000e+00,-3.449259532374961829e-02
2.435000000000000142e+01,2.981759492127082356e-01,2.933696049895150870e-01,2.980682881400788520e-01,2.981759492127082356e-01,2.968020307788958312e-01,0.000000000000000000e+00,-3.432425789380762204e-02
2.440000000000000213e+01,2.982803095676168637e-01,2.933863972051718449e-01,2.980682881400788520e-01,2.982803095676168637e-01,2.968020723671450090e-01,0.000000000000000000e+00,-3.415675161973119600e-02
2.445000000000000284e+01,2.983355219031274541e-01,2.934033949435624344e-01,2.980682881400788520e-01,2.983355219031274541e-01,2.968024022257610972e-01,0.000000000000000000e+00,-3.399007282198700242e-02
2.450000000000000000e+01,2.983429625356644466e-01,2.934208097381785230e-01,2.980682881400788520e-01,2.983429625356644466e-01,2.968032315368454577e-01,0.000000000000000000e+00,-3.382421798666963852e-02
2.455000000000000071e+01,2.983050719291134856e-01,2.934388351908421289e-01,2.980682881400788520e-01,2.983050719291134856e-01,2.968047535660527925e-01,0.000000000000000000e+00,-3.365918375210646962e-02
2.460000000000000142e+01,2.982252520859387523e-01,2.934576424067250611e-01,2.980682881400788520e-01,2.982252520859387523e-01,2.968071390960403955e-01,0.000000000000000000e+00,-3.349496689315360765e-02
2.465000000000000213e+01,2.981077439440865673e-01,2.934773760585452362e-01,2.980682881400788520e-01,2.981077439440865673e-01,2.968105324888871133e-01,0.000000000000000000e+00,-3.333156430341886051e-02
2.470000000000000284e+01,2.979574885675771445e-01,2.934981511711363122e-01,2.980682881400788520e-01,2.979574885675771445e-01,2.968150484687064328e-01,0.000000000000000000e+00,-3.316897297570148978e-02
2.475000000000000000e+01,2.977799762223583002e-01,2.935200506992143854e-01,2.980682881400788520e-01,2.977799762223583002e-01,2.968207696973129694e-01,0.000000000000000000e+00,-3.300718998098582657e-02
2.480000000000000071e+01,2.975810876266927751e-01,2.935431239509508905e-01,2.980682881400788520e-01,2.975810876266927751e-01,2.968277451955879664e-01,0.000000000000000000e+00,-3.284621244637071086e-02
2.485000000000000142e+01,2.973669317503586651e-01,2.935673858883734444e-01,2.980682881400788520e-01,2.973669317503586651e-01,2.968359896416082333e-01,0.000000000000000000e+00,-3.268603753234791687e-02
2.490000000000000213e+01,2.971436845047140118e-01,2.935928173131923669e-01,2.980682881400788520e-01,2.971436845047140118e-01,2.968454835541791681e-01,0.000000000000000000e+00,-3.252666240986747115e-02
2.495000000000000284e+01,2.969174325147061477e-01,2.936193659239618725e-01,2.980682881400788520e-01,2.969174325147061477e-01,2.968561743477258763e-01,0.000000000000000000e+00,-3.236808423764003795e-02
2.500000000000000000e+01,2.966940258965536370e-01,2.936469482081317528e-01,2.980682881400788520e-01,2.966940258965536370e-01,2.968679782221443908e-01,0.000000000000000000e+00,-3.221030014012619264e-02
2.505000000000000071e+01,2.964789435879082724e-01,2.936754521111411553e-01,2.980682881400788520e-01,2.964789435879082724e-01,2.968807828298066220e-01,0.000000000000000000e+00,-3.205330718665448664e-02
2.510000000000000142e+01,2.962771743023778770e-01,2.937047404048413468e-01,2.980682881400788520e-01,2.962771743023778770e-01,2.968944506420497231e-01,0.000000000000000000e+00,-3.189710237208395055e-02
2.515000000000000213e+01,2.960931156235395156e-01,2.937346546597766617e-01,2.980682881400788520e-01,2.960931156235395156e-01,2.969088229197162643e-01,0.000000000000000000e+00,-3.174168259939644243e-02
2.520000000000000284e+01,2.959304931353028967e-01,2.937650197107055106e-01,2.980682881400788520e-01,2.959304931353028967e-01,2.969237241771613967e-01,0.000000000000000000e+00,-3.158704466455928422e-02
2.525000000000000000e+01,2.957923008291465927e-01,2.937956484926404488e-01,2.980682881400788520e-01,2.957923008291465927e-01,2.969389670170351492e-01,0.000000000000000000e+00,-3.143318524394694835e-02
2.530000000000000071e+01,2.956807633597342000e-01,2.938263471159713314e-01,2.980682881400788520e-01,2.956807633597342000e-01,2.969543572044265334e-01,0.000000000000000000e+00,-3.128010088455198540e-02
2.535000000000000142e+01,2.955973200644988474e-01,2.938569200441493168e-01,2.980682881400788520e-01,2.955973200644988474e-01,2.969696988438643159e-01,0.000000000000000000e+00,-3.112778799714981462e-02
2.540000000000000213e+01,2.955426300445730958e-01,2.938871752360817657e-01,2.980682881400788520e-01,2.955426300445730958e-01,2.969847995213333314e-01,0.000000000000000000e+00,-3.097624285251582982e-02
2.545000000000000284e+01,2.955165970458328850e-01,2.939169291178310162e-01,2.980682881400788520e-01,2.955165970458328850e-01,2.969994752759033685e-01,0.000000000000000000e+00,-3.082546158072318326e-02
2.550000000000000000e+01,2.955184123976583033e-01,2.939460112543321735e-01,2.980682881400788520e-01,2.955184123976583033e-01,2.970135552716803851e-01,0.000000000000000000e+00,-3.067544017348207072e-02
2.555000000000000071e+01,2.955466138760974304e-01,2.939742686014258921e-01,2.980682881400788520e-01,2.955466138760974304e-01,2.970268860503673669e-01,0.000000000000000000e+00,-3.052617448941489370e-02
2.560000000000000142e+01,2.955991580646183392e-01,2.940015692312480389e-01,2.980682881400788520e-01,2.955991580646183392e-01,2.970393352574581258e-01,0.000000000000000000e+00,-3.037766026210099099e-02
2.565000000000000213e+01,2.956735035909983100e-01,2.940278054395180640e-01,2.980682881400788520e-01,2.956735035909983100e-01,2.970507947505848789e-01,0.000000000000000000e+00,-3.022989311066857573e-02
2.570000000000000284e+01,2.957667025192253774e-01,2.940528961610629488e-01,2.980682881400788520e-01,2.957667025192253774e-01,2.970611830163292222e-01,0.000000000000000000e+00,-3.008286855266235904e-02
2.575000000000000000e+01,2.958754971621209706e-01,2.940767886394711206e-01,2.980682881400788520e-01,2.958754971621209706e-01,2.970704468413587485e-01,0.000000000000000000e+00,-2.993658201887609838e-02
2.580000000000000071e+01,2.959964196418936044e-01,2.940994593175236815e-01,2.980682881400788520e-01,2.959964196418936044e-01,2.970785622045042373e-01,0.000000000000000000e+00,-2.979102886980556503e-02
2.585000000000000142e+01,2.961258916480958847e-01,2.941209139364172054e-01,2.980682881400788520e-01,2.961258916480958847e-01,2.970855343777528135e-01,0.000000000000000000e+00,-2.964620441335590051e-02
2.590000000000000213e+01,2.962603220109725211e-01,2.941411868531724760e-01,2.980682881400788520e-01,2.962603220109725211e-01,2.970913972455146990e-01,0.000000000000000000e+00,-2.950210392342248605e-02
2.595000000000000284e+01,2.963961999091667132e-01,2.941603396064428888e-01,2.980682881400788520e-01,2.963961999091667132e-01,2.970962118723388667e-01,0.000000000000000000e+00,-2.935872265895968572e-02
2.600000000000000000e+01,2.965301817522821848e-01,2.941784587806423601e-01,2.980682881400788520e-01,2.965301817522821848e-01,2.971000643689579168e-01,0.000000000000000000e+00,-2.921605588315552213e-02
2.605000000000000071e+01,2.966591700116522623e-01,2.941956532363902421e-01,2.980682881400788520e-01,2.966591700116522623e-01,2.971030631246243670e-01,0.000000000000000000e+00,-2.907409888234083889e-02
2.610000000000000142e+01,2.967803825107516169e-01,2.942120507912692751e-01,2.980682881400788520e-01,2.967803825107516169e-01,2.971053354896973087e-01,0.000000000000000000e+00,-2.893284698428002025e-02
2.615000000000000213e+01,2.968914109270704427e-01,2.942277944484090746e-01,2.980682881400788520e-01,2.968914109270704427e-01,2.971070240059605627e-01,0.000000000000000000e+00,-2.879229557551509638e-02
2.620000000000000284e+01,2.969902674998082803e-01,2.942430382811287992e-01,2.980682881400788520e-01,2.969902674998082803e-01,2.971082822928751144e-01,0.000000000000000000e+00,-2.865244011746360259e-02
2.625000000000000000e+01,2.970754191844051095e-01,2.942579430895461701e-01,2.980682881400788520e-01,2.970754191844051095e-01,2.971092707056466886e-01,0.000000000000000000e+00,-2.851327616100499812e-02
2.630000000000000071e+01,2.971458087488514921e-01,2.942726719495265542e-01,2.980682881400788520e-01,2.971458087488514921e-01,2.971101518854592505e-01,0.000000000000000000e+00,-2.837479935932725461e-02
2.635000000000000142e+01,2.972008625711713425e-01,2.942873857755295419e-01,2.980682881400788520e-01,2.972008625711713425e-01,2.971110863234139865e-01,0.000000000000000000e+00,-2.823700547884416476e-02
2.640000000000000213e+01,2.972404851748032817e-01,2.943022390168195668e-01,2.980682881400788520e-01,2.972404851748032817e-01,2.971122280576231622e-01,0.000000000000000000e+00,-2.809989040803561114e-02
2.645000000000000284e+01,2.972650408293209812e-01,2.943173756012316122e-01,2.980682881400788520e-01,2.972650408293209812e-01,2.971137206176419632e-01,0.000000000000000000e+00,-2.796345016410335324e-02
2.650000000000000000e+01,2.972753228460098263e-01,2.943329252324072831e-01,2.980682881400788520e-01,2.972753228460098263e-01,2.971156933221451579e-01,0.000000000000000000e+00,-2.782768089737872041e-02
2.655000000000000071e+01,2.972725115062784806e-01,2.943490001353855079e-01,2.980682881400788520e-01,2.972725115062784806e-01,2.971182580247312410e-01,0.000000000000000000e+00,-2.769257889345753954e-02
2.660000000000000142e+01,2.972581218678065906e-01,2.943656923319756813e-01,2.980682881400788520e-01,2.972581218678065906e-01,2.971215063892837516e-01,0.000000000000000000e+00,-2.755814057308073398e-02
2.665000000000000213e+01,2.972339429880824224e-01,2.943830715118452290e-01,2.980682881400788520e-01,2.972339429880824224e-01,2.971255077608268014e-01,0.000000000000000000e+00,-2.742436248981581018e-02
2.670000000000000284e+01,2.972019703749215203e-01,2.944011835481551986e-01,2.980682881400788520e-01,2.972019703749215203e-01,2.971303076807185750e-01,0.000000000000000000e+00,-2.729124132563390953e-02
2.675000000000000000e+01,2.971643337048698319e-01,2.944200496883615514e-01,2.980682881400788520e-01,2.971643337048698319e-01,2.971359270768126892e-01,0.000000000000000000e+00,-2.715877388451154451e-02
2.680000000000000071e+01,2.971232220292157611e-01,2.944396664319700041e-01,2.980682881400788520e-01,2.971232220292157611e-01,2.971423621403919135e-01,0.000000000000000000e+00,-2.702695708421922957e-02
2.685000000000000142e+01,2.970808088008899395e-01,2.944600060881140680e-01,2.980682881400788520e-01,2.970808088008899395e-01,2.971495848827631070e-01,0.000000000000000000e+00,-2.689578794649046672e-02
2.690000000000000213e+01,2.970391790932714327e-01,2.944810179873406653e-01,2.980682881400788520e-01,2.970391790932714327e-01,2.971575443459197330e-01,0.000000000000000000e+00,-2.676526358579087508e-02
2.695000000000000284e+01,2.970002613365387845e-01,2.945026303044405713e-01,2.980682881400788520e-01,2.970002613365387845e-01,2.971661684241336809e-01,0.000000000000000000e+00,-2.663538119693149159e-02
2.700000000000000000e+01,2.969657657654168337e-01,2.945247524330320554e-01,2.980682881400788520e-01,2.969657657654168337e-01,2.971753662372110805e-01,0.000000000000000000e+00,-2.650613804179044117e-02
2.705000000000000071e+01,2.969371315552307156e-01,2.945472778383259604e-01,2.980682881400788520e-01,2.969371315552307156e-01,2.971850309818682145e-01,0.000000000000000000e+00,-2.637753143542235015e-02
2.710000000000000142e+01,2.969154843270304656e-01,2.945700873024491018e-01,2.980682881400788520e-01,2.969154843270304656e-01,2.971950431756336664e-01,0.000000000000000000e+00,-2.624955873184562499e-02
2.715000000000000213e+01,2.969016053376730691e-01,2.945930524671890871e-01,2.980682881400788520e-01,2.969016053376730691e-01,2.972052741981694446e-01,0.000000000000000000e+00,-2.612221730980333889e-02
2.720000000000000284e+01,2.968959132516312827e-01,2.946160395722868808e-01,2.980682881400788520e-01,2.968959132516312827e-01,2.972155900281662766e-01,0.000000000000000000e+00,-2.599550455879403796e-02
2.725000000000000000e+01,2.968984589356425396e-01,2.946389132835876556e-01,2.980682881400788520e-01,2.968984589356425396e-01,2.972258550701538105e-01,0.000000000000000000e+00,-2.586941786566128096e-02
2.730000000000000071e+01,2.969089332449970642e-01,2.946615405045456271e-01,2.980682881400788520e-01,2.969089332449970642e-01,2.972359359647476218e-01,0.000000000000000000e+00,-2.574395460202012417e-02
2.735000000000000142e+01,2.969266873021647601e-01,2.946837940667291211e-01,2.980682881400788520e-01,2.969266873021647601e-01,2.972457052780071440e-01,0.000000000000000000e+00,-2.561911211278020475e-02
2.740000000000000213e+01,2.969507643252012885e-01,2.947055561999964435e-01,2.980682881400788520e-01,2.969507643252012885e-01,2.972550449705964049e-01,0.000000000000000000e+00,-2.549488770599977333e-02
2.745000000000000284e+01,2.969799416641211165e-01,2.947267216907114018e-01,2.980682881400788520e-01,2.969799416641211165e-01,2.972638495551390703e-01,0.000000000000000000e+00,-2.537127864427626833e-02
2.750000000000000000e+01,2.970127813647950310e-01,2.947472006464859073e-01,2.980682881400788520e-01,2.970127813647950310e-01,2.972720288602702099e-01,0.000000000000000000e+00,-2.524828213784316780e-02
2.755000000000000071e+01,2.970476873150894592e-01,2.947669207981433170e-01,2.980682881400788520e-01,2.970476873150894592e-01,2.972795103320935439e-01,0.000000000000000000e+00,-2.512589533950199128e-02
2.760000000000000142e+01,2.970829668459938344e-01,2.947858292835123240e-01,2.980682881400788520e-01,2.970829668459938344e-01,2.972862408176599192e-01,0.000000000000000000e+00,-2.500411534147624001e-02
2.765000000000000213e+01,2.971168945660150329e-01,2.948038938728554381e-01,2.980682881400788520e-01,2.971168945660150329e-01,2.972921877902779952e-01,0.000000000000000000e+00,-2.488293917422565449e-02
2.770000000000000284e+01,2.971477762002821543e-01,2.948211036117664441e-01,2.980682881400788520e-01,2.971477762002821543e-01,2.972973399924876969e-01,0.000000000000000000e+00,-2.476236380721267769e-02
2.775000000000000000e+01,2.971740102824673158e-01,2.948374688737581129e-01,2.980682881400788520e-01,2.971740102824673158e-01,2.973017074889144906e-01,0.000000000000000000e+00,-2.464238615156370479e-02
2.780000000000000071e+01,2.971941456998868358e-01,2.948530208310474743e-01,2.980682881400788520e-01,2.971941456998868358e-01,2.973053211374995231e-01,0.000000000000000000e+00,-2.452300306452041834e-02
2.785000000000000142e+01,2.972069333090245347e-01,2.948678103677695450e-01,2.980682881400788520e-01,2.972069333090245347e-01,2.973082315033228618e-01,0.000000000000000000e+00,-2.440421135553294193e-02
2.790000000000000213e+01,2.972113701070284719e-01,2.948819064745886176e-01,2.980682881400788520e-01,2.972113701070284719e-01,2.973105072539689586e-01,0.000000000000000000e+00,-2.428600779380378841e-02
2.795000000000000284e+01,2.972067347499974810e-01,2.948953941770358078e-01,2.980682881400788520e-01,2.972067347499974810e-01,2.973122330887415510e-01,0.000000000000000000e+00,-2.416838911705707429e-02
2.800000000000000000e+01,2.971926135362572552e-01,2.949083720615458537e-01,2.980682881400788520e-01,2.971926135362572552e-01,2.973135072656735711e-01,0.000000000000000000e+00,-2.405135204127744133e-02
2.805000000000000071e+01,2.971689163080106222e-01,2.949209494728076142e-01,2.980682881400788520e-01,2.971689163080106222e-01,2.973144387999216431e-01,0.000000000000000000e+00,-2.393489327114016116e-02
2.810000000000000142e+01,2.971358820546834978e-01,2.949332434634671096e-01,2.980682881400788520e-01,2.971358820546834978e-01,2.973151444145510913e-01,0.000000000000000000e+00,-2.381900951084015353e-02
2.815000000000000213e+01,2.970940743147767460e-01,2.949453755822715184e-01,2.980682881400788520e-01,2.970940743147767460e-01,2.973157453297735064e-01,0.000000000000000000e+00,-2.370369747501995319e-02
2.820000000000000284e+01,2.970443667611288863e-01,2.949574685893443515e-01,2.980682881400788520e-01,2.970443667611288863e-01,2.973163639792943957e-01,0.000000000000000000e+00,-2.358895389950048729e-02
2.825000000000000000e+01,2.969879196106740005e-01,2.949696431874203051e-01,2.980682881400788520e-01,2.969879196106740005e-01,2.973171207425731044e-01,0.000000000000000000e+00,-2.347477555152780240e-02
2.830000000000000071e+01,2.969261477199466315e-01,2.949820148556064892e-01,2.980682881400788520e-01,2.969261477199466315e-01,2.973181307795332851e-01,0.000000000000000000e+00,-2.336115923926827126e-02
2.835000000000000142e+01,2.968606814098664337e-01,2.949946908676985280e-01,2.980682881400788520e-01,2.968606814098664337e-01,2.973195010497296509e-01,0.000000000000000000e+00,-2.324810182031115599e-02
2.840000000000000213e+01,2.967933212077328298e-01,2.950077675704488311e-01,2.980682881400788520e-01,2.967933212077328298e-01,2.973213275913457743e-01,0.000000000000000000e+00,-2.313560020896960820e-02
2.845000000000000284e+01,2.967259878023322250e-01,2.950213279886980677e-01,2.980682881400788520e-01,2.967259878023322250e-01,2.973236931269190864e-01,0.000000000000000000e+00,-2.302365138220974564e-02
2.850000000000000000e+01,2.966606685819995204e-01,2.950354398142217560e-01,2.980682881400788520e-01,2.966606685819995204e-01,2.973266650526297794e-01,0.000000000000000000e+00,-2.291225238408027554e-02
2.855000000000000071e+01,2.965993621682435077e-01,2.950501538238233246e-01,2.980682881400788520e-01,2.965993621682435077e-01,2.973302938566792508e-01,0.000000000000000000e+00,-2.280140032855935278e-02
2.860000000000000142e+01,2.965440223720101631e-01,2.950655027599722313e-01,2.980682881400788520e-01,2.965440223720101631e-01,2.973346120000505688e-01,0.000000000000000000e+00,-2.269109240078363843e-02
2.865000000000000213e+01,2.964965029883376846e-01,2.950815006944819685e-01,2.980682881400788520e-01,2.964965029883376846e-01,2.973396332801488962e-01,0.000000000000000000e+00,-2.258132585666900241e-02
2.870000000000000284e+01,2.964585048099921405e-01,2.950981428827245678e-01,2.980682881400788520e-01,2.964585048099921405e-01,2.973453526848225392e-01,0.000000000000000000e+00,-2.247209802097971387e-02
2.875000000000000000e+01,2.964315261829039150e-01,2.951154061030179521e-01,2.980682881400788520e-01,2.964315261829039150e-01,2.973517467314122364e-01,0.000000000000000000e+00,-2.236340628394300339e-02
2.880000000000000071e+01,2.964168183464301887e-01,2.951332494634545389e-01,2.980682881400788520e-01,2.964168183464301887e-01,2.973587742731090278e-01,0.000000000000000000e+00,-2.225524809654471844e-02
2.885000000000000142e+01,2.964153466997235253e-01,2.951516156468588226e-01,2.980682881400788520e-01,2.964153466997235253e-01,2.973663777433263600e-01,0.000000000000000000e+00,-2.214762096467539493e-02
2.890000000000000213e+01,2.964277590115977912e-01,2.951704325540567830e-01,2.980682881400788520e-01,2.964277590115977912e-01,2.973744847982888739e-01,0.000000000000000000e+00,-2.204052244232076324e-02
2.895000000000000284e+01,2.964543614451355946e-01,2.951896152964442743e-01,2.980682881400788520e-01,2.964543614451355946e-01,2.973830103088456189e-01,0.000000000000000000e+00,-2.193395012401328295e-02
2.900000000000000000e+01,2.964951031001539783e-01,2.952090684811460863e-01,2.980682881400788520e-01,2.964951031001539783e-01,2.973918586448233148e-01,0.000000000000000000e+00,-2.182790163677237466e-02
2.905000000000000071e+01,2.965495695875585147e-01,2.952286887260159864e-01,2.980682881400788520e-01,2.965495695875585147e-01,2.974009261891928380e-01,0.000000000000000000e+00,-2.172237463176851860e-02
2.910000000000000142e+01,2.966169859415930810e-01,2.952483673374252660e-01,2.980682881400788520e-01,2.966169859415930810e-01,2.974101040150197162e-01,0.000000000000000000e+00,-2.161736677594419676e-02
2.915000000000000213e+01,2.966962289522335761e-01,2.952679930812786568e-01,2.980682881400788520e-01,2.966962289522335761e-01,2.974192806556604229e-01,0.000000000000000000e+00,-2.151287574381777201e-02
2.920000000000000284e+01,2.967858487649344124e-01,2.952874549769736179e-01,2.980682881400788520e-01,2.967858487649344124e-01,2.974283448979417877e-01,0.000000000000000000e+00,-2.140889920968185728e-02
2.925000000000000000e+01,2.968840993542576356e-01,2.953066450450368419e-01,2.980682881400788520e-01,2.968840993542576356e-01,2.974371885290757467e-01,0.000000000000000000e+00,-2.130543484038890240e-02
2.930000000000000071e+01,2.969889772382459658e-01,2.953254609418373700e-01,2.980682881400788520e-01,2.969889772382459658e-01,2.974457089707266411e-01,0.000000000000000000e+00,-2.120248028889240577e-02
2.935000000000000142e+01,2.970982675691096198e-01,2.953438084189684010e-01,2.980682881400788520e-01,2.970982675691096198e-01,2.974538117378369151e-01,0.000000000000000000e+00,-2.110003318868471783e-02
2.940000000000000213e+01,2.972095965206064117e-01,2.953616035504493254e-01,2.980682881400788520e-01,2.972095965206064117e-01,2.974614126653735147e-01,0.000000000000000000e+00,-2.099809114924163292e-02
2.945000000000000284e+01,2.973204887010439945e-01,2.953787746776470047e-01,2.980682881400788520e-01,2.973204887010439945e-01,2.974684398529023888e-01,0.000000000000000000e+00,-2.089665175255377150e-02
2.950000000000000000e+01,2.974284281602744273e-01,2.953952640295544052e-01,2.980682881400788520e-01,2.974284281602744273e-01,2.974748352846333099e-01,0.000000000000000000e+00,-2.079571255078931091e-02
2.955000000000000071e+01,2.975309214356256504e-01,2.954110289845832127e-01,2.980682881400788520e-01,2.975309214356256504e-01,2.974805560910935842e-01,0.000000000000000000e+00,-2.069527106510366324e-02
2.960000000000000142e+01,2.976255610004074348e-01,2.954260429491123996e-01,2.980682881400788520e-01,2.976255610004074348e-01,2.974855754276702346e-01,0.000000000000000000e+00,-2.059532478557806953e-02
2.965000000000000213e+01,2.977100874429338684e-01,2.954402958374691135e-01,2.980682881400788520e-01,2.977100874429338684e-01,2.974898829546934187e-01,0.000000000000000000e+00,-2.049587117224289934e-02
2.970000000000000284e+01,2.977824487157272326e-01,2.954537941475891549e-01,2.980682881400788520e-01,2.977824487157272326e-01,2.974934849133004100e-01,0.000000000000000000e+00,-2.039690765711246745e-02
2.975000000000000000e+01,2.978408548538188927e-01,2.954665606361090990e-01,2.980682881400788520e-01,2.978408548538188927e-01,2.974964038008228728e-01,0.000000000000000000e+00,-2.029843164713787326e-02
2.980000000000000071e+01,2.978838266662687251e-01,2.954786336058803364e-01,2.980682881400788520e-01,2.978838266662687251e-01,2.974986776586767134e-01,0.000000000000000000e+00,-2.020044052796394346e-02
2.985000000000000142e+01,2.979102370530988253e-01,2.954900658276914394e-01,2.980682881400788520e-01,2.979102370530988253e-01,2.975003589945275917e-01,0.000000000000000000e+00,-2.010293166836151987e-02
2.990000000000000213e+01,2.979193437863613680e-01,2.955009231261608860e-01,2.980682881400788520e-01,2.979193437863613680e-01,2.975015133686804147e-01,0.000000000000000000e+00,-2.000590242519564160e-02
2.995000000000000284e+01,2.979108128135419253e-01,2.955112826671711934e-01,2.980682881400788520e-01,2.979108128135419253e-01,2.975022176820494857e-01,0.000000000000000000e+00,-1.990935014878284989e-02
3.000000000000000000e+01,2.978847313876276104e-01,2.955212309907130908e-01,2.980682881400788520e-01,2.978847313876276104e-01,2.975025582095621179e-01,0.000000000000000000e+00,-1.981327218849010183e-02
3.005000000000000071e+01,2.978416105940681069e-01,2.955308618384736019e-01,2.980682881400788520e-01,2.978416105940681069e-01,2.975026284283162070e-01,0.000000000000000000e+00,-1.971766589842584294e-02
3.010000000000000142e+01,2.977823771233143457e-01,2.955402738298323895e-01,2.980682881400788520e-01,2.977823771233143457e-01,2.975025266941406787e-01,0.000000000000000000e+00,-1.962252864308282330e-02
3.015000000000000213e+01,2.977083544212784649e-01,2.955495680430373917e-01,2.980682881400788520e-01,2.977083544212784649e-01,2.975023538233171339e-01,0.000000000000000000e+00,-1.952785780279744574e-02
3.020000000000000284e+01,2.976212336315701701e-01,2.955588455601503295e-01,2.980682881400788520e-01,2.976212336315701701e-01,2.975022106380406650e-01,0.000000000000000000e+00,-1.943365077890367443e-02
3.025000000000000000e+01,2.975230350155180781e-01,2.955682050348403811e-01,2.980682881400788520e-01,2.975230350155180781e-01,2.975021955346875968e-01,0.000000000000000000e+00,-1.933990499847254574e-02
3.030000000000000071e+01,2.974160607917800125e-01,2.955777403412430671e-01,2.980682881400788520e-01,2.974160607917800125e-01,2.975024021330975321e-01,0.000000000000000000e+00,-1.924661791854471657e-02
3.035000000000000142e+01,2.973028405701158006e-01,2.955875383598957074e-01,2.980682881400788520e-01,2.973028405701158006e-01,2.975029170628736841e-01,0.000000000000000000e+00,-1.915378702978006581e-02
3.040000000000000213e+01,2.971860707573591442e-01,2.955976769532477899e-01,2.980682881400788520e-01,2.971860707573591442e-01,2.975038179391945592e-01,0.000000000000000000e+00,-1.906140985946770325e-02
3.045000000000000284e+01,2.970685494820225481e-01,2.956082231784863956e-01,2.980682881400788520e-01,2.970685494820225481e-01,2.975051715758721960e-01,0.000000000000000000e+00,-1.896948397385753854e-02
3.050000000000000000e+01,2.969531087121893842e-01,2.956192317795093283e-01,2.980682881400788520e-01,2.969531087121893842e-01,2.975070324774886643e-01,0.000000000000000000e+00,-1.887800697979365172e-02
3.055000000000000071e+01,2.968425453250893020e-01,2.956307439929457548e-01,2.980682881400788520e-01,2.968425453250893020e-01,2.975094416455106305e-01,0.000000000000000000e+00,-1.878697652564830303e-02
3.060000000000000142e+01,2.967395529227186413e-01,2.956427866953198480e-01,2.980682881400788520e-01,2.967395529227186413e-01,2.975124257254770366e-01,0.000000000000000000e+00,-1.869639030157201065e-02
3.065000000000000213e+01,2.966466561739695140e-01,2.956553719099541677e-01,2.980682881400788520e-01,2.966466561739695140e-01,2.975159965138632900e-01,0.000000000000000000e+00,-1.860624603909116076e-02
3.070000000000000284e+01,2.965661493992758357e-01,2.956684966832291428e-01,2.980682881400788520e-01,2.965661493992758357e-01,2.975201508342390500e-01,0.000000000000000000e+00,-1.851654151009911320e-02
3.075000000000000000e+01,2.965000409996610409e-01,2.956821433305629188e-01,2.980682881400788520e-01,2.965000409996610409e-01,2.975248707830928652e-01,0.000000000000000000e+00,-1.842727452529930796e-02
3.080000000000000071e+01,2.964500051708581774e-01,2.956962800432004768e-01,2.980682881400788520e-01,2.964500051708581774e-01,2.975301243364171788e-01,0.000000000000000000e+00,-1.833844293216717325e-02
3.085000000000000142e+01,2.964173421391904095e-01,2.957108618378377352e-01,2.980682881400788520e-01,2.964173421391904095e-01,2.975358662990885139e-01,0.000000000000000000e+00,-1.825004461250793672e-02
3.090000000000000213e+01,2.964029479151584212e-01,2.957258318224998961e-01,2.980682881400788520e-01,2.964029479151584212e-01,2.975420395704689858e-01,0.000000000000000000e+00,-1.816207747969083089e-02
3.095000000000000284e+01,2.964072942907484687e-01,2.957411227441772983e-01,2.980682881400788520e-01,2.964072942907484687e-01,2.975485766917416175e-01,0.000000000000000000e+00,-1.807453947564321636e-02
3.100000000000000000e+01,2.964304195161958644e-01,2.957566587767160859e-01,2.980682881400788520e-01,2.964304195161958644e-01,2.975554016334850949e-01,0.000000000000000000e+00,-1.798742856769031465e-02
3.105000000000000071e+01,2.964719297911123097e-01,2.957723575015584472e-01,2.980682881400788520e-01,2.964719297911123097e-01,2.975624317760905968e-01,0.000000000000000000e+00,-1.790074274532151358e-02
3.110000000000000142e+01,2.965310114038070544e-01,2.957881320292932714e-01,2.980682881400788520e-01,2.965310114038070544e-01,2.975695800309896555e-01,0.000000000000000000e+00,-1.781448001696378167e-02
3.115000000000000213e+01,2.966064530616231987e-01,2.958038932067432736e-01,2.980682881400788520e-01,2.966064530616231987e-01,2.975767570474267543e-01,0.000000000000000000e+00,-1.772863840683457093e-02
3.120000000000000284e+01,2.966966776840099795e-01,2.958195518525685852e-01,2.980682881400788520e-01,2.966966776840099795e-01,2.975838734477626035e-01,0.000000000000000000e+00,-1.764321595194020750e-02
3.125000000000000000e+01,2.967997826877155632e-01,2.958350209641497086e-01,2.980682881400788520e-01,2.967997826877155632e-01,2.975908420340774851e-01,0.000000000000000000e+00,-1.755821069927775493e-02
3.130000000000000071e+01,2.969135875873685215e-01,2.958502178398358384e-01,2.980682881400788520e-01,2.969135875873685215e-01,2.975975799101646113e-01,0.000000000000000000e+00,-1.747362070328760744e-02
3.135000000000000142e+01,2.970356875705035815e-01,2.958650660634480345e-01,2.980682881400788520e-01,2.970356875705035815e-01,2.976040104658075891e-01,0.000000000000000000e+00,-1.738944402359561894e-02
3.140000000000000213e+01,2.971635115874801669e-01,2.958794973021376951e-01,2.980682881400788520e-01,2.971635115874801669e-01,2.976100651744448267e-01,0.000000000000000000e+00,-1.730567872307136115e-02
3.145000000000000284e+01,2.972943834253334305e-01,2.958934528741786196e-01,2.980682881400788520e-01,2.972943834253334305e-01,2.976156851608005582e-01,0.000000000000000000e+00,-1.722232286621971226e-02
3.150000000000000000e+01,2.974255842099302605e-01,2.959068850498540737e-01,2.980682881400788520e-01,2.974255842099302605e-01,2.976208225016453435e-01,0.000000000000000000e+00,-1.713937451791272548e-02
3.155000000000000071e+01,2.975544148005104250e-01,2.959197580560974927e-01,2.980682881400788520e-01,2.975544148005104250e-01,2.976254412303433461e-01,0.000000000000000000e+00,-1.705683174245844688e-02
3.160000000000000142e+01,2.976782566008112640e-01,2.959320487637258634e-01,2.980682881400788520e-01,2.976782566008112640e-01,2.976295180240254301e-01,0.000000000000000000e+00,-1.697469260299519847e-02
3.165000000000000213e+01,2.977946294062835397e-01,2.959437470447434659e-01,2.980682881400788520e-01,2.977946294062835397e-01,2.976330425608625929e-01,0.000000000000000000e+00,-1.689295516119137391e-02
3.170000000000000284e+01,2.979012450313670013e-01,2.959548557960344772e-01,2.980682881400788520e-01,2.979012450313670013e-01,2.976360175437569588e-01,0.000000000000000000e+00,-1.681161747722440328e-02
3.175000000000000000e+01,2.979960556080019085e-01,2.959653906345621754e-01,2.980682881400788520e-01,2.979960556080019085e-01,2.976384583955627994e-01,0.000000000000000000e+00,-1.673067761000649259e-02
3.180000000000000071e+01,2.980772956101176430e-01,2.959753792777048975e-01,2.980682881400788520e-01,2.980772956101176430e-01,2.976403926394670107e-01,0.000000000000000000e+00,-1.665013361762120864e-02
3.185000000000000142e+01,2.981435168328122054e-01,2.959848606303582819e-01,2.980682881400788520e-01,2.981435168328122054e-01,2.976418589861513642e-01,0.000000000000000000e+00,-1.656998355793087505e-02
3.190000000000000213e+01,2.981936157340241977e-01,2.959938836077010138e-01,2.980682881400788520e-01,2.981936157340241977e-01,2.976429061566324696e-01,0.000000000000000000e+00,-1.649022548931458609e-02
3.195000000000000284e+01,2.982268527263181590e-01,2.960025057288836470e-01,2.980682881400788520e-01,2.982268527263181590e-01,2.976435914760330870e-01,0.000000000000000000e+00,-1.641085747149470184e-02
3.200000000000000000e+01,2.982428631835010169e-01,2.960107915221866781e-01,2.980682881400788520e-01,2.982428631835010169e-01,2.976439792788278527e-01,0.000000000000000000e+00,-1.633187756641152691e-02
3.205000000000000426e+01,2.982416600986593780e-01,2.960188107862988804e-01,2.980682881400788520e-01,2.982416600986593780e-01,2.976441391702096539e-01,0.000000000000000000e+00,-1.625328383910749214e-02
3.210000000000000142e+01,2.982236284951457206e-01,2.960266367551875333e-01,2.980682881400788520e-01,2.982236284951457206e-01,2.976441441910460117e-01,0.000000000000000000e+00,-1.617507435858481918e-02
3.214999999999999858e+01,2.981895118489811258e-01,2.960343442155369265e-01,2.980682881400788520e-01,2.981895118489811258e-01,2.976440689353973545e-01,0.000000000000000000e+00,-1.609724719860442660e-02
3.220000000000000284e+01,2.981403909294014221e-01,2.960420076258970523e-01,2.980682881400788520e-01,2.981403909294014221e-01,2.976439876697368758e-01,0.000000000000000000e+00,-1.601980043839840509e-02
3.225000000000000000e+01,2.980776556033248315e-01,2.960496992855469744e-01,2.980682881400788520e-01,2.980776556033248315e-01,2.976439725018742988e-01,0.000000000000000000e+00,-1.594273216327329878e-02
3.230000000000000426e+01,2.980029702787592716e-01,2.960574875986966559e-01,2.980682881400788520e-01,2.980029702787592716e-01,2.976440916452052776e-01,0.000000000000000000e+00,-1.586604046508616542e-02
3.235000000000000142e+01,2.979182337807182446e-01,2.960654354761224072e-01,2.980682881400788520e-01,2.979182337807182446e-01,2.976444078203807075e-01,0.000000000000000000e+00,-1.578972344258263577e-02
3.239999999999999858e+01,2.978255345598058157e-01,2.960735989117804223e-01,2.980682881400788520e-01,2.978255345598058157e-01,2.976449768319393563e-01,0.000000000000000000e+00,-1.571377920158980104e-02
3.245000000000000284e+01,2.977271022265429168e-01,2.960820257665199295e-01,2.980682881400788520e-01,2.977271022265429168e-01,2.976458463520263997e-01,0.000000000000000000e+00,-1.563820585506500022e-02
3.250000000000000000e+01,2.976252564815951573e-01,2.960907547848883326e-01,2.980682881400788520e-01,2.976252564815951573e-01,2.976470549371888485e-01,0.000000000000000000e+00,-1.556300152300501595e-02
3.255000000000000426e+01,2.975223545708632900e-01,2.960998148643707584e-01,2.980682881400788520e-01,2.975223545708632900e-01,2.976486312975935022e-01,0.000000000000000000e+00,-1.548816433222740575e-02
3.260000000000000142e+01,2.974207384322988812e-01,2.961092245894276775e-01,2.980682881400788520e-01,2.974207384322988812e-01,2.976505938310317068e-01,0.000000000000000000e+00,-1.541369241604017074e-02
3.264999999999999858e+01,2.973226827157597341e-01,2.961189920355795091e-01,2.980682881400788520e-01,2.973226827157597341e-01,2.976529504269615489e-01,0.000000000000000000e+00,-1.533958391382060117e-02
3.270000000000000284e+01,2.972303448459902575e-01,2.961291148417288799e-01,2.980682881400788520e-01,2.972303448459902575e-01,2.976556985387817100e-01,0.000000000000000000e+00,-1.526583697052852871e-02
3.275000000000000000e+01,2.971457182602214586e-01,2.961395805420973248e-01,2.980682881400788520e-01,2.971457182602214586e-01,2.976588255157155971e-01,0.000000000000000000e+00,-1.519244973618287184e-02
3.280000000000000426e+01,2.970705898850458104e-01,2.961503671427498374e-01,2.980682881400788520e-01,2.970705898850458104e-01,2.976623091792831022e-01,0.000000000000000000e+00,-1.511942036533270826e-02
3.285000000000000142e+01,2.970065028222236281e-01,2.961614439218491213e-01,2.980682881400788520e-01,2.970065028222236281e-01,2.976661186235047829e-01,0.000000000000000000e+00,-1.504674701655634925e-02
3.289999999999999858e+01,2.969547250910962166e-01,2.961727724276522755e-01,2.980682881400788520e-01,2.969547250910962166e-01,2.976702152128545831e-01,0.000000000000000000e+00,-1.497442785202302007e-02
3.295000000000000284e+01,2.969162251286739385e-01,2.961843076439488742e-01,2.980682881400788520e-01,2.969162251286739385e-01,2.976745537476639392e-01,0.000000000000000000e+00,-1.490246103715112819e-02
3.300000000000000000e+01,2.968916545807014917e-01,2.961959992892289062e-01,2.980682881400788520e-01,2.968916545807014917e-01,2.976790837632685705e-01,0.000000000000000000e+00,-1.483084474039667033e-02
3.305000000000000426e+01,2.968813387325973108e-01,2.962077932134178915e-01,2.980682881400788520e-01,2.968813387325973108e-01,2.976837509267381554e-01,0.000000000000000000e+00,-1.475957713320266013e-02
3.310000000000000142e+01,2.968852747335015696e-01,2.962196328545579349e-01,2.980682881400788520e-01,2.968852747335015696e-01,2.976884984935717071e-01,0.000000000000000000e+00,-1.468865639013731787e-02
3.314999999999999858e+01,2.969031375657566474e-01,2.962314607173575087e-01,2.980682881400788520e-01,2.969031375657566474e-01,2.976932687862819393e-01,0.000000000000000000e+00,-1.461808068924420716e-02
3.320000000000000284e+01,2.969342935123716054e-01,2.962432198360476776e-01,2.980682881400788520e-01,2.969342935123716054e-01,2.976980046573098893e-01,0.000000000000000000e+00,-1.454784821262184759e-02
3.325000000000000000e+01,2.969778206828266875e-01,2.962548551854367052e-01,2.980682881400788520e-01,2.969778206828266875e-01,2.977026509001611254e-01,0.000000000000000000e+00,-1.447795714724445931e-02
3.330000000000000426e+01,2.970325359791708419e-01,2.962663150063681861e-01,2.980682881400788520e-01,2.970325359791708419e-01,2.977071555749709053e-01,0.000000000000000000e+00,-1.440840568602677445e-02
3.335000000000000142e+01,2.970970277254314507e-01,2.962775520148838160e-01,2.980682881400788520e-01,2.970970277254314507e-01,2.977114712177967859e-01,0.000000000000000000e+00,-1.433919202912957783e-02
3.339999999999999858e+01,2.971696930488020305e-01,2.962885244681586761e-01,2.980682881400788520e-01,2.971696930488020305e-01,2.977155559067078960e-01,0.000000000000000000e+00,-1.427031438549233693e-02
3.345000000000000284e+01,2.972487789948196624e-01,2.962991970646055573e-01,2.980682881400788520e-01,2.972487789948196624e-01,2.977193741620627887e-01,0.000000000000000000e+00,-1.420177097457211296e-02
3.350000000000000000e+01,2.973324262835662646e-01,2.963095416603030996e-01,2.980682881400788520e-01,2.973324262835662646e-01,2.977228976631289270e-01,0.000000000000000000e+00,-1.413356002825785253e-02
3.355000000000000426e+01,2.974187145713934055e-01,2.963195377889618620e-01,2.980682881400788520e-01,2.974187145713934055e-01,2.977261057682540346e-01,0.000000000000000000e+00,-1.406567979292173629e-02
3.360000000000000142e+01,2.975057080730936776e-01,2.963291729778687600e-01,2.980682881400788520e-01,2.975057080730936776e-01,2.977289858310249171e-01,0.000000000000000000e+00,-1.399812853156137855e-02
3.364999999999999858e+01,2.975915004219498172e-01,2.963384428575059348e-01,2.980682881400788520e-01,2.975915004219498172e-01,2.977315333101038797e-01,0.000000000000000000e+00,-1.393090452597923502e-02
3.370000000000000284e+01,2.976742576977128851e-01,2.963473510676997713e-01,2.980682881400788520e-01,2.976742576977128851e-01,2.977337516755939051e-01,0.000000000000000000e+00,-1.386400607894133601e-02
3.375000000000000000e+01,2.977522586323777531e-01,2.963559089680926628e-01,2.980682881400788520e-01,2.977522586323777531e-01,2.977356521197178640e-01,0.000000000000000000e+00,-1.379743151625227246e-02
3.380000000000000426e+01,2.978239311069665329e-01,2.963641351653346079e-01,2.980682881400788520e-01,2.978239311069665329e-01,2.977372530842027909e-01,0.000000000000000000e+00,-1.373117918868182845e-02
3.385000000000000142e+01,2.978878841751612105e-01,2.963720548735581106e-01,2.980682881400788520e-01,2.978878841751612105e-01,2.977385796209259805e-01,0.000000000000000000e+00,-1.366524747367853579e-02
3.389999999999999858e+01,2.979429349869834320e-01,2.963796991283440541e-01,2.980682881400788520e-01,2.979429349869834320e-01,2.977396626060246909e-01,0.000000000000000000e+00,-1.359963477680679704e-02
3.395000000000000284e+01,2.979881301330999932e-01,2.963871038774323896e-01,2.980682881400788520e-01,2.979881301330999932e-01,2.977405378307172445e-01,0.000000000000000000e+00,-1.353433953284861012e-02
3.400000000000000000e+01,2.980227610830943896e-01,2.963943089738272918e-01,2.980682881400788520e-01,2.980227610830943896e-01,2.977412449944790152e-01,0.000000000000000000e+00,-1.346936020651699067e-02
3.405000000000000426e+01,2.980463735447855256e-01,2.964013570986477886e-01,2.980682881400788520e-01,2.980463735447855256e-01,2.977418266279213688e-01,0.000000000000000000e+00,-1.340469529273592870e-02
3.410000000000000142e+01,2.980587707223393279e-01,2.964082926420640862e-01,2.980682881400788520e-01,2.980587707223393279e-01,2.977423269737093370e-01,0.000000000000000000e+00,-1.334034331645243994e-02
3.414999999999999858e+01,2.980600105949248180e-01,2.964151605709338111e-01,2.980682881400788520e-01,2.980600105949248180e-01,2.977427908541294688e-01,0.000000000000000000e+00,-1.327630283195672251e-02
3.420000000000000284e+01,2.980503974719486693e-01,2.964220053113162945e-01,2.980682881400788520e-01,2.980503974719486693e-01,2.977432625534863764e-01,0.000000000000000000e+00,-1.321257242170059167e-02
3.425000000000000000e+01,2.980304682029361607e-01,2.964288696729393546e-01,2.980682881400788520e-01,2.980304682029361607e-01,2.977437847424010409e-01,0.000000000000000000e+00,-1.314915069461664032e-02
3.430000000000000426e+01,2.980009735279495198e-01,2.964357938409521442e-01,2.980682881400788520e-01,2.980009735279495198e-01,2.977443974693477213e-01,0.000000000000000000e+00,-1.308603628395576743e-02
3.435000000000000142e+01,2.979628551465742237e-01,2.964428144579907554e-01,2.980682881400788520e-01,2.979628551465742237e-01,2.977451372424582132e-01,0.000000000000000000e+00,-1.302322784467441208e-02
3.439999999999999858e+01,2.979172191589778973e-01,2.964499638167717444e-01,2.980682881400788520e-01,2.979172191589778973e-01,2.977460362218133927e-01,0.000000000000000000e+00,-1.296072405041639487e-02
3.445000000000000284e+01,2.978653065907745923e-01,2.964572691801994897e-01,2.980682881400788520e-01,2.978653065907745923e-01,2.977471215392142878e-01,0.000000000000000000e+00,-1.289852359014750927e-02
3.450000000000000000e+01,2.978084617541794654e-01,2.964647522424149750e-01,2.980682881400788520e-01,2.978084617541794654e-01,2.977484147588661534e-01,0.000000000000000000e+00,-1.283662516451171583e-02
3.455000000000000426e+01,2.977480992212975242e-01,2.964724287404164604e-01,2.980682881400788520e-01,2.977480992212975242e-01,2.977499314886152271e-01,0.000000000000000000e+00,-1.277502748198790575e-02
3.460000000000000142e+01,2.976856701916793524e-01,2.964803082219547581e-01,2.980682881400788520e-01,2.976856701916793524e-01,2.977516811474481551e-01,0.000000000000000000e+00,-1.271372925493364538e-02
3.464999999999999858e+01,2.976226290260378105e-01,2.964883939714347827e-01,2.980682881400788520e-01,2.976226290260378105e-01,2.977536668909954720e-01,0.000000000000000000e+00,-1.265272919560698518e-02
3.470000000000000284e+01,2.975604006919981837e-01,2.964966830916491713e-01,2.980682881400788520e-01,2.975604006919981837e-01,2.977558856928751996e-01,0.000000000000000000e+00,-1.259202601226037423e-02
3.475000000000000000e+01,2.975003498268691815e-01,2.965051667354167142e-01,2.980682881400788520e-01,2.975003498268691815e-01,2.977583285759567433e-01,0.000000000000000000e+00,-1.253161840540049400e-02
3.480000000000000426e+01,2.974437520677767899e-01,2.965138304776857581e-01,2.980682881400788520e-01,2.974437520677767899e-01,2.977609809841161859e-01,0.000000000000000000e+00,-1.247150506430446879e-02
3.485000000000000142e+01,2.973917682323912737e-01,2.965226548154726860e-01,2.980682881400788520e-01,2.973917682323912737e-01,2.977638232818604624e-01,0.000000000000000000e+00,-1.241168466387802642e-02
3.489999999999999858e+01,2.973454218553743811e-01,2.965316157802032060e-01,2.980682881400788520e-01,2.973454218553743811e-01,2.977668313663964783e-01,0.000000000000000000e+00,-1.235215586193261390e-02
3.495000000000000284e+01,2.973055804982520089e-01,2.965406856446691219e-01,2.980682881400788520e-01,2.973055804982520089e-01,2.977699773743640033e-01,0.000000000000000000e+00,-1.229291729694853737e-02
3.500000000000000000e+01,2.972729411555394829e-01,2.965498337049493616e-01,2.980682881400788520e-01,2.972729411555394829e-01,2.977732304635873350e-01,0.000000000000000000e+00,-1.223396758637928725e-02
3.505000000000000426e+01,2.972480199796370126e-01,2.965590271163013880e-01,2.980682881400788520e-01,2.972480199796370126e-01,2.977765576488551891e-01,0.000000000000000000e+00,-1.217530532553802447e-02
3.510000000000000142e+01,2.972311464434536643e-01,2.965682317612285956e-01,2.980682881400788520e-01,2.972311464434536643e-01,2.977799246699379121e-01,0.000000000000000000e+00,-1.211692908709322870e-02
3.514999999999999858e+01,2.972224619551923075e-01,2.965774131276709413e-01,2.980682881400788520e-01,2.972224619551923075e-01,2.977832968697893823e-01,0.000000000000000000e+00,-1.205883742118465593e-02
3.520000000000000284e+01,2.972219228365707289e-01,2.965865371755445623e-01,2.980682881400788520e-01,2.972219228365707289e-01,2.977866400611601239e-01,0.000000000000000000e+00,-1.200102885615565718e-02
3.525000000000000000e+01,2.972293074763146525e-01,2.965955711706492193e-01,2.980682881400788520e-01,2.972293074763146525e-01,2.977899213606374773e-01,0.000000000000000000e+00,-1.194350189988285967e-02
3.530000000000000426e+01,2.972442273773007182e-01,2.966044844662368285e-01,2.980682881400788520e-01,2.972442273773007182e-01,2.977931099704037576e-01,0.000000000000000000e+00,-1.188625504166936769e-02
3.535000000000000142e+01,2.972661417304084952e-01,2.966132492142510846e-01,2.980682881400788520e-01,2.972661417304084952e-01,2.977961778897166290e-01,0.000000000000000000e+00,-1.182928675465513488e-02
3.539999999999999858e+01,2.972943750729035717e-01,2.966218409903514375e-01,2.980682881400788520e-01,2.972943750729035717e-01,2.977991005402200186e-01,0.000000000000000000e+00,-1.177259549868570239e-02
3.545000000000000284e+01,2.973281375257332271e-01,2.966302393192729592e-01,2.980682881400788520e-01,2.973281375257332271e-01,2.978018572916301121e-01,0.000000000000000000e+00,-1.171617972357136793e-02
3.550000000000000000e+01,2.973665470538793820e-01,2.966384280897781389e-01,2.980682881400788520e-01,2.973665470538793820e-01,2.978044318770441401e-01,0.000000000000000000e+00,-1.166003787266039170e-02
3.555000000000000426e+01,2.974086531579586135e-01,2.966463958513604338e-01,2.980682881400788520e-01,2.974086531579586135e-01,2.978068126900248469e-01,0.000000000000000000e+00,-1.160416838664403080e-02
3.560000000000000142e+01,2.974534613843146102e-01,2.966541359878984152e-01,2.980682881400788520e-01,2.974534613843146102e-01,2.978089929586492657e-01,0.000000000000000000e+00,-1.154856970750856894e-02
3.564999999999999858e+01,2.974999580352624684e-01,2.966616467665498247e-01,2.980682881400788520e-01,2.974999580352624684e-01,2.978109707948045082e-01,0.000000000000000000e+00,-1.149324028254681759e-02
3.570000000000000284e+01,2.975471344709027521e-01,2.966689312632602715e-01,2.980682881400788520e-01,2.975471344709027521e-01,2.978127491200946997e-01,0.000000000000000000e+00,-1.143817856834400577e-02
3.575000000000000000e+01,2.975940104186374779e-01,2.966759971692575770e-01,2.980682881400788520e-01,2.975940104186374779e-01,2.978143354727230130e-01,0.000000000000000000e+00,-1.138338303465457647e-02
3.580000000000000426e+01,2.976396557454509262e-01,2.966828564857523221e-01,2.980682881400788520e-01,2.976396557454509262e-01,2.978157417025614762e-01,0.000000000000000000e+00,-1.132885216809203892e-02
3.585000000000000142e+01,2.976832102000850910e-01,2.966895251166998815e-01,2.980682881400788520e-01,2.976832102000850910e-01,2.978169835642558994e-01,0.000000000000000000e+00,-1.127458447556030884e-02
3.589999999999999858e+01,2.977239006960521461e-01,2.966960223718400624e-01,2.980682881400788520e-01,2.977239006960521461e-01,2.978180802205763200e-01,0.000000000000000000e+00,-1.122057848736234854e-02
3.595000000000000284e+01,2.977610557802966018e-01,2.967023703942662793e-01,2.980682881400788520e-01,2.977610557802966018e-01,2.978190536702594038e-01,0.000000000000000000e+00,-1.116683275993150121e-02
3.600000000000000000e+01,2.977941170143025840e-01,2.967085935284407561e-01,2.980682881400788520e-01,2.977941170143025840e-01,2.978199281162547396e-01,0.000000000000000000e+00,-1.111334587814011635e-02
3.605000000000000426e+01,2.978226470823627792e-01,2.967147176458273528e-01,2.980682881400788520e-01,2.978226470823627792e-01,2.978207292915424076e-01,0.000000000000000000e+00,-1.106011645715079122e-02
3.610000000000000142e+01,2.978463345332242329e-01,2.967207694461301282e-01,2.980682881400788520e-01,2.978463345332242329e-01,2.978214837605087095e-01,0.000000000000000000e+00,-1.100714314378576156e-02
3.614999999999999858e+01,2.978649951538973051e-01,2.967267757524877370e-01,2.980682881400788520e-01,2.978649951538973051e-01,2.978222182142277741e-01,0.000000000000000000e+00,-1.095442461740078754e-02
3.620000000000000284e+01,2.978785700654786317e-01,2.967327628188684563e-01,2.980682881400788520e-01,2.978785700654786317e-01,2.978229587778944976e-01,0.000000000000000000e+00,-1.090195959026023058e-02
3.625000000000000000e+01,2.978871207177953839e-01,2.967387556673475313e-01,2.980682881400788520e-01,2.978871207177953839e-01,2.978237303480895104e-01,0.000000000000000000e+00,-1.084974680741978940e-02
3.630000000000000426e+01,2.978908210399915935e-01,2.967447774719325082e-01,2.980682881400788520e-01,2.978908210399915935e-01,2.978245559765457795e-01,0.000000000000000000e+00,-1.079778504613278060e-02
3.635000000000000142e+01,2.978899470754602929e-01,2.967508490041711466e-01,2.980682881400788520e-01,2.978899470754602929e-01,2.978254563156515489e-01,0.000000000000000000e+00,-1.074607311480445596e-02
3.639999999999999858e+01,2.978848644896266440e-01,2.967569881539545706e-01,2.980682881400788520e-01,2.978848644896266440e-01,2.978264491391072188e-01,0.000000000000000000e+00,-1.069460985152638835e-02
3.645000000000000284e+01,2.978760143861865495e-01,2.967632095367743195e-01,2.980682881400788520e-01,2.978760143861865495e-01,2.978275489489972672e-01,0.000000000000000000e+00,-1.064339412222967129e-02
3.650000000000000000e+01,2.978638979000957643e-01,2.967695241962524655e-01,2.980682881400788520e-01,2.978638979000957643e-01,2.978287666781025966e-01,0.000000000000000000e+00,-1.059242481850143636e-02
3.655000000000000426e+01,2.978490600529704602e-01,2.967759394081135316e-01,2.980682881400788520e-01,2.978490600529704602e-01,2.978301094936249283e-01,0.000000000000000000e+00,-1.054170085511380202e-02
3.660000000000000142e+01,2.978320733582353053e-01,2.967824585889695665e-01,2.980682881400788520e-01,2.978320733582353053e-01,2.978315807057013154e-01,0.000000000000000000e+00,-1.049122116731765475e-02
3.664999999999999858e+01,2.978135216495558235e-01,2.967890813104258063e-01,2.980682881400788520e-01,2.978135216495558235e-01,2.978331797812214798e-01,0.000000000000000000e+00,-1.044098470795636231e-02
3.670000000000000284e+01,2.977939845776251815e-01,2.967958034161636283e-01,2.980682881400788520e-01,2.977939845776251815e-01,2.978349024606092299e-01,0.000000000000000000e+00,-1.039099044445601812e-02
3.675000000000000000e+01,2.977740231786195069e-01,2.968026172368931070e-01,2.980682881400788520e-01,2.977740231786195069e-01,2.978367409724679837e-01,0.000000000000000000e+00,-1.034123735574861078e-02
3.680000000000000426e+01,2.977541668644815842e-01,2.968095118954758860e-01,2.980682881400788520e-01,2.977541668644815842e-01,2.978386843383943328e-01,0.000000000000000000e+00,-1.029172442918440712e-02
3.685000000000000142e+01,2.977349021229578341e-01,2.968164736921630187e-01,2.980682881400788520e-01,2.977349021229578341e-01,2.978407187579118487e-01,0.000000000000000000e+00,-1.024245065748835039e-02
3.689999999999999858e+01,2.977166631466407476e-01,2.968234865578436854e-01,2.980682881400788520e-01,2.977166631466407476e-01,2.978428280614249246e-01,0.000000000000000000e+00,-1.019341503581226022e-02
3.695000000000000284e+01,2.976998245379872121e-01,2.968305325615144263e-01,2.980682881400788520e-01,2.976998245379872121e-01,2.978449942174076215e-01,0.000000000000000000e+00,-1.014461655893192892e-02
3.700000000000000000e+01,2.976846961642674039e-01,2.968375924568995017e-01,2.980682881400788520e-01,2.976846961642674039e-01,2.978471978787629593e-01,0.000000000000000000e+00,-1.009605421863420116e-02
3.705000000000000426e+01,2.976715201654387966e-01,2.968446462523161022e-01,2.980682881400788520e-01,2.976715201654387966e-01,2.978494189524494851e-01,0.000000000000000000e+00,-1.004772700133387334e-02
3.710000000000000142e+01,2.976604700515758095e-01,2.968516737875026013e-01,2.980682881400788520e-01,2.976604700515758095e-01,2.978516371760981940e-01,0.000000000000000000e+00,-9.999633885956203325e-03
3.714999999999999858e+01,2.976516517669249295e-01,2.968586553012230178e-01,2.980682881400788520e-01,2.976516517669249295e-01,2.978538326854344165e-01,0.000000000000000000e+00,-9.951773842113690108e-03
3.720000000000000284e+01,2.976451065466448886e-01,2.968655719740131427e-01,2.980682881400788520e-01,2.976451065466448886e-01,2.978559865568732867e-01,0.000000000000000000e+00,-9.904145828601091869e-03
3.725000000000000000e+01,2.976408153510663457e-01,2.968724064314275379e-01,2.980682881400788520e-01,2.976408153510663457e-01,2.978580813106500580e-01,0.000000000000000000e+00,-9.856748792225287353e-03
3.730000000000000426e+01,2.976387046315709939e-01,2.968791431945431158e-01,2.980682881400788520e-01,2.976387046315709939e-01,2.978601013612411919e-01,0.000000000000000000e+00,-9.809581666980406178e-03
3.735000000000000142e+01,2.976386531620938691e-01,2.968857690662294324e-01,2.980682881400788520e-01,2.976386531620938691e-01,2.978620334035866346e-01,0.000000000000000000e+00,-9.762643373572228375e-03
3.739999999999999858e+01,2.976404996604651854e-01,2.968922734437478561e-01,2.980682881400788520e-01,2.976404996604651854e-01,2.978638667256767736e-01,0.000000000000000000e+00,-9.715932819288975245e-03
3.745000000000000284e+01,2.976440509235555587e-01,2.968986485505336059e-01,2.980682881400788520e-01,2.976440509235555587e-01,2.978655934403545147e-01,0.000000000000000000e+00,-9.669448898209314844e-03
3.750000000000000000e+01,2.976490902083661627e-01,2.969048895824623613e-01,2.980682881400788520e-01,2.976490902083661627e-01,2.978672086316356271e-01,0.000000000000000000e+00,-9.623190491732625321e-03
3.755000000000000426e+01,2.976553856064726999e-01,2.969109947664456683e-01,2.980682881400788520e-01,2.976553856064726999e-01,2.978687104133866947e-01,0.000000000000000000e+00,-9.577156469410281342e-03
3.760000000000000142e+01,2.976626981801291927e-01,2.969169653317456636e-01,2.980682881400788520e-01,2.976626981801291927e-01,2.978700999007509176e-01,0.000000000000000000e+00,-9.531345690052435426e-03
3.764999999999999858e+01,2.976707896533859476e-01,2.969228053968862024e-01,2.980682881400788520e-01,2.976707896533859476e-01,2.978713810971941323e-01,0.000000000000000000e+00,-9.485757003079155897e-03
3.770000000000000284e+01,2.976794294793851936e-01,2.969285217773834362e-01,2.980682881400788520e-01,2.976794294793851936e-01,2.978725607023916533e-01,0.000000000000000000e+00,-9.440389250082198425e-03
3.775000000000000000e+01,2.976884011343254310e-01,2.969341237216608365e-01,2.980682881400788520e-01,2.976884011343254310e-01,2.978736478483167693e-01,0.000000000000000000e+00,-9.395241266559623688e-03
3.780000000000000426e+01,2.976975075184144504e-01,2.969396225843955461e-01,2.980682881400788520e-01,2.976975075184144504e-01,2.978746537727739452e-01,0.000000000000000000e+00,-9.350311883783882921e-03
3.785000000000000142e+01,2.977065753736682363e-01,2.969450314481079101e-01,2.980682881400788520e-01,2.977065753736682363e-01,2.978755914411841954e-01,0.000000000000000000e+00,-9.305599930762653918e-03
3.789999999999999858e+01,2.977154586571219008e-01,2.969503647050246165e-01,2.980682881400788520e-01,2.977154586571219008e-01,2.978764751286497314e-01,0.000000000000000000e+00,-9.261104236251191391e-03
3.795000000000000284e+01,2.977240408355694701e-01,2.969556376120828234e-01,2.980682881400788520e-01,2.977240408355694701e-01,2.978773199751603706e-01,0.000000000000000000e+00,-9.216823630775538428e-03
3.800000000000000000e+01,2.977322360942012414e-01,2.969608658323885653e-01,2.980682881400788520e-01,2.977322360942012414e-01,2.978781415272513389e-01,0.000000000000000000e+00,-9.172756948627335330e-03
3.805000000000000426e+01,2.977399894764366506e-01,2.969660649764923610e-01,2.980682881400788520e-01,2.977399894764366506e-01,2.978789552794717244e-01,0.000000000000000000e+00,-9.128903029793444465e-03
3.810000000000000142e+01,2.977472759958995074e-01,2.969712501565083818e-01,2.980682881400788520e-01,2.977472759958995074e-01,2.978797762286869433e-01,0.000000000000000000e+00,-9.085260721785849355e-03
3.814999999999999858e+01,2.977540987838979136e-01,2.969764355654033183e-01,2.980682881400788520e-01,2.977540987838979136e-01,2.978806184535375268e-01,0.000000000000000000e+00,-9.041828881341784294e-03
3.820000000000000284e+01,2.977604863569406346e-01,2.969816340927459719e-01,2.980682881400788520e-01,2.977604863569406346e-01,2.978814947303427552e-01,0.000000000000000000e+00,-8.998606375967565379e-03
3.825000000000000000e+01,2.977664891086463372e-01,2.969868569868786001e-01,2.980682881400788520e-01,2.977664891086463372e-01,2.978824161954090610e-01,0.000000000000000000e+00,-8.955592085304456273e-03
3.830000000000000426e+01,2.977721751486505641e-01,2.969921135719003069e-01,2.980682881400788520e-01,2.977721751486505641e-01,2.978833920621302700e-01,0.000000000000000000e+00,-8.912784902299615217e-03
3.835000000000000142e+01,2.977776256274403677e-01,2.969974110260822919e-01,2.980682881400788520e-01,2.977776256274403677e-01,2.978844293994993286e-01,0.000000000000000000e+00,-8.870183734170613427e-03
3.840000000000000568e+01,2.977829296999656150e-01,2.970027542264367937e-01,2.980682881400788520e-01,2.977829296999656150e-01,2.978855329767524096e-01,0.000000000000000000e+00,-8.827787503156218213e-03
3.845000000000000284e+01,2.977881792918311565e-01,2.970081456621813110e-01,2.980682881400788520e-01,2.977881792918311565e-01,2.978867051768865903e-01,0.000000000000000000e+00,-8.785595147052436410e-03
3.850000000000000000e+01,2.977934638392495392e-01,2.970135854178458934e-01,2.980682881400788520e-01,2.977934638392495392e-01,2.978879459797995621e-01,0.000000000000000000e+00,-8.743605619536196430e-03
3.855000000000000426e+01,2.977988651771223405e-01,2.970190712248173548e-01,2.980682881400788520e-01,2.977988651771223405e-01,2.978892530138457784e-01,0.000000000000000000e+00,-8.701817890284254883e-03
3.860000000000000142e+01,2.978044527480820380e-01,2.970245985782528075e-01,2.980682881400788520e-01,2.978044527480820380e-01,2.978906216727427170e-01,0.000000000000000000e+00,-8.660230944899061437e-03
3.865000000000000568e+01,2.978102792986381253e-01,2.970301609145788446e-01,2.980682881400788520e-01,2.978102792986381253e-01,2.978920452930444163e-01,0.000000000000000000e+00,-8.618843784655801435e-03
3.870000000000000284e+01,2.978163772164960643e-01,2.970357498432583676e-01,2.980682881400788520e-01,2.978163772164960643e-01,2.978935153858672802e-01,0.000000000000000000e+00,-8.577655426089013033e-03
3.875000000000000000e+01,2.978227556456300995e-01,2.970413554251990496e-01,2.980682881400788520e-01,2.978227556456300995e-01,2.978950219152428636e-01,0.000000000000000000e+00,-8.536664900437994363e-03
3.880000000000000426e+01,2.978293984930129867e-01,2.970469664891120520e-01,2.980682881400788520e-01,2.978293984930129867e-01,2.978965536144093651e-01,0.000000000000000000e+00,-8.495871252973307558e-03
3.885000000000000142e+01,2.978362634135334197e-01,2.970525709763375821e-01,2.980682881400788520e-01,2.978362634135334197e-01,2.978980983305602459e-01,0.000000000000000000e+00,-8.455273542226278763e-03
3.890000000000000568e+01,2.978432818283032746e-01,2.970581563041375661e-01,2.980682881400788520e-01,2.978432818283032746e-01,2.978996433880519712e-01,0.000000000000000000e+00,-8.414870839144073314e-03
3.895000000000000284e+01,2.978503599972575633e-01,2.970637097372222368e-01,2.980682881400788520e-01,2.978503599972575633e-01,2.979011759598415576e-01,0.000000000000000000e+00,-8.374662226193384934e-03
3.900000000000000000e+01,2.978573811308489194e-01,2.970692187573236720e-01,2.980682881400788520e-01,2.978573811308489194e-01,2.979026834369669641e-01,0.000000000000000000e+00,-8.334646796433165319e-03
3.905000000000000426e+01,2.978642084890588682e-01,2.970746714209356321e-01,2.980682881400788520e-01,2.978642084890588682e-01,2.979041537861933375e-01,0.000000000000000000e+00,-8.294823652577056408e-03
3.910000000000000142e+01,2.978706893802838263e-01,2.970800566958979871e-01,2.980682881400788520e-01,2.978706893802838263e-01,2.979055758865042924e-01,0.000000000000000000e+00,-8.255191906062992260e-03
3.915000000000000568e+01,2.978766599393119496e-01,2.970853647682812348e-01,2.980682881400788520e-01,2.978766599393119496e-01,2.979069398358958343e-01,0.000000000000000000e+00,-8.215750676146112152e-03
3.920000000000000284e+01,2.978819505339378448e-01,2.970905873120008867e-01,2.980682881400788520e-01,2.978819505339378448e-01,2.979082372209037044e-01,0.000000000000000000e+00,-8.176499089027917250e-03
3.925000000000000000e+01,2.978863916249861465e-01,2.970957177147279249e-01,2.980682881400788520e-01,2.978863916249861465e-01,2.979094613424311810e-01,0.000000000000000000e+00,-8.137436277032419202e-03
3.930000000000000426e+01,2.978898198856590462e-01,2.971007512549252438e-01,2.980682881400788520e-01,2.978898198856590462e-01,2.979106073927089149e-01,0.000000000000000000e+00,-8.098561377836937733e-03
3.935000000000000142e+01,2.978920843739902291e-01,2.971056852261995118e-01,2.980682881400788520e-01,2.978920843739902291e-01,2.979116725795757925e-01,0.000000000000000000e+00,-8.059873533762767009e-03
3.940000000000000568e+01,2.978930525472822666e-01,2.971105190065704282e-01,2.980682881400788520e-01,2.978930525472822666e-01,2.979126561956832453e-01,0.000000000000000000e+00,-8.021371891127919082e-03
3.945000000000000284e+01,2.978926159099565818e-01,2.971152540716964774e-01,2.980682881400788520e-01,2.978926159099565818e-01,2.979135596316627166e-01,0.000000000000000000e+00,-7.983055599662417998e-03
3.950000000000000000e+01,2.978906950961597300e-01,2.971198939525185323e-01,2.980682881400788520e-01,2.978906950961597300e-01,2.979143863337168630e-01,0.000000000000000000e+00,-7.944923811983559819e-03
3.955000000000000426e+01,2.978872442053623892e-01,2.971244441391593938e-01,2.980682881400788520e-01,2.978872442053623892e-01,2.979151417074721309e-01,0.000000000000000000e+00,-7.906975683127655252e-03
3.960000000000000142e+01,2.978822542324053302e-01,2.971289119342181428e-01,2.980682881400788520e-01,2.978822542324053302e-01,2.979158329712314757e-01,0.000000000000000000e+00,-7.869210370132896301e-03
3.965000000000000568e+01,2.978757554620815595e-01,2.971333062597963925e-01,2.980682881400788520e-01,2.978757554620815595e-01,2.979164689629630880e-01,0.000000000000000000e+00,-7.831627031666846955e-03
3.970000000000000284e+01,2.978678187313146264e-01,2.971376374236624485e-01,2.980682881400788520e-01,2.978678187313146264e-01,2.979170599064316916e-01,0.000000000000000000e+00,-7.794224827692090851e-03
3.975000000000000000e+01,2.978585554980596739e-01,2.971419168508828701e-01,2.980682881400788520e-01,2.978585554980596739e-01,2.979176171427991293e-01,0.000000000000000000e+00,-7.757002919162743135e-03
3.980000000000000426e+01,2.978481166939024316e-01,2.971461567880065435e-01,2.980682881400788520e-01,2.978481166939024316e-01,2.979181528347811247e-01,0.000000000000000000e+00,-7.719960467745501723e-03
3.985000000000000142e+01,2.978366903756182182e-01,2.971503699874654680e-01,2.980682881400788520e-01,2.978366903756182182e-01,2.979186796510213675e-01,0.000000000000000000e+00,-7.683096635559104846e-03
3.990000000000000568e+01,2.978244982283604902e-01,2.971545693802464805e-01,2.980682881400788520e-01,2.978244982283604902e-01,2.979192104387392570e-01,0.000000000000000000e+00,-7.646410584927431330e-03
3.995000000000000284e+01,2.978117910084437936e-01,2.971587677450868159e-01,2.980682881400788520e-01,2.978117910084437936e-01,2.979197578929010937e-01,0.000000000000000000e+00,-7.609901478142730782e-03
4.000000000000000000e+01,2.977988430457531033e-01,2.971629773824468468e-01,2.980682881400788520e-01,2.977988430457531033e-01,2.979203342301705582e-01,0.000000000000000000e+00,-7.573568477236969701e-03
4.005000000000000426e+01,2.977859459537013365e-01,2.971672098013266594e-01,2.980682881400788520e-01,2.977859459537013365e-01,2.979209508757027502e-01,0.000000000000000000e+00,-7.537410743761235356e-03
4.010000000000000142e+01,2.977734017176006387e-01,2.971714754266144842e-01,2.980682881400788520e-01,2.977734017176006387e-01,2.979216181704719690e-01,0.000000000000000000e+00,-7.501427438574548821e-03
4.015000000000000568e+01,2.977615153497454314e-01,2.971757833341051591e-01,2.980682881400788520e-01,2.977615153497454314e-01,2.979223451062696926e-01,0.000000000000000000e+00,-7.465617721645627716e-03
4.020000000000000284e+01,2.977505873110764534e-01,2.971801410196104332e-01,2.980682881400788520e-01,2.977505873110764534e-01,2.979231390947976732e-01,0.000000000000000000e+00,-7.429980751872412512e-03
4.025000000000000000e+01,2.977409059048562456e-01,2.971845542077243274e-01,2.980682881400788520e-01,2.977409059048562456e-01,2.979240057764169225e-01,0.000000000000000000e+00,-7.394515686925891111e-03
4.030000000000000426e+01,2.977327398473860742e-01,2.971890267048184486e-01,2.980682881400788520e-01,2.977327398473860742e-01,2.979249488731310347e-01,0.000000000000000000e+00,-7.359221683125826731e-03
4.035000000000000142e+01,2.977263312146764540e-01,2.971935602997545778e-01,2.980682881400788520e-01,2.977263312146764540e-01,2.979259700892902818e-01,0.000000000000000000e+00,-7.324097895356866672e-03
4.040000000000000568e+01,2.977218889525259371e-01,2.971981547146329561e-01,2.980682881400788520e-01,2.977218889525259371e-01,2.979270690623363471e-01,0.000000000000000000e+00,-7.289143477034010915e-03
4.045000000000000284e+01,2.977195831212053334e-01,2.972028076066774438e-01,2.980682881400788520e-01,2.977195831212053334e-01,2.979282433646900929e-01,0.000000000000000000e+00,-7.254357580126355280e-03
4.050000000000000000e+01,2.977195400255092106e-01,2.972075146211159979e-01,2.980682881400788520e-01,2.977195400255092106e-01,2.979294885566408091e-01,0.000000000000000000e+00,-7.219739355247859099e-03
4.055000000000000426e+01,2.977218383570393589e-01,2.972122694936806253e-01,2.980682881400788520e-01,2.977218383570393589e-01,2.979307982888628747e-01,0.000000000000000000e+00,-7.185287951822696452e-03
4.060000000000000142e+01,2.977265064489770241e-01,2.972170642001496499e-01,2.980682881400788520e-01,2.977265064489770241e-01,2.979321644519828394e-01,0.000000000000000000e+00,-7.151002518331757776e-03
4.065000000000000568e+01,2.977335207150711427e-01,2.972218891492195980e-01,2.980682881400788520e-01,2.977335207150711427e-01,2.979335773694841150e-01,0.000000000000000000e+00,-7.116882202644874561e-03
4.070000000000000284e+01,2.977428053148889475e-01,2.972267334139456763e-01,2.980682881400788520e-01,2.977428053148889475e-01,2.979350260291898089e-01,0.000000000000000000e+00,-7.082926152441530558e-03
4.075000000000000000e+01,2.977542330573072493e-01,2.972315849960618928e-01,2.980682881400788520e-01,2.977542330573072493e-01,2.979364983476339157e-01,0.000000000000000000e+00,-7.049133515720278943e-03
4.080000000000000426e+01,2.977676275244772741e-01,2.972364311166972306e-01,2.980682881400788520e-01,2.977676275244772741e-01,2.979379814608366650e-01,0.000000000000000000e+00,-7.015503441394515746e-03
4.085000000000000142e+01,2.977827663697433236e-01,2.972412585263705109e-01,2.980682881400788520e-01,2.977827663697433236e-01,2.979394620343674416e-01,0.000000000000000000e+00,-6.982035079969654313e-03
4.090000000000000568e+01,2.977993857158254265e-01,2.972460538266853414e-01,2.980682881400788520e-01,2.977993857158254265e-01,2.979409265851147293e-01,0.000000000000000000e+00,-6.948727584293837300e-03
4.095000000000000284e+01,2.978171855545225788e-01,2.972508037958683791e-01,2.980682881400788520e-01,2.978171855545225788e-01,2.979423618069055313e-01,0.000000000000000000e+00,-6.915580110371871529e-03
4.100000000000000000e+01,2.978358360267053806e-01,2.972554957102094830e-01,2.980682881400788520e-01,2.978358360267053806e-01,2.979437548920323975e-01,0.000000000000000000e+00,-6.882591818229244311e-03
4.105000000000000426e+01,2.978549844418217907e-01,2.972601176535702439e-01,2.980682881400788520e-01,2.978549844418217907e-01,2.979450938408513272e-01,0.000000000000000000e+00,-6.849761872811150828e-03
4.110000000000000142e+01,2.978742628798419778e-01,2.972646588074272511e-01,2.980682881400788520e-01,2.978742628798419778e-01,2.979463677519171849e-01,0.000000000000000000e+00,-6.817089444899475902e-03
4.115000000000000568e+01,2.978932962057499467e-01,2.972691097144000705e-01,2.980682881400788520e-01,2.978932962057499467e-01,2.979475670856029379e-01,0.000000000000000000e+00,-6.784573712029003806e-03
4.120000000000000284e+01,2.979117103175197845e-01,2.972734625088704341e-01,2.980682881400788520e-01,2.979117103175197845e-01,2.979486838948087746e-01,0.000000000000000000e+00,-6.752213859383536521e-03
4.125000000000000000e+01,2.979291404430977619e-01,2.972777111091117752e-01,2.980682881400788520e-01,2.979291404430977619e-01,2.979497120171769597e-01,0.000000000000000000e+00,-6.720009080651862671e-03
4.130000000000000426e+01,2.979452393003047539e-01,2.972818513662964790e-01,2.980682881400788520e-01,2.979452393003047539e-01,2.979506472241788551e-01,0.000000000000000000e+00,-6.687958578823834273e-03
4.135000000000000142e+01,2.979596849357770139e-01,2.972858811668115941e-01,2.980682881400788520e-01,2.979596849357770139e-01,2.979514873235023509e-01,0.000000000000000000e+00,-6.656061566907549125e-03
4.140000000000000568e+01,2.979721880650298971e-01,2.972898004854613863e-01,2.980682881400788520e-01,2.979721880650298971e-01,2.979522322123163702e-01,0.000000000000000000e+00,-6.624317268549588175e-03
4.145000000000000284e+01,2.979824987453784657e-01,2.972936113883420384e-01,2.980682881400788520e-01,2.979824987453784657e-01,2.979528838801963064e-01,0.000000000000000000e+00,-6.592724918542728317e-03
4.150000000000000000e+01,2.979904122266356370e-01,2.972973179854109249e-01,2.980682881400788520e-01,2.979904122266356370e-01,2.979534463617316553e-01,0.000000000000000000e+00,-6.561283763207062872e-03
4.155000000000000426e+01,2.979957738410611845e-01,2.973009263340045116e-01,2.980682881400788520e-01,2.979957738410611845e-01,2.979539256400678959e-01,0.000000000000000000e+00,-6.529993060633829983e-03
4.160000000000000142e+01,2.979984828137172692e-01,2.973044442957603617e-01,2.980682881400788520e-01,2.979984828137172692e-01,2.979543295038387107e-01,0.000000000000000000e+00,-6.498852080783838227e-03
4.165000000000000568e+01,2.979984948969130465e-01,2.973078813505360962e-01,2.980682881400788520e-01,2.979984948969130465e-01,2.979546673610797280e-01,0.000000000000000000e+00,-6.467860105435891543e-03
4.170000000000000284e+01,2.979958237574445445e-01,2.973112483719657084e-01,2.980682881400788520e-01,2.979958237574445445e-01,2.979549500147641306e-01,0.000000000000000000e+00,-6.437016427984152724e-03
4.175000000000000000e+01,2.979905410724437154e-01,2.973145573702205557e-01,2.980682881400788520e-01,2.979905410724437154e-01,2.979551894055291750e-01,0.000000000000000000e+00,-6.406320353086382251e-03
4.180000000000000426e+01,2.979827753183591499e-01,2.973178212083351091e-01,2.980682881400788520e-01,2.979827753183591499e-01,2.979553983279520368e-01,0.000000000000000000e+00,-6.375771196169093685e-03
4.185000000000000142e+01,2.979727092673450373e-01,2.973210532990823718e-01,2.980682881400788520e-01,2.979727092673450373e-01,2.979555901273622243e-01,0.000000000000000000e+00,-6.345368282798377266e-03
4.190000000000000568e+01,2.979605762355127530e-01,2.973242672898395167e-01,2.980682881400788520e-01,2.979605762355127530e-01,2.979557783846323860e-01,0.000000000000000000e+00,-6.315110947928418567e-03
4.195000000000000284e+01,2.979466551574170285e-01,2.973274767431497434e-01,2.980682881400788520e-01,2.979466551574170285e-01,2.979559765966540152e-01,0.000000000000000000e+00,-6.284998535042531087e-03
4.200000000000000000e+01,2.979312645900641376e-01,2.973306948207582456e-01,2.980682881400788520e-01,2.979312645900641376e-01,2.979561978602786043e-01,0.000000000000000000e+00,-6.255030395203522650e-03
4.205000000000000426e+01,2.979147557768827004e-01,2.973339339787785529e-01,2.980682881400788520e-01,2.979147557768827004e-01,2.979564545673817899e-01,0.000000000000000000e+00,-6.225205886032533949e-03
4.210000000000000142e+01,2.978975049266990305e-01,2.973372056813320952e-01,2.980682881400788520e-01,2.978975049266990305e-01,2.979567581183957814e-01,0.000000000000000000e+00,-6.195524370636507593e-03
4.215000000000000568e+01,2.978799048840477526e-01,2.973405201395067921e-01,2.980682881400788520e-01,2.978799048840477526e-01,2.979571186611573719e-01,0.000000000000000000e+00,-6.165985216505459089e-03
4.220000000000000284e+01,2.978623563844086664e-01,2.973438860818143348e-01,2.980682881400788520e-01,2.978623563844086664e-01,2.979575448612544752e-01,0.000000000000000000e+00,-6.136587794401302323e-03
4.225000000000000000e+01,2.978452591005451011e-01,2.973473105615089263e-01,2.980682881400788520e-01,2.978452591005451011e-01,2.979580437092348433e-01,0.000000000000000000e+00,-6.107331477259462550e-03
4.230000000000000426e+01,2.978290026935089818e-01,2.973507988051802275e-01,2.980682881400788520e-01,2.978290026935089818e-01,2.979586203690927082e-01,0.000000000000000000e+00,-6.078215639124339917e-03
4.235000000000000142e+01,2.978139580836793865e-01,2.973543541059816553e-01,2.980682881400788520e-01,2.978139580836793865e-01,2.979592780713954392e-01,0.000000000000000000e+00,-6.049239654138316089e-03
4.240000000000000568e+01,2.978004691532022408e-01,2.973579777637211374e-01,2.980682881400788520e-01,2.978004691532022408e-01,2.979600180532814280e-01,0.000000000000000000e+00,-6.020402895602695523e-03
4.245000000000000284e+01,2.977888450813704901e-01,2.973616690728661527e-01,2.980682881400788520e-01,2.977888450813704901e-01,2.979608395463788639e-01,0.000000000000000000e+00,-5.991704735127145395e-03
4.250000000000000000e+01,2.977793534989977009e-01,2.973654253583140616e-01,2.980682881400788520e-01,2.977793534989977009e-01,2.979617398125022909e-01,0.000000000000000000e+00,-5.963144541882165958e-03
4.255000000000000426e+01,2.977722146270748160e-01,2.973692420576010131e-01,2.980682881400788520e-01,2.977722146270748160e-01,2.979627142257976202e-01,0.000000000000000000e+00,-5.934721681966558318e-03
4.260000000000000142e+01,2.977675965395317759e-01,2.973731128470812335e-01,2.980682881400788520e-01,2.977675965395317759e-01,2.979637563988712379e-01,0.000000000000000000e+00,-5.906435517899733326e-03
4.265000000000000568e+01,2.977656116605071901e-01,2.973770298085485209e-01,2.980682881400788520e-01,2.977656116605071901e-01,2.979648583493730851e-01,0.000000000000000000e+00,-5.878285408245674699e-03
4.270000000000000284e+01,2.977663145740692685e-01,2.973809836318052624e-01,2.980682881400788520e-01,2.977663145740692685e-01,2.979660107025425830e-01,0.000000000000000000e+00,-5.850270707373180293e-03
4.275000000000000000e+01,2.977697011898443602e-01,2.973849638478495705e-01,2.980682881400788520e-01,2.977697011898443602e-01,2.979672029243849440e-01,0.000000000000000000e+00,-5.822390765353802240e-03
4.280000000000000426e+01,2.977757092726017740e-01,2.973889590866568566e-01,2.980682881400788520e-01,2.977757092726017740e-01,2.979684235794565206e-01,0.000000000000000000e+00,-5.794644927996814646e-03
4.285000000000000142e+01,2.977842203086258355e-01,2.973929573530015857e-01,2.980682881400788520e-01,2.977842203086258355e-01,2.979696606067033793e-01,0.000000000000000000e+00,-5.767032537017741968e-03
4.290000000000000568e+01,2.977950626477922635e-01,2.973969463134089608e-01,2.980682881400788520e-01,2.977950626477922635e-01,2.979709016064424620e-01,0.000000000000000000e+00,-5.739552930334686220e-03
4.295000000000000284e+01,2.978080158286763868e-01,2.974009135871477083e-01,2.980682881400788520e-01,2.978080158286763868e-01,2.979721341313961713e-01,0.000000000000000000e+00,-5.712205442484586879e-03
4.300000000000000000e+01,2.978228159656935992e-01,2.974048470341835171e-01,2.980682881400788520e-01,2.978228159656935992e-01,2.979733459746984336e-01,0.000000000000000000e+00,-5.684989405149406747e-03
4.305000000000000426e+01,2.978391620529723949e-01,2.974087350331960922e-01,2.980682881400788520e-01,2.978391620529723949e-01,2.979745254479741479e-01,0.000000000000000000e+00,-5.657904147780656694e-03
4.310000000000000142e+01,2.978567230199977711e-01,2.974125667431216091e-01,2.980682881400788520e-01,2.978567230199977711e-01,2.979756616429525273e-01,0.000000000000000000e+00,-5.630948998309072764e-03
4.315000000000000568e+01,2.978751453594485343e-01,2.974163323421990524e-01,2.980682881400788520e-01,2.978751453594485343e-01,2.979767446705915424e-01,0.000000000000000000e+00,-5.604123283924921685e-03
4.320000000000000284e+01,2.978940611382985271e-01,2.974200232391581711e-01,2.980682881400788520e-01,2.978940611382985271e-01,2.979777658723495315e-01,0.000000000000000000e+00,-5.577426331913483588e-03
4.325000000000000000e+01,2.979130961991773852e-01,2.974236322519726028e-01,2.980682881400788520e-01,2.979130961991773852e-01,2.979787179990255885e-01,0.000000000000000000e+00,-5.550857470529789797e-03
4.330000000000000426e+01,2.979318783600298226e-01,2.974271537504824536e-01,2.980682881400788520e-01,2.979318783600298226e-01,2.979795953534720154e-01,0.000000000000000000e+00,-5.524416029895561596e-03
4.335000000000000142e+01,2.979500454259491615e-01,2.974305837601529667e-01,2.980682881400788520e-01,2.979500454259491615e-01,2.979803938944431962e-01,0.000000000000000000e+00,-5.498101342902106912e-03
4.340000000000000568e+01,2.979672528372350193e-01,2.974339200252415494e-01,2.980682881400788520e-01,2.979672528372350193e-01,2.979811112998517753e-01,0.000000000000000000e+00,-5.471912746102028900e-03
4.345000000000000284e+01,2.979831807916836217e-01,2.974371620306766051e-01,2.980682881400788520e-01,2.979831807916836217e-01,2.979817469887340309e-01,0.000000000000000000e+00,-5.445849580573903191e-03
4.350000000000000000e+01,2.979975406962398488e-01,2.974403109829738545e-01,2.980682881400788520e-01,2.979975406962398488e-01,2.979823021022482976e-01,0.000000000000000000e+00,-5.419911192744050234e-03
4.355000000000000426e+01,2.980100808227674758e-01,2.974433697515093122e-01,2.980682881400788520e-01,2.980100808227674758e-01,2.979827794450243816e-01,0.000000000000000000e+00,-5.394096935150911702e-03
4.360000000000000142e+01,2.980205910641786637e-01,2.974463427724013398e-01,2.980682881400788520e-01,2.980205910641786637e-01,2.979831833891152248e-01,0.000000000000000000e+00,-5.368406167138527890e-03
4.365000000000000568e+01,2.980289067098651490e-01,2.974492359181110657e-01,2.980682881400788520e-01,2.980289067098651490e-01,2.979835197436577765e-01,0.000000000000000000e+00,-5.342838255466939197e-03
4.370000000000000284e+01,2.980349111827171327e-01,2.974520563366252479e-01,2.980682881400788520e-01,2.980349111827171327e-01,2.979837955941082028e-01,0.000000000000000000e+00,-5.317392574829377452e-03
4.375000000000000000e+01,2.980385377034648897e-01,2.974548122647275861e-01,2.980682881400788520e-01,2.980385377034648897e-01,2.979840191155543327e-01,0.000000000000000000e+00,-5.292068508267392182e-03
4.380000000000000426e+01,2.980397698711785837e-01,2.974575128203743590e-01,2.980682881400788520e-01,2.980397698711785837e-01,2.979841993651221044e-01,0.000000000000000000e+00,-5.266865447477501148e-03
4.385000000000000142e+01,2.980386411711212769e-01,2.974601677795646881e-01,2.980682881400788520e-01,2.980386411711212769e-01,2.979843460588652015e-01,0.000000000000000000e+00,-5.241782793004898244e-03
4.390000000000000568e+01,2.980352334424389849e-01,2.974627873433254299e-01,2.980682881400788520e-01,2.980352334424389849e-01,2.979844693387576071e-01,0.000000000000000000e+00,-5.216819954321921110e-03
4.395000000000000284e+01,2.980296743581211660e-01,2.974653819005150246e-01,2.980682881400788520e-01,2.980296743581211660e-01,2.979845795354941762e-01,0.000000000000000000e+00,-5.191976349791417242e-03
4.400000000000000000e+01,2.980221339880541054e-01,2.974679617920963914e-01,2.980682881400788520e-01,2.980221339880541054e-01,2.979846869327480996e-01,0.000000000000000000e+00,-5.167251406517336595e-03
4.405000000000000426e+01,2.980128205326194601e-01,2.974705370823331751e-01,2.980682881400788520e-01,2.980128205326194601e-01,2.979848015383418369e-01,0.000000000000000000e+00,-5.142644560086984638e-03
4.410000000000000142e+01,2.980019753290100715e-01,2.974731173420471775e-01,2.980682881400788520e-01,2.980019753290100715e-01,2.979849328674683551e-01,0.000000000000000000e+00,-5.118155254211859996e-03
4.415000000000000568e+01,2.979898672450777553e-01,2.974757114486401566e-01,2.980682881400788520e-01,2.979898672450777553e-01,2.979850897426677414e-01,0.000000000000000000e+00,-5.093782940275582045e-03
4.420000000000000284e+01,2.979767865859672127e-01,2.974783274070511019e-01,2.980682881400788520e-01,2.979767865859672127e-01,2.979852801147310770e-01,0.000000000000000000e+00,-5.069527076799616901e-03
4.425000000000000000e+01,2.979630386468767878e-01,2.974809721952053621e-01,2.980682881400788520e-01,2.979630386468767878e-01,2.979855109080892794e-01,0.000000000000000000e+00,-5.045387128838734955e-03
4.430000000000000426e+01,2.979489370508998092e-01,2.974836516368328243e-01,2.980682881400788520e-01,2.979489370508998092e-01,2.979857878935648352e-01,0.000000000000000000e+00,-5.021362567319811489e-03
4.435000000000000142e+01,2.979347970139141766e-01,2.974863703038065355e-01,2.980682881400788520e-01,2.979347970139141766e-01,2.979861155906403658e-01,0.000000000000000000e+00,-4.997452868338249712e-03
4.440000000000000568e+01,2.979209286788064848e-01,2.974891314494039762e-01,2.980682881400788520e-01,2.979209286788064848e-01,2.979864972006467383e-01,0.000000000000000000e+00,-4.973657512427228505e-03
4.445000000000000284e+01,2.979076306588621104e-01,2.974919369731343077e-01,2.980682881400788520e-01,2.979076306588621104e-01,2.979869345715158158e-01,0.000000000000000000e+00,-4.949975983815118469e-03
4.450000000000000000e+01,2.978951839248970002e-01,2.974947874170275619e-01,2.980682881400788520e-01,2.978951839248970002e-01,2.979874281939962066e-01,0.000000000000000000e+00,-4.926407769686544369e-03
4.455000000000000426e+01,2.978838461626621692e-01,2.974976819925659322e-01,2.980682881400788520e-01,2.978838461626621692e-01,2.979879772285121686e-01,0.000000000000000000e+00,-4.902952359461962284e-03
4.460000000000000142e+01,2.978738467162964088e-01,2.975006186367596950e-01,2.980682881400788520e-01,2.978738467162964088e-01,2.979885795611706967e-01,0.000000000000000000e+00,-4.879609244110219048e-03
4.465000000000000568e+01,2.978653822202898538e-01,2.975035940952568403e-01,2.980682881400788520e-01,2.978653822202898538e-01,2.979892318868075374e-01,0.000000000000000000e+00,-4.856377915506992528e-03
4.470000000000000284e+01,2.978586130067614191e-01,2.975066040298275927e-01,2.980682881400788520e-01,2.978586130067614191e-01,2.979899298164127019e-01,0.000000000000000000e+00,-4.833257865851172536e-03
4.475000000000000000e+01,2.978536603571549368e-01,2.975096431470970471e-01,2.980682881400788520e-01,2.978536603571549368e-01,2.979906680058119761e-01,0.000000000000000000e+00,-4.810248587149281926e-03
4.480000000000000426e+01,2.978506046480871028e-01,2.975127053450186132e-01,2.980682881400788520e-01,2.978506046480871028e-01,2.979914403020962332e-01,0.000000000000000000e+00,-4.787349570776263698e-03
4.485000000000000142e+01,2.978494844204733205e-01,2.975157838732919169e-01,2.980682881400788520e-01,2.978494844204733205e-01,2.979922399040038083e-01,0.000000000000000000e+00,-4.764560307119143634e-03
4.490000000000000568e+01,2.978502963797147185e-01,2.975188715037313525e-01,2.980682881400788520e-01,2.978502963797147185e-01,2.979930595322621278e-01,0.000000000000000000e+00,-4.741880285307619076e-03
4.495000000000000284e+01,2.978529963131774094e-01,2.975219607064927274e-01,2.980682881400788520e-01,2.978529963131774094e-01,2.979938916057960907e-01,0.000000000000000000e+00,-4.719308993033870595e-03
4.500000000000000000e+01,2.978575008900043453e-01,2.975250438280551690e-01,2.980682881400788520e-01,2.978575008900043453e-01,2.979947284197013158e-01,0.000000000000000000e+00,-4.696845916461524564e-03
4.505000000000000426e+01,2.978636902880272830e-01,2.975281132669394535e-01,2.980682881400788520e-01,2.978636902880272830e-01,2.979955623209616378e-01,0.000000000000000000e+00,-4.674490540221565293e-03
4.510000000000000142e+01,2.978714115737478574e-01,2.975311616433084505e-01,2.980682881400788520e-01,2.978714115737478574e-01,2.979963858780576014e-01,0.000000000000000000e+00,-4.652242347491260602e-03
4.515000000000000568e+01,2.978804827445405978e-01,2.975341819588408487e-01,2.980682881400788520e-01,2.978804827445405978e-01,2.979971920408558406e-01,0.000000000000000000e+00,-4.630100820150238362e-03
4.520000000000000284e+01,2.978906973278639403e-01,2.975371677435842410e-01,2.980682881400788520e-01,2.978906973278639403e-01,2.979979742874848681e-01,0.000000000000000000e+00,-4.608065439006276375e-03
4.525000000000000000e+01,2.979018294207260720e-01,2.975401131868702920e-01,2.980682881400788520e-01,2.979018294207260720e-01,2.979987267552784980e-01,0.000000000000000000e+00,-4.586135684082032205e-03
4.530000000000000426e+01,2.979136390442476134e-01,2.975430132498029234e-01,2.980682881400788520e-01,2.979136390442476134e-01,2.979994443532982262e-01,0.000000000000000000e+00,-4.564311034953168547e-03
4.535000000000000142e+01,2.979258776830895350e-01,2.975458637573013543e-01,2.980682881400788520e-01,2.979258776830895350e-01,2.980001228544140734e-01,0.000000000000000000e+00,-4.542590971127027748e-03
4.540000000000000568e+01,2.979382938778742385e-01,2.975486614681822628e-01,2.980682881400788520e-01,2.979382938778742385e-01,2.980007589654273814e-01,0.000000000000000000e+00,-4.520974972451271938e-03
4.545000000000000284e+01,2.979506387405042589e-01,2.975514041222855899e-01,2.980682881400788520e-01,2.979506387405042589e-01,2.980013503742396930e-01,0.000000000000000000e+00,-4.499462519541018793e-03
4.550000000000000000e+01,2.979626712673655309e-01,2.975540904641816309e-01,2.980682881400788520e-01,2.979626712673655309e-01,2.980018957736029761e-01,0.000000000000000000e+00,-4.478053094213886760e-03
4.555000000000000426e+01,2.979741633335715179e-01,2.975567202435251413e-01,2.980682881400788520e-01,2.979741633335715179e-01,2.980023948615173612e-01,0.000000000000000000e+00,-4.456746179922212690e-03
4.560000000000000142e+01,2.979849042623525235e-01,2.975592941926403778e-01,2.980682881400788520e-01,2.979849042623525235e-01,2.980028483188576494e-01,0.000000000000000000e+00,-4.435541262172768180e-03
4.565000000000000568e+01,2.979947048770408835e-01,2.975618139824135477e-01,2.980682881400788520e-01,2.979947048770408835e-01,2.980032577653060066e-01,0.000000000000000000e+00,-4.414437828924977492e-03
4.570000000000000284e+01,2.980034009583956145e-01,2.975642821580326003e-01,2.980682881400788520e-01,2.980034009583956145e-01,2.980036256951285600e-01,0.000000000000000000e+00,-4.393435370959931398e-03
4.575000000000000000e+01,2.980108560467649714e-01,2.975667020565317400e-01,2.980682881400788520e-01,2.980108560467649714e-01,2.980039553947531061e-01,0.000000000000000000e+00,-4.372533382213531286e-03
4.580000000000000426e+01,2.980169635462772693e-01,2.975690777084694094e-01,2.980682881400788520e-01,2.980169635462772693e-01,2.980042508444762928e-01,0.000000000000000000e+00,-4.351731360068615724e-03
4.585000000000000142e+01,2.980216481063640566e-01,2.975714137263777426e-01,2.980682881400788520e-01,2.980216481063640566e-01,2.980045166069379969e-01,0.000000000000000000e+00,-4.331028805602162891e-03
4.590000000000000568e+01,2.980248662739345966e-01,2.975737151828725668e-01,2.980682881400788520e-01,2.980248662739345966e-01,2.980047577052510888e-01,0.000000000000000000e+00,-4.310425223785221797e-03
4.595000000000000284e+01,2.980266064269547210e-01,2.975759874814890571e-01,2.980682881400788520e-01,2.980266064269547210e-01,2.980049794938525176e-01,0.000000000000000000e+00,-4.289920123634480276e-03
4.600000000000000000e+01,2.980268880165982681e-01,2.975782362234179468e-01,2.980682881400788520e-01,2.980268880165982681e-01,2.980051875252495153e-01,0.000000000000000000e+00,-4.269513018315681391e-03
4.605000000000000426e+01,2.980257601601370432e-01,2.975804670733479540e-01,2.980682881400788520e-01,2.980257601601370432e-01,2.980053874158680172e-01,0.000000000000000000e+00,-4.249203425200553594e-03
4.610000000000000142e+01,2.980232996400107304e-01,2.975826856275810561e-01,2.980682881400788520e-01,2.980232996400107304e-01,2.980055847141689918e-01,0.000000000000000000e+00,-4.228990865879601706e-03
4.615000000000000568e+01,2.980196083758046011e-01,2.975848972874692855e-01,2.980682881400788520e-01,2.980196083758046011e-01,2.980057847740826826e-01,0.000000000000000000e+00,-4.208874866134380832e-03
4.620000000000000284e+01,2.980148104449969471e-01,2.975871071410402524e-01,2.980682881400788520e-01,2.980148104449969471e-01,2.980059926366275813e-01,0.000000000000000000e+00,-4.188854955873518894e-03
4.625000000000000000e+01,2.980090487352117790e-01,2.975893198554256380e-01,2.980682881400788520e-01,2.980090487352117790e-01,2.980062129223293721e-01,0.000000000000000000e+00,-4.168930669037129028e-03
4.630000000000000426e+01,2.980024813153008267e-01,2.975915395823987564e-01,2.980682881400788520e-01,2.980024813153008267e-01,2.980064497367462817e-01,0.000000000000000000e+00,-4.149101543475048476e-03
4.635000000000000142e+01,2.979952776149157878e-01,2.975937698789650199e-01,2.980682881400788520e-01,2.979952776149157878e-01,2.980067065910454449e-01,0.000000000000000000e+00,-4.129367120804136766e-03
4.640000000000000568e+01,2.979876145024156764e-01,2.975960136445470194e-01,2.980682881400788520e-01,2.979876145024156764e-01,2.980069863391720530e-01,0.000000000000000000e+00,-4.109726946250055919e-03
4.645000000000000284e+01,2.979796723491281440e-01,2.975982730758686134e-01,2.980682881400788520e-01,2.979796723491281440e-01,2.980072911327164564e-01,0.000000000000000000e+00,-4.090180568478816656e-03
4.650000000000000000e+01,2.979716311643320070e-01,2.976005496401855632e-01,2.980682881400788520e-01,2.979716311643320070e-01,2.980076223941278690e-01,0.000000000000000000e+00,-4.070727539423017217e-03
4.655000000000000426e+01,2.979636668800642041e-01,2.976028440670448472e-01,2.980682881400788520e-01,2.979636668800642041e-01,2.980079808084555859e-01,0.000000000000000000e+00,-4.051367414107355340e-03
4.660000000000000142e+01,2.979559478582057275e-01,2.976051563582881587e-01,2.980682881400788520e-01,2.979559478582057275e-01,2.980083663333358834e-01,0.000000000000000000e+00,-4.032099750477262726e-03
4.665000000000000568e+01,2.979486316845098570e-01,2.976074858155659530e-01,2.980682881400788520e-01,2.979486316845098570e-01,2.980087782264893570e-01,0.000000000000000000e+00,-4.012924109234141008e-03
4.670000000000000284e+01,2.979418623055350990e-01,2.976098310842042460e-01,2.980682881400788520e-01,2.979418623055350990e-01,2.980092150895722325e-01,0.000000000000000000e+00,-3.993840053679870682e-03
4.675000000000000000e+01,2.979357675550728946e-01,2.976121902118763485e-01,2.980682881400788520e-01,2.979357675550728946e-01,2.980096749268336120e-01,0.000000000000000000e+00,-3.974847149572564506e-03
4.680000000000000426e+01,2.979304571068247531e-01,2.976145607201917120e-01,2.980682881400788520e-01,2.979304571068247531e-01,2.980101552166911638e-01,0.000000000000000000e+00,-3.955944964994985262e-03
4.685000000000000142e+01,2.979260208799986986e-01,2.976169396870250172e-01,2.980682881400788520e-01,2.979260208799986986e-01,2.980106529940486082e-01,0.000000000000000000e+00,-3.937133070236163886e-03
4.690000000000000568e+01,2.979225279143372651e-01,2.976193238371854788e-01,2.980682881400788520e-01,2.979225279143372651e-01,2.980111649409540875e-01,0.000000000000000000e+00,-3.918411037686441757e-03
4.695000000000000284e+01,2.979200257210320446e-01,2.976217096388657501e-01,2.980682881400788520e-01,2.979200257210320446e-01,2.980116874830402995e-01,0.000000000000000000e+00,-3.899778441745366860e-03
4.700000000000000000e+01,2.979185401061734129e-01,2.976240934032243213e-01,2.980682881400788520e-01,2.979185401061734129e-01,2.980122168890985135e-01,0.000000000000000000e+00,-3.881234858741501419e-03
4.705000000000000426e+01,2.979180754539669795e-01,2.976264713844375964e-01,2.980682881400788520e-01,2.979180754539669795e-01,2.980127493711238751e-01,0.000000000000000000e+00,-3.862779866863028620e-03
4.710000000000000142e+01,2.979186154480493731e-01,2.976288398776148481e-01,2.980682881400788520e-01,2.979186154480493731e-01,2.980132811822245875e-01,0.000000000000000000e+00,-3.844413046097481818e-03
4.715000000000000568e+01,2.979201242009748563e-01,2.976311953120925335e-01,2.980682881400788520e-01,2.979201242009748563e-01,2.980138087099103994e-01,0.000000000000000000e+00,-3.826133978178930008e-03
4.720000000000000284e+01,2.979225477544317768e-01,2.976335343378122000e-01,2.980682881400788520e-01,2.979225477544317768e-01,2.980143285624662908e-01,0.000000000000000000e+00,-3.807942246541130751e-03
4.725000000000000000e+01,2.979258159061000111e-01,2.976358539027337824e-01,2.980682881400788520e-01,2.979258159061000111e-01,2.980148376463612747e-01,0.000000000000000000e+00,-3.789837436274684675e-03
4.730000000000000426e+01,2.979298443133741592e-01,2.976381513195304751e-01,2.980682881400788520e-01,2.979298443133741592e-01,2.980153332329391613e-01,0.000000000000000000e+00,-3.771819134087003693e-03
4.735000000000000142e+01,2.979345368195619459e-01,2.976404243201487554e-01,2.980682881400788520e-01,2.979345368195619459e-01,2.980158130129751393e-01,0.000000000000000000e+00,-3.753886928263663967e-03
4.740000000000000568e+01,2.979397879447087116e-01,2.976426710971854517e-01,2.980682881400788520e-01,2.979397879447087116e-01,2.980162751380484587e-01,0.000000000000000000e+00,-3.736040408630141810e-03
4.745000000000000284e+01,2.979454854809828190e-01,2.976448903314188876e-01,2.980682881400788520e-01,2.979454854809828190e-01,2.980167182480701893e-01,0.000000000000000000e+00,-3.718279166513408212e-03
4.750000000000000000e+01,2.979515131316516907e-01,2.976470812052283699e-01,2.980682881400788520e-01,2.979515131316516907e-01,2.980171414846986555e-01,0.000000000000000000e+00,-3.700602794702979089e-03
4.755000000000000426e+01,2.979577531331258911e-01,2.976492434020283628e-01,2.980682881400788520e-01,2.979577531331258911e-01,2.980175444907695037e-01,0.000000000000000000e+00,-3.683010887411528825e-03
4.760000000000000142e+01,2.979640888013688760e-01,2.976513770922212809e-01,2.980682881400788520e-01,2.979640888013688760e-01,2.980179273962448305e-01,0.000000000000000000e+00,-3.665503040235483425e-03
4.765000000000000568e+01,2.979704069471567629e-01,2.976534829065290988e-01,2.980682881400788520e-01,2.979704069471567629e-01,2.980182907915407409e-01,0.000000000000000000e+00,-3.648078850116342250e-03
4.770000000000000284e+01,2.979766001091623817e-01,2.976555618978826145e-01,2.980682881400788520e-01,2.979766001091623817e-01,2.980186356894130029e-01,0.000000000000000000e+00,-3.630737915303741854e-03
4.775000000000000000e+01,2.979825685595604012e-01,2.976576154933271989e-01,2.980682881400788520e-01,2.979825685595604012e-01,2.980189634768593554e-01,0.000000000000000000e+00,-3.613479835321496605e-03
4.780000000000000426e+01,2.979882220436566032e-01,2.976596454376325696e-01,2.980682881400788520e-01,2.979882220436566032e-01,2.980192758587263957e-01,0.000000000000000000e+00,-3.596304210938096671e-03
4.785000000000000142e+01,2.979934812227799656e-01,2.976616537304706545e-01,2.980682881400788520e-01,2.979934812227799656e-01,2.980195747948850005e-01,0.000000000000000000e+00,-3.579210644143075888e-03
4.790000000000000568e+01,2.979982787981187431e-01,2.976636425591434598e-01,2.980682881400788520e-01,2.979982787981187431e-01,2.980198624329565282e-01,0.000000000000000000e+00,-3.562198738130806838e-03
4.795000000000000284e+01,2.980025603021042024e-01,2.976656142289005325e-01,2.980682881400788520e-01,2.980025603021042024e-01,2.980201410386298377e-01,0.000000000000000000e+00,-3.545268097293164267e-03
4.800000000000000000e+01,2.980062845530705440e-01,2.976675710928877172e-01,2.980682881400788520e-01,2.980062845530705440e-01,2.980204129256099899e-01,0.000000000000000000e+00,-3.528418327222358330e-03
4.805000000000000426e+01,2.980094237779770672e-01,2.976695154837074031e-01,2.980682881400788520e-01,2.980094237779770672e-01,2.980206803871798815e-01,0.000000000000000000e+00,-3.511649034725041352e-03
4.810000000000000142e+01,2.980119634166772946e-01,2.976714496484614281e-01,2.980682881400788520e-01,2.980119634166772946e-01,2.980209456312462590e-01,0.000000000000000000e+00,-3.494959827848551168e-03
4.815000000000000568e+01,2.980139016292910337e-01,2.976733756889847204e-01,2.980682881400788520e-01,2.980139016292910337e-01,2.980212107205766903e-01,0.000000000000000000e+00,-3.478350315919734228e-03
4.820000000000000284e+01,2.980152485354164993e-01,2.976752955087733632e-01,2.980682881400788520e-01,2.980152485354164993e-01,2.980214775197330135e-01,0.000000000000000000e+00,-3.461820109596645996e-03
4.825000000000000000e+01,2.980160252199935966e-01,2.976772107678710144e-01,2.980682881400788520e-01,2.980160252199935966e-01,2.980217476499643081e-01,0.000000000000000000e+00,-3.445368820932808145e-03
4.830000000000000426e+01,2.980162625454113590e-01,2.976791228467091655e-01,2.980682881400788520e-01,2.980162625454113590e-01,2.980220224530544804e-01,0.000000000000000000e+00,-3.428996063453526848e-03
4.835000000000000142e+01,2.980159998128139032e-01,2.976810328196086708e-01,2.980682881400788520e-01,2.980159998128139032e-01,2.980223029648330080e-01,0.000000000000000000e+00,-3.412701452243280340e-03
4.840000000000000568e+01,2.980152833174254390e-01,2.976829414383532768e-01,2.980682881400788520e-01,2.980152833174254390e-01,2.980225898987575728e-01,0.000000000000000000e+00,-3.396484604042833075e-03
4.845000000000000284e+01,2.980141648430767454e-01,2.976848491259444507e-01,2.980682881400788520e-01,2.980141648430767454e-01,2.980228836396798808e-01,0.000000000000000000e+00,-3.380345137354475761e-03
4.850000000000000000e+01,2.980127001400130760e-01,2.976867559803563212e-01,2.980682881400788520e-01,2.980127001400130760e-01,2.980231842476116499e-01,0.000000000000000000e+00,-3.364282672553445784e-03
4.855000000000000426e+01,2.980109474276089743e-01,2.976886617878296004e-01,2.980682881400788520e-01,2.980109474276089743e-01,2.980234914710299110e-01,0.000000000000000000e+00,-3.348296832003311036e-03
4.860000000000000142e+01,2.980089659599585161e-01,2.976905660449892799e-01,2.980682881400788520e-01,2.980089659599585161e-01,2.980238047690065839e-01,0.000000000000000000e+00,-3.332387240173016480e-03
4.865000000000000568e+01,2.980068146876490021e-01,2.976924679888436898e-01,2.980682881400788520e-01,2.980068146876490021e-01,2.980241233412190272e-01,0.000000000000000000e+00,-3.316553523753061616e-03
4.870000000000000284e+01,2.980045510435948564e-01,2.976943666335294392e-01,2.980682881400788520e-01,2.980045510435948564e-01,2.980244461647063026e-01,0.000000000000000000e+00,-3.300795311768301744e-03
4.875000000000000000e+01,2.980022298748505882e-01,2.976962608125117704e-01,2.980682881400788520e-01,2.980022298748505882e-01,2.980247720360802988e-01,0.000000000000000000e+00,-3.285112235684842057e-03
4.880000000000000426e+01,2.979999025360967058e-01,2.976981492248380046e-01,2.980682881400788520e-01,2.979999025360967058e-01,2.980250996177888356e-01,0.000000000000000000e+00,-3.269503929508501411e-03
4.885000000000000142e+01,2.979976161542529645e-01,2.977000304839685363e-01,2.980682881400788520e-01,2.979976161542529645e-01,2.980254274869557629e-01,0.000000000000000000e+00,-3.253970029872583266e-03
4.890000000000000568e+01,2.979954130676484847e-01,2.977019031676851890e-01,2.980682881400788520e-01,2.979954130676484847e-01,2.980257541852964209e-01,0.000000000000000000e+00,-3.238510176112732904e-03
4.895000000000000284e+01,2.979933304375794179e-01,2.977037658675892873e-01,2.980682881400788520e-01,2.979933304375794179e-01,2.980260782686219856e-01,0.000000000000000000e+00,-3.223124010326946717e-03
4.900000000000000000e+01,2.979914000250805106e-01,2.977056172367599229e-01,2.980682881400788520e-01,2.979914000250805106e-01,2.980263983545017870e-01,0.000000000000000000e+00,-3.207811177419073439e-03
4.905000000000000426e+01,2.979896481214601711e-01,2.977074560342339304e-01,2.980682881400788520e-01,2.979896481214601711e-01,2.980267131667463931e-01,0.000000000000000000e+00,-3.192571325124452485e-03
4.910000000000000142e+01,2.979880956176841345e-01,2.977092811650989823e-01,2.980682881400788520e-01,2.979880956176841345e-01,2.980270215755006502e-01,0.000000000000000000e+00,-3.177404104016647284e-03
4.915000000000000568e+01,2.979867581950847444e-01,2.977110917151445935e-01,2.980682881400788520e-01,2.979867581950847444e-01,2.980273226318940205e-01,0.000000000000000000e+00,-3.162309167494499040e-03
4.920000000000000284e+01,2.979856466181232677e-01,2.977128869791995647e-01,2.980682881400788520e-01,2.979856466181232677e-01,2.980276155963744733e-01,0.000000000000000000e+00,-3.147286171749326140e-03
4.925000000000000000e+01,2.979847671090045114e-01,2.977146664824809608e-01,2.980682881400788520e-01,2.979847671090045114e-01,2.980278999600521894e-01,0.000000000000000000e+00,-3.132334775712141729e-03
4.930000000000000426e+01,2.979841217837692624e-01,2.977164299944930481e-01,2.980682881400788520e-01,2.979841217837692624e-01,2.980281754585911713e-01,0.000000000000000000e+00,-3.117454640981399874e-03
4.935000000000000142e+01,2.979837091299829543e-01,2.977181775352312765e-01,2.980682881400788520e-01,2.979837091299829543e-01,2.980284420784045096e-01,0.000000000000000000e+00,-3.102645431731977221e-03
4.940000000000000568e+01,2.979835245071877359e-01,2.977199093736676017e-01,2.980682881400788520e-01,2.979835245071877359e-01,2.980287000551282706e-01,0.000000000000000000e+00,-3.087906814606476529e-03
4.945000000000000284e+01,2.979835606527820868e-01,2.977216260187044439e-01,2.980682881400788520e-01,2.979835606527820868e-01,2.980289498645635193e-01,0.000000000000000000e+00,-3.073238458590390760e-03
4.950000000000000000e+01,2.979838081778177772e-01,2.977233282029909112e-01,2.980682881400788520e-01,2.979838081778177772e-01,2.980291922064781662e-01,0.000000000000000000e+00,-3.058640034872738434e-03
4.955000000000000426e+01,2.979842560392542139e-01,2.977250168601804359e-01,2.980682881400788520e-01,2.979842560392542139e-01,2.980294279818498926e-01,0.000000000000000000e+00,-3.044111216694362059e-03
4.960000000000000142e+01,2.979848919773881444e-01,2.977266930963794467e-01,2.980682881400788520e-01,2.979848919773881444e-01,2.980296582642980585e-01,0.000000000000000000e+00,-3.029651679186110089e-03
4.965000000000000568e+01,2.979857029093983534e-01,2.977283581566790294e-01,2.980682881400788520e-01,2.979857029093983534e-01,2.980298842665989878e-01,0.000000000000000000e+00,-3.015261099199496257e-03
4.970000000000000284e+01,2.979866752721500589e-01,2.977300133877819888e-01,2.980682881400788520e-01,2.979866752721500589e-01,2.980301073032952108e-01,0.000000000000000000e+00,-3.000939155132548077e-03
4.975000000000000000e+01,2.979877953095358967e-01,2.977316601978246546e-01,2.980682881400788520e-01,2.979877953095358967e-01,2.980303287505000620e-01,0.000000000000000000e+00,-2.986685526753779258e-03
4.980000000000000426e+01,2.979890493016676967e-01,2.977333000145531705e-01,2.980682881400788520e-01,2.979890493016676967e-01,2.980305500040559274e-01,0.000000000000000000e+00,-2.972499895027316992e-03
4.985000000000000142e+01,2.979904237351438945e-01,2.977349342430394841e-01,2.980682881400788520e-01,2.979904237351438945e-01,2.980307724372336931e-01,0.000000000000000000e+00,-2.958381941942203868e-03
4.990000000000000568e+01,2.979919054154005487e-01,2.977365642241204813e-01,2.980682881400788520e-01,2.979919054154005487e-01,2.980309973591553918e-01,0.000000000000000000e+00,-2.944331350349130468e-03
4.995000000000000284e+01,2.979934815238020063e-01,2.977381911947077908e-01,2.980682881400788520e-01,2.979934815238020063e-01,2.980312259750885207e-01,0.000000000000000000e+00,-2.930347803807497806e-03
5.000000000000000000e+01,2.979951396236383276e-01,2.977398162510527801e-01,2.980682881400788520e-01,2.979951396236383276e-01,2.980314593496973807e-01,0.000000000000000000e+00,-2.916430986445957708e-03
5.005000000000000426e+01,2.979968676205699829e-01,2.977414403159615586e-01,2.980682881400788520e-01,2.979968676205699829e-01,2.980316983742454795e-01,0.000000000000000000e+00,-2.902580582839133384e-03
5.010000000000000142e+01,2.979986536842916256e-01,2.977430641108399501e-01,2.980682881400788520e-01,2.979986536842916256e-01,2.980319437386302339e-01,0.000000000000000000e+00,-2.888796277903202085e-03
5.015000000000000568e+01,2.980004861392612781e-01,2.977446881333135065e-01,2.980682881400788520e-01,2.980004861392612781e-01,2.980321959089947681e-01,0.000000000000000000e+00,-2.875077756812651798e-03
5.020000000000000284e+01,2.980023533332454844e-01,2.977463126410149763e-01,2.980682881400788520e-01,2.980023533332454844e-01,2.980324551115089982e-01,0.000000000000000000e+00,-2.861424704940170038e-03
5.025000000000000000e+01,2.980042434931405859e-01,2.977479376419661095e-01,2.980682881400788520e-01,2.980042434931405859e-01,2.980327213227482175e-01,0.000000000000000000e+00,-2.847836807821317508e-03
5.030000000000000426e+01,2.980061445780146645e-01,2.977495628918049309e-01,2.980682881400788520e-01,2.980061445780146645e-01,2.980329942669194265e-01,0.000000000000000000e+00,-2.834313751145066916e-03
5.035000000000000142e+01,2.980080441395484003e-01,2.977511878979326454e-01,2.980682881400788520e-01,2.980080441395484003e-01,2.980332734200097367e-01,0.000000000000000000e+00,-2.820855220770911252e-03
5.040000000000000568e+01,2.980099291999995237e-01,2.977528119304718723e-01,2.980682881400788520e-01,2.980099291999995237e-01,2.980335580207491009e-01,0.000000000000000000e+00,-2.807460902772541522e-03
5.045000000000000284e+01,2.980117861574515525e-01,2.977544340397537681e-01,2.980682881400788520e-01,2.980117861574515525e-01,2.980338470881045421e-01,0.000000000000000000e+00,-2.794130483507806847e-03
5.050000000000000000e+01,2.980136007274113430e-01,2.977560530798852301e-01,2.980682881400788520e-01,2.980136007274113430e-01,2.980341394448565717e-01,0.000000000000000000e+00,-2.780863649713758226e-03
5.055000000000000426e+01,2.980153579287800891e-01,2.977576677377903880e-01,2.980682881400788520e-01,2.980153579287800891e-01,2.980344337466528937e-01,0.000000000000000000e+00,-2.767660088625331378e-03
5.060000000000000142e+01,2.980170421208416798e-01,2.977592765669831998e-01,2.980682881400788520e-01,2.980170421208416798e-01,2.980347285157947668e-01,0.000000000000000000e+00,-2.754519488115340659e-03
5.065000000000000568e+01,2.980186370962087938e-01,2.977608780252072318e-01,2.980682881400788520e-01,2.980186370962087938e-01,2.980350221788925502e-01,0.000000000000000000e+00,-2.741441536853268714e-03
5.070000000000000284e+01,2.980201262326720446e-01,2.977624705149800044e-01,2.980682881400788520e-01,2.980201262326720446e-01,2.980353131074279793e-01,0.000000000000000000e+00,-2.728425924479603148e-03
5.075000000000000000e+01,2.980214927046625495e-01,2.977640524260070642e-01,2.980682881400788520e-01,2.980214927046625495e-01,2.980355996601862789e-01,0.000000000000000000e+00,-2.715472341792041742e-03
5.080000000000000426e+01,2.980227197526290062e-01,2.977656221783795409e-01,2.980682881400788520e-01,2.980227197526290062e-01,2.980358802264735374e-01,0.000000000000000000e+00,-2.702580480939806643e-03
5.085000000000000142e+01,2.980237910061253603e-01,2.977671782654501831e-01,2.980682881400788520e-01,2.980237910061253603e-01,2.980361532690123383e-01,0.000000000000000000e+00,-2.689750035621743269e-03
5.090000000000000568e+01,2.980246908538982109e-01,2.977687192952868100e-01,2.980682881400788520e-01,2.980246908538982109e-01,2.980364173654151960e-01,0.000000000000000000e+00,-2.676980701283822057e-03
5.095000000000000284e+01,2.980254048518481413e-01,2.977702440296350339e-01,2.980682881400788520e-01,2.980254048518481413e-01,2.980366712471662072e-01,0.000000000000000000e+00,-2.664272175311701435e-03
5.100000000000000000e+01,2.980259201575243821e-01,2.977717514193817250e-01,2.980682881400788520e-01,2.980259201575243821e-01,2.980369138351031122e-01,0.000000000000000000e+00,-2.651624157213944982e-03
5.105000000000000426e+01,2.980262259778909684e-01,2.977732406355933503e-01,2.980682881400788520e-01,2.980262259778909684e-01,2.980371442704725093e-01,0.000000000000000000e+00,-2.639036348791624475e-03
5.110000000000000142e+01,2.980263140155752777e-01,2.977747110953111176e-01,2.980682881400788520e-01,2.980263140155752777e-01,2.980373619407401531e-01,0.000000000000000000e+00,-2.626508454290441691e-03
5.115000000000000568e+01,2.980261788977525694e-01,2.977761624814114771e-01,2.980682881400788520e-01,2.980261788977525694e-01,2.980375664994646123e-01,0.000000000000000000e+00,-2.614040180531757712e-03
5.120000000000000284e+01,2.980258185713071661e-01,2.977775947559849201e-01,2.980682881400788520e-01,2.980258185713071661e-01,2.980377578796868376e-01,0.000000000000000000e+00,-2.601631237019387272e-03
5.125000000000000000e+01,2.980252346479786985e-01,2.977790081668447719e-01,2.980682881400788520e-01,2.980252346479786985e-01,2.980379363004467819e-01,0.000000000000000000e+00,-2.589281336019698745e-03
5.130000000000000426e+01,2.980244326838896729e-01,2.977804032469469342e-01,2.980682881400788520e-01,2.980244326838896729e-01,2.980381022662082491e-01,0.000000000000000000e+00,-2.576990192612964563e-03
5.135000000000000142e+01,2.980234223791389803e-01,2.977817808066752225e-01,2.980682881400788520e-01,2.980234223791389803e-01,2.980382565591467303e-01,0.000000000000000000e+00,-2.564757524714809771e-03
5.140000000000000568e+01,2.980222176850306770e-01,2.977831419191263596e-01,2.980682881400788520e-01,2.980222176850306770e-01,2.980384002244330643e-01,0.000000000000000000e+00,-2.552583053067125109e-03
5.145000000000000284e+01,2.980208368089165005e-01,2.977844878987009336e-01,2.980682881400788520e-01,2.980208368089165005e-01,2.980385345488207882e-01,0.000000000000000000e+00,-2.540466501198630246e-03
5.150000000000000000e+01,2.980193021095073336e-01,2.977858202734776083e-01,2.980682881400788520e-01,2.980193021095073336e-01,2.980386610330132413e-01,0.000000000000000000e+00,-2.528407595356017834e-03
5.155000000000000426e+01,2.980176398787465208e-01,2.977871407520031322e-01,2.980682881400788520e-01,2.980176398787465208e-01,2.980387813584438605e-01,0.000000000000000000e+00,-2.516406064407129047e-03
5.160000000000000142e+01,2.980158800098293148e-01,2.977884511852759708e-01,2.980682881400788520e-01,2.980158800098293148e-01,2.980388973492478222e-01,0.000000000000000000e+00,-2.504461639718571012e-03
5.165000000000000568e+01,2.980140555545751635e-01,2.977897535248250072e-01,2.980682881400788520e-01,2.980140555545751635e-01,2.980390109303260315e-01,0.000000000000000000e+00,-2.492574055010343508e-03
5.170000000000000284e+01,2.980122021769777141e-01,2.977910497778882837e-01,2.980682881400788520e-01,2.980122021769777141e-01,2.980391240825073784e-01,0.000000000000000000e+00,-2.480743046190998606e-03
5.175000000000000000e+01,2.980103575132425076e-01,2.977923419607760303e-01,2.980682881400788520e-01,2.980103575132425076e-01,2.980392387958937239e-01,0.000000000000000000e+00,-2.468968351176958377e-03
5.180000000000000426e+01,2.980085604518463160e-01,2.977936320515549018e-01,2.980682881400788520e-01,2.980085604518463160e-01,2.980393570225248756e-01,0.000000000000000000e+00,-2.457249709700022600e-03
5.185000000000000142e+01,2.980068503499944121e-01,2.977949219432153294e-01,2.980682881400788520e-01,2.980068503499944121e-01,2.980394806295260657e-01,0.000000000000000000e+00,-2.445586863107418029e-03
5.190000000000000568e+01,2.980052662052129486e-01,2.977962133984788928e-01,2.980682881400788520e-01,2.980052662052129486e-01,2.980396113538947289e-01,0.000000000000000000e+00,-2.433979554158641461e-03
5.195000000000000284e+01,2.980038458026088577e-01,2.977975080073707037e-01,2.980682881400788520e-01,2.980038458026088577e-01,2.980397507600530682e-01,0.000000000000000000e+00,-2.422427526823537052e-03
5.200000000000000000e+01,2.980026248594938032e-01,2.977988071486193378e-01,2.980682881400788520e-01,2.980026248594938032e-01,2.980399002012278920e-01,0.000000000000000000e+00,-2.410930526085749981e-03
5.205000000000000426e+01,2.980016361895728716e-01,2.978001119558588150e-01,2.980682881400788520e-01,2.980016361895728716e-01,2.980400607856343864e-01,0.000000000000000000e+00,-2.399488297755623945e-03
5.210000000000000142e+01,2.980009089087217733e-01,2.978014232894935498e-01,2.980682881400788520e-01,2.980009089087217733e-01,2.980402333483231914e-01,0.000000000000000000e+00,-2.388100588296216201e-03
5.215000000000000568e+01,2.980004677035406058e-01,2.978027417149504696e-01,2.980682881400788520e-01,2.980004677035406058e-01,2.980404184294170311e-01,0.000000000000000000e+00,-2.376767144665692302e-03
5.220000000000000284e+01,2.980003321824114537e-01,2.978040674878883465e-01,2.980682881400788520e-01,2.980003321824114537e-01,2.980406162593062236e-01,0.000000000000000000e+00,-2.365487714178948070e-03
5.225000000000000000e+01,2.980005163267577806e-01,2.978054005467637988e-01,2.980682881400788520e-01,2.980005163267577806e-01,2.980408267512028586e-01,0.000000000000000000e+00,-2.354262044390747349e-03
5.230000000000000426e+01,2.980010280576898540e-01,2.978067405129717349e-01,2.980682881400788520e-01,2.980010280576898540e-01,2.980410495012719152e-01,0.000000000000000000e+00,-2.343089883002137143e-03
5.235000000000000142e+01,2.980018689303026158e-01,2.978080866985906017e-01,2.980682881400788520e-01,2.980018689303026158e-01,2.980412837963697381e-01,0.000000000000000000e+00,-2.331970977791222605e-03
5.240000000000000568e+01,2.980030339646802529e-01,2.978094381215742881e-01,2.980682881400788520e-01,2.980030339646802529e-01,2.980415286292312227e-01,0.000000000000000000e+00,-2.320905076569003585e-03
5.245000000000000284e+01,2.980045116192521770e-01,2.978107935280450147e-01,2.980682881400788520e-01,2.980045116192521770e-01,2.980417827207610393e-01,0.000000000000000000e+00,-2.309891927160097509e-03
5.250000000000000000e+01,2.980062839086456972e-01,2.978121514211651832e-01,2.980682881400788520e-01,2.980062839086456972e-01,2.980420445489059267e-01,0.000000000000000000e+00,-2.298931277407927076e-03
5.255000000000000426e+01,2.980083266646941231e-01,2.978135100959000137e-01,2.980682881400788520e-01,2.980083266646941231e-01,2.980423123834203269e-01,0.000000000000000000e+00,-2.288022875203161045e-03
5.260000000000000142e+01,2.980106099358720284e-01,2.978148676788359706e-01,2.980682881400788520e-01,2.980106099358720284e-01,2.980425843256893637e-01,0.000000000000000000e+00,-2.277166468533965270e-03
5.265000000000000568e+01,2.980130985172335101e-01,2.978162221720910829e-01,2.980682881400788520e-01,2.980130985172335101e-01,2.980428583526466557e-01,0.000000000000000000e+00,-2.266361805555973646e-03
5.270000000000000284e+01,2.980157525999859724e-01,2.978175715002525648e-01,2.980682881400788520e-01,2.980157525999859724e-01,2.980431323637205421e-01,0.000000000000000000e+00,-2.255608634679792755e-03
5.275000000000000000e+01,2.980185285272056173e-01,2.978189135592000936e-01,2.980682881400788520e-01,2.980185285272056173e-01,2.980434042296674080e-01,0.000000000000000000e+00,-2.244906704673289410e-03
5.280000000000000426e+01,2.980213796399293069e-01,2.978202462656267535e-01,2.980682881400788520e-01,2.980213796399293069e-01,2.980436718421043407e-01,0.000000000000000000e+00,-2.234255764776019518e-03
5.285000000000000142e+01,2.980242571959736964e-01,2.978215676060541606e-01,2.980682881400788520e-01,2.980242571959736964e-01,2.980439331625364119e-01,0.000000000000000000e+00,-2.223655564822780289e-03
5.290000000000000568e+01,2.980271113423555995e-01,2.978228756841506675e-01,2.980682881400788520e-01,2.980271113423555995e-01,2.980441862696879829e-01,0.000000000000000000e+00,-2.213105855373288626e-03
5.295000000000000284e+01,2.980298921211205765e-01,2.978241687652083969e-01,2.980682881400788520e-01,2.980298921211205765e-01,2.980444294039929498e-01,0.000000000000000000e+00,-2.202606387845120351e-03
5.300000000000000000e+01,2.980325504877343601e-01,2.978254453167061833e-01,2.980682881400788520e-01,2.980325504877343601e-01,2.980446610081708414e-01,0.000000000000000000e+00,-2.192156914646886234e-03
5.305000000000000426e+01,2.980350393209453275e-01,2.978267040439875335e-01,2.980682881400788520e-01,2.980350393209453275e-01,2.980448797629184354e-01,0.000000000000000000e+00,-2.181757189309029704e-03
5.310000000000000142e+01,2.980373144031717714e-01,2.978279439202071721e-01,2.980682881400788520e-01,2.980373144031717714e-01,2.980450846168681278e-01,0.000000000000000000e+00,-2.171406966609592138e-03
5.315000000000000568e+01,2.980393353509954713e-01,2.978291642098447878e-01,2.980682881400788520e-01,2.980393353509954713e-01,2.980452748101140581e-01,0.000000000000000000e+00,-2.161106002692713118e-03
5.320000000000000284e+01,2.980410664762351836e-01,2.978303644852478005e-01,2.980682881400788520e-01,2.980410664762351836e-01,2.980454498907655903e-01,0.000000000000000000e+00,-2.150854055177734130e-03
5.325000000000000000e+01,2.980424775593132902e-01,2.978315446358407725e-01,2.980682881400788520e-01,2.980424775593132902e-01,2.980456097241664937e-01,0.000000000000000000e+00,-2.140650883257262920e-03
5.330000000000000426e+01,2.980435445182006982e-01,2.978327048698206636e-01,2.980682881400788520e-01,2.980435445182006982e-01,2.980457544945989135e-01,0.000000000000000000e+00,-2.130496247782681478e-03
5.335000000000000142e+01,2.980442499581110738e-01,2.978338457083452573e-01,2.980682881400788520e-01,2.980442499581110738e-01,2.980458846994788469e-01,0.000000000000000000e+00,-2.120389911336105406e-03
5.340000000000000568e+01,2.980445835892942541e-01,2.978349679724057730e-01,2.980682881400788520e-01,2.980445835892942541e-01,2.980460011362345285e-01,0.000000000000000000e+00,-2.110331638287916891e-03
5.345000000000000284e+01,2.980445425027308248e-01,2.978360727627522575e-01,2.980682881400788520e-01,2.980445425027308248e-01,2.980461048822362069e-01,0.000000000000000000e+00,-2.100321194839573774e-03
5.350000000000000000e+01,2.980441312962249789e-01,2.978371614334086592e-01,2.980682881400788520e-01,2.980441312962249789e-01,2.980461972683137728e-01,0.000000000000000000e+00,-2.090358349051445793e-03
5.355000000000000426e+01,2.980433620463026623e-01,2.978382355594643149e-01,2.980682881400788520e-01,2.980433620463026623e-01,2.980462798465499108e-01,0.000000000000000000e+00,-2.080442870855965954e-03
5.360000000000000142e+01,2.980422541244008849e-01,2.978392968999633572e-01,2.980682881400788520e-01,2.980422541244008849e-01,2.980463543531690074e-01,0.000000000000000000e+00,-2.070574532056460460e-03
5.365000000000000568e+01,2.980408338590417872e-01,2.978403473568220217e-01,2.980682881400788520e-01,2.980408338590417872e-01,2.980464226674532369e-01,0.000000000000000000e+00,-2.060753106312420910e-03
5.370000000000000284e+01,2.980391340489592644e-01,2.978413889307908180e-01,2.980682881400788520e-01,2.980391340489592644e-01,2.980464867677020679e-01,0.000000000000000000e+00,-2.050978369112080053e-03
5.375000000000000000e+01,2.980371933354246106e-01,2.978424236755385368e-01,2.980682881400788520e-01,2.980371933354246106e-01,2.980465486853118851e-01,0.000000000000000000e+00,-2.041250097733436023e-03
5.380000000000000426e+01,2.980350554452297351e-01,2.978434536509644848e-01,2.980682881400788520e-01,2.980350554452297351e-01,2.980466104580839493e-01,0.000000000000000000e+00,-2.031568071194902927e-03
5.385000000000000142e+01,2.980327683188524479e-01,2.978444808768525021e-01,2.980682881400788520e-01,2.980327683188524479e-01,2.980466740838722539e-01,0.000000000000000000e+00,-2.021932070197059259e-03
5.390000000000000568e+01,2.980303831411651450e-01,2.978455072879542809e-01,2.980682881400788520e-01,2.980303831411651450e-01,2.980467414756599598e-01,0.000000000000000000e+00,-2.012341877056767880e-03
5.395000000000000284e+01,2.980279532945769305e-01,2.978465346915401546e-01,2.980682881400788520e-01,2.980279532945769305e-01,2.980468144191036894e-01,0.000000000000000000e+00,-2.002797275635356724e-03
5.400000000000000000e+01,2.980255332566342785e-01,2.978475647283824745e-01,2.980682881400788520e-01,2.980255332566342785e-01,2.980468945335087438e-01,0.000000000000000000e+00,-1.993298051262153928e-03
5.405000000000000426e+01,2.980231774657741695e-01,2.978485988380386584e-01,2.980682881400788520e-01,2.980231774657741695e-01,2.980469832371042127e-01,0.000000000000000000e+00,-1.983843990655054408e-03
5.410000000000000142e+01,2.980209391800605068e-01,2.978496382291846434e-01,2.980682881400788520e-01,2.980209391800605068e-01,2.980470817173686005e-01,0.000000000000000000e+00,-1.974434881839477480e-03
5.415000000000000568e+01,2.980188693542865086e-01,2.978506838556198577e-01,2.980682881400788520e-01,2.980188693542865086e-01,2.980471909070265824e-01,0.000000000000000000e+00,-1.965070514067056469e-03
5.420000000000000284e+01,2.980170155607532734e-01,2.978517363984183319e-01,2.980682881400788520e-01,2.980170155607532734e-01,2.980473114661918443e-01,0.000000000000000000e+00,-1.955750677735472801e-03
5.425000000000000000e+01,2.980154209783227870e-01,2.978527962545485241e-01,2.980682881400788520e-01,2.980154209783227870e-01,2.980474437709795810e-01,0.000000000000000000e+00,-1.946475164310569736e-03
5.430000000000000426e+01,2.980141234729937749e-01,2.978538635321281158e-01,2.980682881400788520e-01,2.980141234729937749e-01,2.980475879087532420e-01,0.000000000000000000e+00,-1.937243766251798942e-03
5.435000000000000142e+01,2.980131547912766576e-01,2.978549380523198287e-01,2.980682881400788520e-01,2.980131547912766576e-01,2.980477436800140212e-01,0.000000000000000000e+00,-1.928056276942017753e-03
5.440000000000000568e+01,2.980125398851069529e-01,2.978560193577220461e-01,2.980682881400788520e-01,2.980125398851069529e-01,2.980479106067843165e-01,0.000000000000000000e+00,-1.918912490622383480e-03
5.445000000000000284e+01,2.980122963839827999e-01,2.978571067269577544e-01,2.980682881400788520e-01,2.980122963839827999e-01,2.980480879471910649e-01,0.000000000000000000e+00,-1.909812202333079859e-03
5.450000000000000000e+01,2.980124342265370596e-01,2.978581991950283170e-01,2.980682881400788520e-01,2.980124342265370596e-01,2.980482747158143542e-01,0.000000000000000000e+00,-1.900755207860304555e-03
5.455000000000000426e+01,2.980129554599444952e-01,2.978592955788744723e-01,2.980682881400788520e-01,2.980129554599444952e-01,2.980484697092434798e-01,0.000000000000000000e+00,-1.891741303690009507e-03
5.460000000000000142e+01,2.980138542115364775e-01,2.978603945074759229e-01,2.980682881400788520e-01,2.980138542115364775e-01,2.980486715361727601e-01,0.000000000000000000e+00,-1.882770286968561517e-03
5.465000000000000568e+01,2.980151168328570299e-01,2.978614944557308464e-01,2.980682881400788520e-01,2.980151168328570299e-01,2.980488786512778820e-01,0.000000000000000000e+00,-1.873841955470421320e-03
5.470000000000000284e+01,2.980167222122711013e-01,2.978625937812848790e-01,2.980682881400788520e-01,2.980167222122711013e-01,2.980490893920421658e-01,0.000000000000000000e+00,-1.864956107572862372e-03
5.475000000000000000e+01,2.980186422482396513e-01,2.978636907634260589e-01,2.980682881400788520e-01,2.980186422482396513e-01,2.980493020176497865e-01,0.000000000000000000e+00,-1.856112542237555677e-03
5.480000000000000426e+01,2.980208424716214166e-01,2.978647836431334572e-01,2.980682881400788520e-01,2.980208424716214166e-01,2.980495147490333507e-01,0.000000000000000000e+00,-1.847311058998770414e-03
5.485000000000000142e+01,2.980232828019477309e-01,2.978658706633581232e-01,2.980682881400788520e-01,2.980232828019477309e-01,2.980497258091538981e-01,0.000000000000000000e+00,-1.838551457957864023e-03
5.490000000000000568e+01,2.980259184196318856e-01,2.978669501086250171e-01,2.980682881400788520e-01,2.980259184196318856e-01,2.980499334626033892e-01,0.000000000000000000e+00,-1.829833539783612233e-03
5.495000000000000284e+01,2.980287007335910565e-01,2.978680203430795204e-01,2.980682881400788520e-01,2.980287007335910565e-01,2.980501360536513267e-01,0.000000000000000000e+00,-1.821157105717895056e-03
5.500000000000000000e+01,2.980315784218315334e-01,2.978690798461500200e-01,2.980682881400788520e-01,2.980315784218315334e-01,2.980503320419086166e-01,0.000000000000000000e+00,-1.812521957586222003e-03
5.505000000000000426e+01,2.980344985212070030e-01,2.978701272450686721e-01,2.980682881400788520e-01,2.980344985212070030e-01,2.980505200348498862e-01,0.000000000000000000e+00,-1.803927897812433864e-03
5.510000000000000142e+01,2.980374075418303348e-01,2.978711613435751082e-01,2.980682881400788520e-01,2.980374075418303348e-01,2.980506988165187998e-01,0.000000000000000000e+00,-1.795374729437080588e-03
5.515000000000000568e+01,2.980402525814855874e-01,2.978721811462243241e-01,2.980682881400788520e-01,2.980402525814855874e-01,2.980508673718381685e-01,0.000000000000000000e+00,-1.786862256138753392e-03
5.520000000000000284e+01,2.980429824158438712e-01,2.978731858778289054e-01,2.980682881400788520e-01,2.980429824158438712e-01,2.980510249060546735e-01,0.000000000000000000e+00,-1.778390282257837464e-03
5.525000000000000000e+01,2.980455485412867866e-01,2.978741749976812625e-01,2.980682881400788520e-01,2.980455485412867866e-01,2.980511708589634323e-01,0.000000000000000000e+00,-1.769958612822037768e-03
5.530000000000000426e+01,2.980479061486437931e-01,2.978751482083236146e-01,2.980682881400788520e-01,2.980479061486437931e-01,2.980513049136809256e-01,0.000000000000000000e+00,-1.761567053573125661e-03
5.535000000000000142e+01,2.980500150080965249e-01,2.978761054587581447e-01,2.980682881400788520e-01,2.980500150080965249e-01,2.980514269998575383e-01,0.000000000000000000e+00,-1.753215410994409321e-03
5.540000000000000568e+01,2.980518402478249951e-01,2.978770469421151423e-01,2.980682881400788520e-01,2.980518402478249951e-01,2.980515372913489780e-01,0.000000000000000000e+00,-1.744903492338364427e-03
5.545000000000000284e+01,2.980533530116017960e-01,2.978779730879195786e-01,2.980682881400788520e-01,2.980533530116017960e-01,2.980516361984849594e-01,0.000000000000000000e+00,-1.736631105654097432e-03
5.550000000000000000e+01,2.980545309834073953e-01,2.978788845492137405e-01,2.980682881400788520e-01,2.980545309834073953e-01,2.980517243551951689e-01,0.000000000000000000e+00,-1.728398059814178914e-03
5.555000000000000426e+01,2.980553587701702534e-01,2.978797821849053507e-01,2.980682881400788520e-01,2.980553587701702534e-01,2.980518026013593835e-01,0.000000000000000000e+00,-1.720204164540607402e-03
5.560000000000000142e+01,2.980558281368591023e-01,2.978806670378090216e-01,2.980682881400788520e-01,2.980558281368591023e-01,2.980518719608519773e-01,0.000000000000000000e+00,-1.712049230429605294e-03
5.565000000000000568e+01,2.980559380913089251e-01,2.978815403089405955e-01,2.980682881400788520e-01,2.980559380913089251e-01,2.980519336158380939e-01,0.000000000000000000e+00,-1.703933068975103330e-03
5.570000000000000284e+01,2.980556948192782385e-01,2.978824033286963102e-01,2.980682881400788520e-01,2.980556948192782385e-01,2.980519888779553650e-01,0.000000000000000000e+00,-1.695855492590752928e-03
5.575000000000000000e+01,2.980551114732636342e-01,2.978832575256128434e-01,2.980682881400788520e-01,2.980551114732636342e-01,2.980520391570758432e-01,0.000000000000000000e+00,-1.687816314630420644e-03
5.580000000000000426e+01,2.980542078214811763e-01,2.978841043934450372e-01,2.980682881400788520e-01,2.980542078214811763e-01,2.980520859283857793e-01,0.000000000000000000e+00,-1.679815349407100993e-03
5.585000000000000142e+01,2.980530097661213684e-01,2.978849454573290201e-01,2.980682881400788520e-01,2.980530097661213684e-01,2.980521306985500773e-01,0.000000000000000000e+00,-1.671852412210308569e-03
5.590000000000000568e+01,2.980515487424519327e-01,2.978857822398059962e-01,2.980682881400788520e-01,2.980515487424519327e-01,2.980521749717381930e-01,0.000000000000000000e+00,-1.663927319321928649e-03
5.595000000000000284e+01,2.980498610125459358e-01,2.978866162274761420e-01,2.980682881400788520e-01,2.980498610125459358e-01,2.980522202162791956e-01,0.000000000000000000e+00,-1.656039888030634479e-03
5.600000000000000000e+01,2.980479868693218237e-01,2.978874488390274577e-01,2.980682881400788520e-01,2.980479868693218237e-01,2.980522678326919528e-01,0.000000000000000000e+00,-1.648189936644896400e-03
5.605000000000000426e+01,2.980459697681689946e-01,2.978882813953422914e-01,2.980682881400788520e-01,2.980459697681689946e-01,2.980523191237927638e-01,0.000000000000000000e+00,-1.640377284504693396e-03
5.610000000000000142e+01,2.980438554046758171e-01,2.978891150923291820e-01,2.980682881400788520e-01,2.980438554046758171e-01,2.980523752675283689e-01,0.000000000000000000e+00,-1.632601751991901709e-03
5.615000000000000568e+01,2.980416907578600227e-01,2.978899509770556175e-01,2.980682881400788520e-01,2.980416907578600227e-01,2.980524372931095400e-01,0.000000000000000000e+00,-1.624863160539477373e-03
5.620000000000000284e+01,2.980395231188064931e-01,2.978907899276754812e-01,2.980682881400788520e-01,2.980395231188064931e-01,2.980525060609394150e-01,0.000000000000000000e+00,-1.617161332639355936e-03
5.625000000000000000e+01,2.980373991247425303e-01,2.978916326375499746e-01,2.980682881400788520e-01,2.980373991247425303e-01,2.980525822467348651e-01,0.000000000000000000e+00,-1.609496091849093192e-03
5.630000000000000426e+01,2.980353638183120824e-01,2.978924796038598943e-01,2.980682881400788520e-01,2.980353638183120824e-01,2.980526663301396040e-01,0.000000000000000000e+00,-1.601867262797094290e-03
5.635000000000000142e+01,2.980334597511598016e-01,2.978933311208988854e-01,2.980682881400788520e-01,2.980334597511598016e-01,2.980527585880175523e-01,0.000000000000000000e+00,-1.594274671186419936e-03
5.640000000000000568e+01,2.980317261499028647e-01,2.978941872781256661e-01,2.980682881400788520e-01,2.980317261499028647e-01,2.980528590925053956e-01,0.000000000000000000e+00,-1.586718143796894080e-03
5.645000000000000284e+01,2.980301981611727102e-01,2.978950479629428605e-01,2.980682881400788520e-01,2.980301981611727102e-01,2.980529677137914168e-01,0.000000000000000000e+00,-1.579197508485412696e-03
5.650000000000000000e+01,2.980289061906696291e-01,2.978959128680577773e-01,2.980682881400788520e-01,2.980289061906696291e-01,2.980530841274762199e-01,0.000000000000000000e+00,-1.571712594184186945e-03
5.655000000000000426e+01,2.980278753491206745e-01,2.978967815031777211e-01,2.980682881400788520e-01,2.980278753491206745e-01,2.980532078262673745e-01,0.000000000000000000e+00,-1.564263230896665051e-03
5.660000000000000142e+01,2.980271250157021101e-01,2.978976532106912822e-01,2.980682881400788520e-01,2.980271250157021101e-01,2.980533381356603728e-01,0.000000000000000000e+00,-1.556849249690913034e-03
5.665000000000000568e+01,2.980266685269288285e-01,2.978985271849010075e-01,2.980682881400788520e-01,2.980266685269288285e-01,2.980534742331700238e-01,0.000000000000000000e+00,-1.549470482690154180e-03
5.670000000000000284e+01,2.980265129962722526e-01,2.978994024942918650e-01,2.980682881400788520e-01,2.980265129962722526e-01,2.980536151705979186e-01,0.000000000000000000e+00,-1.542126763060294638e-03
5.675000000000000000e+01,2.980266592669084669e-01,2.979002781062592975e-01,2.980682881400788520e-01,2.980266592669084669e-01,2.980537598987587078e-01,0.000000000000000000e+00,-1.534817924994138095e-03
5.680000000000000426e+01,2.980271019970793245e-01,2.979011529136670888e-01,2.980682881400788520e-01,2.980271019970793245e-01,2.980539072940363021e-01,0.000000000000000000e+00,-1.527543803692212954e-03
5.685000000000000142e+01,2.980278298746414367e-01,2.979020257625753509e-01,2.980682881400788520e-01,2.980278298746414367e-01,2.980540561861093618e-01,0.000000000000000000e+00,-1.520304235340073050e-03
5.690000000000000568e+01,2.980288259545477714e-01,2.979028954804584517e-01,2.980682881400788520e-01,2.980288259545477714e-01,2.980542053861666707e-01,0.000000000000000000e+00,-1.513099057082037619e-03
5.695000000000000284e+01,2.980300681103244531e-01,2.979037609042342605e-01,2.980682881400788520e-01,2.980300681103244531e-01,2.980543537149334399e-01,0.000000000000000000e+00,-1.505928106991468113e-03
5.700000000000000000e+01,2.980315295881396098e-01,2.979046209074408535e-01,2.980682881400788520e-01,2.980315295881396098e-01,2.980545000298446268e-01,0.000000000000000000e+00,-1.498791224037687459e-03
5.705000000000000426e+01,2.980331796498726926e-01,2.979054744259306275e-01,2.980682881400788520e-01,2.980331796498726926e-01,2.980546432507356625e-01,0.000000000000000000e+00,-1.491688248049862029e-03
5.710000000000000142e+01,2.980349842897376256e-01,2.979063204814971777e-01,2.980682881400788520e-01,2.980349842897376256e-01,2.980547823834650001e-01,0.000000000000000000e+00,-1.484619019678160966e-03
5.715000000000000568e+01,2.980369070075412630e-01,2.979071582029128584e-01,2.980682881400788520e-01,2.980369070075412630e-01,2.980549165409481227e-01,0.000000000000000000e+00,-1.477583380352682271e-03
5.720000000000000284e+01,2.980389096206050303e-01,2.979079868439270529e-01,2.980682881400788520e-01,2.980389096206050303e-01,2.980550449611511499e-01,0.000000000000000000e+00,-1.470581172240720486e-03
5.725000000000000000e+01,2.980409530957703890e-01,2.979088057978588888e-01,2.980682881400788520e-01,2.980409530957703890e-01,2.980551670216792237e-01,0.000000000000000000e+00,-1.463612238203015458e-03
5.730000000000000426e+01,2.980429983827570517e-01,2.979096146085074004e-01,2.980682881400788520e-01,2.980429983827570517e-01,2.980552822506823962e-01,0.000000000000000000e+00,-1.456676421749738930e-03
5.735000000000000142e+01,2.980450072304508535e-01,2.979104129772005005e-01,2.980682881400788520e-01,2.980450072304508535e-01,2.980553903339002164e-01,0.000000000000000000e+00,-1.449773566997022371e-03
5.740000000000000568e+01,2.980469429684492466e-01,2.979112007659006633e-01,2.980682881400788520e-01,2.980469429684492466e-01,2.980554911177631383e-01,0.000000000000000000e+00,-1.442903518624848950e-03
5.745000000000000284e+01,2.980487712373600107e-01,2.979119779963855241e-01,2.980682881400788520e-01,2.980487712373600107e-01,2.980555846085692351e-01,0.000000000000000000e+00,-1.436066121837198265e-03
5.750000000000000000e+01,2.980504606528950884e-01,2.979127448456180827e-01,2.980682881400788520e-01,2.980504606528950884e-01,2.980556709678506278e-01,0.000000000000000000e+00,-1.429261222325280394e-03
5.755000000000000426e+01,2.980519833906784544e-01,2.979135016375122902e-01,2.980682881400788520e-01,2.980519833906784544e-01,2.980557505041357413e-01,0.000000000000000000e+00,-1.422488666234727073e-03
5.760000000000000142e+01,2.980533156808338746e-01,2.979142488313858417e-01,2.980682881400788520e-01,2.980533156808338746e-01,2.980558236613995993e-01,0.000000000000000000e+00,-1.415748300137505003e-03
5.765000000000000568e+01,2.980544382037755846e-01,2.979149870074669360e-01,2.980682881400788520e-01,2.980544382037755846e-01,2.980558910045678633e-01,0.000000000000000000e+00,-1.409039971009228920e-03
5.770000000000000284e+01,2.980553363811195844e-01,2.979157168498858810e-01,2.980682881400788520e-01,2.980553363811195844e-01,2.980559532025071068e-01,0.000000000000000000e+00,-1.402363526212539692e-03
5.775000000000000000e+01,2.980560005581981420e-01,2.979164391276361568e-01,2.980682881400788520e-01,2.980560005581981420e-01,2.980560110089848780e-01,0.000000000000000000e+00,-1.395718813486952281e-03
5.780000000000000426e+01,2.980564260772261553e-01,2.979171546740279064e-01,2.980682881400788520e-01,2.980564260772261553e-01,2.980560652421224144e-01,0.000000000000000000e+00,-1.389105680945575821e-03
5.785000000000000142e+01,2.980566132426668013e-01,2.979178643651800296e-01,2.980682881400788520e-01,2.980566132426668013e-01,2.980561167628879016e-01,0.000000000000000000e+00,-1.382523977078859529e-03
5.790000000000000568e+01,2.980565671827162810e-01,2.979185690981108192e-01,2.980682881400788520e-01,2.980565671827162810e-01,2.980561664531873323e-01,0.000000000000000000e+00,-1.375973550765393315e-03
5.795000000000000284e+01,2.980562976130174402e-01,2.979192697689779235e-01,2.980682881400788520e-01,2.980562976130174402e-01,2.980562151941068549e-01,0.000000000000000000e+00,-1.369454251289598272e-03
5.800000000000000000e+01,2.980558185106748081e-01,2.979199672520049802e-01,2.980682881400788520e-01,2.980558185106748081e-01,2.980562638448415735e-01,0.000000000000000000e+00,-1.362965928366030371e-03
5.805000000000000426e+01,2.980551477083405176e-01,2.979206623795968567e-01,2.980682881400788520e-01,2.980551477083405176e-01,2.980563132228138401e-01,0.000000000000000000e+00,-1.356508432169758723e-03
5.810000000000000142e+01,2.980543064195452230e-01,2.979213559241041809e-01,2.980682881400788520e-01,2.980543064195452230e-01,2.980563640854413943e-01,0.000000000000000000e+00,-1.350081613372232500e-03
5.815000000000000568e+01,2.980533187075411483e-01,2.979220485816421737e-01,2.980682881400788520e-01,2.980533187075411483e-01,2.980564171139603591e-01,0.000000000000000000e+00,-1.343685323181825547e-03
5.820000000000000284e+01,2.980522109106998330e-01,2.979227409583071196e-01,2.980682881400788520e-01,2.980522109106998330e-01,2.980564728996459301e-01,0.000000000000000000e+00,-1.337319413388178731e-03
5.825000000000000000e+01,2.980510110379627209e-01,2.979234335590609795e-01,2.980682881400788520e-01,2.980510110379627209e-01,2.980565319327019291e-01,0.000000000000000000e+00,-1.330983736409305923e-03
5.830000000000000426e+01,2.980497481479862376e-01,2.979241267794821013e-01,2.980682881400788520e-01,2.980497481479862376e-01,2.980565945940161221e-01,0.000000000000000000e+00,-1.324678145340452270e-03
5.835000000000000142e+01,2.980484517254743393e-01,2.979248209004990988e-01,2.980682881400788520e-01,2.980484517254743393e-01,2.980566611498994267e-01,0.000000000000000000e+00,-1.318402494003529041e-03
5.840000000000000568e+01,2.980471510677636937e-01,2.979255160861475349e-01,2.980682881400788520e-01,2.980471510677636937e-01,2.980567317498471480e-01,0.000000000000000000e+00,-1.312156636996008978e-03
5.845000000000000284e+01,2.980458746940482517e-01,2.979262123843097188e-01,2.980682881400788520e-01,2.980458746940482517e-01,2.980568064272834938e-01,0.000000000000000000e+00,-1.305940429738165851e-03
5.850000000000000000e+01,2.980446497887327406e-01,2.979269097303230418e-01,2.980682881400788520e-01,2.980446497887327406e-01,2.980568851031747957e-01,0.000000000000000000e+00,-1.299753728517546916e-03
5.855000000000000426e+01,2.980435016893063227e-01,2.979276079532747201e-01,2.980682881400788520e-01,2.980435016893063227e-01,2.980569675923276929e-01,0.000000000000000000e+00,-1.293596390529701181e-03
5.860000000000000142e+01,2.980424534278754978e-01,2.979283067847339206e-01,2.980682881400788520e-01,2.980424534278754978e-01,2.980570536121253666e-01,0.000000000000000000e+00,-1.287468273914169070e-03
5.865000000000000568e+01,2.980415253341029413e-01,2.979290058696211774e-01,2.980682881400788520e-01,2.980415253341029413e-01,2.980571427933996764e-01,0.000000000000000000e+00,-1.281369237784997506e-03
5.870000000000000284e+01,2.980407347058127709e-01,2.979297047788676545e-01,2.980682881400788520e-01,2.980407347058127709e-01,2.980572346930931982e-01,0.000000000000000000e+00,-1.275299142255044687e-03
5.875000000000000000e+01,2.980400955519613149e-01,2.979304030234821155e-01,2.980682881400788520e-01,2.980400955519613149e-01,2.980573288083274708e-01,0.000000000000000000e+00,-1.269257848453545466e-03
5.880000000000000426e+01,2.980396184110705171e-01,2.979311000696190370e-01,2.980682881400788520e-01,2.980396184110705171e-01,2.980574245914727194e-01,0.000000000000000000e+00,-1.263245218536605558e-03
5.885000000000000142e+01,2.980393102466077915e-01,2.979317953542294228e-01,2.980682881400788520e-01,2.980393102466077915e-01,2.980575214657985028e-01,0.000000000000000000e+00,-1.257261115690363725e-03
5.890000000000000568e+01,2.980391744191936421e-01,2.979324883008729330e-01,2.980682881400788520e-01,2.980391744191936421e-01,2.980576188412856209e-01,0.000000000000000000e+00,-1.251305404126797863e-03
5.895000000000000284e+01,2.980392107339608909e-01,2.979331783352796581e-01,2.980682881400788520e-01,2.980392107339608909e-01,2.980577161301868894e-01,0.000000000000000000e+00,-1.245377949072295348e-03
5.900000000000000000e+01,2.980394155598950490e-01,2.979338649002701844e-01,2.980682881400788520e-01,2.980394155598950490e-01,2.980578127619450957e-01,0.000000000000000000e+00,-1.239478616749275803e-03
5.905000000000000426e+01,2.980397820165849310e-01,2.979345474696707963e-01,2.980682881400788520e-01,2.980397820165849310e-01,2.980579081971059252e-01,0.000000000000000000e+00,-1.233607274351251415e-03
5.910000000000000142e+01,2.980403002225278097e-01,2.979352255608986866e-01,2.980682881400788520e-01,2.980403002225278097e-01,2.980580019398998970e-01,0.000000000000000000e+00,-1.227763790011928259e-03
5.915000000000000568e+01,2.980409575979871550e-01,2.979358987459377328e-01,2.980682881400788520e-01,2.980409575979871550e-01,2.980580935492146422e-01,0.000000000000000000e+00,-1.221948032768980933e-03
5.920000000000000284e+01,2.980417392144156796e-01,2.979365666604752438e-01,2.980682881400788520e-01,2.980417392144156796e-01,2.980581826477275431e-01,0.000000000000000000e+00,-1.216159872523296746e-03
5.925000000000000000e+01,2.980426281816507261e-01,2.979372290110255950e-01,2.980682881400788520e-01,2.980426281816507261e-01,2.980582689290250942e-01,0.000000000000000000e+00,-1.210399179994530155e-03
5.930000000000000426e+01,2.980436060634814033e-01,2.979378855799259540e-01,2.980682881400788520e-01,2.980436060634814033e-01,2.980583521625933541e-01,0.000000000000000000e+00,-1.204665826673842390e-03
5.935000000000000142e+01,2.980446533117877550e-01,2.979385362281457561e-01,2.980682881400788520e-01,2.980446533117877550e-01,2.980584321966232020e-01,0.000000000000000000e+00,-1.198959684774842825e-03
5.940000000000000568e+01,2.980457497092769970e-01,2.979391808959137578e-01,2.980682881400788520e-01,2.980457497092769970e-01,2.980585089586321179e-01,0.000000000000000000e+00,-1.193280627183578198e-03
5.945000000000000284e+01,2.980468748108900390e-01,2.979398196012212341e-01,2.980682881400788520e-01,2.980468748108900390e-01,2.980585824539621065e-01,0.000000000000000000e+00,-1.187628527408609224e-03
5.950000000000000000e+01,2.980480083742253483e-01,2.979404524363136741e-01,2.980682881400788520e-01,2.980480083742253483e-01,2.980586527622668402e-01,0.000000000000000000e+00,-1.182003259532023523e-03
5.955000000000000426e+01,2.980491307698246994e-01,2.979410795623340658e-01,2.980682881400788520e-01,2.980491307698246994e-01,2.980587200321503372e-01,0.000000000000000000e+00,-1.176404698162297107e-03
5.960000000000000142e+01,2.980502233628667952e-01,2.979417012023221067e-01,2.980682881400788520e-01,2.980502233628667952e-01,2.980587844741611203e-01,0.000000000000000000e+00,-1.170832718389802412e-03
5.965000000000000568e+01,2.980512688587130254e-01,2.979423176328113154e-01,2.980682881400788520e-01,2.980512688587130254e-01,2.980588463523858866e-01,0.000000000000000000e+00,-1.165287195745671502e-03
5.970000000000000284e+01,2.980522516058110583e-01,2.979429291742954899e-01,2.980682881400788520e-01,2.980522516058110583e-01,2.980589059749119696e-01,0.000000000000000000e+00,-1.159768006164706589e-03
5.975000000000000000e+01,2.980531578506678825e-01,2.979435361808568938e-01,2.980682881400788520e-01,2.980531578506678825e-01,2.980589636834521383e-01,0.000000000000000000e+00,-1.154275025952844437e-03
5.980000000000000426e+01,2.980539759409129297e-01,2.979441390292604797e-01,2.980682881400788520e-01,2.980539759409129297e-01,2.980590198424364901e-01,0.000000000000000000e+00,-1.148808131759620002e-03
5.985000000000000142e+01,2.980546964738541305e-01,2.979447381078260126e-01,2.980682881400788520e-01,2.980546964738541305e-01,2.980590748278815760e-01,0.000000000000000000e+00,-1.143367200556004480e-03
5.990000000000000568e+01,2.980553123893412981e-01,2.979453338053822398e-01,2.980682881400788520e-01,2.980553123893412981e-01,2.980591290163440155e-01,0.000000000000000000e+00,-1.137952109617766921e-03
5.995000000000000284e+01,2.980558190071551095e-01,2.979459265006003110e-01,2.980682881400788520e-01,2.980558190071551095e-01,2.980591827742518074e-01,0.000000000000000000e+00,-1.132562736514542865e-03
6.000000000000000000e+01,2.980562140104965341e-01,2.979465165519812886e-01,2.980682881400788520e-01,2.980562140104965341e-01,2.980592364478917289e-01,0.000000000000000000e+00,-1.127198959104547997e-03
6.005000000000000426e+01,2.980564973784192717e-01,2.979471042887488763e-01,2.980682881400788520e-01,2.980564973784192717e-01,2.980592903543023975e-01,0.000000000000000000e+00,-1.121860655534867406e-03
6.010000000000000142e+01,2.980566712711983368e-01,2.979476900028679154e-01,2.980682881400788520e-01,2.980566712711983368e-01,2.980593447732926560e-01,0.000000000000000000e+00,-1.116547704247095171e-03
6.015000000000000568e+01,2.980567398736253537e-01,2.979482739423710558e-01,2.980682881400788520e-01,2.980567398736253537e-01,2.980593999407698536e-01,0.000000000000000000e+00,-1.111259983988025900e-03
6.020000000000000284e+01,2.980567092020440234e-01,2.979488563061386541e-01,2.980682881400788520e-01,2.980567092020440234e-01,2.980594560435211315e-01,0.000000000000000000e+00,-1.105997373825015270e-03
6.025000000000000000e+01,2.980565868815683861e-01,2.979494372402326507e-01,2.980682881400788520e-01,2.980565868815683861e-01,2.980595132155491878e-01,0.000000000000000000e+00,-1.100759753165535563e-03
6.030000000000000426e+01,2.980563819003516635e-01,2.979500168358425460e-01,2.980682881400788520e-01,2.980563819003516635e-01,2.980595715360205844e-01,0.000000000000000000e+00,-1.095547001780421397e-03
6.035000000000000142e+01,2.980561043479887928e-01,2.979505951288560217e-01,2.980682881400788520e-01,2.980561043479887928e-01,2.980596310288390338e-01,0.000000000000000000e+00,-1.090358999830212368e-03
6.040000000000000568e+01,2.980557651451454793e-01,2.979511721010245084e-01,2.980682881400788520e-01,2.980557651451454793e-01,2.980596916638139082e-01,0.000000000000000000e+00,-1.085195627893954665e-03
6.045000000000000284e+01,2.980553757713214069e-01,2.979517476826515354e-01,2.980682881400788520e-01,2.980553757713214069e-01,2.980597533593515314e-01,0.000000000000000000e+00,-1.080056766999862956e-03
6.050000000000000000e+01,2.980549479972890992e-01,2.979523217566927284e-01,2.980682881400788520e-01,2.980549479972890992e-01,2.980598159865584518e-01,0.000000000000000000e+00,-1.074942298657118739e-03
6.055000000000000426e+01,2.980544936282250035e-01,2.979528941641216844e-01,2.980682881400788520e-01,2.980544936282250035e-01,2.980598793746104813e-01,0.000000000000000000e+00,-1.069852104888180215e-03
6.060000000000000142e+01,2.980540242628917924e-01,2.979534647103853628e-01,2.980682881400788520e-01,2.980540242628917924e-01,2.980599433172114177e-01,0.000000000000000000e+00,-1.064786068260916091e-03
6.065000000000000568e+01,2.980535510734668159e-01,2.979540331727463798e-01,2.980682881400788520e-01,2.980535510734668159e-01,2.980600075799383353e-01,0.000000000000000000e+00,-1.059744071919948129e-03
6.070000000000000284e+01,2.980530846097735886e-01,2.979545993082913236e-01,2.980682881400788520e-01,2.980530846097735886e-01,2.980600719082529548e-01,0.000000000000000000e+00,-1.054725999616548671e-03
6.075000000000000000e+01,2.980526346307892371e-01,2.979551628623692272e-01,2.980682881400788520e-01,2.980526346307892371e-01,2.980601360359428909e-01,0.000000000000000000e+00,-1.049731735736612404e-03
6.080000000000000426e+01,2.980522099654027146e-01,2.979557235772178903e-01,2.980682881400788520e-01,2.980522099654027146e-01,2.980601996937505271e-01,0.000000000000000000e+00,-1.044761165326069411e-03
6.085000000000000142e+01,2.980518184035111373e-01,2.979562812005346895e-01,2.980682881400788520e-01,2.980518184035111373e-01,2.980602626179460479e-01,0.000000000000000000e+00,-1.039814174113414241e-03
6.090000000000000568e+01,2.980514666176954930e-01,2.979568354937531804e-01,2.980682881400788520e-01,2.980514666176954930e-01,2.980603245586060934e-01,0.000000000000000000e+00,-1.034890648528867443e-03
6.095000000000000284e+01,2.980511601149265499e-01,2.979573862397997819e-01,2.980682881400788520e-01,2.980511601149265499e-01,2.980603852873717763e-01,0.000000000000000000e+00,-1.029990475719915442e-03
6.100000000000000000e+01,2.980509032170410300e-01,2.979579332501198219e-01,2.980682881400788520e-01,2.980509032170410300e-01,2.980604446044761158e-01,0.000000000000000000e+00,-1.025113543562975469e-03
6.105000000000000426e+01,2.980506990681097146e-01,2.979584763707862627e-01,2.980682881400788520e-01,2.980506990681097146e-01,2.980605023448533175e-01,0.000000000000000000e+00,-1.020259740671053275e-03
6.110000000000000142e+01,2.980505496662976261e-01,2.979590154875306207e-01,2.980682881400788520e-01,2.980505496662976261e-01,2.980605583831703598e-01,0.000000000000000000e+00,-1.015428956397292385e-03
6.115000000000000568e+01,2.980504559174046997e-01,2.979595505295661306e-01,2.980682881400788520e-01,2.980504559174046997e-01,2.980606126376496023e-01,0.000000000000000000e+00,-1.010621080834490102e-03
6.120000000000000284e+01,2.980504177069699390e-01,2.979600814721071744e-01,2.980682881400788520e-01,2.980504177069699390e-01,2.980606650725882711e-01,0.000000000000000000e+00,-1.005836004810610430e-03
6.125000000000000000e+01,2.980504339876214881e-01,2.979606083375250236e-01,2.980682881400788520e-01,2.980504339876214881e-01,2.980607156995130347e-01,0.000000000000000000e+00,-1.001073619880514867e-03
6.130000000000000426e+01,2.980505028782566845e-01,2.979611311951170238e-01,2.980682881400788520e-01,2.980505028782566845e-01,2.980607645769484670e-01,0.000000000000000000e+00,-9.963338183141476345e-04
6.135000000000000142e+01,2.980506217716329398e-01,2.979616501595045985e-01,2.980682881400788520e-01,2.980506217716329398e-01,2.980608118088127756e-01,0.000000000000000000e+00,-9.916164930814570268e-04
6.140000000000000568e+01,2.980507874470305074e-01,2.979621653877104759e-01,2.980682881400788520e-01,2.980507874470305074e-01,2.980608575414939176e-01,0.000000000000000000e+00,-9.869215378344618414e-04
6.145000000000000284e+01,2.980509961848054612e-01,2.979626770750040121e-01,2.980682881400788520e-01,2.980509961848054612e-01,2.980609019596927034e-01,0.000000000000000000e+00,-9.822488468868325988e-04
6.150000000000000000e+01,2.980512438798743613e-01,2.979631854496334609e-01,2.980682881400788520e-01,2.980512438798743613e-01,2.980609452811526228e-01,0.000000000000000000e+00,-9.775983151914730603e-04
6.155000000000000426e+01,2.980515261514482539e-01,2.979636907665958456e-01,2.980682881400788520e-01,2.980515261514482539e-01,2.980609877504274974e-01,0.000000000000000000e+00,-9.729698383165432058e-04
6.160000000000000142e+01,2.980518384466548931e-01,2.979641933006197396e-01,2.980682881400788520e-01,2.980518384466548931e-01,2.980610296318617625e-01,0.000000000000000000e+00,-9.683633124204498333e-04
6.165000000000000568e+01,2.980521761360432342e-01,2.979646933385575180e-01,2.980682881400788520e-01,2.980521761360432342e-01,2.980610712019801656e-01,0.000000000000000000e+00,-9.637786342262570031e-04
6.170000000000000284e+01,2.980525345993413344e-01,2.979651911714000789e-01,2.980682881400788520e-01,2.980525345993413344e-01,2.980611127414997119e-01,0.000000000000000000e+00,-9.592157009960382589e-04
6.175000000000000000e+01,2.980529093002332597e-01,2.979656870861356333e-01,2.980682881400788520e-01,2.980529093002332597e-01,2.980611545271861784e-01,0.000000000000000000e+00,-9.546744105056081042e-04
6.180000000000000426e+01,2.980532958493187778e-01,2.979661813576801599e-01,2.980682881400788520e-01,2.980532958493187778e-01,2.980611968237821263e-01,0.000000000000000000e+00,-9.501546610200854942e-04
6.185000000000000142e+01,2.980536900548163004e-01,2.979666742411042346e-01,2.980682881400788520e-01,2.980536900548163004e-01,2.980612398762313431e-01,0.000000000000000000e+00,-9.456563512706872478e-04
6.190000000000000568e+01,2.980540879609564486e-01,2.979671659643734483e-01,2.980682881400788520e-01,2.980540879609564486e-01,2.980612839024167626e-01,0.000000000000000000e+00,-9.411793804330839024e-04
6.195000000000000284e+01,2.980544858743820469e-01,2.979676567218053629e-01,2.980682881400788520e-01,2.980544858743820469e-01,2.980613290866161447e-01,0.000000000000000000e+00,-9.367236481076534650e-04
6.200000000000000000e+01,2.980548803792147927e-01,2.979681466684279689e-01,2.980682881400788520e-01,2.980548803792147927e-01,2.980613755738581450e-01,0.000000000000000000e+00,-9.322890543018418769e-04
6.205000000000000426e+01,2.980552683417623805e-01,2.979686359153993491e-01,2.980682881400788520e-01,2.980552683417623805e-01,2.980614234653408134e-01,0.000000000000000000e+00,-9.278754994148302260e-04
6.210000000000000142e+01,2.980556469061129143e-01,2.979691245266201105e-01,2.980682881400788520e-01,2.980556469061129143e-01,2.980614728150425830e-01,0.000000000000000000e+00,-9.234828842246266701e-04
6.215000000000000568e+01,2.980560134820952056e-01,2.979696125166376164e-01,2.980682881400788520e-01,2.980560134820952056e-01,2.980615236276253910e-01,0.000000000000000000e+00,-9.191111098776329419e-04
6.220000000000000284e+01,2.980563657272632394e-01,2.979700998499065778e-01,2.980682881400788520e-01,2.980563657272632394e-01,2.980615758576946606e-01,0.000000000000000000e+00,-9.147600778806895582e-04
6.225000000000000000e+01,2.980567015246870510e-01,2.979705864414333161e-01,2.980682881400788520e-01,2.980567015246870510e-01,2.980616294104428965e-01,0.000000000000000000e+00,-9.104296900955331610e-04
6.230000000000000426e+01,2.980570189584004215e-01,2.979710721587932043e-01,2.980682881400788520e-01,2.980570189584004215e-01,2.980616841436667941e-01,0.000000000000000000e+00,-9.061198487355658126e-04
6.235000000000000142e+01,2.980573162883579097e-01,2.979715568254732716e-01,2.980682881400788520e-01,2.980573162883579097e-01,2.980617398711097876e-01,0.000000000000000000e+00,-9.018304563647553968e-04
6.240000000000000568e+01,2.980575919266953422e-01,2.979720402254559808e-01,2.980682881400788520e-01,2.980575919266953422e-01,2.980617963670458281e-01,0.000000000000000000e+00,-8.975614158984884534e-04
6.245000000000000284e+01,2.980578444169657004e-01,2.979725221089248310e-01,2.980682881400788520e-01,2.980578444169657004e-01,2.980618533719854857e-01,0.000000000000000000e+00,-8.933126306061446153e-04
6.250000000000000000e+01,2.980580724178383267e-01,2.979730021989434596e-01,2.980682881400788520e-01,2.980580724178383267e-01,2.980619105993549955e-01,0.000000000000000000e+00,-8.890840041151205171e-04
6.255000000000000426e+01,2.980582746925117266e-01,2.979734801989296633e-01,2.980682881400788520e-01,2.980582746925117266e-01,2.980619677429712788e-01,0.000000000000000000e+00,-8.848754404160713702e-04
6.260000000000000142e+01,2.980584501047990331e-01,2.979739558007268307e-01,2.980682881400788520e-01,2.980584501047990331e-01,2.980620244851137635e-01,0.000000000000000000e+00,-8.806868438690635932e-04
6.265000000000000568e+01,2.980585976225165745e-01,2.979744286930561814e-01,2.980682881400788520e-01,2.980585976225165745e-01,2.980620805049772337e-01,0.000000000000000000e+00,-8.765181192103908663e-04
6.270000000000000284e+01,2.980587163284430519e-01,2.979748985701223818e-01,2.980682881400788520e-01,2.980587163284430519e-01,2.980621354872783901e-01,0.000000000000000000e+00,-8.723691715597989282e-04
6.275000000000000000e+01,2.980588054387386943e-01,2.979753651401412795e-01,2.980682881400788520e-01,2.980588054387386943e-01,2.980621891307840832e-01,0.000000000000000000e+00,-8.682399064278583690e-04
6.280000000000000426e+01,2.980588643283277328e-01,2.979758281335588843e-01,2.980682881400788520e-01,2.980588643283277328e-01,2.980622411565311825e-01,0.000000000000000000e+00,-8.641302297232935107e-04
6.285000000000000142e+01,2.980588925623728902e-01,2.979762873107390520e-01,2.980682881400788520e-01,2.980588925623728902e-01,2.980622913155150377e-01,0.000000000000000000e+00,-8.600400477600665845e-04
6.290000000000000568e+01,2.980588899326194752e-01,2.979767424689110933e-01,2.980682881400788520e-01,2.980588899326194752e-01,2.980623393956374767e-01,0.000000000000000000e+00,-8.559692672640678004e-04
6.295000000000000284e+01,2.980588564970736987e-01,2.979771934481881823e-01,2.980682881400788520e-01,2.980588564970736987e-01,2.980623852277261010e-01,0.000000000000000000e+00,-8.519177953792861921e-04
6.300000000000000000e+01,2.980587926212192040e-01,2.979776401364920280e-01,2.980682881400788520e-01,2.980587926212192040e-01,2.980624286904593467e-01,0.000000000000000000e+00,-8.478855396733905479e-04
6.305000000000000426e+01,2.980586990187789054e-01,2.979780824732486955e-01,2.980682881400788520e-01,2.980586990187789054e-01,2.980624697140629720e-01,0.000000000000000000e+00,-8.438724081426456167e-04
6.310000000000000142e+01,2.980585767899059380e-01,2.979785204517535480e-01,2.980682881400788520e-01,2.980585767899059380e-01,2.980625082826751648e-01,0.000000000000000000e+00,-8.398783092161851661e-04
6.315000000000000568e+01,2.980584274546455026e-01,2.979789541201380287e-01,2.980682881400788520e-01,2.980584274546455026e-01,2.980625444353139919e-01,0.000000000000000000e+00,-8.359031517596058952e-04
6.320000000000000284e+01,2.980582529795517965e-01,2.979793835809098068e-01,2.980682881400788520e-01,2.980582529795517965e-01,2.980625782654175993e-01,0.000000000000000000e+00,-8.319468450779823844e-04
6.325000000000000000e+01,2.980580557954721210e-01,2.979798089890745016e-01,2.980682881400788520e-01,2.980580557954721210e-01,2.980626099189663258e-01,0.000000000000000000e+00,-8.280092989183030806e-04
6.330000000000000426e+01,2.980578388047236404e-01,2.979802305488858938e-01,2.980682881400788520e-01,2.980578388047236404e-01,2.980626395912330251e-01,0.000000000000000000e+00,-8.240904234714490750e-04
6.335000000000000142e+01,2.980576053761754274e-01,2.979806485093074442e-01,2.980682881400788520e-01,2.980576053761754274e-01,2.980626675222448063e-01,0.000000000000000000e+00,-8.201901293737885301e-04
6.340000000000000568e+01,2.980573593271083621e-01,2.979810631583023617e-01,2.980682881400788520e-01,2.980573593271083621e-01,2.980626939910732132e-01,0.000000000000000000e+00,-8.163083277084617851e-04
6.345000000000000284e+01,2.980571048911369592e-01,2.979814748160992122e-01,2.980682881400788520e-01,2.980571048911369592e-01,2.980627193090998883e-01,0.000000000000000000e+00,-8.124449300064818212e-04
6.350000000000000000e+01,2.980568466719353271e-01,2.979818838276085957e-01,2.980682881400788520e-01,2.980568466719353271e-01,2.980627438124333617e-01,0.000000000000000000e+00,-8.085998482476890094e-04
6.355000000000000426e+01,2.980565895829901391e-01,2.979822905541856248e-01,2.980682881400788520e-01,2.980565895829901391e-01,2.980627678536717506e-01,0.000000000000000000e+00,-8.047729948616676957e-04
6.360000000000000142e+01,2.980563387740940429e-01,2.979826953649524768e-01,2.980682881400788520e-01,2.980563387740940429e-01,2.980627917932253124e-01,0.000000000000000000e+00,-8.009642827286575810e-04
6.365000000000000568e+01,2.980560995457753326e-01,2.979830986279031202e-01,2.980682881400788520e-01,2.980560995457753326e-01,2.980628159904211705e-01,0.000000000000000000e+00,-7.971736251804892792e-04
6.370000000000000284e+01,2.980558772533140610e-01,2.979835007010195880e-01,2.980682881400788520e-01,2.980558772533140610e-01,2.980628407946197544e-01,0.000000000000000000e+00,-7.934009360015856866e-04
6.375000000000000000e+01,2.980556772024069989e-01,2.979839019236258379e-01,2.980682881400788520e-01,2.980556772024069989e-01,2.980628665365688268e-01,0.000000000000000000e+00,-7.896461294299649773e-04
6.380000000000000426e+01,2.980555045388995627e-01,2.979843026082001911e-01,2.980682881400788520e-01,2.980555045388995627e-01,2.980628935202160323e-01,0.000000000000000000e+00,-7.859091201582793767e-04
6.385000000000000142e+01,2.980553641352863825e-01,2.979847030328524604e-01,2.980682881400788520e-01,2.980553641352863825e-01,2.980629220151859160e-01,0.000000000000000000e+00,-7.821898233347644898e-04
6.390000000000000568e+01,2.980552604768879621e-01,2.979851034346547300e-01,2.980682881400788520e-01,2.980552604768879621e-01,2.980629522501111461e-01,0.000000000000000000e+00,-7.784881545640828099e-04
6.395000000000000284e+01,2.980551975507277351e-01,2.979855040039923741e-01,2.980682881400788520e-01,2.980551975507277351e-01,2.980629844069832002e-01,0.000000000000000000e+00,-7.748040299079237163e-04
6.400000000000000000e+01,2.980551787401616859e-01,2.979859048800734822e-01,2.980682881400788520e-01,2.980551787401616859e-01,2.980630186166620121e-01,0.000000000000000000e+00,-7.711373658852959919e-04
6.404999999999999716e+01,2.980552067282475348e-01,2.979863061477056041e-01,2.980682881400788520e-01,2.980552067282475348e-01,2.980630549556528841e-01,0.000000000000000000e+00,-7.674880794723662773e-04
6.410000000000000853e+01,2.980552834126878325e-01,2.979867078354159760e-01,2.980682881400788520e-01,2.980552834126878325e-01,2.980630934442261570e-01,0.000000000000000000e+00,-7.638560881017524961e-04
6.415000000000000568e+01,2.980554098349431635e-01,2.979871099149561386e-01,2.980682881400788520e-01,2.980554098349431635e-01,2.980631340459222178e-01,0.000000000000000000e+00,-7.602413096611638317e-04
6.420000000000000284e+01,2.980555861257999095e-01,2.979875123021979433e-01,2.980682881400788520e-01,2.980555861257999095e-01,2.980631766684470607e-01,0.000000000000000000e+00,-7.566436624912543322e-04
6.425000000000000000e+01,2.980558114692961613e-01,2.979879148593917448e-01,2.980682881400788520e-01,2.980558114692961613e-01,2.980632211659299813e-01,0.000000000000000000e+00,-7.530630653826402704e-04
6.429999999999999716e+01,2.980560840864768801e-01,2.979883173987245004e-01,2.980682881400788520e-01,2.980560840864768801e-01,2.980632673424816748e-01,0.000000000000000000e+00,-7.494994375719873664e-04
6.435000000000000853e+01,2.980564012399739560e-01,2.979887196870841248e-01,2.980682881400788520e-01,2.980564012399739560e-01,2.980633149569578144e-01,0.000000000000000000e+00,-7.459526987371160487e-04
6.440000000000000568e+01,2.980567592599019933e-01,2.979891214519058695e-01,2.980682881400788520e-01,2.980567592599019933e-01,2.980633637288049864e-01,0.000000000000000000e+00,-7.424227689911201992e-04
6.445000000000000284e+01,2.980571535910445102e-01,2.979895223879518440e-01,2.980682881400788520e-01,2.980571535910445102e-01,2.980634133448393785e-01,0.000000000000000000e+00,-7.389095688754810601e-04
6.450000000000000000e+01,2.980575788607835452e-01,2.979899221648528163e-01,2.980682881400788520e-01,2.980575788607835452e-01,2.980634634667880256e-01,0.000000000000000000e+00,-7.354130193522317050e-04
6.454999999999999716e+01,2.980580289667199012e-01,2.979903204352239432e-01,2.980682881400788520e-01,2.980580289667199012e-01,2.980635137394034295e-01,0.000000000000000000e+00,-7.319330417952108880e-04
6.460000000000000853e+01,2.980584971824477569e-01,2.979907168431534248e-01,2.980682881400788520e-01,2.980584971824477569e-01,2.980635637989514364e-01,0.000000000000000000e+00,-7.284695579805369183e-04
6.465000000000000568e+01,2.980589762794980668e-01,2.979911110328565815e-01,2.980682881400788520e-01,2.980589762794980668e-01,2.980636132818642037e-01,0.000000000000000000e+00,-7.250224900763784300e-04
6.470000000000000284e+01,2.980594586630616605e-01,2.979915026572844128e-01,2.980682881400788520e-01,2.980594586630616605e-01,2.980636618333476484e-01,0.000000000000000000e+00,-7.215917606321967104e-04
6.475000000000000000e+01,2.980599365187536209e-01,2.979918913864794683e-01,2.980682881400788520e-01,2.980599365187536209e-01,2.980637091157362084e-01,0.000000000000000000e+00,-7.181772925676200518e-04
6.479999999999999716e+01,2.980604019673876448e-01,2.979922769154799700e-01,2.980682881400788520e-01,2.980604019673876448e-01,2.980637548163960759e-01,0.000000000000000000e+00,-7.147790091611260898e-04
6.485000000000000853e+01,2.980608472245069862e-01,2.979926589715852780e-01,2.980682881400788520e-01,2.980608472245069862e-01,2.980637986549891649e-01,0.000000000000000000e+00,-7.113968340387344423e-04
6.490000000000000568e+01,2.980612647612616017e-01,2.979930373208128369e-01,2.980682881400788520e-01,2.980612647612616017e-01,2.980638403899291689e-01,0.000000000000000000e+00,-7.080306911629151044e-04
6.495000000000000284e+01,2.980616474631406776e-01,2.979934117733986088e-01,2.980682881400788520e-01,2.980616474631406776e-01,2.980638798238807730e-01,0.000000000000000000e+00,-7.046805048218907335e-04
6.500000000000000000e+01,2.980619887830626702e-01,2.979937821882163163e-01,2.980682881400788520e-01,2.980619887830626702e-01,2.980639168081782864e-01,0.000000000000000000e+00,-7.013461996195736277e-04
6.504999999999999716e+01,2.980622828853909945e-01,2.979941484760185166e-01,2.980682881400788520e-01,2.980622828853909945e-01,2.980639512460651064e-01,0.000000000000000000e+00,-6.980277004662836533e-04
6.510000000000000853e+01,2.980625247775887110e-01,2.979945106014311174e-01,2.980682881400788520e-01,2.980625247775887110e-01,2.980639830946881785e-01,0.000000000000000000e+00,-6.947249325704435820e-04
6.515000000000000568e+01,2.980627104264363392e-01,2.979948685836640299e-01,2.980682881400788520e-01,2.980627104264363392e-01,2.980640123658071516e-01,0.000000000000000000e+00,-6.914378214313960345e-04
6.520000000000000284e+01,2.980628368560235830e-01,2.979952224959306339e-01,2.980682881400788520e-01,2.980628368560235830e-01,2.980640391252140087e-01,0.000000000000000000e+00,-6.881662928334754967e-04
6.525000000000000000e+01,2.980629022250716464e-01,2.979955724636005332e-01,2.980682881400788520e-01,2.980629022250716464e-01,2.980640634908846565e-01,0.000000000000000000e+00,-6.849102728414239874e-04
6.529999999999999716e+01,2.980629058815512100e-01,2.979959186611393918e-01,2.980682881400788520e-01,2.980629058815512100e-01,2.980640856299191510e-01,0.000000000000000000e+00,-6.816696877972408010e-04
6.535000000000000853e+01,2.980628483930199968e-01,2.979962613079180089e-01,2.980682881400788520e-01,2.980628483930199968e-01,2.980641057543498840e-01,0.000000000000000000e+00,-6.784444643184876821e-04
6.540000000000000568e+01,2.980627315516074516e-01,2.979966006629989894e-01,2.980682881400788520e-01,2.980627315516074516e-01,2.980641241159288080e-01,0.000000000000000000e+00,-6.752345292980706844e-04
6.545000000000000284e+01,2.980625583531110179e-01,2.979969370190325151e-01,2.980682881400788520e-01,2.980625583531110179e-01,2.980641410000230418e-01,0.000000000000000000e+00,-6.720398099054504656e-04
6.550000000000000000e+01,2.980623329502311569e-01,2.979972706954127637e-01,2.980682881400788520e-01,2.980623329502311569e-01,2.980641567187716778e-01,0.000000000000000000e+00,-6.688602335892573827e-04
6.554999999999999716e+01,2.980620605805461287e-01,2.979976020308623408e-01,2.980682881400788520e-01,2.980620605805461287e-01,2.980641716036704358e-01,0.000000000000000000e+00,-6.656957280811908254e-04
6.560000000000000853e+01,2.980617474704003178e-01,2.979979313756242476e-01,2.980682881400788520e-01,2.980617474704003178e-01,2.980641859977644081e-01,0.000000000000000000e+00,-6.625462214011125809e-04
6.565000000000000568e+01,2.980614007164419377e-01,2.979982590834485690e-01,2.980682881400788520e-01,2.980614007164419377e-01,2.980642002476349139e-01,0.000000000000000000e+00,-6.594116418631840691e-04
6.570000000000000284e+01,2.980610281470782441e-01,2.979985855035639508e-01,2.980682881400788520e-01,2.980610281470782441e-01,2.980642146953722538e-01,0.000000000000000000e+00,-6.562919180828796122e-04
6.575000000000000000e+01,2.980606381666096594e-01,2.979989109728229391e-01,2.980682881400788520e-01,2.980606381666096594e-01,2.980642296707214367e-01,0.000000000000000000e+00,-6.531869789847226512e-04
6.579999999999999716e+01,2.980602395852453013e-01,2.979992358082041437e-01,2.980682881400788520e-01,2.980602395852453013e-01,2.980642454835851773e-01,0.000000000000000000e+00,-6.500967538105283930e-04
6.585000000000000853e+01,2.980598414385740580e-01,2.979995602998436466e-01,2.980682881400788520e-01,2.980598414385740580e-01,2.980642624170564137e-01,0.000000000000000000e+00,-6.470211721279786566e-04
6.590000000000000568e+01,2.980594528003632782e-01,2.979998847047551358e-01,2.980682881400788520e-01,2.980594528003632782e-01,2.980642807211390521e-01,0.000000000000000000e+00,-6.439601638393041647e-04
6.595000000000000284e+01,2.980590825927676990e-01,2.980002092413792658e-01,2.980682881400788520e-01,2.980590825927676990e-01,2.980643006072982715e-01,0.000000000000000000e+00,-6.409136591898821579e-04
6.600000000000000000e+01,2.980587393981459221e-01,2.980005340850827578e-01,2.980682881400788520e-01,2.980587393981459221e-01,2.980643222439604001e-01,0.000000000000000000e+00,-6.378815887765626339e-04
6.604999999999999716e+01,2.980584312766995647e-01,2.980008593647036075e-01,2.980682881400788520e-01,2.980584312766995647e-01,2.980643457530591234e-01,0.000000000000000000e+00,-6.348638835555052862e-04
6.610000000000000853e+01,2.980581655940647279e-01,2.980011851602136219e-01,2.980682881400788520e-01,2.980581655940647279e-01,2.980643712076985197e-01,0.000000000000000000e+00,-6.318604748493736193e-04
6.615000000000000568e+01,2.980579488627975726e-01,2.980015115015425820e-01,2.980682881400788520e-01,2.980579488627975726e-01,2.980643986309779447e-01,0.000000000000000000e+00,-6.288712943537162368e-04
6.620000000000000284e+01,2.980577866014125221e-01,2.980018383685799077e-01,2.980682881400788520e-01,2.980577866014125221e-01,2.980644279959941412e-01,0.000000000000000000e+00,-6.258962741423743006e-04
6.625000000000000000e+01,2.980576832142496913e-01,2.980021656923420026e-01,2.980682881400788520e-01,2.980576832142496913e-01,2.980644592270091930e-01,0.000000000000000000e+00,-6.229353466718150862e-04
6.629999999999999716e+01,2.980576418949902329e-01,2.980024933572670842e-01,2.980682881400788520e-01,2.980576418949902329e-01,2.980644922017454679e-01,0.000000000000000000e+00,-6.199884447842673877e-04
6.635000000000000853e+01,2.980576645560986115e-01,2.980028212045709446e-01,2.980682881400788520e-01,2.980576645560986115e-01,2.980645267547419319e-01,0.000000000000000000e+00,-6.170555017095910068e-04
6.640000000000000568e+01,2.980577517858805092e-01,2.980031490365753766e-01,2.980682881400788520e-01,2.980577517858805092e-01,2.980645626816819105e-01,0.000000000000000000e+00,-6.141364510658261187e-04
6.645000000000000284e+01,2.980579028342026371e-01,2.980034766218959130e-01,2.980682881400788520e-01,2.980579028342026371e-01,2.980645997445817708e-01,0.000000000000000000e+00,-6.112312268583826140e-04
6.650000000000000000e+01,2.980581156272572030e-01,2.980038037013599261e-01,2.980682881400788520e-01,2.980581156272572030e-01,2.980646376777076889e-01,0.000000000000000000e+00,-6.083397634778871981e-04
6.654999999999999716e+01,2.980583868110750489e-01,2.980041299945059841e-01,2.980682881400788520e-01,2.980583868110750489e-01,2.980646761940756173e-01,0.000000000000000000e+00,-6.054619956966830448e-04
6.660000000000000853e+01,2.980587118228238963e-01,2.980044552065075902e-01,2.980682881400788520e-01,2.980587118228238963e-01,2.980647149923739692e-01,0.000000000000000000e+00,-6.025978586640660288e-04
6.665000000000000568e+01,2.980590849882810422e-01,2.980047790353522741e-01,2.980682881400788520e-01,2.980590849882810422e-01,2.980647537641422651e-01,0.000000000000000000e+00,-5.997472879003029654e-04
6.670000000000000284e+01,2.980594996432691657e-01,2.980051011791050031e-01,2.980682881400788520e-01,2.980594996432691657e-01,2.980647922010339901e-01,0.000000000000000000e+00,-5.969102192895265084e-04
6.675000000000000000e+01,2.980599482762943397e-01,2.980054213430839427e-01,2.980682881400788520e-01,2.980599482762943397e-01,2.980648300019911323e-01,0.000000000000000000e+00,-5.940865890716500375e-04
6.679999999999999716e+01,2.980604226891486741e-01,2.980057392467801436e-01,2.980682881400788520e-01,2.980604226891486741e-01,2.980648668801634815e-01,0.000000000000000000e+00,-5.912763338334029329e-04
6.685000000000000853e+01,2.980609141718444377e-01,2.980060546303617830e-01,2.980682881400788520e-01,2.980609141718444377e-01,2.980649025694116494e-01,0.000000000000000000e+00,-5.884793904986594919e-04
6.690000000000000568e+01,2.980614136879387588e-01,2.980063672606135250e-01,2.980682881400788520e-01,2.980614136879387588e-01,2.980649368302453750e-01,0.000000000000000000e+00,-5.856956963182284549e-04
6.695000000000000284e+01,2.980619120660999433e-01,2.980066769361786605e-01,2.980682881400788520e-01,2.980619120660999433e-01,2.980649694550646100e-01,0.000000000000000000e+00,-5.829251888592539531e-04
6.700000000000000000e+01,2.980624001936539313e-01,2.980069834919873428e-01,2.980682881400788520e-01,2.980624001936539313e-01,2.980650002725868108e-01,0.000000000000000000e+00,-5.801678059944348530e-04
6.704999999999999716e+01,2.980628692078436393e-01,2.980072868027772715e-01,2.980682881400788520e-01,2.980628692078436393e-01,2.980650291513664008e-01,0.000000000000000000e+00,-5.774234858912423657e-04
6.710000000000000853e+01,2.980633106806208077e-01,2.980075867856343264e-01,2.980682881400788520e-01,2.980633106806208077e-01,2.980650560023344608e-01,0.000000000000000000e+00,-5.746921670013126465e-04
6.715000000000000568e+01,2.980637167929773290e-01,2.980078834015055800e-01,2.980682881400788520e-01,2.980637167929773290e-01,2.980650807803105762e-01,0.000000000000000000e+00,-5.719737880502027104e-04
6.720000000000000284e+01,2.980640804950966949e-01,2.980081766556610945e-01,2.980682881400788520e-01,2.980640804950966949e-01,2.980651034844638558e-01,0.000000000000000000e+00,-5.692682880276820527e-04
6.725000000000000000e+01,2.980643956489589241e-01,2.980084665971087232e-01,2.980682881400788520e-01,2.980643956489589241e-01,2.980651241577265687e-01,0.000000000000000000e+00,-5.665756061787300844e-04
6.729999999999999716e+01,2.980646571504586007e-01,2.980087533169876735e-01,2.980682881400788520e-01,2.980646571504586007e-01,2.980651428851872065e-01,0.000000000000000000e+00,-5.638956819953797875e-04
6.735000000000000853e+01,2.980648610285779876e-01,2.980090369459938993e-01,2.980682881400788520e-01,2.980648610285779876e-01,2.980651597915148221e-01,0.000000000000000000e+00,-5.612284552095404052e-04
6.740000000000000568e+01,2.980650045196879816e-01,2.980093176509110986e-01,2.980682881400788520e-01,2.980650045196879816e-01,2.980651750374897491e-01,0.000000000000000000e+00,-5.585738657869146343e-04
6.745000000000000284e+01,2.980650861156136089e-01,2.980095956303418503e-01,2.980682881400788520e-01,2.980650861156136089e-01,2.980651888157340723e-01,0.000000000000000000e+00,-5.559318539220871888e-04
6.750000000000000000e+01,2.980651055846855191e-01,2.980098711097523001e-01,2.980682881400788520e-01,2.980651055846855191e-01,2.980652013457558147e-01,0.000000000000000000e+00,-5.533023600348695214e-04
6.754999999999999716e+01,2.980650639655915701e-01,2.980101443359572388e-01,2.980682881400788520e-01,2.980650639655915701e-01,2.980652128684340152e-01,0.000000000000000000e+00,-5.506853247679072052e-04
6.760000000000000853e+01,2.980649635344304604e-01,2.980104155711863489e-01,2.980682881400788520e-01,2.980649635344304604e-01,2.980652236400848643e-01,0.000000000000000000e+00,-5.480806889855729643e-04
6.765000000000000568e+01,2.980648077459377987e-01,2.980106850868783908e-01,2.980682881400788520e-01,2.980648077459377987e-01,2.980652339262558348e-01,0.000000000000000000e+00,-5.454883937741374349e-04
6.770000000000000284e+01,2.980646011503976234e-01,2.980109531573565951e-01,2.980682881400788520e-01,2.980646011503976234e-01,2.980652439954009081e-01,0.000000000000000000e+00,-5.429083804431414405e-04
6.775000000000000000e+01,2.980643492882528167e-01,2.980112200535373068e-01,2.980682881400788520e-01,2.980643492882528167e-01,2.980652541125901056e-01,0.000000000000000000e+00,-5.403405905279204478e-04
6.779999999999999716e+01,2.980640585648798302e-01,2.980114860368234253e-01,2.980682881400788520e-01,2.980640585648798302e-01,2.980652645334027628e-01,0.000000000000000000e+00,-5.377849657931759288e-04
6.785000000000000853e+01,2.980637361083881554e-01,2.980117513533249718e-01,2.980682881400788520e-01,2.980637361083881554e-01,2.980652754981487074e-01,0.000000000000000000e+00,-5.352414482374674275e-04
6.790000000000000568e+01,2.980633896136358207e-01,2.980120162285407326e-01,2.980682881400788520e-01,2.980633896136358207e-01,2.980652872265506237e-01,0.000000000000000000e+00,-5.327099800984867696e-04
6.795000000000000284e+01,2.980630271759104888e-01,2.980122808626218256e-01,2.980682881400788520e-01,2.980630271759104888e-01,2.980652999130077307e-01,0.000000000000000000e+00,-5.301905038589683735e-04
6.800000000000000000e+01,2.980626571179117446e-01,2.980125454263204410e-01,2.980682881400788520e-01,2.980626571179117446e-01,2.980653137225457439e-01,0.000000000000000000e+00,-5.276829622530422419e-04
6.804999999999999716e+01,2.980622878137770826e-01,2.980128100577107420e-01,2.980682881400788520e-01,2.980622878137770826e-01,2.980653287875379975e-01,0.000000000000000000e+00,-5.251872982728852165e-04
6.810000000000000853e+01,2.980619275139220758e-01,2.980130748597472068e-01,2.980682881400788520e-01,2.980619275139220758e-01,2.980653452052647867e-01,0.000000000000000000e+00,-5.227034551754630894e-04
6.815000000000000568e+01,2.980615841744130856e-01,2.980133398987052651e-01,2.980682881400788520e-01,2.980615841744130856e-01,2.980653630363541695e-01,0.000000000000000000e+00,-5.202313764891895558e-04
6.820000000000000284e+01,2.980612652944618635e-01,2.980136052035252114e-01,2.980682881400788520e-01,2.980612652944618635e-01,2.980653823041272132e-01,0.000000000000000000e+00,-5.177710060203364511e-04
6.825000000000000000e+01,2.980609777654270598e-01,2.980138707660602848e-01,2.980682881400788520e-01,2.980609777654270598e-01,2.980654029948461847e-01,0.000000000000000000e+00,-5.153222878590126921e-04
6.829999999999999716e+01,2.980607277344309303e-01,2.980141365422052657e-01,2.980682881400788520e-01,2.980607277344309303e-01,2.980654250588437026e-01,0.000000000000000000e+00,-5.128851663845822523e-04
6.835000000000000853e+01,2.980605204853607471e-01,2.980144024538619041e-01,2.980682881400788520e-01,2.980605204853607471e-01,2.980654484124889425e-01,0.000000000000000000e+00,-5.104595862703473728e-04
6.840000000000000568e+01,2.980603603396250190e-01,2.980146683916778949e-01,2.980682881400788520e-01,2.980603603396250190e-01,2.980654729409266124e-01,0.000000000000000000e+00,-5.080454924874311991e-04
6.845000000000000284e+01,2.980602505785872602e-01,2.980149342184773009e-01,2.980682881400788520e-01,2.980602505785872602e-01,2.980654985015080971e-01,0.000000000000000000e+00,-5.056428303077091383e-04
6.850000000000000000e+01,2.980601933891122712e-01,2.980151997732858882e-01,2.980682881400788520e-01,2.980601933891122712e-01,2.980655249278164609e-01,0.000000000000000000e+00,-5.032515453057712649e-04
6.854999999999999716e+01,2.980601898331441402e-01,2.980154648758406855e-01,2.980682881400788520e-01,2.980601898331441402e-01,2.980655520341766729e-01,0.000000000000000000e+00,-5.008715833598387972e-04
6.860000000000000853e+01,2.980602398416980492e-01,2.980157293314648070e-01,2.980682881400788520e-01,2.980602398416980492e-01,2.980655796205299857e-01,0.000000000000000000e+00,-4.985028906516244520e-04
6.865000000000000568e+01,2.980603422331098429e-01,2.980159929361806403e-01,2.980682881400788520e-01,2.980603422331098429e-01,2.980656074775471787e-01,0.000000000000000000e+00,-4.961454136651559767e-04
6.870000000000000284e+01,2.980604947548508021e-01,2.980162554819313359e-01,2.980682881400788520e-01,2.980604947548508021e-01,2.980656353918497703e-01,0.000000000000000000e+00,-4.937990991845778209e-04
6.875000000000000000e+01,2.980606941476999783e-01,2.980165167617812028e-01,2.980682881400788520e-01,2.980606941476999783e-01,2.980656631512103028e-01,0.000000000000000000e+00,-4.914638942910005536e-04
6.879999999999999716e+01,2.980609362305809973e-01,2.980167765749681674e-01,2.980682881400788520e-01,2.980609362305809973e-01,2.980656905496040232e-01,0.000000000000000000e+00,-4.891397463584748950e-04
6.885000000000000853e+01,2.980612160039260439e-01,2.980170347316875579e-01,2.980682881400788520e-01,2.980612160039260439e-01,2.980657173919924463e-01,0.000000000000000000e+00,-4.868266030491826836e-04
6.890000000000000568e+01,2.980615277690394360e-01,2.980172910574969691e-01,2.980682881400788520e-01,2.980615277690394360e-01,2.980657434987277754e-01,0.000000000000000000e+00,-4.845244123079563972e-04
6.895000000000000284e+01,2.980618652606025765e-01,2.980175453972422339e-01,2.980682881400788520e-01,2.980618652606025765e-01,2.980657687094778185e-01,0.000000000000000000e+00,-4.822331223562577643e-04
6.900000000000000000e+01,2.980622217892034964e-01,2.980177976184196220e-01,2.980682881400788520e-01,2.980622217892034964e-01,2.980657928865881878e-01,0.000000000000000000e+00,-4.799526816857467657e-04
6.904999999999999716e+01,2.980625903905875229e-01,2.980180476139053791e-01,2.980682881400788520e-01,2.980625903905875229e-01,2.980658159178105615e-01,0.000000000000000000e+00,-4.776830390515708559e-04
6.910000000000000853e+01,2.980629639782215179e-01,2.980182953040002580e-01,2.980682881400788520e-01,2.980629639782215179e-01,2.980658377183467711e-01,0.000000000000000000e+00,-4.754241434655252741e-04
6.915000000000000568e+01,2.980633354957394898e-01,2.980185406377554580e-01,2.980682881400788520e-01,2.980633354957394898e-01,2.980658582321743522e-01,0.000000000000000000e+00,-4.731759441892134091e-04
6.920000000000000284e+01,2.980636980658953328e-01,2.980187835935656504e-01,2.980682881400788520e-01,2.980636980658953328e-01,2.980658774326384042e-01,0.000000000000000000e+00,-4.709383907273349910e-04
6.925000000000000000e+01,2.980640451327838392e-01,2.980190241790320327e-01,2.980682881400788520e-01,2.980640451327838392e-01,2.980658953223141450e-01,0.000000000000000000e+00,-4.687114328212291800e-04
6.929999999999999716e+01,2.980643705943022415e-01,2.980192624301170601e-01,2.980682881400788520e-01,2.980643705943022415e-01,2.980659119321613648e-01,0.000000000000000000e+00,-4.664950204427776637e-04
6.935000000000000853e+01,2.980646689221041479e-01,2.980194984096305455e-01,2.980682881400788520e-01,2.980646689221041479e-01,2.980659273200094161e-01,0.000000000000000000e+00,-4.642891037887584031e-04
6.940000000000000568e+01,2.980649352666360219e-01,2.980197322051003073e-01,2.980682881400788520e-01,2.980649352666360219e-01,2.980659415684278613e-01,0.000000000000000000e+00,-4.620936332757408292e-04
6.945000000000000284e+01,2.980651655452370985e-01,2.980199639260968647e-01,2.980682881400788520e-01,2.980651655452370985e-01,2.980659547820504462e-01,0.000000000000000000e+00,-4.599085595355590283e-04
6.950000000000000000e+01,2.980653565117130088e-01,2.980201937010918400e-01,2.980682881400788520e-01,2.980653565117130088e-01,2.980659670844330034e-01,0.000000000000000000e+00,-4.577338334114381584e-04
6.954999999999999716e+01,2.980655058062511853e-01,2.980204216739396617e-01,2.980682881400788520e-01,2.980655058062511853e-01,2.980659786145350987e-01,0.000000000000000000e+00,-4.555694059547679719e-04
6.960000000000000853e+01,2.980656119850217389e-01,2.980206480000795466e-01,2.980682881400788520e-01,2.980656119850217389e-01,2.980659895229217926e-01,0.000000000000000000e+00,-4.534152284225534770e-04
6.965000000000000568e+01,2.980656745292852294e-01,2.980208728425594034e-01,2.980682881400788520e-01,2.980656745292852294e-01,2.980659999677869321e-01,0.000000000000000000e+00,-4.512712522755142771e-04
6.970000000000000284e+01,2.980656938342989282e-01,2.980210963679830738e-01,2.980682881400788520e-01,2.980656938342989282e-01,2.980660101109007809e-01,0.000000000000000000e+00,-4.491374291768213665e-04
6.975000000000000000e+01,2.980656711787663116e-01,2.980213187424849419e-01,2.980682881400788520e-01,2.980656711787663116e-01,2.980660201135840737e-01,0.000000000000000000e+00,-4.470137109914276903e-04
6.979999999999999716e+01,2.980656086759947976e-01,2.980215401278286658e-01,2.980682881400788520e-01,2.980656086759947976e-01,2.980660301328073025e-01,0.000000000000000000e+00,-4.449000497859318054e-04
6.985000000000000853e+01,2.980655092083099311e-01,2.980217606777243455e-01,2.980682881400788520e-01,2.980655092083099311e-01,2.980660403175072193e-01,0.000000000000000000e+00,-4.427963978289260185e-04
6.990000000000000568e+01,2.980653763466105111e-01,2.980219805344479500e-01,2.980682881400788520e-01,2.980653763466105111e-01,2.980660508052071500e-01,0.000000000000000000e+00,-4.407027075917626453e-04
6.995000000000000284e+01,2.980652142572296492e-01,2.980221998258392180e-01,2.980682881400788520e-01,2.980652142572296492e-01,2.980660617190141748e-01,0.000000000000000000e+00,-4.386189317496390263e-04
7.000000000000000000e+01,2.980650275984910169e-01,2.980224186627406513e-01,2.980682881400788520e-01,2.980650275984910169e-01,2.980660731650589534e-01,0.000000000000000000e+00,-4.365450231829682290e-04
7.004999999999999716e+01,2.980648214095122928e-01,2.980226371369295024e-01,2.980682881400788520e-01,2.980648214095122928e-01,2.980660852304273800e-01,0.000000000000000000e+00,-4.344809349789202960e-04
7.010000000000000853e+01,2.980646009939034724e-01,2.980228553195794494e-01,2.980682881400788520e-01,2.980646009939034724e-01,2.980660979816227574e-01,0.000000000000000000e+00,-4.324266204330812907e-04
7.015000000000000568e+01,2.980643718010461685e-01,2.980230732602761057e-01,2.980682881400788520e-01,2.980643718010461685e-01,2.980661114635811959e-01,0.000000000000000000e+00,-4.303820330511592355e-04
7.020000000000000284e+01,2.980641393076103873e-01,2.980232909865938584e-01,2.980682881400788520e-01,2.980641393076103873e-01,2.980661256992488961e-01,0.000000000000000000e+00,-4.283471265506633781e-04
7.025000000000000000e+01,2.980639089018823906e-01,2.980235085042305943e-01,2.980682881400788520e-01,2.980639089018823906e-01,2.980661406897168186e-01,0.000000000000000000e+00,-4.263218548625129852e-04
7.029999999999999716e+01,2.980636857733352518e-01,2.980237257976796061e-01,2.980682881400788520e-01,2.980636857733352518e-01,2.980661564148928688e-01,0.000000000000000000e+00,-4.243061721325119113e-04
7.035000000000000853e+01,2.980634748096856468e-01,2.980239428314082617e-01,2.980682881400788520e-01,2.980634748096856468e-01,2.980661728346805095e-01,0.000000000000000000e+00,-4.223000327226643868e-04
7.040000000000000568e+01,2.980632805034462152e-01,2.980241595514990238e-01,2.980682881400788520e-01,2.980632805034462152e-01,2.980661898906202811e-01,0.000000000000000000e+00,-4.203033912122915833e-04
7.045000000000000284e+01,2.980631068697144337e-01,2.980243758876998661e-01,2.980682881400788520e-01,2.980631068697144337e-01,2.980662075079397733e-01,0.000000000000000000e+00,-4.183162023989287371e-04
7.050000000000000000e+01,2.980629573766386264e-01,2.980245917558206337e-01,2.980682881400788520e-01,2.980629573766386264e-01,2.980662255979505404e-01,0.000000000000000000e+00,-4.163384212989892767e-04
7.054999999999999716e+01,2.980628348896806612e-01,2.980248070604071819e-01,2.980682881400788520e-01,2.980628348896806612e-01,2.980662440607220187e-01,0.000000000000000000e+00,-4.143700031482010519e-04
7.060000000000000853e+01,2.980627416304609256e-01,2.980250216976173538e-01,2.980682881400788520e-01,2.980627416304609256e-01,2.980662627879575033e-01,0.000000000000000000e+00,-4.124109034018006228e-04
7.065000000000000568e+01,2.980626791506262308e-01,2.980252355582221346e-01,2.980682881400788520e-01,2.980626791506262308e-01,2.980662816659956360e-01,0.000000000000000000e+00,-4.104610777345164005e-04
7.070000000000000284e+01,2.980626483208422828e-01,2.980254485306533807e-01,2.980682881400788520e-01,2.980626483208422828e-01,2.980663005788574127e-01,0.000000000000000000e+00,-4.085204820403332123e-04
7.075000000000000000e+01,2.980626493346780204e-01,2.980256605040190743e-01,2.980682881400788520e-01,2.980626493346780204e-01,2.980663194112622705e-01,0.000000000000000000e+00,-4.065890724320761853e-04
7.079999999999999716e+01,2.980626817268294260e-01,2.980258713710126628e-01,2.980682881400788520e-01,2.980626817268294260e-01,2.980663380515367056e-01,0.000000000000000000e+00,-4.046668052408335711e-04
7.085000000000000853e+01,2.980627444048354890e-01,2.980260810306445407e-01,2.980682881400788520e-01,2.980627444048354890e-01,2.980663563943460881e-01,0.000000000000000000e+00,-4.027536370152282703e-04
7.090000000000000568e+01,2.980628356931652734e-01,2.980262893907323907e-01,2.980682881400788520e-01,2.980628356931652734e-01,2.980663743431844481e-01,0.000000000000000000e+00,-4.008495245205854910e-04
7.095000000000000284e+01,2.980629533883191740e-01,2.980264963700925418e-01,2.980682881400788520e-01,2.980629533883191740e-01,2.980663918125663336e-01,0.000000000000000000e+00,-3.989544247379961058e-04
7.100000000000000000e+01,2.980630948233834454e-01,2.980267019003859930e-01,2.980682881400788520e-01,2.980630948233834454e-01,2.980664087298723341e-01,0.000000000000000000e+00,-3.970682948633261797e-04
7.104999999999999716e+01,2.980632569403149357e-01,2.980269059275796883e-01,2.980682881400788520e-01,2.980632569403149357e-01,2.980664250368103008e-01,0.000000000000000000e+00,-3.951910923061626910e-04
7.110000000000000853e+01,2.980634363681132770e-01,2.980271084129970105e-01,2.980682881400788520e-01,2.980634363681132770e-01,2.980664406904658947e-01,0.000000000000000000e+00,-3.933227746887400637e-04
7.115000000000000568e+01,2.980636295049622353e-01,2.980273093339401158e-01,2.980682881400788520e-01,2.980636295049622353e-01,2.980664556639245899e-01,0.000000000000000000e+00,-3.914632998448419783e-04
7.120000000000000284e+01,2.980638326023899998e-01,2.980275086838800602e-01,2.980682881400788520e-01,2.980638326023899998e-01,2.980664699464619094e-01,0.000000000000000000e+00,-3.896126258186984135e-04
7.125000000000000000e+01,2.980640418495141275e-01,2.980277064722201552e-01,2.980682881400788520e-01,2.980640418495141275e-01,2.980664835433065596e-01,0.000000000000000000e+00,-3.877707108638795428e-04
7.129999999999999716e+01,2.980642534554936995e-01,2.980279027236499845e-01,2.980682881400788520e-01,2.980642534554936995e-01,2.980664964749942247e-01,0.000000000000000000e+00,-3.859375134421913120e-04
7.135000000000000853e+01,2.980644637284109999e-01,2.980280974771165603e-01,2.980682881400788520e-01,2.980644637284109999e-01,2.980665087763388343e-01,0.000000000000000000e+00,-3.841129922225707460e-04
7.140000000000000568e+01,2.980646691489442501e-01,2.980282907844494233e-01,2.980682881400788520e-01,2.980646691489442501e-01,2.980665204950573854e-01,0.000000000000000000e+00,-3.822971060799774598e-04
7.145000000000000284e+01,2.980648664373636847e-01,2.980284827086837063e-01,2.980682881400788520e-01,2.980648664373636847e-01,2.980665316900931172e-01,0.000000000000000000e+00,-3.804898140942676067e-04
7.150000000000000000e+01,2.980650526125890321e-01,2.980286733221327866e-01,2.980682881400788520e-01,2.980650526125890321e-01,2.980665424296877197e-01,0.000000000000000000e+00,-3.786910755490508038e-04
7.154999999999999716e+01,2.980652250422703431e-01,2.980288627042668725e-01,2.980682881400788520e-01,2.980652250422703431e-01,2.980665527892599198e-01,0.000000000000000000e+00,-3.769008499305143687e-04
7.160000000000000853e+01,2.980653814831032422e-01,2.980290509394581400e-01,2.980682881400788520e-01,2.980653814831032422e-01,2.980665628491507846e-01,0.000000000000000000e+00,-3.751190969262005567e-04
7.165000000000000568e+01,2.980655201108451946e-01,2.980292381146560365e-01,2.980682881400788520e-01,2.980655201108451946e-01,2.980665726922984149e-01,0.000000000000000000e+00,-3.733457764237321352e-04
7.170000000000000284e+01,2.980656395397630054e-01,2.980294243170545920e-01,2.980682881400788520e-01,2.980656395397630054e-01,2.980665824019055332e-01,0.000000000000000000e+00,-3.715808485094605458e-04
7.175000000000000000e+01,2.980657388315048895e-01,2.980296096318155730e-01,2.980682881400788520e-01,2.980657388315048895e-01,2.980665920591622498e-01,0.000000000000000000e+00,-3.698242734670480940e-04
7.179999999999999716e+01,2.980658174936426374e-01,2.980297941399063788e-01,2.980682881400788520e-01,2.980658174936426374e-01,2.980666017410839586e-01,0.000000000000000000e+00,-3.680760117759558658e-04
7.185000000000000853e+01,2.980658754683702116e-01,2.980299779161080798e-01,2.980682881400788520e-01,2.980658754683702116e-01,2.980666115185190423e-01,0.000000000000000000e+00,-3.663360241098385667e-04
7.190000000000000568e+01,2.980659131120629857e-01,2.980301610272435564e-01,2.980682881400788520e-01,2.980659131120629857e-01,2.980666214543770121e-01,0.000000000000000000e+00,-3.646042713348440051e-04
7.195000000000000284e+01,2.980659311665975197e-01,2.980303435306690951e-01,2.980682881400788520e-01,2.980659311665975197e-01,2.980666316021198803e-01,0.000000000000000000e+00,-3.628807145078117441e-04
7.200000000000000000e+01,2.980659307234934663e-01,2.980305254730638564e-01,2.980682881400788520e-01,2.980659307234934663e-01,2.980666420045512965e-01,0.000000000000000000e+00,-3.611653148743751516e-04
7.204999999999999716e+01,2.980659131820723173e-01,2.980307068895446942e-01,2.980682881400788520e-01,2.980659131820723173e-01,2.980666526929313664e-01,0.000000000000000000e+00,-3.594580338669718352e-04
7.210000000000000853e+01,2.980658802029194088e-01,2.980308878031227571e-01,2.980682881400788520e-01,2.980658802029194088e-01,2.980666636864330310e-01,0.000000000000000000e+00,-3.577588331027661481e-04
7.215000000000000568e+01,2.980658336579967149e-01,2.980310682245104759e-01,2.980682881400788520e-01,2.980658336579967149e-01,2.980666749919486103e-01,0.000000000000000000e+00,-3.560676743815078356e-04
7.220000000000000284e+01,2.980657755787706753e-01,2.980312481522763290e-01,2.980682881400788520e-01,2.980657755787706753e-01,2.980666866042446794e-01,0.000000000000000000e+00,-3.543845196833173353e-04
7.225000000000000000e+01,2.980657081037053624e-01,2.980314275733370044e-01,2.980682881400788520e-01,2.980657081037053624e-01,2.980666985064536756e-01,0.000000000000000000e+00,-3.527093311664426171e-04
7.229999999999999716e+01,2.980656334264181750e-01,2.980316064637659190e-01,2.980682881400788520e-01,2.980656334264181750e-01,2.980667106708824177e-01,0.000000000000000000e+00,-3.510420711649870750e-04
7.235000000000000853e+01,2.980655537457125304e-01,2.980317847898900641e-01,2.980682881400788520e-01,2.980655537457125304e-01,2.980667230601087292e-01,0.000000000000000000e+00,-3.493827021866345453e-04
7.240000000000000568e+01,2.980654712185906163e-01,2.980319625096398695e-01,2.980682881400788520e-01,2.980654712185906163e-01,2.980667356283308589e-01,0.000000000000000000e+00,-3.477311869104044665e-04
7.245000000000000284e+01,2.980653879172120990e-01,2.980321395741081791e-01,2.980682881400788520e-01,2.980653879172120990e-01,2.980667483229266224e-01,0.000000000000000000e+00,-3.460874881844431422e-04
7.250000000000000000e+01,2.980653057906114678e-01,2.980323159292735391e-01,2.980682881400788520e-01,2.980653057906114678e-01,2.980667610861759131e-01,0.000000000000000000e+00,-3.444515690238933925e-04
7.254999999999999716e+01,2.980652266318168930e-01,2.980324915178342859e-01,2.980682881400788520e-01,2.980652266318168930e-01,2.980667738570951797e-01,0.000000000000000000e+00,-3.428233926088650901e-04
7.260000000000000853e+01,2.980651520508358354e-01,2.980326662811022542e-01,2.980682881400788520e-01,2.980651520508358354e-01,2.980667865733305222e-01,0.000000000000000000e+00,-3.412029222825192667e-04
7.265000000000000568e+01,2.980650834537929561e-01,2.980328401609005917e-01,2.980682881400788520e-01,2.980650834537929561e-01,2.980667991730555633e-01,0.000000000000000000e+00,-3.395901215493097539e-04
7.270000000000000284e+01,2.980650220283277418e-01,2.980330131014134465e-01,2.980682881400788520e-01,2.980650220283277418e-01,2.980668115968208021e-01,0.000000000000000000e+00,-3.379849540733905443e-04
7.275000000000000000e+01,2.980649687351871191e-01,2.980331850509354008e-01,2.980682881400788520e-01,2.980649687351871191e-01,2.980668237893031036e-01,0.000000000000000000e+00,-3.363873836772166286e-04
7.279999999999999716e+01,2.980649243057901798e-01,2.980333559634734120e-01,2.980682881400788520e-01,2.980649243057901798e-01,2.980668357009074732e-01,0.000000000000000000e+00,-3.347973743403568486e-04
7.285000000000000853e+01,2.980648892453967025e-01,2.980335258001587939e-01,2.980682881400788520e-01,2.980648892453967025e-01,2.980668472891786491e-01,0.000000000000000000e+00,-3.332148901985399619e-04
7.290000000000000568e+01,2.980648638413859741e-01,2.980336945304311591e-01,2.980682881400788520e-01,2.980648638413859741e-01,2.980668585199854337e-01,0.000000000000000000e+00,-3.316398955429322921e-04
7.295000000000000284e+01,2.980648481760488910e-01,2.980338621329650661e-01,2.980682881400788520e-01,2.980648481760488910e-01,2.980668693684470072e-01,0.000000000000000000e+00,-3.300723548196736901e-04
7.300000000000000000e+01,2.980648421432126050e-01,2.980340285963165026e-01,2.980682881400788520e-01,2.980648421432126050e-01,2.980668798195794666e-01,0.000000000000000000e+00,-3.285122326296636757e-04
7.304999999999999716e+01,2.980648454679613035e-01,2.980341939192744927e-01,2.980682881400788520e-01,2.980648454679613035e-01,2.980668898686473223e-01,0.000000000000000000e+00,-3.269594937286038295e-04
7.310000000000000853e+01,2.980648577286805767e-01,2.980343581109119455e-01,2.980682881400788520e-01,2.980648577286805767e-01,2.980668995212146788e-01,0.000000000000000000e+00,-3.254141030272913408e-04
7.315000000000000568e+01,2.980648783806441604e-01,2.980345211903376867e-01,2.980682881400788520e-01,2.980648783806441604e-01,2.980669087928969341e-01,0.000000000000000000e+00,-3.238760255921491822e-04
7.320000000000000284e+01,2.980649067803722296e-01,2.980346831861608869e-01,2.980682881400788520e-01,2.980649067803722296e-01,2.980669177088254851e-01,0.000000000000000000e+00,-3.223452266459857023e-04
7.325000000000000000e+01,2.980649422100244972e-01,2.980348441356855949e-01,2.980682881400788520e-01,2.980649422100244972e-01,2.980669263028424831e-01,0.000000000000000000e+00,-3.208216715689540897e-04
7.329999999999999716e+01,2.980649839011406677e-01,2.980350040838614101e-01,2.980682881400788520e-01,2.980649839011406677e-01,2.980669346164513955e-01,0.000000000000000000e+00,-3.193053258996966944e-04
7.335000000000000853e+01,2.980650310571106854e-01,2.980351630820230469e-01,2.980682881400788520e-01,2.980650310571106854e-01,2.980669426975567360e-01,0.000000000000000000e+00,-3.177961553366337650e-04
7.340000000000000568e+01,2.980650828738359293e-01,2.980353211864552043e-01,2.980682881400788520e-01,2.980650828738359293e-01,2.980669505990291568e-01,0.000000000000000000e+00,-3.162941257393724775e-04
7.345000000000000284e+01,2.980651385581342683e-01,2.980354784568261528e-01,2.980682881400788520e-01,2.980651385581342683e-01,2.980669583771392017e-01,0.000000000000000000e+00,-3.147992031301914250e-04
7.350000000000000000e+01,2.980651973435416990e-01,2.980356349545347228e-01,2.980682881400788520e-01,2.980651973435416990e-01,2.980669660899042395e-01,0.000000000000000000e+00,-3.133113536955569830e-04
7.354999999999999716e+01,2.980652585032642077e-01,2.980357907410177143e-01,2.980682881400788520e-01,2.980652585032642077e-01,2.980669737953964837e-01,0.000000000000000000e+00,-3.118305437876410838e-04
7.360000000000000853e+01,2.980653213601401896e-01,2.980359458760664659e-01,2.980682881400788520e-01,2.980653213601401896e-01,2.980669815500590070e-01,0.000000000000000000e+00,-3.103567399257805529e-04
7.365000000000000568e+01,2.980653852935745141e-01,2.980361004161983240e-01,2.980682881400788520e-01,2.980653852935745141e-01,2.980669894070780979e-01,0.000000000000000000e+00,-3.088899087978403302e-04
7.370000000000000284e+01,2.980654497435060724e-01,2.980362544131298086e-01,2.980682881400788520e-01,2.980654497435060724e-01,2.980669974148559276e-01,0.000000000000000000e+00,-3.074300172614329810e-04
7.375000000000000000e+01,2.980655142115609113e-01,2.980364079123918319e-01,2.980682881400788520e-01,2.980655142115609113e-01,2.980670056156263237e-01,0.000000000000000000e+00,-3.059770323449560606e-04
7.379999999999999716e+01,2.980655782596279280e-01,2.980365609521256620e-01,2.980682881400788520e-01,2.980655782596279280e-01,2.980670140442505112e-01,0.000000000000000000e+00,-3.045309212483976761e-04
7.385000000000000853e+01,2.980656415061660458e-01,2.980367135620915486e-01,2.980682881400788520e-01,2.980656415061660458e-01,2.980670227272259609e-01,0.000000000000000000e+00,-3.030916513438798349e-04
7.390000000000000568e+01,2.980657036206112998e-01,2.980368657629160478e-01,2.980682881400788520e-01,2.980657036206112998e-01,2.980670316819336585e-01,0.000000000000000000e+00,-3.016591901759138822e-04
7.395000000000000284e+01,2.980657643163005521e-01,2.980370175655977505e-01,2.980682881400788520e-01,2.980657643163005521e-01,2.980670409161438883e-01,0.000000000000000000e+00,-3.002335054613205958e-04
7.400000000000000000e+01,2.980658233423589265e-01,2.980371689712836281e-01,2.980682881400788520e-01,2.980658233423589265e-01,2.980670504277925237e-01,0.000000000000000000e+00,-2.988145650888207909e-04
7.404999999999999716e+01,2.980658804750171420e-01,2.980373199713204357e-01,2.980682881400788520e-01,2.980658804750171420e-01,2.980670602050322637e-01,0.000000000000000000e+00,-2.974023371182649947e-04
7.410000000000000853e+01,2.980659355088240980e-01,2.980374705475783426e-01,2.980682881400788520e-01,2.980659355088240980e-01,2.980670702265563188e-01,0.000000000000000000e+00,-2.959967897795096710e-04
7.415000000000000568e+01,2.980659882482106782e-01,2.980376206730369071e-01,2.980682881400788520e-01,2.980659882482106782e-01,2.980670804621840531e-01,0.000000000000000000e+00,-2.945978914709327301e-04
7.420000000000000284e+01,2.980660384998285450e-01,2.980377703126156907e-01,2.980682881400788520e-01,2.980660384998285450e-01,2.980670908736914870e-01,0.000000000000000000e+00,-2.932056107576097386e-04
7.425000000000000000e+01,2.980660860660513944e-01,2.980379194242257501e-01,2.980682881400788520e-01,2.980660860660513944e-01,2.980671014158626786e-01,0.000000000000000000e+00,-2.918199163691632958e-04
7.429999999999999716e+01,2.980661307399685156e-01,2.980380679600126981e-01,2.980682881400788520e-01,2.980661307399685156e-01,2.980671120377324512e-01,0.000000000000000000e+00,-2.904407771973193503e-04
7.435000000000000853e+01,2.980661723021393872e-01,2.980382158677562510e-01,2.980682881400788520e-01,2.980661723021393872e-01,2.980671226839856081e-01,0.000000000000000000e+00,-2.890681622931966948e-04
7.440000000000000568e+01,2.980662105193042644e-01,2.980383630923881810e-01,2.980682881400788520e-01,2.980662105193042644e-01,2.980671332964746068e-01,0.000000000000000000e+00,-2.877020408643814631e-04
7.445000000000000284e+01,2.980662451451660533e-01,2.980385095775863746e-01,2.980682881400788520e-01,2.980662451451660533e-01,2.980671438158135622e-01,0.000000000000000000e+00,-2.863423822718224091e-04
7.450000000000000000e+01,2.980662759232761694e-01,2.980386552674028078e-01,2.980682881400788520e-01,2.980662759232761694e-01,2.980671541830054450e-01,0.000000000000000000e+00,-2.849891560266048086e-04
7.454999999999999716e+01,2.980663025919726428e-01,2.980388001078803084e-01,2.980682881400788520e-01,2.980663025919726428e-01,2.980671643410589544e-01,0.000000000000000000e+00,-2.836423317866602857e-04
7.460000000000000853e+01,2.980663248912333030e-01,2.980389440486156394e-01,2.980682881400788520e-01,2.980663248912333030e-01,2.980671742365509913e-01,0.000000000000000000e+00,-2.823018793534557672e-04
7.465000000000000568e+01,2.980663425712288261e-01,2.980390870442267692e-01,2.980682881400788520e-01,2.980663425712288261e-01,2.980671838210936508e-01,0.000000000000000000e+00,-2.809677686687337751e-04
7.470000000000000284e+01,2.980663554022860984e-01,2.980392290556856949e-01,2.980682881400788520e-01,2.980663554022860984e-01,2.980671930526668234e-01,0.000000000000000000e+00,-2.796399698113491037e-04
7.475000000000000000e+01,2.980663631859073459e-01,2.980393700514813449e-01,2.980682881400788520e-01,2.980663631859073459e-01,2.980672018967807646e-01,0.000000000000000000e+00,-2.783184529942591291e-04
7.479999999999999716e+01,2.980663657664383015e-01,2.980395100085831417e-01,2.980682881400788520e-01,2.980663657664383015e-01,2.980672103274393248e-01,0.000000000000000000e+00,-2.770031885617190858e-04
7.485000000000000853e+01,2.980663630429367106e-01,2.980396489131792448e-01,2.980682881400788520e-01,2.980663630429367106e-01,2.980672183278779697e-01,0.000000000000000000e+00,-2.756941469867196098e-04
7.490000000000000568e+01,2.980663549807684998e-01,2.980397867611715990e-01,2.980682881400788520e-01,2.980663549807684998e-01,2.980672258910584405e-01,0.000000000000000000e+00,-2.743912988687162023e-04
7.495000000000000284e+01,2.980663416224474394e-01,2.980399235584145212e-01,2.980682881400788520e-01,2.980663416224474394e-01,2.980672330199077291e-01,0.000000000000000000e+00,-2.730946149316731660e-04
7.500000000000000000e+01,2.980663230972422362e-01,2.980400593206927184e-01,2.980682881400788520e-01,2.980663230972422362e-01,2.980672397272949858e-01,0.000000000000000000e+00,-2.718040660224490114e-04
7.504999999999999716e+01,2.980662996290961986e-01,2.980401940734385691e-01,2.980682881400788520e-01,2.980662996290961986e-01,2.980672460357495224e-01,0.000000000000000000e+00,-2.705196231095391619e-04
7.510000000000000853e+01,2.980662715424457487e-01,2.980403278511978282e-01,2.980682881400788520e-01,2.980662715424457487e-01,2.980672519769260731e-01,0.000000000000000000e+00,-2.692412572821843058e-04
7.515000000000000568e+01,2.980662392655760717e-01,2.980404606968585224e-01,2.980682881400788520e-01,2.980662392655760717e-01,2.980672575908335231e-01,0.000000000000000000e+00,-2.679689397498423355e-04
7.520000000000000284e+01,2.980662033312218018e-01,2.980405926606625178e-01,2.980682881400788520e-01,2.980662033312218018e-01,2.980672629248467542e-01,0.000000000000000000e+00,-2.667026418420099967e-04
7.525000000000000000e+01,2.980661643741988609e-01,2.980407237990277958e-01,2.980682881400788520e-01,2.980661643741988609e-01,2.980672680325286428e-01,0.000000000000000000e+00,-2.654423350083831871e-04
7.529999999999999716e+01,2.980661231259420507e-01,2.980408541732106342e-01,2.980682881400788520e-01,2.980661231259420507e-01,2.980672729722925740e-01,0.000000000000000000e+00,-2.641879908193246274e-04
7.535000000000000853e+01,2.980660804059189206e-01,2.980409838478439433e-01,2.980682881400788520e-01,2.980660804059189206e-01,2.980672778059406114e-01,0.000000000000000000e+00,-2.629395809666143459e-04
7.540000000000000568e+01,2.980660371099878025e-01,2.980411128893887818e-01,2.980682881400788520e-01,2.980660371099878025e-01,2.980672825971151796e-01,0.000000000000000000e+00,-2.616970772644344051e-04
7.545000000000000284e+01,2.980659941958676007e-01,2.980412413645391334e-01,2.980682881400788520e-01,2.980659941958676007e-01,2.980672874097041736e-01,0.000000000000000000e+00,-2.604604516505563201e-04
7.550000000000000000e+01,2.980659526659824032e-01,2.980413693386210761e-01,2.980682881400788520e-01,2.980659526659824032e-01,2.980672923062398505e-01,0.000000000000000000e+00,-2.592296761876803192e-04
7.554999999999999716e+01,2.980659135480345778e-01,2.980414968740262571e-01,2.980682881400788520e-01,2.980659135480345778e-01,2.980672973463327491e-01,0.000000000000000000e+00,-2.580047230648808022e-04
7.560000000000000853e+01,2.980658778737411141e-01,2.980416240287201979e-01,2.980682881400788520e-01,2.980658778737411141e-01,2.980673025851801050e-01,0.000000000000000000e+00,-2.567855645991062256e-04
7.565000000000000568e+01,2.980658466562384756e-01,2.980417508548618977e-01,2.980682881400788520e-01,2.980658466562384756e-01,2.980673080721855661e-01,0.000000000000000000e+00,-2.555721732366889628e-04
7.570000000000000284e+01,2.980658208667159581e-01,2.980418773975700986e-01,2.980682881400788520e-01,2.980658208667159581e-01,2.980673138497255681e-01,0.000000000000000000e+00,-2.543645215548162412e-04
7.575000000000000000e+01,2.980658014108804044e-01,2.980420036938655759e-01,2.980682881400788520e-01,2.980658014108804044e-01,2.980673199520919026e-01,0.000000000000000000e+00,-2.531625822629169991e-04
7.579999999999999716e+01,2.980657891058765552e-01,2.980421297718164331e-01,2.980682881400788520e-01,2.980657891058765552e-01,2.980673264046368454e-01,0.000000000000000000e+00,-2.519663282039279629e-04
7.585000000000000853e+01,2.980657846582943082e-01,2.980422556499058850e-01,2.980682881400788520e-01,2.980657846582943082e-01,2.980673332231414396e-01,0.000000000000000000e+00,-2.507757323553947630e-04
7.590000000000000568e+01,2.980657886438818349e-01,2.980423813366384622e-01,2.980682881400788520e-01,2.980657886438818349e-01,2.980673404134215332e-01,0.000000000000000000e+00,-2.495907678303912829e-04
7.595000000000000284e+01,2.980658014895531394e-01,2.980425068303929059e-01,2.980682881400788520e-01,2.980658014895531394e-01,2.980673479711807294e-01,0.000000000000000000e+00,-2.484114078782125186e-04
7.600000000000000000e+01,2.980658234582316823e-01,2.980426321195241979e-01,2.980682881400788520e-01,2.980658234582316823e-01,2.980673558821126945e-01,0.000000000000000000e+00,-2.472376258848387257e-04
7.604999999999999716e+01,2.980658546370082984e-01,2.980427571827120592e-01,2.980682881400788520e-01,2.980658546370082984e-01,2.980673641222493231e-01,0.000000000000000000e+00,-2.460693953731506872e-04
7.610000000000000853e+01,2.980658949290163062e-01,2.980428819895453718e-01,2.980682881400788520e-01,2.980658949290163062e-01,2.980673726585456595e-01,0.000000000000000000e+00,-2.449066900028879184e-04
7.615000000000000568e+01,2.980659440493356738e-01,2.980430065013280339e-01,2.980682881400788520e-01,2.980659440493356738e-01,2.980673814496850871e-01,0.000000000000000000e+00,-2.437494835703529230e-04
7.620000000000000284e+01,2.980660015251420103e-01,2.980431306720843221e-01,2.980682881400788520e-01,2.980660015251420103e-01,2.980673904470850788e-01,0.000000000000000000e+00,-2.425977500078662459e-04
7.625000000000000000e+01,2.980660667002105191e-01,2.980432544497397807e-01,2.980682881400788520e-01,2.980660667002105191e-01,2.980673995960780309e-01,0.000000000000000000e+00,-2.414514633829804001e-04
7.629999999999999716e+01,2.980661387437746890e-01,2.980433777774465498e-01,2.980682881400788520e-01,2.980661387437746890e-01,2.980674088372362585e-01,0.000000000000000000e+00,-2.403105978974732387e-04
7.635000000000000853e+01,2.980662166636326438e-01,2.980435005950211047e-01,2.980682881400788520e-01,2.980662166636326438e-01,2.980674181078097340e-01,0.000000000000000000e+00,-2.391751278861333505e-04
7.640000000000000568e+01,2.980662993232822133e-01,2.980436228404583221e-01,2.980682881400788520e-01,2.980662993232822133e-01,2.980674273432398769e-01,0.000000000000000000e+00,-2.380450278153735009e-04
7.645000000000000284e+01,2.980663854627657039e-01,2.980437444514847933e-01,2.980682881400788520e-01,2.980663854627657039e-01,2.980674364787129216e-01,0.000000000000000000e+00,-2.369202722816827979e-04
7.650000000000000000e+01,2.980664737228057026e-01,2.980438653671133586e-01,2.980682881400788520e-01,2.980664737228057026e-01,2.980674454507143967e-01,0.000000000000000000e+00,-2.358008360099584841e-04
7.654999999999999716e+01,2.980665626717294292e-01,2.980439855291618367e-01,2.980682881400788520e-01,2.980665626717294292e-01,2.980674541985470216e-01,0.000000000000000000e+00,-2.346866938517429160e-04
7.660000000000000853e+01,2.980666508346024868e-01,2.980441048836978690e-01,2.980682881400788520e-01,2.980666508346024868e-01,2.980674626657761617e-01,0.000000000000000000e+00,-2.335778207833932136e-04
7.665000000000000568e+01,2.980667367239314691e-01,2.980442233823766274e-01,2.980682881400788520e-01,2.980667367239314691e-01,2.980674708015670360e-01,0.000000000000000000e+00,-2.324741919042198207e-04
7.670000000000000284e+01,2.980668188712505828e-01,2.980443409836391888e-01,2.980682881400788520e-01,2.980668188712505828e-01,2.980674785618826483e-01,0.000000000000000000e+00,-2.313757824346144947e-04
7.675000000000000000e+01,2.980668958588744144e-01,2.980444576537428225e-01,2.980682881400788520e-01,2.980668958588744144e-01,2.980674859105142405e-01,0.000000000000000000e+00,-2.302825677142035033e-04
7.680000000000001137e+01,2.980669663510894241e-01,2.980445733675997078e-01,2.980682881400788520e-01,2.980669663510894241e-01,2.980674928199197327e-01,0.000000000000000000e+00,-2.291945232000471987e-04
7.685000000000000853e+01,2.980670291240573588e-01,2.980446881094047651e-01,2.980682881400788520e-01,2.980670291240573588e-01,2.980674992718512772e-01,0.000000000000000000e+00,-2.281116244649105253e-04
7.690000000000000568e+01,2.980670830937286464e-01,2.980448018730384452e-01,2.980682881400788520e-01,2.980670830937286464e-01,2.980675052577580475e-01,0.000000000000000000e+00,-2.270338471956195316e-04
7.695000000000000284e+01,2.980671273410990252e-01,2.980449146622360934e-01,2.980682881400788520e-01,2.980671273410990252e-01,2.980675107789552691e-01,0.000000000000000000e+00,-2.259611671915309652e-04
7.700000000000000000e+01,2.980671611341991212e-01,2.980450264905208368e-01,2.980682881400788520e-01,2.980671611341991212e-01,2.980675158465571628e-01,0.000000000000000000e+00,-2.248935603631188249e-04
7.705000000000001137e+01,2.980671839462728512e-01,2.980451373809032134e-01,2.980682881400788520e-01,2.980671839462728512e-01,2.980675204811762957e-01,0.000000000000000000e+00,-2.238310027306928882e-04
7.710000000000000853e+01,2.980671954696861858e-01,2.980452473653561474e-01,2.980682881400788520e-01,2.980671954696861858e-01,2.980675247123984462e-01,0.000000000000000000e+00,-2.227734704232552847e-04
7.715000000000000568e+01,2.980671956251968457e-01,2.980453564840782055e-01,2.980682881400788520e-01,2.980671956251968457e-01,2.980675285780459149e-01,0.000000000000000000e+00,-2.217209396774993437e-04
7.720000000000000284e+01,2.980671845663219188e-01,2.980454647845657279e-01,2.980682881400788520e-01,2.980671845663219188e-01,2.980675321232494346e-01,0.000000000000000000e+00,-2.206733868369489273e-04
7.725000000000000000e+01,2.980671626786486339e-01,2.980455723205156504e-01,2.980682881400788520e-01,2.980671626786486339e-01,2.980675353993507692e-01,0.000000000000000000e+00,-2.196307883512379241e-04
7.730000000000001137e+01,2.980671305740472121e-01,2.980456791505872172e-01,2.980682881400788520e-01,2.980671305740472121e-01,2.980675384626648161e-01,0.000000000000000000e+00,-2.185931207755251323e-04
7.735000000000000853e+01,2.980670890798632344e-01,2.980457853370531707e-01,2.980682881400788520e-01,2.980670890798632344e-01,2.980675413731301848e-01,0.000000000000000000e+00,-2.175603607700358588e-04
7.740000000000000568e+01,2.980670392232804833e-01,2.980458909443728932e-01,2.980682881400788520e-01,2.980670392232804833e-01,2.980675441928828384e-01,0.000000000000000000e+00,-2.165324850997167095e-04
7.745000000000000284e+01,2.980669822111591816e-01,2.980459960377232487e-01,2.980682881400788520e-01,2.980669822111591816e-01,2.980675469847866577e-01,0.000000000000000000e+00,-2.155094706340013203e-04
7.750000000000000000e+01,2.980669194057600779e-01,2.980461006815218195e-01,2.980682881400788520e-01,2.980669194057600779e-01,2.980675498109565114e-01,0.000000000000000000e+00,-2.144912943466656429e-04
7.755000000000001137e+01,2.980668522968631939e-01,2.980462049379781209e-01,2.980682881400788520e-01,2.980668522968631939e-01,2.980675527313096929e-01,0.000000000000000000e+00,-2.134779333157632456e-04
7.760000000000000853e+01,2.980667824708767011e-01,2.980463088657079318e-01,2.980682881400788520e-01,2.980667824708767011e-01,2.980675558021802507e-01,0.000000000000000000e+00,-2.124693647236258818e-04
7.765000000000000568e+01,2.980667115776052256e-01,2.980464125184429380e-01,2.980682881400788520e-01,2.980667115776052256e-01,2.980675590750286319e-01,0.000000000000000000e+00,-2.114655658569116023e-04
7.770000000000000284e+01,2.980666412954058875e-01,2.980465159438664413e-01,2.980682881400788520e-01,2.980666412954058875e-01,2.980675625952771135e-01,0.000000000000000000e+00,-2.104665141066915991e-04
7.775000000000000000e+01,2.980665732955030123e-01,2.980466191826015576e-01,2.980682881400788520e-01,2.980665732955030123e-01,2.980675664012983894e-01,0.000000000000000000e+00,-2.094721869685555360e-04
7.780000000000001137e+01,2.980665092062560473e-01,2.980467222673753858e-01,2.980682881400788520e-01,2.980665092062560473e-01,2.980675705235796835e-01,0.000000000000000000e+00,-2.084825620427243329e-04
7.785000000000000853e+01,2.980664505781826512e-01,2.980468252223780201e-01,2.980682881400788520e-01,2.980664505781826512e-01,2.980675749840814848e-01,0.000000000000000000e+00,-2.074976170341590466e-04
7.790000000000000568e+01,2.980663988505258266e-01,2.980469280628292861e-01,2.980682881400788520e-01,2.980663988505258266e-01,2.980675797958045603e-01,0.000000000000000000e+00,-2.065173297526511304e-04
7.795000000000000284e+01,2.980663553201216009e-01,2.980470307947627462e-01,2.980682881400788520e-01,2.980663553201216009e-01,2.980675849625740725e-01,0.000000000000000000e+00,-2.055416781128837462e-04
7.800000000000000000e+01,2.980663211132764667e-01,2.980471334150296414e-01,2.980682881400788520e-01,2.980663211132764667e-01,2.980675904790430764e-01,0.000000000000000000e+00,-2.045706401344608209e-04
7.805000000000001137e+01,2.980662971612956791e-01,2.980472359115208247e-01,2.980682881400788520e-01,2.980662971612956791e-01,2.980675963309150078e-01,0.000000000000000000e+00,-2.036041939418853082e-04
7.810000000000000853e+01,2.980662841802224072e-01,2.980473382635990820e-01,2.980682881400788520e-01,2.980662841802224072e-01,2.980676024953755610e-01,0.000000000000000000e+00,-2.026423177644954643e-04
7.815000000000000568e+01,2.980662826552521460e-01,2.980474404427299606e-01,2.980682881400788520e-01,2.980662826552521460e-01,2.980676089417235719e-01,0.000000000000000000e+00,-2.016849899363382949e-04
7.820000000000000284e+01,2.980662928301806569e-01,2.980475424132927320e-01,2.980682881400788520e-01,2.980662928301806569e-01,2.980676156321823700e-01,0.000000000000000000e+00,-2.007321888959930740e-04
7.825000000000000000e+01,2.980663147021270221e-01,2.980476441335516702e-01,2.980682881400788520e-01,2.980663147021270221e-01,2.980676225228703347e-01,0.000000000000000000e+00,-1.997838931863342286e-04
7.830000000000001137e+01,2.980663480216539374e-01,2.980477455567609457e-01,2.980682881400788520e-01,2.980663480216539374e-01,2.980676295649064000e-01,0.000000000000000000e+00,-1.988400814542348640e-04
7.835000000000000853e+01,2.980663922982811354e-01,2.980478466323764897e-01,2.980682881400788520e-01,2.980663922982811354e-01,2.980676367056215303e-01,0.000000000000000000e+00,-1.979007324502204967e-04
7.840000000000000568e+01,2.980664468112648180e-01,2.980479473073432972e-01,2.980682881400788520e-01,2.980664468112648180e-01,2.980676438898460789e-01,0.000000000000000000e+00,-1.969658250280638607e-04
7.845000000000000284e+01,2.980665106253954644e-01,2.980480475274270846e-01,2.980682881400788520e-01,2.980665106253954644e-01,2.980676510612415009e-01,0.000000000000000000e+00,-1.960353381443363189e-04
7.850000000000000000e+01,2.980665826114499151e-01,2.980481472385574371e-01,2.980682881400788520e-01,2.980665826114499151e-01,2.980676581636432232e-01,0.000000000000000000e+00,-1.951092508579165572e-04
7.855000000000001137e+01,2.980666614708289419e-01,2.980482463881500288e-01,2.980682881400788520e-01,2.980666614708289419e-01,2.980676651423829759e-01,0.000000000000000000e+00,-1.941875423294587286e-04
7.860000000000000853e+01,2.980667457638176421e-01,2.980483449263760520e-01,2.980682881400788520e-01,2.980667457638176421e-01,2.980676719455581103e-01,0.000000000000000000e+00,-1.932701918208341711e-04
7.865000000000000568e+01,2.980668339408226175e-01,2.980484428073496006e-01,2.980682881400788520e-01,2.980668339408226175e-01,2.980676785252190375e-01,0.000000000000000000e+00,-1.923571786945484313e-04
7.870000000000000284e+01,2.980669243758786169e-01,2.980485399902052523e-01,2.980682881400788520e-01,2.980669243758786169e-01,2.980676848384465893e-01,0.000000000000000000e+00,-1.914484824131398313e-04
7.875000000000000000e+01,2.980670154016656914e-01,2.980486364400412036e-01,2.980682881400788520e-01,2.980670154016656914e-01,2.980676908482950416e-01,0.000000000000000000e+00,-1.905440825385690078e-04
7.880000000000001137e+01,2.980671053452505492e-01,2.980487321287072500e-01,2.980682881400788520e-01,2.980671053452505492e-01,2.980676965245804277e-01,0.000000000000000000e+00,-1.896439587316041701e-04
7.885000000000000853e+01,2.980671925637528030e-01,2.980488270354215152e-01,2.980682881400788520e-01,2.980671925637528030e-01,2.980677018444966020e-01,0.000000000000000000e+00,-1.887480907512103687e-04
7.890000000000000568e+01,2.980672754791454104e-01,2.980489211472023836e-01,2.980682881400788520e-01,2.980672754791454104e-01,2.980677067930477819e-01,0.000000000000000000e+00,-1.878564584539384121e-04
7.895000000000000284e+01,2.980673526114235306e-01,2.980490144591093626e-01,2.980682881400788520e-01,2.980673526114235306e-01,2.980677113632887454e-01,0.000000000000000000e+00,-1.869690417933317806e-04
7.900000000000000000e+01,2.980674226094193191e-01,2.980491069742888799e-01,2.980682881400788520e-01,2.980674226094193191e-01,2.980677155563707936e-01,0.000000000000000000e+00,-1.860858208193427298e-04
7.905000000000001137e+01,2.980674842786002476e-01,2.980491987038274559e-01,2.980682881400788520e-01,2.980674842786002476e-01,2.980677193813952019e-01,0.000000000000000000e+00,-1.852067756777641685e-04
7.910000000000000853e+01,2.980675366052617514e-01,2.980492896664190816e-01,2.980682881400788520e-01,2.980675366052617514e-01,2.980677228550800417e-01,0.000000000000000000e+00,-1.843318866096815942e-04
7.915000000000000568e+01,2.980675787766122187e-01,2.980493798878571798e-01,2.980682881400788520e-01,2.980675787766122187e-01,2.980677260012522534e-01,0.000000000000000000e+00,-1.834611339509336757e-04
7.920000000000000284e+01,2.980676101963450342e-01,2.980494694003666400e-01,2.980682881400788520e-01,2.980676101963450342e-01,2.980677288501797917e-01,0.000000000000000000e+00,-1.825944981315938691e-04
7.925000000000000000e+01,2.980676304953983613e-01,2.980495582417944656e-01,2.980682881400788520e-01,2.980676304953983613e-01,2.980677314377619957e-01,0.000000000000000000e+00,-1.817319596754637424e-04
7.930000000000001137e+01,2.980676395377125920e-01,2.980496464546809610e-01,2.980682881400788520e-01,2.980676395377125920e-01,2.980677338046009428e-01,0.000000000000000000e+00,-1.808734991995708280e-04
7.935000000000000853e+01,2.980676374209106916e-01,2.980497340852356070e-01,2.980682881400788520e-01,2.980676374209106916e-01,2.980677359949769345e-01,0.000000000000000000e+00,-1.800190974136784273e-04
7.940000000000000568e+01,2.980676244719386858e-01,2.980498211822437682e-01,2.980682881400788520e-01,2.980676244719386858e-01,2.980677380557557044e-01,0.000000000000000000e+00,-1.791687351197906455e-04
7.945000000000000284e+01,2.980676012378157269e-01,2.980499077959322674e-01,2.980682881400788520e-01,2.980676012378157269e-01,2.980677400352534367e-01,0.000000000000000000e+00,-1.783223932116588355e-04
7.950000000000000000e+01,2.980675684717496998e-01,2.980499939768207485e-01,2.980682881400788520e-01,2.980675684717496998e-01,2.980677419820881857e-01,0.000000000000000000e+00,-1.774800526742753570e-04
7.955000000000001137e+01,2.980675271149736405e-01,2.980500797745873620e-01,2.980682881400788520e-01,2.980675271149736405e-01,2.980677439440456711e-01,0.000000000000000000e+00,-1.766416945833586619e-04
7.960000000000000853e+01,2.980674782747479989e-01,2.980501652369751953e-01,2.980682881400788520e-01,2.980674782747479989e-01,2.980677459669856533e-01,0.000000000000000000e+00,-1.758073001048205168e-04
7.965000000000000568e+01,2.980674231990526057e-01,2.980502504087650384e-01,2.980682881400788520e-01,2.980674231990526057e-01,2.980677480938144774e-01,0.000000000000000000e+00,-1.749768504942099162e-04
7.970000000000000284e+01,2.980673632485604241e-01,2.980503353308378567e-01,2.980682881400788520e-01,2.980673632485604241e-01,2.980677503635474901e-01,0.000000000000000000e+00,-1.741503270961403528e-04
7.975000000000000000e+01,2.980672998665338524e-01,2.980504200393470082e-01,2.980682881400788520e-01,2.980672998665338524e-01,2.980677528104813678e-01,0.000000000000000000e+00,-1.733277113436865126e-04
7.980000000000001137e+01,2.980672345473264206e-01,2.980505045650187479e-01,2.980682881400788520e-01,2.980672345473264206e-01,2.980677554634945658e-01,0.000000000000000000e+00,-1.725089847577617537e-04
7.985000000000000853e+01,2.980671688041899303e-01,2.980505889325947844e-01,2.980682881400788520e-01,2.980671688041899303e-01,2.980677583454894308e-01,0.000000000000000000e+00,-1.716941289464690213e-04
7.990000000000000568e+01,2.980671041370978602e-01,2.980506731604265491e-01,2.980682881400788520e-01,2.980671041370978602e-01,2.980677614729869696e-01,0.000000000000000000e+00,-1.708831256044303771e-04
7.995000000000000284e+01,2.980670420012825339e-01,2.980507572602294486e-01,2.980682881400788520e-01,2.980670420012825339e-01,2.980677648558806569e-01,0.000000000000000000e+00,-1.700759565120983413e-04
8.000000000000000000e+01,2.980669837771614539e-01,2.980508412369983207e-01,2.980682881400788520e-01,2.980669837771614539e-01,2.980677684973518371e-01,0.000000000000000000e+00,-1.692726035350582082e-04
8.005000000000001137e+01,2.980669307422872394e-01,2.980509250890828743e-01,2.980682881400788520e-01,2.980669307422872394e-01,2.980677723939452184e-01,0.000000000000000000e+00,-1.684730486233165390e-04
8.010000000000000853e+01,2.980668840459042013e-01,2.980510088084190601e-01,2.980682881400788520e-01,2.980668840459042013e-01,2.980677765358000775e-01,0.000000000000000000e+00,-1.676772738105977310e-04
8.015000000000000568e+01,2.980668446866280852e-01,2.980510923809059354e-01,2.980682881400788520e-01,2.980668446866280852e-01,2.980677809070272910e-01,0.000000000000000000e+00,-1.668852612136428914e-04
8.020000000000000284e+01,2.980668134936907965e-01,2.980511757869175327e-01,2.980682881400788520e-01,2.980668134936907965e-01,2.980677854862207043e-01,0.000000000000000000e+00,-1.660969930315281450e-04
8.025000000000000000e+01,2.980667911121079872e-01,2.980512590019334662e-01,2.980682881400788520e-01,2.980667911121079872e-01,2.980677902470879603e-01,0.000000000000000000e+00,-1.653124515450090986e-04
8.030000000000001137e+01,2.980667779920340710e-01,2.980513419972709022e-01,2.980682881400788520e-01,2.980667779920340710e-01,2.980677951591824693e-01,0.000000000000000000e+00,-1.645316191158993765e-04
8.035000000000000853e+01,2.980667743824751414e-01,2.980514247408985740e-01,2.980682881400788520e-01,2.980667743824751414e-01,2.980678001887172579e-01,0.000000000000000000e+00,-1.637544781864947732e-04
8.040000000000000568e+01,2.980667803294302920e-01,2.980515071983113606e-01,2.980682881400788520e-01,2.980667803294302920e-01,2.980678052994392702e-01,0.000000000000000000e+00,-1.629810112790457891e-04
8.045000000000000284e+01,2.980667956784332495e-01,2.980515893334427235e-01,2.980682881400788520e-01,2.980667956784332495e-01,2.980678104535422479e-01,0.000000000000000000e+00,-1.622112009952940263e-04
8.050000000000000000e+01,2.980668200813684221e-01,2.980516711095934079e-01,2.980682881400788520e-01,2.980668200813684221e-01,2.980678156125949885e-01,0.000000000000000000e+00,-1.614450300160693251e-04
8.055000000000001137e+01,2.980668530073434241e-01,2.980517524903524285e-01,2.980682881400788520e-01,2.980668530073434241e-01,2.980678207384624967e-01,0.000000000000000000e+00,-1.606824811009611163e-04
8.060000000000000853e+01,2.980668937573113242e-01,2.980518334404899661e-01,2.980682881400788520e-01,2.980668937573113242e-01,2.980678257941987708e-01,0.000000000000000000e+00,-1.599235370880612746e-04
8.065000000000000568e+01,2.980669414820592555e-01,2.980519139268000273e-01,2.980682881400788520e-01,2.980669414820592555e-01,2.980678307448894060e-01,0.000000000000000000e+00,-1.591681808937790189e-04
8.070000000000000284e+01,2.980669952031084202e-01,2.980519939188750467e-01,2.980682881400788520e-01,2.980669952031084202e-01,2.980678355584263084e-01,0.000000000000000000e+00,-1.584163955127359342e-04
8.075000000000000000e+01,2.980670538360150057e-01,2.980520733897945584e-01,2.980682881400788520e-01,2.980670538360150057e-01,2.980678402061963106e-01,0.000000000000000000e+00,-1.576681640177233893e-04
8.080000000000001137e+01,2.980671162155142384e-01,2.980521523167138365e-01,2.980682881400788520e-01,2.980671162155142384e-01,2.980678446636698120e-01,0.000000000000000000e+00,-1.569234695597338436e-04
8.085000000000000853e+01,2.980671811219193224e-01,2.980522306813408462e-01,2.980682881400788520e-01,2.980671811219193224e-01,2.980678489108776197e-01,0.000000000000000000e+00,-1.561822953680463901e-04
8.090000000000000568e+01,2.980672473081684704e-01,2.980523084702921821e-01,2.980682881400788520e-01,2.980672473081684704e-01,2.980678529327672188e-01,0.000000000000000000e+00,-1.554446247503657506e-04
8.095000000000000284e+01,2.980673135269100715e-01,2.980523856753231060e-01,2.980682881400788520e-01,2.980673135269100715e-01,2.980678567194324224e-01,0.000000000000000000e+00,-1.547104410930005727e-04
8.100000000000000000e+01,2.980673785570255307e-01,2.980524622934281886e-01,2.980682881400788520e-01,2.980673785570255307e-01,2.980678602662142906e-01,0.000000000000000000e+00,-1.539797278610721383e-04
8.105000000000001137e+01,2.980674412290152397e-01,2.980525383268141648e-01,2.980682881400788520e-01,2.980674412290152397e-01,2.980678635736740412e-01,0.000000000000000000e+00,-1.532524685987372219e-04
8.110000000000000853e+01,2.980675004487086666e-01,2.980526137827483879e-01,2.980682881400788520e-01,2.980675004487086666e-01,2.980678666474413374e-01,0.000000000000000000e+00,-1.525286469294177512e-04
8.115000000000000568e+01,2.980675552188091215e-01,2.980526886732892677e-01,2.980682881400788520e-01,2.980675552188091215e-01,2.980678694979448373e-01,0.000000000000000000e+00,-1.518082465560157779e-04
8.120000000000000284e+01,2.980676046578437655e-01,2.980527630149087948e-01,2.980682881400788520e-01,2.980676046578437655e-01,2.980678721400348841e-01,0.000000000000000000e+00,-1.510912512611051097e-04
8.125000000000000000e+01,2.980676480161557063e-01,2.980528368280185303e-01,2.980682881400788520e-01,2.980676480161557063e-01,2.980678745925092188e-01,0.000000000000000000e+00,-1.503776449070864875e-04
8.130000000000001137e+01,2.980676846886525788e-01,2.980529101364127742e-01,2.980682881400788520e-01,2.980676846886525788e-01,2.980678768775564258e-01,0.000000000000000000e+00,-1.496674114362893100e-04
8.135000000000000853e+01,2.980677142241047184e-01,2.980529829666451747e-01,2.980682881400788520e-01,2.980677142241047184e-01,2.980678790201322648e-01,0.000000000000000000e+00,-1.489605348710134030e-04
8.140000000000000568e+01,2.980677363308691930e-01,2.980530553473547117e-01,2.980682881400788520e-01,2.980677363308691930e-01,2.980678810472860985e-01,0.000000000000000000e+00,-1.482569993134961680e-04
8.145000000000000284e+01,2.980677508790018360e-01,2.980531273085598176e-01,2.980682881400788520e-01,2.980677508790018360e-01,2.980678829874543467e-01,0.000000000000000000e+00,-1.475567889457982801e-04
8.150000000000000000e+01,2.980677578988003007e-01,2.980531988809372312e-01,2.980682881400788520e-01,2.980677578988003007e-01,2.980678848697401739e-01,0.000000000000000000e+00,-1.468598880296041135e-04
8.155000000000001137e+01,2.980677575759029252e-01,2.980532700951052938e-01,2.980682881400788520e-01,2.980677575759029252e-01,2.980678867231958962e-01,0.000000000000000000e+00,-1.461662809059268385e-04
8.160000000000000853e+01,2.980677502431425818e-01,2.980533409809275613e-01,2.980682881400788520e-01,2.980677502431425818e-01,2.980678885761270380e-01,0.000000000000000000e+00,-1.454759519947217681e-04
8.165000000000000568e+01,2.980677363694239079e-01,2.980534115668539985e-01,2.980682881400788520e-01,2.980677363694239079e-01,2.980678904554334707e-01,0.000000000000000000e+00,-1.447888857944030203e-04
8.170000000000000284e+01,2.980677165459509337e-01,2.980534818793151852e-01,2.980682881400788520e-01,2.980677165459509337e-01,2.980678923860033414e-01,0.000000000000000000e+00,-1.441050668812694877e-04
8.175000000000000000e+01,2.980676914701861913e-01,2.980535519421821933e-01,2.980682881400788520e-01,2.980676914701861913e-01,2.980678943901730604e-01,0.000000000000000000e+00,-1.434244799088435279e-04
8.180000000000001137e+01,2.980676619279603590e-01,2.980536217763045670e-01,2.980682881400788520e-01,2.980676619279603590e-01,2.980678964872652270e-01,0.000000000000000000e+00,-1.427471096071285294e-04
8.185000000000000853e+01,2.980676287741836350e-01,2.980536913991351788e-01,2.980682881400788520e-01,2.980676287741836350e-01,2.980678986932133734e-01,0.000000000000000000e+00,-1.420729407817953531e-04
8.190000000000000568e+01,2.980675929126270773e-01,2.980537608244495096e-01,2.980682881400788520e-01,2.980675929126270773e-01,2.980679010202808565e-01,0.000000000000000000e+00,-1.414019583133062970e-04
8.195000000000000284e+01,2.980675552752508617e-01,2.980538300621628500e-01,2.980682881400788520e-01,2.980675552752508617e-01,2.980679034768784486e-01,0.000000000000000000e+00,-1.407341471559888898e-04
8.200000000000000000e+01,2.980675168015504140e-01,2.980538991182484776e-01,2.980682881400788520e-01,2.980675168015504140e-01,2.980679060674821801e-01,0.000000000000000000e+00,-1.400694923370742839e-04
8.205000000000001137e+01,2.980674784183794945e-01,2.980539679947555864e-01,2.980682881400788520e-01,2.980674784183794945e-01,2.980679087926511595e-01,0.000000000000000000e+00,-1.394079789557104430e-04
8.210000000000000853e+01,2.980674410206807790e-01,2.980540366899234739e-01,2.980682881400788520e-01,2.980674410206807790e-01,2.980679116491416480e-01,0.000000000000000000e+00,-1.387495921819676564e-04
8.215000000000000568e+01,2.980674054535238926e-01,2.980541051983875422e-01,2.980682881400788520e-01,2.980674054535238926e-01,2.980679146301131177e-01,0.000000000000000000e+00,-1.380943172558454920e-04
8.220000000000000284e+01,2.980673724958064486e-01,2.980541735114686785e-01,2.980682881400788520e-01,2.980673724958064486e-01,2.980679177254172973e-01,0.000000000000000000e+00,-1.374421394863026248e-04
8.225000000000000000e+01,2.980673428459257313e-01,2.980542416175366860e-01,2.980682881400788520e-01,2.980673428459257313e-01,2.980679209219617154e-01,0.000000000000000000e+00,-1.367930442503140687e-04
8.230000000000001137e+01,2.980673171096737128e-01,2.980543095024370537e-01,2.980682881400788520e-01,2.980673171096737128e-01,2.980679242041362476e-01,0.000000000000000000e+00,-1.361470169919754090e-04
8.235000000000000853e+01,2.980672957905508014e-01,2.980543771499677419e-01,2.980682881400788520e-01,2.980672957905508014e-01,2.980679275542899020e-01,0.000000000000000000e+00,-1.355040432216607837e-04
8.240000000000000568e+01,2.980672792826308259e-01,2.980544445423937705e-01,2.980682881400788520e-01,2.980672792826308259e-01,2.980679309532452970e-01,0.000000000000000000e+00,-1.348641085152459172e-04
8.245000000000000284e+01,2.980672678660499231e-01,2.980545116609842893e-01,2.980682881400788520e-01,2.980672678660499231e-01,2.980679343808356196e-01,0.000000000000000000e+00,-1.342271985134046086e-04
8.250000000000000000e+01,2.980672617051289830e-01,2.980545784865589187e-01,2.980682881400788520e-01,2.980672617051289830e-01,2.980679378164510229e-01,0.000000000000000000e+00,-1.335932989209839871e-04
8.255000000000001137e+01,2.980672608490800846e-01,2.980546450000283731e-01,2.980682881400788520e-01,2.980672608490800846e-01,2.980679412395790262e-01,0.000000000000000000e+00,-1.329623955064656909e-04
8.260000000000000853e+01,2.980672652351906149e-01,2.980547111829164320e-01,2.980682881400788520e-01,2.980672652351906149e-01,2.980679446303265978e-01,0.000000000000000000e+00,-1.323344741015136466e-04
8.265000000000000568e+01,2.980672746943262563e-01,2.980547770178500477e-01,2.980682881400788520e-01,2.980672746943262563e-01,2.980679479699100964e-01,0.000000000000000000e+00,-1.317095206006065511e-04
8.270000000000000284e+01,2.980672889585478380e-01,2.980548424890054338e-01,2.980682881400788520e-01,2.980672889585478380e-01,2.980679512411015253e-01,0.000000000000000000e+00,-1.310875209607617262e-04
8.275000000000000000e+01,2.980673076705945279e-01,2.980549075825010275e-01,2.980682881400788520e-01,2.980673076705945279e-01,2.980679544286211624e-01,0.000000000000000000e+00,-1.304684612013415877e-04
8.280000000000001137e+01,2.980673303949545327e-01,2.980549722867271711e-01,2.980682881400788520e-01,2.980673303949545327e-01,2.980679575194675746e-01,0.000000000000000000e+00,-1.298523274039375280e-04
8.285000000000000853e+01,2.980673566302158850e-01,2.980550365926070699e-01,2.980682881400788520e-01,2.980673566302158850e-01,2.980679605031782975e-01,0.000000000000000000e+00,-1.292391057123328359e-04
8.290000000000000568e+01,2.980673858223734096e-01,2.980551004937827542e-01,2.980682881400788520e-01,2.980673858223734096e-01,2.980679633720160204e-01,0.000000000000000000e+00,-1.286287823325254652e-04
8.295000000000000284e+01,2.980674173787565828e-01,2.980551639867244917e-01,2.980682881400788520e-01,2.980674173787565828e-01,2.980679661210777764e-01,0.000000000000000000e+00,-1.280213435328148518e-04
8.300000000000000000e+01,2.980674506822412195e-01,2.980552270707620965e-01,2.980682881400788520e-01,2.980674506822412195e-01,2.980679687483265283e-01,0.000000000000000000e+00,-1.274167756439363282e-04
8.305000000000001137e+01,2.980674851054141428e-01,2.980552897480394647e-01,2.980682881400788520e-01,2.980674851054141428e-01,2.980679712545453719e-01,0.000000000000000000e+00,-1.268150650592312885e-04
8.310000000000000853e+01,2.980675200243717571e-01,2.980553520233959475e-01,2.980682881400788520e-01,2.980675200243717571e-01,2.980679736432194638e-01,0.000000000000000000e+00,-1.262161982348515067e-04
8.315000000000000568e+01,2.980675548318559298e-01,2.980554139041794448e-01,2.980682881400788520e-01,2.980675548318559298e-01,2.980679759203483936e-01,0.000000000000000000e+00,-1.256201616899758954e-04
8.320000000000000284e+01,2.980675889494543984e-01,2.980554753999978823e-01,2.980682881400788520e-01,2.980675889494543984e-01,2.980679780941985491e-01,0.000000000000000000e+00,-1.250269420070388934e-04
8.325000000000000000e+01,2.980676218386271170e-01,2.980555365224177855e-01,2.980682881400788520e-01,2.980676218386271170e-01,2.980679801750009683e-01,0.000000000000000000e+00,-1.244365258319521036e-04
8.330000000000001137e+01,2.980676530103561483e-01,2.980555972846188340e-01,2.980682881400788520e-01,2.980676530103561483e-01,2.980679821746062830e-01,0.000000000000000000e+00,-1.238488998743162003e-04
8.335000000000000853e+01,2.980676820332547883e-01,2.980556577010151087e-01,2.980682881400788520e-01,2.980676820332547883e-01,2.980679841061058544e-01,0.000000000000000000e+00,-1.232640509076070323e-04
8.340000000000000568e+01,2.980677085400180171e-01,2.980557177868542462e-01,2.980682881400788520e-01,2.980677085400180171e-01,2.980679859834311496e-01,0.000000000000000000e+00,-1.226819657693309893e-04
8.345000000000000284e+01,2.980677322321368949e-01,2.980557775578054347e-01,2.980682881400788520e-01,2.980677322321368949e-01,2.980679878209415712e-01,0.000000000000000000e+00,-1.221026313611422586e-04
8.350000000000000000e+01,2.980677528828457601e-01,2.980558370295484094e-01,2.980682881400788520e-01,2.980677528828457601e-01,2.980679896330132861e-01,0.000000000000000000e+00,-1.215260346489126198e-04
8.355000000000001137e+01,2.980677703383148303e-01,2.980558962173736059e-01,2.980682881400788520e-01,2.980677703383148303e-01,2.980679914336398784e-01,0.000000000000000000e+00,-1.209521626627503381e-04
8.360000000000000853e+01,2.980677845171407769e-01,2.980559551358051285e-01,2.980682881400788520e-01,2.980677845171407769e-01,2.980679932360548179e-01,0.000000000000000000e+00,-1.203810024969622841e-04
8.365000000000000568e+01,2.980677954082291969e-01,2.980560137982554147e-01,2.980682881400788520e-01,2.980677954082291969e-01,2.980679950523864585e-01,0.000000000000000000e+00,-1.198125413099566271e-04
8.370000000000000284e+01,2.980678030671952139e-01,2.980560722167209242e-01,2.980682881400788520e-01,2.980678030671952139e-01,2.980679968933533375e-01,0.000000000000000000e+00,-1.192467663240853547e-04
8.375000000000000000e+01,2.980678076114416930e-01,2.980561304015255653e-01,2.980682881400788520e-01,2.980678076114416930e-01,2.980679987680081022e-01,0.000000000000000000e+00,-1.186836648254234477e-04
8.380000000000001137e+01,2.980678092140982005e-01,2.980561883611185792e-01,2.980682881400788520e-01,2.980678092140982005e-01,2.980680006835349505e-01,0.000000000000000000e+00,-1.181232241634871640e-04
8.385000000000000853e+01,2.980678080970238231e-01,2.980562461019304332e-01,2.980682881400788520e-01,2.980678080970238231e-01,2.980680026451055231e-01,0.000000000000000000e+00,-1.175654317508949948e-04
8.390000000000000568e+01,2.980678045230924500e-01,2.980563036282897205e-01,2.980682881400788520e-01,2.980678045230924500e-01,2.980680046557960261e-01,0.000000000000000000e+00,-1.170102750629677704e-04
8.395000000000000284e+01,2.980677987879839508e-01,2.980563609424016214e-01,2.980682881400788520e-01,2.980677987879839508e-01,2.980680067165653591e-01,0.000000000000000000e+00,-1.164577416372809793e-04
8.400000000000000000e+01,2.980677912117092321e-01,2.980564180443879829e-01,2.980682881400788520e-01,2.980677912117092321e-01,2.980680088262953054e-01,0.000000000000000000e+00,-1.159078190731671604e-04
8.405000000000001137e+01,2.980677821300904418e-01,2.980564749323850182e-01,2.980682881400788520e-01,2.980677821300904418e-01,2.980680109818881207e-01,0.000000000000000000e+00,-1.153604950311773252e-04
8.410000000000000853e+01,2.980677718864093717e-01,2.980565316026961287e-01,2.980682881400788520e-01,2.980677718864093717e-01,2.980680131784193554e-01,0.000000000000000000e+00,-1.148157572325079302e-04
8.415000000000000568e+01,2.980677608234203468e-01,2.980565880499933540e-01,2.980682881400788520e-01,2.980677608234203468e-01,2.980680154093391931e-01,0.000000000000000000e+00,-1.142735934583979517e-04
8.420000000000000284e+01,2.980677492759054581e-01,2.980566442675610106e-01,2.980682881400788520e-01,2.980677492759054581e-01,2.980680176667159786e-01,0.000000000000000000e+00,-1.137339915495078687e-04
8.425000000000000000e+01,2.980677375639261828e-01,2.980567002475739136e-01,2.980682881400788520e-01,2.980677375639261828e-01,2.980680199415144394e-01,0.000000000000000000e+00,-1.131969394052834122e-04
8.430000000000001137e+01,2.980677259868977358e-01,2.980567559814014111e-01,2.980682881400788520e-01,2.980677259868977358e-01,2.980680222238997201e-01,0.000000000000000000e+00,-1.126624249833159538e-04
8.435000000000000853e+01,2.980677148185858494e-01,2.980568114599280727e-01,2.980682881400788520e-01,2.980677148185858494e-01,2.980680245035579046e-01,0.000000000000000000e+00,-1.121304362987032735e-04
8.440000000000000568e+01,2.980677043030934281e-01,2.980568666738819261e-01,2.980682881400788520e-01,2.980677043030934281e-01,2.980680267700242525e-01,0.000000000000000000e+00,-1.116009614234205464e-04
8.445000000000000284e+01,2.980676946518751591e-01,2.980569216141604194e-01,2.980682881400788520e-01,2.980676946518751591e-01,2.980680290130089949e-01,0.000000000000000000e+00,-1.110739884857091643e-04
8.450000000000000000e+01,2.980676860417887375e-01,2.980569762721449467e-01,2.980682881400788520e-01,2.980676860417887375e-01,2.980680312227118600e-01,0.000000000000000000e+00,-1.105495056694856830e-04
8.455000000000001137e+01,2.980676786141603918e-01,2.980570306399954461e-01,2.980682881400788520e-01,2.980676786141603918e-01,2.980680333901168377e-01,0.000000000000000000e+00,-1.100275012137813166e-04
8.460000000000000853e+01,2.980676724748184681e-01,2.980570847109169641e-01,2.980682881400788520e-01,2.980676724748184681e-01,2.980680355072581889e-01,0.000000000000000000e+00,-1.095079634122144601e-04
8.465000000000000568e+01,2.980676676950225756e-01,2.980571384793905820e-01,2.980682881400788520e-01,2.980676676950225756e-01,2.980680375674518157e-01,0.000000000000000000e+00,-1.089908806124986507e-04
8.470000000000000284e+01,2.980676643131964232e-01,2.980571919413635973e-01,2.980682881400788520e-01,2.980676643131964232e-01,2.980680395654852211e-01,0.000000000000000000e+00,-1.084762412159935731e-04
8.475000000000000000e+01,2.980676623373543777e-01,2.980572450943935192e-01,2.980682881400788520e-01,2.980676623373543777e-01,2.980680414977612269e-01,0.000000000000000000e+00,-1.079640336772962609e-04
8.480000000000001137e+01,2.980676617481001212e-01,2.980572979377425491e-01,2.980682881400788520e-01,2.980676617481001212e-01,2.980680433623929537e-01,0.000000000000000000e+00,-1.074542465038773738e-04
8.485000000000000853e+01,2.980676625020652892e-01,2.980573504724210454e-01,2.980682881400788520e-01,2.980676625020652892e-01,2.980680451592466196e-01,0.000000000000000000e+00,-1.069468682557594063e-04
8.490000000000000568e+01,2.980676645356529764e-01,2.980574027011790861e-01,2.980682881400788520e-01,2.980676645356529764e-01,2.980680468899336022e-01,0.000000000000000000e+00,-1.064418875452394171e-04
8.495000000000000284e+01,2.980676677689499399e-01,2.980574546284466830e-01,2.980682881400788520e-01,2.980676677689499399e-01,2.980680485577503203e-01,0.000000000000000000e+00,-1.059392930366507207e-04
8.500000000000000000e+01,2.980676721096752191e-01,2.980575062602263126e-01,2.980682881400788520e-01,2.980676721096752191e-01,2.980680501675709304e-01,0.000000000000000000e+00,-1.054390734461643840e-04
8.505000000000001137e+01,2.980676774570400478e-01,2.980575576039399266e-01,2.980682881400788520e-01,2.980676774570400478e-01,2.980680517256941164e-01,0.000000000000000000e+00,-1.049412175416241836e-04
8.510000000000000853e+01,2.980676837054057615e-01,2.980576086682360515e-01,2.980682881400788520e-01,2.980676837054057615e-01,2.980680532396502991e-01,0.000000000000000000e+00,-1.044457141424138857e-04
8.515000000000000568e+01,2.980676907476385584e-01,2.980576594627629694e-01,2.980682881400788520e-01,2.980676907476385584e-01,2.980680547179749285e-01,0.000000000000000000e+00,-1.039525521193493141e-04
8.520000000000000284e+01,2.980676984780772365e-01,2.980577099979146438e-01,2.980682881400788520e-01,2.980676984780772365e-01,2.980680561699540765e-01,0.000000000000000000e+00,-1.034617203945925080e-04
8.525000000000000000e+01,2.980677067950475712e-01,2.980577602845561613e-01,2.980682881400788520e-01,2.980677067950475712e-01,2.980680576053503228e-01,0.000000000000000000e+00,-1.029732079415825912e-04
8.530000000000001137e+01,2.980677156028754271e-01,2.980578103337380713e-01,2.980682881400788520e-01,2.980677156028754271e-01,2.980680590341165392e-01,0.000000000000000000e+00,-1.024870037849763706e-04
8.535000000000000853e+01,2.980677248133714041e-01,2.980578601564058960e-01,2.980682881400788520e-01,2.980677248133714041e-01,2.980680604661059552e-01,0.000000000000000000e+00,-1.020030970005970407e-04
8.540000000000000568e+01,2.980677343467774687e-01,2.980579097631145813e-01,2.980682881400788520e-01,2.980677343467774687e-01,2.980680619107861640e-01,0.000000000000000000e+00,-1.015214767153808673e-04
8.545000000000000284e+01,2.980677441321876175e-01,2.980579591637548820e-01,2.980682881400788520e-01,2.980677441321876175e-01,2.980680633769656196e-01,0.000000000000000000e+00,-1.010421321073231405e-04
8.550000000000000000e+01,2.980677541074695514e-01,2.980580083672991210e-01,2.980682881400788520e-01,2.980677541074695514e-01,2.980680648725396731e-01,0.000000000000000000e+00,-1.005650524054141115e-04
8.555000000000001137e+01,2.980677642187325449e-01,2.980580573815742040e-01,2.980682881400788520e-01,2.980677642187325449e-01,2.980680664042631989e-01,0.000000000000000000e+00,-1.000902268895647928e-04
8.560000000000000853e+01,2.980677744194000778e-01,2.980581062130666092e-01,2.980682881400788520e-01,2.980677744194000778e-01,2.980680679775556952e-01,0.000000000000000000e+00,-9.961764489051724045e-05
8.565000000000000568e+01,2.980677846689573363e-01,2.980581548667657343e-01,2.980682881400788520e-01,2.980677846689573363e-01,2.980680695963446869e-01,0.000000000000000000e+00,-9.914729578973843749e-05
8.570000000000000284e+01,2.980677949314530784e-01,2.980582033460487112e-01,2.980682881400788520e-01,2.980677949314530784e-01,2.980680712629506512e-01,0.000000000000000000e+00,-9.867916901929481147e-05
8.575000000000000000e+01,2.980678051738409606e-01,2.980582516526104619e-01,2.980682881400788520e-01,2.980678051738409606e-01,2.980680729780166294e-01,0.000000000000000000e+00,-9.821325406170754743e-05
8.580000000000001137e+01,2.980678153642496997e-01,2.980582997864399952e-01,2.980682881400788520e-01,2.980678153642496997e-01,2.980680747404849673e-01,0.000000000000000000e+00,-9.774954044978826360e-05
8.585000000000000853e+01,2.980678254702699981e-01,2.980583477458434993e-01,2.980682881400788520e-01,2.980678254702699981e-01,2.980680765476201866e-01,0.000000000000000000e+00,-9.728801776645468343e-05
8.590000000000000568e+01,2.980678354573454980e-01,2.980583955275140640e-01,2.980682881400788520e-01,2.980678354573454980e-01,2.980680783950785395e-01,0.000000000000000000e+00,-9.682867564452721221e-05
8.595000000000000284e+01,2.980678452873469220e-01,2.980584431266445344e-01,2.980682881400788520e-01,2.980678452873469220e-01,2.980680802770211968e-01,0.000000000000000000e+00,-9.637150376650919636e-05
8.600000000000000000e+01,2.980678549174027303e-01,2.980584905370820548e-01,2.980682881400788520e-01,2.980678549174027303e-01,2.980680821862684571e-01,0.000000000000000000e+00,-9.591649186435220720e-05
8.605000000000001137e+01,2.980678642990481353e-01,2.980585377515184153e-01,2.980682881400788520e-01,2.980678642990481353e-01,2.980680841144903170e-01,0.000000000000000000e+00,-9.546362971920759608e-05
8.610000000000000853e+01,2.980678733777410438e-01,2.980585847617120421e-01,2.980682881400788520e-01,2.980678733777410438e-01,2.980680860524281828e-01,0.000000000000000000e+00,-9.501290716117006695e-05
8.615000000000000568e+01,2.980678820927820105e-01,2.980586315587352986e-01,2.980682881400788520e-01,2.980678820927820105e-01,2.980680879901421720e-01,0.000000000000000000e+00,-9.456431406901082712e-05
8.620000000000000284e+01,2.980678903776567412e-01,2.980586781332398849e-01,2.980682881400788520e-01,2.980678903776567412e-01,2.980680899172768461e-01,0.000000000000000000e+00,-9.411784036990871870e-05
8.625000000000000000e+01,2.980678981608069766e-01,2.980587244757344489e-01,2.980682881400788520e-01,2.980678981608069766e-01,2.980680918233383769e-01,0.000000000000000000e+00,-9.367347603917885632e-05
8.630000000000001137e+01,2.980679053668176537e-01,2.980587705768659168e-01,2.980682881400788520e-01,2.980679053668176537e-01,2.980680936979759332e-01,0.000000000000000000e+00,-9.323121110000054661e-05
8.635000000000000853e+01,2.980679119179937553e-01,2.980588164276975482e-01,2.980682881400788520e-01,2.980679119179937553e-01,2.980680955312599023e-01,0.000000000000000000e+00,-9.279103562315008655e-05
8.640000000000000568e+01,2.980679177362839938e-01,2.980588620199766114e-01,2.980682881400788520e-01,2.980679177362839938e-01,2.980680973139492873e-01,0.000000000000000000e+00,-9.235293972673793935e-05
8.645000000000000284e+01,2.980679227454960389e-01,2.980589073463843497e-01,2.980682881400788520e-01,2.980679227454960389e-01,2.980680990377419515e-01,0.000000000000000000e+00,-9.191691357595095180e-05
8.650000000000000000e+01,2.980679268737355669e-01,2.980589524007618563e-01,2.980682881400788520e-01,2.980679268737355669e-01,2.980681006955001600e-01,0.000000000000000000e+00,-9.148294738280297422e-05
8.655000000000001137e+01,2.980679300559911926e-01,2.980589971783060843e-01,2.980682881400788520e-01,2.980679300559911926e-01,2.980681022814466452e-01,0.000000000000000000e+00,-9.105103140589481813e-05
8.660000000000000853e+01,2.980679322367796313e-01,2.980590416757306071e-01,2.980682881400788520e-01,2.980679322367796313e-01,2.980681037913255893e-01,0.000000000000000000e+00,-9.062115595018043444e-05
8.665000000000000568e+01,2.980679333727612179e-01,2.980590858913876873e-01,2.980682881400788520e-01,2.980679333727612179e-01,2.980681052225243599e-01,0.000000000000000000e+00,-9.019331136674172474e-05
8.670000000000000284e+01,2.980679334352323018e-01,2.980591298253475463e-01,2.980682881400788520e-01,2.980679334352323018e-01,2.980681065741528357e-01,0.000000000000000000e+00,-8.976748805257124000e-05
8.675000000000000000e+01,2.980679324124036467e-01,2.980591734794338366e-01,2.980682881400788520e-01,2.980679324124036467e-01,2.980681078470788781e-01,0.000000000000000000e+00,-8.934367645036040881e-05
8.680000000000001137e+01,2.980679303113751843e-01,2.980592168572135936e-01,2.980682881400788520e-01,2.980679303113751843e-01,2.980681090439183945e-01,0.000000000000000000e+00,-8.892186704829275297e-05
8.685000000000000853e+01,2.980679271597262425e-01,2.980592599639423357e-01,2.980682881400788520e-01,2.980679271597262425e-01,2.980681101689803270e-01,0.000000000000000000e+00,-8.850205037984023356e-05
8.690000000000000568e+01,2.980679230066479724e-01,2.980593028064661976e-01,2.980682881400788520e-01,2.980679230066479724e-01,2.980681112281685641e-01,0.000000000000000000e+00,-8.808421702356069498e-05
8.695000000000000284e+01,2.980679179235566356e-01,2.980593453930825421e-01,2.980682881400788520e-01,2.980679179235566356e-01,2.980681122288428297e-01,0.000000000000000000e+00,-8.766835760289480735e-05
8.700000000000000000e+01,2.980679120041405117e-01,2.980593877333633790e-01,2.980682881400788520e-01,2.980679120041405117e-01,2.980681131796419359e-01,0.000000000000000000e+00,-8.725446278596090842e-05
8.705000000000001137e+01,2.980679053638084497e-01,2.980594298379463658e-01,2.980682881400788520e-01,2.980679053638084497e-01,2.980681140902748938e-01,0.000000000000000000e+00,-8.684252328534531880e-05
8.710000000000000853e+01,2.980678981385249116e-01,2.980594717182977749e-01,2.980682881400788520e-01,2.980678981385249116e-01,2.980681149712835487e-01,0.000000000000000000e+00,-8.643252985788768355e-05
8.715000000000000568e+01,2.980678904830336706e-01,2.980595133864542001e-01,2.980682881400788520e-01,2.980678904830336706e-01,2.980681158337846748e-01,0.000000000000000000e+00,-8.602447330445777557e-05
8.720000000000000284e+01,2.980678825684911493e-01,2.980595548547493312e-01,2.980682881400788520e-01,2.980678825684911493e-01,2.980681166891963052e-01,0.000000000000000000e+00,-8.561834446972564476e-05
8.725000000000000000e+01,2.980678745795472540e-01,2.980595961355325119e-01,2.980682881400788520e-01,2.980678745795472540e-01,2.980681175489567347e-01,0.000000000000000000e+00,-8.521413424192335101e-05
8.730000000000001137e+01,2.980678667109295521e-01,2.980596372408865213e-01,2.980682881400788520e-01,2.980678667109295521e-01,2.980681184242418014e-01,0.000000000000000000e+00,-8.481183355259624827e-05
8.735000000000000853e+01,2.980678591636015673e-01,2.980596781823513508e-01,2.980682881400788520e-01,2.980678591636015673e-01,2.980681193256889405e-01,0.000000000000000000e+00,-8.441143337634810211e-05
8.740000000000000568e+01,2.980678521405808468e-01,2.980597189706608585e-01,2.980682881400788520e-01,2.980678521405808468e-01,2.980681202631339510e-01,0.000000000000000000e+00,-8.401292473057537895e-05
8.745000000000000284e+01,2.980678458425141120e-01,2.980597596154996864e-01,2.980682881400788520e-01,2.980678458425141120e-01,2.980681212453671902e-01,0.000000000000000000e+00,-8.361629867519681885e-05
8.750000000000000000e+01,2.980678404631166845e-01,2.980598001252847129e-01,2.980682881400788520e-01,2.980678404631166845e-01,2.980681222799159702e-01,0.000000000000000000e+00,-8.322154631237689624e-05
8.755000000000001137e+01,2.980678361845887636e-01,2.980598405069789791e-01,2.980682881400788520e-01,2.980678361845887636e-01,2.980681233728575963e-01,0.000000000000000000e+00,-8.282865878624517421e-05
8.760000000000000853e+01,2.980678331731271835e-01,2.980598807659399774e-01,2.980682881400788520e-01,2.980678331731271835e-01,2.980681245286682657e-01,0.000000000000000000e+00,-8.243762728261457451e-05
8.765000000000000568e+01,2.980678315746495000e-01,2.980599209058082955e-01,2.980682881400788520e-01,2.980678315746495000e-01,2.980681257501111570e-01,0.000000000000000000e+00,-8.204844302869914623e-05
8.770000000000000284e+01,2.980678315108453713e-01,2.980599609284378393e-01,2.980682881400788520e-01,2.980678315108453713e-01,2.980681270381671522e-01,0.000000000000000000e+00,-8.166109729283646936e-05
8.775000000000000000e+01,2.980678330756646455e-01,2.980600008338702422e-01,2.980682881400788520e-01,2.980678330756646455e-01,2.980681283920086355e-01,0.000000000000000000e+00,-8.127558138421381241e-05
8.780000000000001137e+01,2.980678363323426283e-01,2.980600406203530173e-01,2.980682881400788520e-01,2.980678363323426283e-01,2.980681298090182563e-01,0.000000000000000000e+00,-8.089188665260324833e-05
8.785000000000000853e+01,2.980678413110500191e-01,2.980600802844021180e-01,2.980682881400788520e-01,2.980678413110500191e-01,2.980681312848508790e-01,0.000000000000000000e+00,-8.051000448810632481e-05
8.790000000000000568e+01,2.980678480072432301e-01,2.980601198209061331e-01,2.980682881400788520e-01,2.980678480072432301e-01,2.980681328135382224e-01,0.000000000000000000e+00,-8.012992632091188070e-05
8.795000000000000284e+01,2.980678563807713788e-01,2.980601592232703934e-01,2.980682881400788520e-01,2.980678563807713788e-01,2.980681343876324663e-01,0.000000000000000000e+00,-7.975164362106642549e-05
8.800000000000000000e+01,2.980678663557813080e-01,2.980601984835964391e-01,2.980682881400788520e-01,2.980678663557813080e-01,2.980681359983862744e-01,0.000000000000000000e+00,-7.937514789826227268e-05
8.805000000000001137e+01,2.980678778214395641e-01,2.980602375928933512e-01,2.980682881400788520e-01,2.980678778214395641e-01,2.980681376359635149e-01,0.000000000000000000e+00,-7.900043070164066220e-05
8.810000000000000853e+01,2.980678906334732758e-01,2.980602765413146171e-01,2.980682881400788520e-01,2.980678906334732758e-01,2.980681392896765702e-01,0.000000000000000000e+00,-7.862748361961484573e-05
8.815000000000000568e+01,2.980679046165086166e-01,2.980603153184153697e-01,2.980682881400788520e-01,2.980679046165086166e-01,2.980681409482433541e-01,0.000000000000000000e+00,-7.825629827970904202e-05
8.820000000000000284e+01,2.980679195671679382e-01,2.980603539134237812e-01,2.980682881400788520e-01,2.980679195671679382e-01,2.980681426000586498e-01,0.000000000000000000e+00,-7.788686634841610827e-05
8.825000000000000000e+01,2.980679352578657904e-01,2.980603923155188406e-01,2.980682881400788520e-01,2.980679352578657904e-01,2.980681442334719433e-01,0.000000000000000000e+00,-7.751917953107299235e-05
8.830000000000001137e+01,2.980679514412273301e-01,2.980604305141090760e-01,2.980682881400788520e-01,2.980679514412273301e-01,2.980681458370662562e-01,0.000000000000000000e+00,-7.715322957175152659e-05
8.835000000000000853e+01,2.980679678550358647e-01,2.980604684991047248e-01,2.980682881400788520e-01,2.980679678550358647e-01,2.980681473999300390e-01,0.000000000000000000e+00,-7.678900825316534900e-05
8.840000000000000568e+01,2.980679842276023339e-01,2.980605062611763612e-01,2.980682881400788520e-01,2.980679842276023339e-01,2.980681489119160199e-01,0.000000000000000000e+00,-7.642650739658774786e-05
8.845000000000000284e+01,2.980680002834384945e-01,2.980605437919948697e-01,2.980682881400788520e-01,2.980680002834384945e-01,2.980681503638810681e-01,0.000000000000000000e+00,-7.606571886178190684e-05
8.850000000000000000e+01,2.980680157491065740e-01,2.980605810844459413e-01,2.980682881400788520e-01,2.980680157491065740e-01,2.980681517479006892e-01,0.000000000000000000e+00,-7.570663454693899710e-05
8.855000000000001137e+01,2.980680303591129454e-01,2.980606181328147586e-01,2.980682881400788520e-01,2.980680303591129454e-01,2.980681530574535998e-01,0.000000000000000000e+00,-7.534924638862120242e-05
8.860000000000000853e+01,2.980680438617107075e-01,2.980606549329357646e-01,2.980682881400788520e-01,2.980680438617107075e-01,2.980681542875719403e-01,0.000000000000000000e+00,-7.499354636170855266e-05
8.865000000000000568e+01,2.980680560244765576e-01,2.980606914823053510e-01,2.980682881400788520e-01,2.980680560244765576e-01,2.980681554349532969e-01,0.000000000000000000e+00,-7.463952647934446970e-05
8.870000000000000284e+01,2.980680666395325029e-01,2.980607277801534671e-01,2.980682881400788520e-01,2.980680666395325029e-01,2.980681564980327547e-01,0.000000000000000000e+00,-7.428717879287917208e-05
8.875000000000000000e+01,2.980680755282885119e-01,2.980607638274736515e-01,2.980682881400788520e-01,2.980680755282885119e-01,2.980681574770128184e-01,0.000000000000000000e+00,-7.393649539180612723e-05
8.880000000000001137e+01,2.980680825455937488e-01,2.980607996270108195e-01,2.980682881400788520e-01,2.980680825455937488e-01,2.980681583738511997e-01,0.000000000000000000e+00,-7.358746840369123946e-05
8.885000000000000853e+01,2.980680875831958065e-01,2.980608351832073621e-01,2.980682881400788520e-01,2.980680875831958065e-01,2.980681591922067497e-01,0.000000000000000000e+00,-7.324008999409070816e-05
8.890000000000000568e+01,2.980680905724236718e-01,2.980608705021087768e-01,2.980682881400788520e-01,2.980680905724236718e-01,2.980681599373454227e-01,0.000000000000000000e+00,-7.289435236645350376e-05
8.895000000000000284e+01,2.980680914860260877e-01,2.980609055912319949e-01,2.980682881400788520e-01,2.980680914860260877e-01,2.980681606160081598e-01,0.000000000000000000e+00,-7.255024776201225635e-05
8.900000000000000000e+01,2.980680903391175196e-01,2.980609404593994594e-01,2.980682881400788520e-01,2.980680903391175196e-01,2.980681612362454103e-01,0.000000000000000000e+00,-7.220776845965405947e-05
8.905000000000001137e+01,2.980680871892029127e-01,2.980609751165433363e-01,2.980682881400788520e-01,2.980680871892029127e-01,2.980681618072208994e-01,0.000000000000000000e+00,-7.186690677577567486e-05
8.910000000000000853e+01,2.980680821352738041e-01,2.980610095734847476e-01,2.980682881400788520e-01,2.980680821352738041e-01,2.980681623389911938e-01,0.000000000000000000e+00,-7.152765506411903191e-05
8.915000000000000568e+01,2.980680753159901109e-01,2.980610438416935182e-01,2.980682881400788520e-01,2.980680753159901109e-01,2.980681628422650609e-01,0.000000000000000000e+00,-7.119000571558773999e-05
8.920000000000000284e+01,2.980680669069821209e-01,2.980610779330342130e-01,2.980682881400788520e-01,2.980680669069821209e-01,2.980681633281500598e-01,0.000000000000000000e+00,-7.085395115804464083e-05
8.925000000000000000e+01,2.980680571173278670e-01,2.980611118595054565e-01,2.980682881400788520e-01,2.980680571173278670e-01,2.980681638078910289e-01,0.000000000000000000e+00,-7.051948385609286738e-05
8.930000000000001137e+01,2.980680461852801000e-01,2.980611456329772535e-01,2.980682881400788520e-01,2.980680461852801000e-01,2.980681642926083508e-01,0.000000000000000000e+00,-7.018659631083599124e-05
8.935000000000000853e+01,2.980680343733346227e-01,2.980611792649346947e-01,2.980682881400788520e-01,2.980680343733346227e-01,2.980681647930406575e-01,0.000000000000000000e+00,-6.985528105962590499e-05
8.940000000000000568e+01,2.980680219627472871e-01,2.980612127662319311e-01,2.980682881400788520e-01,2.980680219627472871e-01,2.980681653192995273e-01,0.000000000000000000e+00,-6.952553067579330304e-05
8.945000000000000284e+01,2.980680092476190590e-01,2.980612461468642449e-01,2.980682881400788520e-01,2.980680092476190590e-01,2.980681658806410561e-01,0.000000000000000000e+00,-6.919733776836803883e-05
8.950000000000000000e+01,2.980679965286804345e-01,2.980612794157616596e-01,2.980682881400788520e-01,2.980679965286804345e-01,2.980681664852598001e-01,0.000000000000000000e+00,-6.887069498178781325e-05
8.955000000000001137e+01,2.980679841069115432e-01,2.980613125806103048e-01,2.980682881400788520e-01,2.980679841069115432e-01,2.980681671401099186e-01,0.000000000000000000e+00,-6.854559499560039851e-05
8.960000000000000853e+01,2.980679722771408247e-01,2.980613456477046452e-01,2.980682881400788520e-01,2.980679722771408247e-01,2.980681678507570709e-01,0.000000000000000000e+00,-6.822203052416018348e-05
8.965000000000000568e+01,2.980679613217638857e-01,2.980613786218336281e-01,2.980682881400788520e-01,2.980679613217638857e-01,2.980681686212652282e-01,0.000000000000000000e+00,-6.789999431632260491e-05
8.970000000000000284e+01,2.980679515047228723e-01,2.980614115062039104e-01,2.980682881400788520e-01,2.980679515047228723e-01,2.980681694541194582e-01,0.000000000000000000e+00,-6.757947915513986604e-05
8.975000000000000000e+01,2.980679430658808582e-01,2.980614443024009463e-01,2.980682881400788520e-01,2.980679430658808582e-01,2.980681703501866786e-01,0.000000000000000000e+00,-6.726047785755959619e-05
8.980000000000001137e+01,2.980679362159162626e-01,2.980614770103883204e-01,2.980682881400788520e-01,2.980679362159162626e-01,2.980681713087157680e-01,0.000000000000000000e+00,-6.694298327413028657e-05
8.985000000000000853e+01,2.980679311318518154e-01,2.980615096285454957e-01,2.980682881400788520e-01,2.980679311318518154e-01,2.980681723273743700e-01,0.000000000000000000e+00,-6.662698828871518289e-05
8.990000000000000568e+01,2.980679279533167136e-01,2.980615421537419207e-01,2.980682881400788520e-01,2.980679279533167136e-01,2.980681734023237217e-01,0.000000000000000000e+00,-6.631248581821871403e-05
8.995000000000000284e+01,2.980679267796248477e-01,2.980615745814458317e-01,2.980682881400788520e-01,2.980679267796248477e-01,2.980681745283270678e-01,0.000000000000000000e+00,-6.599946881232536197e-05
9.000000000000000000e+01,2.980679276677342115e-01,2.980616069058644735e-01,2.980682881400788520e-01,2.980679276677342115e-01,2.980681756988898257e-01,0.000000000000000000e+00,-6.568793025325533679e-05
9.005000000000001137e+01,2.980679306311296295e-01,2.980616391201119098e-01,2.980682881400788520e-01,2.980679306311296295e-01,2.980681769064274511e-01,0.000000000000000000e+00,-6.537786315553818176e-05
9.010000000000000853e+01,2.980679356396538360e-01,2.980616712164002591e-01,2.980682881400788520e-01,2.980679356396538360e-01,2.980681781424568411e-01,0.000000000000000000e+00,-6.506926056580479621e-05
9.015000000000000568e+01,2.980679426202871296e-01,2.980617031862495270e-01,2.980682881400788520e-01,2.980679426202871296e-01,2.980681793978057770e-01,0.000000000000000000e+00,-6.476211556259822873e-05
9.020000000000000284e+01,2.980679514588559509e-01,2.980617350207104832e-01,2.980682881400788520e-01,2.980679514588559509e-01,2.980681806628360797e-01,0.000000000000000000e+00,-6.445642125620847183e-05
9.025000000000000000e+01,2.980679620026293053e-01,2.980617667105956992e-01,2.980682881400788520e-01,2.980679620026293053e-01,2.980681819276745359e-01,0.000000000000000000e+00,-6.415217078852422444e-05
9.030000000000001137e+01,2.980679740637421915e-01,2.980617982467123617e-01,2.980682881400788520e-01,2.980679740637421915e-01,2.980681831824456562e-01,0.000000000000000000e+00,-6.384935733290845257e-05
9.035000000000000853e+01,2.980679874233659876e-01,2.980618296200923112e-01,2.980682881400788520e-01,2.980679874233659876e-01,2.980681844175017137e-01,0.000000000000000000e+00,-6.354797409409216463e-05
9.040000000000000568e+01,2.980680018365307604e-01,2.980618608222126986e-01,2.980682881400788520e-01,2.980680018365307604e-01,2.980681856236435112e-01,0.000000000000000000e+00,-6.324801430808762103e-05
9.045000000000000284e+01,2.980680170374879201e-01,2.980618918452034305e-01,2.980682881400788520e-01,2.980680170374879201e-01,2.980681867923276607e-01,0.000000000000000000e+00,-6.294947124212007009e-05
9.050000000000000000e+01,2.980680327454929279e-01,2.980619226820357959e-01,2.980682881400788520e-01,2.980680327454929279e-01,2.980681879158552650e-01,0.000000000000000000e+00,-6.265233819457408006e-05
9.055000000000001137e+01,2.980680486708758292e-01,2.980619533266883892e-01,2.980682881400788520e-01,2.980680486708758292e-01,2.980681889875378965e-01,0.000000000000000000e+00,-6.235660849495545650e-05
9.060000000000000853e+01,2.980680645212650526e-01,2.980619837742869982e-01,2.980682881400788520e-01,2.980680645212650526e-01,2.980681900018373742e-01,0.000000000000000000e+00,-6.206227550386225343e-05
9.065000000000000568e+01,2.980680800078241988e-01,2.980620140212151270e-01,2.980682881400788520e-01,2.980680800078241988e-01,2.980681909544763974e-01,0.000000000000000000e+00,-6.176933261296767004e-05
9.070000000000000284e+01,2.980680948513656503e-01,2.980620440651934877e-01,2.980682881400788520e-01,2.980680948513656503e-01,2.980681918425179822e-01,0.000000000000000000e+00,-6.147777324500679631e-05
9.075000000000000000e+01,2.980681087882053881e-01,2.980620739053266299e-01,2.980682881400788520e-01,2.980681087882053881e-01,2.980681926644120350e-01,0.000000000000000000e+00,-6.118759085376834599e-05
9.080000000000001137e+01,2.980681215756336155e-01,2.980621035421167631e-01,2.980682881400788520e-01,2.980681215756336155e-01,2.980681934200091199e-01,0.000000000000000000e+00,-6.089877892408547473e-05
9.085000000000000853e+01,2.980681329968824511e-01,2.980621329774439943e-01,2.980682881400788520e-01,2.980681329968824511e-01,2.980681941105411958e-01,0.000000000000000000e+00,-6.061133097182575804e-05
9.090000000000000568e+01,2.980681428654874954e-01,2.980621622145156469e-01,2.980682881400788520e-01,2.980681428654874954e-01,2.980681947385699915e-01,0.000000000000000000e+00,-6.032524054387442675e-05
9.095000000000000284e+01,2.980681510289516223e-01,2.980621912577842703e-01,2.980682881400788520e-01,2.980681510289516223e-01,2.980681953079060698e-01,0.000000000000000000e+00,-6.004050121811071111e-05
9.100000000000000000e+01,2.980681573716388866e-01,2.980622201128391158e-01,2.980682881400788520e-01,2.980681573716388866e-01,2.980681958234994156e-01,0.000000000000000000e+00,-5.975710660337355966e-05
9.105000000000001137e+01,2.980681618168419811e-01,2.980622487862720216e-01,2.980682881400788520e-01,2.980681618168419811e-01,2.980681962913059868e-01,0.000000000000000000e+00,-5.947505033941432738e-05
9.110000000000000853e+01,2.980681643279869952e-01,2.980622772855231473e-01,2.980682881400788520e-01,2.980681643279869952e-01,2.980681967181328385e-01,0.000000000000000000e+00,-5.919432609683608068e-05
9.115000000000000568e+01,2.980681649089592100e-01,2.980623056187087783e-01,2.980682881400788520e-01,2.980681649089592100e-01,2.980681971114664819e-01,0.000000000000000000e+00,-5.891492757701520278e-05
9.120000000000000284e+01,2.980681636035523163e-01,2.980623337944374729e-01,2.980682881400788520e-01,2.980681636035523163e-01,2.980681974792886990e-01,0.000000000000000000e+00,-5.863684851200708851e-05
9.125000000000000000e+01,2.980681604940642049e-01,2.980623618216174942e-01,2.980682881400788520e-01,2.980681604940642049e-01,2.980681978298839740e-01,0.000000000000000000e+00,-5.836008266443349566e-05
9.130000000000001137e+01,2.980681556990796288e-01,2.980623897092611330e-01,2.980682881400788520e-01,2.980681556990796288e-01,2.980681981716438722e-01,0.000000000000000000e+00,-5.808462382735111258e-05
9.135000000000000853e+01,2.980681493704998575e-01,2.980624174662901971e-01,2.980682881400788520e-01,2.980681493704998575e-01,2.980681985128725842e-01,0.000000000000000000e+00,-5.781046582410249394e-05
9.140000000000000568e+01,2.980681416898926517e-01,2.980624451013477172e-01,2.980682881400788520e-01,2.980681416898926517e-01,2.980681988615985212e-01,0.000000000000000000e+00,-5.753760250814865312e-05
9.145000000000000284e+01,2.980681328642522110e-01,2.980624726226194232e-01,2.980682881400788520e-01,2.980681328642522110e-01,2.980681992253956802e-01,0.000000000000000000e+00,-5.726602776288488341e-05
9.150000000000000000e+01,2.980681231212696236e-01,2.980625000376696532e-01,2.980682881400788520e-01,2.980681231212696236e-01,2.980681996112198306e-01,0.000000000000000000e+00,-5.699573550144187463e-05
9.155000000000001137e+01,2.980681127042238421e-01,2.980625273532950259e-01,2.980682881400788520e-01,2.980681127042238421e-01,2.980682000252616870e-01,0.000000000000000000e+00,-5.672671966647112242e-05
9.160000000000000853e+01,2.980681018666096471e-01,2.980625545753989303e-01,2.980682881400788520e-01,2.980681018666096471e-01,2.980682004728219536e-01,0.000000000000000000e+00,-5.645897422992068816e-05
9.165000000000000568e+01,2.980680908666248907e-01,2.980625817088893292e-01,2.980682881400788520e-01,2.980680908666248907e-01,2.980682009582086289e-01,0.000000000000000000e+00,-5.619249319279872765e-05
9.170000000000000284e+01,2.980680799616383103e-01,2.980626087576022654e-01,2.980682881400788520e-01,2.980680799616383103e-01,2.980682014846607331e-01,0.000000000000000000e+00,-5.592727058493146336e-05
9.175000000000000000e+01,2.980680694027589284e-01,2.980626357242513458e-01,2.980682881400788520e-01,2.980680694027589284e-01,2.980682020542978483e-01,0.000000000000000000e+00,-5.566330046471503758e-05
9.180000000000001137e+01,2.980680594296253316e-01,2.980626626104053156e-01,2.980682881400788520e-01,2.980680594296253316e-01,2.980682026680971930e-01,0.000000000000000000e+00,-5.540057691886550228e-05
9.185000000000000853e+01,2.980680502655232433e-01,2.980626894164919993e-01,2.980682881400788520e-01,2.980680502655232433e-01,2.980682033258982289e-01,0.000000000000000000e+00,-5.513909406216935087e-05
9.190000000000000568e+01,2.980680421129341950e-01,2.980627161418293869e-01,2.980682881400788520e-01,2.980680421129341950e-01,2.980682040264331367e-01,0.000000000000000000e+00,-5.487884603723555444e-05
9.195000000000000284e+01,2.980680351496047265e-01,2.980627427846816446e-01,2.980682881400788520e-01,2.980680351496047265e-01,2.980682047673830493e-01,0.000000000000000000e+00,-5.461982701425389307e-05
9.200000000000000000e+01,2.980680295252138290e-01,2.980627693423385516e-01,2.980682881400788520e-01,2.980680295252138290e-01,2.980682055454575985e-01,0.000000000000000000e+00,-5.436203119075970431e-05
9.205000000000001137e+01,2.980680253587008610e-01,2.980627958112160303e-01,2.980682881400788520e-01,2.980680253587008610e-01,2.980682063564951689e-01,0.000000000000000000e+00,-5.410545279140897899e-05
9.210000000000000853e+01,2.980680227363015078e-01,2.980628221869747740e-01,2.980682881400788520e-01,2.980680227363015078e-01,2.980682071955815804e-01,0.000000000000000000e+00,-5.385008606776278114e-05
9.215000000000000568e+01,2.980680217103224283e-01,2.980628484646536402e-01,2.980682881400788520e-01,2.980680217103224283e-01,2.980682080571834813e-01,0.000000000000000000e+00,-5.359592529808541024e-05
9.220000000000000284e+01,2.980680222986679118e-01,2.980628746388146455e-01,2.980682881400788520e-01,2.980680222986679118e-01,2.980682089352933994e-01,0.000000000000000000e+00,-5.334296478715612271e-05
9.225000000000000000e+01,2.980680244851161564e-01,2.980629007036956213e-01,2.980682881400788520e-01,2.980680244851161564e-01,2.980682098235822308e-01,0.000000000000000000e+00,-5.309119886609336921e-05
9.230000000000001137e+01,2.980680282203246878e-01,2.980629266533668664e-01,2.980682881400788520e-01,2.980680282203246878e-01,2.980682107155560590e-01,0.000000000000000000e+00,-5.284062189219578280e-05
9.235000000000000853e+01,2.980680334235300544e-01,2.980629524818876330e-01,2.980682881400788520e-01,2.980680334235300544e-01,2.980682116047124741e-01,0.000000000000000000e+00,-5.259122824879678749e-05
9.240000000000000568e+01,2.980680399848910089e-01,2.980629781834593928e-01,2.980682881400788520e-01,2.980680399848910089e-01,2.980682124846938952e-01,0.000000000000000000e+00,-5.234301234513303702e-05
9.245000000000000284e+01,2.980680477684117813e-01,2.980630037525716092e-01,2.980682881400788520e-01,2.980680477684117813e-01,2.980682133494332309e-01,0.000000000000000000e+00,-5.209596861622772085e-05
9.250000000000000000e+01,2.980680566153697808e-01,2.980630291841369073e-01,2.980682881400788520e-01,2.980680566153697808e-01,2.980682141932891605e-01,0.000000000000000000e+00,-5.185009152278658242e-05
9.255000000000001137e+01,2.980680663481630188e-01,2.980630544736129206e-01,2.980682881400788520e-01,2.980680663481630188e-01,2.980682150111680362e-01,0.000000000000000000e+00,-5.160537555110484035e-05
9.260000000000000853e+01,2.980680767744833259e-01,2.980630796171080399e-01,2.980682881400788520e-01,2.980680767744833259e-01,2.980682157986293546e-01,0.000000000000000000e+00,-5.136181521298619857e-05
9.265000000000000568e+01,2.980680876917181643e-01,2.980631046114686211e-01,2.980682881400788520e-01,2.980680876917181643e-01,2.980682165519731863e-01,0.000000000000000000e+00,-5.111940504566935093e-05
9.270000000000000284e+01,2.980680988914788387e-01,2.980631294543463206e-01,2.980682881400788520e-01,2.980680988914788387e-01,2.980682172683075115e-01,0.000000000000000000e+00,-5.087813961176262419e-05
9.275000000000000000e+01,2.980681101641528552e-01,2.980631541442446131e-01,2.980682881400788520e-01,2.980681101641528552e-01,2.980682179455945713e-01,0.000000000000000000e+00,-5.063801349918485508e-05
9.280000000000001137e+01,2.980681213033799515e-01,2.980631786805433836e-01,2.980682881400788520e-01,2.980681213033799515e-01,2.980682185826754593e-01,0.000000000000000000e+00,-5.039902132110949968e-05
9.285000000000000853e+01,2.980681321103553771e-01,2.980632030635014806e-01,2.980682881400788520e-01,2.980681321103553771e-01,2.980682191792730640e-01,0.000000000000000000e+00,-5.016115771591199543e-05
9.290000000000000568e+01,2.980681423978685518e-01,2.980632272942386196e-01,2.980682881400788520e-01,2.980681423978685518e-01,2.980682197359733054e-01,0.000000000000000000e+00,-4.992441734711732638e-05
9.295000000000000284e+01,2.980681519939953894e-01,2.980632513746963586e-01,2.980682881400788520e-01,2.980681519939953894e-01,2.980682202541866666e-01,0.000000000000000000e+00,-4.968879490334775109e-05
9.300000000000000000e+01,2.980681607453701809e-01,2.980632753075805885e-01,2.980682881400788520e-01,2.980681607453701809e-01,2.980682207360904057e-01,0.000000000000000000e+00,-4.945428509826799623e-05
9.305000000000001137e+01,2.980681685199758069e-01,2.980632990962868711e-01,2.980682881400788520e-01,2.980681685199758069e-01,2.980682211845538943e-01,0.000000000000000000e+00,-4.922088267052783452e-05
9.310000000000000853e+01,2.980681752094012649e-01,2.980633227448109546e-01,2.980682881400788520e-01,2.980681752094012649e-01,2.980682216030492993e-01,0.000000000000000000e+00,-4.898858238370022418e-05
9.315000000000000568e+01,2.980681807305314845e-01,2.980633462576473547e-01,2.980682881400788520e-01,2.980681807305314845e-01,2.980682219955499423e-01,0.000000000000000000e+00,-4.875737902621477964e-05
9.320000000000000284e+01,2.980681850266446720e-01,2.980633696396783883e-01,2.980682881400788520e-01,2.980681850266446720e-01,2.980682223664195551e-01,0.000000000000000000e+00,-4.852726741128569237e-05
9.325000000000000000e+01,2.980681880679101337e-01,2.980633928960570445e-01,2.980682881400788520e-01,2.980681880679101337e-01,2.980682227202947066e-01,0.000000000000000000e+00,-4.829824237683372933e-05
9.330000000000001137e+01,2.980681898512896888e-01,2.980634160320860260e-01,2.980682881400788520e-01,2.980681898512896888e-01,2.980682230619645656e-01,0.000000000000000000e+00,-4.807029878540233607e-05
9.335000000000000853e+01,2.980681903998613214e-01,2.980634390530971234e-01,2.980682881400788520e-01,2.980681903998613214e-01,2.980682233962495542e-01,0.000000000000000000e+00,-4.784343152406768856e-05
9.340000000000000568e+01,2.980681897615963805e-01,2.980634619643330319e-01,2.980682881400788520e-01,2.980681897615963805e-01,2.980682237278834967e-01,0.000000000000000000e+00,-4.761763550434198919e-05
9.345000000000000284e+01,2.980681880076309631e-01,2.980634847708347746e-01,2.980682881400788520e-01,2.980681880076309631e-01,2.980682240614009881e-01,0.000000000000000000e+00,-4.739290566207262912e-05
9.350000000000000000e+01,2.980681852300854917e-01,2.980635074773372306e-01,2.980682881400788520e-01,2.980681852300854917e-01,2.980682244010329218e-01,0.000000000000000000e+00,-4.716923695733466263e-05
9.355000000000001137e+01,2.980681815394922718e-01,2.980635300881756544e-01,2.980682881400788520e-01,2.980681815394922718e-01,2.980682247506131199e-01,0.000000000000000000e+00,-4.694662437431964917e-05
9.360000000000000853e+01,2.980681770619005855e-01,2.980635526072047958e-01,2.980682881400788520e-01,2.980681770619005855e-01,2.980682251134968985e-01,0.000000000000000000e+00,-4.672506292121979970e-05
9.365000000000000568e+01,2.980681719357312631e-01,2.980635750377317872e-01,2.980682881400788520e-01,2.980681719357312631e-01,2.980682254924948427e-01,0.000000000000000000e+00,-4.650454763010876180e-05
9.370000000000000284e+01,2.980681663084598920e-01,2.980635973824657947e-01,2.980682881400788520e-01,2.980681663084598920e-01,2.980682258898214587e-01,0.000000000000000000e+00,-4.628507355682031103e-05
9.375000000000000000e+01,2.980681603332054341e-01,2.980636196434829910e-01,2.980682881400788520e-01,2.980681603332054341e-01,2.980682263070610905e-01,0.000000000000000000e+00,-4.606663578082402684e-05
9.380000000000001137e+01,2.980681541653037447e-01,2.980636418222092909e-01,2.980682881400788520e-01,2.980681541653037447e-01,2.980682267451498224e-01,0.000000000000000000e+00,-4.584922940509980968e-05
9.385000000000000853e+01,2.980681479589425420e-01,2.980636639194196302e-01,2.980682881400788520e-01,2.980681479589425420e-01,2.980682272043752024e-01,0.000000000000000000e+00,-4.563284955601243885e-05
9.390000000000000568e+01,2.980681418639293256e-01,2.980636859352534529e-01,2.980682881400788520e-01,2.980681418639293256e-01,2.980682276843917844e-01,0.000000000000000000e+00,-4.541749138318430746e-05
9.395000000000000284e+01,2.980681360226612453e-01,2.980637078692464637e-01,2.980682881400788520e-01,2.980681360226612453e-01,2.980682281842524373e-01,0.000000000000000000e+00,-4.520315005937002771e-05
9.400000000000000000e+01,2.980681305673557602e-01,2.980637297203758695e-01,2.980682881400788520e-01,2.980681305673557602e-01,2.980682287024539190e-01,0.000000000000000000e+00,-4.498982078033004676e-05
9.405000000000001137e+01,2.980681256175963800e-01,2.980637514871187776e-01,2.980682881400788520e-01,2.980681256175963800e-01,2.980682292369952746e-01,0.000000000000000000e+00,-4.477749876470649203e-05
9.410000000000000853e+01,2.980681212782365641e-01,2.980637731675216950e-01,2.980682881400788520e-01,2.980681212782365641e-01,2.980682297854471141e-01,0.000000000000000000e+00,-4.456617925389991101e-05
9.415000000000000568e+01,2.980681176376962505e-01,2.980637947592784109e-01,2.980682881400788520e-01,2.980681176376962505e-01,2.980682303450296056e-01,0.000000000000000000e+00,-4.435585751194622781e-05
9.420000000000000284e+01,2.980681147666754960e-01,2.980638162598145402e-01,2.980682881400788520e-01,2.980681147666754960e-01,2.980682309126970742e-01,0.000000000000000000e+00,-4.414652882539660007e-05
9.425000000000000000e+01,2.980681127172993827e-01,2.980638376663762856e-01,2.980682881400788520e-01,2.980681127172993827e-01,2.980682314852265979e-01,0.000000000000000000e+00,-4.393818850319781104e-05
9.430000000000001137e+01,2.980681115226971878e-01,2.980638589761210877e-01,2.980682881400788520e-01,2.980681115226971878e-01,2.980682320593087131e-01,0.000000000000000000e+00,-4.373083187657387480e-05
9.435000000000000853e+01,2.980681111970107655e-01,2.980638801862071641e-01,2.980682881400788520e-01,2.980681111970107655e-01,2.980682326316370090e-01,0.000000000000000000e+00,-4.352445429890972164e-05
9.440000000000000568e+01,2.980681117358155441e-01,2.980639012938804955e-01,2.980682881400788520e-01,2.980681117358155441e-01,2.980682331989950584e-01,0.000000000000000000e+00,-4.331905114563435496e-05
9.445000000000000284e+01,2.980681131169296005e-01,2.980639222965564827e-01,2.980682881400788520e-01,2.980681131169296005e-01,2.980682337583379082e-01,0.000000000000000000e+00,-4.311461781410655603e-05
9.450000000000000000e+01,2.980681153015786733e-01,2.980639431918943316e-01,2.980682881400788520e-01,2.980681153015786733e-01,2.980682343068666862e-01,0.000000000000000000e+00,-4.291114972350032448e-05
9.455000000000001137e+01,2.980681182358771997e-01,2.980639639778628336e-01,2.980682881400788520e-01,2.980681182358771997e-01,2.980682348420943262e-01,0.000000000000000000e+00,-4.270864231469065082e-05
9.460000000000000853e+01,2.980681218525806364e-01,2.980639846527953774e-01,2.980682881400788520e-01,2.980681218525806364e-01,2.980682353619004132e-01,0.000000000000000000e+00,-4.250709105014048838e-05
9.465000000000000568e+01,2.980681260730582705e-01,2.980640052154338582e-01,2.980682881400788520e-01,2.980681260730582705e-01,2.980682358645752039e-01,0.000000000000000000e+00,-4.230649141378676977e-05
9.470000000000000284e+01,2.980681308094348947e-01,2.980640256649597641e-01,2.980682881400788520e-01,2.980681308094348947e-01,2.980682363488508790e-01,0.000000000000000000e+00,-4.210683891092731779e-05
9.475000000000000000e+01,2.980681359668450603e-01,2.980640460010131054e-01,2.980682881400788520e-01,2.980681359668450603e-01,2.980682368139199179e-01,0.000000000000000000e+00,-4.190812906810708558e-05
9.480000000000001137e+01,2.980681414457452827e-01,2.980640662236974103e-01,2.980682881400788520e-01,2.980681414457452827e-01,2.980682372594407048e-01,0.000000000000000000e+00,-4.171035743300498618e-05
9.485000000000000853e+01,2.980681471442299113e-01,2.980640863335731194e-01,2.980682881400788520e-01,2.980681471442299113e-01,2.980682376855305904e-01,0.000000000000000000e+00,-4.151351957431980062e-05
9.490000000000000568e+01,2.980681529602968172e-01,2.980641063316379347e-01,2.980682881400788520e-01,2.980681529602968172e-01,2.980682380927461295e-01,0.000000000000000000e+00,-4.131761108165666870e-05
9.495000000000000284e+01,2.980681587940151034e-01,2.980641262192962326e-01,2.980682881400788520e-01,2.980681587940151034e-01,2.980682384820527719e-01,0.000000000000000000e+00,-4.112262756541326810e-05
9.500000000000000000e+01,2.980681645495487087e-01,2.980641459983182084e-01,2.980682881400788520e-01,2.980681645495487087e-01,2.980682388547838957e-01,0.000000000000000000e+00,-4.092856465666646108e-05
9.505000000000001137e+01,2.980681701369961578e-01,2.980641656707905263e-01,2.980682881400788520e-01,2.980681701369961578e-01,2.980682392125912350e-01,0.000000000000000000e+00,-4.073541800705949672e-05
9.510000000000000853e+01,2.980681754740131528e-01,2.980641852390591429e-01,2.980682881400788520e-01,2.980681754740131528e-01,2.980682395573879817e-01,0.000000000000000000e+00,-4.054318328868926076e-05
9.515000000000000568e+01,2.980681804871895269e-01,2.980642047056674682e-01,2.980682881400788520e-01,2.980681804871895269e-01,2.980682398912868347e-01,0.000000000000000000e+00,-4.035185619399483308e-05
9.520000000000000284e+01,2.980681851131612992e-01,2.980642240732902515e-01,2.980682881400788520e-01,2.980681851131612992e-01,2.980682402165338307e-01,0.000000000000000000e+00,-4.016143243564787493e-05
9.525000000000000000e+01,2.980681892994431204e-01,2.980642433446661355e-01,2.980682881400788520e-01,2.980681892994431204e-01,2.980682405354407871e-01,0.000000000000000000e+00,-3.997190774644308382e-05
9.530000000000001137e+01,2.980681930049763895e-01,2.980642625225302100e-01,2.980682881400788520e-01,2.980681930049763895e-01,2.980682408503181335e-01,0.000000000000000000e+00,-3.978327787919171810e-05
9.535000000000000853e+01,2.980681962003930430e-01,2.980642816095486203e-01,2.980682881400788520e-01,2.980681962003930430e-01,2.980682411634092976e-01,0.000000000000000000e+00,-3.959553860661711375e-05
9.540000000000000568e+01,2.980681988680032313e-01,2.980643006082569491e-01,2.980682881400788520e-01,2.980681988680032313e-01,2.980682414768290878e-01,0.000000000000000000e+00,-3.940868572125174615e-05
9.545000000000000284e+01,2.980682010015209271e-01,2.980643195210040952e-01,2.980682881400788520e-01,2.980682010015209271e-01,2.980682417925076266e-01,0.000000000000000000e+00,-3.922271503533824243e-05
9.550000000000000000e+01,2.980682026055475053e-01,2.980643383499023691e-01,2.980682881400788520e-01,2.980682026055475053e-01,2.980682421121404468e-01,0.000000000000000000e+00,-3.903762238073249448e-05
9.555000000000001137e+01,2.980682036948374969e-01,2.980643570967865252e-01,2.980682881400788520e-01,2.980682036948374969e-01,2.980682424371474126e-01,0.000000000000000000e+00,-3.885340360881027520e-05
9.560000000000000853e+01,2.980682042933764930e-01,2.980643757631807333e-01,2.980682881400788520e-01,2.980682042933764930e-01,2.980682427686398017e-01,0.000000000000000000e+00,-3.867005459037751406e-05
9.565000000000000568e+01,2.980682044333023972e-01,2.980643943502758741e-01,2.980682881400788520e-01,2.980682044333023972e-01,2.980682431073974348e-01,0.000000000000000000e+00,-3.848757121558318817e-05
9.570000000000000284e+01,2.980682041537054960e-01,2.980644128589164943e-01,2.980682881400788520e-01,2.980682041537054960e-01,2.980682434538559078e-01,0.000000000000000000e+00,-3.830594939383662482e-05
9.575000000000000000e+01,2.980682034993428764e-01,2.980644312895981973e-01,2.980682881400788520e-01,2.980682034993428764e-01,2.980682438081035390e-01,0.000000000000000000e+00,-3.812518505372802942e-05
9.580000000000001137e+01,2.980682025193032159e-01,2.980644496424746936e-01,2.980682881400788520e-01,2.980682025193032159e-01,2.980682441698890295e-01,0.000000000000000000e+00,-3.794527414295203571e-05
9.585000000000000853e+01,2.980682012656580282e-01,2.980644679173751199e-01,2.980682881400788520e-01,2.980682012656580282e-01,2.980682445386379498e-01,0.000000000000000000e+00,-3.776621262823553853e-05
9.590000000000000568e+01,2.980681997921333926e-01,2.980644861138292967e-01,2.980682881400788520e-01,2.980681997921333926e-01,2.980682449134788303e-01,0.000000000000000000e+00,-3.758799649526735624e-05
9.595000000000000284e+01,2.980681981528334745e-01,2.980645042311020898e-01,2.980682881400788520e-01,2.980681981528334745e-01,2.980682452932769677e-01,0.000000000000000000e+00,-3.741062174863206050e-05
9.600000000000000000e+01,2.980681964010453711e-01,2.980645222682339335e-01,2.980682881400788520e-01,2.980681964010453711e-01,2.980682456766750588e-01,0.000000000000000000e+00,-3.723408441174516127e-05
9.605000000000001137e+01,2.980681945881495931e-01,2.980645402240871267e-01,2.980682881400788520e-01,2.980681945881495931e-01,2.980682460621398300e-01,0.000000000000000000e+00,-3.705838052679105661e-05
9.610000000000000853e+01,2.980681927626575023e-01,2.980645580973969033e-01,2.980682881400788520e-01,2.980681927626575023e-01,2.980682464480123861e-01,0.000000000000000000e+00,-3.688350615466292720e-05
9.615000000000000568e+01,2.980681909693914666e-01,2.980645758868243345e-01,2.980682881400788520e-01,2.980681909693914666e-01,2.980682468325618339e-01,0.000000000000000000e+00,-3.670945737490234628e-05
9.620000000000000284e+01,2.980681892488197815e-01,2.980645935910111177e-01,2.980682881400788520e-01,2.980681892488197815e-01,2.980682472140396833e-01,0.000000000000000000e+00,-3.653623028564138327e-05
9.625000000000000000e+01,2.980681876365528504e-01,2.980646112086338673e-01,2.980682881400788520e-01,2.980681876365528504e-01,2.980682475907342477e-01,0.000000000000000000e+00,-3.636382100354367734e-05
9.630000000000001137e+01,2.980681861630019580e-01,2.980646287384562942e-01,2.980682881400788520e-01,2.980681861630019580e-01,2.980682479610226587e-01,0.000000000000000000e+00,-3.619222566374479959e-05
9.635000000000000853e+01,2.980681848531985256e-01,2.980646461793781121e-01,2.980682881400788520e-01,2.980681848531985256e-01,2.980682483234201041e-01,0.000000000000000000e+00,-3.602144041979262184e-05
9.640000000000000568e+01,2.980681837267663004e-01,2.980646635304795566e-01,2.980682881400788520e-01,2.980681837267663004e-01,2.980682486766239592e-01,0.000000000000000000e+00,-3.585146144358466335e-05
9.645000000000000284e+01,2.980681827980353749e-01,2.980646807910598550e-01,2.980682881400788520e-01,2.980681827980353749e-01,2.980682490195524226e-01,0.000000000000000000e+00,-3.568228492530423133e-05
9.650000000000000000e+01,2.980681820762844936e-01,2.980646979606687008e-01,2.980682881400788520e-01,2.980681820762844936e-01,2.980682493513760467e-01,0.000000000000000000e+00,-3.551390707335357305e-05
9.655000000000001137e+01,2.980681815660929379e-01,2.980647150391302902e-01,2.980682881400788520e-01,2.980681815660929379e-01,2.980682496715417185e-01,0.000000000000000000e+00,-3.534632411428340949e-05
9.660000000000000853e+01,2.980681812677841713e-01,2.980647320265592537e-01,2.980682881400788520e-01,2.980681812677841713e-01,2.980682499797885354e-01,0.000000000000000000e+00,-3.517953229271933836e-05
9.665000000000000568e+01,2.980681811779394841e-01,2.980647489233675951e-01,2.980682881400788520e-01,2.980681811779394841e-01,2.980682502761547448e-01,0.000000000000000000e+00,-3.501352787128443562e-05
9.670000000000000284e+01,2.980681812899605432e-01,2.980647657302633591e-01,2.980682881400788520e-01,2.980681812899605432e-01,2.980682505609764110e-01,0.000000000000000000e+00,-3.484830713051687641e-05
9.675000000000000000e+01,2.980681815946584767e-01,2.980647824482404729e-01,2.980682881400788520e-01,2.980681815946584767e-01,2.980682508348773685e-01,0.000000000000000000e+00,-3.468386636878404594e-05
9.680000000000001137e+01,2.980681820808492866e-01,2.980647990785605383e-01,2.980682881400788520e-01,2.980681820808492866e-01,2.980682510987507361e-01,0.000000000000000000e+00,-3.452020190219202891e-05
9.685000000000000853e+01,2.980681827359348279e-01,2.980648156227267975e-01,2.980682881400788520e-01,2.980681827359348279e-01,2.980682513537332157e-01,0.000000000000000000e+00,-3.435731006449068087e-05
9.690000000000000568e+01,2.980681835464512042e-01,2.980648320824516029e-01,2.980682881400788520e-01,2.980681835464512042e-01,2.980682516011722849e-01,0.000000000000000000e+00,-3.419518720697415265e-05
9.695000000000000284e+01,2.980681844985693107e-01,2.980648484596176706e-01,2.980682881400788520e-01,2.980681844985693107e-01,2.980682518425875061e-01,0.000000000000000000e+00,-3.403382969837837226e-05
9.700000000000000000e+01,2.980681855785328183e-01,2.980648647562348930e-01,2.980682881400788520e-01,2.980681855785328183e-01,2.980682520796273383e-01,0.000000000000000000e+00,-3.387323392477408835e-05
9.705000000000001137e+01,2.980681867730245460e-01,2.980648809743930983e-01,2.980682881400788520e-01,2.980681867730245460e-01,2.980682523140220086e-01,0.000000000000000000e+00,-3.371339628945735904e-05
9.710000000000000853e+01,2.980681880694522334e-01,2.980648971162133121e-01,2.980682881400788520e-01,2.980681880694522334e-01,2.980682525475346067e-01,0.000000000000000000e+00,-3.355431321283753346e-05
9.715000000000000568e+01,2.980681894561513223e-01,2.980649131837977417e-01,2.980682881400788520e-01,2.980681894561513223e-01,2.980682527819110139e-01,0.000000000000000000e+00,-3.339598113232286847e-05
9.720000000000000284e+01,2.980681909225020854e-01,2.980649291791801492e-01,2.980682881400788520e-01,2.980681909225020854e-01,2.980682530188303314e-01,0.000000000000000000e+00,-3.323839650220508142e-05
9.725000000000000000e+01,2.980681924589646536e-01,2.980649451042783893e-01,2.980682881400788520e-01,2.980681924589646536e-01,2.980682532598577517e-01,0.000000000000000000e+00,-3.308155579354416724e-05
9.730000000000001137e+01,2.980681940570360511e-01,2.980649609608502781e-01,2.980682881400788520e-01,2.980681940570360511e-01,2.980682535063996497e-01,0.000000000000000000e+00,-3.292545549405238202e-05
9.735000000000000853e+01,2.980681957091375067e-01,2.980649767504531811e-01,2.980682881400788520e-01,2.980681957091375067e-01,2.980682537596640036e-01,0.000000000000000000e+00,-3.277009210798023241e-05
9.740000000000000568e+01,2.980681974084422592e-01,2.980649924744099288e-01,2.980682881400788520e-01,2.980681974084422592e-01,2.980682540206255338e-01,0.000000000000000000e+00,-3.261546215600371175e-05
9.745000000000000284e+01,2.980681991486553439e-01,2.980650081337802848e-01,2.980682881400788520e-01,2.980681991486553439e-01,2.980682542899978360e-01,0.000000000000000000e+00,-3.246156217511482283e-05
9.750000000000000000e+01,2.980682009237588526e-01,2.980650237293401283e-01,2.980682881400788520e-01,2.980682009237588526e-01,2.980682545682119544e-01,0.000000000000000000e+00,-3.230838871851483813e-05
9.755000000000001137e+01,2.980682027277379298e-01,2.980650392615678546e-01,2.980682881400788520e-01,2.980682027277379298e-01,2.980682548554033917e-01,0.000000000000000000e+00,-3.215593835551199860e-05
9.760000000000000853e+01,2.980682045543008307e-01,2.980650547306392673e-01,2.980682881400788520e-01,2.980682045543008307e-01,2.980682551514063916e-01,0.000000000000000000e+00,-3.200420767142378637e-05
9.765000000000000568e+01,2.980682063966091366e-01,2.980650701364302435e-01,2.980682881400788520e-01,2.980682063966091366e-01,2.980682554557569919e-01,0.000000000000000000e+00,-3.185319326748381214e-05
9.770000000000000284e+01,2.980682082470319516e-01,2.980650854785275028e-01,2.980682881400788520e-01,2.980682082470319516e-01,2.980682557677035716e-01,0.000000000000000000e+00,-3.170289176075471982e-05
9.775000000000000000e+01,2.980682100969365145e-01,2.980651007562473698e-01,2.980682881400788520e-01,2.980682100969365145e-01,2.980682560862257802e-01,0.000000000000000000e+00,-3.155329978404627510e-05
9.780000000000001137e+01,2.980682119365286042e-01,2.980651159686614760e-01,2.980682881400788520e-01,2.980682119365286042e-01,2.980682564100600729e-01,0.000000000000000000e+00,-3.140441398583957290e-05
9.785000000000000853e+01,2.980682137547504551e-01,2.980651311146292892e-01,2.980682881400788520e-01,2.980682137547504551e-01,2.980682567377323511e-01,0.000000000000000000e+00,-3.125623103021706571e-05
9.790000000000000568e+01,2.980682155392458399e-01,2.980651461928363055e-01,2.980682881400788520e-01,2.980682155392458399e-01,2.980682570675959875e-01,0.000000000000000000e+00,-3.110874759679777571e-05
9.795000000000000284e+01,2.980682172763964854e-01,2.980651612018365704e-01,2.980682881400788520e-01,2.980682172763964854e-01,2.980682573978746253e-01,0.000000000000000000e+00,-3.096196038067813801e-05
9.800000000000000000e+01,2.980682189514322067e-01,2.980651761400994193e-01,2.980682881400788520e-01,2.980682189514322067e-01,2.980682577267086408e-01,0.000000000000000000e+00,-3.081586609237874595e-05
9.805000000000001137e+01,2.980682205486158698e-01,2.980651910060579945e-01,2.980682881400788520e-01,2.980682205486158698e-01,2.980682580522037717e-01,0.000000000000000000e+00,-3.067046145779359697e-05
9.810000000000000853e+01,2.980682220514990211e-01,2.980652057981590386e-01,2.980682881400788520e-01,2.980682220514990211e-01,2.980682583724808543e-01,0.000000000000000000e+00,-3.052574321814530817e-05
9.815000000000000568e+01,2.980682234432438515e-01,2.980652205149124101e-01,2.980682881400788520e-01,2.980682234432438515e-01,2.980682586857253957e-01,0.000000000000000000e+00,-3.038170812994250389e-05
9.820000000000000284e+01,2.980682247070025603e-01,2.980652351549392121e-01,2.980682881400788520e-01,2.980682247070025603e-01,2.980682589902357016e-01,0.000000000000000000e+00,-3.023835296493998813e-05
9.825000000000000000e+01,2.980682258263445683e-01,2.980652497170168669e-01,2.980682881400788520e-01,2.980682258263445683e-01,2.980682592844678402e-01,0.000000000000000000e+00,-3.009567451010040112e-05
9.830000000000001137e+01,2.980682267857194256e-01,2.980652642001204167e-01,2.980682881400788520e-01,2.980682267857194256e-01,2.980682595670772206e-01,0.000000000000000000e+00,-2.995366956755727512e-05
9.835000000000000853e+01,2.980682275709407580e-01,2.980652786034589385e-01,2.980682881400788520e-01,2.980682275709407580e-01,2.980682598369543967e-01,0.000000000000000000e+00,-2.981233495457803937e-05
9.840000000000000568e+01,2.980682281696770963e-01,2.980652929265053541e-01,2.980682881400788520e-01,2.980682281696770963e-01,2.980682600932557103e-01,0.000000000000000000e+00,-2.967166750352589352e-05
9.845000000000000284e+01,2.980682285719333802e-01,2.980653071690205769e-01,2.980682881400788520e-01,2.980682285719333802e-01,2.980682603354267712e-01,0.000000000000000000e+00,-2.953166406182096938e-05
9.850000000000000000e+01,2.980682287705070377e-01,2.980653213310691663e-01,2.980682881400788520e-01,2.980682287705070377e-01,2.980682605632183346e-01,0.000000000000000000e+00,-2.939232149189880268e-05
9.855000000000001137e+01,2.980682287614029313e-01,2.980653354130279320e-01,2.980682881400788520e-01,2.980682287614029313e-01,2.980682607766950709e-01,0.000000000000000000e+00,-2.925363667116617547e-05
9.860000000000000853e+01,2.980682285441915158e-01,2.980653494155865446e-01,2.980682881400788520e-01,2.980682285441915158e-01,2.980682609762357327e-01,0.000000000000000000e+00,-2.911560649195391273e-05
9.865000000000000568e+01,2.980682281222972185e-01,2.980653633397395419e-01,2.980682881400788520e-01,2.980682281222972185e-01,2.980682611625256606e-01,0.000000000000000000e+00,-2.897822786146523705e-05
9.870000000000000284e+01,2.980682275032031092e-01,2.980653771867712853e-01,2.980682881400788520e-01,2.980682275032031092e-01,2.980682613365414069e-01,0.000000000000000000e+00,-2.884149770172056578e-05
9.875000000000000000e+01,2.980682266985630324e-01,2.980653909582330341e-01,2.980682881400788520e-01,2.980682266985630324e-01,2.980682614995279756e-01,0.000000000000000000e+00,-2.870541294949771055e-05
9.880000000000001137e+01,2.980682257242122102e-01,2.980654046559134684e-01,2.980682881400788520e-01,2.980682257242122102e-01,2.980682616529690687e-01,0.000000000000000000e+00,-2.856997055626746206e-05
9.885000000000000853e+01,2.980682246000712632e-01,2.980654182818027742e-01,2.980682881400788520e-01,2.980682246000712632e-01,2.980682617985516147e-01,0.000000000000000000e+00,-2.843516748812510242e-05
9.890000000000000568e+01,2.980682233499413747e-01,2.980654318380520640e-01,2.980682881400788520e-01,2.980682233499413747e-01,2.980682619381246345e-01,0.000000000000000000e+00,-2.830100072571695383e-05
9.895000000000000284e+01,2.980682220011908190e-01,2.980654453269280801e-01,2.980682881400788520e-01,2.980682220011908190e-01,2.980682620736544997e-01,0.000000000000000000e+00,-2.816746726416305462e-05
9.900000000000000000e+01,2.980682205843366295e-01,2.980654587507654552e-01,2.980682881400788520e-01,2.980682205843366295e-01,2.980682622071768040e-01,0.000000000000000000e+00,-2.803456411297616598e-05
9.905000000000001137e+01,2.980682191325284558e-01,2.980654721119168626e-01,2.980682881400788520e-01,2.980682191325284558e-01,2.980682623407464593e-01,0.000000000000000000e+00,-2.790228829597705173e-05
9.910000000000000853e+01,2.980682176809433259e-01,2.980654854127026687e-01,2.980682881400788520e-01,2.980682176809433259e-01,2.980682624763877908e-01,0.000000000000000000e+00,-2.777063685120705094e-05
9.915000000000000568e+01,2.980682162661042467e-01,2.980654986553612495e-01,2.980682881400788520e-01,2.980682162661042467e-01,2.980682626160442994e-01,0.000000000000000000e+00,-2.763960683083800107e-05
9.920000000000000284e+01,2.980682149251374646e-01,2.980655118420015848e-01,2.980682881400788520e-01,2.980682149251374646e-01,2.980682627615316993e-01,0.000000000000000000e+00,-2.750919530108047382e-05
9.925000000000000000e+01,2.980682136949843741e-01,2.980655249745587376e-01,2.980682881400788520e-01,2.980682136949843741e-01,2.980682629144929541e-01,0.000000000000000000e+00,-2.737939934209101148e-05
9.930000000000001137e+01,2.980682126115873354e-01,2.980655380547534983e-01,2.980682881400788520e-01,2.980682126115873354e-01,2.980682630763582530e-01,0.000000000000000000e+00,-2.725021604787844842e-05
9.935000000000000853e+01,2.980682117090684979e-01,2.980655510840574118e-01,2.980682881400788520e-01,2.980682117090684979e-01,2.980682632483100392e-01,0.000000000000000000e+00,-2.712164252621079852e-05
9.940000000000000568e+01,2.980682110189222800e-01,2.980655640636642456e-01,2.980682881400788520e-01,2.980682110189222800e-01,2.980682634312540880e-01,0.000000000000000000e+00,-2.699367589852231866e-05
9.945000000000000284e+01,2.980682105692414319e-01,2.980655769944675071e-01,2.980682881400788520e-01,2.980682105692414319e-01,2.980682636257974694e-01,0.000000000000000000e+00,-2.686631329982222909e-05
9.950000000000000000e+01,2.980682103839974451e-01,2.980655898770459555e-01,2.980682881400788520e-01,2.980682103839974451e-01,2.980682638322338374e-01,0.000000000000000000e+00,-2.673955187860544973e-05
9.955000000000001137e+01,2.980682104823937362e-01,2.980656027116566631e-01,2.980682881400788520e-01,2.980682104823937362e-01,2.980682640505363246e-01,0.000000000000000000e+00,-2.661338879676510837e-05
9.960000000000000853e+01,2.980682108783102024e-01,2.980656154982355144e-01,2.980682881400788520e-01,2.980682108783102024e-01,2.980682642803584304e-01,0.000000000000000000e+00,-2.648782122950819662e-05
9.965000000000000568e+01,2.980682115798535814e-01,2.980656282364061438e-01,2.980682881400788520e-01,2.980682115798535814e-01,2.980682645210426807e-01,0.000000000000000000e+00,-2.636284636527461039e-05
9.970000000000000284e+01,2.980682125890285472e-01,2.980656409254958117e-01,2.980682881400788520e-01,2.980682125890285472e-01,2.980682647716363931e-01,0.000000000000000000e+00,-2.623846140565887398e-05
9.975000000000000000e+01,2.980682139015393695e-01,2.980656535645588856e-01,2.980682881400788520e-01,2.980682139015393695e-01,2.980682650309154358e-01,0.000000000000000000e+00,-2.611466356533604497e-05
9.980000000000001137e+01,2.980682155067297945e-01,2.980656661524063722e-01,2.980682881400788520e-01,2.980682155067297945e-01,2.980682652974135927e-01,0.000000000000000000e+00,-2.599145007199107167e-05
9.985000000000000853e+01,2.980682173876658680e-01,2.980656786876417774e-01,2.980682881400788520e-01,2.980682173876658680e-01,2.980682655694584238e-01,0.000000000000000000e+00,-2.586881816625220620e-05
9.990000000000000568e+01,2.980682195213623098e-01,2.980656911687014077e-01,2.980682881400788520e-01,2.980682195213623098e-01,2.980682658452115663e-01,0.000000000000000000e+00,-2.574676510162747021e-05
9.995000000000000284e+01,2.980682218791504967e-01,2.980657035938985566e-01,2.980682881400788520e-01,2.980682218791504967e-01,2.980682661227129771e-01,0.000000000000000000e+00,-2.562528814444546085e-05
1.000000000000000000e+02,2.980682244271808390e-01,2.980657159614708007e-01,2.980682881400788520e-01,2.980682244271808390e-01,2.980682663999282278e-01,0.000000000000000000e+00,-2.550438457379909763e-05
1.000500000000000114e+02,2.980682271270516659e-01,2.980657282696287380e-01,2.980682881400788520e-01,2.980682271270516659e-01,2.980682666747968557e-01,0.000000000000000000e+00,-2.538405168149263536e-05
1.001000000000000085e+02,2.980682299365509658e-01,2.980657405166046159e-01,2.980682881400788520e-01,2.980682299365509658e-01,2.980682669452818234e-01,0.000000000000000000e+00,-2.526428677199196713e-05
1.001500000000000057e+02,2.980682328104961032e-01,2.980657527007013474e-01,2.980682881400788520e-01,2.980682328104961032e-01,2.980682672094175922e-01,0.000000000000000000e+00,-2.514508716237655341e-05
1.002000000000000028e+02,2.980682357016533057e-01,2.980657648203381416e-01,2.980682881400788520e-01,2.980682357016533057e-01,2.980682674653564179e-01,0.000000000000000000e+00,-2.502645018229450905e-05
1.002500000000000000e+02,2.980682385617171026e-01,2.980657768740945235e-01,2.980682881400788520e-01,2.980682385617171026e-01,2.980682677114119272e-01,0.000000000000000000e+00,-2.490837317391900134e-05
1.003000000000000114e+02,2.980682413423277888e-01,2.980657888607489148e-01,2.980682881400788520e-01,2.980682413423277888e-01,2.980682679460981421e-01,0.000000000000000000e+00,-2.479085349190608814e-05
1.003500000000000085e+02,2.980682439961043206e-01,2.980658007793133835e-01,2.980682881400788520e-01,2.980682439961043206e-01,2.980682681681636748e-01,0.000000000000000000e+00,-2.467388850335384685e-05
1.004000000000000057e+02,2.980682464776689966e-01,2.980658126290616217e-01,2.980682881400788520e-01,2.980682464776689966e-01,2.980682683766204266e-01,0.000000000000000000e+00,-2.455747558776132718e-05
1.004500000000000028e+02,2.980682487446404960e-01,2.980658244095513165e-01,2.980682881400788520e-01,2.980682487446404960e-01,2.980682685707650159e-01,0.000000000000000000e+00,-2.444161213698882868e-05
1.005000000000000000e+02,2.980682507585724617e-01,2.980658361206389717e-01,2.980682881400788520e-01,2.980682507585724617e-01,2.980682687501944872e-01,0.000000000000000000e+00,-2.432629555521709751e-05
1.005500000000000114e+02,2.980682524858157545e-01,2.980658477624877900e-01,2.980682881400788520e-01,2.980682524858157545e-01,2.980682689148136388e-01,0.000000000000000000e+00,-2.421152325890647567e-05
1.006000000000000085e+02,2.980682538982837859e-01,2.980658593355681174e-01,2.980682881400788520e-01,2.980682538982837859e-01,2.980682690648358002e-01,0.000000000000000000e+00,-2.409729267675515590e-05
1.006500000000000057e+02,2.980682549741032195e-01,2.980658708406507817e-01,2.980682881400788520e-01,2.980682549741032195e-01,2.980682692007757262e-01,0.000000000000000000e+00,-2.398360124965639293e-05
1.007000000000000028e+02,2.980682556981342768e-01,2.980658822787929374e-01,2.980682881400788520e-01,2.980682556981342768e-01,2.980682693234359970e-01,0.000000000000000000e+00,-2.387044643065422395e-05
1.007500000000000000e+02,2.980682560623472699e-01,2.980658936513176926e-01,2.980682881400788520e-01,2.980682560623472699e-01,2.980682694338862015e-01,0.000000000000000000e+00,-2.375782568489817953e-05
1.008000000000000114e+02,2.980682560660469771e-01,2.980659049597872423e-01,2.980682881400788520e-01,2.980682560660469771e-01,2.980682695334361809e-01,0.000000000000000000e+00,-2.364573648959580228e-05
1.008500000000000085e+02,2.980682557159375912e-01,2.980659162059705602e-01,2.980682881400788520e-01,2.980682557159375912e-01,2.980682696236039986e-01,0.000000000000000000e+00,-2.353417633396404752e-05
1.009000000000000057e+02,2.980682550260265185e-01,2.980659273918069840e-01,2.980682881400788520e-01,2.980682550260265185e-01,2.980682697060789144e-01,0.000000000000000000e+00,-2.342314271917840028e-05
1.009500000000000028e+02,2.980682540173683059e-01,2.980659385193653588e-01,2.980682881400788520e-01,2.980682540173683059e-01,2.980682697826811944e-01,0.000000000000000000e+00,-2.331263315832058630e-05
1.010000000000000000e+02,2.980682527176525820e-01,2.980659495908010159e-01,2.980682881400788520e-01,2.980682527176525820e-01,2.980682698553186460e-01,0.000000000000000000e+00,-2.320264517632467701e-05
1.010500000000000114e+02,2.980682511606458918e-01,2.980659606083108648e-01,2.980682881400788520e-01,2.980682511606458918e-01,2.980682699259418200e-01,0.000000000000000000e+00,-2.309317630992090752e-05
1.011000000000000085e+02,2.980682493854980297e-01,2.980659715740880400e-01,2.980682881400788520e-01,2.980682493854980297e-01,2.980682699964987692e-01,0.000000000000000000e+00,-2.298422410757888136e-05
1.011500000000000057e+02,2.980682474359284129e-01,2.980659824902769928e-01,2.980682881400788520e-01,2.980682474359284129e-01,2.980682700688899733e-01,0.000000000000000000e+00,-2.287578612944876269e-05
1.012000000000000028e+02,2.980682453593100356e-01,2.980659933589303590e-01,2.980682881400788520e-01,2.980682453593100356e-01,2.980682701449250960e-01,0.000000000000000000e+00,-2.276785994730139785e-05
1.012500000000000000e+02,2.980682432056711018e-01,2.980660041819678807e-01,2.980682881400788520e-01,2.980682432056711018e-01,2.980682702262823502e-01,0.000000000000000000e+00,-2.266044314446750854e-05
1.013000000000000114e+02,2.980682410266364823e-01,2.980660149611397136e-01,2.980682881400788520e-01,2.980682410266364823e-01,2.980682703144713064e-01,0.000000000000000000e+00,-2.255353331577589232e-05
1.013500000000000085e+02,2.980682388743318700e-01,2.980660256979932865e-01,2.980682881400788520e-01,2.980682388743318700e-01,2.980682704108000292e-01,0.000000000000000000e+00,-2.244712806749144009e-05
1.014000000000000057e+02,2.980682368002759430e-01,2.980660363938456570e-01,2.980682881400788520e-01,2.980682368002759430e-01,2.980682705163473778e-01,0.000000000000000000e+00,-2.234122501725196782e-05
1.014500000000000028e+02,2.980682348542835758e-01,2.980660470497615289e-01,2.980682881400788520e-01,2.980682348542835758e-01,2.980682706319409125e-01,0.000000000000000000e+00,-2.223582179400568514e-05
1.015000000000000000e+02,2.980682330834064087e-01,2.980660576665374317e-01,2.980682881400788520e-01,2.980682330834064087e-01,2.980682707581411850e-01,0.000000000000000000e+00,-2.213091603794827773e-05
1.015500000000000114e+02,2.980682315309324260e-01,2.980660682446920617e-01,2.980682881400788520e-01,2.980682315309324260e-01,2.980682708952320792e-01,0.000000000000000000e+00,-2.202650540046008801e-05
1.016000000000000085e+02,2.980682302354678570e-01,2.980660787844636728e-01,2.980682881400788520e-01,2.980682302354678570e-01,2.980682710432180360e-01,0.000000000000000000e+00,-2.192258754404444773e-05
1.016500000000000057e+02,2.980682292301212177e-01,2.980660892858135180e-01,2.980682881400788520e-01,2.980682292301212177e-01,2.980682712018277170e-01,0.000000000000000000e+00,-2.181916014226545152e-05
1.017000000000000028e+02,2.980682285418082000e-01,2.980660997484361752e-01,2.980682881400788520e-01,2.980682285418082000e-01,2.980682713705241071e-01,0.000000000000000000e+00,-2.171622087968743474e-05
1.017500000000000000e+02,2.980682281906912312e-01,2.980661101717754780e-01,2.980682881400788520e-01,2.980682281906912312e-01,2.980682715485206691e-01,0.000000000000000000e+00,-2.161376745181506110e-05
1.018000000000000114e+02,2.980682281897673591e-01,2.980661205550465542e-01,2.980682881400788520e-01,2.980682281897673591e-01,2.980682717348030475e-01,0.000000000000000000e+00,-2.151179756503401343e-05
1.018500000000000085e+02,2.980682285446124014e-01,2.980661308972623047e-01,2.980682881400788520e-01,2.980682285446124014e-01,2.980682719281559367e-01,0.000000000000000000e+00,-2.141030893655333786e-05
1.019000000000000057e+02,2.980682292532867983e-01,2.980661411972647112e-01,2.980682881400788520e-01,2.980682292532867983e-01,2.980682721271941671e-01,0.000000000000000000e+00,-2.130929929434822163e-05
1.019500000000000028e+02,2.980682303064048910e-01,2.980661514537595869e-01,2.980682881400788520e-01,2.980682303064048910e-01,2.980682723303972881e-01,0.000000000000000000e+00,-2.120876637710444808e-05
1.020000000000000000e+02,2.980682316873652926e-01,2.980661616653535462e-01,2.980682881400788520e-01,2.980682316873652926e-01,2.980682725361469831e-01,0.000000000000000000e+00,-2.110870793416349536e-05
1.020500000000000114e+02,2.980682333727366906e-01,2.980661718305934182e-01,2.980682881400788520e-01,2.980682333727366906e-01,2.980682727427659828e-01,0.000000000000000000e+00,-2.100912172546905813e-05
1.021000000000000085e+02,2.980682353327900880e-01,2.980661819480058261e-01,2.980682881400788520e-01,2.980682353327900880e-01,2.980682729485579774e-01,0.000000000000000000e+00,-2.091000552151459934e-05
1.021500000000000057e+02,2.980682375321646593e-01,2.980661920161370437e-01,2.980682881400788520e-01,2.980682375321646593e-01,2.980682731518473627e-01,0.000000000000000000e+00,-2.081135710329136605e-05
1.022000000000000028e+02,2.980682399306521235e-01,2.980662020335916318e-01,2.980682881400788520e-01,2.980682399306521235e-01,2.980682733510178206e-01,0.000000000000000000e+00,-2.071317426223798764e-05
1.022500000000000000e+02,2.980682424840815914e-01,2.980662119990689640e-01,2.980682881400788520e-01,2.980682424840815914e-01,2.980682735445489562e-01,0.000000000000000000e+00,-2.061545480019038565e-05
1.023000000000000114e+02,2.980682451452844606e-01,2.980662219113972555e-01,2.980682881400788520e-01,2.980682451452844606e-01,2.980682737310501595e-01,0.000000000000000000e+00,-2.051819652933258825e-05
1.023500000000000085e+02,2.980682478651183187e-01,2.980662317695636498e-01,2.980682881400788520e-01,2.980682478651183187e-01,2.980682739092908595e-01,0.000000000000000000e+00,-2.042139727214818174e-05
1.024000000000000057e+02,2.980682505935256521e-01,2.980662415727404757e-01,2.980682881400788520e-01,2.980682505935256521e-01,2.980682740782266138e-01,0.000000000000000000e+00,-2.032505486137197882e-05
1.024500000000000028e+02,2.980682532806053220e-01,2.980662513203063968e-01,2.980682881400788520e-01,2.980682532806053220e-01,2.980682742370203697e-01,0.000000000000000000e+00,-2.022916713994249327e-05
1.025000000000000000e+02,2.980682558776716062e-01,2.980662610118625655e-01,2.980682881400788520e-01,2.980682558776716062e-01,2.980682743850586180e-01,0.000000000000000000e+00,-2.013373196095447561e-05
1.025500000000000114e+02,2.980682583382788797e-01,2.980662706472432255e-01,2.980682881400788520e-01,2.980682583382788797e-01,2.980682745219619956e-01,0.000000000000000000e+00,-2.003874718761167580e-05
1.026000000000000085e+02,2.980682606191887851e-01,2.980662802265208189e-01,2.980682881400788520e-01,2.980682606191887851e-01,2.980682746475901146e-01,0.000000000000000000e+00,-1.994421069318007340e-05
1.026500000000000057e+02,2.980682626812592995e-01,2.980662897500049868e-01,2.980682881400788520e-01,2.980682626812592995e-01,2.980682747620410633e-01,0.000000000000000000e+00,-1.985012036094079279e-05
1.027000000000000028e+02,2.980682644902377665e-01,2.980662992182365190e-01,2.980682881400788520e-01,2.980682644902377665e-01,2.980682748656449665e-01,0.000000000000000000e+00,-1.975647408414360774e-05
1.027500000000000000e+02,2.980682660174399090e-01,2.980663086319758071e-01,2.980682881400788520e-01,2.980682660174399090e-01,2.980682749589523839e-01,0.000000000000000000e+00,-1.966326976596029371e-05
1.028000000000000114e+02,2.980682672403023314e-01,2.980663179921859696e-01,2.980682881400788520e-01,2.980682672403023314e-01,2.980682750427178784e-01,0.000000000000000000e+00,-1.957050531943805790e-05
1.028500000000000085e+02,2.980682681427970770e-01,2.980663273000122016e-01,2.980682881400788520e-01,2.980682681427970770e-01,2.980682751178789225e-01,0.000000000000000000e+00,-1.947817866745336245e-05
1.029000000000000057e+02,2.980682687157008570e-01,2.980663365567565726e-01,2.980682881400788520e-01,2.980682687157008570e-01,2.980682751855308621e-01,0.000000000000000000e+00,-1.938628774266558833e-05
1.029500000000000028e+02,2.980682689567145660e-01,2.980663457638500491e-01,2.980682881400788520e-01,2.980682689567145660e-01,2.980682752468988284e-01,0.000000000000000000e+00,-1.929483048747119051e-05
1.030000000000000000e+02,2.980682688704321404e-01,2.980663549228215747e-01,2.980682881400788520e-01,2.980682688704321404e-01,2.980682753033069843e-01,0.000000000000000000e+00,-1.920380485395825639e-05
1.030500000000000114e+02,2.980682684681616457e-01,2.980663640352657073e-01,2.980682881400788520e-01,2.980682684681616457e-01,2.980682753561461062e-01,0.000000000000000000e+00,-1.911320880386088117e-05
1.031000000000000085e+02,2.980682677676034231e-01,2.980663731028092567e-01,2.980682881400788520e-01,2.980682677676034231e-01,2.980682754068401108e-01,0.000000000000000000e+00,-1.902304030851477318e-05
1.031500000000000057e+02,2.980682667923951756e-01,2.980663821270777003e-01,2.980682881400788520e-01,2.980682667923951756e-01,2.980682754568125814e-01,0.000000000000000000e+00,-1.893329734881280156e-05
1.032000000000000028e+02,2.980682655715350404e-01,2.980663911096622654e-01,2.980682881400788520e-01,2.980682655715350404e-01,2.980682755074537948e-01,0.000000000000000000e+00,-1.884397791516134702e-05
1.032500000000000000e+02,2.980682641386966369e-01,2.980664000520885093e-01,2.980682881400788520e-01,2.980682641386966369e-01,2.980682755600892464e-01,0.000000000000000000e+00,-1.875508000743732334e-05
1.033000000000000114e+02,2.980682625314533540e-01,2.980664089557869545e-01,2.980682881400788520e-01,2.980682625314533540e-01,2.980682756159504510e-01,0.000000000000000000e+00,-1.866660163494592397e-05
1.033500000000000085e+02,2.980682607904291959e-01,2.980664178220667204e-01,2.980682881400788520e-01,2.980682607904291959e-01,2.980682756761483532e-01,0.000000000000000000e+00,-1.857854081637912763e-05
1.034000000000000057e+02,2.980682589583962261e-01,2.980664266520920980e-01,2.980682881400788520e-01,2.980682589583962261e-01,2.980682757416500683e-01,0.000000000000000000e+00,-1.849089557977478656e-05
1.034500000000000028e+02,2.980682570793392605e-01,2.980664354468636201e-01,2.980682881400788520e-01,2.980682570793392605e-01,2.980682758132598420e-01,0.000000000000000000e+00,-1.840366396247678215e-05
1.035000000000000000e+02,2.980682551975080696e-01,2.980664442072027964e-01,2.980682881400788520e-01,2.980682551975080696e-01,2.980682758916038955e-01,0.000000000000000000e+00,-1.831684401109565818e-05
1.035500000000000114e+02,2.980682533564786296e-01,2.980664529337417323e-01,2.980682881400788520e-01,2.980682533564786296e-01,2.980682759771198787e-01,0.000000000000000000e+00,-1.823043378147018589e-05
1.036000000000000085e+02,2.980682515982431835e-01,2.980664616269171896e-01,2.980682881400788520e-01,2.980682515982431835e-01,2.980682760700510414e-01,0.000000000000000000e+00,-1.814443133862938978e-05
1.036500000000000057e+02,2.980682499623492077e-01,2.980664702869695870e-01,2.980682881400788520e-01,2.980682499623492077e-01,2.980682761704452899e-01,0.000000000000000000e+00,-1.805883475675515283e-05
1.037000000000000028e+02,2.980682484851045477e-01,2.980664789139465531e-01,2.980682881400788520e-01,2.980682484851045477e-01,2.980682762781584616e-01,0.000000000000000000e+00,-1.797364211914543149e-05
1.037500000000000000e+02,2.980682471988654325e-01,2.980664875077107534e-01,2.980682881400788520e-01,2.980682471988654325e-01,2.980682763928625967e-01,0.000000000000000000e+00,-1.788885151817719638e-05
1.038000000000000114e+02,2.980682461314215215e-01,2.980664960679523801e-01,2.980682881400788520e-01,2.980682461314215215e-01,2.980682765140579282e-01,0.000000000000000000e+00,-1.780446105527071451e-05
1.038500000000000085e+02,2.980682453054895875e-01,2.980665045942048064e-01,2.980682881400788520e-01,2.980682453054895875e-01,2.980682766410888695e-01,0.000000000000000000e+00,-1.772046884085238836e-05
1.039000000000000057e+02,2.980682447383249389e-01,2.980665130858641820e-01,2.980682881400788520e-01,2.980682447383249389e-01,2.980682767731636096e-01,0.000000000000000000e+00,-1.763687299431862133e-05
1.039500000000000028e+02,2.980682444414574084e-01,2.980665215422115266e-01,2.980682881400788520e-01,2.980682444414574084e-01,2.980682769093759288e-01,0.000000000000000000e+00,-1.755367164399894482e-05
1.040000000000000000e+02,2.980682444205550730e-01,2.980665299624368214e-01,2.980682881400788520e-01,2.980682444205550730e-01,2.980682770487295130e-01,0.000000000000000000e+00,-1.747086292711857929e-05
1.040500000000000114e+02,2.980682446754164272e-01,2.980665383456652662e-01,2.980682881400788520e-01,2.980682446754164272e-01,2.980682771901642658e-01,0.000000000000000000e+00,-1.738844498976058208e-05
1.041000000000000085e+02,2.980682452000888438e-01,2.980665466909838135e-01,2.980682881400788520e-01,2.980682452000888438e-01,2.980682773325824542e-01,0.000000000000000000e+00,-1.730641598682748023e-05
1.041500000000000057e+02,2.980682459831086040e-01,2.980665549974682582e-01,2.980682881400788520e-01,2.980682459831086040e-01,2.980682774748764641e-01,0.000000000000000000e+00,-1.722477408200160897e-05
1.042000000000000028e+02,2.980682470078542812e-01,2.980665632642100493e-01,2.980682881400788520e-01,2.980682470078542812e-01,2.980682776159548353e-01,0.000000000000000000e+00,-1.714351744770500641e-05
1.042500000000000000e+02,2.980682482530042643e-01,2.980665714903417141e-01,2.980682881400788520e-01,2.980682482530042643e-01,2.980682777547681850e-01,0.000000000000000000e+00,-1.706264426505792929e-05
1.043000000000000114e+02,2.980682496930860959e-01,2.980665796750606167e-01,2.980682881400788520e-01,2.980682496930860959e-01,2.980682778903330221e-01,0.000000000000000000e+00,-1.698215272383651824e-05
1.043500000000000085e+02,2.980682512991031929e-01,2.980665878176511630e-01,2.980682881400788520e-01,2.980682512991031929e-01,2.980682780217533967e-01,0.000000000000000000e+00,-1.690204102242977527e-05
1.044000000000000057e+02,2.980682530392248508e-01,2.980665959175033963e-01,2.980682881400788520e-01,2.980682530392248508e-01,2.980682781482401622e-01,0.000000000000000000e+00,-1.682230736779464058e-05
1.044500000000000028e+02,2.980682548795217102e-01,2.980666039741293183e-01,2.980682881400788520e-01,2.980682548795217102e-01,2.980682782691269073e-01,0.000000000000000000e+00,-1.674294997541119463e-05
1.045000000000000000e+02,2.980682567847307007e-01,2.980666119871754338e-01,2.980682881400788520e-01,2.980682567847307007e-01,2.980682783838823346e-01,0.000000000000000000e+00,-1.666396706923606460e-05
1.045500000000000114e+02,2.980682587190315314e-01,2.980666199564315222e-01,2.980682881400788520e-01,2.980682587190315314e-01,2.980682784921196982e-01,0.000000000000000000e+00,-1.658535688165562068e-05
1.046000000000000085e+02,2.980682606468175733e-01,2.980666278818364101e-01,2.980682881400788520e-01,2.980682606468175733e-01,2.980682785936017432e-01,0.000000000000000000e+00,-1.650711765343836949e-05
1.046500000000000057e+02,2.980682625334439284e-01,2.980666357634789154e-01,2.980682881400788520e-01,2.980682625334439284e-01,2.980682786882423163e-01,0.000000000000000000e+00,-1.642924763368695099e-05
1.047000000000000028e+02,2.980682643459379166e-01,2.980666436015961263e-01,2.980682881400788520e-01,2.980682643459379166e-01,2.980682787761040897e-01,0.000000000000000000e+00,-1.635174507978952896e-05
1.047500000000000000e+02,2.980682660536558282e-01,2.980666513965671838e-01,2.980682881400788520e-01,2.980682660536558282e-01,2.980682788573929543e-01,0.000000000000000000e+00,-1.627460825737152706e-05
1.048000000000000114e+02,2.980682676288736177e-01,2.980666591489045114e-01,2.980682881400788520e-01,2.980682676288736177e-01,2.980682789324485271e-01,0.000000000000000000e+00,-1.619783544024711760e-05
1.048500000000000085e+02,2.980682690473001606e-01,2.980666668592413804e-01,2.980682881400788520e-01,2.980682690473001606e-01,2.980682790017324391e-01,0.000000000000000000e+00,-1.612142491037135732e-05
1.049000000000000057e+02,2.980682702885033009e-01,2.980666745283173102e-01,2.980682881400788520e-01,2.980682702885033009e-01,2.980682790658130688e-01,0.000000000000000000e+00,-1.604537495779231657e-05
1.049500000000000028e+02,2.980682713362416414e-01,2.980666821569608604e-01,2.980682881400788520e-01,2.980682713362416414e-01,2.980682791253488895e-01,0.000000000000000000e+00,-1.596968388060435350e-05
1.050000000000000000e+02,2.980682721786971356e-01,2.980666897460710896e-01,2.980682881400788520e-01,2.980682721786971356e-01,2.980682791810695398e-01,0.000000000000000000e+00,-1.589434998490222187e-05
1.050500000000000114e+02,2.980682728086061495e-01,2.980666972965973494e-01,2.980682881400788520e-01,2.980682728086061495e-01,2.980682792337558396e-01,0.000000000000000000e+00,-1.581937158473584965e-05
1.051000000000000085e+02,2.980682732232881604e-01,2.980667048095189675e-01,2.980682881400788520e-01,2.980682732232881604e-01,2.980682792842191953e-01,0.000000000000000000e+00,-1.574474700206696074e-05
1.051500000000000057e+02,2.980682734245748700e-01,2.980667122858239315e-01,2.980682881400788520e-01,2.980682734245748700e-01,2.980682793332806169e-01,0.000000000000000000e+00,-1.567047456672628967e-05
1.052000000000000028e+02,2.980682734186436145e-01,2.980667197264889046e-01,2.980682881400788520e-01,2.980682734186436145e-01,2.980682793817505671e-01,0.000000000000000000e+00,-1.559655261637288333e-05
1.052500000000000000e+02,2.980682732157614034e-01,2.980667271324592971e-01,2.980682881400788520e-01,2.980682732157614034e-01,2.980682794304089778e-01,0.000000000000000000e+00,-1.552297949645440906e-05
1.053000000000000114e+02,2.980682728299475226e-01,2.980667345046311700e-01,2.980682881400788520e-01,2.980682728299475226e-01,2.980682794799872082e-01,0.000000000000000000e+00,-1.544975356016934981e-05
1.053500000000000085e+02,2.980682722785653604e-01,2.980667418438346372e-01,2.980682881400788520e-01,2.980682722785653604e-01,2.980682795311515032e-01,0.000000000000000000e+00,-1.537687316843038186e-05
1.054000000000000057e+02,2.980682715818531725e-01,2.980667491508195432e-01,2.980682881400788520e-01,2.980682715818531725e-01,2.980682795844885602e-01,0.000000000000000000e+00,-1.530433668982951096e-05
1.054500000000000028e+02,2.980682707624071615e-01,2.980667564262435842e-01,2.980682881400788520e-01,2.980682707624071615e-01,2.980682796404936497e-01,0.000000000000000000e+00,-1.523214250060472121e-05
1.055000000000000000e+02,2.980682698446289747e-01,2.980667636706627599e-01,2.980682881400788520e-01,2.980682698446289747e-01,2.980682796995612338e-01,0.000000000000000000e+00,-1.516028898460770653e-05
1.055500000000000114e+02,2.980682688541514413e-01,2.980667708845251562e-01,2.980682881400788520e-01,2.980682688541514413e-01,2.980682797619785274e-01,0.000000000000000000e+00,-1.508877453327302679e-05
1.056000000000000085e+02,2.980682678172553723e-01,2.980667780681673928e-01,2.980682881400788520e-01,2.980682678172553723e-01,2.980682798279219448e-01,0.000000000000000000e+00,-1.501759754558852092e-05
1.056500000000000057e+02,2.980682667602915226e-01,2.980667852218137348e-01,2.980682881400788520e-01,2.980682667602915226e-01,2.980682798974565451e-01,0.000000000000000000e+00,-1.494675642806642316e-05
1.057000000000000028e+02,2.980682657091191512e-01,2.980667923455785906e-01,2.980682881400788520e-01,2.980682657091191512e-01,2.980682799705380304e-01,0.000000000000000000e+00,-1.487624959471553795e-05
1.057500000000000000e+02,2.980682646885743914e-01,2.980667994394712861e-01,2.980682881400788520e-01,2.980682646885743914e-01,2.980682800470179639e-01,0.000000000000000000e+00,-1.480607546701386725e-05
1.058000000000000114e+02,2.980682637219784215e-01,2.980668065034036140e-01,2.980682881400788520e-01,2.980682637219784215e-01,2.980682801266509863e-01,0.000000000000000000e+00,-1.473623247388178670e-05
1.058500000000000085e+02,2.980682628306953741e-01,2.980668135371994931e-01,2.980682881400788520e-01,2.980682628306953741e-01,2.980682802091046413e-01,0.000000000000000000e+00,-1.466671905165554027e-05
1.059000000000000057e+02,2.980682620337481437e-01,2.980668205406065696e-01,2.980682881400788520e-01,2.980682620337481437e-01,2.980682802939709775e-01,0.000000000000000000e+00,-1.459753364406061798e-05
1.059500000000000028e+02,2.980682613474985865e-01,2.980668275133095957e-01,2.980682881400788520e-01,2.980682613474985865e-01,2.980682803807798154e-01,0.000000000000000000e+00,-1.452867470218512693e-05
1.060000000000000000e+02,2.980682607853972210e-01,2.980668344549446958e-01,2.980682881400788520e-01,2.980682607853972210e-01,2.980682804690131249e-01,0.000000000000000000e+00,-1.446014068445300977e-05
1.060500000000000114e+02,2.980682603578053147e-01,2.980668413651147430e-01,2.980682881400788520e-01,2.980682603578053147e-01,2.980682805581204020e-01,0.000000000000000000e+00,-1.439193005659659747e-05
1.061000000000000085e+02,2.980682600718910780e-01,2.980668482434049027e-01,2.980682881400788520e-01,2.980682600718910780e-01,2.980682806475341007e-01,0.000000000000000000e+00,-1.432404129162885881e-05
1.061500000000000057e+02,2.980682599315991888e-01,2.980668550893981750e-01,2.980682881400788520e-01,2.980682599315991888e-01,2.980682807366851206e-01,0.000000000000000000e+00,-1.425647286981463515e-05
1.062000000000000028e+02,2.980682599376922592e-01,2.980668619026904942e-01,2.980682881400788520e-01,2.980682599376922592e-01,2.980682808250183502e-01,0.000000000000000000e+00,-1.418922327864139577e-05
1.062500000000000000e+02,2.980682600878598598e-01,2.980668686829051617e-01,2.980682881400788520e-01,2.980682600878598598e-01,2.980682809120064336e-01,0.000000000000000000e+00,-1.412229101278892933e-05
1.063000000000000114e+02,2.980682603768909367e-01,2.980668754297057799e-01,2.980682881400788520e-01,2.980682603768909367e-01,2.980682809971632041e-01,0.000000000000000000e+00,-1.405567457409812055e-05
1.063500000000000085e+02,2.980682607969026843e-01,2.980668821428080761e-01,2.980682881400788520e-01,2.980682607969026843e-01,2.980682810800552307e-01,0.000000000000000000e+00,-1.398937247153898150e-05
1.064000000000000057e+02,2.980682613376188783e-01,2.980668888219896173e-01,2.980682881400788520e-01,2.980682613376188783e-01,2.980682811603117544e-01,0.000000000000000000e+00,-1.392338322117743941e-05
1.064500000000000028e+02,2.980682619866893979e-01,2.980668954670977477e-01,2.980682881400788520e-01,2.980682619866893979e-01,2.980682812376324042e-01,0.000000000000000000e+00,-1.385770534614128427e-05
1.065000000000000000e+02,2.980682627300418885e-01,2.980669020780554179e-01,2.980682881400788520e-01,2.980682627300418885e-01,2.980682813117930818e-01,0.000000000000000000e+00,-1.379233737658539476e-05
1.065500000000000114e+02,2.980682635522563517e-01,2.980669086548647373e-01,2.980682881400788520e-01,2.980682635522563517e-01,2.980682813826497357e-01,0.000000000000000000e+00,-1.372727784965592057e-05
1.066000000000000085e+02,2.980682644369537226e-01,2.980669151976083064e-01,2.980682881400788520e-01,2.980682644369537226e-01,2.980682814501392497e-01,0.000000000000000000e+00,-1.366252530945382105e-05
1.066500000000000057e+02,2.980682653671880011e-01,2.980669217064482179e-01,2.980682881400788520e-01,2.980682653671880011e-01,2.980682815142788877e-01,0.000000000000000000e+00,-1.359807830699772451e-05
1.067000000000000028e+02,2.980682663258338305e-01,2.980669281816231697e-01,2.980682881400788520e-01,2.980682663258338305e-01,2.980682815751631853e-01,0.000000000000000000e+00,-1.353393540018619458e-05
1.067500000000000000e+02,2.980682672959603097e-01,2.980669346234433026e-01,2.980682881400788520e-01,2.980682672959603097e-01,2.980682816329586760e-01,0.000000000000000000e+00,-1.347009515375972386e-05
1.068000000000000114e+02,2.980682682611832113e-01,2.980669410322833723e-01,2.980682881400788520e-01,2.980682682611832113e-01,2.980682816878973407e-01,0.000000000000000000e+00,-1.340655613926242936e-05
1.068500000000000085e+02,2.980682692059883898e-01,2.980669474085743120e-01,2.980682881400788520e-01,2.980682692059883898e-01,2.980682817402677820e-01,0.000000000000000000e+00,-1.334331693500337365e-05
1.069000000000000057e+02,2.980682701160204950e-01,2.980669537527932955e-01,2.980682881400788520e-01,2.980682701160204950e-01,2.980682817904058979e-01,0.000000000000000000e+00,-1.328037612601823148e-05
1.069500000000000028e+02,2.980682709783315509e-01,2.980669600654531903e-01,2.980682881400788520e-01,2.980682709783315509e-01,2.980682818386836130e-01,0.000000000000000000e+00,-1.321773230403093107e-05
1.070000000000000000e+02,2.980682717815855143e-01,2.980669663470910669e-01,2.980682881400788520e-01,2.980682717815855143e-01,2.980682818854978322e-01,0.000000000000000000e+00,-1.315538406741550374e-05
1.070500000000000114e+02,2.980682725162165925e-01,2.980669725982560969e-01,2.980682881400788520e-01,2.980682725162165925e-01,2.980682819312582277e-01,0.000000000000000000e+00,-1.309333002115846210e-05
1.071000000000000085e+02,2.980682731745393776e-01,2.980669788194978409e-01,2.980682881400788520e-01,2.980682731745393776e-01,2.980682819763755265e-01,0.000000000000000000e+00,-1.303156877682180842e-05
1.071500000000000057e+02,2.980682737508105751e-01,2.980669850113545905e-01,2.980682881400788520e-01,2.980682737508105751e-01,2.980682820212498529e-01,0.000000000000000000e+00,-1.297009895250637507e-05
1.072000000000000028e+02,2.980682742412434916e-01,2.980669911743423772e-01,2.980682881400788520e-01,2.980682742412434916e-01,2.980682820662596266e-01,0.000000000000000000e+00,-1.290891917281622876e-05
1.072500000000000000e+02,2.980682746439775599e-01,2.980669973089447589e-01,2.980682881400788520e-01,2.980682746439775599e-01,2.980682821117516257e-01,0.000000000000000000e+00,-1.284802806882374909e-05
1.073000000000000114e+02,2.980682749590052860e-01,2.980670034156038817e-01,2.980682881400788520e-01,2.980682749590052860e-01,2.980682821580316610e-01,0.000000000000000000e+00,-1.278742427803558972e-05
1.073500000000000085e+02,2.980682751880611159e-01,2.980670094947128201e-01,2.980682881400788520e-01,2.980682751880611159e-01,2.980682822053572489e-01,0.000000000000000000e+00,-1.272710644435971515e-05
1.074000000000000057e+02,2.980682753344768843e-01,2.980670155466094706e-01,2.980682881400788520e-01,2.980682753344768843e-01,2.980682822539312826e-01,0.000000000000000000e+00,-1.266707321807316783e-05
1.074500000000000028e+02,2.980682754030092307e-01,2.980670215715722771e-01,2.980682881400788520e-01,2.980682754030092307e-01,2.980682823038978690e-01,0.000000000000000000e+00,-1.260732325579102771e-05
1.075000000000000000e+02,2.980682753996439782e-01,2.980670275698173999e-01,2.980682881400788520e-01,2.980682753996439782e-01,2.980682823553394423e-01,0.000000000000000000e+00,-1.254785522043633075e-05
1.075500000000000114e+02,2.980682753313851907e-01,2.980670335414978278e-01,2.980682881400788520e-01,2.980682753313851907e-01,2.980682824082759863e-01,0.000000000000000000e+00,-1.248866778121066162e-05
1.076000000000000085e+02,2.980682752060330731e-01,2.980670394867046546e-01,2.980682881400788520e-01,2.980682752060330731e-01,2.980682824626660343e-01,0.000000000000000000e+00,-1.242975961356622195e-05
1.076500000000000057e+02,2.980682750319582630e-01,2.980670454054694662e-01,2.980682881400788520e-01,2.980682750319582630e-01,2.980682825184093887e-01,0.000000000000000000e+00,-1.237112939917799004e-05
1.077000000000000028e+02,2.980682748178781205e-01,2.980670512977687259e-01,2.980682881400788520e-01,2.980682748178781205e-01,2.980682825753513399e-01,0.000000000000000000e+00,-1.231277582591733410e-05
1.077500000000000000e+02,2.980682745726396243e-01,2.980670571635296584e-01,2.980682881400788520e-01,2.980682745726396243e-01,2.980682826332884394e-01,0.000000000000000000e+00,-1.225469758782586601e-05
1.078000000000000114e+02,2.980682743050154238e-01,2.980670630026371892e-01,2.980682881400788520e-01,2.980682743050154238e-01,2.980682826919756612e-01,0.000000000000000000e+00,-1.219689338509016761e-05
1.078500000000000085e+02,2.980682740235163219e-01,2.980670688149422154e-01,2.980682881400788520e-01,2.980682740235163219e-01,2.980682827511346167e-01,0.000000000000000000e+00,-1.213936192401680485e-05
1.079000000000000057e+02,2.980682737362242984e-01,2.980670746002704874e-01,2.980682881400788520e-01,2.980682737362242984e-01,2.980682828104622151e-01,0.000000000000000000e+00,-1.208210191700788247e-05
1.079500000000000028e+02,2.980682734506491238e-01,2.980670803584323791e-01,2.980682881400788520e-01,2.980682734506491238e-01,2.980682828696406550e-01,0.000000000000000000e+00,-1.202511208253674261e-05
1.080000000000000000e+02,2.980682731736109536e-01,2.980670860892324914e-01,2.980682881400788520e-01,2.980682731736109536e-01,2.980682829283469726e-01,0.000000000000000000e+00,-1.196839114512391923e-05
1.080500000000000114e+02,2.980682729111494011e-01,2.980670917924794772e-01,2.980682881400788520e-01,2.980682729111494011e-01,2.980682829862629779e-01,0.000000000000000000e+00,-1.191193783531307223e-05
1.081000000000000085e+02,2.980682726684610317e-01,2.980670974679959229e-01,2.980682881400788520e-01,2.980682726684610317e-01,2.980682830430848584e-01,0.000000000000000000e+00,-1.185575088964701808e-05
1.081500000000000057e+02,2.980682724498633918e-01,2.980671031156271744e-01,2.980682881400788520e-01,2.980682724498633918e-01,2.980682830985322274e-01,0.000000000000000000e+00,-1.179982905064336410e-05
1.082000000000000028e+02,2.980682722587859601e-01,2.980671087352496640e-01,2.980682881400788520e-01,2.980682722587859601e-01,2.980682831523563392e-01,0.000000000000000000e+00,-1.174417106677019012e-05
1.082500000000000000e+02,2.980682720977852473e-01,2.980671143267784040e-01,2.980682881400788520e-01,2.980682720977852473e-01,2.980682832043476393e-01,0.000000000000000000e+00,-1.168877569242119319e-05
1.083000000000000114e+02,2.980682719685821547e-01,2.980671198901727048e-01,2.980682881400788520e-01,2.980682719685821547e-01,2.980682832543414817e-01,0.000000000000000000e+00,-1.163364168789069158e-05
1.083500000000000085e+02,2.980682718721190394e-01,2.980671254254413927e-01,2.980682881400788520e-01,2.980682718721190394e-01,2.980682833022232914e-01,0.000000000000000000e+00,-1.157876781934795631e-05
1.084000000000000057e+02,2.980682718086324900e-01,2.980671309326457519e-01,2.980682881400788520e-01,2.980682718086324900e-01,2.980682833479316174e-01,0.000000000000000000e+00,-1.152415285881127674e-05
1.084500000000000028e+02,2.980682717777391466e-01,2.980671364119015232e-01,2.980682881400788520e-01,2.980682717777391466e-01,2.980682833914599095e-01,0.000000000000000000e+00,-1.146979558412163302e-05
1.085000000000000000e+02,2.980682717785298474e-01,2.980671418633789038e-01,2.980682881400788520e-01,2.980682717785298474e-01,2.980682834328567954e-01,0.000000000000000000e+00,-1.141569477891557415e-05
1.085500000000000114e+02,2.980682718096693273e-01,2.980671472873012151e-01,2.980682881400788520e-01,2.980682718096693273e-01,2.980682834722244712e-01,0.000000000000000000e+00,-1.136184923259799094e-05
1.086000000000000085e+02,2.980682718694973588e-01,2.980671526839421825e-01,2.980682881400788520e-01,2.980682718694973588e-01,2.980682835097162031e-01,0.000000000000000000e+00,-1.130825774031429604e-05
1.086500000000000057e+02,2.980682719561275618e-01,2.980671580536211063e-01,2.980682881400788520e-01,2.980682719561275618e-01,2.980682835455314428e-01,0.000000000000000000e+00,-1.125491910292223472e-05
1.087000000000000028e+02,2.980682720675408293e-01,2.980671633966978651e-01,2.980682881400788520e-01,2.980682720675408293e-01,2.980682835799105534e-01,0.000000000000000000e+00,-1.120183212696331269e-05
1.087500000000000000e+02,2.980682722016711472e-01,2.980671687135655890e-01,2.980682881400788520e-01,2.980682722016711472e-01,2.980682836131280378e-01,0.000000000000000000e+00,-1.114899562463401571e-05
1.088000000000000114e+02,2.980682723564797576e-01,2.980671740046432205e-01,2.980682881400788520e-01,2.980682723564797576e-01,2.980682836454845996e-01,0.000000000000000000e+00,-1.109640841375682573e-05
1.088500000000000085e+02,2.980682725300179414e-01,2.980671792703670775e-01,2.980682881400788520e-01,2.980682725300179414e-01,2.980682836772988731e-01,0.000000000000000000e+00,-1.104406931775104742e-05
1.089000000000000057e+02,2.980682727204746474e-01,2.980671845111818041e-01,2.980682881400788520e-01,2.980682727204746474e-01,2.980682837088983739e-01,0.000000000000000000e+00,-1.099197716560356183e-05
1.089500000000000028e+02,2.980682729262101316e-01,2.980671897275313231e-01,2.980682881400788520e-01,2.980682729262101316e-01,2.980682837406105068e-01,0.000000000000000000e+00,-1.094013079183964266e-05
1.090000000000000000e+02,2.980682731457742762e-01,2.980671949198496207e-01,2.980682881400788520e-01,2.980682731457742762e-01,2.980682837727532952e-01,0.000000000000000000e+00,-1.088852903649392005e-05
1.090500000000000114e+02,2.980682733779097537e-01,2.980672000885518647e-01,2.980682881400788520e-01,2.980682733779097537e-01,2.980682838056263884e-01,0.000000000000000000e+00,-1.083717074508134931e-05
1.091000000000000085e+02,2.980682736215418682e-01,2.980672052340260225e-01,2.980682881400788520e-01,2.980682736215418682e-01,2.980682838395029011e-01,0.000000000000000000e+00,-1.078605476856862358e-05
1.091500000000000057e+02,2.980682738757550743e-01,2.980672103566252007e-01,2.980682881400788520e-01,2.980682738757550743e-01,2.980682838746215313e-01,0.000000000000000000e+00,-1.073517996334573724e-05
1.092000000000000028e+02,2.980682741397591706e-01,2.980672154566609278e-01,2.980682881400788520e-01,2.980682741397591706e-01,2.980682839111800653e-01,0.000000000000000000e+00,-1.068454519119793558e-05
1.092500000000000000e+02,2.980682744128461681e-01,2.980672205343975478e-01,2.980682881400788520e-01,2.980682744128461681e-01,2.980682839493294933e-01,0.000000000000000000e+00,-1.063414931927811674e-05
1.093000000000000114e+02,2.980682746943411621e-01,2.980672255900478351e-01,2.980682881400788520e-01,2.980682746943411621e-01,2.980682839891698466e-01,0.000000000000000000e+00,-1.058399122007969281e-05
1.093500000000000085e+02,2.980682749835488199e-01,2.980672306237701630e-01,2.980682881400788520e-01,2.980682749835488199e-01,2.980682840307473103e-01,0.000000000000000000e+00,-1.053406977140975240e-05
1.094000000000000057e+02,2.980682752796993129e-01,2.980672356356667274e-01,2.980682881400788520e-01,2.980682752796993129e-01,2.980682840740523920e-01,0.000000000000000000e+00,-1.048438385636290262e-05
1.094500000000000028e+02,2.980682755818953034e-01,2.980672406257839357e-01,2.980682881400788520e-01,2.980682755818953034e-01,2.980682841190202548e-01,0.000000000000000000e+00,-1.043493236329541927e-05
1.095000000000000000e+02,2.980682758890630946e-01,2.980672455941134058e-01,2.980682881400788520e-01,2.980682758890630946e-01,2.980682841655319937e-01,0.000000000000000000e+00,-1.038571418579994770e-05
1.095500000000000114e+02,2.980682761999106645e-01,2.980672505405953521e-01,2.980682881400788520e-01,2.980682761999106645e-01,2.980682842134176336e-01,0.000000000000000000e+00,-1.033672822268058309e-05
1.096000000000000085e+02,2.980682765128941925e-01,2.980672554651225270e-01,2.980682881400788520e-01,2.980682765128941925e-01,2.980682842624603479e-01,0.000000000000000000e+00,-1.028797337792862498e-05
1.096500000000000057e+02,2.980682768261954108e-01,2.980672603675459387e-01,2.980682881400788520e-01,2.980682768261954108e-01,2.980682843124020098e-01,0.000000000000000000e+00,-1.023944856069817424e-05
1.097000000000000028e+02,2.980682771377111684e-01,2.980672652476814566e-01,2.980682881400788520e-01,2.980682771377111684e-01,2.980682843629499645e-01,0.000000000000000000e+00,-1.019115268528266012e-05
1.097500000000000000e+02,2.980682774450560402e-01,2.980672701053174167e-01,2.980682881400788520e-01,2.980682774450560402e-01,2.980682844137845233e-01,0.000000000000000000e+00,-1.014308467109140958e-05
1.098000000000000114e+02,2.980682777455791466e-01,2.980672749402228372e-01,2.980682881400788520e-01,2.980682777455791466e-01,2.980682844645670682e-01,0.000000000000000000e+00,-1.009524344262637596e-05
1.098500000000000085e+02,2.980682780363947404e-01,2.980672797521563555e-01,2.980682881400788520e-01,2.980682780363947404e-01,2.980682845149493221e-01,0.000000000000000000e+00,-1.004762792945924870e-05
1.099000000000000057e+02,2.980682783144265047e-01,2.980672845408753324e-01,2.980682881400788520e-01,2.980682783144265047e-01,2.980682845645819534e-01,0.000000000000000000e+00,-1.000023706620876819e-05
1.099500000000000028e+02,2.980682785764644516e-01,2.980672893061447892e-01,2.980682881400788520e-01,2.980682785764644516e-01,2.980682846131240682e-01,0.000000000000000000e+00,-9.953069792517877797e-06
1.100000000000000000e+02,2.980682788192337007e-01,2.980672940477465116e-01,2.980682881400788520e-01,2.980682788192337007e-01,2.980682846602518143e-01,0.000000000000000000e+00,-9.906125053031292831e-06
1.100500000000000114e+02,2.980682790394723058e-01,2.980672987654874317e-01,2.980682881400788520e-01,2.980682790394723058e-01,2.980682847056671525e-01,0.000000000000000000e+00,-9.859401797372910122e-06
1.101000000000000085e+02,2.980682792340170195e-01,2.980673034592075665e-01,2.980682881400788520e-01,2.980682792340170195e-01,2.980682847491055720e-01,0.000000000000000000e+00,-9.812898980123368445e-06
1.101500000000000057e+02,2.980682793998942204e-01,2.980673081287868453e-01,2.980682881400788520e-01,2.980682793998942204e-01,2.980682847903429744e-01,0.000000000000000000e+00,-9.766615560797388686e-06
1.102000000000000028e+02,2.980682795344128944e-01,2.980673127741513828e-01,2.980682881400788520e-01,2.980682795344128944e-01,2.980682848292017795e-01,0.000000000000000000e+00,-9.720550503821369826e-06
1.102500000000000000e+02,2.980682796352573383e-01,2.980673173952778643e-01,2.980682881400788520e-01,2.980682796352573383e-01,2.980682848655556993e-01,0.000000000000000000e+00,-9.674702778510781628e-06
1.103000000000000114e+02,2.980682797005765328e-01,2.980673219921971540e-01,2.980682881400788520e-01,2.980682797005765328e-01,2.980682848993330691e-01,0.000000000000000000e+00,-9.629071359047516673e-06
1.103500000000000085e+02,2.980682797290668540e-01,2.980673265649964598e-01,2.980682881400788520e-01,2.980682797290668540e-01,2.980682849305189008e-01,0.000000000000000000e+00,-9.583655224457372833e-06
1.104000000000000057e+02,2.980682797200458478e-01,2.980673311138198334e-01,2.980682881400788520e-01,2.980682797200458478e-01,2.980682849591557160e-01,0.000000000000000000e+00,-9.538453358587291805e-06
1.104500000000000028e+02,2.980682796735140694e-01,2.980673356388674478e-01,2.980682881400788520e-01,2.980682796735140694e-01,2.980682849853424354e-01,0.000000000000000000e+00,-9.493464750082817867e-06
1.105000000000000000e+02,2.980682795902024895e-01,2.980673401403931000e-01,2.980682881400788520e-01,2.980682795902024895e-01,2.980682850092323255e-01,0.000000000000000000e+00,-9.448688392365432972e-06
1.105500000000000114e+02,2.980682794716037476e-01,2.980673446187008246e-01,2.980682881400788520e-01,2.980682794716037476e-01,2.980682850310291676e-01,0.000000000000000000e+00,-9.404123283609971463e-06
1.106000000000000085e+02,2.980682793199851965e-01,2.980673490741398424e-01,2.980682881400788520e-01,2.980682793199851965e-01,2.980682850509824844e-01,0.000000000000000000e+00,-9.359768426722199107e-06
1.106500000000000057e+02,2.980682791383831298e-01,2.980673535070985647e-01,2.980682881400788520e-01,2.980682791383831298e-01,2.980682850693814889e-01,0.000000000000000000e+00,-9.315622829316302350e-06
1.107000000000000028e+02,2.980682789305766911e-01,2.980673579179973776e-01,2.980682881400788520e-01,2.980682789305766911e-01,2.980682850865477573e-01,0.000000000000000000e+00,-9.271685503692629987e-06
1.107500000000000000e+02,2.980682787010419665e-01,2.980673623072810918e-01,2.980682881400788520e-01,2.980682787010419665e-01,2.980682851028277347e-01,0.000000000000000000e+00,-9.227955466815643195e-06
1.108000000000000114e+02,2.980682784548865927e-01,2.980673666754098949e-01,2.980682881400788520e-01,2.980682784548865927e-01,2.980682851185839644e-01,0.000000000000000000e+00,-9.184431740291787650e-06
1.108500000000000085e+02,2.980682781977655460e-01,2.980673710228511908e-01,2.980682881400788520e-01,2.980682781977655460e-01,2.980682851341862061e-01,0.000000000000000000e+00,-9.141113350347892488e-06
1.109000000000000057e+02,2.980682779357796131e-01,2.980673753500698853e-01,2.980682881400788520e-01,2.980682779357796131e-01,2.980682851500026653e-01,0.000000000000000000e+00,-9.097999327809410034e-06
1.109500000000000028e+02,2.980682776753591501e-01,2.980673796575197265e-01,2.980682881400788520e-01,2.980682776753591501e-01,2.980682851663905009e-01,0.000000000000000000e+00,-9.055088708079123082e-06
1.110000000000000000e+02,2.980682774231344645e-01,2.980673839456345342e-01,2.980682881400788520e-01,2.980682774231344645e-01,2.980682851836876091e-01,0.000000000000000000e+00,-9.012380531115987708e-06
1.110500000000000114e+02,2.980682771857971480e-01,2.980673882148199283e-01,2.980682881400788520e-01,2.980682771857971480e-01,2.980682852022040752e-01,0.000000000000000000e+00,-8.969873841414145491e-06
1.111000000000000085e+02,2.980682769699541379e-01,2.980673924654458351e-01,2.980682881400788520e-01,2.980682769699541379e-01,2.980682852222146240e-01,0.000000000000000000e+00,-8.927567687982215246e-06
1.111500000000000057e+02,2.980682767819788359e-01,2.980673966978397149e-01,2.980682881400788520e-01,2.980682767819788359e-01,2.980682852439521247e-01,0.000000000000000000e+00,-8.885461124322655918e-06
1.112000000000000028e+02,2.980682766278626161e-01,2.980674009122811219e-01,2.980682881400788520e-01,2.980682766278626161e-01,2.980682852676019845e-01,0.000000000000000000e+00,-8.843553208411422542e-06
1.112500000000000000e+02,2.980682765130706069e-01,2.980674051089972076e-01,2.980682881400788520e-01,2.980682765130706069e-01,2.980682852932974858e-01,0.000000000000000000e+00,-8.801843002677783143e-06
1.113000000000000114e+02,2.980682764424050224e-01,2.980674092881595572e-01,2.980682881400788520e-01,2.980682764424050224e-01,2.980682853211170102e-01,0.000000000000000000e+00,-8.760329573984062789e-06
1.113500000000000085e+02,2.980682764198799850e-01,2.980674134498824679e-01,2.980682881400788520e-01,2.980682764198799850e-01,2.980682853510818187e-01,0.000000000000000000e+00,-8.719011993605782363e-06
1.114000000000000057e+02,2.980682764486111691e-01,2.980674175942223392e-01,2.980682881400788520e-01,2.980682764486111691e-01,2.980682853831560508e-01,0.000000000000000000e+00,-8.677889337211633011e-06
1.114500000000000028e+02,2.980682765307229309e-01,2.980674217211790600e-01,2.980682881400788520e-01,2.980682765307229309e-01,2.980682854172475582e-01,0.000000000000000000e+00,-8.636960684843572562e-06
1.115000000000000000e+02,2.980682766672762551e-01,2.980674258306980628e-01,2.980682881400788520e-01,2.980682766672762551e-01,2.980682854532101800e-01,0.000000000000000000e+00,-8.596225120896982931e-06
1.115500000000000114e+02,2.980682768582185171e-01,2.980674299226740986e-01,2.980682881400788520e-01,2.980682768582185171e-01,2.980682854908475177e-01,0.000000000000000000e+00,-8.555681734100631017e-06
1.116000000000000085e+02,2.980682771023586697e-01,2.980674339969561770e-01,2.980682881400788520e-01,2.980682771023586697e-01,2.980682855299179312e-01,0.000000000000000000e+00,-8.515329617496914200e-06
1.116500000000000057e+02,2.980682773973666877e-01,2.980674380533532841e-01,2.980682881400788520e-01,2.980682773973666877e-01,2.980682855701401457e-01,0.000000000000000000e+00,-8.475167868421565429e-06
1.117000000000000028e+02,2.980682777397995475e-01,2.980674420916416545e-01,2.980682881400788520e-01,2.980682777397995475e-01,2.980682856112005230e-01,0.000000000000000000e+00,-8.435195588483717459e-06
1.117500000000000000e+02,2.980682781251529079e-01,2.980674461115720986e-01,2.980682881400788520e-01,2.980682781251529079e-01,2.980682856527604452e-01,0.000000000000000000e+00,-8.395411883545585914e-06
1.118000000000000114e+02,2.980682785479376595e-01,2.980674501128782183e-01,2.980682881400788520e-01,2.980682785479376595e-01,2.980682856944645853e-01,0.000000000000000000e+00,-8.355815863702150664e-06
1.118500000000000085e+02,2.980682790017800676e-01,2.980674540952851226e-01,2.980682881400788520e-01,2.980682790017800676e-01,2.980682857359494564e-01,0.000000000000000000e+00,-8.316406643260635604e-06
1.119000000000000057e+02,2.980682794795438961e-01,2.980674580585180311e-01,2.980682881400788520e-01,2.980682794795438961e-01,2.980682857768521266e-01,0.000000000000000000e+00,-8.277183340719927447e-06
1.119500000000000028e+02,2.980682799734714616e-01,2.980674620023110455e-01,2.980682881400788520e-01,2.980682799734714616e-01,2.980682858168189342e-01,0.000000000000000000e+00,-8.238145078749889484e-06
1.120000000000000000e+02,2.980682804753407855e-01,2.980674659264153648e-01,2.980682881400788520e-01,2.980682804753407855e-01,2.980682858555137593e-01,0.000000000000000000e+00,-8.199290984170477144e-06
1.120500000000000114e+02,2.980682809766360131e-01,2.980674698306072234e-01,2.980682881400788520e-01,2.980682809766360131e-01,2.980682858926260170e-01,0.000000000000000000e+00,-8.160620187930885732e-06
1.121000000000000085e+02,2.980682814687263260e-01,2.980674737146953301e-01,2.980682881400788520e-01,2.980682814687263260e-01,2.980682859278778740e-01,0.000000000000000000e+00,-8.122131825088520297e-06
1.121500000000000057e+02,2.980682819430500174e-01,2.980674775785270847e-01,2.980682881400788520e-01,2.980682819430500174e-01,2.980682859610305768e-01,0.000000000000000000e+00,-8.083825034788040038e-06
1.122000000000000028e+02,2.980682823912995660e-01,2.980674814219941848e-01,2.980682881400788520e-01,2.980682823912995660e-01,2.980682859918902250e-01,0.000000000000000000e+00,-8.045698960240245159e-06
1.122500000000000000e+02,2.980682828056031020e-01,2.980674852450367895e-01,2.980682881400788520e-01,2.980682828056031020e-01,2.980682860203116569e-01,0.000000000000000000e+00,-8.007752748701114500e-06
1.123000000000000114e+02,2.980682831786984899e-01,2.980674890476467942e-01,2.980682881400788520e-01,2.980682831786984899e-01,2.980682860462019468e-01,0.000000000000000000e+00,-7.969985551450887206e-06
1.123500000000000085e+02,2.980682835040954770e-01,2.980674928298698845e-01,2.980682881400788520e-01,2.980682835040954770e-01,2.980682860695222369e-01,0.000000000000000000e+00,-7.932396523773141021e-06
1.124000000000000057e+02,2.980682837762228532e-01,2.980674965918056474e-01,2.980682881400788520e-01,2.980682837762228532e-01,2.980682860902881259e-01,0.000000000000000000e+00,-7.894984824934134842e-06
1.124500000000000028e+02,2.980682839905561821e-01,2.980675003336074047e-01,2.980682881400788520e-01,2.980682839905561821e-01,2.980682861085692248e-01,0.000000000000000000e+00,-7.857749618162176693e-06
1.125000000000000000e+02,2.980682841437239938e-01,2.980675040554798261e-01,2.980682881400788520e-01,2.980682841437239938e-01,2.980682861244869364e-01,0.000000000000000000e+00,-7.820690070627391496e-06
1.125500000000000114e+02,2.980682842335892202e-01,2.980675077576760423e-01,2.980682881400788520e-01,2.980682842335892202e-01,2.980682861382113469e-01,0.000000000000000000e+00,-7.783805353421485455e-06
1.126000000000000085e+02,2.980682842593041504e-01,2.980675114404929271e-01,2.980682881400788520e-01,2.980682842593041504e-01,2.980682861499570624e-01,0.000000000000000000e+00,-7.747094641538025431e-06
1.126500000000000057e+02,2.980682842213374650e-01,2.980675151042662119e-01,2.980682881400788520e-01,2.980682842213374650e-01,2.980682861599776023e-01,0.000000000000000000e+00,-7.710557113852848770e-06
1.127000000000000028e+02,2.980682841214722378e-01,2.980675187493639910e-01,2.980682881400788520e-01,2.980682841214722378e-01,2.980682861685592933e-01,0.000000000000000000e+00,-7.674191953104803461e-06
1.127500000000000000e+02,2.980682839627756264e-01,2.980675223761797277e-01,2.980682881400788520e-01,2.980682839627756264e-01,2.980682861760143298e-01,0.000000000000000000e+00,-7.637998345877045655e-06
1.128000000000000114e+02,2.980682837495396420e-01,2.980675259851250924e-01,2.980682881400788520e-01,2.980682837495396420e-01,2.980682861826733365e-01,0.000000000000000000e+00,-7.601975482578336326e-06
1.128500000000000085e+02,2.980682834871952736e-01,2.980675295766217481e-01,2.980682881400788520e-01,2.980682834871952736e-01,2.980682861888774848e-01,0.000000000000000000e+00,-7.566122557424996083e-06
1.129000000000000057e+02,2.980682831822011325e-01,2.980675331510936332e-01,2.980682881400788520e-01,2.980682831822011325e-01,2.980682861949704998e-01,0.000000000000000000e+00,-7.530438768423164911e-06
1.129500000000000028e+02,2.980682828419090047e-01,2.980675367089587469e-01,2.980682881400788520e-01,2.980682828419090047e-01,2.980682862012904999e-01,0.000000000000000000e+00,-7.494923317351286378e-06
1.130000000000000000e+02,2.980682824744099180e-01,2.980675402506215987e-01,2.980682881400788520e-01,2.980682824744099180e-01,2.980682862081625584e-01,0.000000000000000000e+00,-7.459575409743122082e-06
1.130500000000000114e+02,2.980682820883631678e-01,2.980675437764654379e-01,2.980682881400788520e-01,2.980682820883631678e-01,2.980682862158909319e-01,0.000000000000000000e+00,-7.424394254871014281e-06
1.131000000000000085e+02,2.980682816928127976e-01,2.980675472868459797e-01,2.980682881400788520e-01,2.980682816928127976e-01,2.980682862247525655e-01,0.000000000000000000e+00,-7.389379065729527991e-06
1.131500000000000057e+02,2.980682812969954742e-01,2.980675507820848003e-01,2.980682881400788520e-01,2.980682812969954742e-01,2.980682862349907092e-01,0.000000000000000000e+00,-7.354529059019290448e-06
1.132000000000000028e+02,2.980682809101436459e-01,2.980675542624643404e-01,2.980682881400788520e-01,2.980682809101436459e-01,2.980682862468098104e-01,0.000000000000000000e+00,-7.319843455131217657e-06
1.132500000000000000e+02,2.980682805412888658e-01,2.980675577282235755e-01,2.980682881400788520e-01,2.980682805412888658e-01,2.980682862603714067e-01,0.000000000000000000e+00,-7.285321478130893410e-06
1.133000000000000114e+02,2.980682801990693354e-01,2.980675611795549074e-01,2.980682881400788520e-01,2.980682801990693354e-01,2.980682862757904616e-01,0.000000000000000000e+00,-7.250962355743159218e-06
1.133500000000000085e+02,2.980682798915460507e-01,2.980675646166019432e-01,2.980682881400788520e-01,2.980682798915460507e-01,2.980682862931338661e-01,0.000000000000000000e+00,-7.216765319336929552e-06
1.134000000000000057e+02,2.980682796260317735e-01,2.980675680394586080e-01,2.980682881400788520e-01,2.980682796260317735e-01,2.980682863124189952e-01,0.000000000000000000e+00,-7.182729603910004539e-06
1.134500000000000028e+02,2.980682794089363763e-01,2.980675714481695326e-01,2.980682881400788520e-01,2.980682794089363763e-01,2.980682863336143185e-01,0.000000000000000000e+00,-7.148854448074040211e-06
1.135000000000000000e+02,2.980682792456318952e-01,2.980675748427313310e-01,2.980682881400788520e-01,2.980682792456318952e-01,2.980682863566407326e-01,0.000000000000000000e+00,-7.115139094039535694e-06
1.135500000000000114e+02,2.980682791403408971e-01,2.980675782230950976e-01,2.980682881400788520e-01,2.980682791403408971e-01,2.980682863813738370e-01,0.000000000000000000e+00,-7.081582787600783971e-06
1.136000000000000085e+02,2.980682790960494932e-01,2.980675815891700720e-01,2.980682881400788520e-01,2.980682790960494932e-01,2.980682864076479310e-01,0.000000000000000000e+00,-7.048184778120875169e-06
1.136500000000000057e+02,2.980682791144480537e-01,2.980675849408280231e-01,2.980682881400788520e-01,2.980682791144480537e-01,2.980682864352598993e-01,0.000000000000000000e+00,-7.014944318516409301e-06
1.137000000000000028e+02,2.980682791959001765e-01,2.980675882779085240e-01,2.980682881400788520e-01,2.980682791959001765e-01,2.980682864639750407e-01,0.000000000000000000e+00,-6.981860665242315747e-06
1.137500000000000000e+02,2.980682793394399677e-01,2.980675916002248904e-01,2.980682881400788520e-01,2.980682793394399677e-01,2.980682864935327303e-01,0.000000000000000000e+00,-6.948933078276370336e-06
1.138000000000000114e+02,2.980682795427992415e-01,2.980675949075707321e-01,2.980682881400788520e-01,2.980682795427992415e-01,2.980682865236528034e-01,0.000000000000000000e+00,-6.916160821103614178e-06
1.138500000000000085e+02,2.980682798024621438e-01,2.980675981997267798e-01,2.980682881400788520e-01,2.980682798024621438e-01,2.980682865540428272e-01,0.000000000000000000e+00,-6.883543160700599695e-06
1.139000000000000057e+02,2.980682801137468085e-01,2.980676014764678805e-01,2.980682881400788520e-01,2.980682801137468085e-01,2.980682865844046514e-01,0.000000000000000000e+00,-6.851079367519289372e-06
1.139500000000000028e+02,2.980682804709118838e-01,2.980676047375702131e-01,2.980682881400788520e-01,2.980682804709118838e-01,2.980682866144417353e-01,0.000000000000000000e+00,-6.818768715470924864e-06
1.140000000000000000e+02,2.980682808672854289e-01,2.980676079828179503e-01,2.980682881400788520e-01,2.980682808672854289e-01,2.980682866438661427e-01,0.000000000000000000e+00,-6.786610481909566602e-06
1.140500000000000114e+02,2.980682812954134064e-01,2.980676112120101418e-01,2.980682881400788520e-01,2.980682812954134064e-01,2.980682866724049251e-01,0.000000000000000000e+00,-6.754603947615475856e-06
1.141000000000000085e+02,2.980682817472237178e-01,2.980676144249668202e-01,2.980682881400788520e-01,2.980682817472237178e-01,2.980682866998065061e-01,0.000000000000000000e+00,-6.722748396778239295e-06
1.141500000000000057e+02,2.980682822142029509e-01,2.980676176215344420e-01,2.980682881400788520e-01,2.980682822142029509e-01,2.980682867258461766e-01,0.000000000000000000e+00,-6.691043116979784285e-06
1.142000000000000028e+02,2.980682826875811209e-01,2.980676208015908824e-01,2.980682881400788520e-01,2.980682826875811209e-01,2.980682867503308131e-01,0.000000000000000000e+00,-6.659487399177154472e-06
1.142500000000000000e+02,2.980682831585205195e-01,2.980676239650493220e-01,2.980682881400788520e-01,2.980682831585205195e-01,2.980682867731030972e-01,0.000000000000000000e+00,-6.628080537685234546e-06
1.143000000000000114e+02,2.980682836183047857e-01,2.980676271118615217e-01,2.980682881400788520e-01,2.980682836183047857e-01,2.980682867940445124e-01,0.000000000000000000e+00,-6.596821830159340325e-06
1.143500000000000085e+02,2.980682840585233695e-01,2.980676302420198764e-01,2.980682881400788520e-01,2.980682840585233695e-01,2.980682868130776209e-01,0.000000000000000000e+00,-6.565710577577686022e-06
1.144000000000000057e+02,2.980682844712478907e-01,2.980676333555585256e-01,2.980682881400788520e-01,2.980682844712478907e-01,2.980682868301669508e-01,0.000000000000000000e+00,-6.534746084223975175e-06
1.144500000000000028e+02,2.980682848491964521e-01,2.980676364525536304e-01,2.980682881400788520e-01,2.980682848491964521e-01,2.980682868453193857e-01,0.000000000000000000e+00,-6.503927657669774737e-06
1.145000000000000000e+02,2.980682851858821869e-01,2.980676395331222639e-01,2.980682881400788520e-01,2.980682851858821869e-01,2.980682868585831646e-01,0.000000000000000000e+00,-6.473254608757178010e-06
1.145500000000000114e+02,2.980682854757433220e-01,2.980676425974209121e-01,2.980682881400788520e-01,2.980682854757433220e-01,2.980682868700460508e-01,0.000000000000000000e+00,-6.442726251581418444e-06
1.146000000000000085e+02,2.980682857142516462e-01,2.980676456456423651e-01,2.980682881400788520e-01,2.980682857142516462e-01,2.980682868798327223e-01,0.000000000000000000e+00,-6.412341903473706206e-06
1.146500000000000057e+02,2.980682858979974981e-01,2.980676486780124979e-01,2.980682881400788520e-01,2.980682858979974981e-01,2.980682868881009973e-01,0.000000000000000000e+00,-6.382100884984072380e-06
1.147000000000000028e+02,2.980682860247496069e-01,2.980676516947857180e-01,2.980682881400788520e-01,2.980682860247496069e-01,2.980682868950376707e-01,0.000000000000000000e+00,-6.352002519864654463e-06
1.147500000000000000e+02,2.980682860934888989e-01,2.980676546962403028e-01,2.980682881400788520e-01,2.980682860934888989e-01,2.980682869008537961e-01,0.000000000000000000e+00,-6.322046135053025060e-06
1.148000000000000114e+02,2.980682861044152698e-01,2.980676576826728486e-01,2.980682881400788520e-01,2.980682861044152698e-01,2.980682869057789119e-01,0.000000000000000000e+00,-6.292231060655879730e-06
1.148500000000000085e+02,2.980682860589284888e-01,2.980676606543927187e-01,2.980682881400788520e-01,2.980682860589284888e-01,2.980682869100557131e-01,0.000000000000000000e+00,-6.262556629933026363e-06
1.149000000000000057e+02,2.980682859595826240e-01,2.980676636117161049e-01,2.980682881400788520e-01,2.980682859595826240e-01,2.980682869139340552e-01,0.000000000000000000e+00,-6.233022179281547360e-06
1.149500000000000028e+02,2.980682858100170418e-01,2.980676665549598647e-01,2.980682881400788520e-01,2.980682858100170418e-01,2.980682869176647376e-01,0.000000000000000000e+00,-6.203627048220436152e-06
1.150000000000000000e+02,2.980682856148639814e-01,2.980676694844360264e-01,2.980682881400788520e-01,2.980682856148639814e-01,2.980682869214939523e-01,0.000000000000000000e+00,-6.174370579375453940e-06
1.150500000000000114e+02,2.980682853796364218e-01,2.980676724004456823e-01,2.980682881400788520e-01,2.980682853796364218e-01,2.980682869256575107e-01,0.000000000000000000e+00,-6.145252118464314246e-06
1.151000000000000085e+02,2.980682851105984632e-01,2.980676753032741044e-01,2.980682881400788520e-01,2.980682851105984632e-01,2.980682869303755145e-01,0.000000000000000000e+00,-6.116271014282239306e-06
1.151500000000000057e+02,2.980682848146210540e-01,2.980676781931856922e-01,2.980682881400788520e-01,2.980682848146210540e-01,2.980682869358475262e-01,0.000000000000000000e+00,-6.087426618687697728e-06
1.152000000000000028e+02,2.980682844990271141e-01,2.980676810704198654e-01,2.980682881400788520e-01,2.980682844990271141e-01,2.980682869422485171e-01,0.000000000000000000e+00,-6.058718286588514847e-06
1.152500000000000000e+02,2.980682841714288323e-01,2.980676839351874552e-01,2.980682881400788520e-01,2.980682841714288323e-01,2.980682869497250365e-01,0.000000000000000000e+00,-6.030145375928209236e-06
1.153000000000000114e+02,2.980682838395615764e-01,2.980676867876679292e-01,2.980682881400788520e-01,2.980682838395615764e-01,2.980682869583927141e-01,0.000000000000000000e+00,-6.001707247672551141e-06
1.153500000000000085e+02,2.980682835111173601e-01,2.980676896280073374e-01,2.980682881400788520e-01,2.980682835111173601e-01,2.980682869683339287e-01,0.000000000000000000e+00,-5.973403265796395351e-06
1.154000000000000057e+02,2.980682831935824173e-01,2.980676924563172014e-01,2.980682881400788520e-01,2.980682831935824173e-01,2.980682869795969192e-01,0.000000000000000000e+00,-5.945232797270525933e-06
1.154500000000000028e+02,2.980682828940813822e-01,2.980676952726741269e-01,2.980682881400788520e-01,2.980682828940813822e-01,2.980682869921953415e-01,0.000000000000000000e+00,-5.917195212048821988e-06
1.155000000000000000e+02,2.980682826192323498e-01,2.980676980771203577e-01,2.980682881400788520e-01,2.980682826192323498e-01,2.980682870061087120e-01,0.000000000000000000e+00,-5.889289883055404771e-06
1.155500000000000114e+02,2.980682823750150368e-01,2.980677008696651087e-01,2.980682881400788520e-01,2.980682823750150368e-01,2.980682870212836844e-01,0.000000000000000000e+00,-5.861516186171970315e-06
1.156000000000000085e+02,2.980682821666550408e-01,2.980677036502863420e-01,2.980682881400788520e-01,2.980682821666550408e-01,2.980682870376363813e-01,0.000000000000000000e+00,-5.833873500225007703e-06
1.156500000000000057e+02,2.980682819985269183e-01,2.980677064189340419e-01,2.980682881400788520e-01,2.980682819985269183e-01,2.980682870550547259e-01,0.000000000000000000e+00,-5.806361206973186747e-06
1.157000000000000028e+02,2.980682818740766349e-01,2.980677091755329355e-01,2.980682881400788520e-01,2.980682818740766349e-01,2.980682870734020495e-01,0.000000000000000000e+00,-5.778978691094705860e-06
1.157500000000000000e+02,2.980682817957664432e-01,2.980677119199868774e-01,2.980682881400788520e-01,2.980682817957664432e-01,2.980682870925208672e-01,0.000000000000000000e+00,-5.751725340174478137e-06
1.158000000000000114e+02,2.980682817650410765e-01,2.980677146521828469e-01,2.980682881400788520e-01,2.980682817650410765e-01,2.980682871122373179e-01,0.000000000000000000e+00,-5.724600544691402995e-06
1.158500000000000085e+02,2.980682817823176456e-01,2.980677173719955553e-01,2.980682881400788520e-01,2.980682817823176456e-01,2.980682871323653282e-01,0.000000000000000000e+00,-5.697603698005560724e-06
1.159000000000000057e+02,2.980682818469970186e-01,2.980677200792922199e-01,2.980682881400788520e-01,2.980682818469970186e-01,2.980682871527118305e-01,0.000000000000000000e+00,-5.670734196345201221e-06
1.159500000000000028e+02,2.980682819574975717e-01,2.980677227739373381e-01,2.980682881400788520e-01,2.980682819574975717e-01,2.980682871730812589e-01,0.000000000000000000e+00,-5.643991438793747956e-06
1.160000000000000000e+02,2.980682821113092573e-01,2.980677254557975164e-01,2.980682881400788520e-01,2.980682821113092573e-01,2.980682871932802125e-01,0.000000000000000000e+00,-5.617374827276712165e-06
1.160500000000000114e+02,2.980682823050667674e-01,2.980677281247458010e-01,2.980682881400788520e-01,2.980682823050667674e-01,2.980682872131224515e-01,0.000000000000000000e+00,-5.590883766548427465e-06
1.161000000000000085e+02,2.980682825346394060e-01,2.980677307806662291e-01,2.980682881400788520e-01,2.980682825346394060e-01,2.980682872324326715e-01,0.000000000000000000e+00,-5.564517664178802260e-06
1.161500000000000057e+02,2.980682827952361724e-01,2.980677334234576592e-01,2.980682881400788520e-01,2.980682827952361724e-01,2.980682872510507231e-01,0.000000000000000000e+00,-5.538275930539913748e-06
1.162000000000000028e+02,2.980682830815222228e-01,2.980677360530370468e-01,2.980682881400788520e-01,2.980682830815222228e-01,2.980682872688349416e-01,0.000000000000000000e+00,-5.512157978792540946e-06
1.162500000000000000e+02,2.980682833877449922e-01,2.980677386693425523e-01,2.980682881400788520e-01,2.980682833877449922e-01,2.980682872856650345e-01,0.000000000000000000e+00,-5.486163224872719739e-06
1.163000000000000114e+02,2.980682837078662550e-01,2.980677412723358177e-01,2.980682881400788520e-01,2.980682837078662550e-01,2.980682873014445788e-01,0.000000000000000000e+00,-5.460291087478136982e-06
1.163500000000000085e+02,2.980682840356974617e-01,2.980677438620035202e-01,2.980682881400788520e-01,2.980682840356974617e-01,2.980682873161022983e-01,0.000000000000000000e+00,-5.434540988054677930e-06
1.164000000000000057e+02,2.980682843650353520e-01,2.980677464383584829e-01,2.980682881400788520e-01,2.980682843650353520e-01,2.980682873295935620e-01,0.000000000000000000e+00,-5.408912350782770371e-06
1.164500000000000028e+02,2.980682846897941829e-01,2.980677490014400632e-01,2.980682881400788520e-01,2.980682846897941829e-01,2.980682873419003287e-01,0.000000000000000000e+00,-5.383404602563912564e-06
1.165000000000000000e+02,2.980682850041329046e-01,2.980677515513136533e-01,2.980682881400788520e-01,2.980682850041329046e-01,2.980682873530309251e-01,0.000000000000000000e+00,-5.358017173007171537e-06
1.165500000000000114e+02,2.980682853025731771e-01,2.980677540880697918e-01,2.980682881400788520e-01,2.980682853025731771e-01,2.980682873630192131e-01,0.000000000000000000e+00,-5.332749494415738979e-06
1.166000000000000085e+02,2.980682855801071174e-01,2.980677566118227761e-01,2.980682881400788520e-01,2.980682855801071174e-01,2.980682873719229242e-01,0.000000000000000000e+00,-5.307601001773631976e-06
1.166500000000000057e+02,2.980682858322918349e-01,2.980677591227082757e-01,2.980682881400788520e-01,2.980682858322918349e-01,2.980682873798215504e-01,0.000000000000000000e+00,-5.282571132732339535e-06
1.167000000000000028e+02,2.980682860553292013e-01,2.980677616208809444e-01,2.980682881400788520e-01,2.980682860553292013e-01,2.980682873868136795e-01,0.000000000000000000e+00,-5.257659327597728306e-06
1.167500000000000000e+02,2.980682862461296323e-01,2.980677641065113681e-01,2.980682881400788520e-01,2.980682862461296323e-01,2.980682873930142751e-01,0.000000000000000000e+00,-5.232865029317016903e-06
1.168000000000000114e+02,2.980682864023587730e-01,2.980677665797827891e-01,2.980682881400788520e-01,2.980682864023587730e-01,2.980682873985511239e-01,0.000000000000000000e+00,-5.208187683465761247e-06
1.168500000000000085e+02,2.980682865224661415e-01,2.980677690408876090e-01,2.980682881400788520e-01,2.980682865224661415e-01,2.980682874035613938e-01,0.000000000000000000e+00,-5.183626738235243094e-06
1.169000000000000057e+02,2.980682866056965086e-01,2.980677714900235586e-01,2.980682881400788520e-01,2.980682866056965086e-01,2.980682874081880263e-01,0.000000000000000000e+00,-5.159181644419655267e-06
1.169500000000000028e+02,2.980682866520828478e-01,2.980677739273903670e-01,2.980682881400788520e-01,2.980682866520828478e-01,2.980682874125759052e-01,0.000000000000000000e+00,-5.134851855403678232e-06
1.170000000000000000e+02,2.980682866624229099e-01,2.980677763531855984e-01,2.980682881400788520e-01,2.980682866624229099e-01,2.980682874168683050e-01,0.000000000000000000e+00,-5.110636827150115103e-06
1.170500000000000114e+02,2.980682866382396434e-01,2.980677787676016544e-01,2.980682881400788520e-01,2.980682866382396434e-01,2.980682874212034483e-01,0.000000000000000000e+00,-5.086536018187623223e-06
1.171000000000000085e+02,2.980682865817265714e-01,2.980677811708222213e-01,2.980682881400788520e-01,2.980682865817265714e-01,2.980682874257111759e-01,0.000000000000000000e+00,-5.062548889598603285e-06
1.171500000000000057e+02,2.980682864956806788e-01,2.980677835630194394e-01,2.980682881400788520e-01,2.980682864956806788e-01,2.980682874305099483e-01,0.000000000000000000e+00,-5.038674905007214661e-06
1.172000000000000028e+02,2.980682863834236418e-01,2.980677859443511823e-01,2.980682881400788520e-01,2.980682863834236418e-01,2.980682874357042378e-01,0.000000000000000000e+00,-5.014913530567521178e-06
1.172500000000000000e+02,2.980682862487145646e-01,2.980677883149590590e-01,2.980682881400788520e-01,2.980682862487145646e-01,2.980682874413825290e-01,0.000000000000000000e+00,-4.991264234951652138e-06
1.173000000000000114e+02,2.980682860956550551e-01,2.980677906749665818e-01,2.980682881400788520e-01,2.980682860956550551e-01,2.980682874476154876e-01,0.000000000000000000e+00,-4.967726489338169167e-06
1.173500000000000085e+02,2.980682859285906372e-01,2.980677930244780005e-01,2.980682881400788520e-01,2.980682859285906372e-01,2.980682874544547389e-01,0.000000000000000000e+00,-4.944299767400450004e-06
1.174000000000000057e+02,2.980682857520095541e-01,2.980677953635778032e-01,2.980682881400788520e-01,2.980682857520095541e-01,2.980682874619323686e-01,0.000000000000000000e+00,-4.920983545295140059e-06
1.174500000000000028e+02,2.980682855704415712e-01,2.980677976923303274e-01,2.980682881400788520e-01,2.980682855704415712e-01,2.980682874700604779e-01,0.000000000000000000e+00,-4.897777301650711532e-06
1.175000000000000000e+02,2.980682853883598327e-01,2.980678000107800929e-01,2.980682881400788520e-01,2.980682853883598327e-01,2.980682874788318504e-01,0.000000000000000000e+00,-4.874680517555985275e-06
1.175500000000000114e+02,2.980682852100866587e-01,2.980678023189530235e-01,2.980682881400788520e-01,2.980682852100866587e-01,2.980682874882206734e-01,0.000000000000000000e+00,-4.851692676548829673e-06
1.176000000000000085e+02,2.980682850397061712e-01,2.980678046168572792e-01,2.980682881400788520e-01,2.980682850397061712e-01,2.980682874981837593e-01,0.000000000000000000e+00,-4.828813264604760435e-06
1.176500000000000057e+02,2.980682848809851904e-01,2.980678069044852552e-01,2.980682881400788520e-01,2.980682848809851904e-01,2.980682875086622663e-01,0.000000000000000000e+00,-4.806041770125657261e-06
1.177000000000000028e+02,2.980682847373039013e-01,2.980678091818155795e-01,2.980682881400788520e-01,2.980682847373039013e-01,2.980682875195839743e-01,0.000000000000000000e+00,-4.783377683928455956e-06
1.177500000000000000e+02,2.980682846115972895e-01,2.980678114488153896e-01,2.980682881400788520e-01,2.980682846115972895e-01,2.980682875308652835e-01,0.000000000000000000e+00,-4.760820499233885431e-06
1.178000000000000114e+02,2.980682845063090669e-01,2.980678137054429411e-01,2.980682881400788520e-01,2.980682845063090669e-01,2.980682875424141010e-01,0.000000000000000000e+00,-4.738369711655221650e-06
1.178500000000000085e+02,2.980682844233575324e-01,2.980678159516503833e-01,2.980682881400788520e-01,2.980682844233575324e-01,2.980682875541323384e-01,0.000000000000000000e+00,-4.716024819187082225e-06
1.179000000000000057e+02,2.980682843641146995e-01,2.980678181873865351e-01,2.980682881400788520e-01,2.980682843641146995e-01,2.980682875659187436e-01,0.000000000000000000e+00,-4.693785322194128698e-06
1.179500000000000028e+02,2.980682843293983031e-01,2.980678204125995490e-01,2.980682881400788520e-01,2.980682843293983031e-01,2.980682875776718421e-01,0.000000000000000000e+00,-4.671650723399952615e-06
1.180000000000000000e+02,2.980682843194760179e-01,2.980678226272397424e-01,2.980682881400788520e-01,2.980682843194760179e-01,2.980682875892925465e-01,0.000000000000000000e+00,-4.649620527875863355e-06
1.180500000000000114e+02,2.980682843340823895e-01,2.980678248312623180e-01,2.980682881400788520e-01,2.980682843340823895e-01,2.980682876006865989e-01,0.000000000000000000e+00,-4.627694243029736939e-06
1.181000000000000085e+02,2.980682843724462017e-01,2.980678270246294170e-01,2.980682881400788520e-01,2.980682843724462017e-01,2.980682876117672353e-01,0.000000000000000000e+00,-4.605871378594941078e-06
1.181500000000000057e+02,2.980682844333282788e-01,2.980678292073123958e-01,2.980682881400788520e-01,2.980682844333282788e-01,2.980682876224570177e-01,0.000000000000000000e+00,-4.584151446619194142e-06
1.182000000000000028e+02,2.980682845150683935e-01,2.980678313792937129e-01,2.980682881400788520e-01,2.980682845150683935e-01,2.980682876326898323e-01,0.000000000000000000e+00,-4.562533961453554586e-06
1.182500000000000000e+02,2.980682846156391119e-01,2.980678335405682056e-01,2.980682881400788520e-01,2.980682846156391119e-01,2.980682876424121663e-01,0.000000000000000000e+00,-4.541018439741444245e-06
1.183000000000000114e+02,2.980682847327059126e-01,2.980678356911442561e-01,2.980682881400788520e-01,2.980682847327059126e-01,2.980682876515842739e-01,0.000000000000000000e+00,-4.519604400407687729e-06
1.183500000000000085e+02,2.980682848636913018e-01,2.980678378310443466e-01,2.980682881400788520e-01,2.980682848636913018e-01,2.980682876601808418e-01,0.000000000000000000e+00,-4.498291364647634826e-06
1.184000000000000057e+02,2.980682850058418154e-01,2.980678399603055584e-01,2.980682881400788520e-01,2.980682850058418154e-01,2.980682876681911564e-01,0.000000000000000000e+00,-4.477078855916344741e-06
1.184500000000000028e+02,2.980682851562955760e-01,2.980678420789791283e-01,2.980682881400788520e-01,2.980682851562955760e-01,2.980682876756191035e-01,0.000000000000000000e+00,-4.455966399917851642e-06
1.185000000000000000e+02,2.980682853121496279e-01,2.980678441871300599e-01,2.980682881400788520e-01,2.980682853121496279e-01,2.980682876824825023e-01,0.000000000000000000e+00,-4.434953524594440380e-06
1.185500000000000114e+02,2.980682854705247187e-01,2.980678462848361798e-01,2.980682881400788520e-01,2.980682854705247187e-01,2.980682876888122168e-01,0.000000000000000000e+00,-4.414039760116116174e-06
1.186000000000000085e+02,2.980682856286266391e-01,2.980678483721870831e-01,2.980682881400788520e-01,2.980682856286266391e-01,2.980682876946509907e-01,0.000000000000000000e+00,-4.393224638870020088e-06
1.186500000000000057e+02,2.980682857838028998e-01,2.980678504492823566e-01,2.980682881400788520e-01,2.980682857838028998e-01,2.980682877000518927e-01,0.000000000000000000e+00,-4.372507695449982573e-06
1.187000000000000028e+02,2.980682859335926915e-01,2.980678525162298032e-01,2.980682881400788520e-01,2.980682859335926915e-01,2.980682877050764845e-01,0.000000000000000000e+00,-4.351888466646193053e-06
1.187500000000000000e+02,2.980682860757708497e-01,2.980678545731438311e-01,2.980682881400788520e-01,2.980682860757708497e-01,2.980682877097929895e-01,0.000000000000000000e+00,-4.331366491434863581e-06
1.188000000000000114e+02,2.980682862083837703e-01,2.980678566201429569e-01,2.980682881400788520e-01,2.980682862083837703e-01,2.980682877142740717e-01,0.000000000000000000e+00,-4.310941310967997533e-06
1.188500000000000085e+02,2.980682863297771101e-01,2.980678586573478617e-01,2.980682881400788520e-01,2.980682863297771101e-01,2.980682877185947266e-01,0.000000000000000000e+00,-4.290612468563324307e-06
1.189000000000000057e+02,2.980682864386153819e-01,2.980678606848791712e-01,2.980682881400788520e-01,2.980682864386153819e-01,2.980682877228301719e-01,0.000000000000000000e+00,-4.270379509694089197e-06
1.189500000000000028e+02,2.980682865338932230e-01,2.980678627028553462e-01,2.980682881400788520e-01,2.980682865338932230e-01,2.980682877270535158e-01,0.000000000000000000e+00,-4.250241981979151571e-06
1.190000000000000000e+02,2.980682866149379495e-01,2.980678647113905733e-01,2.980682881400788520e-01,2.980682866149379495e-01,2.980682877313340917e-01,0.000000000000000000e+00,-4.230199435172957699e-06
1.190500000000000114e+02,2.980682866814049481e-01,2.980678667105930990e-01,2.980682881400788520e-01,2.980682866814049481e-01,2.980682877357352378e-01,0.000000000000000000e+00,-4.210251421155633851e-06
1.191000000000000085e+02,2.980682867332649644e-01,2.980678687005633432e-01,2.980682881400788520e-01,2.980682867332649644e-01,2.980682877403127429e-01,0.000000000000000000e+00,-4.190397493923170886e-06
1.191500000000000057e+02,2.980682867707852290e-01,2.980678706813925660e-01,2.980682881400788520e-01,2.980682867707852290e-01,2.980682877451135138e-01,0.000000000000000000e+00,-4.170637209577522432e-06
1.192000000000000028e+02,2.980682867945044223e-01,2.980678726531618694e-01,2.980682881400788520e-01,2.980682867945044223e-01,2.980682877501744654e-01,0.000000000000000000e+00,-4.150970126316891959e-06
1.192500000000000000e+02,2.980682868052031975e-01,2.980678746159411974e-01,2.980682881400788520e-01,2.980682868052031975e-01,2.980682877555216326e-01,0.000000000000000000e+00,-4.131395804425908894e-06
1.193000000000000114e+02,2.980682868038702638e-01,2.980678765697888921e-01,2.980682881400788520e-01,2.980682868038702638e-01,2.980682877611695591e-01,0.000000000000000000e+00,-4.111913806265898751e-06
1.193500000000000085e+02,2.980682867916659706e-01,2.980678785147517496e-01,2.980682881400788520e-01,2.980682867916659706e-01,2.980682877671213538e-01,0.000000000000000000e+00,-4.092523696265193921e-06
1.194000000000000057e+02,2.980682867698842275e-01,2.980678804508646862e-01,2.980682881400788520e-01,2.980682867698842275e-01,2.980682877733687453e-01,0.000000000000000000e+00,-4.073225040909366538e-06
1.194500000000000028e+02,2.980682867399134794e-01,2.980678823781517384e-01,2.980682881400788520e-01,2.980682867399134794e-01,2.980682877798925823e-01,0.000000000000000000e+00,-4.054017408731545195e-06
1.195000000000000000e+02,2.980682867031984040e-01,2.980678842966265618e-01,2.980682881400788520e-01,2.980682867031984040e-01,2.980682877866636105e-01,0.000000000000000000e+00,-4.034900370302697783e-06
1.195500000000000114e+02,2.980682866612027748e-01,2.980678862062935974e-01,2.980682881400788520e-01,2.980682866612027748e-01,2.980682877936434161e-01,0.000000000000000000e+00,-4.015873498221934660e-06
1.196000000000000085e+02,2.980682866153744337e-01,2.980678881071493480e-01,2.980682881400788520e-01,2.980682866153744337e-01,2.980682878007860359e-01,0.000000000000000000e+00,-3.996936367106852470e-06
1.196500000000000057e+02,2.980682865671137050e-01,2.980678899991838215e-01,2.980682881400788520e-01,2.980682865671137050e-01,2.980682878080391784e-01,0.000000000000000000e+00,-3.978088553583778026e-06
1.197000000000000028e+02,2.980682865177449736e-01,2.980678918823822521e-01,2.980682881400788520e-01,2.980682865177449736e-01,2.980682878153458892e-01,0.000000000000000000e+00,-3.959329636278107890e-06
1.197500000000000000e+02,2.980682864684928712e-01,2.980678937567269871e-01,2.980682881400788520e-01,2.980682864684928712e-01,2.980682878226465493e-01,0.000000000000000000e+00,-3.940659195804654746e-06
1.198000000000000114e+02,2.980682864204629023e-01,2.980678956221989861e-01,2.980682881400788520e-01,2.980682864204629023e-01,2.980682878298804850e-01,0.000000000000000000e+00,-3.922076814757940396e-06
1.198500000000000085e+02,2.980682863746266786e-01,2.980678974787799862e-01,2.980682881400788520e-01,2.980682863746266786e-01,2.980682878369877442e-01,0.000000000000000000e+00,-3.903582077702626835e-06
1.199000000000000057e+02,2.980682863318123710e-01,2.980678993264541110e-01,2.980682881400788520e-01,2.980682863318123710e-01,2.980682878439112615e-01,0.000000000000000000e+00,-3.885174571163809249e-06
1.199500000000000028e+02,2.980682862926997134e-01,2.980679011652095367e-01,2.980682881400788520e-01,2.980682862926997134e-01,2.980682878505979128e-01,0.000000000000000000e+00,-3.866853883617498755e-06
1.200000000000000000e+02,2.980682862578195591e-01,2.980679029950401571e-01,2.980682881400788520e-01,2.980682862578195591e-01,2.980682878570007355e-01,0.000000000000000000e+00,-3.848619605481035680e-06
1.200500000000000114e+02,2.980682862275580436e-01,2.980679048159468603e-01,2.980682881400788520e-01,2.980682862275580436e-01,2.980682878630797616e-01,0.000000000000000000e+00,-3.830471329103652769e-06
1.201000000000000085e+02,2.980682862021643009e-01,2.980679066279385836e-01,2.980682881400788520e-01,2.980682862021643009e-01,2.980682878688034609e-01,0.000000000000000000e+00,-3.812408648757015099e-06
1.201500000000000057e+02,2.980682861817615659e-01,2.980679084310335902e-01,2.980682881400788520e-01,2.980682861817615659e-01,2.980682878741496289e-01,0.000000000000000000e+00,-3.794431160625805726e-06
1.202000000000000028e+02,2.980682861663609962e-01,2.980679102252595247e-01,2.980682881400788520e-01,2.980682861663609962e-01,2.980682878791057755e-01,0.000000000000000000e+00,-3.776538462798515899e-06
1.202500000000000000e+02,2.980682861558776597e-01,2.980679120106542457e-01,2.980682881400788520e-01,2.980682861558776597e-01,2.980682878836697913e-01,0.000000000000000000e+00,-3.758730155258174711e-06
1.203000000000000114e+02,2.980682861501477987e-01,2.980679137872657147e-01,2.980682881400788520e-01,2.980682861501477987e-01,2.980682878878497255e-01,0.000000000000000000e+00,-3.741005839873252805e-06
1.203500000000000085e+02,2.980682861489467594e-01,2.980679155551516635e-01,2.980682881400788520e-01,2.980682861489467594e-01,2.980682878916636747e-01,0.000000000000000000e+00,-3.723365120388631317e-06
1.204000000000000057e+02,2.980682861520071447e-01,2.980679173143791494e-01,2.980682881400788520e-01,2.980682861520071447e-01,2.980682878951393944e-01,0.000000000000000000e+00,-3.705807602416655082e-06
1.204500000000000028e+02,2.980682861590361887e-01,2.980679190650237786e-01,2.980682881400788520e-01,2.980682861590361887e-01,2.980682878983131334e-01,0.000000000000000000e+00,-3.688332893428334509e-06
1.205000000000000000e+02,2.980682861697320218e-01,2.980679208071687070e-01,2.980682881400788520e-01,2.980682861697320218e-01,2.980682879012289677e-01,0.000000000000000000e+00,-3.670940602744597846e-06
1.205500000000000114e+02,2.980682861837980480e-01,2.980679225409033073e-01,2.980682881400788520e-01,2.980682861837980480e-01,2.980682879039374678e-01,0.000000000000000000e+00,-3.653630341527686597e-06
1.206000000000000085e+02,2.980682862009557121e-01,2.980679242663218931e-01,2.980682881400788520e-01,2.980682862009557121e-01,2.980682879064941448e-01,0.000000000000000000e+00,-3.636401722772655967e-06
1.206500000000000057e+02,2.980682862209539374e-01,2.980679259835219419e-01,2.980682881400788520e-01,2.980682862209539374e-01,2.980682879089581183e-01,0.000000000000000000e+00,-3.619254361298909619e-06
1.207000000000000028e+02,2.980682862435766745e-01,2.980679276926027632e-01,2.980682881400788520e-01,2.980682862435766745e-01,2.980682879113901729e-01,0.000000000000000000e+00,-3.602187873741938556e-06
1.207500000000000000e+02,2.980682862686470092e-01,2.980679293936634999e-01,2.980682881400788520e-01,2.980682862686470092e-01,2.980682879138513708e-01,0.000000000000000000e+00,-3.585201878545041381e-06
1.208000000000000114e+02,2.980682862960286061e-01,2.980679310868016296e-01,2.980682881400788520e-01,2.980682862960286061e-01,2.980682879164012200e-01,0.000000000000000000e+00,-3.568295995951202515e-06
1.208500000000000085e+02,2.980682863256244874e-01,2.980679327721112437e-01,2.980682881400788520e-01,2.980682863256244874e-01,2.980682879190960644e-01,0.000000000000000000e+00,-3.551469847995012354e-06
1.209000000000000057e+02,2.980682863573729247e-01,2.980679344496814376e-01,2.980682881400788520e-01,2.980682863573729247e-01,2.980682879219873072e-01,0.000000000000000000e+00,-3.534723058494653065e-06
1.209500000000000028e+02,2.980682863912409997e-01,2.980679361195950339e-01,2.980682881400788520e-01,2.980682863912409997e-01,2.980682879251203565e-01,0.000000000000000000e+00,-3.518055253043921653e-06
1.210000000000000000e+02,2.980682864272163335e-01,2.980679377819271947e-01,2.980682881400788520e-01,2.980682864272163335e-01,2.980682879285331266e-01,0.000000000000000000e+00,-3.501466059004336462e-06
1.210500000000000114e+02,2.980682864652972053e-01,2.980679394367443669e-01,2.980682881400788520e-01,2.980682864652972053e-01,2.980682879322549272e-01,0.000000000000000000e+00,-3.484955105497231816e-06
1.211000000000000085e+02,2.980682865054811170e-01,2.980679410841036159e-01,2.980682881400788520e-01,2.980682865054811170e-01,2.980682879363059090e-01,0.000000000000000000e+00,-3.468522023395922541e-06
1.211500000000000057e+02,2.980682865477534138e-01,2.980679427240516821e-01,2.980682881400788520e-01,2.980682865477534138e-01,2.980682879406962305e-01,0.000000000000000000e+00,-3.452166445317788865e-06
1.212000000000000028e+02,2.980682865920753488e-01,2.980679443566252029e-01,2.980682881400788520e-01,2.980682865920753488e-01,2.980682879454257805e-01,0.000000000000000000e+00,-3.435888005616476938e-06
1.212500000000000000e+02,2.980682866383725371e-01,2.980679459818502686e-01,2.980682881400788520e-01,2.980682866383725371e-01,2.980682879504842897e-01,0.000000000000000000e+00,-3.419686340373993477e-06
1.213000000000000114e+02,2.980682866865247971e-01,2.980679475997426997e-01,2.980682881400788520e-01,2.980682866865247971e-01,2.980682879558514409e-01,0.000000000000000000e+00,-3.403561087392831743e-06
1.213500000000000085e+02,2.980682867363568800e-01,2.980679492103087691e-01,2.980682881400788520e-01,2.980682867363568800e-01,2.980682879614973690e-01,0.000000000000000000e+00,-3.387511886188071691e-06
1.214000000000000057e+02,2.980682867876313091e-01,2.980679508135458122e-01,2.980682881400788520e-01,2.980682867876313091e-01,2.980682879673836050e-01,0.000000000000000000e+00,-3.371538377979420824e-06
1.214500000000000028e+02,2.980682868400434948e-01,2.980679524094432264e-01,2.980682881400788520e-01,2.980682868400434948e-01,2.980682879734637969e-01,0.000000000000000000e+00,-3.355640205683243615e-06
1.215000000000000000e+02,2.980682868932192364e-01,2.980679539979836368e-01,2.980682881400788520e-01,2.980682868932192364e-01,2.980682879796849871e-01,0.000000000000000000e+00,-3.339817013904551112e-06
1.215500000000000114e+02,2.980682869467148888e-01,2.980679555791443947e-01,2.980682881400788520e-01,2.980682869467148888e-01,2.980682879859892775e-01,0.000000000000000000e+00,-3.324068448928977000e-06
1.216000000000000085e+02,2.980682870000205265e-01,2.980679571528989102e-01,2.980682881400788520e-01,2.980682870000205265e-01,2.980682879923147732e-01,0.000000000000000000e+00,-3.308394158714665986e-06
1.216500000000000057e+02,2.980682870525658834e-01,2.980679587192184288e-01,2.980682881400788520e-01,2.980682870525658834e-01,2.980682879985977474e-01,0.000000000000000000e+00,-3.292793792884186331e-06
1.217000000000000028e+02,2.980682871037290127e-01,2.980679602780735848e-01,2.980682881400788520e-01,2.980682871037290127e-01,2.980682880047738625e-01,0.000000000000000000e+00,-3.277267002716389862e-06
1.217500000000000000e+02,2.980682871528478328e-01,2.980679618294360123e-01,2.980682881400788520e-01,2.980682871528478328e-01,2.980682880107801136e-01,0.000000000000000000e+00,-3.261813441138252504e-06
1.218000000000000114e+02,2.980682871992337279e-01,2.980679633732801759e-01,2.980682881400788520e-01,2.980682871992337279e-01,2.980682880165564375e-01,0.000000000000000000e+00,-3.246432762716711423e-06
1.218500000000000085e+02,2.980682872421871465e-01,2.980679649095847594e-01,2.980682881400788520e-01,2.980682872421871465e-01,2.980682880220471009e-01,0.000000000000000000e+00,-3.231124623650521230e-06
1.219000000000000057e+02,2.980682872810154760e-01,2.980679664383341643e-01,2.980682881400788520e-01,2.980682872810154760e-01,2.980682880272023105e-01,0.000000000000000000e+00,-3.215888681762043262e-06
1.219500000000000028e+02,2.980682873150509171e-01,2.980679679595198417e-01,2.980682881400788520e-01,2.980682873150509171e-01,2.980682880319795447e-01,0.000000000000000000e+00,-3.200724596489156001e-06
1.220000000000000000e+02,2.980682873436702462e-01,2.980679694731414586e-01,2.980682881400788520e-01,2.980682873436702462e-01,2.980682880363443865e-01,0.000000000000000000e+00,-3.185632028877104493e-06
1.220500000000000114e+02,2.980682873663134114e-01,2.980679709792076748e-01,2.980682881400788520e-01,2.980682873663134114e-01,2.980682880402718005e-01,0.000000000000000000e+00,-3.170610641570437868e-06
1.221000000000000085e+02,2.980682873825026280e-01,2.980679724777367534e-01,2.980682881400788520e-01,2.980682873825026280e-01,2.980682880437466320e-01,0.000000000000000000e+00,-3.155660098805000221e-06
1.221500000000000057e+02,2.980682873918597542e-01,2.980679739687572827e-01,2.980682881400788520e-01,2.980682873918597542e-01,2.980682880467638851e-01,0.000000000000000000e+00,-3.140780066399917254e-06
1.222000000000000028e+02,2.980682873941220556e-01,2.980679754523080094e-01,2.980682881400788520e-01,2.980682873941220556e-01,2.980682880493291664e-01,0.000000000000000000e+00,-3.125970211749737082e-06
1.222500000000000000e+02,2.980682873891561391e-01,2.980679769284379499e-01,2.980682881400788520e-01,2.980682873891561391e-01,2.980682880514582966e-01,0.000000000000000000e+00,-3.111230203816590943e-06
1.223000000000000114e+02,2.980682873769686103e-01,2.980679783972057795e-01,2.980682881400788520e-01,2.980682873769686103e-01,2.980682880531770884e-01,0.000000000000000000e+00,-3.096559713122440730e-06
1.223500000000000085e+02,2.980682873577144010e-01,2.980679798586794993e-01,2.980682881400788520e-01,2.980682873577144010e-01,2.980682880545206803e-01,0.000000000000000000e+00,-3.081958411741464588e-06
1.224000000000000057e+02,2.980682873317009318e-01,2.980679813129354372e-01,2.980682881400788520e-01,2.980682873317009318e-01,2.980682880555327596e-01,0.000000000000000000e+00,-3.067425973292456484e-06
1.224500000000000028e+02,2.980682872993889454e-01,2.980679827600569709e-01,2.980682881400788520e-01,2.980682872993889454e-01,2.980682880562642856e-01,0.000000000000000000e+00,-3.052962072931389264e-06
1.225000000000000000e+02,2.980682872613895640e-01,2.980679842001337509e-01,2.980682881400788520e-01,2.980682872613895640e-01,2.980682880567724902e-01,0.000000000000000000e+00,-3.038566387344042919e-06
1.225500000000000114e+02,2.980682872184569621e-01,2.980679856332598687e-01,2.980682881400788520e-01,2.980682872184569621e-01,2.980682880571193794e-01,0.000000000000000000e+00,-3.024238594738760341e-06
1.226000000000000085e+02,2.980682871714780413e-01,2.980679870595325243e-01,2.980682881400788520e-01,2.980682871714780413e-01,2.980682880573700122e-01,0.000000000000000000e+00,-3.009978374839264479e-06
1.226500000000000057e+02,2.980682871214573870e-01,2.980679884790503609e-01,2.980682881400788520e-01,2.980682871214573870e-01,2.980682880575912241e-01,0.000000000000000000e+00,-2.995785408877584770e-06
1.227000000000000028e+02,2.980682870694994491e-01,2.980679898919118553e-01,2.980682881400788520e-01,2.980682870694994491e-01,2.980682880578498506e-01,0.000000000000000000e+00,-2.981659379587090291e-06
1.227500000000000000e+02,2.980682870167875032e-01,2.980679912982138191e-01,2.980682881400788520e-01,2.980682870167875032e-01,2.980682880582109506e-01,0.000000000000000000e+00,-2.967599971195586020e-06
1.228000000000000114e+02,2.980682869645597810e-01,2.980679926980494554e-01,2.980682881400788520e-01,2.980682869645597810e-01,2.980682880587364192e-01,0.000000000000000000e+00,-2.953606869418490829e-06
1.228500000000000085e+02,2.980682869140836577e-01,2.980679940915073045e-01,2.980682881400788520e-01,2.980682869140836577e-01,2.980682880594834328e-01,0.000000000000000000e+00,-2.939679761452128138e-06
1.229000000000000057e+02,2.980682868666280627e-01,2.980679954786694119e-01,2.980682881400788520e-01,2.980682868666280627e-01,2.980682880605030061e-01,0.000000000000000000e+00,-2.925818335967003860e-06
1.229500000000000028e+02,2.980682868234354466e-01,2.980679968596104401e-01,2.980682881400788520e-01,2.980682868234354466e-01,2.980682880618387154e-01,0.000000000000000000e+00,-2.912022283101199971e-06
1.230000000000000000e+02,2.980682867856930263e-01,2.980679982343963919e-01,2.980682881400788520e-01,2.980682867856930263e-01,2.980682880635258658e-01,0.000000000000000000e+00,-2.898291294453824824e-06
1.230500000000000114e+02,2.980682867545049186e-01,2.980679996030840551e-01,2.980682881400788520e-01,2.980682867545049186e-01,2.980682880655903255e-01,0.000000000000000000e+00,-2.884625063078454151e-06
1.231000000000000085e+02,2.980682867308650508e-01,2.980680009657199481e-01,2.980682881400788520e-01,2.980682867308650508e-01,2.980682880680483038e-01,0.000000000000000000e+00,-2.871023283476639826e-06
1.231500000000000057e+02,2.980682867156326799e-01,2.980680023223403752e-01,2.980682881400788520e-01,2.980682867156326799e-01,2.980682880709055738e-01,0.000000000000000000e+00,-2.857485651591450814e-06
1.232000000000000028e+02,2.980682867095093558e-01,2.980680036729712046e-01,2.980682881400788520e-01,2.980682867095093558e-01,2.980682880741576390e-01,0.000000000000000000e+00,-2.844011864800984053e-06
1.232500000000000000e+02,2.980682867130199920e-01,2.980680050176277018e-01,2.980682881400788520e-01,2.980682867130199920e-01,2.980682880777899002e-01,0.000000000000000000e+00,-2.830601621911951570e-06
1.233000000000000114e+02,2.980682867264972669e-01,2.980680063563154736e-01,2.980682881400788520e-01,2.980682867264972669e-01,2.980682880817777658e-01,0.000000000000000000e+00,-2.817254623153218035e-06
1.233500000000000085e+02,2.980682867500695776e-01,2.980680076890305230e-01,2.980682881400788520e-01,2.980682867500695776e-01,2.980682880860875406e-01,0.000000000000000000e+00,-2.803970570169374333e-06
1.234000000000000057e+02,2.980682867836546013e-01,2.980680090157604711e-01,2.980682881400788520e-01,2.980682867836546013e-01,2.980682880906770915e-01,0.000000000000000000e+00,-2.790749166014276387e-06
1.234500000000000028e+02,2.980682868269561303e-01,2.980680103364855005e-01,2.980682881400788520e-01,2.980682868269561303e-01,2.980682880954970138e-01,0.000000000000000000e+00,-2.777590115144603055e-06
1.235000000000000000e+02,2.980682868794671814e-01,2.980680116511794098e-01,2.980682881400788520e-01,2.980682868794671814e-01,2.980682881004917961e-01,0.000000000000000000e+00,-2.764493123413395807e-06
1.235500000000000114e+02,2.980682869404768232e-01,2.980680129598113348e-01,2.980682881400788520e-01,2.980682869404768232e-01,2.980682881056010980e-01,0.000000000000000000e+00,-2.751457898063563252e-06
1.236000000000000085e+02,2.980682870090822223e-01,2.980680142623466922e-01,2.980682881400788520e-01,2.980682870090822223e-01,2.980682881107614701e-01,0.000000000000000000e+00,-2.738484147721441575e-06
1.236500000000000057e+02,2.980682870842054633e-01,2.980680155587492330e-01,2.980682881400788520e-01,2.980682870842054633e-01,2.980682881159074649e-01,0.000000000000000000e+00,-2.725571582390248237e-06
1.237000000000000028e+02,2.980682871646141430e-01,2.980680168489822646e-01,2.980682881400788520e-01,2.980682871646141430e-01,2.980682881209736346e-01,0.000000000000000000e+00,-2.712719913443616152e-06
1.237500000000000000e+02,2.980682872489460178e-01,2.980680181330104261e-01,2.980682881400788520e-01,2.980682872489460178e-01,2.980682881258958083e-01,0.000000000000000000e+00,-2.699928853619060520e-06
1.238000000000000114e+02,2.980682873357367590e-01,2.980680194108010772e-01,2.980682881400788520e-01,2.980682873357367590e-01,2.980682881306127574e-01,0.000000000000000000e+00,-2.687198117011467264e-06
1.238500000000000085e+02,2.980682874234507063e-01,2.980680206823256850e-01,2.980682881400788520e-01,2.980682874234507063e-01,2.980682881350675828e-01,0.000000000000000000e+00,-2.674527419066604757e-06
1.239000000000000057e+02,2.980682875105129526e-01,2.980680219475614900e-01,2.980682881400788520e-01,2.980682875105129526e-01,2.980682881392091033e-01,0.000000000000000000e+00,-2.661916476574572866e-06
1.239500000000000028e+02,2.980682875953433730e-01,2.980680232064921720e-01,2.980682881400788520e-01,2.980682875953433730e-01,2.980682881429929654e-01,0.000000000000000000e+00,-2.649365007663331624e-06
1.240000000000000000e+02,2.980682876763907085e-01,2.980680244591094041e-01,2.980682881400788520e-01,2.980682876763907085e-01,2.980682881463825873e-01,0.000000000000000000e+00,-2.636872731792196862e-06
1.240500000000000114e+02,2.980682877521665941e-01,2.980680257054132420e-01,2.980682881400788520e-01,2.980682877521665941e-01,2.980682881493502134e-01,0.000000000000000000e+00,-2.624439369745361678e-06
1.241000000000000085e+02,2.980682878212780329e-01,2.980680269454130116e-01,2.980682881400788520e-01,2.980682878212780329e-01,2.980682881518773586e-01,0.000000000000000000e+00,-2.612064643625472117e-06
1.241500000000000057e+02,2.980682878824588711e-01,2.980680281791275310e-01,2.980682881400788520e-01,2.980682878824588711e-01,2.980682881539551965e-01,0.000000000000000000e+00,-2.599748276847184635e-06
1.242000000000000028e+02,2.980682879345977199e-01,2.980680294065852776e-01,2.980682881400788520e-01,2.980682879345977199e-01,2.980682881555846708e-01,0.000000000000000000e+00,-2.587489994130759145e-06
1.242500000000000000e+02,2.980682879767634352e-01,2.980680306278244429e-01,2.980682881400788520e-01,2.980682879767634352e-01,2.980682881567766063e-01,0.000000000000000000e+00,-2.575289521495736339e-06
1.243000000000000114e+02,2.980682880082263786e-01,2.980680318428923781e-01,2.980682881400788520e-01,2.980682880082263786e-01,2.980682881575509868e-01,0.000000000000000000e+00,-2.563146586254585787e-06
1.243500000000000085e+02,2.980682880284753478e-01,2.980680330518452603e-01,2.980682881400788520e-01,2.980682880284753478e-01,2.980682881579369559e-01,0.000000000000000000e+00,-2.551060917006462033e-06
1.244000000000000057e+02,2.980682880372300114e-01,2.980680342547471495e-01,2.980682881400788520e-01,2.980682880372300114e-01,2.980682881579715393e-01,0.000000000000000000e+00,-2.539032243630930201e-06
1.244500000000000028e+02,2.980682880344479035e-01,2.980680354516693775e-01,2.980682881400788520e-01,2.980682880344479035e-01,2.980682881576991461e-01,0.000000000000000000e+00,-2.527060297281811452e-06
1.245000000000000000e+02,2.980682880203265328e-01,2.980680366426890493e-01,2.980682881400788520e-01,2.980682880203265328e-01,2.980682881571700693e-01,0.000000000000000000e+00,-2.515144810381034793e-06
1.245500000000000114e+02,2.980682879953002185e-01,2.980680378278880993e-01,2.980682881400788520e-01,2.980682879953002185e-01,2.980682881564397646e-01,0.000000000000000000e+00,-2.503285516612558350e-06
1.246000000000000085e+02,2.980682879600313195e-01,2.980680390073517927e-01,2.980682881400788520e-01,2.980682879600313195e-01,2.980682881555669073e-01,0.000000000000000000e+00,-2.491482150916295715e-06
1.246500000000000057e+02,2.980682879153966902e-01,2.980680401811675595e-01,2.980682881400788520e-01,2.980682879153966902e-01,2.980682881546125040e-01,0.000000000000000000e+00,-2.479734449482179940e-06
1.247000000000000028e+02,2.980682878624695276e-01,2.980680413494232184e-01,2.980682881400788520e-01,2.980682878624695276e-01,2.980682881536381723e-01,0.000000000000000000e+00,-2.468042149744180519e-06
1.247500000000000000e+02,2.980682878024962790e-01,2.980680425122058663e-01,2.980682881400788520e-01,2.980682878024962790e-01,2.980682881527048633e-01,0.000000000000000000e+00,-2.456404990374417357e-06
1.248000000000000114e+02,2.980682877368703854e-01,2.980680436696001578e-01,2.980682881400788520e-01,2.980682877368703854e-01,2.980682881518713079e-01,0.000000000000000000e+00,-2.444822711277325560e-06
1.248500000000000085e+02,2.980682876671025272e-01,2.980680448216873613e-01,2.980682881400788520e-01,2.980682876671025272e-01,2.980682881511927396e-01,0.000000000000000000e+00,-2.433295053583862152e-06
1.249000000000000057e+02,2.980682875947878174e-01,2.980680459685436934e-01,2.980682881400788520e-01,2.980682875947878174e-01,2.980682881507196180e-01,0.000000000000000000e+00,-2.421821759645699243e-06
1.249500000000000028e+02,2.980682875215718286e-01,2.980680471102394313e-01,2.980682881400788520e-01,2.980682875215718286e-01,2.980682881504967408e-01,0.000000000000000000e+00,-2.410402573029549751e-06
1.250000000000000000e+02,2.980682874491151768e-01,2.980680482468379688e-01,2.980682881400788520e-01,2.980682874491151768e-01,2.980682881505617998e-01,0.000000000000000000e+00,-2.399037238511464758e-06
1.250500000000000114e+02,2.980682873790578835e-01,2.980680493783949281e-01,2.980682881400788520e-01,2.980682873790578835e-01,2.980682881509451043e-01,0.000000000000000000e+00,-2.387725502071170669e-06
1.251000000000000085e+02,2.980682873129840704e-01,2.980680505049576046e-01,2.980682881400788520e-01,2.980682873129840704e-01,2.980682881516686922e-01,0.000000000000000000e+00,-2.376467110886470745e-06
1.251500000000000057e+02,2.980682872523880977e-01,2.980680516265645785e-01,2.980682881400788520e-01,2.980682872523880977e-01,2.980682881527458861e-01,0.000000000000000000e+00,-2.365261813327633936e-06
1.252000000000000028e+02,2.980682871986428673e-01,2.980680527432454374e-01,2.980682881400788520e-01,2.980682871986428673e-01,2.980682881541813489e-01,0.000000000000000000e+00,-2.354109358951833265e-06
1.252500000000000000e+02,2.980682871529705680e-01,2.980680538550209424e-01,2.980682881400788520e-01,2.980682871529705680e-01,2.980682881559708064e-01,0.000000000000000000e+00,-2.343009498497609615e-06
1.253000000000000114e+02,2.980682871164169745e-01,2.980680549619031394e-01,2.980682881400788520e-01,2.980682871164169745e-01,2.980682881581014909e-01,0.000000000000000000e+00,-2.331961983879341879e-06
1.253500000000000085e+02,2.980682870898297421e-01,2.980680560638956922e-01,2.980682881400788520e-01,2.980682870898297421e-01,2.980682881605525303e-01,0.000000000000000000e+00,-2.320966568181755220e-06
1.254000000000000057e+02,2.980682870738409762e-01,2.980680571609948815e-01,2.980682881400788520e-01,2.980682870738409762e-01,2.980682881632954473e-01,0.000000000000000000e+00,-2.310023005654430602e-06
1.254500000000000028e+02,2.980682870688546870e-01,2.980680582531897715e-01,2.980682881400788520e-01,2.980682870688546870e-01,2.980682881662949368e-01,0.000000000000000000e+00,-2.299131051706345667e-06
1.255000000000000000e+02,2.980682870750393509e-01,2.980680593404637646e-01,2.980682881400788520e-01,2.980682870750393509e-01,2.980682881695100872e-01,0.000000000000000000e+00,-2.288290462900428309e-06
1.255500000000000114e+02,2.980682870923254679e-01,2.980680604227952668e-01,2.980682881400788520e-01,2.980682870923254679e-01,2.980682881728949352e-01,0.000000000000000000e+00,-2.277500996948108137e-06
1.256000000000000085e+02,2.980682871204084483e-01,2.980680615001588540e-01,2.980682881400788520e-01,2.980682871204084483e-01,2.980682881764001313e-01,0.000000000000000000e+00,-2.266762412703940778e-06
1.256500000000000057e+02,2.980682871587566618e-01,2.980680625725267152e-01,2.980682881400788520e-01,2.980682871587566618e-01,2.980682881799737172e-01,0.000000000000000000e+00,-2.256074470160171621e-06
1.257000000000000028e+02,2.980682872066244826e-01,2.980680636398695960e-01,2.980682881400788520e-01,2.980682872066244826e-01,2.980682881835626796e-01,0.000000000000000000e+00,-2.245436930441384689e-06
1.257500000000000000e+02,2.980682872630694424e-01,2.980680647021584639e-01,2.980682881400788520e-01,2.980682872630694424e-01,2.980682881871140610e-01,0.000000000000000000e+00,-2.234849555799132868e-06
1.258000000000000114e+02,2.980682873269742683e-01,2.980680657593653415e-01,2.980682881400788520e-01,2.980682873269742683e-01,2.980682881905762915e-01,0.000000000000000000e+00,-2.224312109606614733e-06
1.258500000000000085e+02,2.980682873970720292e-01,2.980680668114646381e-01,2.980682881400788520e-01,2.980682873970720292e-01,2.980682881939002993e-01,0.000000000000000000e+00,-2.213824356353353061e-06
1.259000000000000057e+02,2.980682874719745579e-01,2.980680678584344823e-01,2.980682881400788520e-01,2.980682874719745579e-01,2.980682881970406206e-01,0.000000000000000000e+00,-2.203386061639913583e-06
1.259500000000000028e+02,2.980682875502032037e-01,2.980680689002572770e-01,2.980682881400788520e-01,2.980682875502032037e-01,2.980682881999565104e-01,0.000000000000000000e+00,-2.192996992172622883e-06
1.260000000000000000e+02,2.980682876302215845e-01,2.980680699369211428e-01,2.980682881400788520e-01,2.980682876302215845e-01,2.980682882026127190e-01,0.000000000000000000e+00,-2.182656915758373973e-06
1.260500000000000114e+02,2.980682877104689488e-01,2.980680709684200291e-01,2.980682881400788520e-01,2.980682877104689488e-01,2.980682882049801585e-01,0.000000000000000000e+00,-2.172365601299382307e-06
1.261000000000000085e+02,2.980682877893937044e-01,2.980680719947548796e-01,2.980682881400788520e-01,2.980682877893937044e-01,2.980682882070367357e-01,0.000000000000000000e+00,-2.162122818788025236e-06
1.261500000000000057e+02,2.980682878654870582e-01,2.980680730159335212e-01,2.980682881400788520e-01,2.980682878654870582e-01,2.980682882087674623e-01,0.000000000000000000e+00,-2.151928339301726354e-06
1.262000000000000028e+02,2.980682879373145466e-01,2.980680740319713307e-01,2.980682881400788520e-01,2.980682879373145466e-01,2.980682882101648445e-01,0.000000000000000000e+00,-2.141781934997802992e-06
1.262500000000000000e+02,2.980682880035461779e-01,2.980680750428909564e-01,2.980682881400788520e-01,2.980682880035461779e-01,2.980682882112288823e-01,0.000000000000000000e+00,-2.131683379108410280e-06
1.263000000000000114e+02,2.980682880629839104e-01,2.980680760487223191e-01,2.980682881400788520e-01,2.980682880629839104e-01,2.980682882119669586e-01,0.000000000000000000e+00,-2.121632445935498341e-06
1.263500000000000085e+02,2.980682881145855778e-01,2.980680770495022780e-01,2.980682881400788520e-01,2.980682881145855778e-01,2.980682882123933952e-01,0.000000000000000000e+00,-2.111628910845811823e-06
1.264000000000000057e+02,2.980682881574858722e-01,2.980680780452741874e-01,2.980682881400788520e-01,2.980682881574858722e-01,2.980682882125292310e-01,0.000000000000000000e+00,-2.101672550265896226e-06
1.264500000000000028e+02,2.980682881910122206e-01,2.980680790360872301e-01,2.980682881400788520e-01,2.980682881910122206e-01,2.980682882124013888e-01,0.000000000000000000e+00,-2.091763141677149104e-06
1.265000000000000000e+02,2.980682882146972745e-01,2.980680800219956961e-01,2.980682881400788520e-01,2.980682882146972745e-01,2.980682882120420651e-01,0.000000000000000000e+00,-2.081900463610919138e-06
1.265500000000000114e+02,2.980682882282861823e-01,2.980680810030582606e-01,2.980682881400788520e-01,2.980682882282861823e-01,2.980682882114877863e-01,0.000000000000000000e+00,-2.072084295643602234e-06
1.266000000000000085e+02,2.980682882317391424e-01,2.980680819793367076e-01,2.980682881400788520e-01,2.980682882317391424e-01,2.980682882107785203e-01,0.000000000000000000e+00,-2.062314418391807088e-06
1.266500000000000057e+02,2.980682882252295718e-01,2.980680829508952634e-01,2.980682881400788520e-01,2.980682882252295718e-01,2.980682882099566222e-01,0.000000000000000000e+00,-2.052590613507472036e-06
1.267000000000000028e+02,2.980682882091374997e-01,2.980680839177994867e-01,2.980682881400788520e-01,2.980682882091374997e-01,2.980682882090658348e-01,0.000000000000000000e+00,-2.042912663673094989e-06
1.267500000000000000e+02,2.980682881840382437e-01,2.980680848801150473e-01,2.980682881400788520e-01,2.980682881840382437e-01,2.980682882081502894e-01,0.000000000000000000e+00,-2.033280352596908313e-06
1.268000000000000114e+02,2.980682881506875326e-01,2.980680858379067821e-01,2.980682881400788520e-01,2.980682881506875326e-01,2.980682882072532847e-01,0.000000000000000000e+00,-2.023693465008124006e-06
1.268500000000000085e+02,2.980682881100026327e-01,2.980680867912378074e-01,2.980682881400788520e-01,2.980682881100026327e-01,2.980682882064164541e-01,0.000000000000000000e+00,-2.014151786652158129e-06
1.269000000000000057e+02,2.980682880630401432e-01,2.980680877401684081e-01,2.980682881400788520e-01,2.980682880630401432e-01,2.980682882056788219e-01,0.000000000000000000e+00,-2.004655104285881488e-06
1.269500000000000028e+02,2.980682880109713495e-01,2.980680886847552613e-01,2.980682881400788520e-01,2.980682880109713495e-01,2.980682882050758598e-01,0.000000000000000000e+00,-1.995203205672892772e-06
1.270000000000000000e+02,2.980682879550553555e-01,2.980680896250507694e-01,2.980682881400788520e-01,2.980682879550553555e-01,2.980682882046387094e-01,0.000000000000000000e+00,-1.985795879578778553e-06
1.270500000000000114e+02,2.980682878966105509e-01,2.980680905611021725e-01,2.980682881400788520e-01,2.980682878966105509e-01,2.980682882043937387e-01,0.000000000000000000e+00,-1.976432915766406326e-06
1.271000000000000085e+02,2.980682878369856903e-01,2.980680914929512704e-01,2.980682881400788520e-01,2.980682878369856903e-01,2.980682882043617643e-01,0.000000000000000000e+00,-1.967114104991225591e-06
1.271500000000000057e+02,2.980682877775303052e-01,2.980680924206340898e-01,2.980682881400788520e-01,2.980682877775303052e-01,2.980682882045579407e-01,0.000000000000000000e+00,-1.957839238996529977e-06
1.272000000000000028e+02,2.980682877195658942e-01,2.980680933441803848e-01,2.980682881400788520e-01,2.980682877195658942e-01,2.980682882049914273e-01,0.000000000000000000e+00,-1.948608110508795595e-06
1.272500000000000000e+02,2.980682876643583334e-01,2.980680942636138031e-01,2.980682881400788520e-01,2.980682876643583334e-01,2.980682882056651661e-01,0.000000000000000000e+00,-1.939420513232971535e-06
1.273000000000000114e+02,2.980682876130915648e-01,2.980680951789520527e-01,2.980682881400788520e-01,2.980682876130915648e-01,2.980682882065762707e-01,0.000000000000000000e+00,-1.930276241847823725e-06
1.273500000000000085e+02,2.980682875668438925e-01,2.980680960902067911e-01,2.980682881400788520e-01,2.980682875668438925e-01,2.980682882077160256e-01,0.000000000000000000e+00,-1.921175092001253806e-06
1.274000000000000057e+02,2.980682875265670551e-01,2.980680969973842354e-01,2.980682881400788520e-01,2.980682875265670551e-01,2.980682882090702202e-01,0.000000000000000000e+00,-1.912116860305634518e-06
1.274500000000000028e+02,2.980682874930679627e-01,2.980680979004854403e-01,2.980682881400788520e-01,2.980682874930679627e-01,2.980682882106199250e-01,0.000000000000000000e+00,-1.903101344333175162e-06
1.275000000000000000e+02,2.980682874669947635e-01,2.980680987995072417e-01,2.980682881400788520e-01,2.980682874669947635e-01,2.980682882123414923e-01,0.000000000000000000e+00,-1.894128342611307598e-06
1.275500000000000114e+02,2.980682874488256862e-01,2.980680996944424233e-01,2.980682881400788520e-01,2.980682874488256862e-01,2.980682882142078882e-01,0.000000000000000000e+00,-1.885197654618045140e-06
1.276000000000000085e+02,2.980682874388625447e-01,2.980681005852808263e-01,2.980682881400788520e-01,2.980682874388625447e-01,2.980682882161889147e-01,0.000000000000000000e+00,-1.876309080777415993e-06
1.276500000000000057e+02,2.980682874372278524e-01,2.980681014720100719e-01,2.980682881400788520e-01,2.980682874372278524e-01,2.980682882182523197e-01,0.000000000000000000e+00,-1.867462422454891175e-06
1.277000000000000028e+02,2.980682874438659313e-01,2.980681023546162822e-01,2.980682881400788520e-01,2.980682874438659313e-01,2.980682882203645190e-01,0.000000000000000000e+00,-1.858657481952843578e-06
1.277500000000000000e+02,2.980682874585480202e-01,2.980681032330850799e-01,2.980682881400788520e-01,2.980682874585480202e-01,2.980682882224913177e-01,0.000000000000000000e+00,-1.849894062506029892e-06
1.278000000000000114e+02,2.980682874808809335e-01,2.980681041074021986e-01,2.980682881400788520e-01,2.980682874808809335e-01,2.980682882245990761e-01,0.000000000000000000e+00,-1.841171968277108318e-06
1.278500000000000085e+02,2.980682875103190521e-01,2.980681049775545932e-01,2.980682881400788520e-01,2.980682875103190521e-01,2.980682882266550426e-01,0.000000000000000000e+00,-1.832491004352203084e-06
1.279000000000000057e+02,2.980682875461794779e-01,2.980681058435309394e-01,2.980682881400788520e-01,2.980682875461794779e-01,2.980682882286286306e-01,0.000000000000000000e+00,-1.823850976736463023e-06
1.279500000000000028e+02,2.980682875876598525e-01,2.980681067053223554e-01,2.980682881400788520e-01,2.980682875876598525e-01,2.980682882304915848e-01,0.000000000000000000e+00,-1.815251692349698084e-06
1.280000000000000000e+02,2.980682876338583420e-01,2.980681075629231236e-01,2.980682881400788520e-01,2.980682876338583420e-01,2.980682882322190363e-01,0.000000000000000000e+00,-1.806692959022027701e-06
1.280500000000000114e+02,2.980682876837950079e-01,2.980681084163311900e-01,2.980682881400788520e-01,2.980682876837950079e-01,2.980682882337897244e-01,0.000000000000000000e+00,-1.798174585489571091e-06
1.280999999999999943e+02,2.980682877364352334e-01,2.980681092655483866e-01,2.980682881400788520e-01,2.980682877364352334e-01,2.980682882351865515e-01,0.000000000000000000e+00,-1.789696381390189638e-06
1.281500000000000057e+02,2.980682877907125938e-01,2.980681101105809860e-01,2.980682881400788520e-01,2.980682877907125938e-01,2.980682882363967501e-01,0.000000000000000000e+00,-1.781258157259218911e-06
1.282000000000000171e+02,2.980682878455529483e-01,2.980681109514398131e-01,2.980682881400788520e-01,2.980682878455529483e-01,2.980682882374122711e-01,0.000000000000000000e+00,-1.772859724525317141e-06
1.282500000000000000e+02,2.980682878998973662e-01,2.980681117881400777e-01,2.980682881400788520e-01,2.980682878998973662e-01,2.980682882382296173e-01,0.000000000000000000e+00,-1.764500895506270291e-06
1.283000000000000114e+02,2.980682879527246087e-01,2.980681126207017084e-01,2.980682881400788520e-01,2.980682879527246087e-01,2.980682882388500099e-01,0.000000000000000000e+00,-1.756181483404855146e-06
1.283499999999999943e+02,2.980682880030717796e-01,2.980681134491488526e-01,2.980682881400788520e-01,2.980682880030717796e-01,2.980682882392790556e-01,0.000000000000000000e+00,-1.747901302304777581e-06
1.284000000000000057e+02,2.980682880500535314e-01,2.980681142735098210e-01,2.980682881400788520e-01,2.980682880500535314e-01,2.980682882395265243e-01,0.000000000000000000e+00,-1.739660167166557037e-06
1.284500000000000171e+02,2.980682880928789968e-01,2.980681150938166435e-01,2.980682881400788520e-01,2.980682880928789968e-01,2.980682882396060163e-01,0.000000000000000000e+00,-1.731457893823520267e-06
1.285000000000000000e+02,2.980682881308659438e-01,2.980681159101046251e-01,2.980682881400788520e-01,2.980682881308659438e-01,2.980682882395345179e-01,0.000000000000000000e+00,-1.723294298977778354e-06
1.285500000000000114e+02,2.980682881634524328e-01,2.980681167224118466e-01,2.980682881400788520e-01,2.980682881634524328e-01,2.980682882393318467e-01,0.000000000000000000e+00,-1.715169200196197588e-06
1.285999999999999943e+02,2.980682881902054215e-01,2.980681175307784980e-01,2.980682881400788520e-01,2.980682881902054215e-01,2.980682882390200961e-01,0.000000000000000000e+00,-1.707082415906468173e-06
1.286500000000000057e+02,2.980682882108263154e-01,2.980681183352463792e-01,2.980682881400788520e-01,2.980682882108263154e-01,2.980682882386229138e-01,0.000000000000000000e+00,-1.699033765393110042e-06
1.287000000000000171e+02,2.980682882251534660e-01,2.980681191358582893e-01,2.980682881400788520e-01,2.980682882251534660e-01,2.980682882381651688e-01,0.000000000000000000e+00,-1.691023068793533098e-06
1.287500000000000000e+02,2.980682882331613937e-01,2.980681199326571940e-01,2.980682881400788520e-01,2.980682882331613937e-01,2.980682882376718967e-01,0.000000000000000000e+00,-1.683050147094113967e-06
1.288000000000000114e+02,2.980682882349572349e-01,2.980681207256857812e-01,2.980682881400788520e-01,2.980682882349572349e-01,2.980682882371680220e-01,0.000000000000000000e+00,-1.675114822126249881e-06
1.288499999999999943e+02,2.980682882307743031e-01,2.980681215149857399e-01,2.980682881400788520e-01,2.980682882307743031e-01,2.980682882366773589e-01,0.000000000000000000e+00,-1.667216916562447300e-06
1.289000000000000057e+02,2.980682882209632067e-01,2.980681223005971492e-01,2.980682881400788520e-01,2.980682882209632067e-01,2.980682882362225561e-01,0.000000000000000000e+00,-1.659356253912401197e-06
1.289500000000000171e+02,2.980682882059805250e-01,2.980681230825581451e-01,2.980682881400788520e-01,2.980682882059805250e-01,2.980682882358240415e-01,0.000000000000000000e+00,-1.651532658519104856e-06
1.290000000000000000e+02,2.980682881863753741e-01,2.980681238609043660e-01,2.980682881400788520e-01,2.980682881863753741e-01,2.980682882354999119e-01,0.000000000000000000e+00,-1.643745955554909895e-06
1.290500000000000114e+02,2.980682881627747527e-01,2.980681246356683967e-01,2.980682881400788520e-01,2.980682881627747527e-01,2.980682882352654883e-01,0.000000000000000000e+00,-1.635995971017646431e-06
1.290999999999999943e+02,2.980682881358673320e-01,2.980681254068797692e-01,2.980682881400788520e-01,2.980682881358673320e-01,2.980682882351329832e-01,0.000000000000000000e+00,-1.628282531726720800e-06
1.291500000000000057e+02,2.980682881063865808e-01,2.980681261745646293e-01,2.980682881400788520e-01,2.980682881063865808e-01,2.980682882351111673e-01,0.000000000000000000e+00,-1.620605465319190620e-06
1.292000000000000171e+02,2.980682880750932240e-01,2.980681269387455146e-01,2.980682881400788520e-01,2.980682880750932240e-01,2.980682882352055363e-01,0.000000000000000000e+00,-1.612964600245904010e-06
1.292500000000000000e+02,2.980682880427582004e-01,2.980681276994415763e-01,2.980682881400788520e-01,2.980682880427582004e-01,2.980682882354181440e-01,0.000000000000000000e+00,-1.605359765767596468e-06
1.293000000000000114e+02,2.980682880101453991e-01,2.980681284566682465e-01,2.980682881400788520e-01,2.980682880101453991e-01,2.980682882357474361e-01,0.000000000000000000e+00,-1.597790791950983292e-06
1.293499999999999943e+02,2.980682879779956163e-01,2.980681292104379598e-01,2.980682881400788520e-01,2.980682879779956163e-01,2.980682882361889163e-01,0.000000000000000000e+00,-1.590257509664921251e-06
1.294000000000000057e+02,2.980682879470112900e-01,2.980681299607597645e-01,2.980682881400788520e-01,2.980682879470112900e-01,2.980682882367348685e-01,0.000000000000000000e+00,-1.582759750576500377e-06
1.294500000000000171e+02,2.980682879178427891e-01,2.980681307076401554e-01,2.980682881400788520e-01,2.980682879178427891e-01,2.980682882373749121e-01,0.000000000000000000e+00,-1.575297347147219186e-06
1.295000000000000000e+02,2.980682878910765332e-01,2.980681314510830737e-01,2.980682881400788520e-01,2.980682878910765332e-01,2.980682882380963350e-01,0.000000000000000000e+00,-1.567870132629127077e-06
1.295500000000000114e+02,2.980682878672245573e-01,2.980681321910904624e-01,2.980682881400788520e-01,2.980682878672245573e-01,2.980682882388845933e-01,0.000000000000000000e+00,-1.560477941060974993e-06
1.295999999999999943e+02,2.980682878467165176e-01,2.980681329276627656e-01,2.980682881400788520e-01,2.980682878467165176e-01,2.980682882397234779e-01,0.000000000000000000e+00,-1.553120607264444644e-06
1.296500000000000057e+02,2.980682878298935856e-01,2.980681336607992060e-01,2.980682881400788520e-01,2.980682878298935856e-01,2.980682882405958911e-01,0.000000000000000000e+00,-1.545797966840312500e-06
1.297000000000000171e+02,2.980682878170047845e-01,2.980681343904986180e-01,2.980682881400788520e-01,2.980682878170047845e-01,2.980682882414842361e-01,0.000000000000000000e+00,-1.538509856164719040e-06
1.297500000000000000e+02,2.980682878082054343e-01,2.980681351167596693e-01,2.980682881400788520e-01,2.980682878082054343e-01,2.980682882423708602e-01,0.000000000000000000e+00,-1.531256112385393949e-06
1.298000000000000114e+02,2.980682878035575967e-01,2.980681358395812497e-01,2.980682881400788520e-01,2.980682878035575967e-01,2.980682882432386105e-01,0.000000000000000000e+00,-1.524036573417936793e-06
1.298499999999999943e+02,2.980682878030329053e-01,2.980681365589633591e-01,2.980682881400788520e-01,2.980682878030329053e-01,2.980682882440711667e-01,0.000000000000000000e+00,-1.516851077942145558e-06
1.299000000000000057e+02,2.980682878065170072e-01,2.980681372749069968e-01,2.980682881400788520e-01,2.980682878065170072e-01,2.980682882448535409e-01,0.000000000000000000e+00,-1.509699465398314058e-06
1.299500000000000171e+02,2.980682878138160019e-01,2.980681379874149384e-01,2.980682881400788520e-01,2.980682878138160019e-01,2.980682882455725768e-01,0.000000000000000000e+00,-1.502581575983631193e-06
1.300000000000000000e+02,2.980682878246642686e-01,2.980681386964918467e-01,2.980682881400788520e-01,2.980682878246642686e-01,2.980682882462168948e-01,0.000000000000000000e+00,-1.495497250648556076e-06
1.300500000000000114e+02,2.980682878387334034e-01,2.980681394021444386e-01,2.980682881400788520e-01,2.980682878387334034e-01,2.980682882467775019e-01,0.000000000000000000e+00,-1.488446331093232542e-06
1.300999999999999943e+02,2.980682878556425441e-01,2.980681401043818735e-01,2.980682881400788520e-01,2.980682878556425441e-01,2.980682882472478479e-01,0.000000000000000000e+00,-1.481428659763973112e-06
1.301500000000000057e+02,2.980682878749691955e-01,2.980681408032158641e-01,2.980682881400788520e-01,2.980682878749691955e-01,2.980682882476238804e-01,0.000000000000000000e+00,-1.474444079849712893e-06
1.302000000000000171e+02,2.980682878962603310e-01,2.980681414986605104e-01,2.980682881400788520e-01,2.980682878962603310e-01,2.980682882479040452e-01,0.000000000000000000e+00,-1.467492435278547962e-06
1.302500000000000000e+02,2.980682879190440504e-01,2.980681421907324102e-01,2.980682881400788520e-01,2.980682879190440504e-01,2.980682882480894524e-01,0.000000000000000000e+00,-1.460573570714277144e-06
1.303000000000000114e+02,2.980682879428407928e-01,2.980681428794504928e-01,2.980682881400788520e-01,2.980682879428407928e-01,2.980682882481836549e-01,0.000000000000000000e+00,-1.453687331552961368e-06
1.303499999999999943e+02,2.980682879671743835e-01,2.980681435648359079e-01,2.980682881400788520e-01,2.980682879671743835e-01,2.980682882481923146e-01,0.000000000000000000e+00,-1.446833563919538703e-06
1.304000000000000057e+02,2.980682879915821371e-01,2.980681442469118592e-01,2.980682881400788520e-01,2.980682879915821371e-01,2.980682882481233142e-01,0.000000000000000000e+00,-1.440012114664446188e-06
1.304500000000000171e+02,2.980682880156245163e-01,2.980681449257031601e-01,2.980682881400788520e-01,2.980682880156245163e-01,2.980682882479862572e-01,0.000000000000000000e+00,-1.433222831360277647e-06
1.305000000000000000e+02,2.980682880388936251e-01,2.980681456012360120e-01,2.980682881400788520e-01,2.980682880388936251e-01,2.980682882477922457e-01,0.000000000000000000e+00,-1.426465562298440448e-06
1.305500000000000114e+02,2.980682880610202590e-01,2.980681462735376708e-01,2.980682881400788520e-01,2.980682880610202590e-01,2.980682882475533257e-01,0.000000000000000000e+00,-1.419740156485857374e-06
1.305999999999999943e+02,2.980682880816800662e-01,2.980681469426361141e-01,2.980682881400788520e-01,2.980682880816800662e-01,2.980682882472824313e-01,0.000000000000000000e+00,-1.413046463641688601e-06
1.306500000000000057e+02,2.980682881005979334e-01,2.980681476085594306e-01,2.980682881400788520e-01,2.980682881005979334e-01,2.980682882469928852e-01,0.000000000000000000e+00,-1.406384334194032083e-06
1.307000000000000171e+02,2.980682881175515386e-01,2.980681482713358199e-01,2.980682881400788520e-01,2.980682881175515386e-01,2.980682882466977879e-01,0.000000000000000000e+00,-1.399753619276694664e-06
1.307500000000000000e+02,2.980682881323725719e-01,2.980681489309928711e-01,2.980682881400788520e-01,2.980682881323725719e-01,2.980682882464099070e-01,0.000000000000000000e+00,-1.393154170725930996e-06
1.308000000000000114e+02,2.980682881449475685e-01,2.980681495875572851e-01,2.980682881400788520e-01,2.980682881449475685e-01,2.980682882461413996e-01,0.000000000000000000e+00,-1.386585841077196444e-06
1.308499999999999943e+02,2.980682881552166319e-01,2.980681502410547634e-01,2.980682881400788520e-01,2.980682881552166319e-01,2.980682882459030902e-01,0.000000000000000000e+00,-1.380048483561950803e-06
1.309000000000000057e+02,2.980682881631714354e-01,2.980681508915093425e-01,2.980682881400788520e-01,2.980682881631714354e-01,2.980682882457045824e-01,0.000000000000000000e+00,-1.373541952104403153e-06
1.309500000000000171e+02,2.980682881688516139e-01,2.980681515389436154e-01,2.980682881400788520e-01,2.980682881688516139e-01,2.980682882455537586e-01,0.000000000000000000e+00,-1.367066101318327227e-06
1.310000000000000000e+02,2.980682881723409894e-01,2.980681521833781211e-01,2.980682881400788520e-01,2.980682881723409894e-01,2.980682882454567251e-01,0.000000000000000000e+00,-1.360620786503849458e-06
1.310500000000000114e+02,2.980682881737620193e-01,2.980681528248313450e-01,2.980682881400788520e-01,2.980682881737620193e-01,2.980682882454177007e-01,0.000000000000000000e+00,-1.354205863644212896e-06
1.310999999999999943e+02,2.980682881732704126e-01,2.980681534633197738e-01,2.980682881400788520e-01,2.980682881732704126e-01,2.980682882454387395e-01,0.000000000000000000e+00,-1.347821189402628780e-06
1.311500000000000057e+02,2.980682881710489118e-01,2.980681540988577849e-01,2.980682881400788520e-01,2.980682881710489118e-01,2.980682882455198968e-01,0.000000000000000000e+00,-1.341466621119025843e-06
1.312000000000000171e+02,2.980682881673008544e-01,2.980681547314575353e-01,2.980682881400788520e-01,2.980682881673008544e-01,2.980682882456592298e-01,0.000000000000000000e+00,-1.335142016806903369e-06
1.312500000000000000e+02,2.980682881622438996e-01,2.980681553611293499e-01,2.980682881400788520e-01,2.980682881622438996e-01,2.980682882458528526e-01,0.000000000000000000e+00,-1.328847235150112257e-06
1.313000000000000114e+02,2.980682881561036446e-01,2.980681559878816111e-01,2.980682881400788520e-01,2.980682881561036446e-01,2.980682882460951588e-01,0.000000000000000000e+00,-1.322582135499668062e-06
1.313499999999999943e+02,2.980682881491074632e-01,2.980681566117210357e-01,2.980682881400788520e-01,2.980682881491074632e-01,2.980682882463788208e-01,0.000000000000000000e+00,-1.316346577870594521e-06
1.314000000000000057e+02,2.980682881414791208e-01,2.980681572326530637e-01,2.980682881400788520e-01,2.980682881414791208e-01,2.980682882466953454e-01,0.000000000000000000e+00,-1.310140422938713517e-06
1.314500000000000171e+02,2.980682881334333345e-01,2.980681578506818585e-01,2.980682881400788520e-01,2.980682881334333345e-01,2.980682882470350736e-01,0.000000000000000000e+00,-1.303963532037510628e-06
1.315000000000000000e+02,2.980682881251718319e-01,2.980681584658108618e-01,2.980682881400788520e-01,2.980682881251718319e-01,2.980682882473875694e-01,0.000000000000000000e+00,-1.297815767154955791e-06
1.315500000000000114e+02,2.980682881168791876e-01,2.980681590780429047e-01,2.980682881400788520e-01,2.980682881168791876e-01,2.980682882477420081e-01,0.000000000000000000e+00,-1.291696990930345989e-06
1.315999999999999943e+02,2.980682881087201586e-01,2.980681596873807626e-01,2.980682881400788520e-01,2.980682881087201586e-01,2.980682882480873985e-01,0.000000000000000000e+00,-1.285607066651189010e-06
1.316500000000000057e+02,2.980682881008378526e-01,2.980681602938271557e-01,2.980682881400788520e-01,2.980682881008378526e-01,2.980682882484129714e-01,0.000000000000000000e+00,-1.279545858250052705e-06
1.317000000000000171e+02,2.980682880933518963e-01,2.980681608973854702e-01,2.980682881400788520e-01,2.980682880933518963e-01,2.980682882487085128e-01,0.000000000000000000e+00,-1.273513230301467804e-06
1.317500000000000000e+02,2.980682880863586570e-01,2.980681614980597027e-01,2.980682881400788520e-01,2.980682880863586570e-01,2.980682882489644747e-01,0.000000000000000000e+00,-1.267509048018825453e-06
1.318000000000000114e+02,2.980682880799311874e-01,2.980681620958549605e-01,2.980682881400788520e-01,2.980682880799311874e-01,2.980682882491726970e-01,0.000000000000000000e+00,-1.261533177251288925e-06
1.318499999999999943e+02,2.980682880741203356e-01,2.980681626907775716e-01,2.980682881400788520e-01,2.980682880741203356e-01,2.980682882493260188e-01,0.000000000000000000e+00,-1.255585484480741343e-06
1.319000000000000057e+02,2.980682880689564662e-01,2.980681632828354188e-01,2.980682881400788520e-01,2.980682880689564662e-01,2.980682882494191110e-01,0.000000000000000000e+00,-1.249665836818738687e-06
1.319500000000000171e+02,2.980682880644516253e-01,2.980681638720378834e-01,2.980682881400788520e-01,2.980682880644516253e-01,2.980682882494480879e-01,0.000000000000000000e+00,-1.243774102003482924e-06
1.320000000000000000e+02,2.980682880606020935e-01,2.980681644583961232e-01,2.980682881400788520e-01,2.980682880606020935e-01,2.980682882494109509e-01,0.000000000000000000e+00,-1.237910148396825625e-06
1.320500000000000114e+02,2.980682880573914395e-01,2.980681650419231832e-01,2.980682881400788520e-01,2.980682880573914395e-01,2.980682882493077002e-01,0.000000000000000000e+00,-1.232073844981276038e-06
1.320999999999999943e+02,2.980682880547931846e-01,2.980681656226337739e-01,2.980682881400788520e-01,2.980682880547931846e-01,2.980682882491399455e-01,0.000000000000000000e+00,-1.226265061357061245e-06
1.321500000000000057e+02,2.980682880527742995e-01,2.980681662005444377e-01,2.980682881400788520e-01,2.980682880527742995e-01,2.980682882489111840e-01,0.000000000000000000e+00,-1.220483667739160914e-06
1.322000000000000171e+02,2.980682880512981470e-01,2.980681667756732711e-01,2.980682881400788520e-01,2.980682880512981470e-01,2.980682882486268004e-01,0.000000000000000000e+00,-1.214729534954425478e-06
1.322500000000000000e+02,2.980682880503272569e-01,2.980681673480399807e-01,2.980682881400788520e-01,2.980682880503272569e-01,2.980682882482934004e-01,0.000000000000000000e+00,-1.209002534438658531e-06
1.323000000000000114e+02,2.980682880498259912e-01,2.980681679176654386e-01,2.980682881400788520e-01,2.980682880498259912e-01,2.980682882479192553e-01,0.000000000000000000e+00,-1.203302538233742848e-06
1.323499999999999943e+02,2.980682880497627085e-01,2.980681684845716828e-01,2.980682881400788520e-01,2.980682880497627085e-01,2.980682882475135798e-01,0.000000000000000000e+00,-1.197629418984812562e-06
1.324000000000000057e+02,2.980682880501116516e-01,2.980681690487816393e-01,2.980682881400788520e-01,2.980682880501116516e-01,2.980682882470866435e-01,0.000000000000000000e+00,-1.191983049937397393e-06
1.324500000000000171e+02,2.980682880508542243e-01,2.980681696103186784e-01,2.980682881400788520e-01,2.980682880508542243e-01,2.980682882466491601e-01,0.000000000000000000e+00,-1.186363304934618759e-06
1.325000000000000000e+02,2.980682880519798239e-01,2.980681701692063923e-01,2.980682881400788520e-01,2.980682880519798239e-01,2.980682882462122318e-01,0.000000000000000000e+00,-1.180770058414408120e-06
1.325500000000000114e+02,2.980682880534860080e-01,2.980681707254684287e-01,2.980682881400788520e-01,2.980682880534860080e-01,2.980682882457869609e-01,0.000000000000000000e+00,-1.175203185406692918e-06
1.325999999999999943e+02,2.980682880553782166e-01,2.980681712791279914e-01,2.980682881400788520e-01,2.980682880553782166e-01,2.980682882453841165e-01,0.000000000000000000e+00,-1.169662561530689255e-06
1.326500000000000057e+02,2.980682880576691618e-01,2.980681718302076177e-01,2.980682881400788520e-01,2.980682880576691618e-01,2.980682882450139126e-01,0.000000000000000000e+00,-1.164148062992095879e-06
1.327000000000000171e+02,2.980682880603774398e-01,2.980681723787289017e-01,2.980682881400788520e-01,2.980682880603774398e-01,2.980682882446855642e-01,0.000000000000000000e+00,-1.158659566580411421e-06
1.327500000000000000e+02,2.980682880635259213e-01,2.980681729247122713e-01,2.980682881400788520e-01,2.980682880635259213e-01,2.980682882444072312e-01,0.000000000000000000e+00,-1.153196949666190434e-06
1.328000000000000114e+02,2.980682880671398083e-01,2.980681734681767669e-01,2.980682881400788520e-01,2.980682880671398083e-01,2.980682882441857973e-01,0.000000000000000000e+00,-1.147760090198322082e-06
1.328499999999999943e+02,2.980682880712441918e-01,2.980681740091397081e-01,2.980682881400788520e-01,2.980682880712441918e-01,2.980682882440263692e-01,0.000000000000000000e+00,-1.142348866701375756e-06
1.329000000000000057e+02,2.980682880758619979e-01,2.980681745476168043e-01,2.980682881400788520e-01,2.980682880758619979e-01,2.980682882439326109e-01,0.000000000000000000e+00,-1.136963158272860923e-06
1.329500000000000171e+02,2.980682880810112123e-01,2.980681750836217114e-01,2.980682881400788520e-01,2.980682880810112123e-01,2.980682882439061876e-01,0.000000000000000000e+00,-1.131602844580600681e-06
1.330000000000000000e+02,2.980682880867026041e-01,2.980681756171664198e-01,2.980682881400788520e-01,2.980682880867026041e-01,2.980682882439469883e-01,0.000000000000000000e+00,-1.126267805860034603e-06
1.330500000000000114e+02,2.980682880929373391e-01,2.980681761482607550e-01,2.980682881400788520e-01,2.980682880929373391e-01,2.980682882440530701e-01,0.000000000000000000e+00,-1.120957922911560320e-06
1.330999999999999943e+02,2.980682880997050366e-01,2.980681766769128771e-01,2.980682881400788520e-01,2.980682880997050366e-01,2.980682882442206028e-01,0.000000000000000000e+00,-1.115673077097907508e-06
1.331500000000000057e+02,2.980682881069817713e-01,2.980681772031290588e-01,2.980682881400788520e-01,2.980682881069817713e-01,2.980682882444440907e-01,0.000000000000000000e+00,-1.110413150341476720e-06
1.332000000000000171e+02,2.980682881147290186e-01,2.980681777269139077e-01,2.980682881400788520e-01,2.980682881147290186e-01,2.980682882447164284e-01,0.000000000000000000e+00,-1.105178025121712741e-06
1.332500000000000000e+02,2.980682881228925996e-01,2.980681782482706987e-01,2.980682881400788520e-01,2.980682881228925996e-01,2.980682882450291227e-01,0.000000000000000000e+00,-1.099967584472494241e-06
1.333000000000000114e+02,2.980682881314021815e-01,2.980681787672012639e-01,2.980682881400788520e-01,2.980682881314021815e-01,2.980682882453724591e-01,0.000000000000000000e+00,-1.094781711979512420e-06
1.333499999999999943e+02,2.980682881401717776e-01,2.980681792837066579e-01,2.980682881400788520e-01,2.980682881401717776e-01,2.980682882457358351e-01,0.000000000000000000e+00,-1.089620291777671678e-06
1.334000000000000057e+02,2.980682881491000802e-01,2.980681797977871028e-01,2.980682881400788520e-01,2.980682881491000802e-01,2.980682882461079264e-01,0.000000000000000000e+00,-1.084483208548495362e-06
1.334500000000000171e+02,2.980682881580720145e-01,2.980681803094423210e-01,2.980682881400788520e-01,2.980682881580720145e-01,2.980682882464770755e-01,0.000000000000000000e+00,-1.079370347517556716e-06
1.335000000000000000e+02,2.980682881669605155e-01,2.980681808186719794e-01,2.980682881400788520e-01,2.980682881669605155e-01,2.980682882468314587e-01,0.000000000000000000e+00,-1.074281594451899456e-06
1.335500000000000114e+02,2.980682881756288594e-01,2.980681813254759671e-01,2.980682881400788520e-01,2.980682881756288594e-01,2.980682882471595296e-01,0.000000000000000000e+00,-1.069216835657480151e-06
1.335999999999999943e+02,2.980682881839336051e-01,2.980681818298545060e-01,2.980682881400788520e-01,2.980682881839336051e-01,2.980682882474502970e-01,0.000000000000000000e+00,-1.064175957976636654e-06
1.336500000000000057e+02,2.980682881917276483e-01,2.980681823318085955e-01,2.980682881400788520e-01,2.980682881917276483e-01,2.980682882476934914e-01,0.000000000000000000e+00,-1.059158848785536839e-06
1.337000000000000171e+02,2.980682881988637178e-01,2.980681828313403448e-01,2.980682881400788520e-01,2.980682881988637178e-01,2.980682882478799534e-01,0.000000000000000000e+00,-1.054165395991672869e-06
1.337500000000000000e+02,2.980682882051983174e-01,2.980681833284529736e-01,2.980682881400788520e-01,2.980682882051983174e-01,2.980682882480018003e-01,0.000000000000000000e+00,-1.049195488031356726e-06
1.338000000000000114e+02,2.980682882105953890e-01,2.980681838231512004e-01,2.980682881400788520e-01,2.980682882105953890e-01,2.980682882480525930e-01,0.000000000000000000e+00,-1.044249013867211512e-06
1.338499999999999943e+02,2.980682882149303659e-01,2.980681843154414090e-01,2.980682881400788520e-01,2.980682882149303659e-01,2.980682882480277240e-01,0.000000000000000000e+00,-1.039325862985709976e-06
1.339000000000000057e+02,2.980682882180936688e-01,2.980681848053315930e-01,2.980682881400788520e-01,2.980682882180936688e-01,2.980682882479241402e-01,0.000000000000000000e+00,-1.034425925394690798e-06
1.339500000000000171e+02,2.980682882199944261e-01,2.980681852928316333e-01,2.980682881400788520e-01,2.980682882199944261e-01,2.980682882477408424e-01,0.000000000000000000e+00,-1.029549091620918497e-06
1.340000000000000000e+02,2.980682882205636930e-01,2.980681857779532984e-01,2.980682881400788520e-01,2.980682882205636930e-01,2.980682882474785522e-01,0.000000000000000000e+00,-1.024695252707643769e-06
1.340500000000000114e+02,2.980682882197572270e-01,2.980681862607100774e-01,2.980682881400788520e-01,2.980682882197572270e-01,2.980682882471400452e-01,0.000000000000000000e+00,-1.019864300212151534e-06
1.340999999999999943e+02,2.980682882175577086e-01,2.980681867411171804e-01,2.980682881400788520e-01,2.980682882175577086e-01,2.980682882467298178e-01,0.000000000000000000e+00,-1.015056126203378872e-06
1.341500000000000057e+02,2.980682882139764067e-01,2.980681872191917048e-01,2.980682881400788520e-01,2.980682882139764067e-01,2.980682882462540317e-01,0.000000000000000000e+00,-1.010270623259477257e-06
1.342000000000000171e+02,2.980682882090544550e-01,2.980681876949519693e-01,2.980682881400788520e-01,2.980682882090544550e-01,2.980682882457204030e-01,0.000000000000000000e+00,-1.005507684465446376e-06
1.342500000000000000e+02,2.980682882028629077e-01,2.980681881684177914e-01,2.980682881400788520e-01,2.980682882028629077e-01,2.980682882451381466e-01,0.000000000000000000e+00,-1.000767203410741257e-06
1.343000000000000114e+02,2.980682881955024066e-01,2.980681886396099878e-01,2.980682881400788520e-01,2.980682881955024066e-01,2.980682882445173654e-01,0.000000000000000000e+00,-9.960490741868825779e-07
1.343499999999999943e+02,2.980682881871020151e-01,2.980681891085502078e-01,2.980682881400788520e-01,2.980682881871020151e-01,2.980682882438693282e-01,0.000000000000000000e+00,-9.913531913851266917e-07
1.344000000000000057e+02,2.980682881778173310e-01,2.980681895752606558e-01,2.980682881400788520e-01,2.980682881778173310e-01,2.980682882432056369e-01,0.000000000000000000e+00,-9.866794500940799577e-07
1.344500000000000171e+02,2.980682881678279883e-01,2.980681900397638695e-01,2.980682881400788520e-01,2.980682881678279883e-01,2.980682882425385039e-01,0.000000000000000000e+00,-9.820277458973825300e-07
1.345000000000000000e+02,2.980682881573341048e-01,2.980681905020823863e-01,2.980682881400788520e-01,2.980682881573341048e-01,2.980682882418798640e-01,0.000000000000000000e+00,-9.773979748713504293e-07
1.345500000000000114e+02,2.980682881465526735e-01,2.980681909622382997e-01,2.980682881400788520e-01,2.980682881465526735e-01,2.980682882412416523e-01,0.000000000000000000e+00,-9.727900335826538258e-07
1.345999999999999943e+02,2.980682881357128999e-01,2.980681914202532035e-01,2.980682881400788520e-01,2.980682881357128999e-01,2.980682882406351375e-01,0.000000000000000000e+00,-9.682038190860076037e-07
1.346500000000000057e+02,2.980682881250516503e-01,2.980681918761478033e-01,2.980682881400788520e-01,2.980682881250516503e-01,2.980682882400707001e-01,0.000000000000000000e+00,-9.636392289218445619e-07
1.347000000000000171e+02,2.980682881148082330e-01,2.980681923299416947e-01,2.980682881400788520e-01,2.980682881148082330e-01,2.980682882395578326e-01,0.000000000000000000e+00,-9.590961611140195311e-07
1.347500000000000000e+02,2.980682881052189592e-01,2.980681927816530852e-01,2.980682881400788520e-01,2.980682881052189592e-01,2.980682882391044730e-01,0.000000000000000000e+00,-9.545745141675128556e-07
1.348000000000000114e+02,2.980682880965119241e-01,2.980681932312986282e-01,2.980682881400788520e-01,2.980682880965119241e-01,2.980682882387173382e-01,0.000000000000000000e+00,-9.500741870661393811e-07
1.348499999999999943e+02,2.980682880889015673e-01,2.980681936788933672e-01,2.980682881400788520e-01,2.980682880889015673e-01,2.980682882384012578e-01,0.000000000000000000e+00,-9.455950792702727948e-07
1.349000000000000057e+02,2.980682880825837877e-01,2.980681941244504585e-01,2.980682881400788520e-01,2.980682880825837877e-01,2.980682882381595067e-01,0.000000000000000000e+00,-9.411370907145681655e-07
1.349500000000000171e+02,2.980682880777307808e-01,2.980681945679811706e-01,2.980682881400788520e-01,2.980682880777307808e-01,2.980682882379933618e-01,0.000000000000000000e+00,-9.367001218057110593e-07
1.350000000000000000e+02,2.980682880744870422e-01,2.980681950094949961e-01,2.980682881400788520e-01,2.980682880744870422e-01,2.980682882379023235e-01,0.000000000000000000e+00,-9.322840734201516209e-07
1.350500000000000114e+02,2.980682880729654260e-01,2.980681954489993180e-01,2.980682881400788520e-01,2.980682880729654260e-01,2.980682882378840604e-01,0.000000000000000000e+00,-9.278888469018680887e-07
1.350999999999999943e+02,2.980682880732440920e-01,2.980681958864999648e-01,2.980682881400788520e-01,2.980682880732440920e-01,2.980682882379343535e-01,0.000000000000000000e+00,-9.235143440601407925e-07
1.351500000000000057e+02,2.980682880753640074e-01,2.980681963220008224e-01,2.980682881400788520e-01,2.980682880753640074e-01,2.980682882380475407e-01,0.000000000000000000e+00,-9.191604671673125981e-07
1.352000000000000171e+02,2.980682880793275036e-01,2.980681967555043332e-01,2.980682881400788520e-01,2.980682880793275036e-01,2.980682882382162391e-01,0.000000000000000000e+00,-9.148271189566002799e-07
1.352500000000000000e+02,2.980682880850975547e-01,2.980681971870114966e-01,2.980682881400788520e-01,2.980682880850975547e-01,2.980682882384317889e-01,0.000000000000000000e+00,-9.105142026198853538e-07
1.353000000000000114e+02,2.980682880925978884e-01,2.980681976165222014e-01,2.980682881400788520e-01,2.980682880925978884e-01,2.980682882386843646e-01,0.000000000000000000e+00,-9.062216218055196259e-07
1.353499999999999943e+02,2.980682881017141517e-01,2.980681980440353374e-01,2.980682881400788520e-01,2.980682881017141517e-01,2.980682882389633637e-01,0.000000000000000000e+00,-9.019492806161760584e-07
1.354000000000000057e+02,2.980682881122957983e-01,2.980681984695491282e-01,2.980682881400788520e-01,2.980682881122957983e-01,2.980682882392575173e-01,0.000000000000000000e+00,-8.976970836066599305e-07
1.354500000000000171e+02,2.980682881241589754e-01,2.980681988930614645e-01,2.980682881400788520e-01,2.980682881241589754e-01,2.980682882395550570e-01,0.000000000000000000e+00,-8.934649357817901976e-07
1.355000000000000000e+02,2.980682881370901316e-01,2.980681993145700703e-01,2.980682881400788520e-01,2.980682881370901316e-01,2.980682882398443256e-01,0.000000000000000000e+00,-8.892527425942527915e-07
1.355500000000000114e+02,2.980682881508502358e-01,2.980681997340728362e-01,2.980682881400788520e-01,2.980682881508502358e-01,2.980682882401138323e-01,0.000000000000000000e+00,-8.850604099424772155e-07
1.355999999999999943e+02,2.980682881651798288e-01,2.980682001515680413e-01,2.980682881400788520e-01,2.980682881651798288e-01,2.980682882403524747e-01,0.000000000000000000e+00,-8.808878441685525250e-07
1.356500000000000057e+02,2.980682881798043526e-01,2.980682005670547419e-01,2.980682881400788520e-01,2.980682881798043526e-01,2.980682882405499279e-01,0.000000000000000000e+00,-8.767349520561112278e-07
1.357000000000000171e+02,2.980682881944401452e-01,2.980682009805328270e-01,2.980682881400788520e-01,2.980682881944401452e-01,2.980682882406969214e-01,0.000000000000000000e+00,-8.726016408282780878e-07
1.357500000000000000e+02,2.980682882088004915e-01,2.980682013920034068e-01,2.980682881400788520e-01,2.980682882088004915e-01,2.980682882407852397e-01,0.000000000000000000e+00,-8.684878181455960592e-07
1.358000000000000114e+02,2.980682882226016739e-01,2.980682018014689239e-01,2.980682881400788520e-01,2.980682882226016739e-01,2.980682882408081658e-01,0.000000000000000000e+00,-8.643933921039708548e-07
1.358499999999999943e+02,2.980682882355695229e-01,2.980682022089333194e-01,2.980682881400788520e-01,2.980682882355695229e-01,2.980682882407604262e-01,0.000000000000000000e+00,-8.603182712326554314e-07
1.359000000000000057e+02,2.980682882474450790e-01,2.980682026144019781e-01,2.980682881400788520e-01,2.980682882474450790e-01,2.980682882406384682e-01,0.000000000000000000e+00,-8.562623644922023934e-07
1.359500000000000171e+02,2.980682882579905879e-01,2.980682030178821718e-01,2.980682881400788520e-01,2.980682882579905879e-01,2.980682882404402934e-01,0.000000000000000000e+00,-8.522255812724782300e-07
1.360000000000000000e+02,2.980682882669947187e-01,2.980682034193826713e-01,2.980682881400788520e-01,2.980682882669947187e-01,2.980682882401658462e-01,0.000000000000000000e+00,-8.482078313906501294e-07
1.360500000000000114e+02,2.980682882742772821e-01,2.980682038189141347e-01,2.980682881400788520e-01,2.980682882742772821e-01,2.980682882398166256e-01,0.000000000000000000e+00,-8.442090250891939695e-07
1.360999999999999943e+02,2.980682882796933386e-01,2.980682042164886081e-01,2.980682881400788520e-01,2.980682882796933386e-01,2.980682882393959621e-01,0.000000000000000000e+00,-8.402290730339353421e-07
1.361500000000000057e+02,2.980682882831364733e-01,2.980682046121199691e-01,2.980682881400788520e-01,2.980682882831364733e-01,2.980682882389085742e-01,0.000000000000000000e+00,-8.362678863120637902e-07
1.362000000000000171e+02,2.980682882845412385e-01,2.980682050058232613e-01,2.980682881400788520e-01,2.980682882845412385e-01,2.980682882383609011e-01,0.000000000000000000e+00,-8.323253764301817735e-07
1.362500000000000000e+02,2.980682882838847636e-01,2.980682053976149715e-01,2.980682881400788520e-01,2.980682882838847636e-01,2.980682882377604925e-01,0.000000000000000000e+00,-8.284014553123592451e-07
1.363000000000000114e+02,2.980682882811873657e-01,2.980682057875125301e-01,2.980682881400788520e-01,2.980682882811873657e-01,2.980682882371160636e-01,0.000000000000000000e+00,-8.244960352981831471e-07
1.363499999999999943e+02,2.980682882765121611e-01,2.980682061755343115e-01,2.980682881400788520e-01,2.980682882765121611e-01,2.980682882364372177e-01,0.000000000000000000e+00,-8.206090291408262806e-07
1.364000000000000057e+02,2.980682882699638436e-01,2.980682065616992449e-01,2.980682881400788520e-01,2.980682882699638436e-01,2.980682882357342245e-01,0.000000000000000000e+00,-8.167403500051159655e-07
1.364500000000000171e+02,2.980682882616865204e-01,2.980682069460266481e-01,2.980682881400788520e-01,2.980682882616865204e-01,2.980682882350177976e-01,0.000000000000000000e+00,-8.128899114656206979e-07
1.365000000000000000e+02,2.980682882518604915e-01,2.980682073285359501e-01,2.980682881400788520e-01,2.980682882518604915e-01,2.980682882342987061e-01,0.000000000000000000e+00,-8.090576275047226220e-07
1.365500000000000114e+02,2.980682882406984757e-01,2.980682077092465243e-01,2.980682881400788520e-01,2.980682882406984757e-01,2.980682882335877748e-01,0.000000000000000000e+00,-8.052434125107092695e-07
1.365999999999999943e+02,2.980682882284411139e-01,2.980682080881773000e-01,2.980682881400788520e-01,2.980682882284411139e-01,2.980682882328954397e-01,0.000000000000000000e+00,-8.014471812758779010e-07
1.366500000000000057e+02,2.980682882153515845e-01,2.980682084653465957e-01,2.980682881400788520e-01,2.980682882153515845e-01,2.980682882322314708e-01,0.000000000000000000e+00,-7.976688489946077640e-07
1.367000000000000171e+02,2.980682882017100521e-01,2.980682088407718422e-01,2.980682881400788520e-01,2.980682882017100521e-01,2.980682882316049720e-01,0.000000000000000000e+00,-7.939083312614974679e-07
1.367500000000000000e+02,2.980682881878074508e-01,2.980682092144695261e-01,2.980682881400788520e-01,2.980682881878074508e-01,2.980682882310239368e-01,0.000000000000000000e+00,-7.901655440694517484e-07
1.368000000000000114e+02,2.980682881739394885e-01,2.980682095864549130e-01,2.980682881400788520e-01,2.980682881739394885e-01,2.980682882304952486e-01,0.000000000000000000e+00,-7.864404038077913130e-07
1.368499999999999943e+02,2.980682881603998746e-01,2.980682099567417698e-01,2.980682881400788520e-01,2.980682881603998746e-01,2.980682882300244585e-01,0.000000000000000000e+00,-7.827328272603905338e-07
1.369000000000000057e+02,2.980682881474743806e-01,2.980682103253425308e-01,2.980682881400788520e-01,2.980682881474743806e-01,2.980682882296156744e-01,0.000000000000000000e+00,-7.790427316037790345e-07
1.369500000000000171e+02,2.980682881354345670e-01,2.980682106922681318e-01,2.980682881400788520e-01,2.980682881354345670e-01,2.980682882292715608e-01,0.000000000000000000e+00,-7.753700344052880648e-07
1.370000000000000000e+02,2.980682881245318994e-01,2.980682110575277322e-01,2.980682881400788520e-01,2.980682881245318994e-01,2.980682882289931168e-01,0.000000000000000000e+00,-7.717146536211792986e-07
1.370500000000000114e+02,2.980682881149925856e-01,2.980682114211291589e-01,2.980682881400788520e-01,2.980682881149925856e-01,2.980682882287798985e-01,0.000000000000000000e+00,-7.680765075947772326e-07
1.370999999999999943e+02,2.980682881070127466e-01,2.980682117830784628e-01,2.980682881400788520e-01,2.980682881070127466e-01,2.980682882286300184e-01,0.000000000000000000e+00,-7.644555150546380064e-07
1.371500000000000057e+02,2.980682881007545304e-01,2.980682121433804177e-01,2.980682881400788520e-01,2.980682881007545304e-01,2.980682882285399238e-01,0.000000000000000000e+00,-7.608515951126850836e-07
1.372000000000000171e+02,2.980682880963423931e-01,2.980682125020382434e-01,2.980682881400788520e-01,2.980682880963423931e-01,2.980682882285049518e-01,0.000000000000000000e+00,-7.572646672623895069e-07
1.372500000000000000e+02,2.980682880938612112e-01,2.980682128590539937e-01,2.980682881400788520e-01,2.980682880938612112e-01,2.980682882285191071e-01,0.000000000000000000e+00,-7.536946513769389306e-07
1.373000000000000114e+02,2.980682880933542833e-01,2.980682132144286678e-01,2.980682881400788520e-01,2.980682880933542833e-01,2.980682882285754509e-01,0.000000000000000000e+00,-7.501414677074086651e-07
1.373499999999999943e+02,2.980682880948227753e-01,2.980682135681623213e-01,2.980682881400788520e-01,2.980682880948227753e-01,2.980682882286659896e-01,0.000000000000000000e+00,-7.466050368809781424e-07
1.374000000000000057e+02,2.980682880982262195e-01,2.980682139202543435e-01,2.980682881400788520e-01,2.980682880982262195e-01,2.980682882287823410e-01,0.000000000000000000e+00,-7.430852798991055610e-07
1.374500000000000171e+02,2.980682881034832921e-01,2.980682142707035687e-01,2.980682881400788520e-01,2.980682881034832921e-01,2.980682882289154012e-01,0.000000000000000000e+00,-7.395821181357653154e-07
1.375000000000000000e+02,2.980682881104743664e-01,2.980682146195086646e-01,2.980682881400788520e-01,2.980682881104743664e-01,2.980682882290560110e-01,0.000000000000000000e+00,-7.360954733356634041e-07
1.375500000000000114e+02,2.980682881190439559e-01,2.980682149666680769e-01,2.980682881400788520e-01,2.980682881190439559e-01,2.980682882291948443e-01,0.000000000000000000e+00,-7.326252676124643777e-07
1.375999999999999943e+02,2.980682881290046549e-01,2.980682153121806399e-01,2.980682881400788520e-01,2.980682881290046549e-01,2.980682882293229641e-01,0.000000000000000000e+00,-7.291714234470560859e-07
1.376500000000000057e+02,2.980682881401413020e-01,2.980682156560452989e-01,2.980682881400788520e-01,2.980682881401413020e-01,2.980682882294316549e-01,0.000000000000000000e+00,-7.257338636858008724e-07
1.377000000000000171e+02,2.980682881522159211e-01,2.980682159982617208e-01,2.980682881400788520e-01,2.980682881522159211e-01,2.980682882295129232e-01,0.000000000000000000e+00,-7.223125115388013805e-07
1.377500000000000000e+02,2.980682881649731053e-01,2.980682163388304051e-01,2.980682881400788520e-01,2.980682881649731053e-01,2.980682882295594416e-01,0.000000000000000000e+00,-7.189072905781982288e-07
1.378000000000000114e+02,2.980682881781455684e-01,2.980682166777525177e-01,2.980682881400788520e-01,2.980682881781455684e-01,2.980682882295649927e-01,0.000000000000000000e+00,-7.155181247364526520e-07
1.378499999999999943e+02,2.980682881914601401e-01,2.980682170150304455e-01,2.980682881400788520e-01,2.980682881914601401e-01,2.980682882295242475e-01,0.000000000000000000e+00,-7.121449383046577288e-07
1.379000000000000057e+02,2.980682882046434834e-01,2.980682173506676302e-01,2.980682881400788520e-01,2.980682882046434834e-01,2.980682882294332092e-01,0.000000000000000000e+00,-7.087876559308552215e-07
1.379500000000000171e+02,2.980682882174282011e-01,2.980682176846687348e-01,2.980682881400788520e-01,2.980682882174282011e-01,2.980682882292889913e-01,0.000000000000000000e+00,-7.054462026183692506e-07
1.380000000000000000e+02,2.980682882295583869e-01,2.980682180170396434e-01,2.980682881400788520e-01,2.980682882295583869e-01,2.980682882290900393e-01,0.000000000000000000e+00,-7.021205037241368986e-07
1.380500000000000114e+02,2.980682882407949541e-01,2.980682183477876279e-01,2.980682881400788520e-01,2.980682882407949541e-01,2.980682882288361313e-01,0.000000000000000000e+00,-6.988104849570633782e-07
1.380999999999999943e+02,2.980682882509207432e-01,2.980682186769210706e-01,2.980682881400788520e-01,2.980682882509207432e-01,2.980682882285282664e-01,0.000000000000000000e+00,-6.955160723763812231e-07
1.381500000000000057e+02,2.980682882597446293e-01,2.980682190044495194e-01,2.980682881400788520e-01,2.980682882597446293e-01,2.980682882281687762e-01,0.000000000000000000e+00,-6.922371923900076798e-07
1.382000000000000171e+02,2.980682882671055189e-01,2.980682193303838545e-01,2.980682881400788520e-01,2.980682882671055189e-01,2.980682882277610468e-01,0.000000000000000000e+00,-6.889737717529346036e-07
1.382500000000000000e+02,2.980682882728751815e-01,2.980682196547357332e-01,2.980682881400788520e-01,2.980682882728751815e-01,2.980682882273095191e-01,0.000000000000000000e+00,-6.857257375656062846e-07
1.383000000000000114e+02,2.980682882769609132e-01,2.980682199775178121e-01,2.980682881400788520e-01,2.980682882769609132e-01,2.980682882268195777e-01,0.000000000000000000e+00,-6.824930172722997093e-07
1.383499999999999943e+02,2.980682882793065924e-01,2.980682202987435248e-01,2.980682881400788520e-01,2.980682882793065924e-01,2.980682882262973843e-01,0.000000000000000000e+00,-6.792755386595394438e-07
1.384000000000000057e+02,2.980682882798936228e-01,2.980682206184268046e-01,2.980682881400788520e-01,2.980682882798936228e-01,2.980682882257498223e-01,0.000000000000000000e+00,-6.760732298544849894e-07
1.384500000000000171e+02,2.980682882787408228e-01,2.980682209365820845e-01,2.980682881400788520e-01,2.980682882787408228e-01,2.980682882251839971e-01,0.000000000000000000e+00,-6.728860193233493719e-07
1.385000000000000000e+02,2.980682882759032037e-01,2.980682212532238529e-01,2.980682881400788520e-01,2.980682882759032037e-01,2.980682882246074583e-01,0.000000000000000000e+00,-6.697138358698139193e-07
1.385500000000000114e+02,2.980682882714704718e-01,2.980682215683668757e-01,2.980682881400788520e-01,2.980682882714704718e-01,2.980682882240277554e-01,0.000000000000000000e+00,-6.665566086334367930e-07
1.385999999999999943e+02,2.980682882655644739e-01,2.980682218820256968e-01,2.980682881400788520e-01,2.980682882655644739e-01,2.980682882234523823e-01,0.000000000000000000e+00,-6.634142670880891531e-07
1.386500000000000057e+02,2.980682882583360338e-01,2.980682221942144161e-01,2.980682881400788520e-01,2.980682882583360338e-01,2.980682882228885555e-01,0.000000000000000000e+00,-6.602867410403755479e-07
1.387000000000000171e+02,2.980682882499612885e-01,2.980682225049469114e-01,2.980682881400788520e-01,2.980682882499612885e-01,2.980682882223429919e-01,0.000000000000000000e+00,-6.571739606280732556e-07
1.387500000000000000e+02,2.980682882406374135e-01,2.980682228142362278e-01,2.980682881400788520e-01,2.980682882406374135e-01,2.980682882218218532e-01,0.000000000000000000e+00,-6.540758563185666500e-07
1.388000000000000114e+02,2.980682882305781822e-01,2.980682231220948553e-01,2.980682881400788520e-01,2.980682882305781822e-01,2.980682882213307461e-01,0.000000000000000000e+00,-6.509923589072843184e-07
1.388499999999999943e+02,2.980682882200089145e-01,2.980682234285341736e-01,2.980682881400788520e-01,2.980682882200089145e-01,2.980682882208741113e-01,0.000000000000000000e+00,-6.479233995161553446e-07
1.389000000000000057e+02,2.980682882091615360e-01,2.980682237335648410e-01,2.980682881400788520e-01,2.980682882091615360e-01,2.980682882204558348e-01,0.000000000000000000e+00,-6.448689095920524618e-07
1.389500000000000171e+02,2.980682881982695265e-01,2.980682240371964054e-01,2.980682881400788520e-01,2.980682881982695265e-01,2.980682882200784700e-01,0.000000000000000000e+00,-6.418288209052546883e-07
1.390000000000000000e+02,2.980682881875627577e-01,2.980682243394373043e-01,2.980682881400788520e-01,2.980682881875627577e-01,2.980682882197438488e-01,0.000000000000000000e+00,-6.388030655479096448e-07
1.390500000000000114e+02,2.980682881772627746e-01,2.980682246402950319e-01,2.980682881400788520e-01,2.980682881772627746e-01,2.980682882194525818e-01,0.000000000000000000e+00,-6.357915759324908954e-07
1.390999999999999943e+02,2.980682881675781326e-01,2.980682249397758055e-01,2.980682881400788520e-01,2.980682881675781326e-01,2.980682882192043359e-01,0.000000000000000000e+00,-6.327942847902882178e-07
1.391500000000000057e+02,2.980682881587001787e-01,2.980682252378850650e-01,2.980682881400788520e-01,2.980682881587001787e-01,2.980682882189976124e-01,0.000000000000000000e+00,-6.298111251698733088e-07
1.392000000000000171e+02,2.980682881507993875e-01,2.980682255346271403e-01,2.980682881400788520e-01,2.980682881507993875e-01,2.980682882188301908e-01,0.000000000000000000e+00,-6.268420304355972533e-07
1.392500000000000000e+02,2.980682881440219756e-01,2.980682258300054177e-01,2.980682881400788520e-01,2.980682881440219756e-01,2.980682882186988514e-01,0.000000000000000000e+00,-6.238869342660811122e-07
1.393000000000000114e+02,2.980682881384875138e-01,2.980682261240226172e-01,2.980682881400788520e-01,2.980682881384875138e-01,2.980682882185997085e-01,0.000000000000000000e+00,-6.209457706527162503e-07
1.393499999999999943e+02,2.980682881342866519e-01,2.980682264166806816e-01,2.980682881400788520e-01,2.980682881342866519e-01,2.980682882185280991e-01,0.000000000000000000e+00,-6.180184738981766287e-07
1.394000000000000057e+02,2.980682881314800636e-01,2.980682267079810543e-01,2.980682881400788520e-01,2.980682881314800636e-01,2.980682882184789162e-01,0.000000000000000000e+00,-6.151049786149355444e-07
1.394500000000000171e+02,2.980682881300976139e-01,2.980682269979247900e-01,2.980682881400788520e-01,2.980682881300976139e-01,2.980682882184467197e-01,0.000000000000000000e+00,-6.122052197237979339e-07
1.395000000000000000e+02,2.980682881301385811e-01,2.980682272865124993e-01,2.980682881400788520e-01,2.980682881301385811e-01,2.980682882184257365e-01,0.000000000000000000e+00,-6.093191324524261124e-07
1.395500000000000114e+02,2.980682881315721011e-01,2.980682275737449038e-01,2.980682881400788520e-01,2.980682881315721011e-01,2.980682882184101379e-01,0.000000000000000000e+00,-6.064466523338917709e-07
1.395999999999999943e+02,2.980682881343388879e-01,2.980682278596225587e-01,2.980682881400788520e-01,2.980682881343388879e-01,2.980682882183940952e-01,0.000000000000000000e+00,-6.035877152052282910e-07
1.396500000000000057e+02,2.980682881383529548e-01,2.980682281441462411e-01,2.980682881400788520e-01,2.980682881383529548e-01,2.980682882183720017e-01,0.000000000000000000e+00,-6.007422572059827421e-07
1.397000000000000171e+02,2.980682881435041121e-01,2.980682284273170612e-01,2.980682881400788520e-01,2.980682881435041121e-01,2.980682882183385285e-01,0.000000000000000000e+00,-5.979102147768028190e-07
1.397500000000000000e+02,2.980682881496609649e-01,2.980682287091363514e-01,2.980682881400788520e-01,2.980682881496609649e-01,2.980682882182888460e-01,0.000000000000000000e+00,-5.950915246580085319e-07
1.398000000000000114e+02,2.980682881566741882e-01,2.980682289896062209e-01,2.980682881400788520e-01,2.980682881566741882e-01,2.980682882182185689e-01,0.000000000000000000e+00,-5.922861238881708858e-07
1.398499999999999943e+02,2.980682881643804127e-01,2.980682292687291124e-01,2.980682881400788520e-01,2.980682881643804127e-01,2.980682882181240889e-01,0.000000000000000000e+00,-5.894939498027300517e-07
1.399000000000000057e+02,2.980682881726057221e-01,2.980682295465083009e-01,2.980682881400788520e-01,2.980682881726057221e-01,2.980682882180022975e-01,0.000000000000000000e+00,-5.867149400325781748e-07
1.399500000000000171e+02,2.980682881811699270e-01,2.980682298229477278e-01,2.980682881400788520e-01,2.980682881811699270e-01,2.980682882178510296e-01,0.000000000000000000e+00,-5.839490325026910986e-07
1.400000000000000000e+02,2.980682881898905068e-01,2.980682300980521671e-01,2.980682881400788520e-01,2.980682881898905068e-01,2.980682882176687309e-01,0.000000000000000000e+00,-5.811961654307370074e-07
1.400500000000000114e+02,2.980682881985867727e-01,2.980682303718270032e-01,2.980682881400788520e-01,2.980682881985867727e-01,2.980682882174547355e-01,0.000000000000000000e+00,-5.784562773257103740e-07
1.400999999999999943e+02,2.980682882070832540e-01,2.980682306442785090e-01,2.980682881400788520e-01,2.980682882070832540e-01,2.980682882172092096e-01,0.000000000000000000e+00,-5.757293069865680246e-07
1.401500000000000057e+02,2.980682882152137503e-01,2.980682309154136789e-01,2.980682881400788520e-01,2.980682882152137503e-01,2.980682882169330417e-01,0.000000000000000000e+00,-5.730151935008666868e-07
1.402000000000000171e+02,2.980682882228245512e-01,2.980682311852401734e-01,2.980682881400788520e-01,2.980682882228245512e-01,2.980682882166277858e-01,0.000000000000000000e+00,-5.703138762434174771e-07
1.402500000000000000e+02,2.980682882297771563e-01,2.980682314537662636e-01,2.980682881400788520e-01,2.980682882297771563e-01,2.980682882162957736e-01,0.000000000000000000e+00,-5.676252948749462133e-07
1.403000000000000114e+02,2.980682882359511066e-01,2.980682317210007759e-01,2.980682881400788520e-01,2.980682882359511066e-01,2.980682882159397251e-01,0.000000000000000000e+00,-5.649493893407380549e-07
1.403499999999999943e+02,2.980682882412458157e-01,2.980682319869530916e-01,2.980682881400788520e-01,2.980682882412458157e-01,2.980682882155630820e-01,0.000000000000000000e+00,-5.622860998693244970e-07
1.404000000000000057e+02,2.980682882455821248e-01,2.980682322516327587e-01,2.980682881400788520e-01,2.980682882455821248e-01,2.980682882151694524e-01,0.000000000000000000e+00,-5.596353669711402932e-07
1.404500000000000171e+02,2.980682882489036345e-01,2.980682325150498246e-01,2.980682881400788520e-01,2.980682882489036345e-01,2.980682882147629997e-01,0.000000000000000000e+00,-5.569971314372159544e-07
1.405000000000000000e+02,2.980682882511768161e-01,2.980682327772143370e-01,2.980682881400788520e-01,2.980682882511768161e-01,2.980682882143477763e-01,0.000000000000000000e+00,-5.543713343378539426e-07
1.405500000000000114e+02,2.980682882523913446e-01,2.980682330381363987e-01,2.980682881400788520e-01,2.980682882523913446e-01,2.980682882139281120e-01,0.000000000000000000e+00,-5.517579170213136517e-07
1.405999999999999943e+02,2.980682882525592658e-01,2.980682332978260574e-01,2.980682881400788520e-01,2.980682882525592658e-01,2.980682882135081702e-01,0.000000000000000000e+00,-5.491568211125165061e-07
1.406500000000000057e+02,2.980682882517143306e-01,2.980682335562931939e-01,2.980682881400788520e-01,2.980682882517143306e-01,2.980682882130920586e-01,0.000000000000000000e+00,-5.465679885117309421e-07
1.407000000000000171e+02,2.980682882499102737e-01,2.980682338135474119e-01,2.980682881400788520e-01,2.980682882499102737e-01,2.980682882126835520e-01,0.000000000000000000e+00,-5.439913613932923295e-07
1.407500000000000000e+02,2.980682882472190376e-01,2.980682340695979815e-01,2.980682881400788520e-01,2.980682882472190376e-01,2.980682882122862032e-01,0.000000000000000000e+00,-5.414268822042979051e-07
1.408000000000000114e+02,2.980682882437287184e-01,2.980682343244536181e-01,2.980682881400788520e-01,2.980682882437287184e-01,2.980682882119030097e-01,0.000000000000000000e+00,-5.388744936633251065e-07
1.408499999999999943e+02,2.980682882395410127e-01,2.980682345781227593e-01,2.980682881400788520e-01,2.980682882395410127e-01,2.980682882115366361e-01,0.000000000000000000e+00,-5.363341387591559403e-07
1.409000000000000057e+02,2.980682882347684970e-01,2.980682348306130103e-01,2.980682881400788520e-01,2.980682882347684970e-01,2.980682882111890808e-01,0.000000000000000000e+00,-5.338057607494915036e-07
1.409500000000000171e+02,2.980682882295319081e-01,2.980682350819315318e-01,2.980682881400788520e-01,2.980682882295319081e-01,2.980682882108618426e-01,0.000000000000000000e+00,-5.312893031596882108e-07
1.410000000000000000e+02,2.980682882239569786e-01,2.980682353320849298e-01,2.980682881400788520e-01,2.980682882239569786e-01,2.980682882105559206e-01,0.000000000000000000e+00,-5.287847097814921151e-07
1.410500000000000114e+02,2.980682882181719950e-01,2.980682355810790884e-01,2.980682881400788520e-01,2.980682882181719950e-01,2.980682882102715370e-01,0.000000000000000000e+00,-5.262919246717716405e-07
1.410999999999999943e+02,2.980682882123044108e-01,2.980682358289193368e-01,2.980682881400788520e-01,2.980682882123044108e-01,2.980682882100085251e-01,0.000000000000000000e+00,-5.238108921512764677e-07
1.411500000000000057e+02,2.980682882064784045e-01,2.980682360756103932e-01,2.980682881400788520e-01,2.980682882064784045e-01,2.980682882097660524e-01,0.000000000000000000e+00,-5.213415568033709016e-07
1.412000000000000171e+02,2.980682882008122703e-01,2.980682363211564212e-01,2.980682881400788520e-01,2.980682882008122703e-01,2.980682882095427866e-01,0.000000000000000000e+00,-5.188838634728108617e-07
1.412500000000000000e+02,2.980682881954160313e-01,2.980682365655612509e-01,2.980682881400788520e-01,2.980682881954160313e-01,2.980682882093369512e-01,0.000000000000000000e+00,-5.164377572644914381e-07
1.413000000000000114e+02,2.980682881903894410e-01,2.980682368088280465e-01,2.980682881400788520e-01,2.980682881903894410e-01,2.980682882091463815e-01,0.000000000000000000e+00,-5.140031835422211290e-07
1.413499999999999943e+02,2.980682881858200406e-01,2.980682370509598611e-01,2.980682881400788520e-01,2.980682881858200406e-01,2.980682882089686347e-01,0.000000000000000000e+00,-5.115800879274999956e-07
1.414000000000000057e+02,2.980682881817822150e-01,2.980682372919592482e-01,2.980682881400788520e-01,2.980682881817822150e-01,2.980682882088008800e-01,0.000000000000000000e+00,-5.091684162982905112e-07
1.414500000000000171e+02,2.980682881783354721e-01,2.980682375318287614e-01,2.980682881400788520e-01,2.980682881783354721e-01,2.980682882086402308e-01,0.000000000000000000e+00,-5.067681147878194335e-07
1.415000000000000000e+02,2.980682881755243874e-01,2.980682377705706765e-01,2.980682881400788520e-01,2.980682881755243874e-01,2.980682882084836893e-01,0.000000000000000000e+00,-5.043791297833616768e-07
1.415500000000000114e+02,2.980682881733779377e-01,2.980682380081874361e-01,2.980682881400788520e-01,2.980682881733779377e-01,2.980682882083282581e-01,0.000000000000000000e+00,-5.020014079250344549e-07
1.415999999999999943e+02,2.980682881719097232e-01,2.980682382446814271e-01,2.980682881400788520e-01,2.980682881719097232e-01,2.980682882081710505e-01,0.000000000000000000e+00,-4.996348961046171520e-07
1.416500000000000057e+02,2.980682881711181897e-01,2.980682384800550921e-01,2.980682881400788520e-01,2.980682881711181897e-01,2.980682882080092910e-01,0.000000000000000000e+00,-4.972795414643463131e-07
1.417000000000000171e+02,2.980682881709876275e-01,2.980682387143113177e-01,2.980682881400788520e-01,2.980682881709876275e-01,2.980682882078404261e-01,0.000000000000000000e+00,-4.949352913957490673e-07
1.417500000000000000e+02,2.980682881714889487e-01,2.980682389474529903e-01,2.980682881400788520e-01,2.980682881714889487e-01,2.980682882076623463e-01,0.000000000000000000e+00,-4.926020935384566469e-07
1.418000000000000114e+02,2.980682881725810196e-01,2.980682391794834407e-01,2.980682881400788520e-01,2.980682881725810196e-01,2.980682882074730533e-01,0.000000000000000000e+00,-4.902798957790311403e-07
1.418499999999999943e+02,2.980682881742122703e-01,2.980682394104064992e-01,2.980682881400788520e-01,2.980682881742122703e-01,2.980682882072711037e-01,0.000000000000000000e+00,-4.879686462498104573e-07
1.419000000000000057e+02,2.980682881763222492e-01,2.980682396402261070e-01,2.980682881400788520e-01,2.980682881763222492e-01,2.980682882070554429e-01,0.000000000000000000e+00,-4.856682933277410115e-07
1.419500000000000171e+02,2.980682881788433991e-01,2.980682398689468715e-01,2.980682881400788520e-01,2.980682881788433991e-01,2.980682882068254047e-01,0.000000000000000000e+00,-4.833787856332246966e-07
1.420000000000000000e+02,2.980682881817030006e-01,2.980682400965736223e-01,2.980682881400788520e-01,2.980682881817030006e-01,2.980682882065808226e-01,0.000000000000000000e+00,-4.811000720289735923e-07
1.420500000000000114e+02,2.980682881848249477e-01,2.980682403231117439e-01,2.980682881400788520e-01,2.980682881848249477e-01,2.980682882063219186e-01,0.000000000000000000e+00,-4.788321016188653049e-07
1.420999999999999943e+02,2.980682881881317470e-01,2.980682405485670095e-01,2.980682881400788520e-01,2.980682881881317470e-01,2.980682882060493588e-01,0.000000000000000000e+00,-4.765748237468042904e-07
1.421500000000000057e+02,2.980682881915461824e-01,2.980682407729454142e-01,2.980682881400788520e-01,2.980682881915461824e-01,2.980682882057641980e-01,0.000000000000000000e+00,-4.743281879955876244e-07
1.422000000000000171e+02,2.980682881949932028e-01,2.980682409962533974e-01,2.980682881400788520e-01,2.980682881949932028e-01,2.980682882054678240e-01,0.000000000000000000e+00,-4.720921441857828425e-07
1.422500000000000000e+02,2.980682881984013100e-01,2.980682412184976759e-01,2.980682881400788520e-01,2.980682881984013100e-01,2.980682882051619020e-01,0.000000000000000000e+00,-4.698666423746004331e-07
1.423000000000000114e+02,2.980682882017039459e-01,2.980682414396851332e-01,2.980682881400788520e-01,2.980682882017039459e-01,2.980682882048484306e-01,0.000000000000000000e+00,-4.676516328547751720e-07
1.423499999999999943e+02,2.980682882048409366e-01,2.980682416598228190e-01,2.980682881400788520e-01,2.980682882048409366e-01,2.980682882045294635e-01,0.000000000000000000e+00,-4.654470661534612736e-07
1.424000000000000057e+02,2.980682882077591023e-01,2.980682418789179500e-01,2.980682881400788520e-01,2.980682882077591023e-01,2.980682882042072768e-01,0.000000000000000000e+00,-4.632528930311121370e-07
1.424500000000000171e+02,2.980682882104134235e-01,2.980682420969776314e-01,2.980682881400788520e-01,2.980682882104134235e-01,2.980682882038840908e-01,0.000000000000000000e+00,-4.610690644803901085e-07
1.425000000000000000e+02,2.980682882127670963e-01,2.980682423140090798e-01,2.980682881400788520e-01,2.980682882127670963e-01,2.980682882035622372e-01,0.000000000000000000e+00,-4.588955317250620570e-07
1.425500000000000114e+02,2.980682882147921986e-01,2.980682425300192895e-01,2.980682881400788520e-01,2.980682882147921986e-01,2.980682882032438807e-01,0.000000000000000000e+00,-4.567322462189030479e-07
1.425999999999999943e+02,2.980682882164696346e-01,2.980682427450151439e-01,2.980682881400788520e-01,2.980682882164696346e-01,2.980682882029310754e-01,0.000000000000000000e+00,-4.545791596446180709e-07
1.426500000000000057e+02,2.980682882177888571e-01,2.980682429590033045e-01,2.980682881400788520e-01,2.980682882177888571e-01,2.980682882026257086e-01,0.000000000000000000e+00,-4.524362239127454495e-07
1.427000000000000171e+02,2.980682882187475902e-01,2.980682431719901548e-01,2.980682881400788520e-01,2.980682882187475902e-01,2.980682882023292790e-01,0.000000000000000000e+00,-4.503033911605937621e-07
1.427500000000000000e+02,2.980682882193512184e-01,2.980682433839818013e-01,2.980682881400788520e-01,2.980682882193512184e-01,2.980682882020431745e-01,0.000000000000000000e+00,-4.481806137511614509e-07
1.428000000000000114e+02,2.980682882196122319e-01,2.980682435949839615e-01,2.980682881400788520e-01,2.980682882196122319e-01,2.980682882017683943e-01,0.000000000000000000e+00,-4.460678442720637378e-07
1.428499999999999943e+02,2.980682882195492267e-01,2.980682438050019645e-01,2.980682881400788520e-01,2.980682882195492267e-01,2.980682882015054935e-01,0.000000000000000000e+00,-4.439650355344837321e-07
1.429000000000000057e+02,2.980682882191860728e-01,2.980682440140408063e-01,2.980682881400788520e-01,2.980682882191860728e-01,2.980682882012548607e-01,0.000000000000000000e+00,-4.418721405721021522e-07
1.429500000000000171e+02,2.980682882185508031e-01,2.980682442221050943e-01,2.980682881400788520e-01,2.980682882185508031e-01,2.980682882010163848e-01,0.000000000000000000e+00,-4.397891126400563215e-07
1.430000000000000000e+02,2.980682882176747261e-01,2.980682444291990474e-01,2.980682881400788520e-01,2.980682882176747261e-01,2.980682882007895662e-01,0.000000000000000000e+00,-4.377159052138912242e-07
1.430500000000000114e+02,2.980682882165912595e-01,2.980682446353265513e-01,2.980682881400788520e-01,2.980682882165912595e-01,2.980682882005737944e-01,0.000000000000000000e+00,-4.356524719885129963e-07
1.430999999999999943e+02,2.980682882153350977e-01,2.980682448404911589e-01,2.980682881400788520e-01,2.980682882153350977e-01,2.980682882003678480e-01,0.000000000000000000e+00,-4.335987668771663448e-07
1.431500000000000057e+02,2.980682882139409351e-01,2.980682450446960896e-01,2.980682881400788520e-01,2.980682882139409351e-01,2.980682882001705059e-01,0.000000000000000000e+00,-4.315547440103923265e-07
1.432000000000000171e+02,2.980682882124428001e-01,2.980682452479443412e-01,2.980682881400788520e-01,2.980682882124428001e-01,2.980682881999801026e-01,0.000000000000000000e+00,-4.295203577350182617e-07
1.432500000000000000e+02,2.980682882108733889e-01,2.980682454502386336e-01,2.980682881400788520e-01,2.980682882108733889e-01,2.980682881997949174e-01,0.000000000000000000e+00,-4.274955626131314474e-07
1.433000000000000114e+02,2.980682882092628994e-01,2.980682456515817425e-01,2.980682881400788520e-01,2.980682882092628994e-01,2.980682881996131184e-01,0.000000000000000000e+00,-4.254803134210666884e-07
1.433499999999999943e+02,2.980682882076390317e-01,2.980682458519761657e-01,2.980682881400788520e-01,2.980682882076390317e-01,2.980682881994326516e-01,0.000000000000000000e+00,-4.234745651484088103e-07
1.434000000000000057e+02,2.980682882060261552e-01,2.980682460514243459e-01,2.980682881400788520e-01,2.980682882060261552e-01,2.980682881992516298e-01,0.000000000000000000e+00,-4.214782729969802431e-07
1.434500000000000171e+02,2.980682882044452531e-01,2.980682462499288921e-01,2.980682881400788520e-01,2.980682882044452531e-01,2.980682881990681099e-01,0.000000000000000000e+00,-4.194913923798531163e-07
1.435000000000000000e+02,2.980682882029136449e-01,2.980682464474923576e-01,2.980682881400788520e-01,2.980682882029136449e-01,2.980682881988802602e-01,0.000000000000000000e+00,-4.175138789203592360e-07
1.435500000000000114e+02,2.980682882014449864e-01,2.980682466441175182e-01,2.980682881400788520e-01,2.980682882014449864e-01,2.980682881986863597e-01,0.000000000000000000e+00,-4.155456884510991625e-07
1.435999999999999943e+02,2.980682882000494915e-01,2.980682468398073159e-01,2.980682881400788520e-01,2.980682882000494915e-01,2.980682881984850208e-01,0.000000000000000000e+00,-4.135867770129683338e-07
1.436500000000000057e+02,2.980682881987339883e-01,2.980682470345648039e-01,2.980682881400788520e-01,2.980682881987339883e-01,2.980682881982749111e-01,0.000000000000000000e+00,-4.116371008541771548e-07
1.437000000000000171e+02,2.980682881975023624e-01,2.980682472283934792e-01,2.980682881400788520e-01,2.980682881975023624e-01,2.980682881980551424e-01,0.000000000000000000e+00,-4.096966164292847440e-07
1.437500000000000000e+02,2.980682881963557795e-01,2.980682474212969502e-01,2.980682881400788520e-01,2.980682881963557795e-01,2.980682881978249932e-01,0.000000000000000000e+00,-4.077652803982275990e-07
1.438000000000000114e+02,2.980682881952933516e-01,2.980682476132792136e-01,2.980682881400788520e-01,2.980682881952933516e-01,2.980682881975841858e-01,0.000000000000000000e+00,-4.058430496253621839e-07
1.438499999999999943e+02,2.980682881943125251e-01,2.980682478043445438e-01,2.980682881400788520e-01,2.980682881943125251e-01,2.980682881973326648e-01,0.000000000000000000e+00,-4.039298811785069887e-07
1.439000000000000057e+02,2.980682881934096362e-01,2.980682479944975483e-01,2.980682881400788520e-01,2.980682881934096362e-01,2.980682881970708187e-01,0.000000000000000000e+00,-4.020257323279820463e-07
1.439500000000000171e+02,2.980682881925803551e-01,2.980682481837431674e-01,2.980682881400788520e-01,2.980682881925803551e-01,2.980682881967992026e-01,0.000000000000000000e+00,-4.001305605456696262e-07
1.440000000000000000e+02,2.980682881918202964e-01,2.980682483720865084e-01,2.980682881400788520e-01,2.980682881918202964e-01,2.980682881965188713e-01,0.000000000000000000e+00,-3.982443235040606872e-07
1.440500000000000114e+02,2.980682881911252968e-01,2.980682485595331221e-01,2.980682881400788520e-01,2.980682881911252968e-01,2.980682881962309905e-01,0.000000000000000000e+00,-3.963669790753107001e-07
1.440999999999999943e+02,2.980682881904920256e-01,2.980682487460885599e-01,2.980682881400788520e-01,2.980682881904920256e-01,2.980682881959370589e-01,0.000000000000000000e+00,-3.944984853303066940e-07
1.441500000000000057e+02,2.980682881899182624e-01,2.980682489317587058e-01,2.980682881400788520e-01,2.980682881899182624e-01,2.980682881956387420e-01,0.000000000000000000e+00,-3.926388005377236087e-07
1.442000000000000171e+02,2.980682881894030078e-01,2.980682491165496106e-01,2.980682881400788520e-01,2.980682881894030078e-01,2.980682881953379271e-01,0.000000000000000000e+00,-3.907878831630989642e-07
1.442500000000000000e+02,2.980682881889467062e-01,2.980682493004672695e-01,2.980682881400788520e-01,2.980682881889467062e-01,2.980682881950364460e-01,0.000000000000000000e+00,-3.889456918678994831e-07
1.443000000000000114e+02,2.980682881885515778e-01,2.980682494835178442e-01,2.980682881400788520e-01,2.980682881885515778e-01,2.980682881947364082e-01,0.000000000000000000e+00,-3.871121855085890368e-07
1.443499999999999943e+02,2.980682881882210644e-01,2.980682496657074410e-01,2.980682881400788520e-01,2.980682881882210644e-01,2.980682881944397566e-01,0.000000000000000000e+00,-3.852873231357179795e-07
1.444000000000000057e+02,2.980682881879602730e-01,2.980682498470420549e-01,2.980682881400788520e-01,2.980682881879602730e-01,2.980682881941484341e-01,0.000000000000000000e+00,-3.834710639929911468e-07
1.444500000000000171e+02,2.980682881877754209e-01,2.980682500275275704e-01,2.980682881400788520e-01,2.980682881877754209e-01,2.980682881938643281e-01,0.000000000000000000e+00,-3.816633675163598896e-07
1.445000000000000000e+02,2.980682881876735024e-01,2.980682502071697049e-01,2.980682881400788520e-01,2.980682881876735024e-01,2.980682881935890483e-01,0.000000000000000000e+00,-3.798641933331046314e-07
1.445500000000000114e+02,2.980682881876622892e-01,2.980682503859740096e-01,2.980682881400788520e-01,2.980682881876622892e-01,2.980682881933241490e-01,0.000000000000000000e+00,-3.780735012609242552e-07
1.445999999999999943e+02,2.980682881877495527e-01,2.980682505639456470e-01,2.980682881400788520e-01,2.980682881877495527e-01,2.980682881930707961e-01,0.000000000000000000e+00,-3.762912513070378248e-07
1.446500000000000057e+02,2.980682881879428425e-01,2.980682507410896132e-01,2.980682881400788520e-01,2.980682881879428425e-01,2.980682881928299888e-01,0.000000000000000000e+00,-3.745174036672703714e-07
1.447000000000000171e+02,2.980682881882489310e-01,2.980682509174105155e-01,2.980682881400788520e-01,2.980682881882489310e-01,2.980682881926023930e-01,0.000000000000000000e+00,-3.727519187251683801e-07
1.447500000000000000e+02,2.980682881886733138e-01,2.980682510929125728e-01,2.980682881400788520e-01,2.980682881886733138e-01,2.980682881923882865e-01,0.000000000000000000e+00,-3.709947570510991284e-07
1.448000000000000114e+02,2.980682881892197655e-01,2.980682512675997820e-01,2.980682881400788520e-01,2.980682881892197655e-01,2.980682881921877247e-01,0.000000000000000000e+00,-3.692458794013570140e-07
1.448499999999999943e+02,2.980682881898900072e-01,2.980682514414756956e-01,2.980682881400788520e-01,2.980682881898900072e-01,2.980682881920003191e-01,0.000000000000000000e+00,-3.675052467172902637e-07
1.449000000000000057e+02,2.980682881906831505e-01,2.980682516145434779e-01,2.980682881400788520e-01,2.980682881906831505e-01,2.980682881918254590e-01,0.000000000000000000e+00,-3.657728201244106488e-07
1.449500000000000171e+02,2.980682881915955873e-01,2.980682517868060710e-01,2.980682881400788520e-01,2.980682881915955873e-01,2.980682881916621452e-01,0.000000000000000000e+00,-3.640485609315218881e-07
1.450000000000000000e+02,2.980682881926205452e-01,2.980682519582660839e-01,2.980682881400788520e-01,2.980682881926205452e-01,2.980682881915091564e-01,0.000000000000000000e+00,-3.623324306298503276e-07
1.450500000000000114e+02,2.980682881937480322e-01,2.980682521289257925e-01,2.980682881400788520e-01,2.980682881937480322e-01,2.980682881913648830e-01,0.000000000000000000e+00,-3.606243908921762554e-07
1.450999999999999943e+02,2.980682881949647811e-01,2.980682522987873617e-01,2.980682881400788520e-01,2.980682881949647811e-01,2.980682881912277149e-01,0.000000000000000000e+00,-3.589244035719750097e-07
1.451500000000000057e+02,2.980682881962544162e-01,2.980682524678525680e-01,2.980682881400788520e-01,2.980682881962544162e-01,2.980682881910956539e-01,0.000000000000000000e+00,-3.572324307025602585e-07
1.452000000000000171e+02,2.980682881975972864e-01,2.980682526361232432e-01,2.980682881400788520e-01,2.980682881975972864e-01,2.980682881909667015e-01,0.000000000000000000e+00,-3.555484344962366489e-07
1.452500000000000000e+02,2.980682881989711319e-01,2.980682528036009971e-01,2.980682881400788520e-01,2.980682881989711319e-01,2.980682881908387483e-01,0.000000000000000000e+00,-3.538723773434494385e-07
1.453000000000000114e+02,2.980682882003511391e-01,2.980682529702874395e-01,2.980682881400788520e-01,2.980682882003511391e-01,2.980682881907096293e-01,0.000000000000000000e+00,-3.522042218119474689e-07
1.453499999999999943e+02,2.980682882017105517e-01,2.980682531361842913e-01,2.980682881400788520e-01,2.980682882017105517e-01,2.980682881905773463e-01,0.000000000000000000e+00,-3.505439306459501079e-07
1.454000000000000057e+02,2.980682882030211145e-01,2.980682533012931068e-01,2.980682881400788520e-01,2.980682882030211145e-01,2.980682881904397896e-01,0.000000000000000000e+00,-3.488914667653096403e-07
1.454500000000000171e+02,2.980682882042538506e-01,2.980682534656158289e-01,2.980682881400788520e-01,2.980682882042538506e-01,2.980682881902951831e-01,0.000000000000000000e+00,-3.472467932646932988e-07
1.455000000000000000e+02,2.980682882053796168e-01,2.980682536291544005e-01,2.980682881400788520e-01,2.980682882053796168e-01,2.980682881901417502e-01,0.000000000000000000e+00,-3.456098734127604241e-07
1.455500000000000114e+02,2.980682882063698247e-01,2.980682537919109865e-01,2.980682881400788520e-01,2.980682882063698247e-01,2.980682881899780479e-01,0.000000000000000000e+00,-3.439806706513412138e-07
1.455999999999999943e+02,2.980682882071971074e-01,2.980682539538880294e-01,2.980682881400788520e-01,2.980682882071971074e-01,2.980682881898029102e-01,0.000000000000000000e+00,-3.423591485946350585e-07
1.456500000000000057e+02,2.980682882078362628e-01,2.980682541150882492e-01,2.980682881400788520e-01,2.980682882078362628e-01,2.980682881896153935e-01,0.000000000000000000e+00,-3.407452710283907199e-07
1.457000000000000171e+02,2.980682882082647533e-01,2.980682542755146991e-01,2.980682881400788520e-01,2.980682882082647533e-01,2.980682881894148872e-01,0.000000000000000000e+00,-3.391390019091164726e-07
1.457500000000000000e+02,2.980682882084635388e-01,2.980682544351706542e-01,2.980682881400788520e-01,2.980682882084635388e-01,2.980682881892012248e-01,0.000000000000000000e+00,-3.375403053632706580e-07
1.458000000000000114e+02,2.980682882084175755e-01,2.980682545940597783e-01,2.980682881400788520e-01,2.980682882084175755e-01,2.980682881889743507e-01,0.000000000000000000e+00,-3.359491456864696028e-07
1.458499999999999943e+02,2.980682882081163720e-01,2.980682547521860681e-01,2.980682881400788520e-01,2.980682882081163720e-01,2.980682881887348201e-01,0.000000000000000000e+00,-3.343654873426987669e-07
1.459000000000000057e+02,2.980682882075544882e-01,2.980682549095537426e-01,2.980682881400788520e-01,2.980682882075544882e-01,2.980682881884832436e-01,0.000000000000000000e+00,-3.327892949635181200e-07
1.459500000000000171e+02,2.980682882067318684e-01,2.980682550661673536e-01,2.980682881400788520e-01,2.980682882067318684e-01,2.980682881882207313e-01,0.000000000000000000e+00,-3.312205333472848833e-07
1.460000000000000000e+02,2.980682882056539529e-01,2.980682552220318415e-01,2.980682881400788520e-01,2.980682882056539529e-01,2.980682881879485602e-01,0.000000000000000000e+00,-3.296591674583671655e-07
1.460500000000000114e+02,2.980682882043319548e-01,2.980682553771520915e-01,2.980682881400788520e-01,2.980682882043319548e-01,2.980682881876683399e-01,0.000000000000000000e+00,-3.281051624263643746e-07
1.460999999999999943e+02,2.980682882027825276e-01,2.980682555315335436e-01,2.980682881400788520e-01,2.980682882027825276e-01,2.980682881873818468e-01,0.000000000000000000e+00,-3.265584835453382179e-07
1.461500000000000057e+02,2.980682882010277646e-01,2.980682556851814158e-01,2.980682881400788520e-01,2.980682882010277646e-01,2.980682881870910794e-01,0.000000000000000000e+00,-3.250190962730298848e-07
1.462000000000000171e+02,2.980682881990949218e-01,2.980682558381013703e-01,2.980682881400788520e-01,2.980682881990949218e-01,2.980682881867979805e-01,0.000000000000000000e+00,-3.234869662301021109e-07
1.462500000000000000e+02,2.980682881970157516e-01,2.980682559902988471e-01,2.980682881400788520e-01,2.980682881970157516e-01,2.980682881865047706e-01,0.000000000000000000e+00,-3.219620591993668962e-07
1.463000000000000114e+02,2.980682881948261143e-01,2.980682561417795085e-01,2.980682881400788520e-01,2.980682881948261143e-01,2.980682881862136147e-01,0.000000000000000000e+00,-3.204443411250175633e-07
1.463499999999999943e+02,2.980682881925651451e-01,2.980682562925487389e-01,2.980682881400788520e-01,2.980682881925651451e-01,2.980682881859265110e-01,0.000000000000000000e+00,-3.189337781118769630e-07
1.464000000000000057e+02,2.980682881902745329e-01,2.980682564426119785e-01,2.980682881400788520e-01,2.980682881902745329e-01,2.980682881856456246e-01,0.000000000000000000e+00,-3.174303364246321273e-07
1.464500000000000171e+02,2.980682881879976875e-01,2.980682565919745008e-01,2.980682881400788520e-01,2.980682881879976875e-01,2.980682881853727317e-01,0.000000000000000000e+00,-3.159339824870822095e-07
1.465000000000000000e+02,2.980682881857786848e-01,2.980682567406413019e-01,2.980682881400788520e-01,2.980682881857786848e-01,2.980682881851096089e-01,0.000000000000000000e+00,-3.144446828813860547e-07
1.465500000000000114e+02,2.980682881836613785e-01,2.980682568886172112e-01,2.980682881400788520e-01,2.980682881836613785e-01,2.980682881848576438e-01,0.000000000000000000e+00,-3.129624043473124166e-07
1.465999999999999943e+02,2.980682881816884011e-01,2.980682570359067807e-01,2.980682881400788520e-01,2.980682881816884011e-01,2.980682881846181687e-01,0.000000000000000000e+00,-3.114871137814949921e-07
1.466500000000000057e+02,2.980682881799002204e-01,2.980682571825142291e-01,2.980682881400788520e-01,2.980682881799002204e-01,2.980682881843920162e-01,0.000000000000000000e+00,-3.100187782366868204e-07
1.467000000000000171e+02,2.980682881783340843e-01,2.980682573284434422e-01,2.980682881400788520e-01,2.980682881783340843e-01,2.980682881841799081e-01,0.000000000000000000e+00,-3.085573649210250587e-07
1.467500000000000000e+02,2.980682881770232440e-01,2.980682574736979729e-01,2.980682881400788520e-01,2.980682881770232440e-01,2.980682881839821219e-01,0.000000000000000000e+00,-3.071028411972894576e-07
1.468000000000000114e+02,2.980682881759961766e-01,2.980682576182811516e-01,2.980682881400788520e-01,2.980682881759961766e-01,2.980682881837986020e-01,0.000000000000000000e+00,-3.056551745821717952e-07
1.468499999999999943e+02,2.980682881752756974e-01,2.980682577621957541e-01,2.980682881400788520e-01,2.980682881752756974e-01,2.980682881836290155e-01,0.000000000000000000e+00,-3.042143327455497050e-07
1.469000000000000057e+02,2.980682881748785151e-01,2.980682579054443337e-01,2.980682881400788520e-01,2.980682881748785151e-01,2.980682881834726961e-01,0.000000000000000000e+00,-3.027802835097514517e-07
1.469500000000000171e+02,2.980682881748146773e-01,2.980682580480292221e-01,2.980682881400788520e-01,2.980682881748146773e-01,2.980682881833287001e-01,0.000000000000000000e+00,-3.013529948488429938e-07
1.470000000000000000e+02,2.980682881750872926e-01,2.980682581899523065e-01,2.980682881400788520e-01,2.980682881750872926e-01,2.980682881831958064e-01,0.000000000000000000e+00,-2.999324348879055176e-07
1.470500000000000114e+02,2.980682881756923641e-01,2.980682583312153078e-01,2.980682881400788520e-01,2.980682881756923641e-01,2.980682881830725162e-01,0.000000000000000000e+00,-2.985185719023174709e-07
1.470999999999999943e+02,2.980682881766187342e-01,2.980682584718197248e-01,2.980682881400788520e-01,2.980682881766187342e-01,2.980682881829571085e-01,0.000000000000000000e+00,-2.971113743170491433e-07
1.471500000000000057e+02,2.980682881778483617e-01,2.980682586117667787e-01,2.980682881400788520e-01,2.980682881778483617e-01,2.980682881828478070e-01,0.000000000000000000e+00,-2.957108107059479292e-07
1.472000000000000171e+02,2.980682881793563777e-01,2.980682587510576353e-01,2.980682881400788520e-01,2.980682881793563777e-01,2.980682881827426134e-01,0.000000000000000000e+00,-2.943168497910409551e-07
1.472500000000000000e+02,2.980682881811118623e-01,2.980682588896934604e-01,2.980682881400788520e-01,2.980682881811118623e-01,2.980682881826394737e-01,0.000000000000000000e+00,-2.929294604418333128e-07
1.473000000000000114e+02,2.980682881830782893e-01,2.980682590276751975e-01,2.980682881400788520e-01,2.980682881830782893e-01,2.980682881825363340e-01,0.000000000000000000e+00,-2.915486116746072452e-07
1.473499999999999943e+02,2.980682881852142474e-01,2.980682591650039015e-01,2.980682881400788520e-01,2.980682881852142474e-01,2.980682881824311403e-01,0.000000000000000000e+00,-2.901742726517380090e-07
1.474000000000000057e+02,2.980682881874742729e-01,2.980682593016806825e-01,2.980682881400788520e-01,2.980682881874742729e-01,2.980682881823219499e-01,0.000000000000000000e+00,-2.888064126809950189e-07
1.474500000000000171e+02,2.980682881898101266e-01,2.980682594377068173e-01,2.980682881400788520e-01,2.980682881898101266e-01,2.980682881822069308e-01,0.000000000000000000e+00,-2.874450012148661275e-07
1.475000000000000000e+02,2.980682881921712379e-01,2.980682595730835827e-01,2.980682881400788520e-01,2.980682881921712379e-01,2.980682881820843622e-01,0.000000000000000000e+00,-2.860900078498707344e-07
1.475500000000000114e+02,2.980682881945064255e-01,2.980682597078125329e-01,2.980682881400788520e-01,2.980682881945064255e-01,2.980682881819527452e-01,0.000000000000000000e+00,-2.847414023258808363e-07
1.475999999999999943e+02,2.980682881967644526e-01,2.980682598418954443e-01,2.980682881400788520e-01,2.980682881967644526e-01,2.980682881818108587e-01,0.000000000000000000e+00,-2.833991545254524004e-07
1.476500000000000057e+02,2.980682881988955812e-01,2.980682599753343154e-01,2.980682881400788520e-01,2.980682881988955812e-01,2.980682881816577590e-01,0.000000000000000000e+00,-2.820632344731461501e-07
1.477000000000000171e+02,2.980682882008524048e-01,2.980682601081314220e-01,2.980682881400788520e-01,2.980682882008524048e-01,2.980682881814926688e-01,0.000000000000000000e+00,-2.807336123348667198e-07
1.477500000000000000e+02,2.980682882025909031e-01,2.980682602402893733e-01,2.980682881400788520e-01,2.980682882025909031e-01,2.980682881813152552e-01,0.000000000000000000e+00,-2.794102584171956704e-07
1.478000000000000114e+02,2.980682882040715520e-01,2.980682603718110002e-01,2.980682881400788520e-01,2.980682882040715520e-01,2.980682881811252960e-01,0.000000000000000000e+00,-2.780931431667277320e-07
1.478499999999999943e+02,2.980682882052600458e-01,2.980682605026994114e-01,2.980682881400788520e-01,2.980682882052600458e-01,2.980682881809231244e-01,0.000000000000000000e+00,-2.767822371694167895e-07
1.479000000000000057e+02,2.980682882061281846e-01,2.980682606329581041e-01,2.980682881400788520e-01,2.980682882061281846e-01,2.980682881807091844e-01,0.000000000000000000e+00,-2.754775111499172082e-07
1.479500000000000171e+02,2.980682882066543749e-01,2.980682607625906311e-01,2.980682881400788520e-01,2.980682882066543749e-01,2.980682881804842532e-01,0.000000000000000000e+00,-2.741789359709322536e-07
1.480000000000000000e+02,2.980682882068242390e-01,2.980682608916011000e-01,2.980682881400788520e-01,2.980682882068242390e-01,2.980682881802493300e-01,0.000000000000000000e+00,-2.728864826325680173e-07
1.480500000000000114e+02,2.980682882066308936e-01,2.980682610199935634e-01,2.980682881400788520e-01,2.980682882066308936e-01,2.980682881800057471e-01,0.000000000000000000e+00,-2.716001222716814132e-07
1.480999999999999943e+02,2.980682882060750050e-01,2.980682611477723509e-01,2.980682881400788520e-01,2.980682882060750050e-01,2.980682881797550032e-01,0.000000000000000000e+00,-2.703198261612404031e-07
1.481500000000000057e+02,2.980682882051650107e-01,2.980682612749420146e-01,2.980682881400788520e-01,2.980682882051650107e-01,2.980682881794985972e-01,0.000000000000000000e+00,-2.690455657096814689e-07
1.482000000000000171e+02,2.980682882039166759e-01,2.980682614015071619e-01,2.980682881400788520e-01,2.980682882039166759e-01,2.980682881792384165e-01,0.000000000000000000e+00,-2.677773124602738089e-07
1.482500000000000000e+02,2.980682882023529268e-01,2.980682615274724556e-01,2.980682881400788520e-01,2.980682882023529268e-01,2.980682881789762928e-01,0.000000000000000000e+00,-2.665150380904777104e-07
1.483000000000000114e+02,2.980682882005032952e-01,2.980682616528426143e-01,2.980682881400788520e-01,2.980682882005032952e-01,2.980682881787140581e-01,0.000000000000000000e+00,-2.652587144113196504e-07
1.483499999999999943e+02,2.980682881984033639e-01,2.980682617776222454e-01,2.980682881400788520e-01,2.980682881984033639e-01,2.980682881784535998e-01,0.000000000000000000e+00,-2.640083133667567044e-07
1.484000000000000057e+02,2.980682881960937669e-01,2.980682619018160673e-01,2.980682881400788520e-01,2.980682881960937669e-01,2.980682881781967497e-01,0.000000000000000000e+00,-2.627638070330503762e-07
1.484500000000000171e+02,2.980682881936195239e-01,2.980682620254285209e-01,2.980682881400788520e-01,2.980682881936195239e-01,2.980682881779452842e-01,0.000000000000000000e+00,-2.615251676181428118e-07
1.485000000000000000e+02,2.980682881910290405e-01,2.980682621484639916e-01,2.980682881400788520e-01,2.980682881910290405e-01,2.980682881777007021e-01,0.000000000000000000e+00,-2.602923674610349181e-07
1.485500000000000114e+02,2.980682881883729429e-01,2.980682622709266427e-01,2.980682881400788520e-01,2.980682881883729429e-01,2.980682881774645576e-01,0.000000000000000000e+00,-2.590653790311640585e-07
1.485999999999999943e+02,2.980682881857029676e-01,2.980682623928205266e-01,2.980682881400788520e-01,2.980682881857029676e-01,2.980682881772380166e-01,0.000000000000000000e+00,-2.578441749277935006e-07
1.486500000000000057e+02,2.980682881830710174e-01,2.980682625141493625e-01,2.980682881400788520e-01,2.980682881830710174e-01,2.980682881770221337e-01,0.000000000000000000e+00,-2.566287278793903770e-07
1.487000000000000171e+02,2.980682881805278850e-01,2.980682626349165920e-01,2.980682881400788520e-01,2.980682881805278850e-01,2.980682881768176862e-01,0.000000000000000000e+00,-2.554190107430247151e-07
1.487500000000000000e+02,2.980682881781222537e-01,2.980682627551254349e-01,2.980682881400788520e-01,2.980682881781222537e-01,2.980682881766251180e-01,0.000000000000000000e+00,-2.542149965037537498e-07
1.488000000000000114e+02,2.980682881758996428e-01,2.980682628747788887e-01,2.980682881400788520e-01,2.980682881758996428e-01,2.980682881764447067e-01,0.000000000000000000e+00,-2.530166582740180952e-07
1.488499999999999943e+02,2.980682881739013523e-01,2.980682629938795625e-01,2.980682881400788520e-01,2.980682881739013523e-01,2.980682881762765080e-01,0.000000000000000000e+00,-2.518239692930446393e-07
1.489000000000000057e+02,2.980682881721637423e-01,2.980682631124298432e-01,2.980682881400788520e-01,2.980682881721637423e-01,2.980682881761201330e-01,0.000000000000000000e+00,-2.506369029262398566e-07
1.489500000000000171e+02,2.980682881707174547e-01,2.980682632304318402e-01,2.980682881400788520e-01,2.980682881707174547e-01,2.980682881759750824e-01,0.000000000000000000e+00,-2.494554326645999024e-07
1.490000000000000000e+02,2.980682881695866926e-01,2.980682633478873855e-01,2.980682881400788520e-01,2.980682881695866926e-01,2.980682881758405789e-01,0.000000000000000000e+00,-2.482795321241153078e-07
1.490500000000000114e+02,2.980682881687888863e-01,2.980682634647981444e-01,2.980682881400788520e-01,2.980682881687888863e-01,2.980682881757156788e-01,0.000000000000000000e+00,-2.471091750451767328e-07
1.490999999999999943e+02,2.980682881683341390e-01,2.980682635811656156e-01,2.980682881400788520e-01,2.980682881683341390e-01,2.980682881755991054e-01,0.000000000000000000e+00,-2.459443352919959667e-07
1.491500000000000057e+02,2.980682881682254481e-01,2.980682636969909649e-01,2.980682881400788520e-01,2.980682881682254481e-01,2.980682881754896374e-01,0.000000000000000000e+00,-2.447849868520124224e-07
1.492000000000000171e+02,2.980682881684583174e-01,2.980682638122753580e-01,2.980682881400788520e-01,2.980682881684583174e-01,2.980682881753857205e-01,0.000000000000000000e+00,-2.436311038353185306e-07
1.492500000000000000e+02,2.980682881690212005e-01,2.980682639270198497e-01,2.980682881400788520e-01,2.980682881690212005e-01,2.980682881752859115e-01,0.000000000000000000e+00,-2.424826604740802632e-07
1.493000000000000114e+02,2.980682881698955566e-01,2.980682640412253837e-01,2.980682881400788520e-01,2.980682881698955566e-01,2.980682881751884894e-01,0.000000000000000000e+00,-2.413396311219572867e-07
1.493499999999999943e+02,2.980682881710565724e-01,2.980682641548929590e-01,2.980682881400788520e-01,2.980682881710565724e-01,2.980682881750919555e-01,0.000000000000000000e+00,-2.402019902535368260e-07
1.494000000000000057e+02,2.980682881724736055e-01,2.980682642680234640e-01,2.980682881400788520e-01,2.980682881724736055e-01,2.980682881749947000e-01,0.000000000000000000e+00,-2.390697124637588999e-07
1.494500000000000171e+02,2.980682881741109069e-01,2.980682643806179533e-01,2.980682881400788520e-01,2.980682881741109069e-01,2.980682881748951685e-01,0.000000000000000000e+00,-2.379427724673518534e-07
1.495000000000000000e+02,2.980682881759284530e-01,2.980682644926775371e-01,2.980682881400788520e-01,2.980682881759284530e-01,2.980682881747920288e-01,0.000000000000000000e+00,-2.368211450982687359e-07
1.495500000000000114e+02,2.980682881778830007e-01,2.980682646042033812e-01,2.980682881400788520e-01,2.980682881778830007e-01,2.980682881746838930e-01,0.000000000000000000e+00,-2.357048053091237073e-07
1.495999999999999943e+02,2.980682881799287531e-01,2.980682647151968734e-01,2.980682881400788520e-01,2.980682881799287531e-01,2.980682881745697066e-01,0.000000000000000000e+00,-2.345937281706354048e-07
1.496500000000000057e+02,2.980682881820186370e-01,2.980682648256595679e-01,2.980682881400788520e-01,2.980682881820186370e-01,2.980682881744484147e-01,0.000000000000000000e+00,-2.334878888710695950e-07
1.497000000000000171e+02,2.980682881841052456e-01,2.980682649355930747e-01,2.980682881400788520e-01,2.980682881841052456e-01,2.980682881743193513e-01,0.000000000000000000e+00,-2.323872627156880736e-07
1.497500000000000000e+02,2.980682881861417832e-01,2.980682650449994475e-01,2.980682881400788520e-01,2.980682881861417832e-01,2.980682881741819612e-01,0.000000000000000000e+00,-2.312918251261935141e-07
1.498000000000000114e+02,2.980682881880832302e-01,2.980682651538807404e-01,2.980682881400788520e-01,2.980682881880832302e-01,2.980682881740359114e-01,0.000000000000000000e+00,-2.302015516401854615e-07
1.498499999999999943e+02,2.980682881898871206e-01,2.980682652622392848e-01,2.980682881400788520e-01,2.980682881898871206e-01,2.980682881738810353e-01,0.000000000000000000e+00,-2.291164179106128307e-07
1.499000000000000057e+02,2.980682881915145410e-01,2.980682653700775786e-01,2.980682881400788520e-01,2.980682881915145410e-01,2.980682881737175549e-01,0.000000000000000000e+00,-2.280363997052278622e-07
1.499500000000000171e+02,2.980682881929307415e-01,2.980682654773984530e-01,2.980682881400788520e-01,2.980682881929307415e-01,2.980682881735457479e-01,0.000000000000000000e+00,-2.269614729060496054e-07
1.500000000000000000e+02,2.980682881941061346e-01,2.980682655842048501e-01,2.980682881400788520e-01,2.980682881941061346e-01,2.980682881733662248e-01,0.000000000000000000e+00,-2.258916135088232738e-07
1.500500000000000114e+02,2.980682881950165175e-01,2.980682656904998229e-01,2.980682881400788520e-01,2.980682881950165175e-01,2.980682881731795963e-01,0.000000000000000000e+00,-2.248267976224815320e-07
1.500999999999999943e+02,2.980682881956437380e-01,2.980682657962866466e-01,2.980682881400788520e-01,2.980682881956437380e-01,2.980682881729868061e-01,0.000000000000000000e+00,-2.237670014686154970e-07
1.501500000000000057e+02,2.980682881959759722e-01,2.980682659015687630e-01,2.980682881400788520e-01,2.980682881959759722e-01,2.980682881727889089e-01,0.000000000000000000e+00,-2.227122013809376665e-07
1.502000000000000171e+02,2.980682881960076691e-01,2.980682660063496137e-01,2.980682881400788520e-01,2.980682881960076691e-01,2.980682881725870148e-01,0.000000000000000000e+00,-2.216623738047582141e-07
1.502500000000000000e+02,2.980682881957399388e-01,2.980682661106328069e-01,2.980682881400788520e-01,2.980682881957399388e-01,2.980682881723823452e-01,0.000000000000000000e+00,-2.206174952964557265e-07
1.503000000000000114e+02,2.980682881951800534e-01,2.980682662144218953e-01,2.980682881400788520e-01,2.980682881951800534e-01,2.980682881721761768e-01,0.000000000000000000e+00,-2.195775425229499514e-07
1.503499999999999943e+02,2.980682881943413909e-01,2.980682663177205427e-01,2.980682881400788520e-01,2.980682881943413909e-01,2.980682881719697863e-01,0.000000000000000000e+00,-2.185424922611866960e-07
1.504000000000000057e+02,2.980682881932431028e-01,2.980682664205323018e-01,2.980682881400788520e-01,2.980682881932431028e-01,2.980682881717644506e-01,0.000000000000000000e+00,-2.175123213976106283e-07
1.504500000000000171e+02,2.980682881919093918e-01,2.980682665228607808e-01,2.980682881400788520e-01,2.980682881919093918e-01,2.980682881715615018e-01,0.000000000000000000e+00,-2.164870069276549131e-07
1.505000000000000000e+02,2.980682881903690129e-01,2.980682666247093660e-01,2.980682881400788520e-01,2.980682881903690129e-01,2.980682881713619947e-01,0.000000000000000000e+00,-2.154665259552233841e-07
1.505500000000000114e+02,2.980682881886547175e-01,2.980682667260814989e-01,2.980682881400788520e-01,2.980682881886547175e-01,2.980682881711670396e-01,0.000000000000000000e+00,-2.144508556921762886e-07
1.505999999999999943e+02,2.980682881868021994e-01,2.980682668269802882e-01,2.980682881400788520e-01,2.980682881868021994e-01,2.980682881709776355e-01,0.000000000000000000e+00,-2.134399734578272559e-07
1.506500000000000057e+02,2.980682881848494836e-01,2.980682669274088981e-01,2.980682881400788520e-01,2.980682881848494836e-01,2.980682881707945597e-01,0.000000000000000000e+00,-2.124338566784283015e-07
1.507000000000000171e+02,2.980682881828360387e-01,2.980682670273702151e-01,2.980682881400788520e-01,2.980682881828360387e-01,2.980682881706185339e-01,0.000000000000000000e+00,-2.114324828866715597e-07
1.507500000000000000e+02,2.980682881808017215e-01,2.980682671268670147e-01,2.980682881400788520e-01,2.980682881808017215e-01,2.980682881704499465e-01,0.000000000000000000e+00,-2.104358297211860140e-07
1.508000000000000114e+02,2.980682881787862226e-01,2.980682672259017396e-01,2.980682881400788520e-01,2.980682881787862226e-01,2.980682881702892417e-01,0.000000000000000000e+00,-2.094438749260333797e-07
1.508499999999999943e+02,2.980682881768279002e-01,2.980682673244768321e-01,2.980682881400788520e-01,2.980682881768279002e-01,2.980682881701364750e-01,0.000000000000000000e+00,-2.084565963502175134e-07
1.509000000000000057e+02,2.980682881749632807e-01,2.980682674225944573e-01,2.980682881400788520e-01,2.980682881749632807e-01,2.980682881699916464e-01,0.000000000000000000e+00,-2.074739719471868338e-07
1.509500000000000171e+02,2.980682881732260037e-01,2.980682675202565579e-01,2.980682881400788520e-01,2.980682881732260037e-01,2.980682881698545339e-01,0.000000000000000000e+00,-2.064959797743415077e-07
1.510000000000000000e+02,2.980682881716464339e-01,2.980682676174649659e-01,2.980682881400788520e-01,2.980682881716464339e-01,2.980682881697247488e-01,0.000000000000000000e+00,-2.055225979925469614e-07
1.510500000000000114e+02,2.980682881702509390e-01,2.980682677142213466e-01,2.980682881400788520e-01,2.980682881702509390e-01,2.980682881696017916e-01,0.000000000000000000e+00,-2.045538048656439256e-07
1.510999999999999943e+02,2.980682881690614461e-01,2.980682678105271988e-01,2.980682881400788520e-01,2.980682881690614461e-01,2.980682881694850517e-01,0.000000000000000000e+00,-2.035895787599645940e-07
1.511500000000000057e+02,2.980682881680949969e-01,2.980682679063838547e-01,2.980682881400788520e-01,2.980682881680949969e-01,2.980682881693736963e-01,0.000000000000000000e+00,-2.026298981438512969e-07
1.512000000000000171e+02,2.980682881673635820e-01,2.980682680017927022e-01,2.980682881400788520e-01,2.980682881673635820e-01,2.980682881692668929e-01,0.000000000000000000e+00,-2.016747415871764188e-07
1.512500000000000000e+02,2.980682881668740847e-01,2.980682680967549070e-01,2.980682881400788520e-01,2.980682881668740847e-01,2.980682881691636976e-01,0.000000000000000000e+00,-2.007240877608631102e-07
1.513000000000000114e+02,2.980682881666280037e-01,2.980682681912715792e-01,2.980682881400788520e-01,2.980682881666280037e-01,2.980682881690631114e-01,0.000000000000000000e+00,-1.997779154364111341e-07
1.513499999999999943e+02,2.980682881666216755e-01,2.980682682853438292e-01,2.980682881400788520e-01,2.980682881666216755e-01,2.980682881689641350e-01,0.000000000000000000e+00,-1.988362034854248574e-07
1.514000000000000057e+02,2.980682881668466067e-01,2.980682683789727672e-01,2.980682881400788520e-01,2.980682881668466067e-01,2.980682881688658803e-01,0.000000000000000000e+00,-1.978989308791381975e-07
1.514500000000000171e+02,2.980682881672895301e-01,2.980682684721595588e-01,2.980682881400788520e-01,2.980682881672895301e-01,2.980682881687672370e-01,0.000000000000000000e+00,-1.969660766879511363e-07
1.515000000000000000e+02,2.980682881679329599e-01,2.980682685649053698e-01,2.980682881400788520e-01,2.980682881679329599e-01,2.980682881686673724e-01,0.000000000000000000e+00,-1.960376200809583465e-07
1.515500000000000114e+02,2.980682881687557462e-01,2.980682686572113660e-01,2.980682881400788520e-01,2.980682881687557462e-01,2.980682881685653984e-01,0.000000000000000000e+00,-1.951135403254854149e-07
1.515999999999999943e+02,2.980682881697334086e-01,2.980682687490789351e-01,2.980682881400788520e-01,2.980682881697334086e-01,2.980682881684605934e-01,0.000000000000000000e+00,-1.941938167866281882e-07
1.516500000000000057e+02,2.980682881708388576e-01,2.980682688405094094e-01,2.980682881400788520e-01,2.980682881708388576e-01,2.980682881683522911e-01,0.000000000000000000e+00,-1.932784289267879113e-07
1.517000000000000171e+02,2.980682881720431165e-01,2.980682689315043432e-01,2.980682881400788520e-01,2.980682881720431165e-01,2.980682881682399921e-01,0.000000000000000000e+00,-1.923673563052159469e-07
1.517500000000000000e+02,2.980682881733159872e-01,2.980682690220654019e-01,2.980682881400788520e-01,2.980682881733159872e-01,2.980682881681232521e-01,0.000000000000000000e+00,-1.914605785775560069e-07
1.518000000000000114e+02,2.980682881746264390e-01,2.980682691121942507e-01,2.980682881400788520e-01,2.980682881746264390e-01,2.980682881680017937e-01,0.000000000000000000e+00,-1.905580754953858019e-07
1.518499999999999943e+02,2.980682881759437741e-01,2.980682692018928881e-01,2.980682881400788520e-01,2.980682881759437741e-01,2.980682881678755614e-01,0.000000000000000000e+00,-1.896598269057695964e-07
1.519000000000000057e+02,2.980682881772379611e-01,2.980682692911632015e-01,2.980682881400788520e-01,2.980682881772379611e-01,2.980682881677444440e-01,0.000000000000000000e+00,-1.887658127508003601e-07
1.519500000000000171e+02,2.980682881784803007e-01,2.980682693800073557e-01,2.980682881400788520e-01,2.980682881784803007e-01,2.980682881676086637e-01,0.000000000000000000e+00,-1.878760130671568767e-07
1.520000000000000000e+02,2.980682881796440364e-01,2.980682694684276268e-01,2.980682881400788520e-01,2.980682881796440364e-01,2.980682881674684426e-01,0.000000000000000000e+00,-1.869904079856526713e-07
1.520500000000000114e+02,2.980682881807050211e-01,2.980682695564264018e-01,2.980682881400788520e-01,2.980682881807050211e-01,2.980682881673241691e-01,0.000000000000000000e+00,-1.861089777307897042e-07
1.520999999999999943e+02,2.980682881816417718e-01,2.980682696440060120e-01,2.980682881400788520e-01,2.980682881816417718e-01,2.980682881671762874e-01,0.000000000000000000e+00,-1.852317026203187869e-07
1.521500000000000057e+02,2.980682881824363029e-01,2.980682697311690110e-01,2.980682881400788520e-01,2.980682881824363029e-01,2.980682881670253526e-01,0.000000000000000000e+00,-1.843585630647940166e-07
1.522000000000000171e+02,2.980682881830740705e-01,2.980682698179180634e-01,2.980682881400788520e-01,2.980682881830740705e-01,2.980682881668720308e-01,0.000000000000000000e+00,-1.834895395671362361e-07
1.522500000000000000e+02,2.980682881835444165e-01,2.980682699042556671e-01,2.980682881400788520e-01,2.980682881835444165e-01,2.980682881667169326e-01,0.000000000000000000e+00,-1.826246127221958860e-07
1.523000000000000114e+02,2.980682881838404574e-01,2.980682699901845423e-01,2.980682881400788520e-01,2.980682881838404574e-01,2.980682881665608353e-01,0.000000000000000000e+00,-1.817637632163139765e-07
1.523499999999999943e+02,2.980682881839591958e-01,2.980682700757072423e-01,2.980682881400788520e-01,2.980682881839591958e-01,2.980682881664044603e-01,0.000000000000000000e+00,-1.809069718268938594e-07
1.524000000000000057e+02,2.980682881839015752e-01,2.980682701608265428e-01,2.980682881400788520e-01,2.980682881839015752e-01,2.980682881662484740e-01,0.000000000000000000e+00,-1.800542194219669385e-07
1.524500000000000171e+02,2.980682881836721476e-01,2.980682702455448863e-01,2.980682881400788520e-01,2.980682881836721476e-01,2.980682881660935979e-01,0.000000000000000000e+00,-1.792054869597649709e-07
1.525000000000000000e+02,2.980682881832788511e-01,2.980682703298648817e-01,2.980682881400788520e-01,2.980682881832788511e-01,2.980682881659404426e-01,0.000000000000000000e+00,-1.783607554882943269e-07
1.525500000000000114e+02,2.980682881827330100e-01,2.980682704137890826e-01,2.980682881400788520e-01,2.980682881827330100e-01,2.980682881657896743e-01,0.000000000000000000e+00,-1.775200061449091651e-07
1.525999999999999943e+02,2.980682881820485020e-01,2.980682704973197650e-01,2.980682881400788520e-01,2.980682881820485020e-01,2.980682881656417926e-01,0.000000000000000000e+00,-1.766832201558914362e-07
1.526500000000000057e+02,2.980682881812418139e-01,2.980682705804593158e-01,2.980682881400788520e-01,2.980682881812418139e-01,2.980682881654972416e-01,0.000000000000000000e+00,-1.758503788360295106e-07
1.527000000000000171e+02,2.980682881803312090e-01,2.980682706632099555e-01,2.980682881400788520e-01,2.980682881803312090e-01,2.980682881653563543e-01,0.000000000000000000e+00,-1.750214635882018087e-07
1.527500000000000000e+02,2.980682881793366157e-01,2.980682707455737934e-01,2.980682881400788520e-01,2.980682881793366157e-01,2.980682881652193528e-01,0.000000000000000000e+00,-1.741964559029597432e-07
1.528000000000000114e+02,2.980682881782788507e-01,2.980682708275527726e-01,2.980682881400788520e-01,2.980682881782788507e-01,2.980682881650865146e-01,0.000000000000000000e+00,-1.733753373581149229e-07
1.528499999999999943e+02,2.980682881771793413e-01,2.980682709091487803e-01,2.980682881400788520e-01,2.980682881771793413e-01,2.980682881649577842e-01,0.000000000000000000e+00,-1.725580896183291357e-07
1.529000000000000057e+02,2.980682881760594038e-01,2.980682709903637040e-01,2.980682881400788520e-01,2.980682881760594038e-01,2.980682881648331617e-01,0.000000000000000000e+00,-1.717446944347026111e-07
1.529500000000000171e+02,2.980682881749400215e-01,2.980682710711990979e-01,2.980682881400788520e-01,2.980682881749400215e-01,2.980682881647124804e-01,0.000000000000000000e+00,-1.709351336443702241e-07
1.530000000000000000e+02,2.980682881738413448e-01,2.980682711516566274e-01,2.980682881400788520e-01,2.980682881738413448e-01,2.980682881645955740e-01,0.000000000000000000e+00,-1.701293891700967452e-07
1.530500000000000114e+02,2.980682881727820810e-01,2.980682712317377914e-01,2.980682881400788520e-01,2.980682881727820810e-01,2.980682881644820537e-01,0.000000000000000000e+00,-1.693274430198700798e-07
1.530999999999999943e+02,2.980682881717794386e-01,2.980682713114439220e-01,2.980682881400788520e-01,2.980682881717794386e-01,2.980682881643716420e-01,0.000000000000000000e+00,-1.685292772865071859e-07
1.531500000000000057e+02,2.980682881708486276e-01,2.980682713907764070e-01,2.980682881400788520e-01,2.980682881708486276e-01,2.980682881642638393e-01,0.000000000000000000e+00,-1.677348741472490338e-07
1.532000000000000171e+02,2.980682881700026932e-01,2.980682714697366342e-01,2.980682881400788520e-01,2.980682881700026932e-01,2.980682881641582016e-01,0.000000000000000000e+00,-1.669442158633698586e-07
1.532500000000000000e+02,2.980682881692523489e-01,2.980682715483257139e-01,2.980682881400788520e-01,2.980682881692523489e-01,2.980682881640542292e-01,0.000000000000000000e+00,-1.661572847797797436e-07
1.533000000000000114e+02,2.980682881686056440e-01,2.980682716265450338e-01,2.980682881400788520e-01,2.980682881686056440e-01,2.980682881639513671e-01,0.000000000000000000e+00,-1.653740633246300879e-07
1.533499999999999943e+02,2.980682881680682406e-01,2.980682717043957042e-01,2.980682881400788520e-01,2.980682881680682406e-01,2.980682881638491155e-01,0.000000000000000000e+00,-1.645945340089281801e-07
1.534000000000000057e+02,2.980682881676431362e-01,2.980682717818790572e-01,2.980682881400788520e-01,2.980682881676431362e-01,2.980682881637469750e-01,0.000000000000000000e+00,-1.638186794261418717e-07
1.534500000000000171e+02,2.980682881673308304e-01,2.980682718589963143e-01,2.980682881400788520e-01,2.980682881673308304e-01,2.980682881636445014e-01,0.000000000000000000e+00,-1.630464822518174866e-07
1.535000000000000000e+02,2.980682881671294360e-01,2.980682719357487520e-01,2.980682881400788520e-01,2.980682881671294360e-01,2.980682881635412507e-01,0.000000000000000000e+00,-1.622779252431920910e-07
1.535500000000000114e+02,2.980682881670347895e-01,2.980682720121377027e-01,2.980682881400788520e-01,2.980682881670347895e-01,2.980682881634368342e-01,0.000000000000000000e+00,-1.615129912388079615e-07
1.536000000000000227e+02,2.980682881670406736e-01,2.980682720881645542e-01,2.980682881400788520e-01,2.980682881670406736e-01,2.980682881633308634e-01,0.000000000000000000e+00,-1.607516631581341997e-07
1.536500000000000057e+02,2.980682881671390949e-01,2.980682721638307497e-01,2.980682881400788520e-01,2.980682881671390949e-01,2.980682881632231718e-01,0.000000000000000000e+00,-1.599939240011832641e-07
1.537000000000000171e+02,2.980682881673205054e-01,2.980682722391378436e-01,2.980682881400788520e-01,2.980682881673205054e-01,2.980682881631135372e-01,0.000000000000000000e+00,-1.592397568481325583e-07
1.537500000000000000e+02,2.980682881675742468e-01,2.980682723140873347e-01,2.980682881400788520e-01,2.980682881675742468e-01,2.980682881630018488e-01,0.000000000000000000e+00,-1.584891448589480838e-07
1.538000000000000114e+02,2.980682881678885510e-01,2.980682723886809438e-01,2.980682881400788520e-01,2.980682881678885510e-01,2.980682881628880510e-01,0.000000000000000000e+00,-1.577420712730078014e-07
1.538500000000000227e+02,2.980682881682511498e-01,2.980682724629203362e-01,2.980682881400788520e-01,2.980682881682511498e-01,2.980682881627722547e-01,0.000000000000000000e+00,-1.569985194087261839e-07
1.539000000000000057e+02,2.980682881686493868e-01,2.980682725368072883e-01,2.980682881400788520e-01,2.980682881686493868e-01,2.980682881626545710e-01,0.000000000000000000e+00,-1.562584726631846713e-07
1.539500000000000171e+02,2.980682881690706609e-01,2.980682726103436320e-01,2.980682881400788520e-01,2.980682881690706609e-01,2.980682881625351111e-01,0.000000000000000000e+00,-1.555219145117569385e-07
1.540000000000000000e+02,2.980682881695027042e-01,2.980682726835313101e-01,2.980682881400788520e-01,2.980682881695027042e-01,2.980682881624141523e-01,0.000000000000000000e+00,-1.547888285077414416e-07
1.540500000000000114e+02,2.980682881699336928e-01,2.980682727563721546e-01,2.980682881400788520e-01,2.980682881699336928e-01,2.980682881622920277e-01,0.000000000000000000e+00,-1.540591982819922172e-07
1.541000000000000227e+02,2.980682881703525799e-01,2.980682728288682748e-01,2.980682881400788520e-01,2.980682881703525799e-01,2.980682881621690150e-01,0.000000000000000000e+00,-1.533330075425536793e-07
1.541500000000000057e+02,2.980682881707493181e-01,2.980682729010215026e-01,2.980682881400788520e-01,2.980682881707493181e-01,2.980682881620455027e-01,0.000000000000000000e+00,-1.526102400742940656e-07
1.542000000000000171e+02,2.980682881711150811e-01,2.980682729728339475e-01,2.980682881400788520e-01,2.980682881711150811e-01,2.980682881619219349e-01,0.000000000000000000e+00,-1.518908797385424043e-07
1.542500000000000000e+02,2.980682881714422083e-01,2.980682730443076078e-01,2.980682881400788520e-01,2.980682881714422083e-01,2.980682881617986446e-01,0.000000000000000000e+00,-1.511749104727287105e-07
1.543000000000000114e+02,2.980682881717244270e-01,2.980682731154444820e-01,2.980682881400788520e-01,2.980682881717244270e-01,2.980682881616760760e-01,0.000000000000000000e+00,-1.504623162900196565e-07
1.543500000000000227e+02,2.980682881719568522e-01,2.980682731862464574e-01,2.980682881400788520e-01,2.980682881719568522e-01,2.980682881615546176e-01,0.000000000000000000e+00,-1.497530812789649877e-07
1.544000000000000057e+02,2.980682881721361532e-01,2.980682732567155879e-01,2.980682881400788520e-01,2.980682881721361532e-01,2.980682881614345470e-01,0.000000000000000000e+00,-1.490471896031382492e-07
1.544500000000000171e+02,2.980682881722602207e-01,2.980682733268537055e-01,2.980682881400788520e-01,2.980682881722602207e-01,2.980682881613162527e-01,0.000000000000000000e+00,-1.483446255007798665e-07
1.545000000000000000e+02,2.980682881723283884e-01,2.980682733966626974e-01,2.980682881400788520e-01,2.980682881723283884e-01,2.980682881612000124e-01,0.000000000000000000e+00,-1.476453732844482214e-07
1.545500000000000114e+02,2.980682881723412114e-01,2.980682734661442845e-01,2.980682881400788520e-01,2.980682881723412114e-01,2.980682881610860480e-01,0.000000000000000000e+00,-1.469494173406633686e-07
1.546000000000000227e+02,2.980682881723004107e-01,2.980682735353002988e-01,2.980682881400788520e-01,2.980682881723004107e-01,2.980682881609745261e-01,0.000000000000000000e+00,-1.462567421295604137e-07
1.546500000000000057e+02,2.980682881722085953e-01,2.980682736041322944e-01,2.980682881400788520e-01,2.980682881722085953e-01,2.980682881608655022e-01,0.000000000000000000e+00,-1.455673321845404038e-07
1.547000000000000171e+02,2.980682881720694288e-01,2.980682736726418813e-01,2.980682881400788520e-01,2.980682881720694288e-01,2.980682881607590873e-01,0.000000000000000000e+00,-1.448811721119223286e-07
1.547500000000000000e+02,2.980682881718870747e-01,2.980682737408306138e-01,2.980682881400788520e-01,2.980682881718870747e-01,2.980682881606552814e-01,0.000000000000000000e+00,-1.441982465906016080e-07
1.548000000000000114e+02,2.980682881716662513e-01,2.980682738086998795e-01,2.980682881400788520e-01,2.980682881716662513e-01,2.980682881605539181e-01,0.000000000000000000e+00,-1.435185403717032848e-07
1.548500000000000227e+02,2.980682881714121213e-01,2.980682738762511219e-01,2.980682881400788520e-01,2.980682881714121213e-01,2.980682881604549417e-01,0.000000000000000000e+00,-1.428420382782448787e-07
1.549000000000000057e+02,2.980682881711299026e-01,2.980682739434856177e-01,2.980682881400788520e-01,2.980682881711299026e-01,2.980682881603581302e-01,0.000000000000000000e+00,-1.421687252047951916e-07
1.549500000000000171e+02,2.980682881708249798e-01,2.980682740104045880e-01,2.980682881400788520e-01,2.980682881708249798e-01,2.980682881602632062e-01,0.000000000000000000e+00,-1.414985861171351497e-07
1.550000000000000000e+02,2.980682881705025156e-01,2.980682740770093653e-01,2.980682881400788520e-01,2.980682881705025156e-01,2.980682881601699474e-01,0.000000000000000000e+00,-1.408316060519261639e-07
1.550500000000000114e+02,2.980682881701673947e-01,2.980682741433010041e-01,2.980682881400788520e-01,2.980682881701673947e-01,2.980682881600780210e-01,0.000000000000000000e+00,-1.401677701163706548e-07
1.551000000000000227e+02,2.980682881698242803e-01,2.980682742092806703e-01,2.980682881400788520e-01,2.980682881698242803e-01,2.980682881599870382e-01,0.000000000000000000e+00,-1.395070634878847539e-07
1.551500000000000057e+02,2.980682881694772246e-01,2.980682742749495295e-01,2.980682881400788520e-01,2.980682881694772246e-01,2.980682881598966660e-01,0.000000000000000000e+00,-1.388494714137649963e-07
1.552000000000000171e+02,2.980682881691299468e-01,2.980682743403086921e-01,2.980682881400788520e-01,2.980682881691299468e-01,2.980682881598065714e-01,0.000000000000000000e+00,-1.381949792108582685e-07
1.552500000000000000e+02,2.980682881687855557e-01,2.980682744053592126e-01,2.980682881400788520e-01,2.980682881687855557e-01,2.980682881597164213e-01,0.000000000000000000e+00,-1.375435722652373162e-07
1.553000000000000114e+02,2.980682881684464935e-01,2.980682744701022568e-01,2.980682881400788520e-01,2.980682881684464935e-01,2.980682881596258271e-01,0.000000000000000000e+00,-1.368952360318723063e-07
1.553500000000000227e+02,2.980682881681147589e-01,2.980682745345389351e-01,2.980682881400788520e-01,2.980682881681147589e-01,2.980682881595345113e-01,0.000000000000000000e+00,-1.362499560343077907e-07
1.554000000000000057e+02,2.980682881677917395e-01,2.980682745986704685e-01,2.980682881400788520e-01,2.980682881677917395e-01,2.980682881594422518e-01,0.000000000000000000e+00,-1.356077178643406476e-07
1.554500000000000171e+02,2.980682881674783791e-01,2.980682746624980228e-01,2.980682881400788520e-01,2.980682881674783791e-01,2.980682881593487155e-01,0.000000000000000000e+00,-1.349685071816967537e-07
1.555000000000000000e+02,2.980682881671751217e-01,2.980682747260228194e-01,2.980682881400788520e-01,2.980682881671751217e-01,2.980682881592537914e-01,0.000000000000000000e+00,-1.343323097137135056e-07
1.555500000000000114e+02,2.980682881668820783e-01,2.980682747892462459e-01,2.980682881400788520e-01,2.980682881668820783e-01,2.980682881591573685e-01,0.000000000000000000e+00,-1.336991112550208059e-07
1.556000000000000227e+02,2.980682881665990269e-01,2.980682748521695791e-01,2.980682881400788520e-01,2.980682881665990269e-01,2.980682881590593358e-01,0.000000000000000000e+00,-1.330688976672244315e-07
1.556500000000000057e+02,2.980682881663255790e-01,2.980682749147942623e-01,2.980682881400788520e-01,2.980682881663255790e-01,2.980682881589597488e-01,0.000000000000000000e+00,-1.324416548785902230e-07
1.557000000000000171e+02,2.980682881660612349e-01,2.980682749771216833e-01,2.980682881400788520e-01,2.980682881660612349e-01,2.980682881588585520e-01,0.000000000000000000e+00,-1.318173688837304180e-07
1.557500000000000000e+02,2.980682881658053840e-01,2.980682750391533964e-01,2.980682881400788520e-01,2.980682881658053840e-01,2.980682881587559674e-01,0.000000000000000000e+00,-1.311960257432933716e-07
1.558000000000000114e+02,2.980682881655575822e-01,2.980682751008909004e-01,2.980682881400788520e-01,2.980682881655575822e-01,2.980682881586520505e-01,0.000000000000000000e+00,-1.305776115836474813e-07
1.558500000000000227e+02,2.980682881653174410e-01,2.980682751623358606e-01,2.980682881400788520e-01,2.980682881653174410e-01,2.980682881585471344e-01,0.000000000000000000e+00,-1.299621125965770229e-07
1.559000000000000057e+02,2.980682881650847382e-01,2.980682752234898314e-01,2.980682881400788520e-01,2.980682881650847382e-01,2.980682881584413302e-01,0.000000000000000000e+00,-1.293495150389707065e-07
1.559500000000000171e+02,2.980682881648595850e-01,2.980682752843545336e-01,2.980682881400788520e-01,2.980682881648595850e-01,2.980682881583350818e-01,0.000000000000000000e+00,-1.287398052325144424e-07
1.560000000000000000e+02,2.980682881646422588e-01,2.980682753449316880e-01,2.980682881400788520e-01,2.980682881646422588e-01,2.980682881582286115e-01,0.000000000000000000e+00,-1.281329695633885793e-07
1.560500000000000114e+02,2.980682881644334259e-01,2.980682754052229044e-01,2.980682881400788520e-01,2.980682881644334259e-01,2.980682881581223631e-01,0.000000000000000000e+00,-1.275289944819601403e-07
1.561000000000000227e+02,2.980682881642340298e-01,2.980682754652299038e-01,2.980682881400788520e-01,2.980682881642340298e-01,2.980682881580165589e-01,0.000000000000000000e+00,-1.269278665024825764e-07
1.561500000000000057e+02,2.980682881640452364e-01,2.980682755249544624e-01,2.980682881400788520e-01,2.980682881640452364e-01,2.980682881579116428e-01,0.000000000000000000e+00,-1.263295722027942223e-07
1.562000000000000171e+02,2.980682881638685999e-01,2.980682755843981901e-01,2.980682881400788520e-01,2.980682881638685999e-01,2.980682881578080035e-01,0.000000000000000000e+00,-1.257340982240163298e-07
1.562500000000000000e+02,2.980682881637057302e-01,2.980682756435627523e-01,2.980682881400788520e-01,2.980682881637057302e-01,2.980682881577058629e-01,0.000000000000000000e+00,-1.251414312702570557e-07
1.563000000000000114e+02,2.980682881635585701e-01,2.980682757024498142e-01,2.980682881400788520e-01,2.980682881635585701e-01,2.980682881576056098e-01,0.000000000000000000e+00,-1.245515581083110829e-07
1.563500000000000227e+02,2.980682881634289516e-01,2.980682757610609301e-01,2.980682881400788520e-01,2.980682881634289516e-01,2.980682881575075216e-01,0.000000000000000000e+00,-1.239644655673674472e-07
1.564000000000000057e+02,2.980682881633189285e-01,2.980682758193976545e-01,2.980682881400788520e-01,2.980682881633189285e-01,2.980682881574117093e-01,0.000000000000000000e+00,-1.233801405387131814e-07
1.564500000000000171e+02,2.980682881632302772e-01,2.980682758774614860e-01,2.980682881400788520e-01,2.980682881632302772e-01,2.980682881573185061e-01,0.000000000000000000e+00,-1.227985699754382302e-07
1.565000000000000000e+02,2.980682881631646630e-01,2.980682759352538680e-01,2.980682881400788520e-01,2.980682881631646630e-01,2.980682881572279119e-01,0.000000000000000000e+00,-1.222197408921483325e-07
1.565500000000000114e+02,2.980682881631235848e-01,2.980682759927760772e-01,2.980682881400788520e-01,2.980682881631235848e-01,2.980682881571400933e-01,0.000000000000000000e+00,-1.216436403646711542e-07
1.566000000000000227e+02,2.980682881631080416e-01,2.980682760500294459e-01,2.980682881400788520e-01,2.980682881631080416e-01,2.980682881570549947e-01,0.000000000000000000e+00,-1.210702555297692230e-07
1.566500000000000057e+02,2.980682881631186998e-01,2.980682761070151954e-01,2.980682881400788520e-01,2.980682881631186998e-01,2.980682881569725606e-01,0.000000000000000000e+00,-1.204995735848527316e-07
1.567000000000000171e+02,2.980682881631556702e-01,2.980682761637345468e-01,2.980682881400788520e-01,2.980682881631556702e-01,2.980682881568927356e-01,0.000000000000000000e+00,-1.199315817876918376e-07
1.567500000000000000e+02,2.980682881632185643e-01,2.980682762201885549e-01,2.980682881400788520e-01,2.980682881632185643e-01,2.980682881568152975e-01,0.000000000000000000e+00,-1.193662674561341249e-07
1.568000000000000114e+02,2.980682881633063275e-01,2.980682762763782190e-01,2.980682881400788520e-01,2.980682881633063275e-01,2.980682881567400244e-01,0.000000000000000000e+00,-1.188036179678197363e-07
1.568500000000000227e+02,2.980682881634172388e-01,2.980682763323046491e-01,2.980682881400788520e-01,2.980682881634172388e-01,2.980682881566666942e-01,0.000000000000000000e+00,-1.182436207599011904e-07
1.569000000000000057e+02,2.980682881635490222e-01,2.980682763879686781e-01,2.980682881400788520e-01,2.980682881635490222e-01,2.980682881565950293e-01,0.000000000000000000e+00,-1.176862633287620347e-07
1.569500000000000171e+02,2.980682881636987358e-01,2.980682764433712495e-01,2.980682881400788520e-01,2.980682881636987358e-01,2.980682881565245856e-01,0.000000000000000000e+00,-1.171315332297371923e-07
1.570000000000000000e+02,2.980682881638627157e-01,2.980682764985133071e-01,2.980682881400788520e-01,2.980682881638627157e-01,2.980682881564550857e-01,0.000000000000000000e+00,-1.165794180768362864e-07
1.570500000000000114e+02,2.980682881640369652e-01,2.980682765533955725e-01,2.980682881400788520e-01,2.980682881640369652e-01,2.980682881563861408e-01,0.000000000000000000e+00,-1.160299055424663562e-07
1.571000000000000227e+02,2.980682881642167104e-01,2.980682766080189894e-01,2.980682881400788520e-01,2.980682881642167104e-01,2.980682881563173625e-01,0.000000000000000000e+00,-1.154829833571578152e-07
1.571500000000000057e+02,2.980682881643970106e-01,2.980682766623843905e-01,2.980682881400788520e-01,2.980682881643970106e-01,2.980682881562483066e-01,0.000000000000000000e+00,-1.149386393092893642e-07
1.572000000000000171e+02,2.980682881645724258e-01,2.980682767164926084e-01,2.980682881400788520e-01,2.980682881645724258e-01,2.980682881561787512e-01,0.000000000000000000e+00,-1.143968612448159216e-07
1.572500000000000000e+02,2.980682881647375160e-01,2.980682767703444758e-01,2.980682881400788520e-01,2.980682881647375160e-01,2.980682881561081965e-01,0.000000000000000000e+00,-1.138576370669985257e-07
1.573000000000000114e+02,2.980682881648866189e-01,2.980682768239409919e-01,2.980682881400788520e-01,2.980682881648866189e-01,2.980682881560364206e-01,0.000000000000000000e+00,-1.133209547361311795e-07
1.573500000000000227e+02,2.980682881650141280e-01,2.980682768772829339e-01,2.980682881400788520e-01,2.980682881650141280e-01,2.980682881559631459e-01,0.000000000000000000e+00,-1.127868022692758627e-07
1.574000000000000057e+02,2.980682881651147698e-01,2.980682769303714119e-01,2.980682881400788520e-01,2.980682881651147698e-01,2.980682881558881503e-01,0.000000000000000000e+00,-1.122551677399928431e-07
1.574500000000000171e+02,2.980682881651834926e-01,2.980682769832073142e-01,2.980682881400788520e-01,2.980682881651834926e-01,2.980682881558112673e-01,0.000000000000000000e+00,-1.117260392780734917e-07
1.575000000000000000e+02,2.980682881652157445e-01,2.980682770357918066e-01,2.980682881400788520e-01,2.980682881652157445e-01,2.980682881557322750e-01,0.000000000000000000e+00,-1.111994050692780195e-07
1.575500000000000114e+02,2.980682881652075844e-01,2.980682770881259436e-01,2.980682881400788520e-01,2.980682881652075844e-01,2.980682881556512842e-01,0.000000000000000000e+00,-1.106752533550678947e-07
1.576000000000000227e+02,2.980682881651558480e-01,2.980682771402108910e-01,2.980682881400788520e-01,2.980682881651558480e-01,2.980682881555681285e-01,0.000000000000000000e+00,-1.101535724323464786e-07
1.576500000000000057e+02,2.980682881650579819e-01,2.980682771920478702e-01,2.980682881400788520e-01,2.980682881650579819e-01,2.980682881554829189e-01,0.000000000000000000e+00,-1.096343506531957967e-07
1.577000000000000171e+02,2.980682881649126537e-01,2.980682772436382133e-01,2.980682881400788520e-01,2.980682881649126537e-01,2.980682881553958219e-01,0.000000000000000000e+00,-1.091175764246151104e-07
1.577500000000000000e+02,2.980682881647191973e-01,2.980682772949831971e-01,2.980682881400788520e-01,2.980682881647191973e-01,2.980682881553070041e-01,0.000000000000000000e+00,-1.086032382082648210e-07
1.578000000000000114e+02,2.980682881644782234e-01,2.980682773460841539e-01,2.980682881400788520e-01,2.980682881644782234e-01,2.980682881552166319e-01,0.000000000000000000e+00,-1.080913245202049229e-07
1.578500000000000227e+02,2.980682881641911752e-01,2.980682773969425825e-01,2.980682881400788520e-01,2.980682881641911752e-01,2.980682881551249830e-01,0.000000000000000000e+00,-1.075818239306410647e-07
1.579000000000000057e+02,2.980682881638607173e-01,2.980682774475598706e-01,2.980682881400788520e-01,2.980682881638607173e-01,2.980682881550323904e-01,0.000000000000000000e+00,-1.070747250636678197e-07
1.579500000000000171e+02,2.980682881634904580e-01,2.980682774979375171e-01,2.980682881400788520e-01,2.980682881634904580e-01,2.980682881549391872e-01,0.000000000000000000e+00,-1.065700165970132388e-07
1.580000000000000000e+02,2.980682881630848380e-01,2.980682775480770208e-01,2.980682881400788520e-01,2.980682881630848380e-01,2.980682881548457064e-01,0.000000000000000000e+00,-1.060676872617879964e-07
1.580500000000000114e+02,2.980682881626494085e-01,2.980682775979798249e-01,2.980682881400788520e-01,2.980682881626494085e-01,2.980682881547523921e-01,0.000000000000000000e+00,-1.055677258422307645e-07
1.581000000000000227e+02,2.980682881621903868e-01,2.980682776476474283e-01,2.980682881400788520e-01,2.980682881621903868e-01,2.980682881546595775e-01,0.000000000000000000e+00,-1.050701211754597013e-07
1.581500000000000057e+02,2.980682881617146007e-01,2.980682776970813852e-01,2.980682881400788520e-01,2.980682881617146007e-01,2.980682881545675955e-01,0.000000000000000000e+00,-1.045748621512218880e-07
1.582000000000000171e+02,2.980682881612294888e-01,2.980682777462831390e-01,2.980682881400788520e-01,2.980682881612294888e-01,2.980682881544768903e-01,0.000000000000000000e+00,-1.040819377116436790e-07
1.582500000000000000e+02,2.980682881607427670e-01,2.980682777952540774e-01,2.980682881400788520e-01,2.980682881607427670e-01,2.980682881543877949e-01,0.000000000000000000e+00,-1.035913368509862673e-07
1.583000000000000114e+02,2.980682881602625400e-01,2.980682778439956993e-01,2.980682881400788520e-01,2.980682881602625400e-01,2.980682881543005314e-01,0.000000000000000000e+00,-1.031030486153972251e-07
1.583500000000000227e+02,2.980682881597967460e-01,2.980682778925092813e-01,2.980682881400788520e-01,2.980682881597967460e-01,2.980682881542154883e-01,0.000000000000000000e+00,-1.026170621026664927e-07
1.584000000000000057e+02,2.980682881593532674e-01,2.980682779407961558e-01,2.980682881400788520e-01,2.980682881593532674e-01,2.980682881541327767e-01,0.000000000000000000e+00,-1.021333664619837963e-07
1.584500000000000171e+02,2.980682881589395983e-01,2.980682779888575995e-01,2.980682881400788520e-01,2.980682881589395983e-01,2.980682881540526741e-01,0.000000000000000000e+00,-1.016519508936948342e-07
1.585000000000000000e+02,2.980682881585627886e-01,2.980682780366947782e-01,2.980682881400788520e-01,2.980682881585627886e-01,2.980682881539752915e-01,0.000000000000000000e+00,-1.011728046490608392e-07
1.585500000000000114e+02,2.980682881582291666e-01,2.980682780843089130e-01,2.980682881400788520e-01,2.980682881582291666e-01,2.980682881539006290e-01,0.000000000000000000e+00,-1.006959170300180210e-07
1.586000000000000227e+02,2.980682881579443388e-01,2.980682781317010033e-01,2.980682881400788520e-01,2.980682881579443388e-01,2.980682881538287421e-01,0.000000000000000000e+00,-1.002212773889399470e-07
1.586500000000000057e+02,2.980682881577128573e-01,2.980682781788720481e-01,2.980682881400788520e-01,2.980682881577128573e-01,2.980682881537595752e-01,0.000000000000000000e+00,-9.974887512839833492e-08
1.587000000000000171e+02,2.980682881575382748e-01,2.980682782258230468e-01,2.980682881400788520e-01,2.980682881575382748e-01,2.980682881536930173e-01,0.000000000000000000e+00,-9.927869970092735255e-08
1.587500000000000000e+02,2.980682881574228671e-01,2.980682782725548874e-01,2.980682881400788520e-01,2.980682881574228671e-01,2.980682881536289575e-01,0.000000000000000000e+00,-9.881074060878881771e-08
1.588000000000000114e+02,2.980682881573678555e-01,2.980682783190684026e-01,2.980682881400788520e-01,2.980682881573678555e-01,2.980682881535671735e-01,0.000000000000000000e+00,-9.834498740373592894e-08
1.588500000000000227e+02,2.980682881573730736e-01,2.980682783653643697e-01,2.980682881400788520e-01,2.980682881573730736e-01,2.980682881535073880e-01,0.000000000000000000e+00,-9.788142968678284606e-08
1.589000000000000057e+02,2.980682881574370779e-01,2.980682784114435657e-01,2.980682881400788520e-01,2.980682881574370779e-01,2.980682881534492679e-01,0.000000000000000000e+00,-9.742005710797122673e-08
1.589500000000000171e+02,2.980682881575571486e-01,2.980682784573066568e-01,2.980682881400788520e-01,2.980682881575571486e-01,2.980682881533925910e-01,0.000000000000000000e+00,-9.696085936613837762e-08
1.590000000000000000e+02,2.980682881577294552e-01,2.980682785029543647e-01,2.980682881400788520e-01,2.980682881577294552e-01,2.980682881533369688e-01,0.000000000000000000e+00,-9.650382620868981287e-08
1.590500000000000114e+02,2.980682881579489463e-01,2.980682785483872999e-01,2.980682881400788520e-01,2.980682881579489463e-01,2.980682881532820683e-01,0.000000000000000000e+00,-9.604894743136813319e-08
1.591000000000000227e+02,2.980682881582094601e-01,2.980682785936061840e-01,2.980682881400788520e-01,2.980682881582094601e-01,2.980682881532275008e-01,0.000000000000000000e+00,-9.559621287802707982e-08
1.591500000000000057e+02,2.980682881585040023e-01,2.980682786386116279e-01,2.980682881400788520e-01,2.980682881585040023e-01,2.980682881531728778e-01,0.000000000000000000e+00,-9.514561244040446352e-08
1.592000000000000171e+02,2.980682881588248567e-01,2.980682786834042419e-01,2.980682881400788520e-01,2.980682881588248567e-01,2.980682881531178663e-01,0.000000000000000000e+00,-9.469713605789505387e-08
1.592500000000000000e+02,2.980682881591635858e-01,2.980682787279848034e-01,2.980682881400788520e-01,2.980682881591635858e-01,2.980682881530621886e-01,0.000000000000000000e+00,-9.425077371732856401e-08
1.593000000000000114e+02,2.980682881595113076e-01,2.980682787723539229e-01,2.980682881400788520e-01,2.980682881595113076e-01,2.980682881530054562e-01,0.000000000000000000e+00,-9.380651545274378396e-08
1.593500000000000227e+02,2.980682881598590295e-01,2.980682788165123220e-01,2.980682881400788520e-01,2.980682881598590295e-01,2.980682881529474471e-01,0.000000000000000000e+00,-9.336435134516725363e-08
1.594000000000000057e+02,2.980682881601976475e-01,2.980682788604607780e-01,2.980682881400788520e-01,2.980682881601976475e-01,2.980682881528879391e-01,0.000000000000000000e+00,-9.292427152239206803e-08
1.594500000000000171e+02,2.980682881605181689e-01,2.980682789042000680e-01,2.980682881400788520e-01,2.980682881605181689e-01,2.980682881528267103e-01,0.000000000000000000e+00,-9.248626615875554442e-08
1.595000000000000000e+02,2.980682881608120449e-01,2.980682789477310801e-01,2.980682881400788520e-01,2.980682881608120449e-01,2.980682881527635941e-01,0.000000000000000000e+00,-9.205032547492183921e-08
1.595500000000000114e+02,2.980682881610711710e-01,2.980682789910546471e-01,2.980682881400788520e-01,2.980682881610711710e-01,2.980682881526985906e-01,0.000000000000000000e+00,-9.161643973766134881e-08
1.596000000000000227e+02,2.980682881612882196e-01,2.980682790341717125e-01,2.980682881400788520e-01,2.980682881612882196e-01,2.980682881526316441e-01,0.000000000000000000e+00,-9.118459925963476921e-08
1.596500000000000057e+02,2.980682881614567514e-01,2.980682790770832757e-01,2.980682881400788520e-01,2.980682881614567514e-01,2.980682881525626993e-01,0.000000000000000000e+00,-9.075479439917626874e-08
1.597000000000000171e+02,2.980682881615712709e-01,2.980682791197903914e-01,2.980682881400788520e-01,2.980682881615712709e-01,2.980682881524919225e-01,0.000000000000000000e+00,-9.032701556007610503e-08
1.597500000000000000e+02,2.980682881616275037e-01,2.980682791622940586e-01,2.980682881400788520e-01,2.980682881616275037e-01,2.980682881524193695e-01,0.000000000000000000e+00,-8.990125319136874762e-08
1.598000000000000114e+02,2.980682881616223412e-01,2.980682792045954987e-01,2.980682881400788520e-01,2.980682881616223412e-01,2.980682881523452621e-01,0.000000000000000000e+00,-8.947749778711737430e-08
1.598500000000000227e+02,2.980682881615540625e-01,2.980682792466957665e-01,2.980682881400788520e-01,2.980682881615540625e-01,2.980682881522697669e-01,0.000000000000000000e+00,-8.905573988620133200e-08
1.599000000000000057e+02,2.980682881614222790e-01,2.980682792885961385e-01,2.980682881400788520e-01,2.980682881614222790e-01,2.980682881521931060e-01,0.000000000000000000e+00,-8.863597007210625788e-08
1.599500000000000171e+02,2.980682881612278790e-01,2.980682793302977807e-01,2.980682881400788520e-01,2.980682881612278790e-01,2.980682881521156680e-01,0.000000000000000000e+00,-8.821817897271114322e-08
1.600000000000000000e+02,2.980682881609730828e-01,2.980682793718019141e-01,2.980682881400788520e-01,2.980682881609730828e-01,2.980682881520376193e-01,0.000000000000000000e+00,-8.780235726008021475e-08
1.600500000000000114e+02,2.980682881606614432e-01,2.980682794131098157e-01,2.980682881400788520e-01,2.980682881606614432e-01,2.980682881519594041e-01,0.000000000000000000e+00,-8.738849565025392930e-08
1.601000000000000227e+02,2.980682881602977341e-01,2.980682794542227620e-01,2.980682881400788520e-01,2.980682881602977341e-01,2.980682881518812444e-01,0.000000000000000000e+00,-8.697658490304171542e-08
1.601500000000000057e+02,2.980682881598877842e-01,2.980682794951419190e-01,2.980682881400788520e-01,2.980682881598877842e-01,2.980682881518035288e-01,0.000000000000000000e+00,-8.656661582181458262e-08
1.602000000000000171e+02,2.980682881594383660e-01,2.980682795358686188e-01,2.980682881400788520e-01,2.980682881594383660e-01,2.980682881517265348e-01,0.000000000000000000e+00,-8.615857925330056297e-08
1.602500000000000000e+02,2.980682881589571398e-01,2.980682795764040272e-01,2.980682881400788520e-01,2.980682881589571398e-01,2.980682881516506511e-01,0.000000000000000000e+00,-8.575246608737991437e-08
1.603000000000000114e+02,2.980682881584523769e-01,2.980682796167493098e-01,2.980682881400788520e-01,2.980682881584523769e-01,2.980682881515760441e-01,0.000000000000000000e+00,-8.534826725688056211e-08
1.603500000000000227e+02,2.980682881579328480e-01,2.980682796569056880e-01,2.980682881400788520e-01,2.980682881579328480e-01,2.980682881515030469e-01,0.000000000000000000e+00,-8.494597373737741825e-08
1.604000000000000057e+02,2.980682881574074905e-01,2.980682796968742720e-01,2.980682881400788520e-01,2.980682881574074905e-01,2.980682881514318816e-01,0.000000000000000000e+00,-8.454557654698983483e-08
1.604500000000000171e+02,2.980682881568855191e-01,2.980682797366560610e-01,2.980682881400788520e-01,2.980682881568855191e-01,2.980682881513627702e-01,0.000000000000000000e+00,-8.414706674618038066e-08
1.605000000000000000e+02,2.980682881563758713e-01,2.980682797762522207e-01,2.980682881400788520e-01,2.980682881563758713e-01,2.980682881512957683e-01,0.000000000000000000e+00,-8.375043543755704583e-08
1.605500000000000114e+02,2.980682881558872621e-01,2.980682798156636393e-01,2.980682881400788520e-01,2.980682881558872621e-01,2.980682881512309867e-01,0.000000000000000000e+00,-8.335567376567291845e-08
1.606000000000000227e+02,2.980682881554279073e-01,2.980682798548912604e-01,2.980682881400788520e-01,2.980682881554279073e-01,2.980682881511685922e-01,0.000000000000000000e+00,-8.296277291683021566e-08
1.606500000000000057e+02,2.980682881550053009e-01,2.980682798939360278e-01,2.980682881400788520e-01,2.980682881550053009e-01,2.980682881511084181e-01,0.000000000000000000e+00,-8.257172411888318960e-08
1.607000000000000171e+02,2.980682881546262153e-01,2.980682799327987187e-01,2.980682881400788520e-01,2.980682881546262153e-01,2.980682881510505755e-01,0.000000000000000000e+00,-8.218251864104105993e-08
1.607500000000000000e+02,2.980682881542963125e-01,2.980682799714801656e-01,2.980682881400788520e-01,2.980682881542963125e-01,2.980682881509949533e-01,0.000000000000000000e+00,-8.179514779367630647e-08
1.608000000000000114e+02,2.980682881540204221e-01,2.980682800099810348e-01,2.980682881400788520e-01,2.980682881540204221e-01,2.980682881509413296e-01,0.000000000000000000e+00,-8.140960292812745605e-08
1.608500000000000227e+02,2.980682881538019302e-01,2.980682800483021033e-01,2.980682881400788520e-01,2.980682881538019302e-01,2.980682881508896487e-01,0.000000000000000000e+00,-8.102587543650912220e-08
1.609000000000000057e+02,2.980682881536431683e-01,2.980682800864439819e-01,2.980682881400788520e-01,2.980682881536431683e-01,2.980682881508396331e-01,0.000000000000000000e+00,-8.064395675151905364e-08
1.609500000000000171e+02,2.980682881535450801e-01,2.980682801244072810e-01,2.980682881400788520e-01,2.980682881535450801e-01,2.980682881507911164e-01,0.000000000000000000e+00,-8.026383834624599020e-08
1.610000000000000000e+02,2.980682881535074435e-01,2.980682801621926670e-01,2.980682881400788520e-01,2.980682881535074435e-01,2.980682881507438209e-01,0.000000000000000000e+00,-7.988551173398187292e-08
1.610500000000000114e+02,2.980682881535287043e-01,2.980682801998006948e-01,2.980682881400788520e-01,2.980682881535287043e-01,2.980682881506975246e-01,0.000000000000000000e+00,-7.950896846802993818e-08
1.611000000000000227e+02,2.980682881536060314e-01,2.980682802372318640e-01,2.980682881400788520e-01,2.980682881536060314e-01,2.980682881506518944e-01,0.000000000000000000e+00,-7.913420014151851601e-08
1.611500000000000057e+02,2.980682881537355944e-01,2.980682802744867854e-01,2.980682881400788520e-01,2.980682881537355944e-01,2.980682881506065973e-01,0.000000000000000000e+00,-7.876119838721256530e-08
1.612000000000000171e+02,2.980682881539123419e-01,2.980682803115660140e-01,2.980682881400788520e-01,2.980682881539123419e-01,2.980682881505615223e-01,0.000000000000000000e+00,-7.838995487732616184e-08
1.612500000000000000e+02,2.980682881541303897e-01,2.980682803484701049e-01,2.980682881400788520e-01,2.980682881541303897e-01,2.980682881505162252e-01,0.000000000000000000e+00,-7.802046132333848041e-08
1.613000000000000114e+02,2.980682881543830764e-01,2.980682803851996132e-01,2.980682881400788520e-01,2.980682881543830764e-01,2.980682881504705950e-01,0.000000000000000000e+00,-7.765270947580689172e-08
1.613500000000000227e+02,2.980682881546630192e-01,2.980682804217552051e-01,2.980682881400788520e-01,2.980682881546630192e-01,2.980682881504242987e-01,0.000000000000000000e+00,-7.728669112418350031e-08
1.614000000000000057e+02,2.980682881549624463e-01,2.980682804581373802e-01,2.980682881400788520e-01,2.980682881549624463e-01,2.980682881503771697e-01,0.000000000000000000e+00,-7.692239809663242368e-08
1.614500000000000171e+02,2.980682881552731978e-01,2.980682804943468045e-01,2.980682881400788520e-01,2.980682881552731978e-01,2.980682881503290416e-01,0.000000000000000000e+00,-7.655982225984568175e-08
1.615000000000000000e+02,2.980682881555870578e-01,2.980682805303842553e-01,2.980682881400788520e-01,2.980682881555870578e-01,2.980682881502798032e-01,0.000000000000000000e+00,-7.619895551886260678e-08
1.615500000000000114e+02,2.980682881558957553e-01,2.980682805662502877e-01,2.980682881400788520e-01,2.980682881558957553e-01,2.980682881502292880e-01,0.000000000000000000e+00,-7.583978981688789010e-08
1.616000000000000227e+02,2.980682881561914632e-01,2.980682806019457343e-01,2.980682881400788520e-01,2.980682881561914632e-01,2.980682881501774406e-01,0.000000000000000000e+00,-7.548231713511264641e-08
1.616500000000000057e+02,2.980682881564664655e-01,2.980682806374713167e-01,2.980682881400788520e-01,2.980682881564664655e-01,2.980682881501242609e-01,0.000000000000000000e+00,-7.512652949253381045e-08
1.617000000000000171e+02,2.980682881567138787e-01,2.980682806728278122e-01,2.980682881400788520e-01,2.980682881567138787e-01,2.980682881500697490e-01,0.000000000000000000e+00,-7.477241894577574396e-08
1.617500000000000000e+02,2.980682881569273190e-01,2.980682807080161645e-01,2.980682881400788520e-01,2.980682881569273190e-01,2.980682881500139048e-01,0.000000000000000000e+00,-7.441997758891369545e-08
1.618000000000000114e+02,2.980682881571012910e-01,2.980682807430371506e-01,2.980682881400788520e-01,2.980682881571012910e-01,2.980682881499569503e-01,0.000000000000000000e+00,-7.406919755329465276e-08
1.618500000000000227e+02,2.980682881572312981e-01,2.980682807778917698e-01,2.980682881400788520e-01,2.980682881572312981e-01,2.980682881498988301e-01,0.000000000000000000e+00,-7.372007100736379392e-08
1.619000000000000057e+02,2.980682881573136767e-01,2.980682808125807992e-01,2.980682881400788520e-01,2.980682881573136767e-01,2.980682881498398218e-01,0.000000000000000000e+00,-7.337259015648741758e-08
1.619500000000000171e+02,2.980682881573460952e-01,2.980682808471052936e-01,2.980682881400788520e-01,2.980682881573460952e-01,2.980682881497800363e-01,0.000000000000000000e+00,-7.302674724277862628e-08
1.620000000000000000e+02,2.980682881573271104e-01,2.980682808814662521e-01,2.980682881400788520e-01,2.980682881573271104e-01,2.980682881497196957e-01,0.000000000000000000e+00,-7.268253454492467728e-08
1.620500000000000114e+02,2.980682881572564447e-01,2.980682809156645074e-01,2.980682881400788520e-01,2.980682881572564447e-01,2.980682881496589665e-01,0.000000000000000000e+00,-7.233994437801330115e-08
1.621000000000000227e+02,2.980682881571349863e-01,2.980682809497011698e-01,2.980682881400788520e-01,2.980682881571349863e-01,2.980682881495980707e-01,0.000000000000000000e+00,-7.199896909336101874e-08
1.621500000000000057e+02,2.980682881569646780e-01,2.980682809835771829e-01,2.980682881400788520e-01,2.980682881569646780e-01,2.980682881495372860e-01,0.000000000000000000e+00,-7.165960107834290081e-08
1.622000000000000171e+02,2.980682881567484066e-01,2.980682810172934905e-01,2.980682881400788520e-01,2.980682881567484066e-01,2.980682881494767789e-01,0.000000000000000000e+00,-7.132183275622011742e-08
1.622500000000000000e+02,2.980682881564900577e-01,2.980682810508511471e-01,2.980682881400788520e-01,2.980682881564900577e-01,2.980682881494168268e-01,0.000000000000000000e+00,-7.098565658597352240e-08
1.623000000000000114e+02,2.980682881561943498e-01,2.980682810842510411e-01,2.980682881400788520e-01,2.980682881561943498e-01,2.980682881493575409e-01,0.000000000000000000e+00,-7.065106506213198362e-08
1.623500000000000227e+02,2.980682881558666675e-01,2.980682811174941160e-01,2.980682881400788520e-01,2.980682881558666675e-01,2.980682881492991432e-01,0.000000000000000000e+00,-7.031805071460744981e-08
1.624000000000000057e+02,2.980682881555129504e-01,2.980682811505812602e-01,2.980682881400788520e-01,2.980682881555129504e-01,2.980682881492418557e-01,0.000000000000000000e+00,-6.998660610852637770e-08
1.624500000000000171e+02,2.980682881551396379e-01,2.980682811835134172e-01,2.980682881400788520e-01,2.980682881551396379e-01,2.980682881491857894e-01,0.000000000000000000e+00,-6.965672384406399158e-08
1.625000000000000000e+02,2.980682881547534469e-01,2.980682812162913642e-01,2.980682881400788520e-01,2.980682881547534469e-01,2.980682881491310554e-01,0.000000000000000000e+00,-6.932839655627953533e-08
1.625500000000000114e+02,2.980682881543612606e-01,2.980682812489160449e-01,2.980682881400788520e-01,2.980682881543612606e-01,2.980682881490777092e-01,0.000000000000000000e+00,-6.900161691495106131e-08
1.626000000000000227e+02,2.980682881539699070e-01,2.980682812813881255e-01,2.980682881400788520e-01,2.980682881539699070e-01,2.980682881490259173e-01,0.000000000000000000e+00,-6.867637762441287946e-08
1.626500000000000057e+02,2.980682881535861584e-01,2.980682813137084386e-01,2.980682881400788520e-01,2.980682881535861584e-01,2.980682881489755687e-01,0.000000000000000000e+00,-6.835267142339222550e-08
1.627000000000000171e+02,2.980682881532162876e-01,2.980682813458776503e-01,2.980682881400788520e-01,2.980682881532162876e-01,2.980682881489267744e-01,0.000000000000000000e+00,-6.803049108484668356e-08
1.627500000000000000e+02,2.980682881528663453e-01,2.980682813778965379e-01,2.980682881400788520e-01,2.980682881528663453e-01,2.980682881488794789e-01,0.000000000000000000e+00,-6.770982941580453368e-08
1.628000000000000114e+02,2.980682881525418271e-01,2.980682814097656563e-01,2.980682881400788520e-01,2.980682881525418271e-01,2.980682881488335711e-01,0.000000000000000000e+00,-6.739067925720284945e-08
1.628500000000000227e+02,2.980682881522473959e-01,2.980682814414856718e-01,2.980682881400788520e-01,2.980682881522473959e-01,2.980682881487889957e-01,0.000000000000000000e+00,-6.707303348372859988e-08
1.629000000000000057e+02,2.980682881519872152e-01,2.980682814730571395e-01,2.980682881400788520e-01,2.980682881519872152e-01,2.980682881487456415e-01,0.000000000000000000e+00,-6.675688500365988367e-08
1.629500000000000171e+02,2.980682881517643934e-01,2.980682815044807255e-01,2.980682881400788520e-01,2.980682881517643934e-01,2.980682881487033975e-01,0.000000000000000000e+00,-6.644222675870745466e-08
1.630000000000000000e+02,2.980682881515814286e-01,2.980682815357569293e-01,2.980682881400788520e-01,2.980682881515814286e-01,2.980682881486620972e-01,0.000000000000000000e+00,-6.612905172385733249e-08
1.630500000000000114e+02,2.980682881514397087e-01,2.980682815668863062e-01,2.980682881400788520e-01,2.980682881514397087e-01,2.980682881486216296e-01,0.000000000000000000e+00,-6.581735290721444564e-08
1.631000000000000227e+02,2.980682881513398996e-01,2.980682815978693556e-01,2.980682881400788520e-01,2.980682881513398996e-01,2.980682881485817171e-01,0.000000000000000000e+00,-6.550712334984690970e-08
1.631500000000000057e+02,2.980682881512816684e-01,2.980682816287066328e-01,2.980682881400788520e-01,2.980682881512816684e-01,2.980682881485422486e-01,0.000000000000000000e+00,-6.519835612563004098e-08
1.632000000000000171e+02,2.980682881512637938e-01,2.980682816593986373e-01,2.980682881400788520e-01,2.980682881512637938e-01,2.980682881485030578e-01,0.000000000000000000e+00,-6.489104434109230235e-08
1.632500000000000000e+02,2.980682881512843885e-01,2.980682816899458687e-01,2.980682881400788520e-01,2.980682881512843885e-01,2.980682881484639779e-01,0.000000000000000000e+00,-6.458518113526248001e-08
1.633000000000000114e+02,2.980682881513406213e-01,2.980682817203488821e-01,2.980682881400788520e-01,2.980682881513406213e-01,2.980682881484248425e-01,0.000000000000000000e+00,-6.428075967951429262e-08
1.633500000000000227e+02,2.980682881514291060e-01,2.980682817506081772e-01,2.980682881400788520e-01,2.980682881514291060e-01,2.980682881483855406e-01,0.000000000000000000e+00,-6.397777317741665179e-08
1.634000000000000057e+02,2.980682881515459015e-01,2.980682817807243645e-01,2.980682881400788520e-01,2.980682881515459015e-01,2.980682881483458502e-01,0.000000000000000000e+00,-6.367621486458036232e-08
1.634500000000000171e+02,2.980682881516864557e-01,2.980682818106978882e-01,2.980682881400788520e-01,2.980682881516864557e-01,2.980682881483057156e-01,0.000000000000000000e+00,-6.337607800850683418e-08
1.635000000000000000e+02,2.980682881518459948e-01,2.980682818405294143e-01,2.980682881400788520e-01,2.980682881518459948e-01,2.980682881482650259e-01,0.000000000000000000e+00,-6.307735590843961353e-08
1.635500000000000114e+02,2.980682881520194116e-01,2.980682818702194981e-01,2.980682881400788520e-01,2.980682881520194116e-01,2.980682881482237256e-01,0.000000000000000000e+00,-6.278004189521241970e-08
1.636000000000000227e+02,2.980682881522013772e-01,2.980682818997688055e-01,2.980682881400788520e-01,2.980682881522013772e-01,2.980682881481817037e-01,0.000000000000000000e+00,-6.248412933110178794e-08
1.636500000000000057e+02,2.980682881523867844e-01,2.980682819291778918e-01,2.980682881400788520e-01,2.980682881523867844e-01,2.980682881481390156e-01,0.000000000000000000e+00,-6.218961160967879894e-08
1.637000000000000171e+02,2.980682881525703043e-01,2.980682819584474230e-01,2.980682881400788520e-01,2.980682881525703043e-01,2.980682881480956614e-01,0.000000000000000000e+00,-6.189648215566012016e-08
1.637500000000000000e+02,2.980682881527470518e-01,2.980682819875781209e-01,2.980682881400788520e-01,2.980682881527470518e-01,2.980682881480515856e-01,0.000000000000000000e+00,-6.160473442476250143e-08
1.638000000000000114e+02,2.980682881529123640e-01,2.980682820165706515e-01,2.980682881400788520e-01,2.980682881529123640e-01,2.980682881480068436e-01,0.000000000000000000e+00,-6.131436190355558975e-08
1.638500000000000227e+02,2.980682881530619110e-01,2.980682820454257365e-01,2.980682881400788520e-01,2.980682881530619110e-01,2.980682881479615465e-01,0.000000000000000000e+00,-6.102535810931739105e-08
1.639000000000000057e+02,2.980682881531919182e-01,2.980682820741440975e-01,2.980682881400788520e-01,2.980682881531919182e-01,2.980682881479157498e-01,0.000000000000000000e+00,-6.073771658988851439e-08
1.639500000000000171e+02,2.980682881532991657e-01,2.980682821027264562e-01,2.980682881400788520e-01,2.980682881532991657e-01,2.980682881478695645e-01,0.000000000000000000e+00,-6.045143092352779249e-08
1.640000000000000000e+02,2.980682881533809336e-01,2.980682821311735342e-01,2.980682881400788520e-01,2.980682881533809336e-01,2.980682881478230462e-01,0.000000000000000000e+00,-6.016649471876998022e-08
1.640500000000000114e+02,2.980682881534352235e-01,2.980682821594861642e-01,2.980682881400788520e-01,2.980682881534352235e-01,2.980682881477763058e-01,0.000000000000000000e+00,-5.988290161428121637e-08
1.641000000000000227e+02,2.980682881534605921e-01,2.980682821876650124e-01,2.980682881400788520e-01,2.980682881534605921e-01,2.980682881477295654e-01,0.000000000000000000e+00,-5.960064527871856179e-08
1.641500000000000057e+02,2.980682881534563733e-01,2.980682822157109113e-01,2.980682881400788520e-01,2.980682881534563733e-01,2.980682881476828805e-01,0.000000000000000000e+00,-5.931971941058757205e-08
1.642000000000000171e+02,2.980682881534224560e-01,2.980682822436245827e-01,2.980682881400788520e-01,2.980682881534224560e-01,2.980682881476363622e-01,0.000000000000000000e+00,-5.904011773810108125e-08
1.642500000000000000e+02,2.980682881533594508e-01,2.980682822714066926e-01,2.980682881400788520e-01,2.980682881533594508e-01,2.980682881475901214e-01,0.000000000000000000e+00,-5.876183401904031504e-08
1.643000000000000114e+02,2.980682881532684680e-01,2.980682822990581293e-01,2.980682881400788520e-01,2.980682881532684680e-01,2.980682881475443247e-01,0.000000000000000000e+00,-5.848486204061419712e-08
1.643500000000000227e+02,2.980682881531512840e-01,2.980682823265794479e-01,2.980682881400788520e-01,2.980682881531512840e-01,2.980682881474990276e-01,0.000000000000000000e+00,-5.820919561932121671e-08
1.644000000000000057e+02,2.980682881530100636e-01,2.980682823539714810e-01,2.980682881400788520e-01,2.980682881530100636e-01,2.980682881474543411e-01,0.000000000000000000e+00,-5.793482860081134235e-08
1.644500000000000171e+02,2.980682881528474715e-01,2.980682823812348947e-01,2.980682881400788520e-01,2.980682881528474715e-01,2.980682881474103763e-01,0.000000000000000000e+00,-5.766175485974795547e-08
1.645000000000000000e+02,2.980682881526665051e-01,2.980682824083702998e-01,2.980682881400788520e-01,2.980682881526665051e-01,2.980682881473671331e-01,0.000000000000000000e+00,-5.738996829967173623e-08
1.645500000000000114e+02,2.980682881524703842e-01,2.980682824353784177e-01,2.980682881400788520e-01,2.980682881524703842e-01,2.980682881473246670e-01,0.000000000000000000e+00,-5.711946285286374853e-08
1.646000000000000227e+02,2.980682881522626060e-01,2.980682824622598037e-01,2.980682881400788520e-01,2.980682881522626060e-01,2.980682881472830337e-01,0.000000000000000000e+00,-5.685023248021096696e-08
1.646500000000000057e+02,2.980682881520466676e-01,2.980682824890151239e-01,2.980682881400788520e-01,2.980682881520466676e-01,2.980682881472422330e-01,0.000000000000000000e+00,-5.658227117107026181e-08
1.647000000000000171e+02,2.980682881518262328e-01,2.980682825156449889e-01,2.980682881400788520e-01,2.980682881518262328e-01,2.980682881472022649e-01,0.000000000000000000e+00,-5.631557294313476638e-08
1.647500000000000000e+02,2.980682881516048544e-01,2.980682825421499538e-01,2.980682881400788520e-01,2.980682881516048544e-01,2.980682881471631296e-01,0.000000000000000000e+00,-5.605013184230064138e-08
1.648000000000000114e+02,2.980682881513858629e-01,2.980682825685305182e-01,2.980682881400788520e-01,2.980682881513858629e-01,2.980682881471247159e-01,0.000000000000000000e+00,-5.578594194253280031e-08
1.648500000000000227e+02,2.980682881511725335e-01,2.980682825947872927e-01,2.980682881400788520e-01,2.980682881511725335e-01,2.980682881470870238e-01,0.000000000000000000e+00,-5.552299734573437377e-08
1.649000000000000057e+02,2.980682881509678084e-01,2.980682826209207215e-01,2.980682881400788520e-01,2.980682881509678084e-01,2.980682881470499423e-01,0.000000000000000000e+00,-5.526129218161378485e-08
1.649500000000000171e+02,2.980682881507742965e-01,2.980682826469314151e-01,2.980682881400788520e-01,2.980682881507742965e-01,2.980682881470134715e-01,0.000000000000000000e+00,-5.500082060755333990e-08
1.650000000000000000e+02,2.980682881505943294e-01,2.980682826728197621e-01,2.980682881400788520e-01,2.980682881505943294e-01,2.980682881469774448e-01,0.000000000000000000e+00,-5.474157680848030745e-08
1.650500000000000114e+02,2.980682881504297388e-01,2.980682826985863176e-01,2.980682881400788520e-01,2.980682881504297388e-01,2.980682881469418621e-01,0.000000000000000000e+00,-5.448355499673508549e-08
1.651000000000000227e+02,2.980682881502820791e-01,2.980682827242315813e-01,2.980682881400788520e-01,2.980682881502820791e-01,2.980682881469065570e-01,0.000000000000000000e+00,-5.422674941194373628e-08
1.651500000000000057e+02,2.980682881501522941e-01,2.980682827497560528e-01,2.980682881400788520e-01,2.980682881501522941e-01,2.980682881468714740e-01,0.000000000000000000e+00,-5.397115432088827773e-08
1.652000000000000171e+02,2.980682881500411052e-01,2.980682827751601205e-01,2.980682881400788520e-01,2.980682881500411052e-01,2.980682881468365020e-01,0.000000000000000000e+00,-5.371676401737849034e-08
1.652500000000000000e+02,2.980682881499486792e-01,2.980682828004442841e-01,2.980682881400788520e-01,2.980682881499486792e-01,2.980682881468015855e-01,0.000000000000000000e+00,-5.346357282212544454e-08
1.653000000000000114e+02,2.980682881498747383e-01,2.980682828256091543e-01,2.980682881400788520e-01,2.980682881498747383e-01,2.980682881467666689e-01,0.000000000000000000e+00,-5.321157508261324802e-08
1.653500000000000227e+02,2.980682881498187831e-01,2.980682828506551196e-01,2.980682881400788520e-01,2.980682881498187831e-01,2.980682881467315859e-01,0.000000000000000000e+00,-5.296076517297406865e-08
1.654000000000000057e+02,2.980682881497798142e-01,2.980682828755826796e-01,2.980682881400788520e-01,2.980682881497798142e-01,2.980682881466963918e-01,0.000000000000000000e+00,-5.271113749386199937e-08
1.654500000000000171e+02,2.980682881497566106e-01,2.980682829003923895e-01,2.980682881400788520e-01,2.980682881497566106e-01,2.980682881466610312e-01,0.000000000000000000e+00,-5.246268647232720100e-08
1.655000000000000000e+02,2.980682881497476733e-01,2.980682829250847488e-01,2.980682881400788520e-01,2.980682881497476733e-01,2.980682881466253931e-01,0.000000000000000000e+00,-5.221540656169289719e-08
1.655500000000000114e+02,2.980682881497512815e-01,2.980682829496602571e-01,2.980682881400788520e-01,2.980682881497512815e-01,2.980682881465894773e-01,0.000000000000000000e+00,-5.196929224142978189e-08
1.656000000000000227e+02,2.980682881497654924e-01,2.980682829741195805e-01,2.980682881400788520e-01,2.980682881497654924e-01,2.980682881465533396e-01,0.000000000000000000e+00,-5.172433801703420548e-08
1.656500000000000057e+02,2.980682881497884185e-01,2.980682829984631077e-01,2.980682881400788520e-01,2.980682881497884185e-01,2.980682881465169798e-01,0.000000000000000000e+00,-5.148053841990456087e-08
1.657000000000000171e+02,2.980682881498178949e-01,2.980682830226915603e-01,2.980682881400788520e-01,2.980682881498178949e-01,2.980682881464803424e-01,0.000000000000000000e+00,-5.123788800721887401e-08
1.657500000000000000e+02,2.980682881498519232e-01,2.980682830468053823e-01,2.980682881400788520e-01,2.980682881498519232e-01,2.980682881464435385e-01,0.000000000000000000e+00,-5.099638136181441271e-08
1.658000000000000114e+02,2.980682881498884496e-01,2.980682830708052400e-01,2.980682881400788520e-01,2.980682881498884496e-01,2.980682881464065126e-01,0.000000000000000000e+00,-5.075601309206526390e-08
1.658500000000000227e+02,2.980682881499255310e-01,2.980682830946916329e-01,2.980682881400788520e-01,2.980682881499255310e-01,2.980682881463694311e-01,0.000000000000000000e+00,-5.051677783176286893e-08
1.659000000000000057e+02,2.980682881499613912e-01,2.980682831184652826e-01,2.980682881400788520e-01,2.980682881499613912e-01,2.980682881463322942e-01,0.000000000000000000e+00,-5.027867023999600294e-08
1.659500000000000171e+02,2.980682881499943093e-01,2.980682831421266887e-01,2.980682881400788520e-01,2.980682881499943093e-01,2.980682881462952127e-01,0.000000000000000000e+00,-5.004168500103110499e-08
1.660000000000000000e+02,2.980682881500228976e-01,2.980682831656764620e-01,2.980682881400788520e-01,2.980682881500228976e-01,2.980682881462581868e-01,0.000000000000000000e+00,-4.980581682419439493e-08
1.660500000000000114e+02,2.980682881500458237e-01,2.980682831891152684e-01,2.980682881400788520e-01,2.980682881500458237e-01,2.980682881462213274e-01,0.000000000000000000e+00,-4.957106044375257406e-08
1.661000000000000227e+02,2.980682881500620329e-01,2.980682832124436077e-01,2.980682881400788520e-01,2.980682881500620329e-01,2.980682881461846900e-01,0.000000000000000000e+00,-4.933741061879646399e-08
1.661500000000000057e+02,2.980682881500708037e-01,2.980682832356620904e-01,2.980682881400788520e-01,2.980682881500708037e-01,2.980682881461483302e-01,0.000000000000000000e+00,-4.910486213312358011e-08
1.662000000000000171e+02,2.980682881500714143e-01,2.980682832587713826e-01,2.980682881400788520e-01,2.980682881500714143e-01,2.980682881461123590e-01,0.000000000000000000e+00,-4.887340979512114173e-08
1.662500000000000000e+02,2.980682881500636427e-01,2.980682832817719286e-01,2.980682881400788520e-01,2.980682881500636427e-01,2.980682881460767764e-01,0.000000000000000000e+00,-4.864304843765134549e-08
1.663000000000000114e+02,2.980682881500473225e-01,2.980682833046643943e-01,2.980682881400788520e-01,2.980682881500473225e-01,2.980682881460416378e-01,0.000000000000000000e+00,-4.841377291793487844e-08
1.663500000000000227e+02,2.980682881500224535e-01,2.980682833274492238e-01,2.980682881400788520e-01,2.980682881500224535e-01,2.980682881460070544e-01,0.000000000000000000e+00,-4.818557811743715756e-08
1.664000000000000057e+02,2.980682881499893688e-01,2.980682833501270834e-01,2.980682881400788520e-01,2.980682881499893688e-01,2.980682881459729705e-01,0.000000000000000000e+00,-4.795845894175375533e-08
1.664500000000000171e+02,2.980682881499485126e-01,2.980682833726984171e-01,2.980682881400788520e-01,2.980682881499485126e-01,2.980682881459394418e-01,0.000000000000000000e+00,-4.773241032049614951e-08
1.665000000000000000e+02,2.980682881499003289e-01,2.980682833951637800e-01,2.980682881400788520e-01,2.980682881499003289e-01,2.980682881459065237e-01,0.000000000000000000e+00,-4.750742720717969646e-08
1.665500000000000114e+02,2.980682881498455949e-01,2.980682834175236162e-01,2.980682881400788520e-01,2.980682881498455949e-01,2.980682881458741051e-01,0.000000000000000000e+00,-4.728350457911001618e-08
1.666000000000000227e+02,2.980682881497849768e-01,2.980682834397784808e-01,2.980682881400788520e-01,2.980682881497849768e-01,2.980682881458422417e-01,0.000000000000000000e+00,-4.706063743727170017e-08
1.666500000000000057e+02,2.980682881497193071e-01,2.980682834619287624e-01,2.980682881400788520e-01,2.980682881497193071e-01,2.980682881458108779e-01,0.000000000000000000e+00,-4.683882080621644348e-08
1.667000000000000171e+02,2.980682881496494185e-01,2.980682834839750162e-01,2.980682881400788520e-01,2.980682881496494185e-01,2.980682881457800137e-01,0.000000000000000000e+00,-4.661804973395160697e-08
1.667500000000000000e+02,2.980682881495761438e-01,2.980682835059176305e-01,2.980682881400788520e-01,2.980682881495761438e-01,2.980682881457495381e-01,0.000000000000000000e+00,-4.639831929183064565e-08
1.668000000000000114e+02,2.980682881495002046e-01,2.980682835277570497e-01,2.980682881400788520e-01,2.980682881495002046e-01,2.980682881457195066e-01,0.000000000000000000e+00,-4.617962457444204809e-08
1.668500000000000227e+02,2.980682881494224334e-01,2.980682835494936622e-01,2.980682881400788520e-01,2.980682881494224334e-01,2.980682881456897526e-01,0.000000000000000000e+00,-4.596196069950068461e-08
1.669000000000000057e+02,2.980682881493434966e-01,2.980682835711279677e-01,2.980682881400788520e-01,2.980682881493434966e-01,2.980682881456602762e-01,0.000000000000000000e+00,-4.574532280773855323e-08
1.669500000000000171e+02,2.980682881492640046e-01,2.980682835926604102e-01,2.980682881400788520e-01,2.980682881492640046e-01,2.980682881456309663e-01,0.000000000000000000e+00,-4.552970606279573746e-08
1.670000000000000000e+02,2.980682881491845126e-01,2.980682836140912673e-01,2.980682881400788520e-01,2.980682881491845126e-01,2.980682881456018229e-01,0.000000000000000000e+00,-4.531510565111336249e-08
1.670500000000000114e+02,2.980682881491054093e-01,2.980682836354210941e-01,2.980682881400788520e-01,2.980682881491054093e-01,2.980682881455727351e-01,0.000000000000000000e+00,-4.510151678182536687e-08
1.671000000000000227e+02,2.980682881490270275e-01,2.980682836566502236e-01,2.980682881400788520e-01,2.980682881490270275e-01,2.980682881455437028e-01,0.000000000000000000e+00,-4.488893468665159770e-08
1.671500000000000057e+02,2.980682881489496450e-01,2.980682836777791000e-01,2.980682881400788520e-01,2.980682881489496450e-01,2.980682881455145594e-01,0.000000000000000000e+00,-4.467735461979171974e-08
1.672000000000000171e+02,2.980682881488734282e-01,2.980682836988081674e-01,2.980682881400788520e-01,2.980682881488734282e-01,2.980682881454853606e-01,0.000000000000000000e+00,-4.446677185781848267e-08
1.672500000000000000e+02,2.980682881487984326e-01,2.980682837197378143e-01,2.980682881400788520e-01,2.980682881487984326e-01,2.980682881454559952e-01,0.000000000000000000e+00,-4.425718169957281468e-08
1.673000000000000114e+02,2.980682881487247138e-01,2.980682837405684849e-01,2.980682881400788520e-01,2.980682881487247138e-01,2.980682881454264632e-01,0.000000000000000000e+00,-4.404857946605817503e-08
1.673500000000000227e+02,2.980682881486522162e-01,2.980682837613006786e-01,2.980682881400788520e-01,2.980682881486522162e-01,2.980682881453967092e-01,0.000000000000000000e+00,-4.384096050033667999e-08
1.674000000000000057e+02,2.980682881485808289e-01,2.980682837819347286e-01,2.980682881400788520e-01,2.980682881485808289e-01,2.980682881453667887e-01,0.000000000000000000e+00,-4.363432016742428909e-08
1.674500000000000171e+02,2.980682881485104407e-01,2.980682838024712455e-01,2.980682881400788520e-01,2.980682881485104407e-01,2.980682881453365907e-01,0.000000000000000000e+00,-4.342865385418750687e-08
1.675000000000000000e+02,2.980682881484409963e-01,2.980682838229105625e-01,2.980682881400788520e-01,2.980682881484409963e-01,2.980682881453062261e-01,0.000000000000000000e+00,-4.322395696924062055e-08
1.675500000000000114e+02,2.980682881483723845e-01,2.980682838432531789e-01,2.980682881400788520e-01,2.980682881483723845e-01,2.980682881452756949e-01,0.000000000000000000e+00,-4.302022494284211052e-08
1.676000000000000227e+02,2.980682881483044944e-01,2.980682838634996501e-01,2.980682881400788520e-01,2.980682881483044944e-01,2.980682881452449418e-01,0.000000000000000000e+00,-4.281745322679377407e-08
1.676500000000000057e+02,2.980682881482373259e-01,2.980682838836503645e-01,2.980682881400788520e-01,2.980682881482373259e-01,2.980682881452141331e-01,0.000000000000000000e+00,-4.261563729433802259e-08
1.677000000000000171e+02,2.980682881481708235e-01,2.980682839037059328e-01,2.980682881400788520e-01,2.980682881481708235e-01,2.980682881451832134e-01,0.000000000000000000e+00,-4.241477264005702512e-08
1.677500000000000000e+02,2.980682881481050428e-01,2.980682839236667436e-01,2.980682881400788520e-01,2.980682881481050428e-01,2.980682881451522381e-01,0.000000000000000000e+00,-4.221485477977240773e-08
1.678000000000000114e+02,2.980682881480401503e-01,2.980682839435334075e-01,2.980682881400788520e-01,2.980682881480401503e-01,2.980682881451213184e-01,0.000000000000000000e+00,-4.201587925044433749e-08
1.678500000000000227e+02,2.980682881479762569e-01,2.980682839633063130e-01,2.980682881400788520e-01,2.980682881479762569e-01,2.980682881450905097e-01,0.000000000000000000e+00,-4.181784161007250563e-08
1.679000000000000057e+02,2.980682881479136404e-01,2.980682839829860709e-01,2.980682881400788520e-01,2.980682881479136404e-01,2.980682881450598121e-01,0.000000000000000000e+00,-4.162073743759660120e-08
1.679500000000000171e+02,2.980682881478526336e-01,2.980682840025731806e-01,2.980682881400788520e-01,2.980682881478526336e-01,2.980682881450293920e-01,0.000000000000000000e+00,-4.142456233279718831e-08
1.680000000000000000e+02,2.980682881477935142e-01,2.980682840220680307e-01,2.980682881400788520e-01,2.980682881477935142e-01,2.980682881449992494e-01,0.000000000000000000e+00,-4.122931191619821137e-08
1.680500000000000114e+02,2.980682881477366708e-01,2.980682840414712320e-01,2.980682881400788520e-01,2.980682881477366708e-01,2.980682881449694399e-01,0.000000000000000000e+00,-4.103498182896841496e-08
1.681000000000000227e+02,2.980682881476826585e-01,2.980682840607832285e-01,2.980682881400788520e-01,2.980682881476826585e-01,2.980682881449400190e-01,0.000000000000000000e+00,-4.084156773282453729e-08
1.681500000000000057e+02,2.980682881476317547e-01,2.980682840800045197e-01,2.980682881400788520e-01,2.980682881476317547e-01,2.980682881449110422e-01,0.000000000000000000e+00,-4.064906530993464913e-08
1.682000000000000171e+02,2.980682881475845147e-01,2.980682840991355498e-01,2.980682881400788520e-01,2.980682881475845147e-01,2.980682881448825650e-01,0.000000000000000000e+00,-4.045747026282066563e-08
1.682500000000000000e+02,2.980682881475413826e-01,2.980682841181768183e-01,2.980682881400788520e-01,2.980682881475413826e-01,2.980682881448546429e-01,0.000000000000000000e+00,-4.026677831426396831e-08
1.683000000000000114e+02,2.980682881475026358e-01,2.980682841371287140e-01,2.980682881400788520e-01,2.980682881475026358e-01,2.980682881448272759e-01,0.000000000000000000e+00,-4.007698520720857204e-08
1.683500000000000227e+02,2.980682881474687185e-01,2.980682841559917362e-01,2.980682881400788520e-01,2.980682881474687185e-01,2.980682881448004085e-01,0.000000000000000000e+00,-3.988808670466715062e-08
1.684000000000000057e+02,2.980682881474398527e-01,2.980682841747663292e-01,2.980682881400788520e-01,2.980682881474398527e-01,2.980682881447741517e-01,0.000000000000000000e+00,-3.970007858962603682e-08
1.684500000000000171e+02,2.980682881474162604e-01,2.980682841934528260e-01,2.980682881400788520e-01,2.980682881474162604e-01,2.980682881447484500e-01,0.000000000000000000e+00,-3.951295666495083769e-08
1.685000000000000000e+02,2.980682881473980528e-01,2.980682842120516152e-01,2.980682881400788520e-01,2.980682881473980528e-01,2.980682881447233035e-01,0.000000000000000000e+00,-3.932671675329343308e-08
1.685500000000000114e+02,2.980682881473852297e-01,2.980682842305631963e-01,2.980682881400788520e-01,2.980682881473852297e-01,2.980682881446986565e-01,0.000000000000000000e+00,-3.914135469699835194e-08
1.686000000000000227e+02,2.980682881473775692e-01,2.980682842489878470e-01,2.980682881400788520e-01,2.980682881473775692e-01,2.980682881446745092e-01,0.000000000000000000e+00,-3.895686635800994948e-08
1.686500000000000057e+02,2.980682881473749046e-01,2.980682842673260113e-01,2.980682881400788520e-01,2.980682881473749046e-01,2.980682881446507504e-01,0.000000000000000000e+00,-3.877324761778047096e-08
1.687000000000000171e+02,2.980682881473768475e-01,2.980682842855779113e-01,2.980682881400788520e-01,2.980682881473768475e-01,2.980682881446273802e-01,0.000000000000000000e+00,-3.859049437717757957e-08
1.687500000000000000e+02,2.980682881473828427e-01,2.980682843037440466e-01,2.980682881400788520e-01,2.980682881473828427e-01,2.980682881446042876e-01,0.000000000000000000e+00,-3.840860255639333344e-08
1.688000000000000114e+02,2.980682881473923351e-01,2.980682843218246947e-01,2.980682881400788520e-01,2.980682881473923351e-01,2.980682881445814725e-01,0.000000000000000000e+00,-3.822756809485281195e-08
1.688500000000000227e+02,2.980682881474044921e-01,2.980682843398201887e-01,2.980682881400788520e-01,2.980682881474044921e-01,2.980682881445588794e-01,0.000000000000000000e+00,-3.804738695112375457e-08
1.689000000000000057e+02,2.980682881474184809e-01,2.980682843577308061e-01,2.980682881400788520e-01,2.980682881474184809e-01,2.980682881445363419e-01,0.000000000000000000e+00,-3.786805510282605400e-08
1.689500000000000171e+02,2.980682881474334689e-01,2.980682843755569911e-01,2.980682881400788520e-01,2.980682881474334689e-01,2.980682881445138599e-01,0.000000000000000000e+00,-3.768956854654199721e-08
1.690000000000000000e+02,2.980682881474483459e-01,2.980682843932990211e-01,2.980682881400788520e-01,2.980682881474483459e-01,2.980682881444913224e-01,0.000000000000000000e+00,-3.751192329772716149e-08
1.690500000000000114e+02,2.980682881474621682e-01,2.980682844109572294e-01,2.980682881400788520e-01,2.980682881474621682e-01,2.980682881444687293e-01,0.000000000000000000e+00,-3.733511539062073489e-08
1.691000000000000227e+02,2.980682881474738255e-01,2.980682844285318933e-01,2.980682881400788520e-01,2.980682881474738255e-01,2.980682881444459698e-01,0.000000000000000000e+00,-3.715914087815781516e-08
1.691500000000000057e+02,2.980682881474822077e-01,2.980682844460234571e-01,2.980682881400788520e-01,2.980682881474822077e-01,2.980682881444230437e-01,0.000000000000000000e+00,-3.698399583188074931e-08
1.692000000000000171e+02,2.980682881474863155e-01,2.980682844634322537e-01,2.980682881400788520e-01,2.980682881474863155e-01,2.980682881443998955e-01,0.000000000000000000e+00,-3.680967634185102222e-08
1.692500000000000000e+02,2.980682881474852053e-01,2.980682844807585608e-01,2.980682881400788520e-01,2.980682881474852053e-01,2.980682881443764143e-01,0.000000000000000000e+00,-3.663617851656275350e-08
1.693000000000000114e+02,2.980682881474778778e-01,2.980682844980028223e-01,2.980682881400788520e-01,2.980682881474778778e-01,2.980682881443526555e-01,0.000000000000000000e+00,-3.646349848285481114e-08
1.693500000000000227e+02,2.980682881474636670e-01,2.980682845151653715e-01,2.980682881400788520e-01,2.980682881474636670e-01,2.980682881443285637e-01,0.000000000000000000e+00,-3.629163238582513551e-08
1.694000000000000057e+02,2.980682881474417401e-01,2.980682845322465413e-01,2.980682881400788520e-01,2.980682881474417401e-01,2.980682881443041943e-01,0.000000000000000000e+00,-3.612057638874385223e-08
1.694500000000000171e+02,2.980682881474117085e-01,2.980682845492468314e-01,2.980682881400788520e-01,2.980682881474117085e-01,2.980682881442794918e-01,0.000000000000000000e+00,-3.595032667296815206e-08
1.695000000000000000e+02,2.980682881473730728e-01,2.980682845661665747e-01,2.980682881400788520e-01,2.980682881473730728e-01,2.980682881442545118e-01,0.000000000000000000e+00,-3.578087943785628389e-08
1.695500000000000114e+02,2.980682881473257217e-01,2.980682845830061600e-01,2.980682881400788520e-01,2.980682881473257217e-01,2.980682881442292542e-01,0.000000000000000000e+00,-3.561223090068336766e-08
1.696000000000000227e+02,2.980682881472696555e-01,2.980682845997660868e-01,2.980682881400788520e-01,2.980682881472696555e-01,2.980682881442037746e-01,0.000000000000000000e+00,-3.544437729655643961e-08
1.696500000000000057e+02,2.980682881472050405e-01,2.980682846164466326e-01,2.980682881400788520e-01,2.980682881472050405e-01,2.980682881441781285e-01,0.000000000000000000e+00,-3.527731487833007980e-08
1.697000000000000171e+02,2.980682881471322099e-01,2.980682846330483526e-01,2.980682881400788520e-01,2.980682881471322099e-01,2.980682881441523713e-01,0.000000000000000000e+00,-3.511103991652335660e-08
1.697500000000000000e+02,2.980682881470518297e-01,2.980682846495716354e-01,2.980682881400788520e-01,2.980682881470518297e-01,2.980682881441265031e-01,0.000000000000000000e+00,-3.494554869923615573e-08
1.698000000000000114e+02,2.980682881469645662e-01,2.980682846660168694e-01,2.980682881400788520e-01,2.980682881469645662e-01,2.980682881441006349e-01,0.000000000000000000e+00,-3.478083753206603203e-08
1.698500000000000227e+02,2.980682881468714185e-01,2.980682846823845544e-01,2.980682881400788520e-01,2.980682881468714185e-01,2.980682881440748777e-01,0.000000000000000000e+00,-3.461690273802606712e-08
1.699000000000000057e+02,2.980682881467733858e-01,2.980682846986751344e-01,2.980682881400788520e-01,2.980682881467733858e-01,2.980682881440491760e-01,0.000000000000000000e+00,-3.445374065746289915e-08
1.699500000000000171e+02,2.980682881466717449e-01,2.980682847148889425e-01,2.980682881400788520e-01,2.980682881466717449e-01,2.980682881440236964e-01,0.000000000000000000e+00,-3.429134764797420982e-08
1.700000000000000000e+02,2.980682881465677170e-01,2.980682847310265338e-01,2.980682881400788520e-01,2.980682881465677170e-01,2.980682881439984944e-01,0.000000000000000000e+00,-3.412972008432842174e-08
1.700500000000000114e+02,2.980682881464628009e-01,2.980682847470881858e-01,2.980682881400788520e-01,2.980682881464628009e-01,2.980682881439736254e-01,0.000000000000000000e+00,-3.396885435838285383e-08
1.701000000000000227e+02,2.980682881463583289e-01,2.980682847630744536e-01,2.980682881400788520e-01,2.980682881463583289e-01,2.980682881439491450e-01,0.000000000000000000e+00,-3.380874687900392159e-08
1.701500000000000057e+02,2.980682881462558553e-01,2.980682847789856704e-01,2.980682881400788520e-01,2.980682881462558553e-01,2.980682881439250531e-01,0.000000000000000000e+00,-3.364939407198672187e-08
1.702000000000000171e+02,2.980682881461568234e-01,2.980682847948222247e-01,2.980682881400788520e-01,2.980682881461568234e-01,2.980682881439014609e-01,0.000000000000000000e+00,-3.349079237997477653e-08
1.702500000000000000e+02,2.980682881460625655e-01,2.980682848105845051e-01,2.980682881400788520e-01,2.980682881460625655e-01,2.980682881438783682e-01,0.000000000000000000e+00,-3.333293826238160248e-08
1.703000000000000114e+02,2.980682881459744138e-01,2.980682848262729556e-01,2.980682881400788520e-01,2.980682881459744138e-01,2.980682881438557752e-01,0.000000000000000000e+00,-3.317582819531072658e-08
1.703500000000000227e+02,2.980682881458935896e-01,2.980682848418879094e-01,2.980682881400788520e-01,2.980682881458935896e-01,2.980682881438337928e-01,0.000000000000000000e+00,-3.301945867147784472e-08
1.704000000000000057e+02,2.980682881458212585e-01,2.980682848574296995e-01,2.980682881400788520e-01,2.980682881458212585e-01,2.980682881438123100e-01,0.000000000000000000e+00,-3.286382620013221310e-08
1.704500000000000171e+02,2.980682881457581979e-01,2.980682848728986589e-01,2.980682881400788520e-01,2.980682881457581979e-01,2.980682881437913823e-01,0.000000000000000000e+00,-3.270892730697852273e-08
1.705000000000000000e+02,2.980682881457052402e-01,2.980682848882951208e-01,2.980682881400788520e-01,2.980682881457052402e-01,2.980682881437709542e-01,0.000000000000000000e+00,-3.255475853409999810e-08
1.705500000000000114e+02,2.980682881456628297e-01,2.980682849036194182e-01,2.980682881400788520e-01,2.980682881456628297e-01,2.980682881437510812e-01,0.000000000000000000e+00,-3.240131643988046352e-08
1.706000000000000227e+02,2.980682881456313549e-01,2.980682849188718286e-01,2.980682881400788520e-01,2.980682881456313549e-01,2.980682881437315968e-01,0.000000000000000000e+00,-3.224859759892835498e-08
1.706500000000000057e+02,2.980682881456108158e-01,2.980682849340527407e-01,2.980682881400788520e-01,2.980682881456108158e-01,2.980682881437126119e-01,0.000000000000000000e+00,-3.209659860199979904e-08
1.707000000000000171e+02,2.980682881456011013e-01,2.980682849491623765e-01,2.980682881400788520e-01,2.980682881456011013e-01,2.980682881436939602e-01,0.000000000000000000e+00,-3.194531605592243932e-08
1.707500000000000000e+02,2.980682881456018229e-01,2.980682849642009580e-01,2.980682881400788520e-01,2.980682881456018229e-01,2.980682881436756415e-01,0.000000000000000000e+00,-3.179474658352011022e-08
1.708000000000000114e+02,2.980682881456123146e-01,2.980682849791688738e-01,2.980682881400788520e-01,2.980682881456123146e-01,2.980682881436575449e-01,0.000000000000000000e+00,-3.164488682353700093e-08
1.708500000000000227e+02,2.980682881456319100e-01,2.980682849940663459e-01,2.980682881400788520e-01,2.980682881456319100e-01,2.980682881436397258e-01,0.000000000000000000e+00,-3.149573343056306365e-08
1.709000000000000057e+02,2.980682881456594435e-01,2.980682850088936520e-01,2.980682881400788520e-01,2.980682881456594435e-01,2.980682881436219622e-01,0.000000000000000000e+00,-3.134728307495920995e-08
1.709500000000000171e+02,2.980682881456938049e-01,2.980682850236510140e-01,2.980682881400788520e-01,2.980682881456938049e-01,2.980682881436042542e-01,0.000000000000000000e+00,-3.119953244278248070e-08
1.710000000000000000e+02,2.980682881457336064e-01,2.980682850383387650e-01,2.980682881400788520e-01,2.980682881457336064e-01,2.980682881435866016e-01,0.000000000000000000e+00,-3.105247823571284396e-08
1.710500000000000114e+02,2.980682881457774602e-01,2.980682850529571826e-01,2.980682881400788520e-01,2.980682881457774602e-01,2.980682881435688936e-01,0.000000000000000000e+00,-3.090611717097878833e-08
1.711000000000000227e+02,2.980682881458237565e-01,2.980682850675064333e-01,2.980682881400788520e-01,2.980682881458237565e-01,2.980682881435510190e-01,0.000000000000000000e+00,-3.076044598128469657e-08
1.711500000000000057e+02,2.980682881458708855e-01,2.980682850819869056e-01,2.980682881400788520e-01,2.980682881458708855e-01,2.980682881435330334e-01,0.000000000000000000e+00,-3.061546141473739194e-08
1.712000000000000171e+02,2.980682881459172928e-01,2.980682850963987662e-01,2.980682881400788520e-01,2.980682881459172928e-01,2.980682881435148257e-01,0.000000000000000000e+00,-3.047116023477341907e-08
1.712500000000000000e+02,2.980682881459612577e-01,2.980682851107424591e-01,2.980682881400788520e-01,2.980682881459612577e-01,2.980682881434963405e-01,0.000000000000000000e+00,-3.032753922008728444e-08
1.713000000000000114e+02,2.980682881460012812e-01,2.980682851250180954e-01,2.980682881400788520e-01,2.980682881460012812e-01,2.980682881434776332e-01,0.000000000000000000e+00,-3.018459516455877032e-08
1.713500000000000227e+02,2.980682881460359201e-01,2.980682851392261190e-01,2.980682881400788520e-01,2.980682881460359201e-01,2.980682881434586484e-01,0.000000000000000000e+00,-3.004232487718195607e-08
1.714000000000000057e+02,2.980682881460636757e-01,2.980682851533668076e-01,2.980682881400788520e-01,2.980682881460636757e-01,2.980682881434393305e-01,0.000000000000000000e+00,-2.990072518199370342e-08
1.714500000000000171e+02,2.980682881460834377e-01,2.980682851674404388e-01,2.980682881400788520e-01,2.980682881460834377e-01,2.980682881434197351e-01,0.000000000000000000e+00,-2.975979291800216159e-08
1.715000000000000000e+02,2.980682881460941513e-01,2.980682851814473455e-01,2.980682881400788520e-01,2.980682881460941513e-01,2.980682881433998066e-01,0.000000000000000000e+00,-2.961952493911717492e-08
1.715500000000000114e+02,2.980682881460948730e-01,2.980682851953878609e-01,2.980682881400788520e-01,2.980682881460948730e-01,2.980682881433797116e-01,0.000000000000000000e+00,-2.947991811407889392e-08
1.716000000000000227e+02,2.980682881460850475e-01,2.980682852092623736e-01,2.980682881400788520e-01,2.980682881460850475e-01,2.980682881433592835e-01,0.000000000000000000e+00,-2.934096932638869568e-08
1.716500000000000057e+02,2.980682881460642308e-01,2.980682852230711610e-01,2.980682881400788520e-01,2.980682881460642308e-01,2.980682881433386888e-01,0.000000000000000000e+00,-2.920267547423914823e-08
1.717000000000000171e+02,2.980682881460322564e-01,2.980682852368146118e-01,2.980682881400788520e-01,2.980682881460322564e-01,2.980682881433179832e-01,0.000000000000000000e+00,-2.906503347044442804e-08
1.717500000000000000e+02,2.980682881459891798e-01,2.980682852504930591e-01,2.980682881400788520e-01,2.980682881459891798e-01,2.980682881432971110e-01,0.000000000000000000e+00,-2.892804024237208098e-08
1.718000000000000114e+02,2.980682881459352784e-01,2.980682852641068914e-01,2.980682881400788520e-01,2.980682881459352784e-01,2.980682881432761833e-01,0.000000000000000000e+00,-2.879169273187359204e-08
1.718500000000000227e+02,2.980682881458711631e-01,2.980682852776564418e-01,2.980682881400788520e-01,2.980682881458711631e-01,2.980682881432552556e-01,0.000000000000000000e+00,-2.865598789521670544e-08
1.719000000000000057e+02,2.980682881457974442e-01,2.980682852911420988e-01,2.980682881400788520e-01,2.980682881457974442e-01,2.980682881432343834e-01,0.000000000000000000e+00,-2.852092270301717894e-08
1.719500000000000171e+02,2.980682881457152322e-01,2.980682853045641956e-01,2.980682881400788520e-01,2.980682881457152322e-01,2.980682881432135667e-01,0.000000000000000000e+00,-2.838649414017086894e-08
1.720000000000000000e+02,2.980682881456255817e-01,2.980682853179230651e-01,2.980682881400788520e-01,2.980682881456255817e-01,2.980682881431929721e-01,0.000000000000000000e+00,-2.825269920578701347e-08
1.720500000000000114e+02,2.980682881455297695e-01,2.980682853312190961e-01,2.980682881400788520e-01,2.980682881455297695e-01,2.980682881431725995e-01,0.000000000000000000e+00,-2.811953491312046291e-08
1.721000000000000227e+02,2.980682881454292388e-01,2.980682853444526215e-01,2.980682881400788520e-01,2.980682881454292388e-01,2.980682881431524489e-01,0.000000000000000000e+00,-2.798699828950570071e-08
1.721500000000000057e+02,2.980682881453255439e-01,2.980682853576240299e-01,2.980682881400788520e-01,2.980682881453255439e-01,2.980682881431326314e-01,0.000000000000000000e+00,-2.785508637629009994e-08
1.722000000000000171e+02,2.980682881452201838e-01,2.980682853707335989e-01,2.980682881400788520e-01,2.980682881452201838e-01,2.980682881431132025e-01,0.000000000000000000e+00,-2.772379622876768256e-08
1.722500000000000000e+02,2.980682881451148236e-01,2.980682853837816615e-01,2.980682881400788520e-01,2.980682881451148236e-01,2.980682881430941622e-01,0.000000000000000000e+00,-2.759312491611387481e-08
1.723000000000000114e+02,2.980682881450110178e-01,2.980682853967685508e-01,2.980682881400788520e-01,2.980682881450110178e-01,2.980682881430755105e-01,0.000000000000000000e+00,-2.746306952131988857e-08
1.723500000000000227e+02,2.980682881449103205e-01,2.980682854096946000e-01,2.980682881400788520e-01,2.980682881449103205e-01,2.980682881430573028e-01,0.000000000000000000e+00,-2.733362714112713586e-08
1.724000000000000057e+02,2.980682881448142307e-01,2.980682854225600309e-01,2.980682881400788520e-01,2.980682881448142307e-01,2.980682881430395392e-01,0.000000000000000000e+00,-2.720479488596320844e-08
1.724500000000000171e+02,2.980682881447241361e-01,2.980682854353652322e-01,2.980682881400788520e-01,2.980682881447241361e-01,2.980682881430222197e-01,0.000000000000000000e+00,-2.707656987987697383e-08
1.725000000000000000e+02,2.980682881446413135e-01,2.980682854481104260e-01,2.980682881400788520e-01,2.980682881446413135e-01,2.980682881430053444e-01,0.000000000000000000e+00,-2.694894926047407840e-08
1.725500000000000114e+02,2.980682881445667620e-01,2.980682854607958898e-01,2.980682881400788520e-01,2.980682881445667620e-01,2.980682881429889131e-01,0.000000000000000000e+00,-2.682193017885369457e-08
1.726000000000000227e+02,2.980682881445014254e-01,2.980682854734219012e-01,2.980682881400788520e-01,2.980682881445014254e-01,2.980682881429728703e-01,0.000000000000000000e+00,-2.669550979954462602e-08
1.726500000000000057e+02,2.980682881444459698e-01,2.980682854859887376e-01,2.980682881400788520e-01,2.980682881444459698e-01,2.980682881429572717e-01,0.000000000000000000e+00,-2.656968530044163467e-08
1.727000000000000171e+02,2.980682881444009502e-01,2.980682854984965657e-01,2.980682881400788520e-01,2.980682881444009502e-01,2.980682881429419506e-01,0.000000000000000000e+00,-2.644445387274316386e-08
1.727500000000000000e+02,2.980682881443665888e-01,2.980682855109457186e-01,2.980682881400788520e-01,2.980682881443665888e-01,2.980682881429269626e-01,0.000000000000000000e+00,-2.631981272088829400e-08
1.728000000000000114e+02,2.980682881443429411e-01,2.980682855233363626e-01,2.980682881400788520e-01,2.980682881443429411e-01,2.980682881429122522e-01,0.000000000000000000e+00,-2.619575906249394300e-08
1.728500000000000227e+02,2.980682881443297849e-01,2.980682855356687200e-01,2.980682881400788520e-01,2.980682881443297849e-01,2.980682881428977637e-01,0.000000000000000000e+00,-2.607229012829349940e-08
1.729000000000000057e+02,2.980682881443267318e-01,2.980682855479431237e-01,2.980682881400788520e-01,2.980682881443267318e-01,2.980682881428834419e-01,0.000000000000000000e+00,-2.594940316207451911e-08
1.729500000000000171e+02,2.980682881443331711e-01,2.980682855601596848e-01,2.980682881400788520e-01,2.980682881443331711e-01,2.980682881428692310e-01,0.000000000000000000e+00,-2.582709542061717325e-08
1.730000000000000000e+02,2.980682881443483812e-01,2.980682855723186808e-01,2.980682881400788520e-01,2.980682881443483812e-01,2.980682881428550757e-01,0.000000000000000000e+00,-2.570536417363334121e-08
1.730500000000000114e+02,2.980682881443712517e-01,2.980682855844203338e-01,2.980682881400788520e-01,2.980682881443712517e-01,2.980682881428409758e-01,0.000000000000000000e+00,-2.558420670370513788e-08
1.731000000000000227e+02,2.980682881444007837e-01,2.980682855964648659e-01,2.980682881400788520e-01,2.980682881444007837e-01,2.980682881428268760e-01,0.000000000000000000e+00,-2.546362030622476768e-08
1.731500000000000057e+02,2.980682881444356447e-01,2.980682856084524435e-01,2.980682881400788520e-01,2.980682881444356447e-01,2.980682881428126652e-01,0.000000000000000000e+00,-2.534360228933394187e-08
1.732000000000000171e+02,2.980682881444746135e-01,2.980682856203833997e-01,2.980682881400788520e-01,2.980682881444746135e-01,2.980682881427983988e-01,0.000000000000000000e+00,-2.522414997386336863e-08
1.732500000000000000e+02,2.980682881445161359e-01,2.980682856322579011e-01,2.980682881400788520e-01,2.980682881445161359e-01,2.980682881427840214e-01,0.000000000000000000e+00,-2.510526069327374531e-08
1.733000000000000114e+02,2.980682881445589349e-01,2.980682856440762807e-01,2.980682881400788520e-01,2.980682881445589349e-01,2.980682881427694220e-01,0.000000000000000000e+00,-2.498693179359534113e-08
1.733500000000000227e+02,2.980682881446014565e-01,2.980682856558386495e-01,2.980682881400788520e-01,2.980682881446014565e-01,2.980682881427547115e-01,0.000000000000000000e+00,-2.486916063336945269e-08
1.734000000000000057e+02,2.980682881446423127e-01,2.980682856675452852e-01,2.980682881400788520e-01,2.980682881446423127e-01,2.980682881427397790e-01,0.000000000000000000e+00,-2.475194458358914140e-08
1.734500000000000171e+02,2.980682881446802268e-01,2.980682856791965207e-01,2.980682881400788520e-01,2.980682881446802268e-01,2.980682881427246245e-01,0.000000000000000000e+00,-2.463528102764020259e-08
1.735000000000000000e+02,2.980682881447139221e-01,2.980682856907925782e-01,2.980682881400788520e-01,2.980682881447139221e-01,2.980682881427093034e-01,0.000000000000000000e+00,-2.451916736124345145e-08
1.735500000000000114e+02,2.980682881447421773e-01,2.980682857023337351e-01,2.980682881400788520e-01,2.980682881447421773e-01,2.980682881426938158e-01,0.000000000000000000e+00,-2.440360099239582777e-08
1.736000000000000227e+02,2.980682881447640487e-01,2.980682857138202135e-01,2.980682881400788520e-01,2.980682881447640487e-01,2.980682881426781616e-01,0.000000000000000000e+00,-2.428857934131320470e-08
1.736500000000000057e+02,2.980682881447787036e-01,2.980682857252522910e-01,2.980682881400788520e-01,2.980682881447787036e-01,2.980682881426622854e-01,0.000000000000000000e+00,-2.417409984037235370e-08
1.737000000000000171e+02,2.980682881447853649e-01,2.980682857366303562e-01,2.980682881400788520e-01,2.980682881447853649e-01,2.980682881426463537e-01,0.000000000000000000e+00,-2.406015993405362431e-08
1.737500000000000000e+02,2.980682881447836441e-01,2.980682857479545755e-01,2.980682881400788520e-01,2.980682881447836441e-01,2.980682881426302555e-01,0.000000000000000000e+00,-2.394675707888428881e-08
1.738000000000000114e+02,2.980682881447731525e-01,2.980682857592252266e-01,2.980682881400788520e-01,2.980682881447731525e-01,2.980682881426141018e-01,0.000000000000000000e+00,-2.383388874338119553e-08
1.738500000000000227e+02,2.980682881447537791e-01,2.980682857704426980e-01,2.980682881400788520e-01,2.980682881447537791e-01,2.980682881425979480e-01,0.000000000000000000e+00,-2.372155240799476202e-08
1.739000000000000057e+02,2.980682881447256904e-01,2.980682857816072118e-01,2.980682881400788520e-01,2.980682881447256904e-01,2.980682881425817943e-01,0.000000000000000000e+00,-2.360974556505256802e-08
1.739500000000000171e+02,2.980682881446889976e-01,2.980682857927190454e-01,2.980682881400788520e-01,2.980682881446889976e-01,2.980682881425656405e-01,0.000000000000000000e+00,-2.349846571870310713e-08
1.740000000000000000e+02,2.980682881446443111e-01,2.980682858037785321e-01,2.980682881400788520e-01,2.980682881446443111e-01,2.980682881425495978e-01,0.000000000000000000e+00,-2.338771038486064038e-08
1.740500000000000114e+02,2.980682881445921306e-01,2.980682858147859493e-01,2.980682881400788520e-01,2.980682881445921306e-01,2.980682881425336661e-01,0.000000000000000000e+00,-2.327747709114905707e-08
1.741000000000000227e+02,2.980682881445332333e-01,2.980682858257415191e-01,2.980682881400788520e-01,2.980682881445332333e-01,2.980682881425178454e-01,0.000000000000000000e+00,-2.316776337684732724e-08
1.741500000000000057e+02,2.980682881444685628e-01,2.980682858366455745e-01,2.980682881400788520e-01,2.980682881444685628e-01,2.980682881425022468e-01,0.000000000000000000e+00,-2.305856679283427573e-08
1.742000000000000171e+02,2.980682881443990628e-01,2.980682858474983932e-01,2.980682881400788520e-01,2.980682881443990628e-01,2.980682881424868702e-01,0.000000000000000000e+00,-2.294988490153370377e-08
1.742500000000000000e+02,2.980682881443258436e-01,2.980682858583001971e-01,2.980682881400788520e-01,2.980682881443258436e-01,2.980682881424717712e-01,0.000000000000000000e+00,-2.284171527686049643e-08
1.743000000000000114e+02,2.980682881442500154e-01,2.980682858690513193e-01,2.980682881400788520e-01,2.980682881442500154e-01,2.980682881424568387e-01,0.000000000000000000e+00,-2.273405550416585340e-08
1.743500000000000227e+02,2.980682881441727994e-01,2.980682858797519263e-01,2.980682881400788520e-01,2.980682881441727994e-01,2.980682881424422392e-01,0.000000000000000000e+00,-2.262690318018386633e-08
1.744000000000000057e+02,2.980682881440953613e-01,2.980682858904023513e-01,2.980682881400788520e-01,2.980682881440953613e-01,2.980682881424279174e-01,0.000000000000000000e+00,-2.252025591297779181e-08
1.744500000000000171e+02,2.980682881440188670e-01,2.980682859010028163e-01,2.980682881400788520e-01,2.980682881440188670e-01,2.980682881424139286e-01,0.000000000000000000e+00,-2.241411132188615558e-08
1.745000000000000000e+02,2.980682881439443710e-01,2.980682859115534877e-01,2.980682881400788520e-01,2.980682881439443710e-01,2.980682881424002173e-01,0.000000000000000000e+00,-2.230846703747036551e-08
1.745500000000000114e+02,2.980682881438730392e-01,2.980682859220546987e-01,2.980682881400788520e-01,2.980682881438730392e-01,2.980682881423867836e-01,0.000000000000000000e+00,-2.220332070146100778e-08
1.746000000000000227e+02,2.980682881438058152e-01,2.980682859325066159e-01,2.980682881400788520e-01,2.980682881438058152e-01,2.980682881423736275e-01,0.000000000000000000e+00,-2.209866996670581052e-08
1.746500000000000057e+02,2.980682881437434761e-01,2.980682859429094611e-01,2.980682881400788520e-01,2.980682881437434761e-01,2.980682881423606934e-01,0.000000000000000000e+00,-2.199451249711702529e-08
1.747000000000000171e+02,2.980682881436868548e-01,2.980682859532634565e-01,2.980682881400788520e-01,2.980682881436868548e-01,2.980682881423480923e-01,0.000000000000000000e+00,-2.189084596761884147e-08
1.747500000000000000e+02,2.980682881436365061e-01,2.980682859635688242e-01,2.980682881400788520e-01,2.980682881436365061e-01,2.980682881423356578e-01,0.000000000000000000e+00,-2.178766806409616400e-08
1.748000000000000114e+02,2.980682881435928744e-01,2.980682859738257862e-01,2.980682881400788520e-01,2.980682881435928744e-01,2.980682881423234454e-01,0.000000000000000000e+00,-2.168497648334227594e-08
1.748500000000000227e+02,2.980682881435562925e-01,2.980682859840345089e-01,2.980682881400788520e-01,2.980682881435562925e-01,2.980682881423113995e-01,0.000000000000000000e+00,-2.158276893300778163e-08
1.749000000000000057e+02,2.980682881435269271e-01,2.980682859941951590e-01,2.980682881400788520e-01,2.980682881435269271e-01,2.980682881422994646e-01,0.000000000000000000e+00,-2.148104313154935455e-08
1.749500000000000171e+02,2.980682881435046672e-01,2.980682860043080140e-01,2.980682881400788520e-01,2.980682881435046672e-01,2.980682881422876962e-01,0.000000000000000000e+00,-2.137979680817840580e-08
1.750000000000000000e+02,2.980682881434895126e-01,2.980682860143731849e-01,2.980682881400788520e-01,2.980682881434895126e-01,2.980682881422759833e-01,0.000000000000000000e+00,-2.127902770281094705e-08
1.750500000000000114e+02,2.980682881434810749e-01,2.980682860243909493e-01,2.980682881400788520e-01,2.980682881434810749e-01,2.980682881422643260e-01,0.000000000000000000e+00,-2.117873356601644428e-08
1.751000000000000227e+02,2.980682881434789100e-01,2.980682860343614737e-01,2.980682881400788520e-01,2.980682881434789100e-01,2.980682881422526687e-01,0.000000000000000000e+00,-2.107891215896812740e-08
1.751500000000000057e+02,2.980682881434825182e-01,2.980682860442849247e-01,2.980682881400788520e-01,2.980682881434825182e-01,2.980682881422410668e-01,0.000000000000000000e+00,-2.097956125339280026e-08
1.752000000000000171e+02,2.980682881434912335e-01,2.980682860541615242e-01,2.980682881400788520e-01,2.980682881434912335e-01,2.980682881422294095e-01,0.000000000000000000e+00,-2.088067863152064397e-08
1.752500000000000000e+02,2.980682881435042786e-01,2.980682860639914944e-01,2.980682881400788520e-01,2.980682881435042786e-01,2.980682881422176966e-01,0.000000000000000000e+00,-2.078226208603638682e-08
1.753000000000000114e+02,2.980682881435208764e-01,2.980682860737750017e-01,2.980682881400788520e-01,2.980682881435208764e-01,2.980682881422059283e-01,0.000000000000000000e+00,-2.068430942002962712e-08
1.753500000000000227e+02,2.980682881435401943e-01,2.980682860835122128e-01,2.980682881400788520e-01,2.980682881435401943e-01,2.980682881421940489e-01,0.000000000000000000e+00,-2.058681844694549349e-08
1.754000000000000057e+02,2.980682881435612885e-01,2.980682860932034606e-01,2.980682881400788520e-01,2.980682881435612885e-01,2.980682881421821695e-01,0.000000000000000000e+00,-2.048978699053639050e-08
1.754500000000000171e+02,2.980682881435833265e-01,2.980682861028488562e-01,2.980682881400788520e-01,2.980682881435833265e-01,2.980682881421701236e-01,0.000000000000000000e+00,-2.039321288481314203e-08
1.755000000000000000e+02,2.980682881436053644e-01,2.980682861124486216e-01,2.980682881400788520e-01,2.980682881436053644e-01,2.980682881421580221e-01,0.000000000000000000e+00,-2.029709397399633987e-08
1.755500000000000114e+02,2.980682881436265697e-01,2.980682861220030344e-01,2.980682881400788520e-01,2.980682881436265697e-01,2.980682881421458097e-01,0.000000000000000000e+00,-2.020142811246869806e-08
1.756000000000000227e+02,2.980682881436461096e-01,2.980682861315122056e-01,2.980682881400788520e-01,2.980682881436461096e-01,2.980682881421335417e-01,0.000000000000000000e+00,-2.010621316472690439e-08
1.756500000000000057e+02,2.980682881436632625e-01,2.980682861409764683e-01,2.980682881400788520e-01,2.980682881436632625e-01,2.980682881421212183e-01,0.000000000000000000e+00,-2.001144700533380274e-08
1.757000000000000171e+02,2.980682881436773068e-01,2.980682861503960446e-01,2.980682881400788520e-01,2.980682881436773068e-01,2.980682881421087838e-01,0.000000000000000000e+00,-1.991712751887133974e-08
1.757500000000000000e+02,2.980682881436877429e-01,2.980682861597711009e-01,2.980682881400788520e-01,2.980682881436877429e-01,2.980682881420963493e-01,0.000000000000000000e+00,-1.982325259989304821e-08
1.758000000000000114e+02,2.980682881436940712e-01,2.980682861691018593e-01,2.980682881400788520e-01,2.980682881436940712e-01,2.980682881420838592e-01,0.000000000000000000e+00,-1.972982015287697063e-08
1.758500000000000227e+02,2.980682881436959031e-01,2.980682861783885973e-01,2.980682881400788520e-01,2.980682881436959031e-01,2.980682881420713692e-01,0.000000000000000000e+00,-1.963682809217934368e-08
1.759000000000000057e+02,2.980682881436929055e-01,2.980682861876314815e-01,2.980682881400788520e-01,2.980682881436929055e-01,2.980682881420589347e-01,0.000000000000000000e+00,-1.954427434198760114e-08
1.759500000000000171e+02,2.980682881436850229e-01,2.980682861968308450e-01,2.980682881400788520e-01,2.980682881436850229e-01,2.980682881420465002e-01,0.000000000000000000e+00,-1.945215683627417415e-08
1.760000000000000000e+02,2.980682881436721998e-01,2.980682862059867988e-01,2.980682881400788520e-01,2.980682881436721998e-01,2.980682881420341213e-01,0.000000000000000000e+00,-1.936047351875060925e-08
1.760500000000000114e+02,2.980682881436544918e-01,2.980682862150996204e-01,2.980682881400788520e-01,2.980682881436544918e-01,2.980682881420218533e-01,0.000000000000000000e+00,-1.926922234282124946e-08
1.761000000000000227e+02,2.980682881436320097e-01,2.980682862241695319e-01,2.980682881400788520e-01,2.980682881436320097e-01,2.980682881420096408e-01,0.000000000000000000e+00,-1.917840127153810010e-08
1.761500000000000057e+02,2.980682881436050868e-01,2.980682862331967553e-01,2.980682881400788520e-01,2.980682881436050868e-01,2.980682881419975949e-01,0.000000000000000000e+00,-1.908800827755495329e-08
1.762000000000000171e+02,2.980682881435741116e-01,2.980682862421815127e-01,2.980682881400788520e-01,2.980682881435741116e-01,2.980682881419856600e-01,0.000000000000000000e+00,-1.899804134308226362e-08
1.762500000000000000e+02,2.980682881435394171e-01,2.980682862511240261e-01,2.980682881400788520e-01,2.980682881435394171e-01,2.980682881419738917e-01,0.000000000000000000e+00,-1.890849845984226862e-08
1.763000000000000114e+02,2.980682881435015585e-01,2.980682862600244620e-01,2.980682881400788520e-01,2.980682881435015585e-01,2.980682881419622343e-01,0.000000000000000000e+00,-1.881937762902384787e-08
1.763500000000000227e+02,2.980682881434610354e-01,2.980682862688830981e-01,2.980682881400788520e-01,2.980682881434610354e-01,2.980682881419507435e-01,0.000000000000000000e+00,-1.873067686123831849e-08
1.764000000000000057e+02,2.980682881434184583e-01,2.980682862777000453e-01,2.980682881400788520e-01,2.980682881434184583e-01,2.980682881419394747e-01,0.000000000000000000e+00,-1.864239417647478720e-08
1.764500000000000171e+02,2.980682881433743825e-01,2.980682862864755811e-01,2.980682881400788520e-01,2.980682881433743825e-01,2.980682881419283170e-01,0.000000000000000000e+00,-1.855452760405583993e-08
1.765000000000000000e+02,2.980682881433294740e-01,2.980682862952098722e-01,2.980682881400788520e-01,2.980682881433294740e-01,2.980682881419173813e-01,0.000000000000000000e+00,-1.846707518259396263e-08
1.765500000000000114e+02,2.980682881432842879e-01,2.980682863039030850e-01,2.980682881400788520e-01,2.980682881432842879e-01,2.980682881419065566e-01,0.000000000000000000e+00,-1.838003495994721764e-08
1.766000000000000227e+02,2.980682881432393794e-01,2.980682863125554416e-01,2.980682881400788520e-01,2.980682881432393794e-01,2.980682881418958985e-01,0.000000000000000000e+00,-1.829340499317612439e-08
1.766500000000000057e+02,2.980682881431953590e-01,2.980682863211671085e-01,2.980682881400788520e-01,2.980682881431953590e-01,2.980682881418854069e-01,0.000000000000000000e+00,-1.820718334850009678e-08
1.767000000000000171e+02,2.980682881431526710e-01,2.980682863297382523e-01,2.980682881400788520e-01,2.980682881431526710e-01,2.980682881418750818e-01,0.000000000000000000e+00,-1.812136810125411879e-08
1.767500000000000000e+02,2.980682881431117592e-01,2.980682863382690950e-01,2.980682881400788520e-01,2.980682881431117592e-01,2.980682881418648122e-01,0.000000000000000000e+00,-1.803595733584608836e-08
1.768000000000000114e+02,2.980682881430731235e-01,2.980682863467598032e-01,2.980682881400788520e-01,2.980682881430731235e-01,2.980682881418547092e-01,0.000000000000000000e+00,-1.795094914571364196e-08
1.768500000000000227e+02,2.980682881430369302e-01,2.980682863552105433e-01,2.980682881400788520e-01,2.980682881430369302e-01,2.980682881418446617e-01,0.000000000000000000e+00,-1.786634163328199146e-08
1.769000000000000057e+02,2.980682881430036235e-01,2.980682863636214264e-01,2.980682881400788520e-01,2.980682881430036235e-01,2.980682881418347252e-01,0.000000000000000000e+00,-1.778213290992129793e-08
1.769500000000000171e+02,2.980682881429732589e-01,2.980682863719927300e-01,2.980682881400788520e-01,2.980682881429732589e-01,2.980682881418248442e-01,0.000000000000000000e+00,-1.769832109590434970e-08
1.770000000000000000e+02,2.980682881429460029e-01,2.980682863803245652e-01,2.980682881400788520e-01,2.980682881429460029e-01,2.980682881418149632e-01,0.000000000000000000e+00,-1.761490432036502803e-08
1.770500000000000114e+02,2.980682881429218556e-01,2.980682863886170986e-01,2.980682881400788520e-01,2.980682881429218556e-01,2.980682881418051378e-01,0.000000000000000000e+00,-1.753188072125598190e-08
1.771000000000000227e+02,2.980682881429008724e-01,2.980682863968704965e-01,2.980682881400788520e-01,2.980682881429008724e-01,2.980682881417953678e-01,0.000000000000000000e+00,-1.744924844530746748e-08
1.771500000000000057e+02,2.980682881428828868e-01,2.980682864050849812e-01,2.980682881400788520e-01,2.980682881428828868e-01,2.980682881417855978e-01,0.000000000000000000e+00,-1.736700564798582042e-08
1.772000000000000171e+02,2.980682881428677877e-01,2.980682864132607190e-01,2.980682881400788520e-01,2.980682881428677877e-01,2.980682881417757724e-01,0.000000000000000000e+00,-1.728515049345200081e-08
1.772500000000000000e+02,2.980682881428554087e-01,2.980682864213978212e-01,2.980682881400788520e-01,2.980682881428554087e-01,2.980682881417659469e-01,0.000000000000000000e+00,-1.720368115452111429e-08
1.773000000000000114e+02,2.980682881428455278e-01,2.980682864294965650e-01,2.980682881400788520e-01,2.980682881428455278e-01,2.980682881417561214e-01,0.000000000000000000e+00,-1.712259581262094384e-08
1.773500000000000227e+02,2.980682881428377562e-01,2.980682864375570063e-01,2.980682881400788520e-01,2.980682881428377562e-01,2.980682881417462959e-01,0.000000000000000000e+00,-1.704189265775192744e-08
1.774000000000000057e+02,2.980682881428318165e-01,2.980682864455794223e-01,2.980682881400788520e-01,2.980682881428318165e-01,2.980682881417364150e-01,0.000000000000000000e+00,-1.696156988844652039e-08
1.774500000000000171e+02,2.980682881428274866e-01,2.980682864535639243e-01,2.980682881400788520e-01,2.980682881428274866e-01,2.980682881417265340e-01,0.000000000000000000e+00,-1.688162571172866672e-08
1.775000000000000000e+02,2.980682881428243225e-01,2.980682864615107897e-01,2.980682881400788520e-01,2.980682881428243225e-01,2.980682881417165975e-01,0.000000000000000000e+00,-1.680205834307433279e-08
1.775500000000000114e+02,2.980682881428220465e-01,2.980682864694200740e-01,2.980682881400788520e-01,2.980682881428220465e-01,2.980682881417067165e-01,0.000000000000000000e+00,-1.672286600637109453e-08
1.776000000000000227e+02,2.980682881428202702e-01,2.980682864772920548e-01,2.980682881400788520e-01,2.980682881428202702e-01,2.980682881416967800e-01,0.000000000000000000e+00,-1.664404693387890260e-08
1.776500000000000057e+02,2.980682881428187159e-01,2.980682864851268987e-01,2.980682881400788520e-01,2.980682881428187159e-01,2.980682881416868435e-01,0.000000000000000000e+00,-1.656559936619044062e-08
1.777000000000000171e+02,2.980682881428171060e-01,2.980682864929247722e-01,2.980682881400788520e-01,2.980682881428171060e-01,2.980682881416769625e-01,0.000000000000000000e+00,-1.648752155219169509e-08
1.777500000000000000e+02,2.980682881428151076e-01,2.980682865006858973e-01,2.980682881400788520e-01,2.980682881428151076e-01,2.980682881416670815e-01,0.000000000000000000e+00,-1.640981174902322683e-08
1.778000000000000114e+02,2.980682881428124986e-01,2.980682865084104405e-01,2.980682881400788520e-01,2.980682881428124986e-01,2.980682881416572561e-01,0.000000000000000000e+00,-1.633246822204089640e-08
1.778500000000000227e+02,2.980682881428091124e-01,2.980682865160985129e-01,2.980682881400788520e-01,2.980682881428091124e-01,2.980682881416474306e-01,0.000000000000000000e+00,-1.625548924477736054e-08
1.779000000000000057e+02,2.980682881428047271e-01,2.980682865237504475e-01,2.980682881400788520e-01,2.980682881428047271e-01,2.980682881416377161e-01,0.000000000000000000e+00,-1.617887309890353544e-08
1.779500000000000171e+02,2.980682881427992870e-01,2.980682865313662999e-01,2.980682881400788520e-01,2.980682881427992870e-01,2.980682881416281127e-01,0.000000000000000000e+00,-1.610261807419001376e-08
1.780000000000000000e+02,2.980682881427925701e-01,2.980682865389462921e-01,2.980682881400788520e-01,2.980682881427925701e-01,2.980682881416185093e-01,0.000000000000000000e+00,-1.602672246846923599e-08
1.780500000000000114e+02,2.980682881427846320e-01,2.980682865464905906e-01,2.980682881400788520e-01,2.980682881427846320e-01,2.980682881416090724e-01,0.000000000000000000e+00,-1.595118458759716553e-08
1.781000000000000227e+02,2.980682881427754172e-01,2.980682865539994730e-01,2.980682881400788520e-01,2.980682881427754172e-01,2.980682881415997465e-01,0.000000000000000000e+00,-1.587600274541569828e-08
1.781500000000000057e+02,2.980682881427649256e-01,2.980682865614729393e-01,2.980682881400788520e-01,2.980682881427649256e-01,2.980682881415904761e-01,0.000000000000000000e+00,-1.580117526371500276e-08
1.782000000000000171e+02,2.980682881427532127e-01,2.980682865689113226e-01,2.980682881400788520e-01,2.980682881427532127e-01,2.980682881415813723e-01,0.000000000000000000e+00,-1.572670047219586686e-08
1.782500000000000000e+02,2.980682881427402786e-01,2.980682865763146783e-01,2.980682881400788520e-01,2.980682881427402786e-01,2.980682881415723240e-01,0.000000000000000000e+00,-1.565257670843269309e-08
1.783000000000000114e+02,2.980682881427263453e-01,2.980682865836832285e-01,2.980682881400788520e-01,2.980682881427263453e-01,2.980682881415634422e-01,0.000000000000000000e+00,-1.557880231783622580e-08
1.783500000000000227e+02,2.980682881427114128e-01,2.980682865910171397e-01,2.980682881400788520e-01,2.980682881427114128e-01,2.980682881415547270e-01,0.000000000000000000e+00,-1.550537565361652662e-08
1.784000000000000057e+02,2.980682881426955921e-01,2.980682865983165786e-01,2.980682881400788520e-01,2.980682881426955921e-01,2.980682881415460672e-01,0.000000000000000000e+00,-1.543229507674649574e-08
1.784500000000000171e+02,2.980682881426791053e-01,2.980682866055816560e-01,2.980682881400788520e-01,2.980682881426791053e-01,2.980682881415375185e-01,0.000000000000000000e+00,-1.535955895592501276e-08
1.785000000000000000e+02,2.980682881426619524e-01,2.980682866128125386e-01,2.980682881400788520e-01,2.980682881426619524e-01,2.980682881415290808e-01,0.000000000000000000e+00,-1.528716566754063012e-08
1.785500000000000114e+02,2.980682881426444109e-01,2.980682866200093928e-01,2.980682881400788520e-01,2.980682881426444109e-01,2.980682881415207541e-01,0.000000000000000000e+00,-1.521511359563532267e-08
1.786000000000000227e+02,2.980682881426264252e-01,2.980682866271724407e-01,2.980682881400788520e-01,2.980682881426264252e-01,2.980682881415125385e-01,0.000000000000000000e+00,-1.514340113186836310e-08
1.786500000000000057e+02,2.980682881426082731e-01,2.980682866343016824e-01,2.980682881400788520e-01,2.980682881426082731e-01,2.980682881415043783e-01,0.000000000000000000e+00,-1.507202667548059430e-08
1.787000000000000171e+02,2.980682881425899544e-01,2.980682866413973953e-01,2.980682881400788520e-01,2.980682881425899544e-01,2.980682881414962737e-01,0.000000000000000000e+00,-1.500098863325821875e-08
1.787500000000000000e+02,2.980682881425715802e-01,2.980682866484596905e-01,2.980682881400788520e-01,2.980682881425715802e-01,2.980682881414882246e-01,0.000000000000000000e+00,-1.493028541949789807e-08
1.788000000000000114e+02,2.980682881425532060e-01,2.980682866554886790e-01,2.980682881400788520e-01,2.980682881425532060e-01,2.980682881414802310e-01,0.000000000000000000e+00,-1.485991545597062348e-08
1.788500000000000227e+02,2.980682881425348874e-01,2.980682866624845273e-01,2.980682881400788520e-01,2.980682881425348874e-01,2.980682881414722374e-01,0.000000000000000000e+00,-1.478987717188710154e-08
1.789000000000000057e+02,2.980682881425167352e-01,2.980682866694474020e-01,2.980682881400788520e-01,2.980682881425167352e-01,2.980682881414642993e-01,0.000000000000000000e+00,-1.472016900386232439e-08
1.789500000000000171e+02,2.980682881424986941e-01,2.980682866763774141e-01,2.980682881400788520e-01,2.980682881424986941e-01,2.980682881414563612e-01,0.000000000000000000e+00,-1.465078939588061640e-08
1.790000000000000000e+02,2.980682881424807640e-01,2.980682866832747302e-01,2.980682881400788520e-01,2.980682881424807640e-01,2.980682881414484231e-01,0.000000000000000000e+00,-1.458173679926117216e-08
1.790500000000000114e+02,2.980682881424630559e-01,2.980682866901395167e-01,2.980682881400788520e-01,2.980682881424630559e-01,2.980682881414404850e-01,0.000000000000000000e+00,-1.451300967262312465e-08
1.791000000000000227e+02,2.980682881424454034e-01,2.980682866969718847e-01,2.980682881400788520e-01,2.980682881424454034e-01,2.980682881414324914e-01,0.000000000000000000e+00,-1.444460648185141742e-08
1.791500000000000057e+02,2.980682881424279174e-01,2.980682867037719452e-01,2.980682881400788520e-01,2.980682881424279174e-01,2.980682881414244978e-01,0.000000000000000000e+00,-1.437652570006244020e-08
1.792000000000000171e+02,2.980682881424104869e-01,2.980682867105399203e-01,2.980682881400788520e-01,2.980682881424104869e-01,2.980682881414165042e-01,0.000000000000000000e+00,-1.430876580756975055e-08
1.792500000000000000e+02,2.980682881423931119e-01,2.980682867172759765e-01,2.980682881400788520e-01,2.980682881423931119e-01,2.980682881414084551e-01,0.000000000000000000e+00,-1.424132529185053329e-08
1.793000000000000114e+02,2.980682881423757924e-01,2.980682867239801692e-01,2.980682881400788520e-01,2.980682881423757924e-01,2.980682881414004060e-01,0.000000000000000000e+00,-1.417420264751136854e-08
1.793500000000000227e+02,2.980682881423584729e-01,2.980682867306527206e-01,2.980682881400788520e-01,2.980682881423584729e-01,2.980682881413923568e-01,0.000000000000000000e+00,-1.410739637625501041e-08
1.794000000000000057e+02,2.980682881423412089e-01,2.980682867372937972e-01,2.980682881400788520e-01,2.980682881423412089e-01,2.980682881413842522e-01,0.000000000000000000e+00,-1.404090498684677042e-08
1.794500000000000171e+02,2.980682881423238895e-01,2.980682867439034545e-01,2.980682881400788520e-01,2.980682881423238895e-01,2.980682881413762031e-01,0.000000000000000000e+00,-1.397472699508106467e-08
1.795000000000000000e+02,2.980682881423065700e-01,2.980682867504820255e-01,2.980682881400788520e-01,2.980682881423065700e-01,2.980682881413680985e-01,0.000000000000000000e+00,-1.390886092374863762e-08
1.795500000000000114e+02,2.980682881422893060e-01,2.980682867570294547e-01,2.980682881400788520e-01,2.980682881422893060e-01,2.980682881413599938e-01,0.000000000000000000e+00,-1.384330530260317874e-08
1.796000000000000227e+02,2.980682881422720421e-01,2.980682867635460753e-01,2.980682881400788520e-01,2.980682881422720421e-01,2.980682881413519447e-01,0.000000000000000000e+00,-1.377805866832888046e-08
1.796500000000000057e+02,2.980682881422549446e-01,2.980682867700319427e-01,2.980682881400788520e-01,2.980682881422549446e-01,2.980682881413438956e-01,0.000000000000000000e+00,-1.371311956450757765e-08
1.797000000000000171e+02,2.980682881422379582e-01,2.980682867764872790e-01,2.980682881400788520e-01,2.980682881422379582e-01,2.980682881413359575e-01,0.000000000000000000e+00,-1.364848654158609212e-08
1.797500000000000000e+02,2.980682881422211938e-01,2.980682867829121951e-01,2.980682881400788520e-01,2.980682881422211938e-01,2.980682881413280194e-01,0.000000000000000000e+00,-1.358415815684427870e-08
1.798000000000000114e+02,2.980682881422047070e-01,2.980682867893068577e-01,2.980682881400788520e-01,2.980682881422047070e-01,2.980682881413201368e-01,0.000000000000000000e+00,-1.352013297436235153e-08
1.798500000000000227e+02,2.980682881421886088e-01,2.980682867956713777e-01,2.980682881400788520e-01,2.980682881421886088e-01,2.980682881413123653e-01,0.000000000000000000e+00,-1.345640956498924447e-08
1.799000000000000057e+02,2.980682881421730102e-01,2.980682868020059773e-01,2.980682881400788520e-01,2.980682881421730102e-01,2.980682881413046492e-01,0.000000000000000000e+00,-1.339298650631052140e-08
1.799500000000000171e+02,2.980682881421580221e-01,2.980682868083108228e-01,2.980682881400788520e-01,2.980682881421580221e-01,2.980682881412970442e-01,0.000000000000000000e+00,-1.332986238261650998e-08
1.800000000000000000e+02,2.980682881421436448e-01,2.980682868145859699e-01,2.980682881400788520e-01,2.980682881421436448e-01,2.980682881412895502e-01,0.000000000000000000e+00,-1.326703578487099443e-08
1.800500000000000114e+02,2.980682881421301000e-01,2.980682868208316405e-01,2.980682881400788520e-01,2.980682881421301000e-01,2.980682881412821672e-01,0.000000000000000000e+00,-1.320450531067948992e-08
1.801000000000000227e+02,2.980682881421173880e-01,2.980682868270478902e-01,2.980682881400788520e-01,2.980682881421173880e-01,2.980682881412748952e-01,0.000000000000000000e+00,-1.314226956425810086e-08
1.801500000000000057e+02,2.980682881421056196e-01,2.980682868332349966e-01,2.980682881400788520e-01,2.980682881421056196e-01,2.980682881412677343e-01,0.000000000000000000e+00,-1.308032715640240232e-08
1.802000000000000171e+02,2.980682881420948505e-01,2.980682868393930152e-01,2.980682881400788520e-01,2.980682881420948505e-01,2.980682881412606844e-01,0.000000000000000000e+00,-1.301867670445617597e-08
1.802500000000000000e+02,2.980682881420851360e-01,2.980682868455220569e-01,2.980682881400788520e-01,2.980682881420851360e-01,2.980682881412537455e-01,0.000000000000000000e+00,-1.295731683228091189e-08
1.803000000000000114e+02,2.980682881420765318e-01,2.980682868516222883e-01,2.980682881400788520e-01,2.980682881420765318e-01,2.980682881412469176e-01,0.000000000000000000e+00,-1.289624617022472978e-08
1.803500000000000227e+02,2.980682881420690378e-01,2.980682868576938760e-01,2.980682881400788520e-01,2.980682881420690378e-01,2.980682881412402008e-01,0.000000000000000000e+00,-1.283546335509209581e-08
1.804000000000000057e+02,2.980682881420625985e-01,2.980682868637369309e-01,2.980682881400788520e-01,2.980682881420625985e-01,2.980682881412335949e-01,0.000000000000000000e+00,-1.277496703011329313e-08
1.804500000000000171e+02,2.980682881420572139e-01,2.980682868697515087e-01,2.980682881400788520e-01,2.980682881420572139e-01,2.980682881412271001e-01,0.000000000000000000e+00,-1.271475584491392198e-08
1.805000000000000000e+02,2.980682881420528840e-01,2.980682868757378312e-01,2.980682881400788520e-01,2.980682881420528840e-01,2.980682881412206608e-01,0.000000000000000000e+00,-1.265482845548517417e-08
1.805500000000000114e+02,2.980682881420493868e-01,2.980682868816960096e-01,2.980682881400788520e-01,2.980682881420493868e-01,2.980682881412143326e-01,0.000000000000000000e+00,-1.259518352415338624e-08
1.806000000000000227e+02,2.980682881420466668e-01,2.980682868876260994e-01,2.980682881400788520e-01,2.980682881420466668e-01,2.980682881412080598e-01,0.000000000000000000e+00,-1.253581971955050078e-08
1.806500000000000057e+02,2.980682881420446684e-01,2.980682868935282115e-01,2.980682881400788520e-01,2.980682881420446684e-01,2.980682881412017871e-01,0.000000000000000000e+00,-1.247673571658423338e-08
1.807000000000000171e+02,2.980682881420431141e-01,2.980682868994025680e-01,2.980682881400788520e-01,2.980682881420431141e-01,2.980682881411956253e-01,0.000000000000000000e+00,-1.241793019640831231e-08
1.807500000000000000e+02,2.980682881420418928e-01,2.980682869052492245e-01,2.980682881400788520e-01,2.980682881420418928e-01,2.980682881411894081e-01,0.000000000000000000e+00,-1.235940184639341138e-08
1.808000000000000114e+02,2.980682881420408381e-01,2.980682869110682920e-01,2.980682881400788520e-01,2.980682881420408381e-01,2.980682881411832463e-01,0.000000000000000000e+00,-1.230114936009739463e-08
1.808500000000000227e+02,2.980682881420397279e-01,2.980682869168599369e-01,2.980682881400788520e-01,2.980682881420397279e-01,2.980682881411770846e-01,0.000000000000000000e+00,-1.224317143723651223e-08
1.809000000000000057e+02,2.980682881420383956e-01,2.980682869226242149e-01,2.980682881400788520e-01,2.980682881420383956e-01,2.980682881411709229e-01,0.000000000000000000e+00,-1.218546678365623740e-08
1.809500000000000171e+02,2.980682881420365637e-01,2.980682869283612924e-01,2.980682881400788520e-01,2.980682881420365637e-01,2.980682881411647056e-01,0.000000000000000000e+00,-1.212803411130219099e-08
1.810000000000000000e+02,2.980682881420340657e-01,2.980682869340712804e-01,2.980682881400788520e-01,2.980682881420340657e-01,2.980682881411584884e-01,0.000000000000000000e+00,-1.207087213819171466e-08
1.810500000000000114e+02,2.980682881420307351e-01,2.980682869397542345e-01,2.980682881400788520e-01,2.980682881420307351e-01,2.980682881411522156e-01,0.000000000000000000e+00,-1.201397958838502534e-08
1.811000000000000227e+02,2.980682881420264052e-01,2.980682869454103767e-01,2.980682881400788520e-01,2.980682881420264052e-01,2.980682881411458873e-01,0.000000000000000000e+00,-1.195735519195667923e-08
1.811500000000000057e+02,2.980682881420207986e-01,2.980682869510397626e-01,2.980682881400788520e-01,2.980682881420207986e-01,2.980682881411395591e-01,0.000000000000000000e+00,-1.190099768496744101e-08
1.812000000000000171e+02,2.980682881420139152e-01,2.980682869566426141e-01,2.980682881400788520e-01,2.980682881420139152e-01,2.980682881411331753e-01,0.000000000000000000e+00,-1.184490580943589833e-08
1.812500000000000000e+02,2.980682881420055885e-01,2.980682869622189313e-01,2.980682881400788520e-01,2.980682881420055885e-01,2.980682881411267360e-01,0.000000000000000000e+00,-1.178907831331032440e-08
1.813000000000000114e+02,2.980682881419957075e-01,2.980682869677688807e-01,2.980682881400788520e-01,2.980682881419957075e-01,2.980682881411202412e-01,0.000000000000000000e+00,-1.173351395044091287e-08
1.813500000000000227e+02,2.980682881419842722e-01,2.980682869732926288e-01,2.980682881400788520e-01,2.980682881419842722e-01,2.980682881411137464e-01,0.000000000000000000e+00,-1.167821148055185056e-08
1.814000000000000057e+02,2.980682881419712271e-01,2.980682869787902312e-01,2.980682881400788520e-01,2.980682881419712271e-01,2.980682881411071961e-01,0.000000000000000000e+00,-1.162316966921349110e-08
1.814500000000000171e+02,2.980682881419565722e-01,2.980682869842619098e-01,2.980682881400788520e-01,2.980682881419565722e-01,2.980682881411006457e-01,0.000000000000000000e+00,-1.156838728781510759e-08
1.815000000000000000e+02,2.980682881419403629e-01,2.980682869897077758e-01,2.980682881400788520e-01,2.980682881419403629e-01,2.980682881410940954e-01,0.000000000000000000e+00,-1.151386311353720192e-08
1.815500000000000114e+02,2.980682881419227659e-01,2.980682869951279401e-01,2.980682881400788520e-01,2.980682881419227659e-01,2.980682881410875451e-01,0.000000000000000000e+00,-1.145959592932425741e-08
1.816000000000000227e+02,2.980682881419038366e-01,2.980682870005225138e-01,2.980682881400788520e-01,2.980682881419038366e-01,2.980682881410809393e-01,0.000000000000000000e+00,-1.140558452385765532e-08
1.816500000000000057e+02,2.980682881418836860e-01,2.980682870058916634e-01,2.980682881400788520e-01,2.980682881418836860e-01,2.980682881410744445e-01,0.000000000000000000e+00,-1.135182769152859785e-08
1.817000000000000171e+02,2.980682881418625918e-01,2.980682870112354999e-01,2.980682881400788520e-01,2.980682881418625918e-01,2.980682881410678942e-01,0.000000000000000000e+00,-1.129832423241110239e-08
1.817500000000000000e+02,2.980682881418407759e-01,2.980682870165541343e-01,2.980682881400788520e-01,2.980682881418407759e-01,2.980682881410614549e-01,0.000000000000000000e+00,-1.124507295223536300e-08
1.818000000000000114e+02,2.980682881418183494e-01,2.980682870218477887e-01,2.980682881400788520e-01,2.980682881418183494e-01,2.980682881410550156e-01,0.000000000000000000e+00,-1.119207266236090836e-08
1.818500000000000227e+02,2.980682881417957009e-01,2.980682870271164631e-01,2.980682881400788520e-01,2.980682881417957009e-01,2.980682881410486873e-01,0.000000000000000000e+00,-1.113932217975027598e-08
1.819000000000000057e+02,2.980682881417729413e-01,2.980682870323604350e-01,2.980682881400788520e-01,2.980682881417729413e-01,2.980682881410424145e-01,0.000000000000000000e+00,-1.108682032694246459e-08
1.819500000000000171e+02,2.980682881417504593e-01,2.980682870375796489e-01,2.980682881400788520e-01,2.980682881417504593e-01,2.980682881410362528e-01,0.000000000000000000e+00,-1.103456593202661664e-08
1.820000000000000000e+02,2.980682881417285324e-01,2.980682870427743825e-01,2.980682881400788520e-01,2.980682881417285324e-01,2.980682881410302021e-01,0.000000000000000000e+00,-1.098255782861599347e-08
1.820500000000000114e+02,2.980682881417072716e-01,2.980682870479447466e-01,2.980682881400788520e-01,2.980682881417072716e-01,2.980682881410242069e-01,0.000000000000000000e+00,-1.093079485582176865e-08
1.821000000000000227e+02,2.980682881416870655e-01,2.980682870530907413e-01,2.980682881400788520e-01,2.980682881416870655e-01,2.980682881410183227e-01,0.000000000000000000e+00,-1.087927585822726618e-08
1.821500000000000057e+02,2.980682881416681362e-01,2.980682870582125887e-01,2.980682881400788520e-01,2.980682881416681362e-01,2.980682881410125495e-01,0.000000000000000000e+00,-1.082799968586211284e-08
1.822000000000000171e+02,2.980682881416505947e-01,2.980682870633103998e-01,2.980682881400788520e-01,2.980682881416505947e-01,2.980682881410068874e-01,0.000000000000000000e+00,-1.077696519417641685e-08
1.822500000000000000e+02,2.980682881416347185e-01,2.980682870683842300e-01,2.980682881400788520e-01,2.980682881416347185e-01,2.980682881410013918e-01,0.000000000000000000e+00,-1.072617124401547935e-08
1.823000000000000114e+02,2.980682881416206187e-01,2.980682870734342460e-01,2.980682881400788520e-01,2.980682881416206187e-01,2.980682881409959517e-01,0.000000000000000000e+00,-1.067561670159410874e-08
1.823500000000000227e+02,2.980682881416084062e-01,2.980682870784605587e-01,2.980682881400788520e-01,2.980682881416084062e-01,2.980682881409905671e-01,0.000000000000000000e+00,-1.062530043847149265e-08
1.824000000000000057e+02,2.980682881415981367e-01,2.980682870834632237e-01,2.980682881400788520e-01,2.980682881415981367e-01,2.980682881409853491e-01,0.000000000000000000e+00,-1.057522133152591097e-08
1.824500000000000171e+02,2.980682881415898655e-01,2.980682870884423519e-01,2.980682881400788520e-01,2.980682881415898655e-01,2.980682881409801865e-01,0.000000000000000000e+00,-1.052537826292959622e-08
1.825000000000000000e+02,2.980682881415835372e-01,2.980682870933981099e-01,2.980682881400788520e-01,2.980682881415835372e-01,2.980682881409751350e-01,0.000000000000000000e+00,-1.047577012012396441e-08
1.825500000000000114e+02,2.980682881415792074e-01,2.980682870983305532e-01,2.980682881400788520e-01,2.980682881415792074e-01,2.980682881409701390e-01,0.000000000000000000e+00,-1.042639579579452836e-08
1.826000000000000227e+02,2.980682881415766539e-01,2.980682871032397929e-01,2.980682881400788520e-01,2.980682881415766539e-01,2.980682881409651985e-01,0.000000000000000000e+00,-1.037725418784638334e-08
1.826500000000000057e+02,2.980682881415758212e-01,2.980682871081258845e-01,2.980682881400788520e-01,2.980682881415758212e-01,2.980682881409603135e-01,0.000000000000000000e+00,-1.032834419937954549e-08
1.827000000000000171e+02,2.980682881415765428e-01,2.980682871129889944e-01,2.980682881400788520e-01,2.980682881415765428e-01,2.980682881409554286e-01,0.000000000000000000e+00,-1.027966473866431348e-08
1.827500000000000000e+02,2.980682881415786523e-01,2.980682871178291227e-01,2.980682881400788520e-01,2.980682881415786523e-01,2.980682881409505991e-01,0.000000000000000000e+00,-1.023121471911714456e-08
1.828000000000000114e+02,2.980682881415818164e-01,2.980682871226464914e-01,2.980682881400788520e-01,2.980682881415818164e-01,2.980682881409458251e-01,0.000000000000000000e+00,-1.018299305927610549e-08
1.828500000000000227e+02,2.980682881415858687e-01,2.980682871274411005e-01,2.980682881400788520e-01,2.980682881415858687e-01,2.980682881409409957e-01,0.000000000000000000e+00,-1.013499868277702168e-08
1.829000000000000057e+02,2.980682881415904761e-01,2.980682871322131167e-01,2.980682881400788520e-01,2.980682881415904761e-01,2.980682881409361662e-01,0.000000000000000000e+00,-1.008723051832927048e-08
1.829500000000000171e+02,2.980682881415954166e-01,2.980682871369625953e-01,2.980682881400788520e-01,2.980682881415954166e-01,2.980682881409313367e-01,0.000000000000000000e+00,-1.003968749969180628e-08
1.830000000000000000e+02,2.980682881416003571e-01,2.980682871416896473e-01,2.980682881400788520e-01,2.980682881416003571e-01,2.980682881409265073e-01,0.000000000000000000e+00,-9.992368565649577507e-09
1.830500000000000114e+02,2.980682881416050756e-01,2.980682871463943284e-01,2.980682881400788520e-01,2.980682881416050756e-01,2.980682881409216223e-01,0.000000000000000000e+00,-9.945272659989593020e-09
1.831000000000000227e+02,2.980682881416091834e-01,2.980682871510768051e-01,2.980682881400788520e-01,2.980682881416091834e-01,2.980682881409166818e-01,0.000000000000000000e+00,-9.898398731477536056e-09
1.831500000000000057e+02,2.980682881416124586e-01,2.980682871557371882e-01,2.980682881400788520e-01,2.980682881416124586e-01,2.980682881409117413e-01,0.000000000000000000e+00,-9.851745733834224323e-09
1.832000000000000171e+02,2.980682881416146790e-01,2.980682871603754780e-01,2.980682881400788520e-01,2.980682881416146790e-01,2.980682881409067453e-01,0.000000000000000000e+00,-9.805312625712161081e-09
1.832500000000000000e+02,2.980682881416155672e-01,2.980682871649918408e-01,2.980682881400788520e-01,2.980682881416155672e-01,2.980682881409016938e-01,0.000000000000000000e+00,-9.759098370672519670e-09
1.833000000000000114e+02,2.980682881416150121e-01,2.980682871695864433e-01,2.980682881400788520e-01,2.980682881416150121e-01,2.980682881408966423e-01,0.000000000000000000e+00,-9.713101937161717755e-09
1.833500000000000227e+02,2.980682881416127361e-01,2.980682871741592854e-01,2.980682881400788520e-01,2.980682881416127361e-01,2.980682881408914797e-01,0.000000000000000000e+00,-9.667322298488661589e-09
1.834000000000000057e+02,2.980682881416086283e-01,2.980682871787105337e-01,2.980682881400788520e-01,2.980682881416086283e-01,2.980682881408863727e-01,0.000000000000000000e+00,-9.621758432801707377e-09
1.834500000000000171e+02,2.980682881416026331e-01,2.980682871832402436e-01,2.980682881400788520e-01,2.980682881416026331e-01,2.980682881408811546e-01,0.000000000000000000e+00,-9.576409323065791385e-09
1.835000000000000000e+02,2.980682881415947505e-01,2.980682871877485818e-01,2.980682881400788520e-01,2.980682881415947505e-01,2.980682881408759921e-01,0.000000000000000000e+00,-9.531273957039897544e-09
1.835500000000000114e+02,2.980682881415848695e-01,2.980682871922356592e-01,2.980682881400788520e-01,2.980682881415848695e-01,2.980682881408707741e-01,0.000000000000000000e+00,-9.486351327254275238e-09
1.836000000000000227e+02,2.980682881415731011e-01,2.980682871967015313e-01,2.980682881400788520e-01,2.980682881415731011e-01,2.980682881408655560e-01,0.000000000000000000e+00,-9.441640430988125281e-09
1.836500000000000057e+02,2.980682881415595009e-01,2.980682872011463647e-01,2.980682881400788520e-01,2.980682881415595009e-01,2.980682881408603935e-01,0.000000000000000000e+00,-9.397140270247184977e-09
1.837000000000000171e+02,2.980682881415442353e-01,2.980682872055702148e-01,2.980682881400788520e-01,2.980682881415442353e-01,2.980682881408551754e-01,0.000000000000000000e+00,-9.352849851741251970e-09
1.837500000000000000e+02,2.980682881415273600e-01,2.980682872099731928e-01,2.980682881400788520e-01,2.980682881415273600e-01,2.980682881408500129e-01,0.000000000000000000e+00,-9.308768186862371488e-09
1.838000000000000114e+02,2.980682881415090968e-01,2.980682872143554651e-01,2.980682881400788520e-01,2.980682881415090968e-01,2.980682881408449059e-01,0.000000000000000000e+00,-9.264894291662421404e-09
1.838500000000000227e+02,2.980682881414897234e-01,2.980682872187170873e-01,2.980682881400788520e-01,2.980682881414897234e-01,2.980682881408398543e-01,0.000000000000000000e+00,-9.221227186831402055e-09
1.839000000000000057e+02,2.980682881414694618e-01,2.980682872230582259e-01,2.980682881400788520e-01,2.980682881414694618e-01,2.980682881408348028e-01,0.000000000000000000e+00,-9.177765897675507682e-09
1.839500000000000171e+02,2.980682881414484786e-01,2.980682872273789363e-01,2.980682881400788520e-01,2.980682881414484786e-01,2.980682881408298623e-01,0.000000000000000000e+00,-9.134509454095206145e-09
1.840000000000000000e+02,2.980682881414271623e-01,2.980682872316792742e-01,2.980682881400788520e-01,2.980682881414271623e-01,2.980682881408249774e-01,0.000000000000000000e+00,-9.091456890563838106e-09
1.840500000000000114e+02,2.980682881414057350e-01,2.980682872359594615e-01,2.980682881400788520e-01,2.980682881414057350e-01,2.980682881408201479e-01,0.000000000000000000e+00,-9.048607246105939935e-09
1.841000000000000227e+02,2.980682881413845298e-01,2.980682872402194983e-01,2.980682881400788520e-01,2.980682881413845298e-01,2.980682881408154294e-01,0.000000000000000000e+00,-9.005959564275703922e-09
1.841500000000000057e+02,2.980682881413637686e-01,2.980682872444594955e-01,2.980682881400788520e-01,2.980682881413637686e-01,2.980682881408107665e-01,0.000000000000000000e+00,-8.963512893135819004e-09
1.842000000000000171e+02,2.980682881413437291e-01,2.980682872486796198e-01,2.980682881400788520e-01,2.980682881413437291e-01,2.980682881408062146e-01,0.000000000000000000e+00,-8.921266285236069944e-09
1.842500000000000000e+02,2.980682881413246887e-01,2.980682872528798710e-01,2.980682881400788520e-01,2.980682881413246887e-01,2.980682881408017737e-01,0.000000000000000000e+00,-8.879218797592181360e-09
1.843000000000000114e+02,2.980682881413068697e-01,2.980682872570604158e-01,2.980682881400788520e-01,2.980682881413068697e-01,2.980682881407973883e-01,0.000000000000000000e+00,-8.837369491664858622e-09
1.843500000000000227e+02,2.980682881412903829e-01,2.980682872612213652e-01,2.980682881400788520e-01,2.980682881412903829e-01,2.980682881407931140e-01,0.000000000000000000e+00,-8.795717433338823788e-09
1.844000000000000057e+02,2.980682881412755614e-01,2.980682872653627191e-01,2.980682881400788520e-01,2.980682881412755614e-01,2.980682881407888951e-01,0.000000000000000000e+00,-8.754261692901760551e-09
1.844500000000000171e+02,2.980682881412624052e-01,2.980682872694846441e-01,2.980682881400788520e-01,2.980682881412624052e-01,2.980682881407847318e-01,0.000000000000000000e+00,-8.713001345023813388e-09
1.845000000000000000e+02,2.980682881412510254e-01,2.980682872735871403e-01,2.980682881400788520e-01,2.980682881412510254e-01,2.980682881407806795e-01,0.000000000000000000e+00,-8.671935468736853456e-09
1.845500000000000114e+02,2.980682881412415886e-01,2.980682872776703740e-01,2.980682881400788520e-01,2.980682881412415886e-01,2.980682881407766827e-01,0.000000000000000000e+00,-8.631063147413708087e-09
1.846000000000000227e+02,2.980682881412339835e-01,2.980682872817344009e-01,2.980682881400788520e-01,2.980682881412339835e-01,2.980682881407727414e-01,0.000000000000000000e+00,-8.590383468747974269e-09
1.846500000000000057e+02,2.980682881412282659e-01,2.980682872857793320e-01,2.980682881400788520e-01,2.980682881412282659e-01,2.980682881407688556e-01,0.000000000000000000e+00,-8.549895524733537658e-09
1.847000000000000171e+02,2.980682881412243801e-01,2.980682872898051672e-01,2.980682881400788520e-01,2.980682881412243801e-01,2.980682881407650253e-01,0.000000000000000000e+00,-8.509598411644170990e-09
1.847500000000000000e+02,2.980682881412222152e-01,2.980682872938120731e-01,2.980682881400788520e-01,2.980682881412222152e-01,2.980682881407611950e-01,0.000000000000000000e+00,-8.469491230013569257e-09
1.848000000000000114e+02,2.980682881412216045e-01,2.980682872978001052e-01,2.980682881400788520e-01,2.980682881412216045e-01,2.980682881407574203e-01,0.000000000000000000e+00,-8.429573084615029181e-09
1.848500000000000227e+02,2.980682881412224372e-01,2.980682873017693191e-01,2.980682881400788520e-01,2.980682881412224372e-01,2.980682881407536455e-01,0.000000000000000000e+00,-8.389843084441735849e-09
1.849000000000000057e+02,2.980682881412245466e-01,2.980682873057198257e-01,2.980682881400788520e-01,2.980682881412245466e-01,2.980682881407498708e-01,0.000000000000000000e+00,-8.350300342686617558e-09
1.849500000000000171e+02,2.980682881412276553e-01,2.980682873096516805e-01,2.980682881400788520e-01,2.980682881412276553e-01,2.980682881407460960e-01,0.000000000000000000e+00,-8.310943976722610937e-09
1.850000000000000000e+02,2.980682881412315965e-01,2.980682873135649946e-01,2.980682881400788520e-01,2.980682881412315965e-01,2.980682881407423213e-01,0.000000000000000000e+00,-8.271773108083089854e-09
1.850500000000000114e+02,2.980682881412360929e-01,2.980682873174598235e-01,2.980682881400788520e-01,2.980682881412360929e-01,2.980682881407384910e-01,0.000000000000000000e+00,-8.232786862441999847e-09
1.851000000000000227e+02,2.980682881412409224e-01,2.980682873213362782e-01,2.980682881400788520e-01,2.980682881412409224e-01,2.980682881407347162e-01,0.000000000000000000e+00,-8.193984369594589781e-09
1.851500000000000057e+02,2.980682881412457519e-01,2.980682873251944143e-01,2.980682881400788520e-01,2.980682881412457519e-01,2.980682881407308860e-01,0.000000000000000000e+00,-8.155364763437867221e-09
1.852000000000000171e+02,2.980682881412504703e-01,2.980682873290342871e-01,2.980682881400788520e-01,2.980682881412504703e-01,2.980682881407270002e-01,0.000000000000000000e+00,-8.116927181951159689e-09
1.852500000000000000e+02,2.980682881412547447e-01,2.980682873328560634e-01,2.980682881400788520e-01,2.980682881412547447e-01,2.980682881407231144e-01,0.000000000000000000e+00,-8.078670767177142449e-09
1.853000000000000114e+02,2.980682881412584084e-01,2.980682873366597430e-01,2.980682881400788520e-01,2.980682881412584084e-01,2.980682881407192286e-01,0.000000000000000000e+00,-8.040594665202363369e-09
1.853500000000000227e+02,2.980682881412611840e-01,2.980682873404454925e-01,2.980682881400788520e-01,2.980682881412611840e-01,2.980682881407152873e-01,0.000000000000000000e+00,-8.002698026138421250e-09
1.854000000000000057e+02,2.980682881412629048e-01,2.980682873442133674e-01,2.980682881400788520e-01,2.980682881412629048e-01,2.980682881407113460e-01,0.000000000000000000e+00,-7.964980004102975415e-09
1.854500000000000171e+02,2.980682881412635155e-01,2.980682873479634232e-01,2.980682881400788520e-01,2.980682881412635155e-01,2.980682881407074047e-01,0.000000000000000000e+00,-7.927439757200642800e-09
1.855000000000000000e+02,2.980682881412627383e-01,2.980682873516957709e-01,2.980682881400788520e-01,2.980682881412627383e-01,2.980682881407034079e-01,0.000000000000000000e+00,-7.890076447504520395e-09
1.855500000000000114e+02,2.980682881412605734e-01,2.980682873554104662e-01,2.980682881400788520e-01,2.980682881412605734e-01,2.980682881406994111e-01,0.000000000000000000e+00,-7.852889241037209717e-09
1.856000000000000227e+02,2.980682881412569096e-01,2.980682873591076754e-01,2.980682881400788520e-01,2.980682881412569096e-01,2.980682881406954143e-01,0.000000000000000000e+00,-7.815877307752420317e-09
1.856500000000000057e+02,2.980682881412517471e-01,2.980682873627873986e-01,2.980682881400788520e-01,2.980682881412517471e-01,2.980682881406914175e-01,0.000000000000000000e+00,-7.779039821516320163e-09
1.857000000000000171e+02,2.980682881412450858e-01,2.980682873664498023e-01,2.980682881400788520e-01,2.980682881412450858e-01,2.980682881406874207e-01,0.000000000000000000e+00,-7.742375960089056427e-09
1.857500000000000000e+02,2.980682881412369256e-01,2.980682873700949420e-01,2.980682881400788520e-01,2.980682881412369256e-01,2.980682881406834239e-01,0.000000000000000000e+00,-7.705884905106580671e-09
1.858000000000000114e+02,2.980682881412273777e-01,2.980682873737228733e-01,2.980682881400788520e-01,2.980682881412273777e-01,2.980682881406794826e-01,0.000000000000000000e+00,-7.669565842062153092e-09
1.858500000000000227e+02,2.980682881412164975e-01,2.980682873773337627e-01,2.980682881400788520e-01,2.980682881412164975e-01,2.980682881406755413e-01,0.000000000000000000e+00,-7.633417960288366228e-09
1.859000000000000057e+02,2.980682881412044516e-01,2.980682873809276101e-01,2.980682881400788520e-01,2.980682881412044516e-01,2.980682881406716556e-01,0.000000000000000000e+00,-7.597440452938988347e-09
1.859500000000000171e+02,2.980682881411913510e-01,2.980682873845045266e-01,2.980682881400788520e-01,2.980682881411913510e-01,2.980682881406677698e-01,0.000000000000000000e+00,-7.561632516970825028e-09
1.860000000000000000e+02,2.980682881411773621e-01,2.980682873880646233e-01,2.980682881400788520e-01,2.980682881411773621e-01,2.980682881406639950e-01,0.000000000000000000e+00,-7.525993353126012537e-09
1.860500000000000114e+02,2.980682881411627072e-01,2.980682873916080111e-01,2.980682881400788520e-01,2.980682881411627072e-01,2.980682881406602203e-01,0.000000000000000000e+00,-7.490522165913977012e-09
1.861000000000000227e+02,2.980682881411475527e-01,2.980682873951346901e-01,2.980682881400788520e-01,2.980682881411475527e-01,2.980682881406565010e-01,0.000000000000000000e+00,-7.455218163593837028e-09
1.861500000000000057e+02,2.980682881411321206e-01,2.980682873986447712e-01,2.980682881400788520e-01,2.980682881411321206e-01,2.980682881406528373e-01,0.000000000000000000e+00,-7.420080558156672978e-09
1.862000000000000171e+02,2.980682881411165774e-01,2.980682874021383655e-01,2.980682881400788520e-01,2.980682881411165774e-01,2.980682881406492291e-01,0.000000000000000000e+00,-7.385108565307822098e-09
1.862500000000000000e+02,2.980682881411011453e-01,2.980682874056155285e-01,2.980682881400788520e-01,2.980682881411011453e-01,2.980682881406456763e-01,0.000000000000000000e+00,-7.350301404449594532e-09
1.863000000000000114e+02,2.980682881410859908e-01,2.980682874090763712e-01,2.980682881400788520e-01,2.980682881410859908e-01,2.980682881406421791e-01,0.000000000000000000e+00,-7.315658298663613849e-09
1.863500000000000227e+02,2.980682881410713914e-01,2.980682874125208937e-01,2.980682881400788520e-01,2.980682881410713914e-01,2.980682881406387374e-01,0.000000000000000000e+00,-7.281178474693667936e-09
1.864000000000000057e+02,2.980682881410574026e-01,2.980682874159492624e-01,2.980682881400788520e-01,2.980682881410574026e-01,2.980682881406354068e-01,0.000000000000000000e+00,-7.246861162928353923e-09
1.864500000000000171e+02,2.980682881410442464e-01,2.980682874193614773e-01,2.980682881400788520e-01,2.980682881410442464e-01,2.980682881406320761e-01,0.000000000000000000e+00,-7.212705597383823193e-09
1.865000000000000000e+02,2.980682881410319784e-01,2.980682874227577051e-01,2.980682881400788520e-01,2.980682881410319784e-01,2.980682881406288010e-01,0.000000000000000000e+00,-7.178711015686879604e-09
1.865500000000000114e+02,2.980682881410208207e-01,2.980682874261378901e-01,2.980682881400788520e-01,2.980682881410208207e-01,2.980682881406255813e-01,0.000000000000000000e+00,-7.144876659057727806e-09
1.866000000000000227e+02,2.980682881410108287e-01,2.980682874295021989e-01,2.980682881400788520e-01,2.980682881410108287e-01,2.980682881406223617e-01,0.000000000000000000e+00,-7.111201772293217044e-09
1.866500000000000057e+02,2.980682881410020024e-01,2.980682874328506871e-01,2.980682881400788520e-01,2.980682881410020024e-01,2.980682881406192530e-01,0.000000000000000000e+00,-7.077685603749903813e-09
1.867000000000000171e+02,2.980682881409943974e-01,2.980682874361833545e-01,2.980682881400788520e-01,2.980682881409943974e-01,2.980682881406161444e-01,0.000000000000000000e+00,-7.044327405327228651e-09
1.867500000000000000e+02,2.980682881409880691e-01,2.980682874395003679e-01,2.980682881400788520e-01,2.980682881409880691e-01,2.980682881406130358e-01,0.000000000000000000e+00,-7.011126432450928693e-09
1.868000000000000114e+02,2.980682881409829621e-01,2.980682874428017826e-01,2.980682881400788520e-01,2.980682881409829621e-01,2.980682881406099827e-01,0.000000000000000000e+00,-6.978081944056251688e-09
1.868500000000000227e+02,2.980682881409790208e-01,2.980682874460875986e-01,2.980682881400788520e-01,2.980682881409790208e-01,2.980682881406069296e-01,0.000000000000000000e+00,-6.945193202571596028e-09
1.869000000000000057e+02,2.980682881409761897e-01,2.980682874493579271e-01,2.980682881400788520e-01,2.980682881409761897e-01,2.980682881406038764e-01,0.000000000000000000e+00,-6.912459473901936524e-09
1.869500000000000171e+02,2.980682881409743579e-01,2.980682874526128234e-01,2.980682881400788520e-01,2.980682881409743579e-01,2.980682881406008233e-01,0.000000000000000000e+00,-6.879880027412394951e-09
1.870000000000000000e+02,2.980682881409734697e-01,2.980682874558523987e-01,2.980682881400788520e-01,2.980682881409734697e-01,2.980682881405978257e-01,0.000000000000000000e+00,-6.847454135912044671e-09
1.870500000000000114e+02,2.980682881409734142e-01,2.980682874590766529e-01,2.980682881400788520e-01,2.980682881409734142e-01,2.980682881405947726e-01,0.000000000000000000e+00,-6.815181075637617663e-09
1.871000000000000227e+02,2.980682881409739693e-01,2.980682874622857526e-01,2.980682881400788520e-01,2.980682881409739693e-01,2.980682881405917750e-01,0.000000000000000000e+00,-6.783060126237295915e-09
1.871500000000000057e+02,2.980682881409750795e-01,2.980682874654796422e-01,2.980682881400788520e-01,2.980682881409750795e-01,2.980682881405887219e-01,0.000000000000000000e+00,-6.751090570754727817e-09
1.872000000000000171e+02,2.980682881409765228e-01,2.980682874686584882e-01,2.980682881400788520e-01,2.980682881409765228e-01,2.980682881405856688e-01,0.000000000000000000e+00,-6.719271695613007321e-09
1.872500000000000000e+02,2.980682881409781881e-01,2.980682874718223463e-01,2.980682881400788520e-01,2.980682881409781881e-01,2.980682881405826157e-01,0.000000000000000000e+00,-6.687602790598606792e-09
1.873000000000000114e+02,2.980682881409799090e-01,2.980682874749712163e-01,2.980682881400788520e-01,2.980682881409799090e-01,2.980682881405795626e-01,0.000000000000000000e+00,-6.656083148845736669e-09
1.873500000000000227e+02,2.980682881409815188e-01,2.980682874781052649e-01,2.980682881400788520e-01,2.980682881409815188e-01,2.980682881405764539e-01,0.000000000000000000e+00,-6.624712066820446234e-09
1.874000000000000057e+02,2.980682881409829621e-01,2.980682874812244920e-01,2.980682881400788520e-01,2.980682881409829621e-01,2.980682881405734008e-01,0.000000000000000000e+00,-6.593488844304861681e-09
1.874500000000000171e+02,2.980682881409840168e-01,2.980682874843290087e-01,2.980682881400788520e-01,2.980682881409840168e-01,2.980682881405702922e-01,0.000000000000000000e+00,-6.562412784381693850e-09
1.875000000000000000e+02,2.980682881409845719e-01,2.980682874874188704e-01,2.980682881400788520e-01,2.980682881409845719e-01,2.980682881405671836e-01,0.000000000000000000e+00,-6.531483193418626851e-09
1.875500000000000114e+02,2.980682881409845719e-01,2.980682874904941881e-01,2.980682881400788520e-01,2.980682881409845719e-01,2.980682881405641305e-01,0.000000000000000000e+00,-6.500699381052735631e-09
1.876000000000000227e+02,2.980682881409839058e-01,2.980682874935549620e-01,2.980682881400788520e-01,2.980682881409839058e-01,2.980682881405610218e-01,0.000000000000000000e+00,-6.470060660175255928e-09
1.876500000000000057e+02,2.980682881409825180e-01,2.980682874966013030e-01,2.980682881400788520e-01,2.980682881409825180e-01,2.980682881405579687e-01,0.000000000000000000e+00,-6.439566346916121783e-09
1.877000000000000171e+02,2.980682881409803531e-01,2.980682874996332665e-01,2.980682881400788520e-01,2.980682881409803531e-01,2.980682881405548601e-01,0.000000000000000000e+00,-6.409215760628694130e-09
1.877500000000000000e+02,2.980682881409774110e-01,2.980682875026509637e-01,2.980682881400788520e-01,2.980682881409774110e-01,2.980682881405518070e-01,0.000000000000000000e+00,-6.379008223874658963e-09
1.878000000000000114e+02,2.980682881409735807e-01,2.980682875056544501e-01,2.980682881400788520e-01,2.980682881409735807e-01,2.980682881405487539e-01,0.000000000000000000e+00,-6.348943062408787354e-09
1.878500000000000227e+02,2.980682881409689733e-01,2.980682875086437811e-01,2.980682881400788520e-01,2.980682881409689733e-01,2.980682881405457563e-01,0.000000000000000000e+00,-6.319019605163990790e-09
1.879000000000000057e+02,2.980682881409635887e-01,2.980682875116190123e-01,2.980682881400788520e-01,2.980682881409635887e-01,2.980682881405427032e-01,0.000000000000000000e+00,-6.289237184236308663e-09
1.879500000000000171e+02,2.980682881409574270e-01,2.980682875145802546e-01,2.980682881400788520e-01,2.980682881409574270e-01,2.980682881405397611e-01,0.000000000000000000e+00,-6.259595134869904874e-09
1.880000000000000000e+02,2.980682881409505991e-01,2.980682875175275082e-01,2.980682881400788520e-01,2.980682881409505991e-01,2.980682881405368190e-01,0.000000000000000000e+00,-6.230092795442411845e-09
1.880500000000000114e+02,2.980682881409431051e-01,2.980682875204609394e-01,2.980682881400788520e-01,2.980682881409431051e-01,2.980682881405338769e-01,0.000000000000000000e+00,-6.200729507449933733e-09
1.881000000000000227e+02,2.980682881409351115e-01,2.980682875233805484e-01,2.980682881400788520e-01,2.980682881409351115e-01,2.980682881405309903e-01,0.000000000000000000e+00,-6.171504615492565811e-09
1.881500000000000057e+02,2.980682881409266183e-01,2.980682875262863907e-01,2.980682881400788520e-01,2.980682881409266183e-01,2.980682881405281592e-01,0.000000000000000000e+00,-6.142417467259642522e-09
1.882000000000000171e+02,2.980682881409177920e-01,2.980682875291785772e-01,2.980682881400788520e-01,2.980682881409177920e-01,2.980682881405253282e-01,0.000000000000000000e+00,-6.113467413515127820e-09
1.882500000000000000e+02,2.980682881409086882e-01,2.980682875320571634e-01,2.980682881400788520e-01,2.980682881409086882e-01,2.980682881405225526e-01,0.000000000000000000e+00,-6.084653808083281785e-09
1.883000000000000114e+02,2.980682881408994178e-01,2.980682875349222050e-01,2.980682881400788520e-01,2.980682881408994178e-01,2.980682881405198326e-01,0.000000000000000000e+00,-6.055976007834046817e-09
1.883500000000000227e+02,2.980682881408900919e-01,2.980682875377737573e-01,2.980682881400788520e-01,2.980682881408900919e-01,2.980682881405171125e-01,0.000000000000000000e+00,-6.027433372668844953e-09
1.884000000000000057e+02,2.980682881408808216e-01,2.980682875406118759e-01,2.980682881400788520e-01,2.980682881408808216e-01,2.980682881405144480e-01,0.000000000000000000e+00,-5.999025265506214697e-09
1.884500000000000171e+02,2.980682881408716622e-01,2.980682875434366719e-01,2.980682881400788520e-01,2.980682881408716622e-01,2.980682881405117834e-01,0.000000000000000000e+00,-5.970751052267554564e-09
1.885000000000000000e+02,2.980682881408627249e-01,2.980682875462481451e-01,2.980682881400788520e-01,2.980682881408627249e-01,2.980682881405091744e-01,0.000000000000000000e+00,-5.942610101863068455e-09
1.885500000000000114e+02,2.980682881408540652e-01,2.980682875490464068e-01,2.980682881400788520e-01,2.980682881408540652e-01,2.980682881405065654e-01,0.000000000000000000e+00,-5.914601786177541457e-09
1.886000000000000227e+02,2.980682881408457385e-01,2.980682875518314567e-01,2.980682881400788520e-01,2.980682881408457385e-01,2.980682881405040119e-01,0.000000000000000000e+00,-5.886725480056455620e-09
1.886500000000000057e+02,2.980682881408378559e-01,2.980682875546034061e-01,2.980682881400788520e-01,2.980682881408378559e-01,2.980682881405014584e-01,0.000000000000000000e+00,-5.858980561291963451e-09
1.887000000000000171e+02,2.980682881408304175e-01,2.980682875573623103e-01,2.980682881400788520e-01,2.980682881408304175e-01,2.980682881404989604e-01,0.000000000000000000e+00,-5.831366410608933380e-09
1.887500000000000000e+02,2.980682881408234786e-01,2.980682875601081694e-01,2.980682881400788520e-01,2.980682881408234786e-01,2.980682881404964069e-01,0.000000000000000000e+00,-5.803882411651291355e-09
1.888000000000000114e+02,2.980682881408170393e-01,2.980682875628411499e-01,2.980682881400788520e-01,2.980682881408170393e-01,2.980682881404939089e-01,0.000000000000000000e+00,-5.776527950968072089e-09
1.888500000000000227e+02,2.980682881408111551e-01,2.980682875655611963e-01,2.980682881400788520e-01,2.980682881408111551e-01,2.980682881404914109e-01,0.000000000000000000e+00,-5.749302417999872331e-09
1.889000000000000057e+02,2.980682881408057705e-01,2.980682875682684196e-01,2.980682881400788520e-01,2.980682881408057705e-01,2.980682881404889684e-01,0.000000000000000000e+00,-5.722205205065164331e-09
1.889500000000000171e+02,2.980682881408008855e-01,2.980682875709629309e-01,2.980682881400788520e-01,2.980682881408008855e-01,2.980682881404864704e-01,0.000000000000000000e+00,-5.695235707346682102e-09
1.890000000000000000e+02,2.980682881407965001e-01,2.980682875736446746e-01,2.980682881400788520e-01,2.980682881407965001e-01,2.980682881404840279e-01,0.000000000000000000e+00,-5.668393322878031849e-09
1.890500000000000114e+02,2.980682881407925588e-01,2.980682875763138173e-01,2.980682881400788520e-01,2.980682881407925588e-01,2.980682881404815299e-01,0.000000000000000000e+00,-5.641677452530119587e-09
1.891000000000000227e+02,2.980682881407890616e-01,2.980682875789703590e-01,2.980682881400788520e-01,2.980682881407890616e-01,2.980682881404790874e-01,0.000000000000000000e+00,-5.615087499997908808e-09
1.891500000000000057e+02,2.980682881407858975e-01,2.980682875816143551e-01,2.980682881400788520e-01,2.980682881407858975e-01,2.980682881404766449e-01,0.000000000000000000e+00,-5.588622871787048281e-09
1.892000000000000171e+02,2.980682881407830664e-01,2.980682875842458612e-01,2.980682881400788520e-01,2.980682881407830664e-01,2.980682881404741469e-01,0.000000000000000000e+00,-5.562282977200558576e-09
1.892500000000000000e+02,2.980682881407805129e-01,2.980682875868649884e-01,2.980682881400788520e-01,2.980682881407805129e-01,2.980682881404717044e-01,0.000000000000000000e+00,-5.536067228325803147e-09
1.893000000000000114e+02,2.980682881407781815e-01,2.980682875894717365e-01,2.980682881400788520e-01,2.980682881407781815e-01,2.980682881404692619e-01,0.000000000000000000e+00,-5.509975040021193880e-09
1.893500000000000227e+02,2.980682881407760165e-01,2.980682875920662167e-01,2.980682881400788520e-01,2.980682881407760165e-01,2.980682881404667639e-01,0.000000000000000000e+00,-5.484005829903268881e-09
1.894000000000000057e+02,2.980682881407739626e-01,2.980682875946484289e-01,2.980682881400788520e-01,2.980682881407739626e-01,2.980682881404643214e-01,0.000000000000000000e+00,-5.458159018333637911e-09
1.894500000000000171e+02,2.980682881407719642e-01,2.980682875972184842e-01,2.980682881400788520e-01,2.980682881407719642e-01,2.980682881404618789e-01,0.000000000000000000e+00,-5.432434028405981589e-09
1.895000000000000000e+02,2.980682881407699658e-01,2.980682875997764381e-01,2.980682881400788520e-01,2.980682881407699658e-01,2.980682881404594364e-01,0.000000000000000000e+00,-5.406830285933312806e-09
1.895500000000000114e+02,2.980682881407679119e-01,2.980682876023222905e-01,2.980682881400788520e-01,2.980682881407679119e-01,2.980682881404569939e-01,0.000000000000000000e+00,-5.381347219435014813e-09
1.896000000000000227e+02,2.980682881407658025e-01,2.980682876048561525e-01,2.980682881400788520e-01,2.980682881407658025e-01,2.980682881404546070e-01,0.000000000000000000e+00,-5.355984260124192793e-09
1.896500000000000057e+02,2.980682881407635820e-01,2.980682876073781351e-01,2.980682881400788520e-01,2.980682881407635820e-01,2.980682881404522200e-01,0.000000000000000000e+00,-5.330740841894955141e-09
1.897000000000000171e+02,2.980682881407612506e-01,2.980682876098881828e-01,2.980682881400788520e-01,2.980682881407612506e-01,2.980682881404498330e-01,0.000000000000000000e+00,-5.305616401309681492e-09
1.897500000000000000e+02,2.980682881407587526e-01,2.980682876123864067e-01,2.980682881400788520e-01,2.980682881407587526e-01,2.980682881404474460e-01,0.000000000000000000e+00,-5.280610377586622461e-09
1.898000000000000114e+02,2.980682881407560325e-01,2.980682876148728622e-01,2.980682881400788520e-01,2.980682881407560325e-01,2.980682881404451146e-01,0.000000000000000000e+00,-5.255722212587178431e-09
1.898500000000000227e+02,2.980682881407532014e-01,2.980682876173476603e-01,2.980682881400788520e-01,2.980682881407532014e-01,2.980682881404427831e-01,0.000000000000000000e+00,-5.230951350803626677e-09
1.899000000000000057e+02,2.980682881407501483e-01,2.980682876198107456e-01,2.980682881400788520e-01,2.980682881407501483e-01,2.980682881404404516e-01,0.000000000000000000e+00,-5.206297239346614389e-09
1.899500000000000171e+02,2.980682881407469287e-01,2.980682876222622846e-01,2.980682881400788520e-01,2.980682881407469287e-01,2.980682881404381757e-01,0.000000000000000000e+00,-5.181759327932807216e-09
1.900000000000000000e+02,2.980682881407435425e-01,2.980682876247022217e-01,2.980682881400788520e-01,2.980682881407435425e-01,2.980682881404359552e-01,0.000000000000000000e+00,-5.157337068872665192e-09
1.900500000000000114e+02,2.980682881407399898e-01,2.980682876271307236e-01,2.980682881400788520e-01,2.980682881407399898e-01,2.980682881404337348e-01,0.000000000000000000e+00,-5.133029917058210383e-09
1.901000000000000227e+02,2.980682881407363261e-01,2.980682876295477901e-01,2.980682881400788520e-01,2.980682881407363261e-01,2.980682881404315143e-01,0.000000000000000000e+00,-5.108837329950758979e-09
1.901500000000000057e+02,2.980682881407324958e-01,2.980682876319534769e-01,2.980682881400788520e-01,2.980682881407324958e-01,2.980682881404293494e-01,0.000000000000000000e+00,-5.084758767568964391e-09
1.902000000000000171e+02,2.980682881407285545e-01,2.980682876343478394e-01,2.980682881400788520e-01,2.980682881407285545e-01,2.980682881404271845e-01,0.000000000000000000e+00,-5.060793692476666800e-09
1.902500000000000000e+02,2.980682881407245022e-01,2.980682876367309331e-01,2.980682881400788520e-01,2.980682881407245022e-01,2.980682881404250750e-01,0.000000000000000000e+00,-5.036941569770855196e-09
1.903000000000000114e+02,2.980682881407203944e-01,2.980682876391028135e-01,2.980682881400788520e-01,2.980682881407203944e-01,2.980682881404229656e-01,0.000000000000000000e+00,-5.013201867069845312e-09
1.903500000000000227e+02,2.980682881407162310e-01,2.980682876414634808e-01,2.980682881400788520e-01,2.980682881407162310e-01,2.980682881404209117e-01,0.000000000000000000e+00,-4.989574054501335137e-09
1.904000000000000057e+02,2.980682881407120122e-01,2.980682876438131013e-01,2.980682881400788520e-01,2.980682881407120122e-01,2.980682881404188578e-01,0.000000000000000000e+00,-4.966057604690491032e-09
1.904500000000000171e+02,2.980682881407077933e-01,2.980682876461516195e-01,2.980682881400788520e-01,2.980682881407077933e-01,2.980682881404168039e-01,0.000000000000000000e+00,-4.942651992748339909e-09
1.905000000000000000e+02,2.980682881407035745e-01,2.980682876484790911e-01,2.980682881400788520e-01,2.980682881407035745e-01,2.980682881404148055e-01,0.000000000000000000e+00,-4.919356696259959565e-09
1.905500000000000114e+02,2.980682881406993556e-01,2.980682876507956269e-01,2.980682881400788520e-01,2.980682881406993556e-01,2.980682881404127516e-01,0.000000000000000000e+00,-4.896171195272757541e-09
1.906000000000000227e+02,2.980682881406951368e-01,2.980682876531012826e-01,2.980682881400788520e-01,2.980682881406951368e-01,2.980682881404107532e-01,0.000000000000000000e+00,-4.873094972284993161e-09
1.906500000000000057e+02,2.980682881406909179e-01,2.980682876553960026e-01,2.980682881400788520e-01,2.980682881406909179e-01,2.980682881404087547e-01,0.000000000000000000e+00,-4.850127512234160606e-09
1.907000000000000171e+02,2.980682881406867546e-01,2.980682876576799534e-01,2.980682881400788520e-01,2.980682881406867546e-01,2.980682881404068119e-01,0.000000000000000000e+00,-4.827268302485434027e-09
1.907500000000000000e+02,2.980682881406825913e-01,2.980682876599531350e-01,2.980682881400788520e-01,2.980682881406825913e-01,2.980682881404048135e-01,0.000000000000000000e+00,-4.804516832820355857e-09
1.908000000000000114e+02,2.980682881406784834e-01,2.980682876622156030e-01,2.980682881400788520e-01,2.980682881406784834e-01,2.980682881404028151e-01,0.000000000000000000e+00,-4.781872595425304249e-09
1.908500000000000227e+02,2.980682881406743201e-01,2.980682876644673573e-01,2.980682881400788520e-01,2.980682881406743201e-01,2.980682881404008722e-01,0.000000000000000000e+00,-4.759335084880281480e-09
1.909000000000000057e+02,2.980682881406702123e-01,2.980682876667085091e-01,2.980682881400788520e-01,2.980682881406702123e-01,2.980682881403988738e-01,0.000000000000000000e+00,-4.736903798147569159e-09
1.909500000000000171e+02,2.980682881406661044e-01,2.980682876689391136e-01,2.980682881400788520e-01,2.980682881406661044e-01,2.980682881403969309e-01,0.000000000000000000e+00,-4.714578234560464516e-09
1.910000000000000000e+02,2.980682881406619966e-01,2.980682876711591711e-01,2.980682881400788520e-01,2.980682881406619966e-01,2.980682881403949325e-01,0.000000000000000000e+00,-4.692357895812219343e-09
1.910500000000000114e+02,2.980682881406578888e-01,2.980682876733687370e-01,2.980682881400788520e-01,2.980682881406578888e-01,2.980682881403929896e-01,0.000000000000000000e+00,-4.670242285944756415e-09
1.911000000000000227e+02,2.980682881406537810e-01,2.980682876755679223e-01,2.980682881400788520e-01,2.980682881406537810e-01,2.980682881403909912e-01,0.000000000000000000e+00,-4.648230911337766433e-09
1.911500000000000057e+02,2.980682881406496176e-01,2.980682876777567269e-01,2.980682881400788520e-01,2.980682881406496176e-01,2.980682881403890483e-01,0.000000000000000000e+00,-4.626323280697598154e-09
1.912000000000000171e+02,2.980682881406454543e-01,2.980682876799351511e-01,2.980682881400788520e-01,2.980682881406454543e-01,2.980682881403870499e-01,0.000000000000000000e+00,-4.604518905046247793e-09
1.912500000000000000e+02,2.980682881406412910e-01,2.980682876821033611e-01,2.980682881400788520e-01,2.980682881406412910e-01,2.980682881403851070e-01,0.000000000000000000e+00,-4.582817297710586646e-09
1.913000000000000114e+02,2.980682881406370721e-01,2.980682876842613016e-01,2.980682881400788520e-01,2.980682881406370721e-01,2.980682881403831086e-01,0.000000000000000000e+00,-4.561217974311328163e-09
1.913500000000000227e+02,2.980682881406328533e-01,2.980682876864091391e-01,2.980682881400788520e-01,2.980682881406328533e-01,2.980682881403811657e-01,0.000000000000000000e+00,-4.539720452752368063e-09
1.914000000000000057e+02,2.980682881406285789e-01,2.980682876885467625e-01,2.980682881400788520e-01,2.980682881406285789e-01,2.980682881403792228e-01,0.000000000000000000e+00,-4.518324253209940827e-09
1.914500000000000171e+02,2.980682881406243601e-01,2.980682876906743384e-01,2.980682881400788520e-01,2.980682881406243601e-01,2.980682881403772799e-01,0.000000000000000000e+00,-4.497028898121880413e-09
1.915000000000000000e+02,2.980682881406201412e-01,2.980682876927919223e-01,2.980682881400788520e-01,2.980682881406201412e-01,2.980682881403753370e-01,0.000000000000000000e+00,-4.475833912177067910e-09
1.915500000000000114e+02,2.980682881406159779e-01,2.980682876948995141e-01,2.980682881400788520e-01,2.980682881406159779e-01,2.980682881403733941e-01,0.000000000000000000e+00,-4.454738822304692257e-09
1.916000000000000227e+02,2.980682881406118145e-01,2.980682876969971695e-01,2.980682881400788520e-01,2.980682881406118145e-01,2.980682881403715068e-01,0.000000000000000000e+00,-4.433743157663795501e-09
1.916500000000000057e+02,2.980682881406077067e-01,2.980682876990849439e-01,2.980682881400788520e-01,2.980682881406077067e-01,2.980682881403696194e-01,0.000000000000000000e+00,-4.412846449632732038e-09
1.917000000000000171e+02,2.980682881406037099e-01,2.980682877011628928e-01,2.980682881400788520e-01,2.980682881406037099e-01,2.980682881403677320e-01,0.000000000000000000e+00,-4.392048231798636952e-09
1.917500000000000000e+02,2.980682881405998241e-01,2.980682877032310718e-01,2.980682881400788520e-01,2.980682881405998241e-01,2.980682881403659001e-01,0.000000000000000000e+00,-4.371348039947138363e-09
1.918000000000000114e+02,2.980682881405960494e-01,2.980682877052894808e-01,2.980682881400788520e-01,2.980682881405960494e-01,2.980682881403640683e-01,0.000000000000000000e+00,-4.350745412051858029e-09
1.918500000000000227e+02,2.980682881405924411e-01,2.980682877073382309e-01,2.980682881400788520e-01,2.980682881405924411e-01,2.980682881403622364e-01,0.000000000000000000e+00,-4.330239888264214689e-09
1.919000000000000057e+02,2.980682881405889995e-01,2.980682877093773775e-01,2.980682881400788520e-01,2.980682881405889995e-01,2.980682881403604600e-01,0.000000000000000000e+00,-4.309831010903119046e-09
1.919500000000000171e+02,2.980682881405857243e-01,2.980682877114068652e-01,2.980682881400788520e-01,2.980682881405857243e-01,2.980682881403586837e-01,0.000000000000000000e+00,-4.289518324444684469e-09
1.920000000000000000e+02,2.980682881405826157e-01,2.980682877134268050e-01,2.980682881400788520e-01,2.980682881405826157e-01,2.980682881403569628e-01,0.000000000000000000e+00,-4.269301375512184192e-09
1.920500000000000114e+02,2.980682881405797291e-01,2.980682877154372523e-01,2.980682881400788520e-01,2.980682881405797291e-01,2.980682881403552420e-01,0.000000000000000000e+00,-4.249179712865805027e-09
1.921000000000000227e+02,2.980682881405770646e-01,2.980682877174382628e-01,2.980682881400788520e-01,2.980682881405770646e-01,2.980682881403535767e-01,0.000000000000000000e+00,-4.229152887392663297e-09
1.921500000000000057e+02,2.980682881405746221e-01,2.980682877194298364e-01,2.980682881400788520e-01,2.980682881405746221e-01,2.980682881403519113e-01,0.000000000000000000e+00,-4.209220452096751279e-09
1.922000000000000171e+02,2.980682881405724016e-01,2.980682877214120841e-01,2.980682881400788520e-01,2.980682881405724016e-01,2.980682881403502460e-01,0.000000000000000000e+00,-4.189381962088918396e-09
1.922500000000000000e+02,2.980682881405704032e-01,2.980682877233849504e-01,2.980682881400788520e-01,2.980682881405704032e-01,2.980682881403486362e-01,0.000000000000000000e+00,-4.169636974577018664e-09
1.923000000000000114e+02,2.980682881405686269e-01,2.980682877253485463e-01,2.980682881400788520e-01,2.980682881405686269e-01,2.980682881403470263e-01,0.000000000000000000e+00,-4.149985048855901815e-09
1.923500000000000227e+02,2.980682881405670170e-01,2.980682877273028719e-01,2.980682881400788520e-01,2.980682881405670170e-01,2.980682881403454720e-01,0.000000000000000000e+00,-4.130425746297737754e-09
1.924000000000000057e+02,2.980682881405655738e-01,2.980682877292479827e-01,2.980682881400788520e-01,2.980682881405655738e-01,2.980682881403438622e-01,0.000000000000000000e+00,-4.110958630342095365e-09
1.924500000000000171e+02,2.980682881405642415e-01,2.980682877311839896e-01,2.980682881400788520e-01,2.980682881405642415e-01,2.980682881403423079e-01,0.000000000000000000e+00,-4.091583266486209898e-09
1.925000000000000000e+02,2.980682881405630757e-01,2.980682877331108371e-01,2.980682881400788520e-01,2.980682881405630757e-01,2.980682881403407536e-01,0.000000000000000000e+00,-4.072299222275383540e-09
1.925500000000000114e+02,2.980682881405620210e-01,2.980682877350286364e-01,2.980682881400788520e-01,2.980682881405620210e-01,2.980682881403391993e-01,0.000000000000000000e+00,-4.053106067293172570e-09
1.926000000000000227e+02,2.980682881405609663e-01,2.980682877369373318e-01,2.980682881400788520e-01,2.980682881405609663e-01,2.980682881403377005e-01,0.000000000000000000e+00,-4.034003373151928552e-09
1.926500000000000057e+02,2.980682881405599671e-01,2.980682877388370899e-01,2.980682881400788520e-01,2.980682881405599671e-01,2.980682881403361462e-01,0.000000000000000000e+00,-4.014990713483169947e-09
1.927000000000000171e+02,2.980682881405589124e-01,2.980682877407278553e-01,2.980682881400788520e-01,2.980682881405589124e-01,2.980682881403345919e-01,0.000000000000000000e+00,-3.996067663928018258e-09
1.927500000000000000e+02,2.980682881405578022e-01,2.980682877426096833e-01,2.980682881400788520e-01,2.980682881405578022e-01,2.980682881403330931e-01,0.000000000000000000e+00,-3.977233802127827721e-09
1.928000000000000114e+02,2.980682881405566365e-01,2.980682877444826850e-01,2.980682881400788520e-01,2.980682881405566365e-01,2.980682881403315387e-01,0.000000000000000000e+00,-3.958488707714695894e-09
1.928500000000000227e+02,2.980682881405553042e-01,2.980682877463468050e-01,2.980682881400788520e-01,2.980682881405553042e-01,2.980682881403300399e-01,0.000000000000000000e+00,-3.939831962302050340e-09
1.929000000000000057e+02,2.980682881405538054e-01,2.980682877482021542e-01,2.980682881400788520e-01,2.980682881405538054e-01,2.980682881403284856e-01,0.000000000000000000e+00,-3.921263149475395782e-09
1.929500000000000171e+02,2.980682881405520845e-01,2.980682877500487327e-01,2.980682881400788520e-01,2.980682881405520845e-01,2.980682881403269313e-01,0.000000000000000000e+00,-3.902781854782966141e-09
1.930000000000000000e+02,2.980682881405501972e-01,2.980682877518865959e-01,2.980682881400788520e-01,2.980682881405501972e-01,2.980682881403253770e-01,0.000000000000000000e+00,-3.884387665726446872e-09
1.930500000000000114e+02,2.980682881405480322e-01,2.980682877537157993e-01,2.980682881400788520e-01,2.980682881405480322e-01,2.980682881403238227e-01,0.000000000000000000e+00,-3.866080171751840412e-09
1.931000000000000227e+02,2.980682881405455897e-01,2.980682877555363430e-01,2.980682881400788520e-01,2.980682881405455897e-01,2.980682881403222684e-01,0.000000000000000000e+00,-3.847858964240261313e-09
1.931500000000000057e+02,2.980682881405428142e-01,2.980682877573483380e-01,2.980682881400788520e-01,2.980682881405428142e-01,2.980682881403207141e-01,0.000000000000000000e+00,-3.829723636498796724e-09
1.932000000000000171e+02,2.980682881405398166e-01,2.980682877591517288e-01,2.980682881400788520e-01,2.980682881405398166e-01,2.980682881403191042e-01,0.000000000000000000e+00,-3.811673783751477714e-09
1.932500000000000000e+02,2.980682881405365414e-01,2.980682877609466819e-01,2.980682881400788520e-01,2.980682881405365414e-01,2.980682881403175499e-01,0.000000000000000000e+00,-3.793709003130224954e-09
1.933000000000000114e+02,2.980682881405329332e-01,2.980682877627330862e-01,2.980682881400788520e-01,2.980682881405329332e-01,2.980682881403159956e-01,0.000000000000000000e+00,-3.775828893665810940e-09
1.933500000000000227e+02,2.980682881405291029e-01,2.980682877645111084e-01,2.980682881400788520e-01,2.980682881405291029e-01,2.980682881403144413e-01,0.000000000000000000e+00,-3.758033056278995927e-09
1.934000000000000057e+02,2.980682881405249951e-01,2.980682877662807484e-01,2.980682881400788520e-01,2.980682881405249951e-01,2.980682881403128870e-01,0.000000000000000000e+00,-3.740321093771577835e-09
1.934500000000000171e+02,2.980682881405206652e-01,2.980682877680420617e-01,2.980682881400788520e-01,2.980682881405206652e-01,2.980682881403113327e-01,0.000000000000000000e+00,-3.722692610817482270e-09
1.935000000000000000e+02,2.980682881405161688e-01,2.980682877697950484e-01,2.980682881400788520e-01,2.980682881405161688e-01,2.980682881403097784e-01,0.000000000000000000e+00,-3.705147213954034533e-09
1.935500000000000114e+02,2.980682881405115059e-01,2.980682877715397638e-01,2.980682881400788520e-01,2.980682881405115059e-01,2.980682881403082241e-01,0.000000000000000000e+00,-3.687684511573077349e-09
1.936000000000000227e+02,2.980682881405066764e-01,2.980682877732762637e-01,2.980682881400788520e-01,2.980682881405066764e-01,2.980682881403066697e-01,0.000000000000000000e+00,-3.670304113912319803e-09
1.936500000000000057e+02,2.980682881405018470e-01,2.980682877750046034e-01,2.980682881400788520e-01,2.980682881405018470e-01,2.980682881403051709e-01,0.000000000000000000e+00,-3.653005633046580803e-09
1.937000000000000171e+02,2.980682881404969620e-01,2.980682877767248384e-01,2.980682881400788520e-01,2.980682881404969620e-01,2.980682881403036721e-01,0.000000000000000000e+00,-3.635788682879117335e-09
1.937500000000000000e+02,2.980682881404921325e-01,2.980682877784369134e-01,2.980682881400788520e-01,2.980682881404921325e-01,2.980682881403022289e-01,0.000000000000000000e+00,-3.618652879133084234e-09
1.938000000000000114e+02,2.980682881404873585e-01,2.980682877801409392e-01,2.980682881400788520e-01,2.980682881404873585e-01,2.980682881403007300e-01,0.000000000000000000e+00,-3.601597839342851683e-09
1.938500000000000227e+02,2.980682881404827511e-01,2.980682877818369714e-01,2.980682881400788520e-01,2.980682881404827511e-01,2.980682881402992868e-01,0.000000000000000000e+00,-3.584623182845558873e-09
1.939000000000000057e+02,2.980682881404782547e-01,2.980682877835250100e-01,2.980682881400788520e-01,2.980682881404782547e-01,2.980682881402978990e-01,0.000000000000000000e+00,-3.567728530772575019e-09
1.939500000000000171e+02,2.980682881404739804e-01,2.980682877852051660e-01,2.980682881400788520e-01,2.980682881404739804e-01,2.980682881402965112e-01,0.000000000000000000e+00,-3.550913506041006692e-09
1.940000000000000000e+02,2.980682881404699280e-01,2.980682877868773284e-01,2.980682881400788520e-01,2.980682881404699280e-01,2.980682881402951234e-01,0.000000000000000000e+00,-3.534177733345374317e-09
1.940500000000000114e+02,2.980682881404662088e-01,2.980682877885416637e-01,2.980682881400788520e-01,2.980682881404662088e-01,2.980682881402937912e-01,0.000000000000000000e+00,-3.517520839149118685e-09
1.941000000000000227e+02,2.980682881404627671e-01,2.980682877901981720e-01,2.980682881400788520e-01,2.980682881404627671e-01,2.980682881402924589e-01,0.000000000000000000e+00,-3.500942451676365124e-09
1.941500000000000057e+02,2.980682881404597140e-01,2.980682877918469087e-01,2.980682881400788520e-01,2.980682881404597140e-01,2.980682881402911266e-01,0.000000000000000000e+00,-3.484442200903572286e-09
1.942000000000000171e+02,2.980682881404569939e-01,2.980682877934878738e-01,2.980682881400788520e-01,2.980682881404569939e-01,2.980682881402898499e-01,0.000000000000000000e+00,-3.468019718551245866e-09
1.942500000000000000e+02,2.980682881404546070e-01,2.980682877951211229e-01,2.980682881400788520e-01,2.980682881404546070e-01,2.980682881402885731e-01,0.000000000000000000e+00,-3.451674638075791287e-09
1.943000000000000114e+02,2.980682881404525530e-01,2.980682877967466560e-01,2.980682881400788520e-01,2.980682881404525530e-01,2.980682881402872964e-01,0.000000000000000000e+00,-3.435406594661246026e-09
1.943500000000000227e+02,2.980682881404509432e-01,2.980682877983645285e-01,2.980682881400788520e-01,2.980682881404509432e-01,2.980682881402860751e-01,0.000000000000000000e+00,-3.419215225211209645e-09
1.944000000000000057e+02,2.980682881404496110e-01,2.980682877999748515e-01,2.980682881400788520e-01,2.980682881404496110e-01,2.980682881402848539e-01,0.000000000000000000e+00,-3.403100168340708879e-09
1.944500000000000171e+02,2.980682881404486118e-01,2.980682878015775139e-01,2.980682881400788520e-01,2.980682881404486118e-01,2.980682881402836326e-01,0.000000000000000000e+00,-3.387061064368085064e-09
1.945000000000000000e+02,2.980682881404478901e-01,2.980682878031726823e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402824114e-01,0.000000000000000000e+00,-3.371097555307060649e-09
1.945500000000000114e+02,2.980682881404474460e-01,2.980682878047603013e-01,2.980682881400788520e-01,2.980682881404474460e-01,2.980682881402812456e-01,0.000000000000000000e+00,-3.355209284858635306e-09
1.946000000000000227e+02,2.980682881404472240e-01,2.980682878063404262e-01,2.980682881400788520e-01,2.980682881404472240e-01,2.980682881402800244e-01,0.000000000000000000e+00,-3.339395898403231435e-09
1.946500000000000057e+02,2.980682881404471685e-01,2.980682878079131681e-01,2.980682881400788520e-01,2.980682881404471685e-01,2.980682881402788587e-01,0.000000000000000000e+00,-3.323657042992734209e-09
1.947000000000000171e+02,2.980682881404472795e-01,2.980682878094784161e-01,2.980682881400788520e-01,2.980682881404472795e-01,2.980682881402776929e-01,0.000000000000000000e+00,-3.307992367342577933e-09
1.947500000000000000e+02,2.980682881404474460e-01,2.980682878110363365e-01,2.980682881400788520e-01,2.980682881404474460e-01,2.980682881402764717e-01,0.000000000000000000e+00,-3.292401521823989988e-09
1.948000000000000114e+02,2.980682881404476126e-01,2.980682878125868740e-01,2.980682881400788520e-01,2.980682881404476126e-01,2.980682881402753059e-01,0.000000000000000000e+00,-3.276884158456078019e-09
1.948500000000000227e+02,2.980682881404477791e-01,2.980682878141300840e-01,2.980682881400788520e-01,2.980682881404477791e-01,2.980682881402740847e-01,0.000000000000000000e+00,-3.261439930898167762e-09
1.949000000000000057e+02,2.980682881404478901e-01,2.980682878156660776e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402729190e-01,0.000000000000000000e+00,-3.246068494442016794e-09
1.949500000000000171e+02,2.980682881404478901e-01,2.980682878171947436e-01,2.980682881400788520e-01,2.980682881404478901e-01,2.980682881402716977e-01,0.000000000000000000e+00,-3.230769506004096522e-09
1.950000000000000000e+02,2.980682881404476681e-01,2.980682878187162488e-01,2.980682881400788520e-01,2.980682881404476681e-01,2.980682881402705320e-01,0.000000000000000000e+00,-3.215542624118010661e-09
1.950500000000000114e+02,2.980682881404472795e-01,2.980682878202305375e-01,2.980682881400788520e-01,2.980682881404472795e-01,2.980682881402693107e-01,0.000000000000000000e+00,-3.200387508926774329e-09
1.951000000000000227e+02,2.980682881404466134e-01,2.980682878217377207e-01,2.980682881400788520e-01,2.980682881404466134e-01,2.980682881402680895e-01,0.000000000000000000e+00,-3.185303822175323927e-09
1.951500000000000057e+02,2.980682881404456697e-01,2.980682878232377431e-01,2.980682881400788520e-01,2.980682881404456697e-01,2.980682881402668682e-01,0.000000000000000000e+00,-3.170291227202917419e-09
1.952000000000000171e+02,2.980682881404444484e-01,2.980682878247307155e-01,2.980682881400788520e-01,2.980682881404444484e-01,2.980682881402656470e-01,0.000000000000000000e+00,-3.155349388935594574e-09
1.952500000000000000e+02,2.980682881404428386e-01,2.980682878262166380e-01,2.980682881400788520e-01,2.980682881404428386e-01,2.980682881402644258e-01,0.000000000000000000e+00,-3.140477973878773297e-09
1.953000000000000114e+02,2.980682881404409512e-01,2.980682878276955661e-01,2.980682881400788520e-01,2.980682881404409512e-01,2.980682881402632045e-01,0.000000000000000000e+00,-3.125676650109712348e-09
1.953500000000000227e+02,2.980682881404387308e-01,2.980682878291674442e-01,2.980682881400788520e-01,2.980682881404387308e-01,2.980682881402619833e-01,0.000000000000000000e+00,-3.110945087270188320e-09
1.954000000000000057e+02,2.980682881404361217e-01,2.980682878306324390e-01,2.980682881400788520e-01,2.980682881404361217e-01,2.980682881402607620e-01,0.000000000000000000e+00,-3.096282956559086990e-09
1.954500000000000171e+02,2.980682881404332352e-01,2.980682878320905504e-01,2.980682881400788520e-01,2.980682881404332352e-01,2.980682881402595408e-01,0.000000000000000000e+00,-3.081689930725021980e-09
1.955000000000000000e+02,2.980682881404300155e-01,2.980682878335417785e-01,2.980682881400788520e-01,2.980682881404300155e-01,2.980682881402583195e-01,0.000000000000000000e+00,-3.067165684059112635e-09
1.955500000000000114e+02,2.980682881404265183e-01,2.980682878349861231e-01,2.980682881400788520e-01,2.980682881404265183e-01,2.980682881402570983e-01,0.000000000000000000e+00,-3.052709892387631634e-09
1.956000000000000227e+02,2.980682881404227991e-01,2.980682878364236954e-01,2.980682881400788520e-01,2.980682881404227991e-01,2.980682881402559326e-01,0.000000000000000000e+00,-3.038322233064838707e-09
1.956500000000000057e+02,2.980682881404188578e-01,2.980682878378544953e-01,2.980682881400788520e-01,2.980682881404188578e-01,2.980682881402547113e-01,0.000000000000000000e+00,-3.024002384965745288e-09
1.957000000000000171e+02,2.980682881404147500e-01,2.980682878392785229e-01,2.980682881400788520e-01,2.980682881404147500e-01,2.980682881402535456e-01,0.000000000000000000e+00,-3.009750028478915565e-09
1.957500000000000000e+02,2.980682881404104756e-01,2.980682878406958891e-01,2.980682881400788520e-01,2.980682881404104756e-01,2.980682881402523798e-01,0.000000000000000000e+00,-2.995564845499402351e-09
1.958000000000000114e+02,2.980682881404061457e-01,2.980682878421065940e-01,2.980682881400788520e-01,2.980682881404061457e-01,2.980682881402512141e-01,0.000000000000000000e+00,-2.981446519421601903e-09
1.958500000000000227e+02,2.980682881404017603e-01,2.980682878435106375e-01,2.980682881400788520e-01,2.980682881404017603e-01,2.980682881402501039e-01,0.000000000000000000e+00,-2.967394735132169944e-09
1.959000000000000057e+02,2.980682881403974305e-01,2.980682878449080198e-01,2.980682881400788520e-01,2.980682881403974305e-01,2.980682881402489381e-01,0.000000000000000000e+00,-2.953409179003034473e-09
1.959500000000000171e+02,2.980682881403931561e-01,2.980682878462989072e-01,2.980682881400788520e-01,2.980682881403931561e-01,2.980682881402478834e-01,0.000000000000000000e+00,-2.939489538884379200e-09
1.960000000000000000e+02,2.980682881403889928e-01,2.980682878476832443e-01,2.980682881400788520e-01,2.980682881403889928e-01,2.980682881402467732e-01,0.000000000000000000e+00,-2.925635504097629471e-09
1.960500000000000114e+02,2.980682881403849960e-01,2.980682878490610310e-01,2.980682881400788520e-01,2.980682881403849960e-01,2.980682881402457185e-01,0.000000000000000000e+00,-2.911846765428594528e-09
1.961000000000000227e+02,2.980682881403812212e-01,2.980682878504323230e-01,2.980682881400788520e-01,2.980682881403812212e-01,2.980682881402446638e-01,0.000000000000000000e+00,-2.898123015120522497e-09
1.961500000000000057e+02,2.980682881403776130e-01,2.980682878517972312e-01,2.980682881400788520e-01,2.980682881403776130e-01,2.980682881402436091e-01,0.000000000000000000e+00,-2.884463946867206254e-09
1.962000000000000171e+02,2.980682881403743378e-01,2.980682878531556446e-01,2.980682881400788520e-01,2.980682881403743378e-01,2.980682881402426099e-01,0.000000000000000000e+00,-2.870869255806202199e-09
1.962500000000000000e+02,2.980682881403713402e-01,2.980682878545077297e-01,2.980682881400788520e-01,2.980682881403713402e-01,2.980682881402416107e-01,0.000000000000000000e+00,-2.857338638512001464e-09
1.963000000000000114e+02,2.980682881403686757e-01,2.980682878558534310e-01,2.980682881400788520e-01,2.980682881403686757e-01,2.980682881402406115e-01,0.000000000000000000e+00,-2.843871792989223458e-09
1.963500000000000227e+02,2.980682881403662887e-01,2.980682878571928041e-01,2.980682881400788520e-01,2.980682881403662887e-01,2.980682881402396123e-01,0.000000000000000000e+00,-2.830468418665928941e-09
1.964000000000000057e+02,2.980682881403642903e-01,2.980682878585258488e-01,2.980682881400788520e-01,2.980682881403642903e-01,2.980682881402386686e-01,0.000000000000000000e+00,-2.817128216386889252e-09
1.964500000000000171e+02,2.980682881403625695e-01,2.980682878598526209e-01,2.980682881400788520e-01,2.980682881403625695e-01,2.980682881402377249e-01,0.000000000000000000e+00,-2.803850888406878704e-09
1.965000000000000000e+02,2.980682881403611817e-01,2.980682878611731756e-01,2.980682881400788520e-01,2.980682881403611817e-01,2.980682881402367812e-01,0.000000000000000000e+00,-2.790636138384092708e-09
1.965500000000000114e+02,2.980682881403601270e-01,2.980682878624874577e-01,2.980682881400788520e-01,2.980682881403601270e-01,2.980682881402358375e-01,0.000000000000000000e+00,-2.777483671373455465e-09
1.966000000000000227e+02,2.980682881403593498e-01,2.980682878637955779e-01,2.980682881400788520e-01,2.980682881403593498e-01,2.980682881402348938e-01,0.000000000000000000e+00,-2.764393193820112541e-09
1.966500000000000057e+02,2.980682881403588502e-01,2.980682878650975365e-01,2.980682881400788520e-01,2.980682881403588502e-01,2.980682881402339501e-01,0.000000000000000000e+00,-2.751364413552833684e-09
1.967000000000000171e+02,2.980682881403585727e-01,2.980682878663933333e-01,2.980682881400788520e-01,2.980682881403585727e-01,2.980682881402330620e-01,0.000000000000000000e+00,-2.738397039777485956e-09
1.967500000000000000e+02,2.980682881403585172e-01,2.980682878676830794e-01,2.980682881400788520e-01,2.980682881403585172e-01,2.980682881402321183e-01,0.000000000000000000e+00,-2.725490783070576764e-09
1.968000000000000114e+02,2.980682881403585727e-01,2.980682878689666637e-01,2.980682881400788520e-01,2.980682881403585727e-01,2.980682881402312301e-01,0.000000000000000000e+00,-2.712645355372755939e-09
1.968500000000000227e+02,2.980682881403587947e-01,2.980682878702442529e-01,2.980682881400788520e-01,2.980682881403587947e-01,2.980682881402302864e-01,0.000000000000000000e+00,-2.699860469982426182e-09
1.969000000000000057e+02,2.980682881403590723e-01,2.980682878715157913e-01,2.980682881400788520e-01,2.980682881403590723e-01,2.980682881402293982e-01,0.000000000000000000e+00,-2.687135841549318764e-09
1.969500000000000171e+02,2.980682881403593498e-01,2.980682878727813345e-01,2.980682881400788520e-01,2.980682881403593498e-01,2.980682881402284545e-01,0.000000000000000000e+00,-2.674471186068103143e-09
1.970000000000000000e+02,2.980682881403596829e-01,2.980682878740409381e-01,2.980682881400788520e-01,2.980682881403596829e-01,2.980682881402275108e-01,0.000000000000000000e+00,-2.661866220872113214e-09
1.970500000000000114e+02,2.980682881403599049e-01,2.980682878752945464e-01,2.980682881400788520e-01,2.980682881403599049e-01,2.980682881402266227e-01,0.000000000000000000e+00,-2.649320664626956095e-09
1.971000000000000227e+02,2.980682881403600715e-01,2.980682878765422705e-01,2.980682881400788520e-01,2.980682881403600715e-01,2.980682881402256790e-01,0.000000000000000000e+00,-2.636834237324301243e-09
1.971500000000000057e+02,2.980682881403600715e-01,2.980682878777840550e-01,2.980682881400788520e-01,2.980682881403600715e-01,2.980682881402247353e-01,0.000000000000000000e+00,-2.624406660275609599e-09
1.972000000000000171e+02,2.980682881403599049e-01,2.980682878790200663e-01,2.980682881400788520e-01,2.980682881403599049e-01,2.980682881402237916e-01,0.000000000000000000e+00,-2.612037656105871415e-09
1.972500000000000000e+02,2.980682881403595719e-01,2.980682878802501934e-01,2.980682881400788520e-01,2.980682881403595719e-01,2.980682881402229034e-01,0.000000000000000000e+00,-2.599726948747485532e-09
1.973000000000000114e+02,2.980682881403590168e-01,2.980682878814744918e-01,2.980682881400788520e-01,2.980682881403590168e-01,2.980682881402219597e-01,0.000000000000000000e+00,-2.587474263434035673e-09
1.973500000000000227e+02,2.980682881403582396e-01,2.980682878826930726e-01,2.980682881400788520e-01,2.980682881403582396e-01,2.980682881402210160e-01,0.000000000000000000e+00,-2.575279326694198259e-09
1.974000000000000057e+02,2.980682881403571849e-01,2.980682878839058803e-01,2.980682881400788520e-01,2.980682881403571849e-01,2.980682881402200723e-01,0.000000000000000000e+00,-2.563141866345624992e-09
1.974500000000000171e+02,2.980682881403559081e-01,2.980682878851129702e-01,2.980682881400788520e-01,2.980682881403559081e-01,2.980682881402191287e-01,0.000000000000000000e+00,-2.551061611488842399e-09
1.975000000000000000e+02,2.980682881403543538e-01,2.980682878863143981e-01,2.980682881400788520e-01,2.980682881403543538e-01,2.980682881402181850e-01,0.000000000000000000e+00,-2.539038292501251882e-09
1.975500000000000114e+02,2.980682881403525220e-01,2.980682878875101083e-01,2.980682881400788520e-01,2.980682881403525220e-01,2.980682881402172968e-01,0.000000000000000000e+00,-2.527071641031061926e-09
1.976000000000000227e+02,2.980682881403504680e-01,2.980682878887002119e-01,2.980682881400788520e-01,2.980682881403504680e-01,2.980682881402163531e-01,0.000000000000000000e+00,-2.515161389991345640e-09
1.976500000000000057e+02,2.980682881403481921e-01,2.980682878898847088e-01,2.980682881400788520e-01,2.980682881403481921e-01,2.980682881402154094e-01,0.000000000000000000e+00,-2.503307273554042869e-09
1.977000000000000171e+02,2.980682881403456941e-01,2.980682878910635991e-01,2.980682881400788520e-01,2.980682881403456941e-01,2.980682881402145212e-01,0.000000000000000000e+00,-2.491509027144024346e-09
1.977500000000000000e+02,2.980682881403430295e-01,2.980682878922369938e-01,2.980682881400788520e-01,2.980682881403430295e-01,2.980682881402136331e-01,0.000000000000000000e+00,-2.479766387433225323e-09
1.978000000000000114e+02,2.980682881403401985e-01,2.980682878934048374e-01,2.980682881400788520e-01,2.980682881403401985e-01,2.980682881402127449e-01,0.000000000000000000e+00,-2.468079092334713867e-09
1.978500000000000227e+02,2.980682881403372564e-01,2.980682878945671854e-01,2.980682881400788520e-01,2.980682881403372564e-01,2.980682881402118567e-01,0.000000000000000000e+00,-2.456446880996888181e-09
1.979000000000000057e+02,2.980682881403342033e-01,2.980682878957240378e-01,2.980682881400788520e-01,2.980682881403342033e-01,2.980682881402109685e-01,0.000000000000000000e+00,-2.444869493797628439e-09
1.979500000000000171e+02,2.980682881403310946e-01,2.980682878968754501e-01,2.980682881400788520e-01,2.980682881403310946e-01,2.980682881402101359e-01,0.000000000000000000e+00,-2.433346672338481294e-09
1.980000000000000000e+02,2.980682881403279860e-01,2.980682878980214223e-01,2.980682881400788520e-01,2.980682881403279860e-01,2.980682881402092477e-01,0.000000000000000000e+00,-2.421878159438950675e-09
1.980500000000000114e+02,2.980682881403248219e-01,2.980682878991620655e-01,2.980682881400788520e-01,2.980682881403248219e-01,2.980682881402084150e-01,0.000000000000000000e+00,-2.410463699130691398e-09
1.981000000000000227e+02,2.980682881403217688e-01,2.980682879002973240e-01,2.980682881400788520e-01,2.980682881403217688e-01,2.980682881402075823e-01,0.000000000000000000e+00,-2.399103036651843797e-09
1.981500000000000057e+02,2.980682881403187712e-01,2.980682879014271980e-01,2.980682881400788520e-01,2.980682881403187712e-01,2.980682881402068052e-01,0.000000000000000000e+00,-2.387795918441325361e-09
1.982000000000000171e+02,2.980682881403158291e-01,2.980682879025517429e-01,2.980682881400788520e-01,2.980682881403158291e-01,2.980682881402059725e-01,0.000000000000000000e+00,-2.376542092133158747e-09
1.982500000000000000e+02,2.980682881403131090e-01,2.980682879036710697e-01,2.980682881400788520e-01,2.980682881403131090e-01,2.980682881402051954e-01,0.000000000000000000e+00,-2.365341306550873842e-09
1.983000000000000114e+02,2.980682881403105000e-01,2.980682879047850675e-01,2.980682881400788520e-01,2.980682881403105000e-01,2.980682881402044182e-01,0.000000000000000000e+00,-2.354193311701858530e-09
1.983500000000000227e+02,2.980682881403080575e-01,2.980682879058938473e-01,2.980682881400788520e-01,2.980682881403080575e-01,2.980682881402036410e-01,0.000000000000000000e+00,-2.343097858771816583e-09
1.984000000000000057e+02,2.980682881403057816e-01,2.980682879069974089e-01,2.980682881400788520e-01,2.980682881403057816e-01,2.980682881402028639e-01,0.000000000000000000e+00,-2.332054700119197425e-09
1.984500000000000171e+02,2.980682881403037832e-01,2.980682879080957526e-01,2.980682881400788520e-01,2.980682881403037832e-01,2.980682881402020867e-01,0.000000000000000000e+00,-2.321063589269648646e-09
1.985000000000000000e+02,2.980682881403019513e-01,2.980682879091889337e-01,2.980682881400788520e-01,2.980682881403019513e-01,2.980682881402013651e-01,0.000000000000000000e+00,-2.310124280910561990e-09
1.985500000000000114e+02,2.980682881403003415e-01,2.980682879102769522e-01,2.980682881400788520e-01,2.980682881403003415e-01,2.980682881402005879e-01,0.000000000000000000e+00,-2.299236530885534548e-09
1.986000000000000227e+02,2.980682881402989537e-01,2.980682879113598638e-01,2.980682881400788520e-01,2.980682881402989537e-01,2.980682881401998663e-01,0.000000000000000000e+00,-2.288400096188985056e-09
1.986500000000000057e+02,2.980682881402977324e-01,2.980682879124376683e-01,2.980682881400788520e-01,2.980682881402977324e-01,2.980682881401991446e-01,0.000000000000000000e+00,-2.277614734960693262e-09
1.987000000000000171e+02,2.980682881402967332e-01,2.980682879135103658e-01,2.980682881400788520e-01,2.980682881402967332e-01,2.980682881401984230e-01,0.000000000000000000e+00,-2.266880206480390994e-09
1.987500000000000000e+02,2.980682881402959561e-01,2.980682879145780673e-01,2.980682881400788520e-01,2.980682881402959561e-01,2.980682881401977014e-01,0.000000000000000000e+00,-2.256196271162413190e-09
1.988000000000000114e+02,2.980682881402952900e-01,2.980682879156406617e-01,2.980682881400788520e-01,2.980682881402952900e-01,2.980682881401969242e-01,0.000000000000000000e+00,-2.245562690550354320e-09
1.988500000000000227e+02,2.980682881402947904e-01,2.980682879166983157e-01,2.980682881400788520e-01,2.980682881402947904e-01,2.980682881401962026e-01,0.000000000000000000e+00,-2.234979227311709902e-09
1.989000000000000057e+02,2.980682881402944018e-01,2.980682879177509181e-01,2.980682881400788520e-01,2.980682881402944018e-01,2.980682881401954809e-01,0.000000000000000000e+00,-2.224445645232620604e-09
1.989500000000000171e+02,2.980682881402940687e-01,2.980682879187985801e-01,2.980682881400788520e-01,2.980682881402940687e-01,2.980682881401947593e-01,0.000000000000000000e+00,-2.213961709212583656e-09
1.990000000000000000e+02,2.980682881402938467e-01,2.980682879198413571e-01,2.980682881400788520e-01,2.980682881402938467e-01,2.980682881401940376e-01,0.000000000000000000e+00,-2.203527185259187028e-09
1.990500000000000114e+02,2.980682881402936801e-01,2.980682879208791380e-01,2.980682881400788520e-01,2.980682881402936801e-01,2.980682881401933160e-01,0.000000000000000000e+00,-2.193141840482918035e-09
1.991000000000000227e+02,2.980682881402935691e-01,2.980682879219120340e-01,2.980682881400788520e-01,2.980682881402935691e-01,2.980682881401925943e-01,0.000000000000000000e+00,-2.182805443091955415e-09
1.991500000000000057e+02,2.980682881402934026e-01,2.980682879229401006e-01,2.980682881400788520e-01,2.980682881402934026e-01,2.980682881401918727e-01,0.000000000000000000e+00,-2.172517762386966773e-09
1.992000000000000171e+02,2.980682881402932360e-01,2.980682879239632821e-01,2.980682881400788520e-01,2.980682881402932360e-01,2.980682881401911510e-01,0.000000000000000000e+00,-2.162278568756002396e-09
1.992500000000000000e+02,2.980682881402929585e-01,2.980682879249816897e-01,2.980682881400788520e-01,2.980682881402929585e-01,2.980682881401904294e-01,0.000000000000000000e+00,-2.152087633669352258e-09
1.993000000000000114e+02,2.980682881402926809e-01,2.980682879259952123e-01,2.980682881400788520e-01,2.980682881402926809e-01,2.980682881401897077e-01,0.000000000000000000e+00,-2.141944729674427012e-09
1.993500000000000227e+02,2.980682881402922924e-01,2.980682879270040164e-01,2.980682881400788520e-01,2.980682881402922924e-01,2.980682881401889861e-01,0.000000000000000000e+00,-2.131849630390708879e-09
1.994000000000000057e+02,2.980682881402917928e-01,2.980682879280080466e-01,2.980682881400788520e-01,2.980682881402917928e-01,2.980682881401882645e-01,0.000000000000000000e+00,-2.121802110504693026e-09
1.994500000000000171e+02,2.980682881402911821e-01,2.980682879290073584e-01,2.980682881400788520e-01,2.980682881402911821e-01,2.980682881401875428e-01,0.000000000000000000e+00,-2.111801945764829772e-09
1.995000000000000000e+02,2.980682881402904050e-01,2.980682879300019517e-01,2.980682881400788520e-01,2.980682881402904050e-01,2.980682881401868212e-01,0.000000000000000000e+00,-2.101848912976563153e-09
1.995500000000000114e+02,2.980682881402895723e-01,2.980682879309918265e-01,2.980682881400788520e-01,2.980682881402895723e-01,2.980682881401860995e-01,0.000000000000000000e+00,-2.091942789997310356e-09
1.996000000000000227e+02,2.980682881402885731e-01,2.980682879319770939e-01,2.980682881400788520e-01,2.980682881402885731e-01,2.980682881401854334e-01,0.000000000000000000e+00,-2.082083355731527995e-09
1.996500000000000057e+02,2.980682881402874074e-01,2.980682879329576429e-01,2.980682881400788520e-01,2.980682881402874074e-01,2.980682881401847117e-01,0.000000000000000000e+00,-2.072270390125777982e-09
1.997000000000000171e+02,2.980682881402861306e-01,2.980682879339336400e-01,2.980682881400788520e-01,2.980682881402861306e-01,2.980682881401839901e-01,0.000000000000000000e+00,-2.062503674163773542e-09
1.997500000000000000e+02,2.980682881402847428e-01,2.980682879349050296e-01,2.980682881400788520e-01,2.980682881402847428e-01,2.980682881401833240e-01,0.000000000000000000e+00,-2.052782989861561709e-09
1.998000000000000114e+02,2.980682881402832440e-01,2.980682879358718118e-01,2.980682881400788520e-01,2.980682881402832440e-01,2.980682881401826578e-01,0.000000000000000000e+00,-2.043108120262585476e-09
1.998500000000000227e+02,2.980682881402816342e-01,2.980682879368340421e-01,2.980682881400788520e-01,2.980682881402816342e-01,2.980682881401819362e-01,0.000000000000000000e+00,-2.033478849432887390e-09
1.999000000000000057e+02,2.980682881402799134e-01,2.980682879377917760e-01,2.980682881400788520e-01,2.980682881402799134e-01,2.980682881401812701e-01,0.000000000000000000e+00,-2.023894962456285425e-09
1.999500000000000171e+02,2.980682881402781370e-01,2.980682879387450135e-01,2.980682881400788520e-01,2.980682881402781370e-01,2.980682881401806039e-01,0.000000000000000000e+00,-2.014356245429540192e-09
2.000000000000000000e+02,2.980682881402763051e-01,2.980682879396936991e-01,2.980682881400788520e-01,2.980682881402763051e-01,2.980682881401799378e-01,0.000000000000000000e+00,-2.004862485457632968e-09


==> reproducibility/pxp_upward_large/observables/data/mixed_witness_L8.json <==
{
  "L": 8,
  "kappa": 0.1,
  "g": 1,
  "beta": 1,
  "lambda": 0.1,
  "observable": "O=N_r/L+lambda H/(gL)",
  "steady_O": 0.29806828814007885,
  "note": "O combines population with conditional-X coherence. It is not pure excitation density.",
  "states": {
    "allg": {
      "O_initial": 4.9404924595819466e-15,
      "initial_error": 0.2980682881400739,
      "O_visible_rate": 0.13055949700049618,
      "O_visible_frequency": -0.018978717800934884,
      "leading_coefficient_abs": 0.022199579517622976,
      "tailbound_at_200": 2.1244861517417536e-13,
      "settling_times": [
        {
          "epsilon": 0.1,
          "tau": 0.4663572262674828
        },
        {
          "epsilon": 0.05,
          "tau": 4.246468678827623
        },
        {
          "epsilon": 0.01,
          "tau": 14.157506928666209
        },
        {
          "epsilon": 0.005,
          "tau": 23.578168827370483
        },
        {
          "epsilon": 0.001,
          "tau": 33.32856985891517
        },
        {
          "epsilon": 0.0001,
          "tau": 47.63316310716249
        },
        {
          "epsilon": 1e-05,
          "tau": 66.53296857785786
        },
        {
          "epsilon": 1e-06,
          "tau": 82.69751127952277
        },
        {
          "epsilon": 1e-07,
          "tau": 97.10262399491778
        }
      ]
    },
    "Gibbs_beta1": {
      "O_initial": 0.20114328393198466,
      "initial_error": 0.0969250042080942,
      "O_visible_rate": 0.0944801987445215,
      "O_visible_frequency": 0.0,
      "leading_coefficient_abs": 0.03224659005359894,
      "tailbound_at_200": 2.0058875363814756e-10,
      "settling_times": [
        {
          "epsilon": 0.1,
          "tau": 0.0
        },
        {
          "epsilon": 0.05,
          "tau": 4.660977269232159
        },
        {
          "epsilon": 0.01,
          "tau": 17.533814394717062
        },
        {
          "epsilon": 0.005,
          "tau": 23.68987101873105
        },
        {
          "epsilon": 0.001,
          "tau": 38.99152056688612
        },
        {
          "epsilon": 0.0001,
          "tau": 62.01445113722588
        },
        {
          "epsilon": 1e-05,
          "tau": 85.78788556799232
        },
        {
          "epsilon": 1e-06,
          "tau": 109.93774205860063
        },
        {
          "epsilon": 1e-07,
          "tau": 134.2470004947998
        }
      ]
    }
  },
  "eta_O": 1.381871532187762,
  "rate_definition": "Visible pole/envelope rates. The reference leading mode is real and slower than the complete fast envelope, so the absolute-error ratio tends to zero."
}


==> reproducibility/pxp_upward_large/preparation/README_CN.txt <==
额外的、经数值调参的激发密度制备协议（非原canonical all-g配对）

L=10, g=1, kappa=.1, 无退相位，周期PXP和向上投影泵浦。
定义rho_Neel=(|1010...><1010...|+|0101...><0101...|)/2。
选择rho_F*=(1-p*)|g...g><g...g|+p* rho_Neel，p*=.292973914049233。
这是一种经典概率混合，无需Neel cat的相干制备。

这项构造额外取消Theta偶块的首个慢模；原all-g只取消全部Theta奇模。
偶首模左投影对p为线性函数，在p*附近有物理可行零点。
数值p*对应精确的投影零点定义；其十进制显示不是无限精度认证。
完整有限块谱显示选定初态首个可见模由-.1193962892变为
-.1711576475 +/- .0083379079 i。

稳态密度.292260541928264；F*初始密度.1464869570，误差.1457735849；
Gibbs(beta=1)初始密度.2437083385，误差.0485522035。
F*的初始密度更远，同时全态迹距离.958763967>.762357015。
两态完整迹距离在gt=3.5..4之间交叉，gt=120比值约.0001668。

密度振荡，所以.1711576475称为包络衰减率/稳定制备尺度，
不可把存在零点的单一标量误差写成处处成立的纯指数极限。
以要求此后全部时刻均在容差内的稳定时间衡量：
误差1e-4：F*=34.96484，Gibbs=39.41118，时间比1.12717；
误差1e-5：F*=43.74569，Gibbs=57.49522，时间比1.31431；
误差1e-6：F*=58.12057，Gibbs=76.20589，时间比1.31117。
较粗的误差.01下F*仍比Gibbs慢，不能说所有精度都有收益。

generic非零权重误差会重新引入.119396慢模，因此新增偶块取消是调参，
不是对称性保护，不支持误差稳健的渐近加速定理。
不过p*±.01在1e-5/1e-6有限阈值上仍保留约1.3倍时间收益，
见preparation_weight_tolerance_L10.json（.05时间网格插值）。
这里的初态制备成本未计入总实验时间。

L8也可取消最慢偶复共轭模，但需要多个混合参数；当前LP候选的
初始密度误差小于参考态，因而不是清楚的“初始更远”密度Mpemba例子。
不把L8候选作为本协议的跨尺寸证据，也没有推广到L18。

文件：code/find_selected_mixture.py、code/check_weight_tolerance.py；
data/selected_mixture_L10.json与密度/迹距离CSV。
这些结果为额外的新制备协议，原all-g大尺寸eta结果应保持独立报告。


==> reproducibility/pxp_upward_large/preparation/data/preparation_weight_tolerance_L10.json <==
{
  "L": 10,
  "kappa": 0.1,
  "target_p": 0.29297391404923295,
  "method": "Exact linearity of density curves; .05 grid last-crossing interpolation. Generic nonzero delta_p restores asymptotic rate .119396289, so finite-threshold gains are not an error-robust asymptotic theorem.",
  "rows": [
    {
      "delta_p": -0.01,
      "p": 0.28297391404923294,
      "initial_density": 0.1414869570246148,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.650552547555725,
          "S": 8.335694238214783,
          "S_over_F": 0.7826536887166294
        },
        {
          "eps": 0.001,
          "F": 22.950301200635703,
          "S": 22.86529640184205,
          "S_over_F": 0.9962961358088276
        },
        {
          "eps": 0.0001,
          "F": 37.01199383970604,
          "S": 39.41139733961879,
          "S_over_F": 1.0648277288249923
        },
        {
          "eps": 1e-05,
          "F": 43.88753288746054,
          "S": 57.495235208113435,
          "S_over_F": 1.310058493275225
        },
        {
          "eps": 1e-06,
          "F": 58.3938398968359,
          "S": 76.2059149595239,
          "S_over_F": 1.305033460621129
        }
      ]
    },
    {
      "delta_p": -0.005,
      "p": 0.28797391404923295,
      "initial_density": 0.1439869570246148,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.64984427045556,
          "S": 8.335694238214783,
          "S_over_F": 0.782705739776814
        },
        {
          "eps": 0.001,
          "F": 22.94559049517152,
          "S": 22.86529640184205,
          "S_over_F": 0.9965006743519472
        },
        {
          "eps": 0.0001,
          "F": 36.96781476271384,
          "S": 39.41139733961879,
          "S_over_F": 1.0661002710760596
        },
        {
          "eps": 1e-05,
          "F": 43.819967012013024,
          "S": 57.495235208113435,
          "S_over_F": 1.312078468529002
        },
        {
          "eps": 1e-06,
          "F": 58.261708963511936,
          "S": 76.2059149595239,
          "S_over_F": 1.3079931281667352
        }
      ]
    },
    {
      "delta_p": -0.001,
      "p": 0.29197391404923295,
      "initial_density": 0.14598695702461487,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.649163519497417,
          "S": 8.335694238214783,
          "S_over_F": 0.7827557744749686
        },
        {
          "eps": 0.001,
          "F": 22.941829128603,
          "S": 22.86529640184205,
          "S_over_F": 0.9966640529692755
        },
        {
          "eps": 0.0001,
          "F": 34.96890567877189,
          "S": 39.41139733961879,
          "S_over_F": 1.1270411977330976
        },
        {
          "eps": 1e-05,
          "F": 43.761298714274574,
          "S": 57.495235208113435,
          "S_over_F": 1.3138374979113443
        },
        {
          "eps": 1e-06,
          "F": 58.15102937642215,
          "S": 76.2059149595239,
          "S_over_F": 1.3104826479722174
        }
      ]
    },
    {
      "delta_p": 0,
      "p": 0.29297391404923295,
      "initial_density": 0.14648695702461487,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.648990309593616,
          "S": 8.335694238214783,
          "S_over_F": 0.782768506297278
        },
        {
          "eps": 0.001,
          "F": 22.940892276246522,
          "S": 22.86529640184205,
          "S_over_F": 0.9967047543969008
        },
        {
          "eps": 0.0001,
          "F": 34.963773278498685,
          "S": 39.41139733961879,
          "S_over_F": 1.127206638302257
        },
        {
          "eps": 1e-05,
          "F": 43.74555088167237,
          "S": 57.495235208113435,
          "S_over_F": 1.3143104624201138
        },
        {
          "eps": 1e-06,
          "F": 58.12007501755765,
          "S": 76.2059149595239,
          "S_over_F": 1.3111806021671968
        }
      ]
    },
    {
      "delta_p": 0.001,
      "p": 0.29397391404923295,
      "initial_density": 0.14698695702461487,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.648815864972107,
          "S": 8.335694238214783,
          "S_over_F": 0.7827813292963365
        },
        {
          "eps": 0.001,
          "F": 22.939956813394126,
          "S": 22.86529640184205,
          "S_over_F": 0.996745398774749
        },
        {
          "eps": 0.0001,
          "F": 34.95868348052351,
          "S": 39.41139733961879,
          "S_over_F": 1.1273707535804662
        },
        {
          "eps": 1e-05,
          "F": 43.72875852792678,
          "S": 57.495235208113435,
          "S_over_F": 1.3148151729803828
        },
        {
          "eps": 1e-06,
          "F": 58.08744643112565,
          "S": 76.2059149595239,
          "S_over_F": 1.3119171118992352
        }
      ]
    },
    {
      "delta_p": 0.005,
      "p": 0.29797391404923296,
      "initial_density": 0.14898695702461487,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.648105471441358,
          "S": 8.335694238214783,
          "S_over_F": 0.7828335529330965
        },
        {
          "eps": 0.001,
          "F": 22.93622879538212,
          "S": 22.86529640184205,
          "S_over_F": 0.996907408180618
        },
        {
          "eps": 0.0001,
          "F": 34.93575129449643,
          "S": 39.41139733961879,
          "S_over_F": 1.1281107713240284
        },
        {
          "eps": 1e-05,
          "F": 43.652542192391785,
          "S": 57.495235208113435,
          "S_over_F": 1.317110810058029
        },
        {
          "eps": 1e-06,
          "F": 57.88630836873794,
          "S": 76.2059149595239,
          "S_over_F": 1.316475641771615
        }
      ]
    },
    {
      "delta_p": 0.01,
      "p": 0.30297391404923296,
      "initial_density": 0.1514869570246149,
      "settling_times": [
        {
          "eps": 0.01,
          "F": 10.647188050485733,
          "S": 8.335694238214783,
          "S_over_F": 0.7829010062271327
        },
        {
          "eps": 0.001,
          "F": 23.763722524203892,
          "S": 22.86529640184205,
          "S_over_F": 0.9621933759979407
        },
        {
          "eps": 0.0001,
          "F": 34.90560104928829,
          "S": 39.41139733961879,
          "S_over_F": 1.1290851942061706
        },
        {
          "eps": 1e-05,
          "F": 42.69655270411692,
          "S": 57.495235208113435,
          "S_over_F": 1.3466013428894363
        },
        {
          "eps": 1e-06,
          "F": 57.05818331166331,
          "S": 76.2059149595239,
          "S_over_F": 1.3355825674166983
        }
      ]
    }
  ]
}


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_L10.json <==
{
  "L": 10,
  "kappa": 0.1,
  "steady_density": 0.29226054192826423,
  "reference_density": 0.24370833846833245,
  "reference_Dtr0": 0.762357014864419,
  "reference_density_error": 0.048552203459931775,
  "candidate_count": 52,
  "classical_orbits": 14,
  "removed_mode": {
    "rate": 0.11939628919996269,
    "frequency": 0.0
  },
  "candidates": [
    {
      "weights": [
        {
          "weight": 0.7070260859507671,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.29297391404923295,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.14648695702461648,
      "initial_density_error": 0.14577358490364775,
      "Dtr0": 0.9587639669828424,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.7070260859507671,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.29297391404923295,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.14648695702461648,
      "initial_density_error": 0.14577358490364775,
      "Dtr0": 0.9587639669828424,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.6215181620463313,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.37848183795366874,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4378481837953669,
      "initial_density_error": 0.14558764186710266,
      "Dtr0": 0.9460596772707383,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.498001805406602e-16
    },
    {
      "weights": [
        {
          "weight": 0.6374466721918586,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.3625533278081414,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.4362553327808142,
      "initial_density_error": 0.14399479085254996,
      "Dtr0": 0.9281660145233616,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.6374466721918586,
          "type": "classical_dihedral_orbit",
          "representative": "0010100101",
          "orbit_size": 5
        },
        {
          "weight": 0.3625533278081414,
          "type": "classical_dihedral_orbit",
          "representative": "0101010101",
          "orbit_size": 2
        }
      ],
      "initial_density": 0.4362553327808142,
      "initial_density_error": 0.14399479085254996,
      "Dtr0": 0.9281660145233616,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.6926807246014834,
          "type": "classical_dihedral_orbit",
          "representative": "0000000000",
          "orbit_size": 1
        },
        {
          "weight": 0.3073192753985166,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.15365963769925828,
      "initial_density_error": 0.13860090422900595,
      "Dtr0": 0.9765879792124694,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.0816681711721685e-17
    },
    {
      "weights": [
        {
          "weight": 0.7850880940118788,
          "type": "classical_dihedral_orbit",
          "representative": "0010010101",
          "orbit_size": 10
        },
        {
          "weight": 0.21491190598812127,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4214911905988122,
      "initial_density_error": 0.12923064867054795,
      "Dtr0": 0.9003050899946435,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 2.7755575615628914e-17
    },
    {
      "weights": [
        {
          "weight": 0.7850880940118786,
          "type": "classical_dihedral_orbit",
          "representative": "0010010101",
          "orbit_size": 10
        },
        {
          "weight": 0.21491190598812127,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.4214911905988121,
      "initial_density_error": 0.1292306486705479,
      "Dtr0": 0.9003050899946432,
      "selected_rate": 0.17115764751343293,
      "selected_frequency": 0.008337907867507877,
      "removed_rate": 0.11939628919996269,
      "removed_overlap": 1.734723475976807e-17
    }
  ],
  "chosen": {
    "weights": [
      {
        "weight": 0.7070260859507671,
        "type": "classical_dihedral_orbit",
        "representative": "0000000000",
        "orbit_size": 1
      },
      {
        "weight": 0.29297391404923295,
        "type": "classical_dihedral_orbit",
        "representative": "0101010101",
        "orbit_size": 2
      }
    ],
    "initial_density": 0.14648695702461648,
    "initial_density_error": 0.14577358490364775,
    "Dtr0": 0.9587639669828424,
    "selected_rate": 0.17115764751343293,
    "selected_frequency": 0.008337907867507877,
    "removed_rate": 0.11939628919996269,
    "removed_overlap": 2.7755575615628914e-17,
    "finite_grid_settling_times": [
      {
        "eps": 0.01,
        "F": 10.649093004493158,
        "S": 8.335544934393665,
        "S_over_F": 0.7827469373097464
      },
      {
        "eps": 0.005,
        "F": 12.808828588889794,
        "S": 12.520488975172016,
        "S_over_F": 0.977488994273225
      },
      {
        "eps": 0.001,
        "F": 22.941199805760963,
        "S": 22.865045969430184,
        "S_over_F": 0.996680477177499
      },
      {
        "eps": 0.0001,
        "F": 34.96484321590707,
        "S": 39.41118133189139,
        "S_over_F": 1.127165967498504
      },
      {
        "eps": 1e-05,
        "F": 43.74569008976721,
        "S": 57.49522036152722,
        "S_over_F": 1.3143059406205648
      },
      {
        "eps": 1e-06,
        "F": 58.12056804009644,
        "S": 76.20589292129253,
        "S_over_F": 1.3111691005621164
      }
    ],
    "tail_envelope_bound_at_200_F": 3.0246517313341827e-15,
    "tail_envelope_bound_at_200_S": 3.66012021919373e-13,
    "trace_final_ratio": 0.00016679583233888924,
    "trace_first_cross_bracket": [
      3.5,
      4.0
    ]
  },
  "seconds": 11.312830686569214
}


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_L8.json <==
{
  "L": 8,
  "kappa": 0.1,
  "steady_density": 0.2980682881400789,
  "reference_density": 0.2442862675202252,
  "reference_Dtr0": 0.7389830852793299,
  "reference_density_error": 0.05378202061985371,
  "candidate_count": 52,
  "classical_orbits": 8,
  "removed_mode": {
    "rate": 0.13055949700049618,
    "frequency": -0.018978717800934884
  },
  "candidates": [
    {
      "weights": [
        {
          "weight": 0.6637233643708544,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.002810302935440287,
          "type": "classical_dihedral_orbit",
          "representative": "00100101",
          "orbit_size": 8
        },
        {
          "weight": 0.3334663326937053,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.33371787104035633,
      "initial_density_error": 0.03564958290027742,
      "Dtr0": 0.871733539360523,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 1.7690777709386493e-17
    },
    {
      "weights": [
        {
          "weight": 0.6637233643708544,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.0028103029354403786,
          "type": "classical_dihedral_orbit",
          "representative": "00100101",
          "orbit_size": 8
        },
        {
          "weight": 0.3334663326937052,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.3337178710403563,
      "initial_density_error": 0.035649582900277366,
      "Dtr0": 0.8717335393605231,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 6.93889390390723e-18
    },
    {
      "weights": [
        {
          "weight": 0.0022328446128869325,
          "type": "classical_dihedral_orbit",
          "representative": "00000001",
          "orbit_size": 8
        },
        {
          "weight": 0.6646449337243805,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.33312222166273253,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.3330014498390722,
      "initial_density_error": 0.0349331616989933,
      "Dtr0": 0.8723072683057872,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 1.0971354589302193e-17
    },
    {
      "weights": [
        {
          "weight": 0.005871553428877241,
          "type": "classical_dihedral_orbit",
          "representative": "00000101",
          "orbit_size": 8
        },
        {
          "weight": 0.6623200511803399,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.3318083953907829,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.33295209884769567,
      "initial_density_error": 0.03488381070761676,
      "Dtr0": 0.8686842565397015,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 3.469446951953615e-18
    },
    {
      "weights": [
        {
          "weight": 0.0016508561455211715,
          "type": "classical_dihedral_orbit",
          "representative": "00000000",
          "orbit_size": 1
        },
        {
          "weight": 0.6653473290501933,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.33300181480428553,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.33283773966469105,
      "initial_density_error": 0.03476945152461214,
      "Dtr0": 0.8728893669012774,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 2.9642967751672176e-17
    },
    {
      "weights": [
        {
          "weight": 0.0016508561455213257,
          "type": "classical_dihedral_orbit",
          "representative": "00000000",
          "orbit_size": 1
        },
        {
          "weight": 0.6653473290501933,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.33300181480428537,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.332837739664691,
      "initial_density_error": 0.03476945152461208,
      "Dtr0": 0.872889366901277,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 6.93889390390723e-18
    },
    {
      "weights": [
        {
          "weight": 0.0016508561455213665,
          "type": "classical_dihedral_orbit",
          "representative": "00000000",
          "orbit_size": 1
        },
        {
          "weight": 0.6653473290501932,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.33300181480428537,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.33283773966469093,
      "initial_density_error": 0.03476945152461203,
      "Dtr0": 0.8728893669012773,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 1.0971354589302193e-17
    },
    {
      "weights": [
        {
          "weight": 0.0016508561455213665,
          "type": "classical_dihedral_orbit",
          "representative": "00000000",
          "orbit_size": 1
        },
        {
          "weight": 0.6653473290501932,
          "type": "classical_dihedral_orbit",
          "representative": "00010001",
          "orbit_size": 4
        },
        {
          "weight": 0.33300181480428537,
          "type": "Z2cat"
        }
      ],
      "initial_density": 0.33283773966469093,
      "initial_density_error": 0.03476945152461203,
      "Dtr0": 0.8728893669012773,
      "selected_rate": 0.14199182635556057,
      "selected_frequency": -1.083620909182614,
      "removed_rate": 0.13055949700049618,
      "removed_overlap": 1.0971354589302193e-17
    }
  ],
  "chosen": {
    "weights": [
      {
        "weight": 0.6637233643708544,
        "type": "classical_dihedral_orbit",
        "representative": "00010001",
        "orbit_size": 4
      },
      {
        "weight": 0.002810302935440287,
        "type": "classical_dihedral_orbit",
        "representative": "00100101",
        "orbit_size": 8
      },
      {
        "weight": 0.3334663326937053,
        "type": "Z2cat"
      }
    ],
    "initial_density": 0.33371787104035633,
    "initial_density_error": 0.03564958290027742,
    "Dtr0": 0.871733539360523,
    "selected_rate": 0.14199182635556057,
    "selected_frequency": -1.083620909182614,
    "removed_rate": 0.13055949700049618,
    "removed_overlap": 1.7690777709386493e-17,
    "finite_grid_settling_times": [
      {
        "eps": 0.01,
        "F": 9.549462941814982,
        "S": 9.91421786997333,
        "S_over_F": 1.0381963813442499
      },
      {
        "eps": 0.005,
        "F": 17.881133894983925,
        "S": 14.866114299467013,
        "S_over_F": 0.8313854360006389
      },
      {
        "eps": 0.001,
        "F": 27.42654166652661,
        "S": 25.737778666611014,
        "S_over_F": 0.9384259590418326
      },
      {
        "eps": 0.0001,
        "F": 42.796306327607404,
        "S": 42.79449416160077,
        "S_over_F": 0.9999576560184245
      },
      {
        "eps": 1e-05,
        "F": 56.77975484421592,
        "S": 59.26137552675907,
        "S_over_F": 1.0437060830810534
      },
      {
        "eps": 1e-06,
        "F": 74.81988761895296,
        "S": 75.45752825792646,
        "S_over_F": 1.0085223415760916
      }
    ],
    "tail_envelope_bound_at_200_F": 1.2981383829241687e-14,
    "tail_envelope_bound_at_200_S": 1.047490351619526e-13,
    "trace_final_ratio": 0.0013263529329443,
    "trace_first_cross_bracket": [
      1.5,
      2.0
    ]
  },
  "seconds": 1.738063097000122
}


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_density_L10.csv <==
t,n_F,n_Gibbs_beta1
0.000000000000000000e+00,1.464869570246148667e-01,2.437083384683322307e-01
5.000000000000000278e-02,1.513691219489293194e-01,2.454820953946719175e-01
1.000000000000000056e-01,1.588048271521925459e-01,2.472071861835606343e-01
1.500000000000000222e-01,1.685227646958042946e-01,2.488578588993614615e-01
2.000000000000000111e-01,1.801824503171764458e-01,2.504106333228403591e-01
2.500000000000000000e-01,1.933907825526798296e-01,2.518448431396025922e-01
3.000000000000000444e-01,2.077202753247887335e-01,2.531430801329560554e-01
3.500000000000000333e-01,2.227278482256973002e-01,2.542915304981773206e-01
4.000000000000000222e-01,2.379731023656923572e-01,2.552801977186463511e-01
4.500000000000000111e-01,2.530351282928002821e-01,2.561030107136862410e-01
5.000000000000000000e-01,2.675270693809220779e-01,2.567578199942461281e-01
5.500000000000000444e-01,2.811078788816879781e-01,2.572462881857228156e-01
6.000000000000000888e-01,2.934909401182692612e-01,2.575736843723792080e-01
6.500000000000000222e-01,3.044494468697653833e-01,2.577485941987832652e-01
7.000000000000000666e-01,3.138186477045916689e-01,2.577825594835462253e-01
7.500000000000000000e-01,3.214952309676810671e-01,2.576896622499097456e-01
8.000000000000000444e-01,3.274342581795350871e-01,2.574860685804439830e-01
8.500000000000000888e-01,3.316441393304500052e-01,2.571895476113654211e-01
9.000000000000000222e-01,3.341801846593125958e-01,2.568189803694775897e-01
9.500000000000000666e-01,3.351372679894933926e-01,2.563938721100084694e-01
1.000000000000000000e+00,3.346421028506348927e-01,2.559338804331809936e-01
1.050000000000000044e+00,3.328455720693865860e-01,2.554583698394982116e-01
1.100000000000000089e+00,3.299154723721606230e-01,2.549860016229729687e-01
1.150000000000000133e+00,3.260299457394312816e-01,2.545343661842746630e-01
1.200000000000000178e+00,3.213717760789739919e-01,2.541196630469284012e-01
1.250000000000000000e+00,3.161236396261809523e-01,2.537564321407096979e-01
1.300000000000000044e+00,3.104643156600374598e-01,2.534573383241738864e-01
1.350000000000000089e+00,3.045657948587092156e-01,2.532330096854251700e-01
1.400000000000000133e+00,2.985911689914912404e-01,2.530919289058988220e-01
1.450000000000000178e+00,2.926931495858644539e-01,2.530403759034315359e-01
1.500000000000000000e+00,2.870130454737160330e-01,2.530824190858053657e-01
1.550000000000000044e+00,2.816800292602527622e-01,2.532199518344094846e-01
1.600000000000000089e+00,2.768105391231686641e-01,2.534527702847244046e-01
1.650000000000000133e+00,2.725076921547184283e-01,2.537786880581928139e-01
1.700000000000000178e+00,2.688606249503038836e-01,2.541936833099729398e-01
1.750000000000000000e+00,2.659437218718121998e-01,2.546920732710356572e-01
1.800000000000000044e+00,2.638157366041275487e-01,2.552667113648591224e-01
1.850000000000000089e+00,2.625188536497108371e-01,2.559092019549661923e-01
1.900000000000000133e+00,2.620777692517926027e-01,2.566101278190053847e-01
1.950000000000000178e+00,2.624988929200777754e-01,2.573592855401231061e-01
2.000000000000000000e+00,2.637697796140061057e-01,2.581459241516905756e-01
2.050000000000000266e+00,2.658588985555075945e-01,2.589589825637291787e-01
2.100000000000000089e+00,2.687158288534980954e-01,2.597873215367137445e-01
2.149999999999999911e+00,2.722719470599812563e-01,2.606199462496381902e-01
2.200000000000000178e+00,2.764416406656665104e-01,2.614462158331777308e-01
2.250000000000000000e+00,2.811240479293858341e-01,2.622560366038822477e-01
2.300000000000000266e+00,2.862052917281414643e-01,2.630400361390469177e-01
2.350000000000000089e+00,2.915611461879740185e-01,2.637897157704685580e-01
2.400000000000000355e+00,2.970600517835035315e-01,2.644975795435551280e-01
2.450000000000000178e+00,3.025663785315368393e-01,2.651572381796605815e-01
2.500000000000000000e+00,3.079438281194218918e-01,2.657634870862353171e-01
2.550000000000000266e+00,3.130588638295189741e-01,2.663123579725252266e-01
2.600000000000000089e+00,3.177840609534365313e-01,2.668011441384851024e-01
2.650000000000000355e+00,3.220012787576257418e-01,2.672284000012727923e-01
2.700000000000000178e+00,3.256045666236148661e-01,2.675939158971379350e-01
2.750000000000000000e+00,3.285027304968769490e-01,2.678986696370687648e-01
2.800000000000000266e+00,3.306215001890148719e-01,2.681447566933016780e-01
2.850000000000000089e+00,3.319052525735026182e-01,2.683353012428424389e-01
2.900000000000000355e+00,3.323182597080093781e-01,2.684743505868987801e-01
2.950000000000000178e+00,3.318454440154608442e-01,2.685667556964161373e-01
3.000000000000000000e+00,3.304926346306469309e-01,2.686180408001668241e-01
3.050000000000000266e+00,3.282863297681875570e-01,2.686342650311085989e-01
3.100000000000000089e+00,3.252729794995677381e-01,2.686218791787089444e-01
3.150000000000000355e+00,3.215178117474691288e-01,2.685875805609587719e-01
3.200000000000000178e+00,3.171032318054360921e-01,2.685381689328236732e-01
3.250000000000000000e+00,3.121268325254423770e-01,2.684804061923950491e-01
3.300000000000000266e+00,3.066990587717878247e-01,2.684208824379663572e-01
3.350000000000000089e+00,3.009405760865046520e-01,2.683658906760035823e-01
3.400000000000000355e+00,2.949793999429051183e-01,2.683213121900357989e-01
3.450000000000000178e+00,2.889478485372969918e-01,2.682925142633931781e-01
3.500000000000000000e+00,2.829793886532104841e-01,2.682842616147223525e-01
3.550000000000000266e+00,2.772054503775106538e-01,2.683006425649167026e-01
3.600000000000000089e+00,2.717522917840244912e-01,2.683450106180557682e-01
3.650000000000000355e+00,2.667379983761187234e-01,2.684199418171244744e-01
3.700000000000000178e+00,2.622697032368013215e-01,2.685272079365672582e-01
3.750000000000000000e+00,2.584411116180225787e-01,2.686677653054114767e-01
3.800000000000000266e+00,2.553304073897224025e-01,2.688417588219798038e-01
3.850000000000000089e+00,2.529986079173361935e-01,2.690485405268963071e-01
3.900000000000000355e+00,2.514884184958387503e-01,2.692867019453065724e-01
3.950000000000000178e+00,2.508236178778331382e-01,2.695541192894607696e-01
4.000000000000000000e+00,2.510089836519049378e-01,2.698480105240260163e-01
4.049999999999999822e+00,2.520307416991280913e-01,2.701650032315979222e-01
4.100000000000000533e+00,2.538574994990703271e-01,2.705012121662778157e-01
4.150000000000000355e+00,2.564416006901709677e-01,2.708523253395338504e-01
4.200000000000000178e+00,2.597208200074675455e-01,2.712136974356799679e-01
4.250000000000000000e+00,2.636203052521686740e-01,2.715804492960106620e-01
4.299999999999999822e+00,2.680546675294640524e-01,2.719475721346544805e-01
4.350000000000000533e+00,2.729301231922565130e-01,2.723100350519205293e-01
4.400000000000000355e+00,2.781466005528260843e-01,2.726628942919065990e-01
4.450000000000000178e+00,2.835997405080989409e-01,2.730014025535476008e-01
4.500000000000000000e+00,2.891827411320241903e-01,2.733211165148782817e-01
4.549999999999999822e+00,2.947880198945621033e-01,2.736180005792290815e-01
4.600000000000000533e+00,3.003086910933585041e-01,2.738885247124501210e-01
4.650000000000000355e+00,3.056398779657627518e-01,2.741297541273111094e-01
4.700000000000000178e+00,3.106798966833664855e-01,2.743394285014069123e-01
4.750000000000000000e+00,3.153313613871753240e-01,2.745160284047582500e-01
4.800000000000000711e+00,3.195022645776157688e-01,2.746588266782641896e-01
4.850000000000000533e+00,3.231070851804268007e-01,2.747679226573358502e-01
4.900000000000000355e+00,3.260679677752233996e-01,2.748442573859897209e-01
4.950000000000000178e+00,3.283160016862990416e-01,2.748896083204004914e-01
5.000000000000000000e+00,3.297926092423348332e-01,2.749065624769768124e-01
5.050000000000000711e+00,3.304510301773543879e-01,2.748984675319404714e-01
5.100000000000000533e+00,3.302578657074328738e-01,2.748693610143611576e-01
5.150000000000000355e+00,3.291946231580012427e-01,2.748238784335613749e-01
5.200000000000000178e+00,3.272591819516297296e-01,2.747671419199095855e-01
5.250000000000000000e+00,3.244670859598751678e-01,2.747046317055037434e-01
5.300000000000000711e+00,3.208525571157395673e-01,2.746420434946837963e-01
5.350000000000000533e+00,3.164691219310768466e-01,2.745851354382294884e-01
5.400000000000000355e+00,3.113897469767683002e-01,2.745395689938621708e-01
5.450000000000000178e+00,3.057063918673097458e-01,2.745107483955315231e-01
5.500000000000000000e+00,2.995289087816782603e-01,2.745036637352226139e-01
5.550000000000000711e+00,2.929832454603116809e-01,2.745227427599996606e-01
5.600000000000000533e+00,2.862089427920077589e-01,2.745717163879247691e-01
5.650000000000000355e+00,2.793559568240063240e-01,2.746535026428439941e-01
5.700000000000000178e+00,2.725808760455759594e-01,2.747701132035347271e-01
5.750000000000000000e+00,2.660426454342489921e-01,2.749225860716000280e-01
5.800000000000000711e+00,2.598979460724168966e-01,2.751109470092093501e-01
5.850000000000000533e+00,2.542964101507206864e-01,2.753342014159431694e-01
5.900000000000000355e+00,2.493758730967470527e-01,2.755903572447613303e-01
5.950000000000000178e+00,2.452578751157121206e-01,2.758764784470372766e-01
6.000000000000000000e+00,2.420436220678200967e-01,2.761887673350637007e-01
6.050000000000000711e+00,2.398105997608953599e-01,2.765226732068774007e-01
6.100000000000000533e+00,2.386100069241516575e-01,2.768730236393889821e-01
6.150000000000000355e+00,2.384651319809277248e-01,2.772341740629790663e-01
6.200000000000000178e+00,2.393707499041643760e-01,2.776001706176647321e-01
6.250000000000000000e+00,2.412935613745995356e-01,2.779649208819849338e-01
6.300000000000000711e+00,2.441736411247382166e-01,2.783223668747006885e-01
6.350000000000000533e+00,2.479268098293447853e-01,2.786666547590658793e-01
6.400000000000000355e+00,2.524477980250900977e-01,2.789922959218403831e-01
6.450000000000000178e+00,2.576140345161957446e-01,2.792943145365195390e-01
6.500000000000000000e+00,2.632898678418009175e-01,2.795683773261211646e-01
6.550000000000000711e+00,2.693310188288666196e-01,2.798109019823425969e-01
6.600000000000000533e+00,2.755890650387670671e-01,2.800191415375470338e-01
6.650000000000000355e+00,2.819157729217284802e-01,2.801912428841977221e-01
6.700000000000000178e+00,2.881671186539361829e-01,2.803262785533560675e-01
6.750000000000000000e+00,2.942068711846420603e-01,2.804242517620628705e-01
6.800000000000000711e+00,2.999096478155605650e-01,2.804860755849650222e-01
6.850000000000000533e+00,3.051633904599770353e-01,2.805135278697215573e-01
6.900000000000000355e+00,3.098712466105712493e-01,2.805091841758987625e-01
6.950000000000000178e+00,3.139528704968314599e-01,2.804763315571887627e-01
7.000000000000000000e+00,3.173451851124793333e-01,2.804188664174734891e-01
7.050000000000000711e+00,3.200026636740679331e-01,2.803411799494449075e-01
7.100000000000000533e+00,3.218971993336818826e-01,2.802480348128534859e-01
7.150000000000000355e+00,3.230176350143763586e-01,2.801444367355227505e-01
7.200000000000000178e+00,3.233690220519362390e-01,2.800355046354252031e-01
7.250000000000000000e+00,3.229716683195249516e-01,2.799263426805589372e-01
7.300000000000000711e+00,3.218600253377599807e-01,2.798219174410134791e-01
7.350000000000000533e+00,3.200814512557816349e-01,2.797269429611517477e-01
7.400000000000000355e+00,3.176948741606611115e-01,2.796457762058515151e-01
7.450000000000000178e+00,3.147693693379443047e-01,2.795823249290245727e-01
7.500000000000000000e+00,3.113826559435129426e-01,2.795399695896268466e-01
7.550000000000000711e+00,3.076195137459554751e-01,2.795215005128666719e-01
7.600000000000000533e+00,3.035701194367115274e-01,2.795290710732017958e-01
7.650000000000000355e+00,2.993283043596204340e-01,2.795641672699655245e-01
7.700000000000000178e+00,2.949897409026584483e-01,2.796275936831709719e-01
7.750000000000000000e+00,2.906500724551807635e-01,2.797194754415973095e-01
7.800000000000000711e+00,2.864030107961295646e-01,2.798392755115451935e-01
7.850000000000000533e+00,2.823384339728060022e-01,2.799858263252688606e-01
7.900000000000000355e+00,2.785405260861295029e-01,2.801573745146775929e-01
7.950000000000000178e+00,2.750860069436963928e-01,2.803516372992936878e-01
8.000000000000000000e+00,2.720425034843644840e-01,2.805658688979966175e-01
8.050000000000000711e+00,2.694671156719994354e-01,2.807969351917640743e-01
8.099999999999999645e+00,2.674052269434703533e-01,2.810413947592458883e-01
8.150000000000000355e+00,2.658896033203047571e-01,2.812955843383194154e-01
8.200000000000001066e+00,2.649398162849142535e-01,2.815557067344776065e-01
8.250000000000000000e+00,2.645620130580585982e-01,2.818179192007097544e-01
8.300000000000000711e+00,2.647490447569376126e-01,2.820784203530917189e-01
8.349999999999999645e+00,2.654809489361430463e-01,2.823335337611390106e-01
8.400000000000000355e+00,2.667257691196231462e-01,2.825797864613540655e-01
8.450000000000001066e+00,2.684406809760763180e-01,2.828139807852022569e-01
8.500000000000000000e+00,2.705733835139932930e-01,2.830332580673007303e-01
8.550000000000000711e+00,2.730637046536836809e-01,2.832351530035278064e-01
8.599999999999999645e+00,2.758453641575042137e-01,2.834176376588568580e-01
8.650000000000000355e+00,2.788478333512190988e-01,2.835791543768538814e-01
8.700000000000001066e+00,2.819982303441334048e-01,2.837186371118763373e-01
8.750000000000000000e+00,2.852231913834909482e-01,2.838355209850482175e-01
8.800000000000000711e+00,2.884506632583332397e-01,2.839297401492379413e-01
8.849999999999999645e+00,2.916115679040476305e-01,2.840017143290478052e-01
8.900000000000000355e+00,2.946412980973397433e-01,2.840523246713757555e-01
8.950000000000001066e+00,2.974810118919319346e-01,2.840828797925004645e-01
9.000000000000000000e+00,3.000787027471499280e-01,2.840950731312077981e-01
9.050000000000000711e+00,3.023900316843199376e-01,2.840909329072265899e-01
9.099999999999999645e+00,3.043789168461623063e-01,2.840727661341950205e-01
9.150000000000000355e+00,3.060178841595480037e-01,2.840430982419083761e-01
9.200000000000001066e+00,3.072881901026398577e-01,2.840046099207075292e-01
9.250000000000000000e+00,3.081797336185311265e-01,2.839600728103772176e-01
9.300000000000000711e+00,3.086907788478742698e-01,2.839122856175678722e-01
9.349999999999999645e+00,3.088275135119091797e-01,2.838640121621823775e-01
9.400000000000000355e+00,3.086034694959932656e-01,2.838179227288160078e-01
9.450000000000001066e+00,3.080388325805013539e-01,2.837765399402151223e-01
9.500000000000000000e+00,3.071596675338438276e-01,2.837421901831166382e-01
9.550000000000000711e+00,3.059970831694893700e-01,2.837169614109187887e-01
9.600000000000001421e+00,3.045863597532452727e-01,2.837026679310787891e-01
9.650000000000000355e+00,3.029660586080634710e-01,2.837008225666139971e-01
9.700000000000001066e+00,3.011771311543223195e-01,2.837126163688892255e-01
9.750000000000000000e+00,2.992620421468245029e-01,2.837389058604799508e-01
9.800000000000000711e+00,2.972639196622713920e-01,2.837802076086216596e-01
9.850000000000001421e+00,2.952257425165487059e-01,2.838366997764785182e-01
9.900000000000000355e+00,2.931895742447268027e-01,2.839082301744523806e-01
9.950000000000001066e+00,2.911958514978573165e-01,2.839943302385649071e-01
1.000000000000000000e+01,2.892827336045091235e-01,2.840942342974600021e-01
1.005000000000000071e+01,2.874855190064359300e-01,2.842069034520808835e-01
1.010000000000000142e+01,2.858361332156498791e-01,2.843310533795144202e-01
1.015000000000000036e+01,2.843626917967870815e-01,2.844651853807038111e-01
1.020000000000000107e+01,2.830891406418672984e-01,2.846076200158018654e-01
1.025000000000000000e+01,2.820349745102438410e-01,2.847565327055861517e-01
1.030000000000000071e+01,2.812150335314391181e-01,2.849099907173025525e-01
1.035000000000000142e+01,2.806393762146121573e-01,2.850659909936296144e-01
1.040000000000000036e+01,2.803132265817084301e-01,2.852224983199603825e-01
1.045000000000000107e+01,2.802369924293471870e-01,2.853774833546358636e-01
1.050000000000000000e+01,2.804063514755729125e-01,2.855289600670808392e-01
1.055000000000000071e+01,2.808124022566506062e-01,2.856750221391938238e-01
1.060000000000000142e+01,2.814418770420300531e-01,2.858138778863557050e-01
1.065000000000000036e+01,2.822774146136693973e-01,2.859438832477842474e-01
1.070000000000000107e+01,2.832978913495883821e-01,2.860635723844955347e-01
1.075000000000000000e+01,2.844788094818317958e-01,2.861716854104874863e-01
1.080000000000000071e+01,2.857927414930714893e-01,2.862671927731543220e-01
1.085000000000000142e+01,2.872098292327355251e-01,2.863493157967972325e-01
1.090000000000000036e+01,2.886983353855594459e-01,2.864175429127588379e-01
1.095000000000000107e+01,2.902252433943899868e-01,2.864716411250448624e-01
1.100000000000000000e+01,2.917568998813144243e-01,2.865116623044485777e-01
1.105000000000000071e+01,2.932596911540273910e-01,2.865379439692792296e-01
1.110000000000000142e+01,2.947007427130810542e-01,2.865511042977226253e-01
1.115000000000000036e+01,2.960486280138838189e-01,2.865520312252048951e-01
1.120000000000000107e+01,2.972740703231935289e-01,2.865418656080675475e-01
1.125000000000000000e+01,2.983506195718645948e-01,2.865219785792185170e-01
1.130000000000000071e+01,2.992552848407399324e-01,2.864939433777818345e-01
1.135000000000000142e+01,2.999691026733870003e-01,2.864595020976431483e-01
1.140000000000000036e+01,3.004776218776082919e-01,2.864205279628893042e-01
1.145000000000000107e+01,3.007712868844346077e-01,2.863789838946596000e-01
1.150000000000000000e+01,3.008457040456941067e-01,2.863368782768744847e-01
1.155000000000000071e+01,3.007017783834005087e-01,2.862962189508794775e-01
1.160000000000000142e+01,3.003457121275778796e-01,2.862589665649463155e-01
1.165000000000000036e+01,2.997888607337765854e-01,2.862269884683937282e-01
1.170000000000000107e+01,2.990474467767845201e-01,2.862020143675700901e-01
1.175000000000000000e+01,2.981421369808460731e-01,2.861855949492369544e-01
1.180000000000000071e+01,2.970974924728214117e-01,2.861790646247573955e-01
1.185000000000000142e+01,2.959413069383253769e-01,2.861835094563834891e-01
1.190000000000000036e+01,2.947038515329993835e-01,2.861997411970331751e-01
1.195000000000000107e+01,2.934170489729898135e-01,2.862282782110800450e-01
1.200000000000000000e+01,2.921136020370816433e-01,2.862693338512058427e-01
1.205000000000000071e+01,2.908261036163140578e-01,2.863228126519037353e-01
1.210000000000000142e+01,2.895861563336482036e-01,2.863883144713951778e-01
1.215000000000000036e+01,2.884235295535432786e-01,2.864651464787860147e-01
1.220000000000000107e+01,2.873653802840763771e-01,2.865523426507670113e-01
1.225000000000000000e+01,2.864355620727973006e-01,2.866486902204642417e-01
1.230000000000000071e+01,2.856540426020463541e-01,2.867527623180683993e-01
1.235000000000000142e+01,2.850364464503335471e-01,2.868629558656832224e-01
1.240000000000000036e+01,2.845937346088365238e-01,2.869775336433515456e-01
1.245000000000000107e+01,2.843320270754363666e-01,2.870946693339948563e-01
1.250000000000000000e+01,2.842525694701155126e-01,2.872124942850630136e-01
1.255000000000000071e+01,2.843518394098337176e-01,2.873291446954605033e-01
1.260000000000000142e+01,2.846217836185334082e-01,2.874428079476279985e-01
1.265000000000000036e+01,2.850501726627155952e-01,2.875517668548409067e-01
1.270000000000000107e+01,2.856210569737588356e-01,2.876544406798097198e-01
1.275000000000000000e+01,2.863153055542890235e-01,2.877494218983602248e-01
1.280000000000000071e+01,2.871112075005493036e-01,2.878355078262482269e-01
1.285000000000000142e+01,2.879851161631674095e-01,2.879117263923183234e-01
1.290000000000000036e+01,2.889121163046211582e-01,2.879773555211652125e-01
1.295000000000000107e+01,2.898666958298404817e-01,2.880319357770217414e-01
1.300000000000000000e+01,2.908234053703634969e-01,2.880752761117439942e-01
1.305000000000000071e+01,2.917574909849482423e-01,2.881074527477839320e-01
1.310000000000000142e+01,2.926454873045374327e-01,2.881288014067524550e-01
1.315000000000000036e+01,2.934657604321466162e-01,2.881399032610157396e-01
1.320000000000000107e+01,2.941989916901132651e-01,2.881415651358922303e-01
1.325000000000000000e+01,2.948285948252421518e-01,2.881347946203268173e-01
1.330000000000000071e+01,2.953410605314348292e-01,2.881207708520776567e-01
1.335000000000000142e+01,2.957262231771768946e-01,2.881008118278612917e-01
1.340000000000000036e+01,2.959774455218137090e-01,2.880763391486635405e-01
1.345000000000000107e+01,2.960917180866340370e-01,2.880488411452816200e-01
1.350000000000000000e+01,2.960696708395371690e-01,2.880198353394549105e-01
1.355000000000000071e+01,2.959154960698438530e-01,2.879908311825220002e-01
1.360000000000000142e+01,2.956367828584848811e-01,2.879632939777415634e-01
1.365000000000000036e+01,2.952442654313692239e-01,2.879386108359636154e-01
1.370000000000000107e+01,2.947514899108591435e-01,2.879180594393315196e-01
1.375000000000000000e+01,2.941744064868697661e-01,2.879027802965251626e-01
1.380000000000000071e+01,2.935308966972062783e-01,2.878937530683703394e-01
1.385000000000000142e+01,2.928402481746838482e-01,2.878917774272863328e-01
1.390000000000000036e+01,2.921225916952792101e-01,2.878974587910133054e-01
1.395000000000000107e+01,2.913983174448525615e-01,2.879111991434324391e-01
1.400000000000000000e+01,2.906874889186523703e-01,2.879331930261672112e-01
1.405000000000000071e+01,2.900092736137682703e-01,2.879634286570854629e-01
1.410000000000000142e+01,2.893814095527018071e-01,2.880016940087709032e-01
1.415000000000000036e+01,2.888197256296535231e-01,2.880475875642612982e-01
1.420000000000000107e+01,2.883377318120279309e-01,2.881005333614140018e-01
1.425000000000000000e+01,2.879462924403012880e-01,2.881597998433983454e-01
1.430000000000000071e+01,2.876533923970816531e-01,2.882245219529539493e-01
1.435000000000000142e+01,2.874640019617435427e-01,2.882937258437320294e-01
1.440000000000000036e+01,2.873800419682328022e-01,2.883663555344128659e-01
1.445000000000000107e+01,2.874004466952305714e-01,2.884413008010976442e-01
1.450000000000000000e+01,2.875213179901341398e-01,2.885174255910452623e-01
1.455000000000000071e+01,2.877361606865685428e-01,2.885935962460862703e-01
1.460000000000000142e+01,2.880361866020175743e-01,2.886687088465211271e-01
1.465000000000000036e+01,2.884106724244828723e-01,2.887417150251647135e-01
1.470000000000000107e+01,2.888473556784236229e-01,2.888116456552280442e-01
1.475000000000000000e+01,2.893328526996678529e-01,2.888776318834090362e-01
1.480000000000000071e+01,2.898530830857912743e-01,2.889389230590841962e-01
1.485000000000000142e+01,2.903936863118771194e-01,2.889949011997468009e-01
1.490000000000000036e+01,2.909404179643760302e-01,2.890450917295268596e-01
1.495000000000000107e+01,2.914795151798324491e-01,2.890891703292272075e-01
1.500000000000000000e+01,2.919980232073395854e-01,2.891269658401844356e-01
1.505000000000000071e+01,2.924840773800071458e-01,2.891584592676741949e-01
1.510000000000000142e+01,2.929271370390665874e-01,2.891837790297777655e-01
1.515000000000000036e+01,2.933181699917631891e-01,2.892031926919124696e-01
1.520000000000000107e+01,2.936497878223096047e-01,2.892170955130377030e-01
1.525000000000000000e+01,2.939163337701993228e-01,2.892259962045292121e-01
1.530000000000000071e+01,2.941139259308803156e-01,2.892305003648175665e-01
1.535000000000000142e+01,2.942404592365477911e-01,2.892312921004447923e-01
1.540000000000000036e+01,2.942955700773738359e-01,2.892291143759846417e-01
1.545000000000000107e+01,2.942805675780796326e-01,2.892247486505935550e-01
1.550000000000000000e+01,2.941983355114534127e-01,2.892189943576544131e-01
1.555000000000000071e+01,2.940532086712612792e-01,2.892126487664527512e-01
1.560000000000000142e+01,2.938508273010976835e-01,2.892064877320691396e-01
1.565000000000000036e+01,2.935979729355904788e-01,2.892012477931769632e-01
1.570000000000000107e+01,2.933023887992360912e-01,2.891976100191887555e-01
1.575000000000000000e+01,2.929725877582494142e-01,2.891961859405551283e-01
1.580000000000000071e+01,2.926176507524594350e-01,2.891975058216457728e-01
1.585000000000000142e+01,2.922470186554392280e-01,2.892020094573539701e-01
1.590000000000000036e+01,2.918702806175783038e-01,2.892100395952323377e-01
1.595000000000000107e+01,2.914969621231602304e-01,2.892218380073700024e-01
1.600000000000000000e+01,2.911363162131525573e-01,2.892375441629447264e-01
1.605000000000000071e+01,2.907971215567711765e-01,2.892571963856868100e-01
1.610000000000000142e+01,2.904874912580094337e-01,2.892807353222406896e-01
1.615000000000000213e+01,2.902146964171619103e-01,2.893080094989908813e-01
1.619999999999999929e+01,2.899850084923902283e-01,2.893387827072138596e-01
1.625000000000000000e+01,2.898035643883605794e-01,2.893727429297780485e-01
1.630000000000000071e+01,2.896742579126181938e-01,2.894095125069012786e-01
1.635000000000000142e+01,2.895996607722138294e-01,2.894486592330768326e-01
1.640000000000000213e+01,2.895809756336636953e-01,2.894897080812018353e-01
1.644999999999999929e+01,2.896180229538548589e-01,2.895321532618850280e-01
1.650000000000000000e+01,2.897092623374806775e-01,2.895754703443581546e-01
1.655000000000000071e+01,2.898518481298031912e-01,2.896191281887540159e-01
1.660000000000000142e+01,2.900417178630576576e-01,2.896626004661224107e-01
1.665000000000000213e+01,2.902737110969788592e-01,2.897053765708929030e-01
1.669999999999999929e+01,2.905417151859483460e-01,2.897469717592042748e-01
1.675000000000000000e+01,2.908388336207414770e-01,2.897869363744622340e-01
1.680000000000000071e+01,2.911575718777670296e-01,2.898248640478027771e-01
1.685000000000000142e+01,2.914900351981455917e-01,2.898603987852574337e-01
1.690000000000000213e+01,2.918281324350392447e-01,2.898932408750676815e-01
1.694999999999999929e+01,2.921637800583727351e-01,2.899231515677697102e-01
1.700000000000000000e+01,2.924891005857285786e-01,2.899499564985977829e-01
1.705000000000000071e+01,2.927966100984686904e-01,2.899735478368458130e-01
1.710000000000000142e+01,2.930793900743081659e-01,2.899938851606073675e-01
1.715000000000000213e+01,2.933312394851431693e-01,2.900109950683715243e-01
1.719999999999999929e+01,2.935468039305378363e-01,2.900249695518587467e-01
1.725000000000000000e+01,2.937216794595805536e-01,2.900359631677468797e-01
1.730000000000000071e+01,2.938524896341989101e-01,2.900441890599446126e-01
1.735000000000000142e+01,2.939369352658632306e-01,2.900499138990562109e-01
1.740000000000000213e+01,2.939738170801018402e-01,2.900534518216841828e-01
1.744999999999999929e+01,2.939630323006987012e-01,2.900551574690964363e-01
1.750000000000000000e+01,2.939055467760974816e-01,2.900554182422017124e-01
1.755000000000000071e+01,2.938033447799133224e-01,2.900546459072212979e-01
1.760000000000000142e+01,2.936593589983947372e-01,2.900532677032707229e-01
1.765000000000000213e+01,2.934773834699309636e-01,2.900517171185194587e-01
1.769999999999999929e+01,2.932619723713689175e-01,2.900504245148709526e-01
1.775000000000000000e+01,2.930183275645876217e-01,2.900498077913938877e-01
1.780000000000000071e+01,2.927521777405593939e-01,2.900502632832741567e-01
1.785000000000000142e+01,2.924696518464335315e-01,2.900521570951775652e-01
1.790000000000000213e+01,2.921771492755072530e-01,2.900558170650958667e-01
1.794999999999999929e+01,2.918812090625609312e-01,2.900615255466407749e-01
1.800000000000000000e+01,2.915883800796352232e-01,2.900695131842119801e-01
1.805000000000000071e+01,2.913050939897867120e-01,2.900799538365711472e-01
1.810000000000000142e+01,2.910375425055530263e-01,2.900929607804078048e-01
1.815000000000000213e+01,2.907915603276993721e-01,2.901085842970060336e-01
1.819999999999999929e+01,2.905725150164434334e-01,2.901268107128281426e-01
1.825000000000000000e+01,2.903852049747087660e-01,2.901475629296279557e-01
1.830000000000000071e+01,2.902337666985340681e-01,2.901707024426050108e-01
1.835000000000000142e+01,2.901215924658365197e-01,2.901960328072519246e-01
1.840000000000000213e+01,2.900512596787955255e-01,2.902233044780873628e-01
1.844999999999999929e+01,2.900244731307507484e-01,2.902522209065898640e-01
1.850000000000000000e+01,2.900420215164571935e-01,2.902824457524689206e-01
1.855000000000000071e+01,2.901037495241120534e-01,2.903136110329691544e-01
1.860000000000000142e+01,2.902085468181627159e-01,2.903453260101080402e-01
1.865000000000000213e+01,2.903543551246361432e-01,2.903771865963406529e-01
1.869999999999999929e+01,2.905381944500562974e-01,2.904087850456937292e-01
1.875000000000000000e+01,2.907562091902090584e-01,2.904397196902772094e-01
1.880000000000000071e+01,2.910037345114378504e-01,2.904696044814275013e-01
1.885000000000000142e+01,2.912753829171662034e-01,2.904980781005166435e-01
1.890000000000000213e+01,2.915651503557706303e-01,2.905248124164442891e-01
1.894999999999999929e+01,2.918665406000717777e-01,2.905495200845955028e-01
1.900000000000000000e+01,2.921727059577830521e-01,2.905719611050340823e-01
1.905000000000000071e+01,2.924766016863214468e-01,2.905919481852059505e-01
1.910000000000000142e+01,2.927711508188277079e-01,2.906093507836453038e-01
1.915000000000000213e+01,2.930494154978199872e-01,2.906240977452320129e-01
1.920000000000000284e+01,2.933047703955731222e-01,2.906361784745112864e-01
1.925000000000000000e+01,2.935310734109012332e-01,2.906456426305090712e-01
1.930000000000000071e+01,2.937228286009378464e-01,2.906525983634092314e-01
1.935000000000000142e+01,2.938753362577088968e-01,2.906572091494824539e-01
1.940000000000000213e+01,2.939848251884892849e-01,2.906596893148906680e-01
1.945000000000000284e+01,2.940485626123620078e-01,2.906602983706185750e-01
1.950000000000000000e+01,2.940649376390597203e-01,2.906593343090659864e-01
1.955000000000000071e+01,2.940335150357170080e-01,2.906571260371170196e-01
1.960000000000000142e+01,2.939550568883232962e-01,2.906540251402386366e-01
1.965000000000000213e+01,2.938315107942993110e-01,2.906503971869038305e-01
1.970000000000000284e+01,2.936659643401661191e-01,2.906466127920735998e-01
1.975000000000000000e+01,2.934625667777294722e-01,2.906430386623977125e-01
1.980000000000000071e+01,2.932264199642720115e-01,2.906400288441572388e-01
1.985000000000000142e+01,2.929634417267966695e-01,2.906379163878252680e-01
1.990000000000000213e+01,2.926802057988633354e-01,2.906370056306861738e-01
1.995000000000000284e+01,2.923837633165296546e-01,2.906375652815438859e-01
2.000000000000000000e+01,2.920814515091961217e-01,2.906398224696444821e-01
2.005000000000000071e+01,2.917806956519820583e-01,2.906439578940986923e-01
2.010000000000000142e+01,2.914888105388562245e-01,2.906501021810017904e-01
2.015000000000000213e+01,2.912128076815903022e-01,2.906583335238764887e-01
2.020000000000000284e+01,2.909592141420662692e-01,2.906686766498308150e-01
2.025000000000000000e+01,2.907339083798648471e-01,2.906811031198139328e-01
2.030000000000000071e+01,2.905419777700455897e-01,2.906955329374460439e-01
2.035000000000000142e+01,2.903876015542960487e-01,2.907118374079917245e-01
2.040000000000000213e+01,2.902739619769895696e-01,2.907298431579873332e-01
2.045000000000000284e+01,2.902031852765810105e-01,2.907493371976223595e-01
2.050000000000000000e+01,2.901763131052966793e-01,2.907700728829328285e-01
2.055000000000000071e+01,2.901933038888580563e-01,2.907917766138158333e-01
2.060000000000000142e+01,2.902530626618782250e-01,2.908141550873264980e-01
2.065000000000000213e+01,2.903534970656949654e-01,2.908369029140560613e-01
2.070000000000000284e+01,2.904915965064814865e-01,2.908597103988628807e-01
2.075000000000000000e+01,2.906635309639294396e-01,2.908822712859447934e-01
2.080000000000000071e+01,2.908647656236689749e-01,2.909042902721774015e-01
2.085000000000000142e+01,2.910901873763391823e-01,2.909254901016267714e-01
2.090000000000000213e+01,2.913342392676220305e-01,2.909456180678902659e-01
2.095000000000000284e+01,2.915910591713744004e-01,2.909644517690030407e-01
2.100000000000000000e+01,2.918546192595743993e-01,2.909818039815504909e-01
2.105000000000000071e+01,2.921188632210869329e-01,2.909975265457294125e-01
2.110000000000000142e+01,2.923778385981717909e-01,2.910115131807026745e-01
2.115000000000000213e+01,2.926258220294052359e-01,2.910237011789387207e-01
2.120000000000000284e+01,2.928574355797326501e-01,2.910340719585142177e-01
2.125000000000000000e+01,2.930677526798262100e-01,2.910426504827640648e-01
2.130000000000000071e+01,2.932523924740878529e-01,2.910495035863637781e-01
2.135000000000000142e+01,2.934076015856417752e-01,2.910547372751218775e-01
2.140000000000000213e+01,2.935303224530782518e-01,2.910584930926841674e-01
2.145000000000000284e+01,2.936182474912911178e-01,2.910609436703122110e-01
2.150000000000000000e+01,2.936698583974091670e-01,2.910622875952844635e-01
2.155000000000000071e+01,2.936844499860142843e-01,2.910627437487716129e-01
2.160000000000000142e+01,2.936621380197689257e-01,2.910625452748770159e-01
2.165000000000000213e+01,2.936038506243123791e-01,2.910619333486473836e-01
2.170000000000000284e+01,2.935113030572503723e-01,2.910611509121516227e-01
2.175000000000000000e+01,2.933869558509769604e-01,2.910604365442227004e-01
2.180000000000000071e+01,2.932339566706547718e-01,2.910600186213597729e-01
2.185000000000000142e+01,2.930560666161082795e-01,2.910601099149138782e-01
2.190000000000000213e+01,2.928575721356035944e-01,2.910609027535004389e-01
2.195000000000000284e+01,2.926431841892781494e-01,2.910625648601694593e-01
2.200000000000000000e+01,2.924179267736869425e-01,2.910652359518886567e-01
2.205000000000000071e+01,2.921870173666531456e-01,2.910690251651056881e-01
2.210000000000000142e+01,2.919557422426860560e-01,2.910740093463279332e-01
2.215000000000000213e+01,2.917293299147252772e-01,2.910802322215985671e-01
2.220000000000000284e+01,2.915128261530473552e-01,2.910877044342314868e-01
2.225000000000000000e+01,2.913109740980706075e-01,2.910964044169399578e-01
2.230000000000000071e+01,2.911281029093102379e-01,2.911062800432121511e-01
2.235000000000000142e+01,2.909680281751353959e-01,2.911172509840362910e-01
2.240000000000000213e+01,2.908339669531940230e-01,2.911292116803153029e-01
2.245000000000000284e+01,2.907284698336423112e-01,2.911420348288735194e-01
2.250000000000000000e+01,2.906533718381579812e-01,2.911555752710640044e-01
2.255000000000000071e+01,2.906097633145026116e-01,2.911696741676982891e-01
2.260000000000000142e+01,2.905979812904779247e-01,2.911841633423000175e-01
2.265000000000000213e+01,2.906176210458391029e-01,2.911988696763544993e-01
2.270000000000000284e+01,2.906675669793071237e-01,2.912136194450181681e-01
2.275000000000000000e+01,2.907460412213881407e-01,2.912282424893058996e-01
2.280000000000000071e+01,2.908506678995164685e-01,2.912425761306650096e-01
2.285000000000000142e+01,2.909785505220461310e-01,2.912564687456051793e-01
2.290000000000000213e+01,2.911263596274461518e-01,2.912697829311930997e-01
2.295000000000000284e+01,2.912904276534092340e-01,2.912823982062465733e-01
2.300000000000000000e+01,2.914668479191221961e-01,2.912942132075004298e-01
2.305000000000000071e+01,2.916515746775740769e-01,2.913051473544253644e-01
2.310000000000000142e+01,2.918405213723390679e-01,2.913151419703687295e-01
2.315000000000000213e+01,2.920296545085306339e-01,2.913241608609118960e-01
2.320000000000000284e+01,2.922150809004966932e-01,2.913321903625347153e-01
2.325000000000000000e+01,2.923931264667252172e-01,2.913392388856275717e-01
2.330000000000000071e+01,2.925604051816892426e-01,2.913453359854569769e-01
2.335000000000000142e+01,2.927138772415923129e-01,2.913505310027828532e-01
2.340000000000000213e+01,2.928508959343419926e-01,2.913548913224182635e-01
2.345000000000000284e+01,2.929692431043842138e-01,2.913585003031294862e-01
2.350000000000000000e+01,2.930671534545981616e-01,2.913614549359531680e-01
2.355000000000000071e+01,2.931433282187402845e-01,2.913638632903398640e-01
2.360000000000000142e+01,2.931969389618933608e-01,2.913658418086217394e-01
2.365000000000000213e+01,2.932276224205634940e-01,2.913675125092618501e-01
2.370000000000000284e+01,2.932354673804002942e-01,2.913690001582880384e-01
2.375000000000000000e+01,2.932209946138983336e-01,2.913704294663596039e-01
2.380000000000000071e+01,2.931851308720977434e-01,2.913719223661709323e-01
2.385000000000000142e+01,2.931291778549882099e-01,2.913735954214513035e-01
2.390000000000000213e+01,2.930547769883676823e-01,2.913755574147683380e-01
2.395000000000000284e+01,2.929638707242520623e-01,2.913779071567512147e-01
2.400000000000000000e+01,2.928586609711006372e-01,2.913807315542867871e-01
2.405000000000000071e+01,2.927415651613191616e-01,2.913841039697634416e-01
2.410000000000000142e+01,2.926151703867745368e-01,2.913880828975967674e-01
2.415000000000000213e+01,2.924821859856618911e-01,2.913927109781234148e-01
2.420000000000000284e+01,2.923453949500500748e-01,2.913980143625480301e-01
2.425000000000000000e+01,2.922076045434264246e-01,2.914040024360424197e-01
2.430000000000000071e+01,2.920715965688500115e-01,2.914106678993914068e-01
2.435000000000000142e+01,2.919400778051545742e-01,2.914179872028477836e-01
2.440000000000000213e+01,2.918156312227170313e-01,2.914259213191913722e-01
2.445000000000000284e+01,2.917006686915094571e-01,2.914344168364927934e-01
2.450000000000000000e+01,2.915973859913101873e-01,2.914434073448794460e-01
2.455000000000000071e+01,2.915077210157303034e-01,2.914528150858138322e-01
2.460000000000000142e+01,2.914333161174736953e-01,2.914625528271502786e-01
2.465000000000000213e+01,2.913754855628127305e-01,2.914725259226609300e-01
2.470000000000000284e+01,2.913351890416096546e-01,2.914826345109397532e-01
2.475000000000000000e+01,2.913130121109754889e-01,2.914927758057069829e-01
2.480000000000000071e+01,2.913091543344409895e-01,2.915028464276414599e-01
2.485000000000000142e+01,2.913234257160219332e-01,2.915127447270356997e-01
2.490000000000000213e+01,2.913552518245010048e-01,2.915223730468362029e-01
2.495000000000000284e+01,2.914036877650739710e-01,2.915316398770235740e-01
2.500000000000000000e+01,2.914674408929681104e-01,2.915404618537795201e-01
2.505000000000000071e+01,2.915449018882279586e-01,2.915487655604421247e-01
2.510000000000000142e+01,2.916341835351478062e-01,2.915564890917830554e-01
2.515000000000000213e+01,2.917331662867478359e-01,2.915635833485528128e-01
2.520000000000000284e+01,2.918395494568336024e-01,2.915700130353962582e-01
2.525000000000000000e+01,2.919509066810718201e-01,2.915757573419954229e-01
2.530000000000000071e+01,2.920647441340309403e-01,2.915808102944839608e-01
2.535000000000000142e+01,2.921785598889020674e-01,2.915851807716172694e-01
2.540000000000000213e+01,2.922899027656681303e-01,2.915888921877032303e-01
2.545000000000000284e+01,2.923964290339474137e-01,2.915919818517134776e-01
2.550000000000000000e+01,2.924959554177407606e-01,2.915945000191423886e-01
2.555000000000000071e+01,2.925865069870504098e-01,2.915965086598889533e-01
2.560000000000000142e+01,2.926663587092813712e-01,2.915980799715727212e-01
2.565000000000000213e+01,2.927340696625979621e-01,2.915992946731199020e-01
2.570000000000000284e+01,2.927885091732553291e-01,2.916002401180706749e-01
2.575000000000000000e+01,2.928288744173566660e-01,2.916010082707723439e-01
2.580000000000000071e+01,2.928546993119353625e-01,2.916016935913735009e-01
2.585000000000000142e+01,2.928658547982583293e-01,2.916023908772760742e-01
2.590000000000000213e+01,2.928625408801283081e-01,2.916031931094154039e-01
2.595000000000000284e+01,2.928452710114756719e-01,2.916041893514174643e-01
2.600000000000000000e+01,2.928148496223787478e-01,2.916054627483466444e-01
2.605000000000000071e+01,2.927723437248751504e-01,2.916070886694355213e-01
2.610000000000000142e+01,2.927190496461589131e-01,2.916091330359372735e-01
2.615000000000000213e+01,2.926564559962983592e-01,2.916116508711163458e-01
2.620000000000000284e+01,2.925862039923192714e-01,2.916146851044847388e-01
2.625000000000000000e+01,2.925100462345429642e-01,2.916182656567816167e-01
2.630000000000000071e+01,2.924298049705322811e-01,2.916224088259998237e-01
2.635000000000000142e+01,2.923473307943316724e-01,2.916271169880905179e-01
2.640000000000000213e+01,2.922644626221650443e-01,2.916323786189661260e-01
2.645000000000000284e+01,2.921829896688171169e-01,2.916381686372044868e-01
2.650000000000000000e+01,2.921046160295955318e-01,2.916444490595820893e-01
2.655000000000000071e+01,2.920309283580949100e-01,2.916511699543871128e-01
2.660000000000000142e+01,2.919633670255885605e-01,2.916582706705402317e-01
2.665000000000000213e+01,2.919032010576141922e-01,2.916656813140414695e-01
2.670000000000000284e+01,2.918515070691447000e-01,2.916733244373230782e-01
2.675000000000000000e+01,2.918091523616136995e-01,2.916811169018712624e-01
2.680000000000000071e+01,2.917767823011879758e-01,2.916889718701266565e-01
2.685000000000000142e+01,2.917548120646767940e-01,2.916968008793070499e-01
2.690000000000000213e+01,2.917434228128789608e-01,2.917045159475296079e-01
2.695000000000000284e+01,2.917425623258733114e-01,2.917120316615239850e-01
2.700000000000000000e+01,2.917519501055648723e-01,2.917192671953814931e-01
2.705000000000000071e+01,2.917710869129469531e-01,2.917261482112055160e-01
2.710000000000000142e+01,2.917992686572369876e-01,2.917326085952124948e-01
2.715000000000000213e+01,2.918356044888625322e-01,2.917385919867324096e-01
2.720000000000000284e+01,2.918790388674858405e-01,2.917440530626046469e-01
2.725000000000000000e+01,2.919283772809810329e-01,2.917489585455418921e-01
2.730000000000000071e+01,2.919823151845277187e-01,2.917532879119983380e-01
2.735000000000000142e+01,2.920394696154975378e-01,2.917570337827520288e-01
2.740000000000000213e+01,2.920984128257888557e-01,2.917602019875915054e-01
2.745000000000000284e+01,2.921577071659374747e-01,2.917628113039653082e-01
2.750000000000000000e+01,2.922159403624632890e-01,2.917648928779650319e-01
2.755000000000000071e+01,2.922717602592053154e-01,2.917664893443318586e-01
2.760000000000000142e+01,2.923239080519136612e-01,2.917676536700563039e-01
2.765000000000000213e+01,2.923712490389464569e-01,2.917684477533468157e-01
2.770000000000000284e+01,2.924127999436842429e-01,2.917689408160668019e-01
2.775000000000000000e+01,2.924477519382185364e-01,2.917692076329797546e-01
2.780000000000000071e+01,2.924754886126119668e-01,2.917693266451543699e-01
2.785000000000000142e+01,2.924955982866789261e-01,2.917693780075363286e-01
2.790000000000000213e+01,2.925078802464972649e-01,2.917694416219206999e-01
2.795000000000000284e+01,2.925123446982221265e-01,2.917695952063286691e-01
2.800000000000000000e+01,2.925092064579208895e-01,2.917699124501177965e-01
2.805000000000000071e+01,2.924988726274809769e-01,2.917704613011088410e-01
2.810000000000000142e+01,2.924819247318765081e-01,2.917713024266906374e-01
2.815000000000000213e+01,2.924590960009600393e-01,2.917724878854312531e-01
2.820000000000000284e+01,2.924312446588914760e-01,2.917740600393468053e-01
2.825000000000000000e+01,2.923993242271316628e-01,2.917760507298800543e-01
2.830000000000000071e+01,2.923643519453298922e-01,2.917784807330442987e-01
2.835000000000000142e+01,2.923273764635700434e-01,2.917813595013345473e-01
2.840000000000000213e+01,2.922894459571351300e-01,2.917846851921422902e-01
2.845000000000000284e+01,2.922515777619096311e-01,2.917884449747676912e-01
2.850000000000000000e+01,2.922147305282421503e-01,2.917926156009235661e-01
2.855000000000000071e+01,2.921797797496027416e-01,2.917971642170722468e-01
2.860000000000000142e+01,2.921474973479285531e-01,2.918020493911960833e-01
2.865000000000000213e+01,2.921185358000334964e-01,2.918072223218196592e-01
2.870000000000000284e+01,2.920934170797585550e-01,2.918126281933723365e-01
2.875000000000000000e+01,2.920725264798738618e-01,2.918182076393748825e-01
2.880000000000000071e+01,2.920561111769450213e-01,2.918238982734773224e-01
2.885000000000000142e+01,2.920442832212632456e-01,2.918296362480559125e-01
2.890000000000000213e+01,2.920370264807125027e-01,2.918353578008546223e-01
2.895000000000000284e+01,2.920342069482808611e-01,2.918410007519513516e-01
2.900000000000000000e+01,2.920355857416380152e-01,2.918465059160442188e-01
2.905000000000000071e+01,2.920408340811623260e-01,2.918518183985642223e-01
2.910000000000000142e+01,2.920495495289506249e-01,2.918568887482872465e-01
2.915000000000000213e+01,2.920612728024168381e-01,2.918616739437989716e-01
2.920000000000000284e+01,2.920755045369488601e-01,2.918661381961976109e-01
2.925000000000000000e+01,2.920917214562160913e-01,2.918702535556582101e-01
2.930000000000000071e+01,2.921093915086895310e-01,2.918740003147730633e-01
2.935000000000000142e+01,2.921279876370255768e-01,2.918773672067894731e-01
2.940000000000000213e+01,2.921469999556781105e-01,2.918803514018588618e-01
2.945000000000000284e+01,2.921659462146594666e-01,2.918829583090811752e-01
2.950000000000000000e+01,2.921843805181315590e-01,2.918852011963729565e-01
2.955000000000000071e+01,2.922019003412554827e-01,2.918871006439335281e-01
2.960000000000000142e+01,2.922181519448573961e-01,2.918886838502697811e-01
2.965000000000000213e+01,2.922328343240233606e-01,2.918899838123195645e-01
2.970000000000000284e+01,2.922457018443289645e-01,2.918910384031694893e-01
2.975000000000000000e+01,2.922565657200495992e-01,2.918918893721803021e-01
2.980000000000000071e+01,2.922652944754881577e-01,2.918925812930243668e-01
2.985000000000000142e+01,2.922718135073913426e-01,2.918931604852210149e-01
2.990000000000000213e+01,2.922761038375928933e-01,2.918936739342667952e-01
2.995000000000000284e+01,2.922782001148576114e-01,2.918941682344340371e-01
3.000000000000000000e+01,2.922781878974294867e-01,2.918946885768113342e-01
3.005000000000000071e+01,2.922762002264324144e-01,2.918952778032378181e-01
3.010000000000000142e+01,2.922724134876285573e-01,2.918959755445021953e-01
3.015000000000000213e+01,2.922670425567102104e-01,2.918968174586075159e-01
3.020000000000000284e+01,2.922603352318359771e-01,2.918978345821060527e-01
3.025000000000000000e+01,2.922525659760251138e-01,2.918990528045570243e-01
3.030000000000000071e+01,2.922440290198379254e-01,2.919004924731206652e-01
3.035000000000000142e+01,2.922350309092284215e-01,2.919021681312385930e-01
3.040000000000000213e+01,2.922258826216836414e-01,2.919040883923264551e-01
3.045000000000000284e+01,2.922168914125071182e-01,2.919062559464790652e-01
3.050000000000000000e+01,2.922083525889916933e-01,2.919086676954159021e-01
3.055000000000000071e+01,2.922005414400052348e-01,2.919113150083231245e-01
3.060000000000000142e+01,2.921937055692942486e-01,2.919141840889252215e-01
3.065000000000000213e+01,2.921880578902741887e-01,2.919172564420793869e-01
3.070000000000000284e+01,2.921837705366222560e-01,2.919205094264621936e-01
3.075000000000000000e+01,2.921809699258622883e-01,2.919239168785373595e-01
3.080000000000000071e+01,2.921797331824736998e-01,2.919274497919708278e-01
3.085000000000000142e+01,2.921800860838936198e-01,2.919310770360066254e-01
3.090000000000000213e+01,2.921820026389817526e-01,2.919347660960395774e-01
3.095000000000000284e+01,2.921854063466585716e-01,2.919384838197076615e-01
3.100000000000000000e+01,2.921901731156633097e-01,2.919421971522738191e-01
3.105000000000000071e+01,2.921961357582145702e-01,2.919458738458483027e-01
3.110000000000000142e+01,2.922030899044670282e-01,2.919494831280923242e-01
3.115000000000000213e+01,2.922108011246270509e-01,2.919529963174131160e-01
3.120000000000000284e+01,2.922190129947201398e-01,2.919563873732620163e-01
3.125000000000000000e+01,2.922274558030779623e-01,2.919596333719478021e-01
3.130000000000000071e+01,2.922358555697587845e-01,2.919627149003178879e-01
3.135000000000000142e+01,2.922439430416394757e-01,2.919656163617013189e-01
3.140000000000000213e+01,2.922514623322537974e-01,2.919683261905908211e-01
3.145000000000000284e+01,2.922581788971210237e-01,2.919708369746217280e-01
3.150000000000000000e+01,2.922638865709561440e-01,2.919731454844318730e-01
3.155000000000000071e+01,2.922684134406502432e-01,2.919752526139158255e-01
3.160000000000000142e+01,2.922716263844671869e-01,2.919771632351795820e-01
3.165000000000000213e+01,2.922734341702881711e-01,2.919788859741201392e-01
3.170000000000000284e+01,2.922737890704361075e-01,2.919804329139777943e-01
3.175000000000000000e+01,2.922726870140986422e-01,2.919818192354080577e-01
3.180000000000000071e+01,2.922701663572825903e-01,2.919830628025888442e-01
3.185000000000000142e+01,2.922663054016162443e-01,2.919841837056074141e-01
3.190000000000000213e+01,2.922612188347644135e-01,2.919852037698607017e-01
3.195000000000000284e+01,2.922550532950421442e-01,2.919861460434586831e-01
3.200000000000000000e+01,2.922479822800873039e-01,2.919870342736571867e-01
3.205000000000000426e+01,2.922402006240852335e-01,2.919878923831742412e-01
3.210000000000000142e+01,2.922319187607250179e-01,2.919887439568854548e-01
3.214999999999999858e+01,2.922233569712167078e-01,2.919896117488657850e-01
3.220000000000000284e+01,2.922147397903204769e-01,2.919905172190688236e-01
3.225000000000000000e+01,2.922062907108770036e-01,2.919914801081303635e-01
3.230000000000000426e+01,2.921982272914778744e-01,2.919925180578668567e-01
3.235000000000000142e+01,2.921907567354410373e-01,2.919936462840344027e-01
3.239999999999999858e+01,2.921840719747819670e-01,2.919948773068284376e-01
3.245000000000000284e+01,2.921783482627234307e-01,2.919962207434593782e-01
3.250000000000000000e+01,2.921737402543210793e-01,2.919976831659433780e-01
3.255000000000000426e+01,2.921703795383010505e-01,2.919992680260133922e-01
3.260000000000000142e+01,2.921683725748454585e-01,2.920009756477969232e-01
3.264999999999999858e+01,2.921677989938091247e-01,2.920028032876353929e-01
3.270000000000000284e+01,2.921687102150351545e-01,2.920047452591463255e-01
3.275000000000000000e+01,2.921711283658039449e-01,2.920067931203740863e-01
3.280000000000000426e+01,2.921750454882742765e-01,2.920089359186524014e-01
3.285000000000000142e+01,2.921804230499803756e-01,2.920111604876303724e-01
3.289999999999999858e+01,2.921871917907787330e-01,2.920134517898213544e-01
3.295000000000000284e+01,2.921952519578183138e-01,2.920157932970384729e-01
3.300000000000000000e+01,2.922044739940125591e-01,2.920181674002116923e-01
3.305000000000000426e+01,2.922146997533072166e-01,2.920205558393658141e-01
3.310000000000000142e+01,2.922257443163936985e-01,2.920229401439972672e-01
3.314999999999999858e+01,2.922373984726007179e-01,2.920253020737509919e-01
3.320000000000000284e+01,2.922494319173001842e-01,2.920276240491820330e-01
3.325000000000000000e+01,2.922615971897524201e-01,2.920298895625058622e-01
3.330000000000000426e+01,2.922736343449593432e-01,2.920320835586134312e-01
3.335000000000000142e+01,2.922852763164610068e-01,2.920341927772454049e-01
3.339999999999999858e+01,2.922962548872174438e-01,2.920362060480856670e-01
3.345000000000000284e+01,2.923063071452393635e-01,2.920381145316372495e-01
3.350000000000000000e+01,2.923151822621101736e-01,2.920399119000517407e-01
3.355000000000000426e+01,2.923226483986331448e-01,2.920415944535802444e-01
3.360000000000000142e+01,2.923284995150214338e-01,2.920431611699498275e-01
3.364999999999999858e+01,2.923325618454717945e-01,2.920446136857102748e-01
3.370000000000000284e+01,2.923346997902650513e-01,2.920459562103840945e-01
3.375000000000000000e+01,2.923348209837713929e-01,2.920471953760419015e-01
3.380000000000000426e+01,2.923328803142411503e-01,2.920483400266571938e-01
3.385000000000000142e+01,2.923288827006596535e-01,2.920494009532169088e-01
3.389999999999999858e+01,2.923228844721372788e-01,2.920503905820237001e-01
3.395000000000000284e+01,2.923149932445290866e-01,2.920513226248783734e-01
3.400000000000000000e+01,2.923053662449174306e-01,2.920522117008357843e-01
3.405000000000000426e+01,2.922942070944999360e-01,2.920530729399463121e-01
3.410000000000000142e+01,2.922817611213021083e-01,2.920539215798175214e-01
3.414999999999999858e+01,2.922683093329077608e-01,2.920547725659282667e-01
3.420000000000000284e+01,2.922541612330919469e-01,2.920556401664131663e-01
3.425000000000000000e+01,2.922396467121838315e-01,2.920565376115064615e-01
3.430000000000000426e+01,2.922251072769256330e-01,2.920574767670176541e-01
3.435000000000000142e+01,2.922108869098754003e-01,2.920584678501295661e-01
3.439999999999999858e+01,2.921973228600047712e-01,2.920595191945061786e-01
3.445000000000000284e+01,2.921847366647733479e-01,2.920606370702086285e-01
3.450000000000000000e+01,2.921734256900100357e-01,2.920618255622992598e-01
3.455000000000000426e+01,2.921636554484660642e-01,2.920630865103116536e-01
3.460000000000000142e+01,2.921556529225559085e-01,2.920644195090375539e-01
3.464999999999999858e+01,2.921496010736666649e-01,2.920658219693759161e-01
3.470000000000000284e+01,2.921456346719005781e-01,2.920672892363624928e-01
3.475000000000000000e+01,2.921438375287939704e-01,2.920688147599879714e-01
3.480000000000000426e+01,2.921442411639878500e-01,2.920703903130689727e-01
3.485000000000000142e+01,2.921468248874350415e-01,2.920720062492820346e-01
3.489999999999999858e+01,2.921515172336401345e-01,2.920736517935451637e-01
3.495000000000000284e+01,2.921581986453703483e-01,2.920753153562430926e-01
3.500000000000000000e+01,2.921667052725110958e-01,2.920769848623578357e-01
3.505000000000000426e+01,2.921768337280039041e-01,2.920786480863891699e-01
3.510000000000000142e+01,2.921883466273193508e-01,2.920802929840224382e-01
3.514999999999999858e+01,2.922009787304089001e-01,2.920819080118156053e-01
3.520000000000000284e+01,2.922144435048407707e-01,2.920834824267170005e-01
3.525000000000000000e+01,2.922284399348109574e-01,2.920850065579645438e-01
3.530000000000000426e+01,2.922426594116317999e-01,2.920864720448314023e-01
3.535000000000000142e+01,2.922567925557256197e-01,2.920878720347452884e-01
3.539999999999999858e+01,2.922705358366541328e-01,2.920892013374783436e-01
3.545000000000000284e+01,2.922835978749552255e-01,2.920904565323564905e-01
3.550000000000000000e+01,2.922957053263950389e-01,2.920916360267338807e-01
3.555000000000000426e+01,2.923066082647728936e-01,2.920927400652812422e-01
3.560000000000000142e+01,2.923160849930644400e-01,2.920937706909227938e-01
3.564999999999999858e+01,2.923239462241837838e-01,2.920947316594832421e-01
3.570000000000000284e+01,2.923300385820521985e-01,2.920956283112541296e-01
3.575000000000000000e+01,2.923342473813114739e-01,2.920964674037255793e-01
3.580000000000000426e+01,2.923364986504766727e-01,2.920972569106338179e-01
3.585000000000000142e+01,2.923367603693050598e-01,2.920980057932309193e-01
3.589999999999999858e+01,2.923350428974405002e-01,2.920987237502677414e-01
3.595000000000000284e+01,2.923313985787420188e-01,2.920994209535946462e-01
3.600000000000000000e+01,2.923259205147754614e-01,2.921001077765075782e-01
3.605000000000000426e+01,2.923187405122180671e-01,2.921007945220081559e-01
3.610000000000000142e+01,2.923100262226400736e-01,2.921014911580030460e-01
3.614999999999999858e+01,2.922999775092503527e-01,2.921022070661441483e-01
3.620000000000000284e+01,2.922888220934156678e-01,2.921029508105269512e-01
3.625000000000000000e+01,2.922768105534792604e-01,2.921037299318236524e-01
3.630000000000000426e+01,2.922642107687888902e-01,2.921045507716594214e-01
3.635000000000000142e+01,2.922513019218660468e-01,2.921054183311582730e-01
3.639999999999999858e+01,2.922383681901687402e-01,2.921063361666214053e-01
3.645000000000000284e+01,2.922256922747445973e-01,2.921073063242738965e-01
3.650000000000000000e+01,2.922135489251153628e-01,2.921083293149630555e-01
3.655000000000000426e+01,2.922021986269877636e-01,2.921094041286318443e-01
3.660000000000000142e+01,2.921918816210795078e-01,2.921105282873610043e-01
3.664999999999999858e+01,2.921828124169723595e-01,2.921116979347941900e-01
3.670000000000000284e+01,2.921751749552817801e-01,2.921129079588603017e-01
3.675000000000000000e+01,2.921691185547128922e-01,2.921141521439103994e-01
3.680000000000000426e+01,2.921647547582564841e-01,2.921154233477075146e-01
3.685000000000000142e+01,2.921621551656723437e-01,2.921167136981693835e-01
3.689999999999999858e+01,2.921613503085999097e-01,2.921180148043729385e-01
3.695000000000000284e+01,2.921623295914155816e-01,2.921193179760936398e-01
3.700000000000000000e+01,2.921650422867604902e-01,2.921206144460797294e-01
3.705000000000000426e+01,2.921693995409714861e-01,2.921218955893405966e-01
3.710000000000000142e+01,2.921752773129264180e-01,2.921231531339629761e-01
3.714999999999999858e+01,2.921825201414030571e-01,2.921243793583399029e-01
3.720000000000000284e+01,2.921909456121205007e-01,2.921255672701959516e-01
3.725000000000000000e+01,2.922003493771032634e-01,2.921267107633982452e-01
3.730000000000000426e+01,2.922105105665207536e-01,2.921278047492355534e-01
3.735000000000000142e+01,2.922211974270337853e-01,2.921288452596072505e-01
3.739999999999999858e+01,2.922321730209341828e-01,2.921298295203631490e-01
3.745000000000000284e+01,2.922432008266891423e-01,2.921307559938541298e-01
3.750000000000000000e+01,2.922540500933262786e-01,2.921316243905649479e-01
3.755000000000000426e+01,2.922645008175923653e-01,2.921324356504856889e-01
3.760000000000000142e+01,2.922743482330040221e-01,2.921331918956134310e-01
3.764999999999999858e+01,2.922834067226479648e-01,2.921338963556445179e-01
3.770000000000000284e+01,2.922915130917286275e-01,2.921345532695047154e-01
3.775000000000000000e+01,2.922985291602245295e-01,2.921351677658552415e-01
3.780000000000000426e+01,2.923043436595260114e-01,2.921357457261041790e-01
3.785000000000000142e+01,2.923088734386217746e-01,2.921362936337312810e-01
3.789999999999999858e+01,2.923120640044925556e-01,2.921368184139065405e-01
3.795000000000000284e+01,2.923138894372748764e-01,2.921373272674472332e-01
3.800000000000000000e+01,2.923143517331158181e-01,2.921378275031163430e-01
3.805000000000000426e+01,2.923134796363189847e-01,2.921383263721328838e-01
3.810000000000000142e+01,2.923113270274671494e-01,2.921388309085418689e-01
3.814999999999999858e+01,2.923079709359898137e-01,2.921393477787988524e-01
3.820000000000000284e+01,2.923035092445644967e-01,2.921398831435677579e-01
3.825000000000000000e+01,2.922980581493853647e-01,2.921404425343264166e-01
3.830000000000000426e+01,2.922917494353475809e-01,2.921410307469385348e-01
3.835000000000000142e+01,2.922847276192672150e-01,2.921416517538892310e-01
3.840000000000000568e+01,2.922771470080500200e-01,2.921423086364163813e-01
3.845000000000000284e+01,2.922691687128302629e-01,2.921430035373027145e-01
3.850000000000000000e+01,2.922609576550287414e-01,2.921437376346426307e-01
3.855000000000000426e+01,2.922526795963774626e-01,2.921445111364642244e-01
3.860000000000000142e+01,2.922444982224459697e-01,2.921453232956833235e-01
3.865000000000000568e+01,2.922365723081214450e-01,2.921461724444944230e-01
3.870000000000000284e+01,2.922290529937331405e-01,2.921470560469683897e-01
3.875000000000000000e+01,2.922220812018208047e-01,2.921479707683285465e-01
3.880000000000000426e+01,2.922157852265523936e-01,2.921489125591226754e-01
3.885000000000000142e+01,2.922102785300492722e-01,2.921498767522913154e-01
3.890000000000000568e+01,2.922056577818752943e-01,2.921508581709578722e-01
3.895000000000000284e+01,2.922020011791895966e-01,2.921518512446306115e-01
3.900000000000000000e+01,2.921993670850869251e-01,2.921528501314117343e-01
3.905000000000000426e+01,2.921977930210707397e-01,2.921538488437502301e-01
3.910000000000000142e+01,2.921972950461376173e-01,2.921548413752555473e-01
3.915000000000000568e+01,2.921978675494609212e-01,2.921558218261088857e-01
3.920000000000000284e+01,2.921994834761441062e-01,2.921567845246606510e-01
3.925000000000000000e+01,2.922020949961240954e-01,2.921577241428954808e-01
3.930000000000000426e+01,2.922056346153450446e-01,2.921586358035737629e-01
3.935000000000000142e+01,2.922100167162129947e-01,2.921595151770184917e-01
3.940000000000000568e+01,2.922151395016144293e-01,2.921603585657174817e-01
3.945000000000000284e+01,2.922208873040287314e-01,2.921611629751361683e-01
3.950000000000000000e+01,2.922271332091116447e-01,2.921619261694018421e-01
3.955000000000000426e+01,2.922337419321971441e-01,2.921626467108068281e-01
3.960000000000000142e+01,2.922405728770217093e-01,2.921633239823916983e-01
3.965000000000000568e+01,2.922474832991126537e-01,2.921639581932048979e-01
3.970000000000000284e+01,2.922543314920739155e-01,2.921645503661808863e-01
3.975000000000000000e+01,2.922609799136915987e-01,2.921651023089345545e-01
3.980000000000000426e+01,2.922672981704591555e-01,2.921656165681266182e-01
3.985000000000000142e+01,2.922731657837317476e-01,2.921660963684011847e-01
3.990000000000000568e+01,2.922784746680526236e-01,2.921665455372318143e-01
3.995000000000000284e+01,2.922831312619119659e-01,2.921669684173203718e-01
4.000000000000000000e+01,2.922870582628475100e-01,2.921673697684722959e-01
4.005000000000000426e+01,2.922901959318407461e-01,2.921677546611091136e-01
4.010000000000000142e+01,2.922925029458167123e-01,2.921681283637724835e-01
4.015000000000000568e+01,2.922939567911068681e-01,2.921684962271151598e-01
4.020000000000000284e+01,2.922945537044021602e-01,2.921688635669574818e-01
4.025000000000000000e+01,2.922943081804575405e-01,2.921692355490133619e-01
4.030000000000000426e+01,2.922932520771491793e-01,2.921696170778533830e-01
4.035000000000000142e+01,2.922914333580611257e-01,2.921700126925754204e-01
4.040000000000000568e+01,2.922889145203313999e-01,2.921704264714955479e-01
4.045000000000000284e+01,2.922857707608907951e-01,2.921708619479626012e-01
4.050000000000000000e+01,2.922820879374543046e-01,2.921713220391339849e-01
4.055000000000000426e+01,2.922779603817815541e-01,2.921718089892464398e-01
4.060000000000000142e+01,2.922734886219973127e-01,2.921723243285706539e-01
4.065000000000000568e+01,2.922687770684246900e-01,2.921728688488692272e-01
4.070000000000000284e+01,2.922639317137633030e-01,2.921734425957872028e-01
4.075000000000000000e+01,2.922590578938830674e-01,2.921740448782071953e-01
4.080000000000000426e+01,2.922542581503607684e-01,2.921746742942056829e-01
4.085000000000000142e+01,2.922496302304878335e-01,2.921753287728595661e-01
4.090000000000000568e+01,2.922452652550995289e-01,2.921760056307896036e-01
4.095000000000000284e+01,2.922412460794518441e-01,2.921767016419908880e-01
4.100000000000000000e+01,2.922376458676402833e-01,2.921774131192016455e-01
4.105000000000000426e+01,2.922345268967975196e-01,2.921781360048085752e-01
4.110000000000000142e+01,2.922319396035191197e-01,2.921788659690808254e-01
4.115000000000000568e+01,2.922299218815868072e-01,2.921795985133751605e-01
4.120000000000000284e+01,2.922284986369709792e-01,2.921803290758608895e-01
4.125000000000000000e+01,2.922276816031480484e-01,2.921810531372777686e-01
4.130000000000000426e+01,2.922274694168049414e-01,2.921817663242646801e-01
4.135000000000000142e+01,2.922278479508642057e-01,2.921824645078784366e-01
4.140000000000000568e+01,2.922287908983267068e-01,2.921831438950592830e-01
4.145000000000000284e+01,2.922302605966113354e-01,2.921838011109883504e-01
4.150000000000000000e+01,2.922322090778454173e-01,2.921844332705180181e-01
4.155000000000000426e+01,2.922345793259725766e-01,2.921850380371332490e-01
4.160000000000000142e+01,2.922373067167015059e-01,2.921856136682112193e-01
4.165000000000000568e+01,2.922403206113883267e-01,2.921861590456872881e-01
4.170000000000000284e+01,2.922435460711574895e-01,2.921866736915875729e-01
4.175000000000000000e+01,2.922469056531770137e-01,2.921871577682591536e-01
4.180000000000000426e+01,2.922503212472954970e-01,2.921876120634931406e-01
4.185000000000000142e+01,2.922537159085055736e-01,2.921880379610992118e-01
4.190000000000000568e+01,2.922570156391627316e-01,2.921884373978326788e-01
4.195000000000000284e+01,2.922601510747868114e-01,2.921888128078972136e-01
4.200000000000000000e+01,2.922630590287345620e-01,2.921891670565329169e-01
4.205000000000000426e+01,2.922656838541399793e-01,2.921895033644495432e-01
4.210000000000000142e+01,2.922679785862442592e-01,2.921898252250681449e-01
4.215000000000000568e+01,2.922699058344767065e-01,2.921901363166887200e-01
4.220000000000000284e+01,2.922714384012053412e-01,2.921904404117992571e-01
4.225000000000000000e+01,2.922725596126689585e-01,2.921907412857879804e-01
4.230000000000000426e+01,2.922732633568965177e-01,2.921910426273029437e-01
4.235000000000000142e+01,2.922735538330212823e-01,2.921913479524353430e-01
4.240000000000000568e+01,2.922734450258910321e-01,2.921916605247751875e-01
4.245000000000000284e+01,2.922729599288477198e-01,2.921919832832121089e-01
4.250000000000000000e+01,2.922721295456039425e-01,2.921923187791303222e-01
4.255000000000000426e+01,2.922709917089238441e-01,2.921926691243838525e-01
4.260000000000000142e+01,2.922695897590386616e-01,2.921930359511423769e-01
4.265000000000000568e+01,2.922679711281823689e-01,2.921934203843763456e-01
4.270000000000000284e+01,2.922661858791960054e-01,2.921938230274145898e-01
4.275000000000000000e+01,2.922642852458026685e-01,2.921942439606655118e-01
4.280000000000000426e+01,2.922623202199642889e-01,2.921946827532520552e-01
4.285000000000000142e+01,2.922603402278608486e-01,2.921951384869839186e-01
4.290000000000000568e+01,2.922583919307126799e-01,2.921956097917853823e-01
4.295000000000000284e+01,2.922565181802059819e-01,2.921960948914180123e-01
4.300000000000000000e+01,2.922547571510195064e-01,2.921965916580992473e-01
4.305000000000000426e+01,2.922531416652541791e-01,2.921970976744186488e-01
4.310000000000000142e+01,2.922516987158131907e-01,2.921976103008022130e-01
4.315000000000000568e+01,2.922504491883129440e-01,2.921981267466758903e-01
4.320000000000000284e+01,2.922494077742489593e-01,2.921986441434292758e-01
4.325000000000000000e+01,2.922485830621507907e-01,2.921991596172848760e-01
4.330000000000000426e+01,2.922479777885468311e-01,2.921996703602318668e-01
4.335000000000000142e+01,2.922475892268411868e-01,2.922001736972857366e-01
4.340000000000000568e+01,2.922474096897473284e-01,2.922006671484804752e-01
4.345000000000000284e+01,2.922474271197020856e-01,2.922011484841838258e-01
4.350000000000000000e+01,2.922476257416263823e-01,2.922016157725429997e-01
4.355000000000000426e+01,2.922479867533633313e-01,2.922020674181080024e-01
4.360000000000000142e+01,2.922484890309384742e-01,2.922025021909390174e-01
4.365000000000000568e+01,2.922491098282422040e-01,2.922029192457722968e-01
4.370000000000000284e+01,2.922498254536159412e-01,2.922033181310888517e-01
4.375000000000000000e+01,2.922506119089182119e-01,2.922036987881944103e-01
4.380000000000000426e+01,2.922514454797545680e-01,2.922040615406716890e-01
4.385000000000000142e+01,2.922523032685092614e-01,2.922044070747981670e-01
4.390000000000000568e+01,2.922531636644853381e-01,2.922047364117300039e-01
4.395000000000000284e+01,2.922540067477460424e-01,2.922050508724331475e-01
4.400000000000000000e+01,2.922548146251158219e-01,2.922053520364870649e-01
4.405000000000000426e+01,2.922555716982289109e-01,2.922056416959984415e-01
4.410000000000000142e+01,2.922562648645462002e-01,2.922059218059351315e-01
4.415000000000000568e+01,2.922568836529555458e-01,2.922061944322301152e-01
4.420000000000000284e+01,2.922574202960088185e-01,2.922064616990031061e-01
4.425000000000000000e+01,2.922578697411322146e-01,2.922067257362184756e-01
4.430000000000000426e+01,2.922582296033624516e-01,2.922069886290297736e-01
4.435000000000000142e+01,2.922585000624066121e-01,2.922072523699704161e-01
4.440000000000000568e+01,2.922586837071677879e-01,2.922075188150315972e-01
4.445000000000000284e+01,2.922587853313686757e-01,2.922077896445303136e-01
4.450000000000000000e+01,2.922588116845735162e-01,2.922080663295182346e-01
4.455000000000000426e+01,2.922587711837391633e-01,2.922083501043157283e-01
4.460000000000000142e+01,2.922586735913991762e-01,2.922086419455863782e-01
4.465000000000000568e+01,2.922585296676324940e-01,2.922089425581945177e-01
4.470000000000000284e+01,2.922583508040270672e-01,2.922092523679170606e-01
4.475000000000000000e+01,2.922581486488186608e-01,2.922095715209195865e-01
4.480000000000000426e+01,2.922579347331864530e-01,2.922098998897511568e-01
4.485000000000000142e+01,2.922577201092178001e-01,2.922102370854732234e-01
4.490000000000000568e+01,2.922575150102442731e-01,2.922105824754123726e-01
4.495000000000000284e+01,2.922573285440345225e-01,2.922109352059192311e-01
4.500000000000000000e+01,2.922571684286691673e-01,2.922112942294282090e-01
4.505000000000000426e+01,2.922570407798076864e-01,2.922116583350432562e-01
4.510000000000000142e+01,2.922569499565055851e-01,2.922120261818279552e-01
4.515000000000000568e+01,2.922568984708005524e-01,2.922123963339499086e-01
4.520000000000000284e+01,2.922568869640310707e-01,2.922127672968220513e-01
4.525000000000000000e+01,2.922569142503790851e-01,2.922131375533946196e-01
4.530000000000000426e+01,2.922569774255585062e-01,2.922135055997821529e-01
4.535000000000000142e+01,2.922570720360204710e-01,2.922138699794532002e-01
4.540000000000000568e+01,2.922571923016551443e-01,2.922142293152740211e-01
4.545000000000000284e+01,2.922573313828519814e-01,2.922145823387677921e-01
4.550000000000000000e+01,2.922574816810520892e-01,2.922149279160368707e-01
4.555000000000000426e+01,2.922576351606796519e-01,2.922152650698862653e-01
4.560000000000000142e+01,2.922577836796352302e-01,2.922155929977867106e-01
4.565000000000000568e+01,2.922579193154136723e-01,2.922159110854162245e-01
4.570000000000000284e+01,2.922580346743754443e-01,2.922162189156236600e-01
4.575000000000000000e+01,2.922581231727188755e-01,2.922165162727619614e-01
4.580000000000000426e+01,2.922581792792247612e-01,2.922168031424379753e-01
4.585000000000000142e+01,2.922581987117719438e-01,2.922170797068228687e-01
4.590000000000000568e+01,2.922581785818605948e-01,2.922173463357564671e-01
4.595000000000000284e+01,2.922581174837921569e-01,2.922176035739597055e-01
4.600000000000000000e+01,2.922580155276216507e-01,2.922178521247438820e-01
4.605000000000000426e+01,2.922578743173813165e-01,2.922180928306647441e-01
4.610000000000000142e+01,2.922576968782586992e-01,2.922183266516213407e-01
4.615000000000000568e+01,2.922574875382868975e-01,2.922185546409390988e-01
4.620000000000000284e+01,2.922572517715906204e-01,2.922187779200012270e-01
4.625000000000000000e+01,2.922569960112679777e-01,2.922189976520081500e-01
4.630000000000000426e+01,2.922567274405475923e-01,2.922192150154466761e-01
4.635000000000000142e+01,2.922564537709482768e-01,2.922194311778411047e-01
4.640000000000000568e+01,2.922561830158122431e-01,2.922196472703363912e-01
4.645000000000000284e+01,2.922559232668404117e-01,2.922198643636350623e-01
4.650000000000000000e+01,2.922556824802107212e-01,2.922200834457668317e-01
4.655000000000000426e+01,2.922554682775971302e-01,2.922203054021218493e-01
4.660000000000000142e+01,2.922552877660334336e-01,2.922205309981232291e-01
4.665000000000000568e+01,2.922551473791805687e-01,2.922207608648509924e-01
4.670000000000000284e+01,2.922550527412605681e-01,2.922209954878648430e-01
4.675000000000000000e+01,2.922550085537934383e-01,2.922212351994016299e-01
4.680000000000000426e+01,2.922550185043810700e-01,2.922214801740516954e-01
4.685000000000000142e+01,2.922550851961734919e-01,2.922217304279465799e-01
4.690000000000000568e+01,2.922552100963353161e-01,2.922219858214162858e-01
4.695000000000000284e+01,2.922553935018101234e-01,2.922222460650066300e-01
4.700000000000000000e+01,2.922556345209160744e-01,2.922225107286763879e-01
4.705000000000000426e+01,2.922559310697540602e-01,2.922227792539346947e-01
4.710000000000000142e+01,2.922562798829978492e-01,2.922230509686175592e-01
4.715000000000000568e+01,2.922566765392886623e-01,2.922233251039529356e-01
4.720000000000000284e+01,2.922571155020887712e-01,2.922236008135190022e-01
4.725000000000000000e+01,2.922575901773801221e-01,2.922238771936627733e-01
4.730000000000000426e+01,2.922580929899535329e-01,2.922241533049205198e-01
4.735000000000000142e+01,2.922586154801590230e-01,2.922244281939606059e-01
4.740000000000000568e+01,2.922591484228408421e-01,2.922247009155630737e-01
4.745000000000000284e+01,2.922596819697435011e-01,2.922249705541507536e-01
4.750000000000000000e+01,2.922602058159491367e-01,2.922252362443980567e-01
4.755000000000000426e+01,2.922607093899255437e-01,2.922254971904664766e-01
4.760000000000000142e+01,2.922611820655740544e-01,2.922257526834455277e-01
4.765000000000000568e+01,2.922616133933389482e-01,2.922260021166210309e-01
4.770000000000000284e+01,2.922619933460588459e-01,2.922262449982394039e-01
4.775000000000000000e+01,2.922623125738959549e-01,2.922264809614957271e-01
4.780000000000000426e+01,2.922625626614667738e-01,2.922267097715350870e-01
4.785000000000000142e+01,2.922627363793105504e-01,2.922269313293269222e-01
4.790000000000000568e+01,2.922628279211447189e-01,2.922271456723424810e-01
4.795000000000000284e+01,2.922628331180404659e-01,2.922273529720414986e-01
4.800000000000000000e+01,2.922627496207469422e-01,2.922275535282480297e-01
4.805000000000000426e+01,2.922625770419223779e-01,2.922277477605681462e-01
4.810000000000000142e+01,2.922623170509875412e-01,2.922279361970728240e-01
4.815000000000000568e+01,2.922619734156765570e-01,2.922281194605340637e-01
4.820000000000000284e+01,2.922615519860612965e-01,2.922282982525594153e-01
4.825000000000000000e+01,2.922610606187998616e-01,2.922284733360216991e-01
4.830000000000000426e+01,2.922605090415130169e-01,2.922286455162190211e-01
4.835000000000000142e+01,2.922599086594207529e-01,2.922288156212315968e-01
4.840000000000000568e+01,2.922592723085706834e-01,2.922289844819579985e-01
4.845000000000000284e+01,2.922586139620512724e-01,2.922291529123212661e-01
4.850000000000000000e+01,2.922579483974084291e-01,2.922293216901269974e-01
4.855000000000000426e+01,2.922572908349873044e-01,2.922294915390379888e-01
4.860000000000000142e+01,2.922566565580340114e-01,2.922296631120990251e-01
4.865000000000000568e+01,2.922560605260698385e-01,2.922298369772036164e-01
4.870000000000000284e+01,2.922555169932645192e-01,2.922300136048430752e-01
4.875000000000000000e+01,2.922550391432920391e-01,2.922301933584187661e-01
4.880000000000000426e+01,2.922546387514741717e-01,2.922303764873298570e-01
4.885000000000000142e+01,2.922543258839433999e-01,2.922305631229782374e-01
4.890000000000000568e+01,2.922541086421598933e-01,2.922307532777547734e-01
4.895000000000000284e+01,2.922539929594641372e-01,2.922309468469969085e-01
4.900000000000000000e+01,2.922539824545256071e-01,2.922311436138285146e-01
4.905000000000000426e+01,2.922540783446428980e-01,2.922313432567228420e-01
4.910000000000000142e+01,2.922542794199520233e-01,2.922315453595593082e-01
4.915000000000000568e+01,2.922545820777753267e-01,2.922317494238844127e-01
4.920000000000000284e+01,2.922549804146721275e-01,2.922319548830329405e-01
4.925000000000000000e+01,2.922554663722774504e-01,2.922321611177233214e-01
4.930000000000000426e+01,2.922560299317817356e-01,2.922323674727064224e-01
4.935000000000000142e+01,2.922566593509292598e-01,2.922325732740269078e-01
4.940000000000000568e+01,2.922573414367027889e-01,2.922327778464460790e-01
4.945000000000000284e+01,2.922580618464091784e-01,2.922329805305783346e-01
4.950000000000000000e+01,2.922588054096628141e-01,2.922331806993065939e-01
4.955000000000000426e+01,2.922595564637489041e-01,2.922333777730691806e-01
4.960000000000000142e+01,2.922602991950056239e-01,2.922335712336451286e-01
4.965000000000000568e+01,2.922610179791493290e-01,2.922337606361119500e-01
4.970000000000000284e+01,2.922616977138476346e-01,2.922339456187018070e-01
4.975000000000000000e+01,2.922623241372854785e-01,2.922341259103423683e-01
4.980000000000000426e+01,2.922628841269442890e-01,2.922343013357333597e-01
4.985000000000000142e+01,2.922633659733045453e-01,2.922344718178758183e-01
4.990000000000000568e+01,2.922637596236771218e-01,2.922346373780407847e-01
4.995000000000000284e+01,2.922640568918680737e-01,2.922347981332301114e-01
5.000000000000000000e+01,2.922642516298898929e-01,2.922349542912472398e-01
5.005000000000000426e+01,2.922643398584628405e-01,2.922351061435557451e-01
5.010000000000000142e+01,2.922643198536152287e-01,2.922352540561583556e-01
5.015000000000000568e+01,2.922641921873141424e-01,2.922353984587744424e-01
5.020000000000000284e+01,2.922639597207460915e-01,2.922355398326348386e-01
5.025000000000000000e+01,2.922636275496364733e-01,2.922356786972397091e-01
5.030000000000000426e+01,2.922632029018533140e-01,2.922358155964464022e-01
5.035000000000000142e+01,2.922626949884765679e-01,2.922359510842624797e-01
5.040000000000000568e+01,2.922621148105238320e-01,2.922360857107186849e-01
5.045000000000000284e+01,2.922614749245802668e-01,2.922362200081843331e-01
5.050000000000000000e+01,2.922607891716603734e-01,2.922363544784700728e-01
5.055000000000000426e+01,2.922600723746879292e-01,2.922364895810303786e-01
5.060000000000000142e+01,2.922593400109813055e-01,2.922366257225449404e-01
5.065000000000000568e+01,2.922586078670246779e-01,2.922367632481125965e-01
5.070000000000000284e+01,2.922578916835437135e-01,2.922369024342442723e-01
5.075000000000000000e+01,2.922572067994466671e-01,2.922370434837902042e-01
5.080000000000000426e+01,2.922565678034975689e-01,2.922371865228809984e-01
5.085000000000000142e+01,2.922559882026259381e-01,2.922373315999084453e-01
5.090000000000000568e+01,2.922554801155341497e-01,2.922374786865182816e-01
5.095000000000000284e+01,2.922550539997251229e-01,2.922376276805343509e-01
5.100000000000000000e+01,2.922547184192516023e-01,2.922377784106864884e-01
5.105000000000000426e+01,2.922544798594048365e-01,2.922379306429704338e-01
5.110000000000000142e+01,2.922543425932441763e-01,2.922380840884310493e-01
5.115000000000000568e+01,2.922543086033725368e-01,2.922382384121285925e-01
5.120000000000000284e+01,2.922543775607354677e-01,2.922383932430245301e-01
5.125000000000000000e+01,2.922545468605289853e-01,2.922385481845074517e-01
5.130000000000000426e+01,2.922548117136071211e-01,2.922387028252707020e-01
5.135000000000000142e+01,2.922551652901532182e-01,2.922388567502542389e-01
5.140000000000000568e+01,2.922555989108781005e-01,2.922390095513689445e-01
5.145000000000000284e+01,2.922561022796957286e-01,2.922391608377370442e-01
5.150000000000000000e+01,2.922566637507437171e-01,2.922393102452031655e-01
5.155000000000000426e+01,2.922572706218053429e-01,2.922394574448958227e-01
5.160000000000000142e+01,2.922579094456700943e-01,2.922396021506518671e-01
5.165000000000000568e+01,2.922585663507514808e-01,2.922397441251514683e-01
5.170000000000000284e+01,2.922592273623647041e-01,2.922398831846478306e-01
5.175000000000000000e+01,2.922598787164255030e-01,2.922400192022169829e-01
5.180000000000000426e+01,2.922605071579490454e-01,2.922401521094918908e-01
5.185000000000000142e+01,2.922611002175522499e-01,2.922402818968855009e-01
5.190000000000000568e+01,2.922616464601593966e-01,2.922404086123445155e-01
5.195000000000000284e+01,2.922621357012221699e-01,2.922405323587117798e-01
5.200000000000000000e+01,2.922625591869401074e-01,2.922406532898069731e-01
5.205000000000000426e+01,2.922629097361594819e-01,2.922407716053631588e-01
5.210000000000000142e+01,2.922631818427823824e-01,2.922408875449815646e-01
5.215000000000000568e+01,2.922633717386007302e-01,2.922410013812833385e-01
5.220000000000000284e+01,2.922634774174417416e-01,2.922411134124531795e-01
5.225000000000000000e+01,2.922634986223504039e-01,2.922412239543746293e-01
5.230000000000000426e+01,2.922634367982269721e-01,2.922413333325620810e-01
5.235000000000000142e+01,2.922632950128725704e-01,2.922414418740912900e-01
5.240000000000000568e+01,2.922630778497833370e-01,2.922415498997217864e-01
5.245000000000000284e+01,2.922627912762780777e-01,2.922416577163945428e-01
5.250000000000000000e+01,2.922624424906691276e-01,2.922417656102722083e-01
5.255000000000000426e+01,2.922620397522056601e-01,2.922418738404692906e-01
5.260000000000000142e+01,2.922615921974648923e-01,2.922419826335998505e-01
5.265000000000000568e+01,2.922611096467560565e-01,2.922420921792446280e-01
5.270000000000000284e+01,2.922606024039645645e-01,2.922422026264160921e-01
5.275000000000000000e+01,2.922600810531149618e-01,2.922423140810730957e-01
5.280000000000000426e+01,2.922595562547852799e-01,2.922424266047112806e-01
5.285000000000000142e+01,2.922590385453810446e-01,2.922425402140295669e-01
5.290000000000000568e+01,2.922585381421631823e-01,2.922426548816495218e-01
5.295000000000000284e+01,2.922580647568382983e-01,2.922427705378404239e-01
5.300000000000000000e+01,2.922576274204367608e-01,2.922428870731825779e-01
5.305000000000000426e+01,2.922572343221281344e-01,2.922430043420831125e-01
5.310000000000000142e+01,2.922568926645298104e-01,2.922431221670410140e-01
5.315000000000000568e+01,2.922566085379449952e-01,2.922432403435471504e-01
5.320000000000000284e+01,2.922563868158007949e-01,2.922433586454923904e-01
5.325000000000000000e+01,2.922562310733325397e-01,2.922434768309511433e-01
5.330000000000000426e+01,2.922561435312686640e-01,2.922435946482024871e-01
5.335000000000000142e+01,2.922561250259010368e-01,2.922437118418507729e-01
5.340000000000000568e+01,2.922561750064787689e-01,2.922438281589074260e-01
5.345000000000000284e+01,2.922562915603463263e-01,2.922439433547015519e-01
5.350000000000000000e+01,2.922564714656633034e-01,2.922440571984935564e-01
5.355000000000000426e+01,2.922567102709164311e-01,2.922441694786738209e-01
5.360000000000000142e+01,2.922570023997800304e-01,2.922442800074421254e-01
5.365000000000000568e+01,2.922573412792243697e-01,2.922443886248742850e-01
5.370000000000000284e+01,2.922577194881410545e-01,2.922444952022993370e-01
5.375000000000000000e+01,2.922581289231753199e-01,2.922445996449243300e-01
5.380000000000000426e+01,2.922585609779547178e-01,2.922447018936632501e-01
5.385000000000000142e+01,2.922590067315051221e-01,2.922448019261412178e-01
5.390000000000000568e+01,2.922594571413704156e-01,2.922448997568656837e-01
5.395000000000000284e+01,2.922599032368112804e-01,2.922449954365710645e-01
5.400000000000000000e+01,2.922603363074652294e-01,2.922450890507634069e-01
5.405000000000000426e+01,2.922607480830019533e-01,2.922451807175056593e-01
5.410000000000000142e+01,2.922611308996011514e-01,2.922452705845013377e-01
5.415000000000000568e+01,2.922614778495026822e-01,2.922453588255474188e-01
5.420000000000000284e+01,2.922617829104131593e-01,2.922454456364409481e-01
5.425000000000000000e+01,2.922620410521766243e-01,2.922455312304330644e-01
5.430000000000000426e+01,2.922622483188019316e-01,2.922456158333346377e-01
5.435000000000000142e+01,2.922624018846622929e-01,2.922456996783828753e-01
5.440000000000000568e+01,2.922625000844068510e-01,2.922457830009831392e-01
5.445000000000000284e+01,2.922625424168318053e-01,2.922458660334424363e-01
5.450000000000000000e+01,2.922625295236156995e-01,2.922459489998089355e-01
5.455000000000000426e+01,2.922624631444146193e-01,2.922460321109314751e-01
5.460000000000000142e+01,2.922623460503179782e-01,2.922461155598449212e-01
5.465000000000000568e+01,2.922621819580755731e-01,2.922461995175817395e-01
5.470000000000000284e+01,2.922619754278116266e-01,2.922462841294999336e-01
5.475000000000000000e+01,2.922617317471464804e-01,2.922463695122051730e-01
5.480000000000000426e+01,2.922614568047503525e-01,2.922464557511331718e-01
5.485000000000000142e+01,2.922611569563705047e-01,2.922465428988427760e-01
5.490000000000000568e+01,2.922608388863083828e-01,2.922466309740548995e-01
5.495000000000000284e+01,2.922605094672014459e-01,2.922467199614562916e-01
5.500000000000000000e+01,2.922601756207872659e-01,2.922468098122699143e-01
5.505000000000000426e+01,2.922598441821265824e-01,2.922469004455767738e-01
5.510000000000000142e+01,2.922595217695342917e-01,2.922469917503581205e-01
5.515000000000000568e+01,2.922592146622406961e-01,2.922470835882102769e-01
5.520000000000000284e+01,2.922589286875770798e-01,2.922471757966693118e-01
5.525000000000000000e+01,2.922586691192633479e-01,2.922472681930700089e-01
5.530000000000000426e+01,2.922584405881678005e-01,2.922473605788508122e-01
5.535000000000000142e+01,2.922582470067166538e-01,2.922474527442066039e-01
5.540000000000000568e+01,2.922580915079432407e-01,2.922475444729832339e-01
5.545000000000000284e+01,2.922579763999822444e-01,2.922476355477021115e-01
5.550000000000000000e+01,2.922579031366277502e-01,2.922477257546003959e-01
5.555000000000000426e+01,2.922578723043729454e-01,2.922478148885708782e-01
5.560000000000000142e+01,2.922578836261348068e-01,2.922479027578896993e-01
5.565000000000000568e+01,2.922579359816259159e-01,2.922479891886218262e-01
5.570000000000000284e+01,2.922580274440734205e-01,2.922480740286051426e-01
5.575000000000000000e+01,2.922581553326954462e-01,2.922481571509201737e-01
5.580000000000000426e+01,2.922583162800350132e-01,2.922482384567665070e-01
5.585000000000000142e+01,2.922585063129261584e-01,2.922483178776804635e-01
5.590000000000000568e+01,2.922587209455365098e-01,2.922483953770428355e-01
5.595000000000000284e+01,2.922589552826063697e-01,2.922484709508435530e-01
5.600000000000000000e+01,2.922592041307023880e-01,2.922485446276866794e-01
5.605000000000000426e+01,2.922594621150358396e-01,2.922486164680380138e-01
5.610000000000000142e+01,2.922597237991825803e-01,2.922486865627341723e-01
5.615000000000000568e+01,2.922599838048897669e-01,2.922487550307920068e-01
5.620000000000000284e+01,2.922602369290844826e-01,2.922488220165709860e-01
5.625000000000000000e+01,2.922604782552126745e-01,2.922488876863592044e-01
5.630000000000000426e+01,2.922607032561455598e-01,2.922489522244658411e-01
5.635000000000000142e+01,2.922609078860901044e-01,2.922490158289155482e-01
5.640000000000000568e+01,2.922610886592321155e-01,2.922490787068490192e-01
5.645000000000000284e+01,2.922612427132123547e-01,2.922491410697408698e-01
5.650000000000000000e+01,2.922613678559798922e-01,2.922492031285506831e-01
5.655000000000000426e+01,2.922614625950630263e-01,2.922492650889226273e-01
5.660000000000000142e+01,2.922615261488306637e-01,2.922493271465493314e-01
5.665000000000000568e+01,2.922615584398627342e-01,2.922493894828091521e-01
5.670000000000000284e+01,2.922615600710863903e-01,2.922494522607795298e-01
5.675000000000000000e+01,2.922615322858447273e-01,2.922495156217188583e-01
5.680000000000000426e+01,2.922614769135241097e-01,2.922495796820975267e-01
5.685000000000000142e+01,2.922613963027601569e-01,2.922496445312434132e-01
5.690000000000000568e+01,2.922612932445518008e-01,2.922497102296527927e-01
5.695000000000000284e+01,2.922611708878352088e-01,2.922497768079998504e-01
5.700000000000000000e+01,2.922610326501889899e-01,2.922498442668603480e-01
5.705000000000000426e+01,2.922608821263647516e-01,2.922499125771476636e-01
5.710000000000000142e+01,2.922607229972645770e-01,2.922499816812414442e-01
5.715000000000000568e+01,2.922605589418244554e-01,2.922500514947726780e-01
5.720000000000000284e+01,2.922603935540233899e-01,2.922501219090126723e-01
5.725000000000000000e+01,2.922602302669359275e-01,2.922501927938000454e-01
5.730000000000000426e+01,2.922600722853980759e-01,2.922502640009265740e-01
5.735000000000000142e+01,2.922599225284781554e-01,2.922503353678937987e-01
5.740000000000000568e+01,2.922597835825537782e-01,2.922504067219441337e-01
5.745000000000000284e+01,2.922596576654155065e-01,2.922504778842638373e-01
5.750000000000000000e+01,2.922595466014511478e-01,2.922505486742558167e-01
5.755000000000000426e+01,2.922594518076376824e-01,2.922506189137770161e-01
5.760000000000000142e+01,2.922593742897823255e-01,2.922506884312403574e-01
5.765000000000000568e+01,2.922593146482187487e-01,2.922507570654858111e-01
5.770000000000000284e+01,2.922592730919870152e-01,2.922508246693320544e-01
5.775000000000000000e+01,2.922592494604002167e-01,2.922508911127310594e-01
5.780000000000000426e+01,2.922592432508298033e-01,2.922509562854588294e-01
5.785000000000000142e+01,2.922592536515210560e-01,2.922510200992876062e-01
5.790000000000000568e+01,2.922592795782658626e-01,2.922510824895999115e-01
5.795000000000000284e+01,2.922593197138149135e-01,2.922511434164183353e-01
5.800000000000000000e+01,2.922593725489876504e-01,2.922512028648404092e-01
5.805000000000000426e+01,2.922594364245305609e-01,2.922512608448821214e-01
5.810000000000000142e+01,2.922595095728786618e-01,2.922513173907477779e-01
5.815000000000000568e+01,2.922595901590736012e-01,2.922513725595577982e-01
5.820000000000000284e+01,2.922596763201932291e-01,2.922514264295777986e-01
5.825000000000000000e+01,2.922597662027345833e-01,2.922514790980030863e-01
5.830000000000000426e+01,2.922598579974726718e-01,2.922515306783621258e-01
5.835000000000000142e+01,2.922599499713855464e-01,2.922515812976102523e-01
5.840000000000000568e+01,2.922600404962937826e-01,2.922516310929888506e-01
5.845000000000000284e+01,2.922601280739154372e-01,2.922516802087310461e-01
5.850000000000000000e+01,2.922602113570824112e-01,2.922517287926933438e-01
5.855000000000000426e+01,2.922602891669124348e-01,2.922517769929954268e-01
5.860000000000000142e+01,2.922603605057780829e-01,2.922518249547444436e-01
5.865000000000000568e+01,2.922604245659705668e-01,2.922518728169180569e-01
5.870000000000000284e+01,2.922604807340175026e-01,2.922519207094737004e-01
5.875000000000000000e+01,2.922605285906867412e-01,2.922519687507445507e-01
5.880000000000000426e+01,2.922605679067887818e-01,2.922520170451729515e-01
5.885000000000000142e+01,2.922605986349788854e-01,2.922520656814242557e-01
5.890000000000000568e+01,2.922606208978532627e-01,2.922521147309123379e-01
5.895000000000000284e+01,2.922606349727282504e-01,2.922521642467585390e-01
5.900000000000000000e+01,2.922606412735822001e-01,2.922522142631933662e-01
5.905000000000000426e+01,2.922606403307234091e-01,2.922522647954026720e-01
5.910000000000000142e+01,2.922606327688145877e-01,2.922523158398053766e-01
5.915000000000000568e+01,2.922606192839371508e-01,2.922523673747448036e-01
5.920000000000000284e+01,2.922606006204055418e-01,2.922524193615629873e-01
5.925000000000000000e+01,2.922605775480449641e-01,2.922524717460220911e-01
5.930000000000000426e+01,2.922605508406206920e-01,2.922525244600286398e-01
5.935000000000000142e+01,2.922605212560567267e-01,2.922525774236119367e-01
5.940000000000000568e+01,2.922604895189998553e-01,2.922526305471033758e-01
5.945000000000000284e+01,2.922604563061873550e-01,2.922526837334603056e-01
5.950000000000000000e+01,2.922604222349510783e-01,2.922527368806780990e-01
5.955000000000000426e+01,2.922603878550599776e-01,2.922527898842322558e-01
5.960000000000000142e+01,2.922603536439580818e-01,2.922528426394956358e-01
5.965000000000000568e+01,2.922603200053139338e-01,2.922528950440767548e-01
5.970000000000000284e+01,2.922602872706612787e-01,2.922529470000305163e-01
5.975000000000000000e+01,2.922602557037884408e-01,2.922529984158955818e-01
5.980000000000000426e+01,2.922602255074301936e-01,2.922530492085203546e-01
5.985000000000000142e+01,2.922601968317369847e-01,2.922530993046436598e-01
5.990000000000000568e+01,2.922601697839454782e-01,2.922531486422042524e-01
5.995000000000000284e+01,2.922601444386531688e-01,2.922531971713597798e-01
6.000000000000000000e+01,2.922601208481073742e-01,2.922532448552031537e-01
6.005000000000000426e+01,2.922600990519582109e-01,2.922532916701717776e-01
6.010000000000000142e+01,2.922600790859877784e-01,2.922533376061512977e-01
6.015000000000000568e+01,2.922600609894128176e-01,2.922533826662823686e-01
6.020000000000000284e+01,2.922600448104605286e-01,2.922534268664863655e-01
6.025000000000000000e+01,2.922600306100273104e-01,2.922534702347291957e-01
6.030000000000000426e+01,2.922600184633472042e-01,2.922535128100493540e-01
6.035000000000000142e+01,2.922600084597075654e-01,2.922535546413791430e-01
6.040000000000000568e+01,2.922600007003529066e-01,2.922535957861925882e-01
6.045000000000000284e+01,2.922599952948080615e-01,2.922536363090140199e-01
6.050000000000000000e+01,2.922599923559207058e-01,2.922536762798253474e-01
6.055000000000000426e+01,2.922599919939731228e-01,2.922537157724091061e-01
6.060000000000000142e+01,2.922599943102393016e-01,2.922537548626645276e-01
6.065000000000000568e+01,2.922599993903662874e-01,2.922537936269339887e-01
6.070000000000000284e+01,2.922600072979407715e-01,2.922538321403747030e-01
6.075000000000000000e+01,2.922600180685638871e-01,2.922538704754081840e-01
6.080000000000000426e+01,2.922600317047059360e-01,2.922539087002787306e-01
6.085000000000000142e+01,2.922600481715491028e-01,2.922539468777466398e-01
6.090000000000000568e+01,2.922600673939567684e-01,2.922539850639404579e-01
6.095000000000000284e+01,2.922600892546395879e-01,2.922540233073862570e-01
6.100000000000000000e+01,2.922601135935215533e-01,2.922540616482302567e-01
6.105000000000000426e+01,2.922601402082512512e-01,2.922541001176643394e-01
6.110000000000000142e+01,2.922601688557577848e-01,2.922541387375606758e-01
6.115000000000000568e+01,2.922601992547156913e-01,2.922541775203176262e-01
6.120000000000000284e+01,2.922602310887668087e-01,2.922542164689139188e-01
6.125000000000000000e+01,2.922602640103406091e-01,2.922542555771638351e-01
6.130000000000000426e+01,2.922602976449254486e-01,2.922542948301636301e-01
6.135000000000000142e+01,2.922603315956618930e-01,2.922543342049137571e-01
6.140000000000000568e+01,2.922603654481594204e-01,2.922543736710999096e-01
6.145000000000000284e+01,2.922603987754703869e-01,2.922544131920118415e-01
6.150000000000000000e+01,2.922604311431882262e-01,2.922544527255778180e-01
6.155000000000000426e+01,2.922604621146713266e-01,2.922544922254887156e-01
6.160000000000000142e+01,2.922604912564155666e-01,2.922545316423866835e-01
6.165000000000000568e+01,2.922605181436189192e-01,2.922545709250904955e-01
6.170000000000000284e+01,2.922605423659836443e-01,2.922546100218305631e-01
6.175000000000000000e+01,2.922605635337979790e-01,2.922546488814664611e-01
6.180000000000000426e+01,2.922605812843182549e-01,2.922546874546600448e-01
6.185000000000000142e+01,2.922605952884455016e-01,2.922547256949807326e-01
6.190000000000000568e+01,2.922606052576494640e-01,2.922547635599176408e-01
6.195000000000000284e+01,2.922606109510493266e-01,2.922548010117795858e-01
6.200000000000000000e+01,2.922606121825124248e-01,2.922548380184643579e-01
6.205000000000000426e+01,2.922606088275845337e-01,2.922548745540816673e-01
6.210000000000000142e+01,2.922606008300224212e-01,2.922549105994195484e-01
6.215000000000000568e+01,2.922605882076663164e-01,2.922549461422452866e-01
6.220000000000000284e+01,2.922605710573653592e-01,2.922549811774378115e-01
6.225000000000000000e+01,2.922605495586631519e-01,2.922550157069505605e-01
6.230000000000000426e+01,2.922605239759559215e-01,2.922550497396099178e-01
6.235000000000000142e+01,2.922604946588624464e-01,2.922550832907550578e-01
6.240000000000000568e+01,2.922604620405853115e-01,2.922551163817321829e-01
6.245000000000000284e+01,2.922604266340996237e-01,2.922551490392564233e-01
6.250000000000000000e+01,2.922603890260768722e-01,2.922551812946591610e-01
6.255000000000000426e+01,2.922603498685296675e-01,2.922552131830407074e-01
6.260000000000000142e+01,2.922603098682514111e-01,2.922552447423503175e-01
6.265000000000000568e+01,2.922602697742119893e-01,2.922552760124167426e-01
6.270000000000000284e+01,2.922602303631577358e-01,2.922553070339539705e-01
6.275000000000000000e+01,2.922601924237429039e-01,2.922553378475661878e-01
6.280000000000000426e+01,2.922601567395889943e-01,2.922553684927770012e-01
6.285000000000000142e+01,2.922601240717229154e-01,2.922553990071055652e-01
6.290000000000000568e+01,2.922600951408826919e-01,2.922554294252120433e-01
6.295000000000000284e+01,2.922600706101989299e-01,2.922554597781323316e-01
6.300000000000000000e+01,2.922600510687596853e-01,2.922554900926188637e-01
6.305000000000000426e+01,2.922600370165463479e-01,2.922555203906030963e-01
6.310000000000000142e+01,2.922600288511914557e-01,2.922555506887897780e-01
6.315000000000000568e+01,2.922600268569525150e-01,2.922555809983919395e-01
6.320000000000000284e+01,2.922600311962308406e-01,2.922556113250098786e-01
6.325000000000000000e+01,2.922600419038839936e-01,2.922556416686556413e-01
6.330000000000000426e+01,2.922600588844959102e-01,2.922556720239186112e-01
6.335000000000000142e+01,2.922600819126810467e-01,2.922557023802663800e-01
6.340000000000000568e+01,2.922601106364102197e-01,2.922557327224709067e-01
6.345000000000000284e+01,2.922601445832632705e-01,2.922557630311458099e-01
6.350000000000000000e+01,2.922601831694353613e-01,2.922557932833806382e-01
6.355000000000000426e+01,2.922602257112575375e-01,2.922558234534523569e-01
6.360000000000000142e+01,2.922602714389336276e-01,2.922558535135960645e-01
6.365000000000000568e+01,2.922603195121518116e-01,2.922558834348127910e-01
6.370000000000000284e+01,2.922603690371963214e-01,2.922559131876932836e-01
6.375000000000000000e+01,2.922604190851625372e-01,2.922559427432364076e-01
6.380000000000000426e+01,2.922604687108716348e-01,2.922559720736405131e-01
6.385000000000000142e+01,2.922605169720789431e-01,2.922560011530476731e-01
6.390000000000000568e+01,2.922605629485806045e-01,2.922560299582230847e-01
6.395000000000000284e+01,2.922606057608391206e-01,2.922560584691515362e-01
6.400000000000000000e+01,2.922606445877690140e-01,2.922560866695378401e-01
6.404999999999999716e+01,2.922606786833498727e-01,2.922561145471997968e-01
6.410000000000000853e+01,2.922607073917632414e-01,2.922561420943441401e-01
6.415000000000000568e+01,2.922607301607779706e-01,2.922561693077213585e-01
6.420000000000000284e+01,2.922607465531428805e-01,2.922561961886569470e-01
6.425000000000000000e+01,2.922607562557768546e-01,2.922562227429596482e-01
6.429999999999999716e+01,2.922607590865806126e-01,2.922562489807123409e-01
6.435000000000000853e+01,2.922607549987313869e-01,2.922562749159521855e-01
6.440000000000000568e+01,2.922607440823571934e-01,2.922563005662505153e-01
6.445000000000000284e+01,2.922607265635289719e-01,2.922563259522054646e-01
6.450000000000000000e+01,2.922607028005509422e-01,2.922563510968617106e-01
6.454999999999999716e+01,2.922606732775741567e-01,2.922563760250749265e-01
6.460000000000000853e+01,2.922606385956093011e-01,2.922564007628370431e-01
6.465000000000000568e+01,2.922605994610625313e-01,2.922564253365830256e-01
6.470000000000000284e+01,2.922605566719749248e-01,2.922564497724959853e-01
6.475000000000000000e+01,2.922605111021969182e-01,2.922564740958304985e-01
6.479999999999999716e+01,2.922604636837843883e-01,2.922564983302710084e-01
6.485000000000000853e+01,2.922604153879526656e-01,2.922565224973422970e-01
6.490000000000000568e+01,2.922603672049718937e-01,2.922565466158869585e-01
6.495000000000000284e+01,2.922603201234265646e-01,2.922565707016223091e-01
6.500000000000000000e+01,2.922602751092943651e-01,2.922565947667875585e-01
6.504999999999999716e+01,2.922602330853186214e-01,2.922566188198892911e-01
6.510000000000000853e+01,2.922601949111595654e-01,2.922566428655501425e-01
6.515000000000000568e+01,2.922601613648033170e-01,2.922566669044628362e-01
6.520000000000000284e+01,2.922601331256891588e-01,2.922566909334499141e-01
6.525000000000000000e+01,2.922601107599816506e-01,2.922567149456248847e-01
6.529999999999999716e+01,2.922600947083682787e-01,2.922567389306491292e-01
6.535000000000000853e+01,2.922600852767003321e-01,2.922567628750765145e-01
6.540000000000000568e+01,2.922600826297255261e-01,2.922567867627742233e-01
6.545000000000000284e+01,2.922600867880779107e-01,2.922568105754085876e-01
6.550000000000000000e+01,2.922600976286044983e-01,2.922568342929803831e-01
6.554999999999999716e+01,2.922601148880166200e-01,2.922568578943963158e-01
6.560000000000000853e+01,2.922601381697625955e-01,2.922568813580594393e-01
6.565000000000000568e+01,2.922601669539314773e-01,2.922569046624638456e-01
6.570000000000000284e+01,2.922602006099140892e-01,2.922569277867772541e-01
6.575000000000000000e+01,2.922602384114758589e-01,2.922569507113967902e-01
6.579999999999999716e+01,2.922602795538343234e-01,2.922569734184634616e-01
6.585000000000000853e+01,2.922603231722866735e-01,2.922569958923240674e-01
6.590000000000000568e+01,2.922603683618995585e-01,2.922570181199272699e-01
6.595000000000000284e+01,2.922604141977571124e-01,2.922570400911476129e-01
6.600000000000000000e+01,2.922604597552613814e-01,2.922570617990278286e-01
6.604999999999999716e+01,2.922605041299943252e-01,2.922570832399370433e-01
6.610000000000000853e+01,2.922605464566773725e-01,2.922571044136411111e-01
6.615000000000000568e+01,2.922605859268074813e-01,2.922571253232856270e-01
6.620000000000000284e+01,2.922606218045974424e-01,2.922571459752938416e-01
6.625000000000000000e+01,2.922606534409093459e-01,2.922571663791834751e-01
6.629999999999999716e+01,2.922606802849329610e-01,2.922571865473092556e-01
6.635000000000000853e+01,2.922607018934297862e-01,2.922572064945389014e-01
6.640000000000000568e+01,2.922607179374299702e-01,2.922572262378720920e-01
6.645000000000000284e+01,2.922607282063372502e-01,2.922572457960130321e-01
6.650000000000000000e+01,2.922607326094568414e-01,2.922572651889088768e-01
6.654999999999999716e+01,2.922607311750202164e-01,2.922572844372650636e-01
6.660000000000000853e+01,2.922607240468297896e-01,2.922573035620509296e-01
6.665000000000000568e+01,2.922607114786890392e-01,2.922573225840077171e-01
6.670000000000000284e+01,2.922606938268202947e-01,2.922573415231701777e-01
6.675000000000000000e+01,2.922606715404977851e-01,2.922573603984145452e-01
6.679999999999999716e+01,2.922606451511445824e-01,2.922573792270414250e-01
6.685000000000000853e+01,2.922606152601566754e-01,2.922573980244044800e-01
6.690000000000000568e+01,2.922605825257221235e-01,2.922574168035915743e-01
6.695000000000000284e+01,2.922605476489082421e-01,2.922574355751654251e-01
6.700000000000000000e+01,2.922605113592871562e-01,2.922574543469686481e-01
6.704999999999999716e+01,2.922604744003639565e-01,2.922574731239957480e-01
6.710000000000000853e+01,2.922604375150661404e-01,2.922574919083343881e-01
6.715000000000000568e+01,2.922604014315421384e-01,2.922575106991752714e-01
6.720000000000000284e+01,2.922603668495046270e-01,2.922575294928889122e-01
6.725000000000000000e+01,2.922603344273434489e-01,2.922575482831668015e-01
6.729999999999999716e+01,2.922603047702170831e-01,2.922575670612208576e-01
6.735000000000000853e+01,2.922602784193155112e-01,2.922575858160372797e-01
6.740000000000000568e+01,2.922602558424701735e-01,2.922576045346763074e-01
6.745000000000000284e+01,2.922602374262659453e-01,2.922576232026106169e-01
6.750000000000000000e+01,2.922602234697865287e-01,2.922576418040942481e-01
6.754999999999999716e+01,2.922602141801006748e-01,2.922576603225527925e-01
6.760000000000000853e+01,2.922602096695662843e-01,2.922576787409853494e-01
6.765000000000000568e+01,2.922602099549996280e-01,2.922576970423697573e-01
6.770000000000000284e+01,2.922602149587220643e-01,2.922577152100612197e-01
6.775000000000000000e+01,2.922602245114610531e-01,2.922577332281760532e-01
6.779999999999999716e+01,2.922602383570454543e-01,2.922577510819520663e-01
6.785000000000000853e+01,2.922602561587959169e-01,2.922577687580780736e-01
6.790000000000000568e+01,2.922602775074757964e-01,2.922577862449862174e-01
6.795000000000000284e+01,2.922603019306311278e-01,2.922578035331001578e-01
6.800000000000000000e+01,2.922603289031161511e-01,2.922578206150363567e-01
6.804999999999999716e+01,2.922603578585730721e-01,2.922578374857526251e-01
6.810000000000000853e+01,2.922603882016112098e-01,2.922578541426438248e-01
6.815000000000000568e+01,2.922604193204138556e-01,2.922578705855812808e-01
6.820000000000000284e+01,2.922604505994920721e-01,2.922578868168983490e-01
6.825000000000000000e+01,2.922604814323017663e-01,2.922579028413209712e-01
6.829999999999999716e+01,2.922605112334466515e-01,2.922579186658475492e-01
6.835000000000000853e+01,2.922605394502021392e-01,2.922579342995802465e-01
6.840000000000000568e+01,2.922605655731166929e-01,2.922579497535131021e-01
6.845000000000000284e+01,2.922605891454726490e-01,2.922579650402813423e-01
6.850000000000000000e+01,2.922606097714218754e-01,2.922579801738783845e-01
6.854999999999999716e+01,2.922606271226488861e-01,2.922579951693470846e-01
6.860000000000000853e+01,2.922606409434519992e-01,2.922580100424522209e-01
6.865000000000000568e+01,2.922606510541767566e-01,2.922580248093416544e-01
6.870000000000000284e+01,2.922606573529761831e-01,2.922580394862028252e-01
6.875000000000000000e+01,2.922606598159123159e-01,2.922580540889238576e-01
6.879999999999999716e+01,2.922606584954536291e-01,2.922580686327642119e-01
6.885000000000000853e+01,2.922606535174551712e-01,2.922580831320435446e-01
6.890000000000000568e+01,2.922606450767402664e-01,2.922580975998547159e-01
6.895000000000000284e+01,2.922606334314265530e-01,2.922581120478063843e-01
6.900000000000000000e+01,2.922606188961606177e-01,2.922581264858009620e-01
6.904999999999999716e+01,2.922606018344389156e-01,2.922581409218518722e-01
6.910000000000000853e+01,2.922605826502026050e-01,2.922581553619437167e-01
6.915000000000000568e+01,2.922605617788985310e-01,2.922581698099379066e-01
6.920000000000000284e+01,2.922605396781974285e-01,2.922581842675250896e-01
6.925000000000000000e+01,2.922605168185588020e-01,2.922581987342252052e-01
6.929999999999999716e+01,2.922604936738218417e-01,2.922582132074341699e-01
6.935000000000000853e+01,2.922604707119942358e-01,2.922582276825161363e-01
6.940000000000000568e+01,2.922604483863979752e-01,2.922582421529389962e-01
6.945000000000000284e+01,2.922604271273189780e-01,2.922582566104491852e-01
6.950000000000000000e+01,2.922604073342918718e-01,2.922582710452820698e-01
6.954999999999999716e+01,2.922603893691390620e-01,2.922582854464032542e-01
6.960000000000000853e+01,2.922603735498653377e-01,2.922582998017748124e-01
6.965000000000000568e+01,2.922603601454964450e-01,2.922583140986406702e-01
6.970000000000000284e+01,2.922603493719334589e-01,2.922583283238252005e-01
6.975000000000000000e+01,2.922603413888784640e-01,2.922583424640373684e-01
6.979999999999999716e+01,2.922603362978720698e-01,2.922583565061752098e-01
6.985000000000000853e+01,2.922603341414641287e-01,2.922583704376226499e-01
6.990000000000000568e+01,2.922603349035241549e-01,2.922583842465331649e-01
6.995000000000000284e+01,2.922603385106768981e-01,2.922583979220933492e-01
7.000000000000000000e+01,2.922603448348309318e-01,2.922584114547616130e-01
7.004999999999999716e+01,2.922603536967484650e-01,2.922584248364762938e-01
7.010000000000000853e+01,2.922603648705839330e-01,2.922584380608287957e-01
7.015000000000000568e+01,2.922603780893001102e-01,2.922584511231986482e-01
7.020000000000000284e+01,2.922603930508513304e-01,2.922584640208472084e-01
7.025000000000000000e+01,2.922604094250054185e-01,2.922584767529683991e-01
7.029999999999999716e+01,2.922604268606598943e-01,2.922584893206960355e-01
7.035000000000000853e+01,2.922604449934961823e-01,2.922585017270668550e-01
7.040000000000000568e+01,2.922604634538040203e-01,2.922585139769417473e-01
7.045000000000000284e+01,2.922604818743031463e-01,2.922585260768863491e-01
7.050000000000000000e+01,2.922604998977871849e-01,2.922585380350140039e-01
7.054999999999999716e+01,2.922605171844177008e-01,2.922585498607955801e-01
7.060000000000000853e+01,2.922605334185042203e-01,2.922585615648403135e-01
7.065000000000000568e+01,2.922605483146176741e-01,2.922585731586528346e-01
7.070000000000000284e+01,2.922605616229030367e-01,2.922585846543723220e-01
7.075000000000000000e+01,2.922605731334768642e-01,2.922585960645001091e-01
7.079999999999999716e+01,2.922605826798207462e-01,2.922586074016219060e-01
7.085000000000000853e+01,2.922605901411082230e-01,2.922586186781309103e-01
7.090000000000000568e+01,2.922605954434335240e-01,2.922586299059588555e-01
7.095000000000000284e+01,2.922605985599371348e-01,2.922586410963205483e-01
7.100000000000000000e+01,2.922605995098571663e-01,2.922586522594780023e-01
7.104999999999999716e+01,2.922605983565590981e-01,2.922586634045294951e-01
7.110000000000000853e+01,2.922605952046263278e-01,2.922586745392281582e-01
7.115000000000000568e+01,2.922605901961149444e-01,2.922586856698337621e-01
7.120000000000000284e+01,2.922605835060948509e-01,2.922586968010016384e-01
7.125000000000000000e+01,2.922605753376154580e-01,2.922587079357095163e-01
7.129999999999999716e+01,2.922605659162427760e-01,2.922587190752249930e-01
7.135000000000000853e+01,2.922605554843196174e-01,2.922587302191127501e-01
7.140000000000000568e+01,2.922605442951021759e-01,2.922587413652815713e-01
7.145000000000000284e+01,2.922605326069189213e-01,2.922587525100690531e-01
7.150000000000000000e+01,2.922605206774924747e-01,2.922587636483616746e-01
7.154999999999999716e+01,2.922605087585491423e-01,2.922587747737466213e-01
7.160000000000000853e+01,2.922604970908287414e-01,2.922587858786918069e-01
7.165000000000000568e+01,2.922604858995874189e-01,2.922587969547487119e-01
7.170000000000000284e+01,2.922604753906690167e-01,2.922588079927734284e-01
7.175000000000000000e+01,2.922604657471994938e-01,2.922588189831599736e-01
7.179999999999999716e+01,2.922604571269413753e-01,2.922588299160804870e-01
7.185000000000000853e+01,2.922604496603241619e-01,2.922588407817259815e-01
7.190000000000000568e+01,2.922604434491518632e-01,2.922588515705425993e-01
7.195000000000000284e+01,2.922604385659707815e-01,2.922588622734571540e-01
7.200000000000000000e+01,2.922604350540687901e-01,2.922588728820874060e-01
7.204999999999999716e+01,2.922604329280647506e-01,2.922588833889316895e-01
7.210000000000000853e+01,2.922604321750378875e-01,2.922588937875346127e-01
7.215000000000000568e+01,2.922604327561406645e-01,2.922589040726248366e-01
7.220000000000000284e+01,2.922604346086316029e-01,2.922589142402218787e-01
7.225000000000000000e+01,2.922604376482645372e-01,2.922589242877111082e-01
7.229999999999999716e+01,2.922604417719659176e-01,2.922589342138849355e-01
7.235000000000000853e+01,2.922604468607343797e-01,2.922589440189498067e-01
7.240000000000000568e+01,2.922604527826961340e-01,2.922589537045006125e-01
7.245000000000000284e+01,2.922604593962516151e-01,2.922589632734625686e-01
7.250000000000000000e+01,2.922604665532524404e-01,2.922589727300036189e-01
7.254999999999999716e+01,2.922604741021488928e-01,2.922589820794194160e-01
7.260000000000000853e+01,2.922604818910532476e-01,2.922589913279945439e-01
7.265000000000000568e+01,2.922604897706663207e-01,2.922590004828439780e-01
7.270000000000000284e+01,2.922604975970203856e-01,2.922590095517383912e-01
7.275000000000000000e+01,2.922605052339943832e-01,2.922590185429183585e-01
7.279999999999999716e+01,2.922605125555636230e-01,2.922590274649017883e-01
7.285000000000000853e+01,2.922605194477502222e-01,2.922590363262893565e-01
7.290000000000000568e+01,2.922605258102482506e-01,2.922590451355728258e-01
7.295000000000000284e+01,2.922605315577013751e-01,2.922590539009498056e-01
7.300000000000000000e+01,2.922605366206208477e-01,2.922590626301503902e-01
7.304999999999999716e+01,2.922605409459360093e-01,2.922590713302785637e-01
7.310000000000000853e+01,2.922605444971799193e-01,2.922590800076717565e-01
7.315000000000000568e+01,2.922605472543189364e-01,2.922590886677819411e-01
7.320000000000000284e+01,2.922605492132436256e-01,2.922590973150798188e-01
7.325000000000000000e+01,2.922605503849465269e-01,2.922591059529843216e-01
7.329999999999999716e+01,2.922605507944180947e-01,2.922591145838179805e-01
7.335000000000000853e+01,2.922605504793006070e-01,2.922591232087889401e-01
7.340000000000000568e+01,2.922605494883430133e-01,2.922591318279986194e-01
7.345000000000000284e+01,2.922605478797049572e-01,2.922591404404752402e-01
7.350000000000000000e+01,2.922605457191607692e-01,2.922591490442308371e-01
7.354999999999999716e+01,2.922605430782541647e-01,2.922591576363399724e-01
7.360000000000000853e+01,2.922605400324550518e-01,2.922591662130382684e-01
7.365000000000000568e+01,2.922605366593659659e-01,2.922591747698370379e-01
7.370000000000000284e+01,2.922605330370225962e-01,2.922591833016519591e-01
7.375000000000000000e+01,2.922605292423272050e-01,2.922591918029414093e-01
7.379999999999999716e+01,2.922605253496468047e-01,2.922592002678515155e-01
7.385000000000000853e+01,2.922605214296005172e-01,2.922592086903646469e-01
7.390000000000000568e+01,2.922605175480533224e-01,2.922592170644472964e-01
7.395000000000000284e+01,2.922605137653231933e-01,2.922592253841937993e-01
7.400000000000000000e+01,2.922605101356030022e-01,2.922592336439639449e-01
7.404999999999999716e+01,2.922605067065891515e-01,2.922592418385097091e-01
7.410000000000000853e+01,2.922605035193023837e-01,2.922592499630902729e-01
7.415000000000000568e+01,2.922605006080820078e-01,2.922592580135714435e-01
7.420000000000000284e+01,2.922604980007282860e-01,2.922592659865093645e-01
7.425000000000000000e+01,2.922604957187671659e-01,2.922592738792152978e-01
7.429999999999999716e+01,2.922604937778081613e-01,2.922592816898021972e-01
7.435000000000000853e+01,2.922604921879674023e-01,2.922592894172111877e-01
7.440000000000000568e+01,2.922604909543293217e-01,2.922592970612193364e-01
7.445000000000000284e+01,2.922604900774224967e-01,2.922593046224279401e-01
7.450000000000000000e+01,2.922604895536889402e-01,2.922593121022324381e-01
7.454999999999999716e+01,2.922604893759304101e-01,2.922593195027761714e-01
7.460000000000000853e+01,2.922604895337201913e-01,2.922593268268880440e-01
7.465000000000000568e+01,2.922604900137726336e-01,2.922593340780070825e-01
7.470000000000000284e+01,2.922604908002683910e-01,2.922593412600954510e-01
7.475000000000000000e+01,2.922604918751361969e-01,2.922593483775424716e-01
7.479999999999999716e+01,2.922604932182958914e-01,2.922593554350617628e-01
7.485000000000000853e+01,2.922604948078708076e-01,2.922593624375844357e-01
7.490000000000000568e+01,2.922604966203773413e-01,2.922593693901501810e-01
7.495000000000000284e+01,2.922604986309023101e-01,2.922593762977994114e-01
7.500000000000000000e+01,2.922605008132770910e-01,2.922593831654684560e-01
7.504999999999999716e+01,2.922605031402579212e-01,2.922593899978895848e-01
7.510000000000000853e+01,2.922605055837184107e-01,2.922593967994986941e-01
7.515000000000000568e+01,2.922605081148598738e-01,2.922594035743519836e-01
7.520000000000000284e+01,2.922605107044422557e-01,2.922594103260531262e-01
7.525000000000000000e+01,2.922605133230345986e-01,2.922594170576923167e-01
7.529999999999999716e+01,2.922605159412846598e-01,2.922594237717980881e-01
7.535000000000000853e+01,2.922605185302015740e-01,2.922594304703028389e-01
7.540000000000000568e+01,2.922605210614467319e-01,2.922594371545219616e-01
7.545000000000000284e+01,2.922605235076263241e-01,2.922594438251470694e-01
7.550000000000000000e+01,2.922605258425766128e-01,2.922594504822526029e-01
7.554999999999999716e+01,2.922605280416366025e-01,2.922594571253160356e-01
7.560000000000000853e+01,2.922605300818998941e-01,2.922594637532501816e-01
7.565000000000000568e+01,2.922605319424417258e-01,2.922594703644467717e-01
7.570000000000000284e+01,2.922605336045160374e-01,2.922594769568305217e-01
7.575000000000000000e+01,2.922605350517213374e-01,2.922594835279214709e-01
7.579999999999999716e+01,2.922605362701352627e-01,2.922594900749049818e-01
7.585000000000000853e+01,2.922605372484177733e-01,2.922594965947070134e-01
7.590000000000000568e+01,2.922605379778877577e-01,2.922595030840728914e-01
7.595000000000000284e+01,2.922605384525755468e-01,2.922595095396486875e-01
7.600000000000000000e+01,2.922605386692563867e-01,2.922595159580623769e-01
7.604999999999999716e+01,2.922605386274693684e-01,2.922595223360032746e-01
7.610000000000000853e+01,2.922605383295265868e-01,2.922595286702989181e-01
7.615000000000000568e+01,2.922605377805150839e-01,2.922595349579863444e-01
7.620000000000000284e+01,2.922605369882936843e-01,2.922595411963778145e-01
7.625000000000000000e+01,2.922605359634860012e-01,2.922595473831184898e-01
7.629999999999999716e+01,2.922605347194665582e-01,2.922595535162355596e-01
7.635000000000000853e+01,2.922605332723379190e-01,2.922595595941782642e-01
7.640000000000000568e+01,2.922605316408930509e-01,2.922595656158469279e-01
7.645000000000000284e+01,2.922605298465568713e-01,2.922595715806122207e-01
7.650000000000000000e+01,2.922605279132981515e-01,2.922595774883227082e-01
7.654999999999999716e+01,2.922605258675052275e-01,2.922595833393021869e-01
7.660000000000000853e+01,2.922605237378161358e-01,2.922595891343360841e-01
7.665000000000000568e+01,2.922605215548960134e-01,2.922595948746481986e-01
7.670000000000000284e+01,2.922605193511563226e-01,2.922596005618675608e-01
7.675000000000000000e+01,2.922605171604110152e-01,2.922596061979874649e-01
7.680000000000001137e+01,2.922605150174682476e-01,2.922596117853165643e-01
7.685000000000000853e+01,2.922605129576594796e-01,2.922596173264243036e-01
7.690000000000000568e+01,2.922605110163088993e-01,2.922596228240814109e-01
7.695000000000000284e+01,2.922605092281523320e-01,2.922596282811970592e-01
7.700000000000000000e+01,2.922605076267147384e-01,2.922596337007540845e-01
7.705000000000001137e+01,2.922605062436605672e-01,2.922596390857442050e-01
7.710000000000000853e+01,2.922605051081327288e-01,2.922596444391040160e-01
7.715000000000000568e+01,2.922605042460972857e-01,2.922596497636538726e-01
7.720000000000000284e+01,2.922605036797130129e-01,2.922596550620404354e-01
7.725000000000000000e+01,2.922605034267456436e-01,2.922596603366849344e-01
7.730000000000001137e+01,2.922605035000442886e-01,2.922596655897371498e-01
7.735000000000000853e+01,2.922605039070994004e-01,2.922596708230369988e-01
7.740000000000000568e+01,2.922605046496973835e-01,2.922596760380842262e-01
7.745000000000000284e+01,2.922605057236855597e-01,2.922596812360161445e-01
7.750000000000000000e+01,2.922605071188580372e-01,2.922596864175949771e-01
7.755000000000001137e+01,2.922605088189699774e-01,2.922596915832036957e-01
7.760000000000000853e+01,2.922605108018833109e-01,2.922596967328509598e-01
7.765000000000000568e+01,2.922605130398440720e-01,2.922597018661850510e-01
7.770000000000000284e+01,2.922605154998872967e-01,2.922597069825153548e-01
7.775000000000000000e+01,2.922605181443623801e-01,2.922597120808417825e-01
7.780000000000001137e+01,2.922605209315679020e-01,2.922597171598907417e-01
7.785000000000000853e+01,2.922605238164828756e-01,2.922597222181566590e-01
7.790000000000000568e+01,2.922605267515790972e-01,2.922597272539481095e-01
7.795000000000000284e+01,2.922605296876963910e-01,2.922597322654371110e-01
7.800000000000000000e+01,2.922605325749628169e-01,2.922597372507110824e-01
7.805000000000001137e+01,2.922605353637399705e-01,2.922597422078245799e-01
7.810000000000000853e+01,2.922605380055744440e-01,2.922597471348516995e-01
7.815000000000000568e+01,2.922605404541352980e-01,2.922597520299359819e-01
7.820000000000000284e+01,2.922605426661193384e-01,2.922597568913375965e-01
7.825000000000000000e+01,2.922605446021067643e-01,2.922597617174768070e-01
7.830000000000001137e+01,2.922605462273496491e-01,2.922597665069721073e-01
7.835000000000000853e+01,2.922605475124797625e-01,2.922597712586729179e-01
7.840000000000000568e+01,2.922605484341208038e-01,2.922597759716855648e-01
7.845000000000000284e+01,2.922605489753943298e-01,2.922597806453924862e-01
7.850000000000000000e+01,2.922605491263089439e-01,2.922597852794641127e-01
7.855000000000001137e+01,2.922605488840248622e-01,2.922597898738631961e-01
7.860000000000000853e+01,2.922605482529879173e-01,2.922597944288420901e-01
7.865000000000000568e+01,2.922605472449285036e-01,2.922597989449327582e-01
7.870000000000000284e+01,2.922605458787233546e-01,2.922598034229298980e-01
7.875000000000000000e+01,2.922605441801209847e-01,2.922598078638682373e-01
7.880000000000001137e+01,2.922605421813321280e-01,2.922598122689941680e-01
7.885000000000000853e+01,2.922605399204907251e-01,2.922598166397328834e-01
7.890000000000000568e+01,2.922605374409918411e-01,2.922598209776518519e-01
7.895000000000000284e+01,2.922605347907169526e-01,2.922598252844215705e-01
7.900000000000000000e+01,2.922605320211578706e-01,2.922598295617747088e-01
7.905000000000001137e+01,2.922605291864542321e-01,2.922598338114646976e-01
7.910000000000000853e+01,2.922605263423617705e-01,2.922598380352250946e-01
7.915000000000000568e+01,2.922605235451700145e-01,2.922598422347300051e-01
7.920000000000000284e+01,2.922605208505905106e-01,2.922598464115573891e-01
7.925000000000000000e+01,2.922605183126385509e-01,2.922598505671558100e-01
7.930000000000001137e+01,2.922605159825312215e-01,2.922598547028150695e-01
7.935000000000000853e+01,2.922605139076274172e-01,2.922598588196417824e-01
7.940000000000000568e+01,2.922605121304323594e-01,2.922598629185404473e-01
7.945000000000000284e+01,2.922605106876913217e-01,2.922598670002001242e-01
7.950000000000000000e+01,2.922605096095945987e-01,2.922598710650866627e-01
7.955000000000001137e+01,2.922605089191134820e-01,2.922598751134414807e-01
7.960000000000000853e+01,2.922605086314848388e-01,2.922598791452857836e-01
7.965000000000000568e+01,2.922605087538591162e-01,2.922598831604303338e-01
7.970000000000000284e+01,2.922605092851208730e-01,2.922598871584906610e-01
7.975000000000000000e+01,2.922605102158897239e-01,2.922598911389066578e-01
7.980000000000001137e+01,2.922605115287018052e-01,2.922598951009663382e-01
7.985000000000000853e+01,2.922605131983703197e-01,2.922598990438329269e-01
7.990000000000000568e+01,2.922605151925161127e-01,2.922599029665741144e-01
7.995000000000000284e+01,2.922605174722578414e-01,2.922599068681936418e-01
8.000000000000000000e+01,2.922605199930447539e-01,2.922599107476628322e-01
8.005000000000001137e+01,2.922605227056123134e-01,2.922599146039528417e-01
8.010000000000000853e+01,2.922605255570379645e-01,2.922599184360653024e-01
8.015000000000000568e+01,2.922605284918721735e-01,2.922599222430621868e-01
8.020000000000000284e+01,2.922605314533167076e-01,2.922599260240920649e-01
8.025000000000000000e+01,2.922605343844230097e-01,2.922599297784145844e-01
8.030000000000001137e+01,2.922605372292829684e-01,2.922599335054202330e-01
8.035000000000000853e+01,2.922605399341832721e-01,2.922599372046468802e-01
8.040000000000000568e+01,2.922605424486997006e-01,2.922599408757917128e-01
8.045000000000000284e+01,2.922605447267049295e-01,2.922599445187182288e-01
8.050000000000000000e+01,2.922605467272713642e-01,2.922599481334594573e-01
8.055000000000001137e+01,2.922605484154485178e-01,2.922599517202157937e-01
8.060000000000000853e+01,2.922605497629022775e-01,2.922599552793490041e-01
8.065000000000000568e+01,2.922605507484041798e-01,2.922599588113719560e-01
8.070000000000000284e+01,2.922605513581637560e-01,2.922599623169344629e-01
8.075000000000000000e+01,2.922605515860011161e-01,2.922599657968063536e-01
8.080000000000001137e+01,2.922605514333595500e-01,2.922599692518570436e-01
8.085000000000000853e+01,2.922605509091626974e-01,2.922599726830339417e-01
8.090000000000000568e+01,2.922605500295226699e-01,2.922599760913385247e-01
8.095000000000000284e+01,2.922605488173095067e-01,2.922599794778020232e-01
8.100000000000000000e+01,2.922605473015941202e-01,2.922599828434607194e-01
8.105000000000001137e+01,2.922605455169787758e-01,2.922599861893320217e-01
8.110000000000000853e+01,2.922605435028320375e-01,2.922599895163909278e-01
8.115000000000000568e+01,2.922605413024441101e-01,2.922599928255488755e-01
8.120000000000000284e+01,2.922605389621223404e-01,2.922599961176342021e-01
8.125000000000000000e+01,2.922605365302437530e-01,2.922599993933753248e-01
8.130000000000001137e+01,2.922605340562847154e-01,2.922600026533869744e-01
8.135000000000000853e+01,2.922605315898460510e-01,2.922600058981592586e-01
8.140000000000000568e+01,2.922605291796911420e-01,2.922600091280507240e-01
8.145000000000000284e+01,2.922605268728155625e-01,2.922600123432844144e-01
8.150000000000000000e+01,2.922605247135642847e-01,2.922600155439475933e-01
8.155000000000001137e+01,2.922605227428120567e-01,2.922600187299950747e-01
8.160000000000000853e+01,2.922605209972213292e-01,2.922600219012554956e-01
8.165000000000000568e+01,2.922605195085905549e-01,2.922600250574410863e-01
8.170000000000000284e+01,2.922605183033037957e-01,2.922600281981596049e-01
8.175000000000000000e+01,2.922605174018907959e-01,2.922600313229294366e-01
8.180000000000001137e+01,2.922605168187051294e-01,2.922600344311956921e-01
8.185000000000000853e+01,2.922605165617255252e-01,2.922600375223489144e-01
8.190000000000000568e+01,2.922605166324825920e-01,2.922600405957436198e-01
8.195000000000000284e+01,2.922605170261125540e-01,2.922600436507186705e-01
8.200000000000000000e+01,2.922605177315356073e-01,2.922600466866165370e-01
8.205000000000001137e+01,2.922605187317540154e-01,2.922600497028029487e-01
8.210000000000000853e+01,2.922605200042646123e-01,2.922600526986854352e-01
8.215000000000000568e+01,2.922605215215756669e-01,2.922600556737302568e-01
8.220000000000000284e+01,2.922605232518171725e-01,2.922600586274780032e-01
8.225000000000000000e+01,2.922605251594319054e-01,2.922600615595571383e-01
8.230000000000001137e+01,2.922605272059317083e-01,2.922600644696946581e-01
8.235000000000000853e+01,2.922605293507035129e-01,2.922600673577251396e-01
8.240000000000000568e+01,2.922605315518474467e-01,2.922600702235961800e-01
8.245000000000000284e+01,2.922605337670290959e-01,2.922600730673713398e-01
8.250000000000000000e+01,2.922605359543283265e-01,2.922600758892305306e-01
8.255000000000001137e+01,2.922605380730663449e-01,2.922600786894670732e-01
8.260000000000000853e+01,2.922605400845938450e-01,2.922600814684823689e-01
8.265000000000000568e+01,2.922605419530249216e-01,2.922600842267781829e-01
8.270000000000000284e+01,2.922605436459007056e-01,2.922600869649459865e-01
8.275000000000000000e+01,2.922605451347716765e-01,2.922600896836550777e-01
8.280000000000001137e+01,2.922605463956866600e-01,2.922600923836384257e-01
8.285000000000000853e+01,2.922605474095806288e-01,2.922600950656771279e-01
8.290000000000000568e+01,2.922605481625554780e-01,2.922600977305842562e-01
8.295000000000000284e+01,2.922605486460504998e-01,2.922601003791877039e-01
8.300000000000000000e+01,2.922605488569015031e-01,2.922601030123129218e-01
8.305000000000001137e+01,2.922605487972905758e-01,2.922601056307660428e-01
8.310000000000000853e+01,2.922605484745900428e-01,2.922601082353171731e-01
8.315000000000000568e+01,2.922605479011075036e-01,2.922601108266850711e-01
8.320000000000000284e+01,2.922605470937391647e-01,2.922601134055229366e-01
8.325000000000000000e+01,2.922605460735417937e-01,2.922601159724055875e-01
8.330000000000001137e+01,2.922605448652336735e-01,2.922601185278188018e-01
8.335000000000000853e+01,2.922605434966372706e-01,2.922601210721507692e-01
8.340000000000000568e+01,2.922605419980752184e-01,2.922601236056855400e-01
8.345000000000000284e+01,2.922605404017337705e-01,2.922601261285991403e-01
8.350000000000000000e+01,2.922605387410057154e-01,2.922601286409580723e-01
8.355000000000001137e+01,2.922605370498270738e-01,2.922601311427202031e-01
8.360000000000000853e+01,2.922605353620186253e-01,2.922601336337382061e-01
8.365000000000000568e+01,2.922605337106454204e-01,2.922601361137653342e-01
8.370000000000000284e+01,2.922605321274051038e-01,2.922601385824634135e-01
8.375000000000000000e+01,2.922605306420552607e-01,2.922601410394126686e-01
8.380000000000001137e+01,2.922605292818894474e-01,2.922601434841236578e-01
8.385000000000000853e+01,2.922605280712698428e-01,2.922601459160503179e-01
8.390000000000000568e+01,2.922605270312239045e-01,2.922601483346046192e-01
8.395000000000000284e+01,2.922605261791110798e-01,2.922601507391716091e-01
8.400000000000000000e+01,2.922605255283632353e-01,2.922601531291255661e-01
8.405000000000001137e+01,2.922605250883038019e-01,2.922601555038456533e-01
8.410000000000000853e+01,2.922605248640463005e-01,2.922601578627320729e-01
8.415000000000000568e+01,2.922605248564734692e-01,2.922601602052212755e-01
8.420000000000000284e+01,2.922605250622966611e-01,2.922601625308002271e-01
8.425000000000000000e+01,2.922605254741928449e-01,2.922601648390200091e-01
8.430000000000001137e+01,2.922605260810169914e-01,2.922601671295071424e-01
8.435000000000000853e+01,2.922605268680835700e-01,2.922601694019740792e-01
8.440000000000000568e+01,2.922605278175131605e-01,2.922601716562270857e-01
8.445000000000000284e+01,2.922605289086354641e-01,2.922601738921721259e-01
8.450000000000000000e+01,2.922605301184413862e-01,2.922601761098189699e-01
8.455000000000001137e+01,2.922605314220749206e-01,2.922601783092821370e-01
8.460000000000000853e+01,2.922605327933540109e-01,2.922601804907803413e-01
8.465000000000000568e+01,2.922605342053110622e-01,2.922601826546329384e-01
8.470000000000000284e+01,2.922605356307404478e-01,2.922601848012547632e-01
8.475000000000000000e+01,2.922605370427432403e-01,2.922601869311481915e-01
8.480000000000001137e+01,2.922605384152561214e-01,2.922601890448935369e-01
8.485000000000000853e+01,2.922605397235554792e-01,2.922601911431382260e-01
8.490000000000000568e+01,2.922605409447245894e-01,2.922601932265834201e-01
8.495000000000000284e+01,2.922605420580753899e-01,2.922601952959705818e-01
8.500000000000000000e+01,2.922605430455161857e-01,2.922601973520663199e-01
8.505000000000001137e+01,2.922605438918579046e-01,2.922601993956474020e-01
8.510000000000000853e+01,2.922605445850532946e-01,2.922602014274849336e-01
8.515000000000000568e+01,2.922605451163657331e-01,2.922602034483292588e-01
8.520000000000000284e+01,2.922605454804638736e-01,2.922602054588949172e-01
8.525000000000000000e+01,2.922605456754435171e-01,2.922602074598468769e-01
8.530000000000001137e+01,2.922605457027759868e-01,2.922602094517877669e-01
8.535000000000000853e+01,2.922605455671879460e-01,2.922602114352462754e-01
8.540000000000000568e+01,2.922605452764749923e-01,2.922602134106675464e-01
8.545000000000000284e+01,2.922605448412571305e-01,2.922602153784057410e-01
8.550000000000000000e+01,2.922605442746817883e-01,2.922602173387178759e-01
8.555000000000001137e+01,2.922605435920832551e-01,2.922602192917607145e-01
8.560000000000000853e+01,2.922605428106072045e-01,2.922602212375893238e-01
8.565000000000000568e+01,2.922605419488102374e-01,2.922602231761582958e-01
8.570000000000000284e+01,2.922605410262430481e-01,2.922602251073249668e-01
8.575000000000000000e+01,2.922605400630283734e-01,2.922602270308548578e-01
8.580000000000001137e+01,2.922605390794416613e-01,2.922602289464289460e-01
8.585000000000000853e+01,2.922605380955040633e-01,2.922602308536534355e-01
8.590000000000000568e+01,2.922605371305956323e-01,2.922602327520699705e-01
8.595000000000000284e+01,2.922605362030962217e-01,2.922602346411684593e-01
8.600000000000000000e+01,2.922605353300603559e-01,2.922602365203997854e-01
8.605000000000001137e+01,2.922605345269308486e-01,2.922602383891903521e-01
8.610000000000000853e+01,2.922605338072959413e-01,2.922602402469558491e-01
8.615000000000000568e+01,2.922605331826929054e-01,2.922602420931162959e-01
8.620000000000000284e+01,2.922605326624591604e-01,2.922602439271099195e-01
8.625000000000000000e+01,2.922605322536325212e-01,2.922602457484069771e-01
8.630000000000001137e+01,2.922605319609001273e-01,2.922602475565223012e-01
8.635000000000000853e+01,2.922605317865947239e-01,2.922602493510272348e-01
8.640000000000000568e+01,2.922605317307359063e-01,2.922602511315594009e-01
8.645000000000000284e+01,2.922605317911144973e-01,2.922602528978316405e-01
8.650000000000000000e+01,2.922605319634155041e-01,2.922602546496387288e-01
8.655000000000001137e+01,2.922605322413764362e-01,2.922602563868619274e-01
8.660000000000000853e+01,2.922605326169761542e-01,2.922602581094722041e-01
8.665000000000000568e+01,2.922605330806499202e-01,2.922602598175307320e-01
8.670000000000000284e+01,2.922605336215248206e-01,2.922602615111878355e-01
8.675000000000000000e+01,2.922605342276715090e-01,2.922602631906796589e-01
8.680000000000001137e+01,2.922605348863661079e-01,2.922602648563231709e-01
8.685000000000000853e+01,2.922605355843573283e-01,2.922602665085092255e-01
8.690000000000000568e+01,2.922605363081340890e-01,2.922602681476942910e-01
8.695000000000000284e+01,2.922605370441877515e-01,2.922602697743907352e-01
8.700000000000000000e+01,2.922605377792654724e-01,2.922602713891561121e-01
8.705000000000001137e+01,2.922605385006086243e-01,2.922602729925813381e-01
8.710000000000000853e+01,2.922605391961740628e-01,2.922602745852789785e-01
8.715000000000000568e+01,2.922605398548329680e-01,2.922602761678702588e-01
8.720000000000000284e+01,2.922605404665451490e-01,2.922602777409731289e-01
8.725000000000000000e+01,2.922605410225060374e-01,2.922602793051899961e-01
8.730000000000001137e+01,2.922605415152637609e-01,2.922602808610961778e-01
8.735000000000000853e+01,2.922605419388061287e-01,2.922602824092290774e-01
8.740000000000000568e+01,2.922605422886160320e-01,2.922602839500787475e-01
8.745000000000000284e+01,2.922605425616950359e-01,2.922602854840793407e-01
8.750000000000000000e+01,2.922605427565569958e-01,2.922602870116018936e-01
8.755000000000001137e+01,2.922605428731916977e-01,2.922602885329489419e-01
8.760000000000000853e+01,2.922605429130015198e-01,2.922602900483506905e-01
8.765000000000000568e+01,2.922605428787127257e-01,2.922602915579625149e-01
8.770000000000000284e+01,2.922605427742652195e-01,2.922602930618647399e-01
8.775000000000000000e+01,2.922605426046832600e-01,2.922602945600633606e-01
8.780000000000001137e+01,2.922605423759316312e-01,2.922602960524931515e-01
8.785000000000000853e+01,2.922605420947603783e-01,2.922602975390214963e-01
8.790000000000000568e+01,2.922605417685423812e-01,2.922602990194541062e-01
8.795000000000000284e+01,2.922605414051077100e-01,2.922603004935419579e-01
8.800000000000000000e+01,2.922605410125783676e-01,2.922603019609887331e-01
8.805000000000001137e+01,2.922605405992068084e-01,2.922603034214598661e-01
8.810000000000000853e+01,2.922605401732216723e-01,2.922603048745915366e-01
8.815000000000000568e+01,2.922605397426834006e-01,2.922603063200003848e-01
8.820000000000000284e+01,2.922605393153518416e-01,2.922603077572935026e-01
8.825000000000000000e+01,2.922605388985683450e-01,2.922603091860780933e-01
8.830000000000001137e+01,2.922605384991525668e-01,2.922603106059710742e-01
8.835000000000000853e+01,2.922605381233163713e-01,2.922603120166081259e-01
8.840000000000000568e+01,2.922605377765934431e-01,2.922603134176520734e-01
8.845000000000000284e+01,2.922605374637863851e-01,2.922603148088006031e-01
8.850000000000000000e+01,2.922605371889289705e-01,2.922603161897927571e-01
8.855000000000001137e+01,2.922605369552647159e-01,2.922603175604145953e-01
8.860000000000000853e+01,2.922605367652389430e-01,2.922603189205035257e-01
8.865000000000000568e+01,2.922605366205046074e-01,2.922603202699514680e-01
8.870000000000000284e+01,2.922605365219393958e-01,2.922603216087066302e-01
8.875000000000000000e+01,2.922605364696734265e-01,2.922603229367742861e-01
8.880000000000001137e+01,2.922605364631260527e-01,2.922603242542159974e-01
8.885000000000000853e+01,2.922605365010497169e-01,2.922603255611477269e-01
8.890000000000000568e+01,2.922605365815809098e-01,2.922603268577370628e-01
8.895000000000000284e+01,2.922605367022955147e-01,2.922603281441989997e-01
8.900000000000000000e+01,2.922605368602686493e-01,2.922603294207911095e-01
8.905000000000001137e+01,2.922605370521374479e-01,2.922603306878081009e-01
8.910000000000000853e+01,2.922605372741660656e-01,2.922603319455751025e-01
8.915000000000000568e+01,2.922605375223122914e-01,2.922603331944411686e-01
8.920000000000000284e+01,2.922605377922948833e-01,2.922603344347722842e-01
8.925000000000000000e+01,2.922605380796609587e-01,2.922603356669438712e-01
8.930000000000001137e+01,2.922605383798532186e-01,2.922603368913336830e-01
8.935000000000000853e+01,2.922605386882758949e-01,2.922603381083148100e-01
8.940000000000000568e+01,2.922605390003591985e-01,2.922603393182489073e-01
8.945000000000000284e+01,2.922605393116218253e-01,2.922603405214797001e-01
8.950000000000000000e+01,2.922605396177298531e-01,2.922603417183274876e-01
8.955000000000001137e+01,2.922605399145531413e-01,2.922603429090840366e-01
8.960000000000000853e+01,2.922605401982167339e-01,2.922603440940080288e-01
8.965000000000000568e+01,2.922605404651482663e-01,2.922603452733217311e-01
8.970000000000000284e+01,2.922605407121193211e-01,2.922603464472083856e-01
8.975000000000000000e+01,2.922605409362813988e-01,2.922603476158103231e-01
8.980000000000001137e+01,2.922605411351954507e-01,2.922603487792282406e-01
8.985000000000000853e+01,2.922605413068544156e-01,2.922603499375212577e-01
8.990000000000000568e+01,2.922605414496992071e-01,2.922603510907078039e-01
8.995000000000000284e+01,2.922605415626272074e-01,2.922603522387672847e-01
9.000000000000000000e+01,2.922605416449940985e-01,2.922603533816428567e-01
9.005000000000001137e+01,2.922605416966087555e-01,2.922603545192442587e-01
9.010000000000000853e+01,2.922605417177214782e-01,2.922603556514520307e-01
9.015000000000000568e+01,2.922605417090062829e-01,2.922603567781212885e-01
9.020000000000000284e+01,2.922605416715379212e-01,2.922603578990868867e-01
9.025000000000000000e+01,2.922605416067637352e-01,2.922603590141681362e-01
9.030000000000001137e+01,2.922605415164719056e-01,2.922603601231739678e-01
9.035000000000000853e+01,2.922605414027560911e-01,2.922603612259081496e-01
9.040000000000000568e+01,2.922605412679777359e-01,2.922603623221745051e-01
9.045000000000000284e+01,2.922605411147267129e-01,2.922603634117817983e-01
9.050000000000000000e+01,2.922605409457808556e-01,2.922603644945483969e-01
9.055000000000001137e+01,2.922605407640652686e-01,2.922603655703068237e-01
9.060000000000000853e+01,2.922605405726114713e-01,2.922603666389076982e-01
9.065000000000000568e+01,2.922605403745177077e-01,2.922603677002229006e-01
9.070000000000000284e+01,2.922605401729098107e-01,2.922603687541487361e-01
9.075000000000000000e+01,2.922605399709035656e-01,2.922603698006079331e-01
9.080000000000001137e+01,2.922605397715684061e-01,2.922603708395515865e-01
9.085000000000000853e+01,2.922605395778927750e-01,2.922603718709597675e-01
9.090000000000000568e+01,2.922605393927507067e-01,2.922603728948419133e-01
9.095000000000000284e+01,2.922605392188707962e-01,2.922603739112367149e-01
9.100000000000000000e+01,2.922605390588057794e-01,2.922603749202108414e-01
9.105000000000001137e+01,2.922605389149046662e-01,2.922603759218574404e-01
9.110000000000000853e+01,2.922605387892863171e-01,2.922603769162941401e-01
9.115000000000000568e+01,2.922605386838145747e-01,2.922603779036605509e-01
9.120000000000000284e+01,2.922605386000756700e-01,2.922603788841150463e-01
9.125000000000000000e+01,2.922605385393580724e-01,2.922603798578317091e-01
9.130000000000001137e+01,2.922605385026346703e-01,2.922603808249966129e-01
9.135000000000000853e+01,2.922605384905475057e-01,2.922603817858043240e-01
9.140000000000000568e+01,2.922605385033966163e-01,2.922603827404539056e-01
9.145000000000000284e+01,2.922605385411315426e-01,2.922603836891453088e-01
9.150000000000000000e+01,2.922605386033481079e-01,2.922603846320756538e-01
9.155000000000001137e+01,2.922605386892883628e-01,2.922603855694357877e-01
9.160000000000000853e+01,2.922605387978465252e-01,2.922603865014069546e-01
9.165000000000000568e+01,2.922605389275792498e-01,2.922603874281579084e-01
9.170000000000000284e+01,2.922605390767214484e-01,2.922603883498423039e-01
9.175000000000000000e+01,2.922605392432074400e-01,2.922603892665966985e-01
9.180000000000001137e+01,2.922605394246973187e-01,2.922603901785387204e-01
9.185000000000000853e+01,2.922605396186082061e-01,2.922603910857659026e-01
9.190000000000000568e+01,2.922605398221506112e-01,2.922603919883550172e-01
9.195000000000000284e+01,2.922605400323688429e-01,2.922603928863617972e-01
9.200000000000000000e+01,2.922605402461848079e-01,2.922603937798211593e-01
9.205000000000001137e+01,2.922605404604456392e-01,2.922603946687479803e-01
9.210000000000000853e+01,2.922605406719725463e-01,2.922603955531384301e-01
9.215000000000000568e+01,2.922605408776115521e-01,2.922603964329712478e-01
9.220000000000000284e+01,2.922605410742848409e-01,2.922603973082096851e-01
9.225000000000000000e+01,2.922605412590409402e-01,2.922603981788039484e-01
9.230000000000001137e+01,2.922605414291041814e-01,2.922603990446933642e-01
9.235000000000000853e+01,2.922605415819213293e-01,2.922603999058089874e-01
9.240000000000000568e+01,2.922605417152054907e-01,2.922604007620765443e-01
9.245000000000000284e+01,2.922605418269753619e-01,2.922604016134187632e-01
9.250000000000000000e+01,2.922605419155906992e-01,2.922604024597583727e-01
9.255000000000001137e+01,2.922605419797815185e-01,2.922604033010205438e-01
9.260000000000000853e+01,2.922605420186719094e-01,2.922604041371353878e-01
9.265000000000000568e+01,2.922605420317977432e-01,2.922604049680401217e-01
9.270000000000000284e+01,2.922605420191169978e-01,2.922604057936810107e-01
9.275000000000000000e+01,2.922605419810142546e-01,2.922604066140151446e-01
9.280000000000001137e+01,2.922605419182970343e-01,2.922604074290116039e-01
9.285000000000000853e+01,2.922605418321863602e-01,2.922604082386526247e-01
9.290000000000000568e+01,2.922605417242993275e-01,2.922604090429340995e-01
9.295000000000000284e+01,2.922605415966257891e-01,2.922604098418659091e-01
9.300000000000000000e+01,2.922605414514979905e-01,2.922604106354716458e-01
9.305000000000001137e+01,2.922605412915544321e-01,2.922604114237883355e-01
9.310000000000000853e+01,2.922605411196981806e-01,2.922604122068654942e-01
9.315000000000000568e+01,2.922605409390498510e-01,2.922604129847642951e-01
9.320000000000000284e+01,2.922605407528962584e-01,2.922604137575558481e-01
9.325000000000000000e+01,2.922605405646358512e-01,2.922604145253199781e-01
9.330000000000001137e+01,2.922605403777205901e-01,2.922604152881433381e-01
9.335000000000000853e+01,2.922605401955963855e-01,2.922604160461175771e-01
9.340000000000000568e+01,2.922605400216425897e-01,2.922604167993374524e-01
9.345000000000000284e+01,2.922605398591112680e-01,2.922604175478988875e-01
9.350000000000000000e+01,2.922605397110679126e-01,2.922604182918971949e-01
9.355000000000001137e+01,2.922605395803345996e-01,2.922604190314250228e-01
9.360000000000000853e+01,2.922605394694360315e-01,2.922604197665709114e-01
9.365000000000000568e+01,2.922605393805509100e-01,2.922604204974177389e-01
9.370000000000000284e+01,2.922605393154682485e-01,2.922604212240413890e-01
9.375000000000000000e+01,2.922605392755507348e-01,2.922604219465096409e-01
9.380000000000001137e+01,2.922605392617054765e-01,2.922604226648815029e-01
9.385000000000000853e+01,2.922605392743632957e-01,2.922604233792064909e-01
9.390000000000000568e+01,2.922605393134664609e-01,2.922604240895245176e-01
9.395000000000000284e+01,2.922605393784664662e-01,2.922604247958657808e-01
9.400000000000000000e+01,2.922605394683311375e-01,2.922604254982510974e-01
9.405000000000001137e+01,2.922605395815613405e-01,2.922604261966925132e-01
9.410000000000000853e+01,2.922605397162172935e-01,2.922604268911938030e-01
9.415000000000000568e+01,2.922605398699543167e-01,2.922604275817515251e-01
9.420000000000000284e+01,2.922605400400663522e-01,2.922604282683563537e-01
9.425000000000000000e+01,2.922605402235376459e-01,2.922604289509939668e-01
9.430000000000001137e+01,2.922605404171008114e-01,2.922604296296466009e-01
9.435000000000000853e+01,2.922605406173005016e-01,2.922604303042943830e-01
9.440000000000000568e+01,2.922605408205605770e-01,2.922604309749166629e-01
9.445000000000000284e+01,2.922605410232545498e-01,2.922604316414936232e-01
9.450000000000000000e+01,2.922605412217764154e-01,2.922604323040071672e-01
9.455000000000001137e+01,2.922605414126116519e-01,2.922604329624425845e-01
9.460000000000000853e+01,2.922605415924057204e-01,2.922604336167893280e-01
9.465000000000000568e+01,2.922605417580295128e-01,2.922604342670420685e-01
9.470000000000000284e+01,2.922605419066393040e-01,2.922604349132014168e-01
9.475000000000000000e+01,2.922605420357314299e-01,2.922604355552744226e-01
9.480000000000001137e+01,2.922605421431891393e-01,2.922604361932749084e-01
9.485000000000000853e+01,2.922605422273212850e-01,2.922604368272237463e-01
9.490000000000000568e+01,2.922605422868924663e-01,2.922604374571486363e-01
9.495000000000000284e+01,2.922605423211434572e-01,2.922604380830838289e-01
9.500000000000000000e+01,2.922605423298021421e-01,2.922604387050698471e-01
9.505000000000001137e+01,2.922605423130842373e-01,2.922604393231525433e-01
9.510000000000000853e+01,2.922605422716849088e-01,2.922604399373825990e-01
9.515000000000000568e+01,2.922605422067603986e-01,2.922604405478145262e-01
9.520000000000000284e+01,2.922605421199013787e-01,2.922604411545055569e-01
9.525000000000000000e+01,2.922605420130975351e-01,2.922604417575148106e-01
9.530000000000001137e+01,2.922605418886953244e-01,2.922604423569018506e-01
9.535000000000000853e+01,2.922605417493490676e-01,2.922604429527259629e-01
9.540000000000000568e+01,2.922605415979666055e-01,2.922604435450447680e-01
9.545000000000000284e+01,2.922605414376511779e-01,2.922604441339133330e-01
9.550000000000000000e+01,2.922605412716398621e-01,2.922604447193832278e-01
9.555000000000001137e+01,2.922605411032404010e-01,2.922604453015016368e-01
9.560000000000000853e+01,2.922605409357674766e-01,2.922604458803106375e-01
9.565000000000000568e+01,2.922605407724798154e-01,2.922604464558467563e-01
9.570000000000000284e+01,2.922605406165185715e-01,2.922604470281404132e-01
9.575000000000000000e+01,2.922605404708495391e-01,2.922604475972158111e-01
9.580000000000001137e+01,2.922605403382084188e-01,2.922604481630907136e-01
9.585000000000000853e+01,2.922605402210519676e-01,2.922604487257767225e-01
9.590000000000000568e+01,2.922605401215142562e-01,2.922604492852793889e-01
9.595000000000000284e+01,2.922605400413699761e-01,2.922604498415986019e-01
9.600000000000000000e+01,2.922605399820048522e-01,2.922604503947293653e-01
9.605000000000001137e+01,2.922605399443938268e-01,2.922604509446622423e-01
9.610000000000000853e+01,2.922605399290870709e-01,2.922604514913842433e-01
9.615000000000000568e+01,2.922605399362045442e-01,2.922604520348797696e-01
9.620000000000000284e+01,2.922605399654388258e-01,2.922604525751312798e-01
9.625000000000000000e+01,2.922605400160657729e-01,2.922604531121206217e-01
9.630000000000001137e+01,2.922605400869634495e-01,2.922604536458298097e-01
9.635000000000000853e+01,2.922605401766386057e-01,2.922604541762418573e-01
9.640000000000000568e+01,2.922605402832595956e-01,2.922604547033419986e-01
9.645000000000000284e+01,2.922605404046960120e-01,2.922604552271183542e-01
9.650000000000000000e+01,2.922605405385633182e-01,2.922604557475627085e-01
9.655000000000001137e+01,2.922605406822723628e-01,2.922604562646714532e-01
9.660000000000000853e+01,2.922605408330817833e-01,2.922604567784456431e-01
9.665000000000000568e+01,2.922605409881530725e-01,2.922604572888920504e-01
9.670000000000000284e+01,2.922605411446070334e-01,2.922604577960228878e-01
9.675000000000000000e+01,2.922605412995796792e-01,2.922604582998563627e-01
9.680000000000001137e+01,2.922605414502779664e-01,2.922604588004166226e-01
9.685000000000000853e+01,2.922605415940322526e-01,2.922604592977333660e-01
9.690000000000000568e+01,2.922605417283466456e-01,2.922604597918418978e-01
9.695000000000000284e+01,2.922605418509442998e-01,2.922604602827824083e-01
9.700000000000000000e+01,2.922605419598079957e-01,2.922604607705998059e-01
9.705000000000001137e+01,2.922605420532151110e-01,2.922604612553426628e-01
9.710000000000000853e+01,2.922605421297655437e-01,2.922604617370629376e-01
9.715000000000000568e+01,2.922605421884038046e-01,2.922604622158146426e-01
9.720000000000000284e+01,2.922605422284326182e-01,2.922604626916535109e-01
9.725000000000000000e+01,2.922605422495205829e-01,2.922604631646358309e-01
9.730000000000001137e+01,2.922605422517013385e-01,2.922604636348175022e-01
9.735000000000000853e+01,2.922605422353665161e-01,2.922604641022532590e-01
9.740000000000000568e+01,2.922605422012512499e-01,2.922604645669958923e-01
9.745000000000000284e+01,2.922605421504136936e-01,2.922604650290951955e-01
9.750000000000000000e+01,2.922605420842083745e-01,2.922604654885974096e-01
9.755000000000001137e+01,2.922605420042548863e-01,2.922604659455445009e-01
9.760000000000000853e+01,2.922605419124015835e-01,2.922604663999736618e-01
9.765000000000000568e+01,2.922605418106861142e-01,2.922604668519167004e-01
9.770000000000000284e+01,2.922605417012929530e-01,2.922604673013998178e-01
9.775000000000000000e+01,2.922605415865094369e-01,2.922604677484434976e-01
9.780000000000001137e+01,2.922605414686801351e-01,2.922604681930622839e-01
9.785000000000000853e+01,2.922605413501618288e-01,2.922604686352648362e-01
9.790000000000000568e+01,2.922605412332788255e-01,2.922604690750541523e-01
9.795000000000000284e+01,2.922605411202799375e-01,2.922604695124280116e-01
9.800000000000000000e+01,2.922605410132978476e-01,2.922604699473790868e-01
9.805000000000001137e+01,2.922605409143111399e-01,2.922604703798957204e-01
9.810000000000000853e+01,2.922605408251104930e-01,2.922604708099625914e-01
9.815000000000000568e+01,2.922605407472685934e-01,2.922604712375611591e-01
9.820000000000000284e+01,2.922605406821149332e-01,2.922604716626706067e-01
9.825000000000000000e+01,2.922605406307152709e-01,2.922604720852686189e-01
9.830000000000001137e+01,2.922605405938568657e-01,2.922604725053321584e-01
9.835000000000000853e+01,2.922605405720386518e-01,2.922604729228384657e-01
9.840000000000000568e+01,2.922605405654672417e-01,2.922604733377657249e-01
9.845000000000000284e+01,2.922605405740582585e-01,2.922604737500938410e-01
9.850000000000000000e+01,2.922605405974432191e-01,2.922604741598054945e-01
9.855000000000001137e+01,2.922605406349813584e-01,2.922604745668864190e-01
9.860000000000000853e+01,2.922605406857768928e-01,2.922604749713264005e-01
9.865000000000000568e+01,2.922605407487000595e-01,2.922604753731195548e-01
9.870000000000000284e+01,2.922605408224129286e-01,2.922604757722649382e-01
9.875000000000000000e+01,2.922605409053982695e-01,2.922604761687667141e-01
9.880000000000001137e+01,2.922605409959916911e-01,2.922604765626344858e-01
9.885000000000000853e+01,2.922605410924159486e-01,2.922604769538832969e-01
9.890000000000000568e+01,2.922605411928169139e-01,2.922604773425335756e-01
9.895000000000000284e+01,2.922605412953005466e-01,2.922604777286110789e-01
9.900000000000000000e+01,2.922605413979697531e-01,2.922604781121465045e-01
9.905000000000001137e+01,2.922605414989612460e-01,2.922604784931752686e-01
9.910000000000000853e+01,2.922605415964805720e-01,2.922604788717367286e-01
9.915000000000000568e+01,2.922605416888355845e-01,2.922604792478739610e-01
9.920000000000000284e+01,2.922605417744671419e-01,2.922604796216327627e-01
9.925000000000000000e+01,2.922605418519768627e-01,2.922604799930612063e-01
9.930000000000001137e+01,2.922605419201507737e-01,2.922604803622088077e-01
9.935000000000000853e+01,2.922605419779793490e-01,2.922604807291255824e-01
9.940000000000000568e+01,2.922605420246726093e-01,2.922604810938613795e-01
9.945000000000000284e+01,2.922605420596711134e-01,2.922604814564651599e-01
9.950000000000000000e+01,2.922605420826515643e-01,2.922604818169840524e-01
9.955000000000001137e+01,2.922605420935278642e-01,2.922604821754626880e-01
9.960000000000000853e+01,2.922605420924475061e-01,2.922604825319425892e-01
9.965000000000000568e+01,2.922605420797830256e-01,2.922604828864613924e-01
9.970000000000000284e+01,2.922605420561195655e-01,2.922604832390526264e-01
9.975000000000000000e+01,2.922605420222381123e-01,2.922604835897449349e-01
9.980000000000001137e+01,2.922605419790955117e-01,2.922604839385621323e-01
9.985000000000000853e+01,2.922605419278015981e-01,2.922604842855226481e-01
9.990000000000000568e+01,2.922605418695933821e-01,2.922604846306396387e-01
9.995000000000000284e+01,2.922605418058078497e-01,2.922604849739209865e-01
1.000000000000000000e+02,2.922605417378535408e-01,2.922604853153695226e-01
1.000500000000000114e+02,2.922605416671812395e-01,2.922604856549830266e-01
1.001000000000000085e+02,2.922605415952547192e-01,2.922604859927547816e-01
1.001500000000000057e+02,2.922605415235225435e-01,2.922604863286741295e-01
1.002000000000000028e+02,2.922605414533902546e-01,2.922604866627267484e-01
1.002500000000000000e+02,2.922605413861947277e-01,2.922604869948954853e-01
1.003000000000000114e+02,2.922605413231808003e-01,2.922604873251608559e-01
1.003500000000000085e+02,2.922605412654796786e-01,2.922604876535018215e-01
1.004000000000000057e+02,2.922605412140910630e-01,2.922604879798967326e-01
1.004500000000000028e+02,2.922605411698676603e-01,2.922604883043237178e-01
1.005000000000000000e+02,2.922605411335035264e-01,2.922604886267616275e-01
1.005500000000000114e+02,2.922605411055252955e-01,2.922604889471908107e-01
1.006000000000000085e+02,2.922605410862874620e-01,2.922604892655936704e-01
1.006500000000000057e+02,2.922605410759704370e-01,2.922604895819551629e-01
1.007000000000000028e+02,2.922605410745824361e-01,2.922604898962637976e-01
1.007500000000000000e+02,2.922605410819644756e-01,2.922604902085115253e-01
1.008000000000000114e+02,2.922605410977981433e-01,2.922604905186946267e-01
1.008500000000000085e+02,2.922605411216163129e-01,2.922604908268137125e-01
1.009000000000000057e+02,2.922605411528163000e-01,2.922604911328738897e-01
1.009500000000000028e+02,2.922605411906751827e-01,2.922604914368849838e-01
1.010000000000000000e+02,2.922605412343669551e-01,2.922604917388614831e-01
1.010500000000000114e+02,2.922605412829806792e-01,2.922604920388223726e-01
1.011000000000000085e+02,2.922605413355404691e-01,2.922604923367907448e-01
1.011500000000000057e+02,2.922605413910253080e-01,2.922604926327936892e-01
1.012000000000000028e+02,2.922605414483896435e-01,2.922604929268619589e-01
1.012500000000000000e+02,2.922605415065834822e-01,2.922604932190290272e-01
1.013000000000000114e+02,2.922605415645722626e-01,2.922604935093311429e-01
1.013500000000000085e+02,2.922605416213555629e-01,2.922604937978062756e-01
1.014000000000000057e+02,2.922605416759847530e-01,2.922604940844936161e-01
1.014500000000000028e+02,2.922605417275792594e-01,2.922604943694330215e-01
1.015000000000000000e+02,2.922605417753406098e-01,2.922604946526642378e-01
1.015500000000000114e+02,2.922605418185649229e-01,2.922604949342264002e-01
1.016000000000000085e+02,2.922605418566531221e-01,2.922604952141572010e-01
1.016500000000000057e+02,2.922605418891184859e-01,2.922604954924925558e-01
1.017000000000000028e+02,2.922605419155922535e-01,2.922604957692657157e-01
1.017500000000000000e+02,2.922605419358266232e-01,2.922604960445072675e-01
1.018000000000000114e+02,2.922605419496952517e-01,2.922604963182443560e-01
1.018500000000000085e+02,2.922605419571915331e-01,2.922604965905005181e-01
1.019000000000000057e+02,2.922605419584247133e-01,2.922604968612954601e-01
1.019500000000000028e+02,2.922605419536136173e-01,2.922604971306447807e-01
1.020000000000000000e+02,2.922605419430788776e-01,2.922604973985600818e-01
1.020500000000000114e+02,2.922605419272335525e-01,2.922604976650489683e-01
1.021000000000000085e+02,2.922605419065718024e-01,2.922604979301151040e-01
1.021500000000000057e+02,2.922605418816571765e-01,2.922604981937584334e-01
1.022000000000000028e+02,2.922605418531095678e-01,2.922604984559754038e-01
1.022500000000000000e+02,2.922605418215918349e-01,2.922604987167595203e-01
1.023000000000000114e+02,2.922605417877962575e-01,2.922604989761015681e-01
1.023500000000000085e+02,2.922605417524308247e-01,2.922604992339900565e-01
1.024000000000000057e+02,2.922605417162058572e-01,2.922604994904118847e-01
1.024500000000000028e+02,2.922605416798213507e-01,2.922604997453527309e-01
1.025000000000000000e+02,2.922605416439549852e-01,2.922604999987976071e-01
1.025500000000000114e+02,2.922605416092510233e-01,2.922605002507313587e-01
1.026000000000000085e+02,2.922605415763102066e-01,2.922605005011393309e-01
1.026500000000000057e+02,2.922605415456813738e-01,2.922605007500077567e-01
1.027000000000000028e+02,2.922605415178536892e-01,2.922605009973242574e-01
1.027500000000000000e+02,2.922605414932509249e-01,2.922605012430783411e-01
1.028000000000000114e+02,2.922605414722266870e-01,2.922605014872616258e-01
1.028500000000000085e+02,2.922605414550612513e-01,2.922605017298682273e-01
1.029000000000000057e+02,2.922605414419597869e-01,2.922605019708952034e-01
1.029500000000000028e+02,2.922605414330520235e-01,2.922605022103424433e-01
1.030000000000000000e+02,2.922605414283926395e-01,2.922605024482129998e-01
1.030500000000000114e+02,2.922605414279637603e-01,2.922605026845129794e-01
1.031000000000000085e+02,2.922605414316776229e-01,2.922605029192517079e-01
1.031500000000000057e+02,2.922605414393807943e-01,2.922605031524414532e-01
1.032000000000000028e+02,2.922605414508591126e-01,2.922605033840974254e-01
1.032500000000000000e+02,2.922605414658431822e-01,2.922605036142374990e-01
1.033000000000000114e+02,2.922605414840149241e-01,2.922605038428818802e-01
1.033500000000000085e+02,2.922605415050140154e-01,2.922605040700527734e-01
1.034000000000000057e+02,2.922605415284453834e-01,2.922605042957743815e-01
1.034500000000000028e+02,2.922605415538864770e-01,2.922605045200719065e-01
1.035000000000000000e+02,2.922605415808948726e-01,2.922605047429718272e-01
1.035500000000000114e+02,2.922605416090159336e-01,2.922605049645008446e-01
1.036000000000000085e+02,2.922605416377904164e-01,2.922605051846860480e-01
1.036500000000000057e+02,2.922605416667618528e-01,2.922605054035540828e-01
1.037000000000000028e+02,2.922605416954835444e-01,2.922605056211309837e-01
1.037500000000000000e+02,2.922605417235255021e-01,2.922605058374417308e-01
1.038000000000000114e+02,2.922605417504807179e-01,2.922605060525099163e-01
1.038500000000000085e+02,2.922605417759708279e-01,2.922605062663574671e-01
1.039000000000000057e+02,2.922605417996512189e-01,2.922605064790044227e-01
1.039500000000000028e+02,2.922605418212157469e-01,2.922605066904686022e-01
1.040000000000000000e+02,2.922605418404004562e-01,2.922605069007655487e-01
1.040500000000000114e+02,2.922605418569862445e-01,2.922605071099085294e-01
1.041000000000000085e+02,2.922605418708015823e-01,2.922605073179082025e-01
1.041500000000000057e+02,2.922605418817234568e-01,2.922605075247728390e-01
1.042000000000000028e+02,2.922605418896782603e-01,2.922605077305082677e-01
1.042500000000000000e+02,2.922605418946413458e-01,2.922605079351180968e-01
1.043000000000000114e+02,2.922605418966362500e-01,2.922605081386036030e-01
1.043500000000000085e+02,2.922605418957327506e-01,2.922605083409642868e-01
1.044000000000000057e+02,2.922605418920444786e-01,2.922605085421976501e-01
1.044500000000000028e+02,2.922605418857260329e-01,2.922605087422999182e-01
1.045000000000000000e+02,2.922605418769690377e-01,2.922605089412659285e-01
1.045500000000000114e+02,2.922605418659984244e-01,2.922605091390895748e-01
1.046000000000000085e+02,2.922605418530677124e-01,2.922605093357641959e-01
1.046500000000000057e+02,2.922605418384543463e-01,2.922605095312827417e-01
1.047000000000000028e+02,2.922605418224545892e-01,2.922605097256379958e-01
1.047500000000000000e+02,2.922605418053785264e-01,2.922605099188232969e-01
1.048000000000000114e+02,2.922605417875447920e-01,2.922605101108322057e-01
1.048500000000000085e+02,2.922605417692756280e-01,2.922605103016592820e-01
1.049000000000000057e+02,2.922605417508917780e-01,2.922605104913000851e-01
1.049500000000000028e+02,2.922605417327076571e-01,2.922605106797513952e-01
1.050000000000000000e+02,2.922605417150270224e-01,2.922605108670114915e-01
1.050500000000000114e+02,2.922605416981385873e-01,2.922605110530800410e-01
1.051000000000000085e+02,2.922605416823120250e-01,2.922605112379585424e-01
1.051500000000000057e+02,2.922605416677949708e-01,2.922605114216501598e-01
1.052000000000000028e+02,2.922605416548093582e-01,2.922605116041598339e-01
1.052500000000000000e+02,2.922605416435493098e-01,2.922605117854941148e-01
1.053000000000000114e+02,2.922605416341786388e-01,2.922605119656614403e-01
1.053500000000000085e+02,2.922605416268294620e-01,2.922605121446716359e-01
1.054000000000000057e+02,2.922605416216005891e-01,2.922605123225361923e-01
1.054500000000000028e+02,2.922605416185571903e-01,2.922605124992677661e-01
1.055000000000000000e+02,2.922605416177302406e-01,2.922605126748803461e-01
1.055500000000000114e+02,2.922605416191166872e-01,2.922605128493886428e-01
1.056000000000000085e+02,2.922605416226802810e-01,2.922605130228084214e-01
1.056500000000000057e+02,2.922605416283522994e-01,2.922605131951557800e-01
1.057000000000000028e+02,2.922605416360333774e-01,2.922605133664472610e-01
1.057500000000000000e+02,2.922605416455949512e-01,2.922605135366993512e-01
1.058000000000000114e+02,2.922605416568819225e-01,2.922605137059285374e-01
1.058500000000000085e+02,2.922605416697147684e-01,2.922605138741508624e-01
1.059000000000000057e+02,2.922605416838928161e-01,2.922605140413819802e-01
1.059500000000000028e+02,2.922605416991971850e-01,2.922605142076366569e-01
1.060000000000000000e+02,2.922605417153942287e-01,2.922605143729287702e-01
1.060500000000000114e+02,2.922605417322391430e-01,2.922605145372713098e-01
1.061000000000000085e+02,2.922605417494796298e-01,2.922605147006759885e-01
1.061500000000000057e+02,2.922605417668598382e-01,2.922605148631532979e-01
1.062000000000000028e+02,2.922605417841242503e-01,2.922605150247125083e-01
1.062500000000000000e+02,2.922605418010214562e-01,2.922605151853614469e-01
1.063000000000000114e+02,2.922605418173079839e-01,2.922605153451067195e-01
1.063500000000000085e+02,2.922605418327520188e-01,2.922605155039535996e-01
1.064000000000000057e+02,2.922605418471367900e-01,2.922605156619060840e-01
1.064500000000000028e+02,2.922605418602638450e-01,2.922605158189670038e-01
1.065000000000000000e+02,2.922605418719561587e-01,2.922605159751381354e-01
1.065500000000000114e+02,2.922605418820605205e-01,2.922605161304203114e-01
1.066000000000000085e+02,2.922605418904497543e-01,2.922605162848135874e-01
1.066500000000000057e+02,2.922605418970248836e-01,2.922605164383172416e-01
1.067000000000000028e+02,2.922605419017160200e-01,2.922605165909300529e-01
1.067500000000000000e+02,2.922605419044836950e-01,2.922605167426506334e-01
1.068000000000000114e+02,2.922605419053190823e-01,2.922605168934771513e-01
1.068500000000000085e+02,2.922605419042439423e-01,2.922605170434078858e-01
1.069000000000000057e+02,2.922605419013102335e-01,2.922605171924412826e-01
1.069500000000000028e+02,2.922605418965991131e-01,2.922605173405760093e-01
1.070000000000000000e+02,2.922605418902193275e-01,2.922605174878111223e-01
1.070500000000000114e+02,2.922605418823055468e-01,2.922605176341462330e-01
1.071000000000000085e+02,2.922605418730161442e-01,2.922605177795816744e-01
1.071500000000000057e+02,2.922605418625303653e-01,2.922605179241183349e-01
1.072000000000000028e+02,2.922605418510458297e-01,2.922605180677581016e-01
1.072500000000000000e+02,2.922605418387748677e-01,2.922605182105034172e-01
1.073000000000000114e+02,2.922605418259414667e-01,2.922605183523578898e-01
1.073500000000000085e+02,2.922605418127774968e-01,2.922605184933256828e-01
1.074000000000000057e+02,2.922605417995192689e-01,2.922605186334120142e-01
1.074500000000000028e+02,2.922605417864034827e-01,2.922605187726228237e-01
1.075000000000000000e+02,2.922605417736634514e-01,2.922605189109647728e-01
1.075500000000000114e+02,2.922605417615257717e-01,2.922605190484451887e-01
1.076000000000000085e+02,2.922605417502061598e-01,2.922605191850721207e-01
1.076500000000000057e+02,2.922605417399062877e-01,2.922605193208538399e-01
1.077000000000000028e+02,2.922605417308103415e-01,2.922605194557992836e-01
1.077500000000000000e+02,2.922605417230821900e-01,2.922605195899175556e-01
1.078000000000000114e+02,2.922605417168623321e-01,2.922605197232179264e-01
1.078500000000000085e+02,2.922605417122659532e-01,2.922605198557097217e-01
1.079000000000000057e+02,2.922605417093804281e-01,2.922605199874022119e-01
1.079500000000000028e+02,2.922605417082643764e-01,2.922605201183046120e-01
1.080000000000000000e+02,2.922605417089459423e-01,2.922605202484256925e-01
1.080500000000000114e+02,2.922605417114227944e-01,2.922605203777741134e-01
1.081000000000000085e+02,2.922605417156616814e-01,2.922605205063580347e-01
1.081500000000000057e+02,2.922605417215989876e-01,2.922605206341850614e-01
1.082000000000000028e+02,2.922605417291419538e-01,2.922605207612624656e-01
1.082500000000000000e+02,2.922605417381697324e-01,2.922605208875967975e-01
1.083000000000000114e+02,2.922605417485357182e-01,2.922605210131941078e-01
1.083500000000000085e+02,2.922605417600701583e-01,2.922605211380599477e-01
1.084000000000000057e+02,2.922605417725826493e-01,2.922605212621991466e-01
1.084500000000000028e+02,2.922605417858658017e-01,2.922605213856162010e-01
1.085000000000000000e+02,2.922605417996989585e-01,2.922605215083148300e-01
1.085500000000000114e+02,2.922605418138518041e-01,2.922605216302985864e-01
1.086000000000000085e+02,2.922605418280888046e-01,2.922605217515704124e-01
1.086500000000000057e+02,2.922605418421732049e-01,2.922605218721329168e-01
1.087000000000000028e+02,2.922605418558716917e-01,2.922605219919885422e-01
1.087500000000000000e+02,2.922605418689582235e-01,2.922605221111393980e-01
1.088000000000000114e+02,2.922605418812184164e-01,2.922605222295874272e-01
1.088500000000000085e+02,2.922605418924535403e-01,2.922605223473346281e-01
1.089000000000000057e+02,2.922605419024838502e-01,2.922605224643828326e-01
1.089500000000000028e+02,2.922605419111521941e-01,2.922605225807340390e-01
1.090000000000000000e+02,2.922605419183265663e-01,2.922605226963902458e-01
1.090500000000000114e+02,2.922605419239027169e-01,2.922605228113537290e-01
1.091000000000000085e+02,2.922605419278058725e-01,2.922605229256268200e-01
1.091500000000000057e+02,2.922605419299919571e-01,2.922605230392121278e-01
1.092000000000000028e+02,2.922605419304483143e-01,2.922605231521125391e-01
1.092500000000000000e+02,2.922605419291939288e-01,2.922605232643311624e-01
1.093000000000000114e+02,2.922605419262787052e-01,2.922605233758713839e-01
1.093500000000000085e+02,2.922605419217824130e-01,2.922605234867368118e-01
1.094000000000000057e+02,2.922605419158130768e-01,2.922605235969314430e-01
1.094500000000000028e+02,2.922605419085048117e-01,2.922605237064592743e-01
1.095000000000000000e+02,2.922605419000151028e-01,2.922605238153247464e-01
1.095500000000000114e+02,2.922605418905215857e-01,2.922605239235323005e-01
1.096000000000000085e+02,2.922605418802189936e-01,2.922605240310865438e-01
1.096500000000000057e+02,2.922605418693149937e-01,2.922605241379922503e-01
1.097000000000000028e+02,2.922605418580265235e-01,2.922605242442541940e-01
1.097500000000000000e+02,2.922605418465755722e-01,2.922605243498771488e-01
1.098000000000000114e+02,2.922605418351850171e-01,2.922605244548659442e-01
1.098500000000000085e+02,2.922605418240746267e-01,2.922605245592252432e-01
1.099000000000000057e+02,2.922605418134568422e-01,2.922605246629597087e-01
1.099500000000000028e+02,2.922605418035331137e-01,2.922605247660737815e-01
1.100000000000000000e+02,2.922605417944901252e-01,2.922605248685718471e-01
1.100500000000000114e+02,2.922605417864964639e-01,2.922605249704580688e-01
1.101000000000000085e+02,2.922605417796997895e-01,2.922605250717364989e-01
1.101500000000000057e+02,2.922605417742241696e-01,2.922605251724108566e-01
1.102000000000000028e+02,2.922605417701681363e-01,2.922605252724848057e-01
1.102500000000000000e+02,2.922605417676028550e-01,2.922605253719618434e-01
1.103000000000000114e+02,2.922605417665713468e-01,2.922605254708451339e-01
1.103500000000000085e+02,2.922605417670876560e-01,2.922605255691378967e-01
1.104000000000000057e+02,2.922605417691372387e-01,2.922605256668430185e-01
1.104500000000000028e+02,2.922605417726770183e-01,2.922605257639634968e-01
1.105000000000000000e+02,2.922605417776368841e-01,2.922605258605019962e-01
1.105500000000000114e+02,2.922605417839210240e-01,2.922605259564612923e-01
1.106000000000000085e+02,2.922605417914101444e-01,2.922605260518441606e-01
1.106500000000000057e+02,2.922605417999636912e-01,2.922605261466533211e-01
1.107000000000000028e+02,2.922605418094229024e-01,2.922605262408915494e-01
1.107500000000000000e+02,2.922605418196138616e-01,2.922605263345616766e-01
1.108000000000000114e+02,2.922605418303509395e-01,2.922605264276666448e-01
1.108500000000000085e+02,2.922605418414405132e-01,2.922605265202095626e-01
1.109000000000000057e+02,2.922605418526844634e-01,2.922605266121935941e-01
1.109500000000000028e+02,2.922605418638841712e-01,2.922605267036220145e-01
1.110000000000000000e+02,2.922605418748442374e-01,2.922605267944984320e-01
1.110500000000000114e+02,2.922605418853760351e-01,2.922605268848264548e-01
1.111000000000000085e+02,2.922605418953010958e-01,2.922605269746099133e-01
1.111500000000000057e+02,2.922605419044547181e-01,2.922605270638526931e-01
1.112000000000000028e+02,2.922605419126884652e-01,2.922605271525589576e-01
1.112500000000000000e+02,2.922605419198731069e-01,2.922605272407328703e-01
1.113000000000000114e+02,2.922605419259006188e-01,2.922605273283787053e-01
1.113500000000000085e+02,2.922605419306859020e-01,2.922605274155007926e-01
1.114000000000000057e+02,2.922605419341682831e-01,2.922605275021036286e-01
1.114500000000000028e+02,2.922605419363120127e-01,2.922605275881914877e-01
1.115000000000000000e+02,2.922605419371068214e-01,2.922605276737688107e-01
1.115500000000000114e+02,2.922605419365676971e-01,2.922605277588398165e-01
1.116000000000000085e+02,2.922605419347339972e-01,2.922605278434087794e-01
1.116500000000000057e+02,2.922605419316686159e-01,2.922605279274796963e-01
1.117000000000000028e+02,2.922605419274563188e-01,2.922605280110565640e-01
1.117500000000000000e+02,2.922605419222017442e-01,2.922605280941430461e-01
1.118000000000000114e+02,2.922605419160271834e-01,2.922605281767426955e-01
1.118500000000000085e+02,2.922605419090699153e-01,2.922605282588587872e-01
1.119000000000000057e+02,2.922605419014795425e-01,2.922605283404944299e-01
1.119500000000000028e+02,2.922605418934149379e-01,2.922605284216523991e-01
1.120000000000000000e+02,2.922605418850409142e-01,2.922605285023353039e-01
1.120500000000000114e+02,2.922605418765253371e-01,2.922605285825454202e-01
1.121000000000000085e+02,2.922605418680359057e-01,2.922605286622848020e-01
1.121500000000000057e+02,2.922605418597368221e-01,2.922605287415553921e-01
1.122000000000000028e+02,2.922605418517861264e-01,2.922605288203587448e-01
1.122500000000000000e+02,2.922605418443325331e-01,2.922605288986964145e-01
1.123000000000000114e+02,2.922605418375131547e-01,2.922605289765696224e-01
1.123500000000000085e+02,2.922605418314509484e-01,2.922605290539795897e-01
1.124000000000000057e+02,2.922605418262528842e-01,2.922605291309273712e-01
1.124500000000000028e+02,2.922605418220080020e-01,2.922605292074140770e-01
1.125000000000000000e+02,2.922605418187863013e-01,2.922605292834407065e-01
1.125500000000000114e+02,2.922605418166376312e-01,2.922605293590082032e-01
1.126000000000000085e+02,2.922605418155911905e-01,2.922605294341177884e-01
1.126500000000000057e+02,2.922605418156554169e-01,2.922605295087706279e-01
1.127000000000000028e+02,2.922605418168179869e-01,2.922605295829680538e-01
1.127500000000000000e+02,2.922605418190464821e-01,2.922605296567115096e-01
1.128000000000000114e+02,2.922605418222893880e-01,2.922605297300026606e-01
1.128500000000000085e+02,2.922605418264773713e-01,2.922605298028434495e-01
1.129000000000000057e+02,2.922605418315246117e-01,2.922605298752359859e-01
1.129500000000000028e+02,2.922605418373311337e-01,2.922605299471826013e-01
1.130000000000000000e+02,2.922605418437843605e-01,2.922605300186859600e-01
1.130500000000000114e+02,2.922605418507617792e-01,2.922605300897488934e-01
1.131000000000000085e+02,2.922605418581332160e-01,2.922605301603745653e-01
1.131500000000000057e+02,2.922605418657634457e-01,2.922605302305663622e-01
1.132000000000000028e+02,2.922605418735148564e-01,2.922605303003278365e-01
1.132500000000000000e+02,2.922605418812497247e-01,2.922605303696628187e-01
1.133000000000000114e+02,2.922605418888332696e-01,2.922605304385753056e-01
1.133500000000000085e+02,2.922605418961357615e-01,2.922605305070694048e-01
1.134000000000000057e+02,2.922605419030349649e-01,2.922605305751495020e-01
1.134500000000000028e+02,2.922605419094182477e-01,2.922605306428198157e-01
1.135000000000000000e+02,2.922605419151847461e-01,2.922605307100847871e-01
1.135500000000000114e+02,2.922605419202466970e-01,2.922605307769489125e-01
1.136000000000000085e+02,2.922605419245311587e-01,2.922605308434164106e-01
1.136500000000000057e+02,2.922605419279808436e-01,2.922605309094916670e-01
1.137000000000000028e+02,2.922605419305551733e-01,2.922605309751788449e-01
1.137500000000000000e+02,2.922605419322304443e-01,2.922605310404819412e-01
1.138000000000000114e+02,2.922605419330002730e-01,2.922605311054047861e-01
1.138500000000000085e+02,2.922605419328750398e-01,2.922605311699509878e-01
1.139000000000000057e+02,2.922605419318817233e-01,2.922605312341239880e-01
1.139500000000000028e+02,2.922605419300626228e-01,2.922605312979267844e-01
1.140000000000000000e+02,2.922605419274746930e-01,2.922605313613622080e-01
1.140500000000000114e+02,2.922605419241878777e-01,2.922605314244327568e-01
1.141000000000000085e+02,2.922605419202836674e-01,2.922605314871407067e-01
1.141500000000000057e+02,2.922605419158531559e-01,2.922605315494878897e-01
1.142000000000000028e+02,2.922605419109952640e-01,2.922605316114759155e-01
1.142500000000000000e+02,2.922605419058147969e-01,2.922605316731061165e-01
1.143000000000000114e+02,2.922605419004200011e-01,2.922605317343796028e-01
1.143500000000000085e+02,2.922605418949208445e-01,2.922605317952970960e-01
1.144000000000000057e+02,2.922605418894266838e-01,2.922605318558592624e-01
1.144500000000000028e+02,2.922605418840442670e-01,2.922605319160664905e-01
1.145000000000000000e+02,2.922605418788759013e-01,2.922605319759191134e-01
1.145500000000000114e+02,2.922605418740173988e-01,2.922605320354172975e-01
1.146000000000000085e+02,2.922605418695568003e-01,2.922605320945611540e-01
1.146500000000000057e+02,2.922605418655725984e-01,2.922605321533507383e-01
1.147000000000000028e+02,2.922605418621327389e-01,2.922605322117862170e-01
1.147500000000000000e+02,2.922605418592933990e-01,2.922605322698677566e-01
1.148000000000000114e+02,2.922605418570984326e-01,2.922605323275956346e-01
1.148500000000000085e+02,2.922605418555787038e-01,2.922605323849702952e-01
1.149000000000000057e+02,2.922605418547518652e-01,2.922605324419922934e-01
1.149500000000000028e+02,2.922605418546224687e-01,2.922605324986624620e-01
1.150000000000000000e+02,2.922605418551820766e-01,2.922605325549818001e-01
1.150500000000000114e+02,2.922605418564097612e-01,2.922605326109515844e-01
1.151000000000000085e+02,2.922605418582728265e-01,2.922605326665734249e-01
1.151500000000000057e+02,2.922605418607276406e-01,2.922605327218490423e-01
1.152000000000000028e+02,2.922605418637208019e-01,2.922605327767805461e-01
1.152500000000000000e+02,2.922605418671904154e-01,2.922605328313703232e-01
1.153000000000000114e+02,2.922605418710671477e-01,2.922605328856209828e-01
1.153500000000000085e+02,2.922605418752761142e-01,2.922605329395353002e-01
1.154000000000000057e+02,2.922605418797379895e-01,2.922605329931164952e-01
1.154500000000000028e+02,2.922605418843708391e-01,2.922605330463677320e-01
1.155000000000000000e+02,2.922605418890916740e-01,2.922605330992925632e-01
1.155500000000000114e+02,2.922605418938177824e-01,2.922605331518944860e-01
1.156000000000000085e+02,2.922605418984685621e-01,2.922605332041772752e-01
1.156500000000000057e+02,2.922605419029667417e-01,2.922605332561446501e-01
1.157000000000000028e+02,2.922605419072396016e-01,2.922605333078003853e-01
1.157500000000000000e+02,2.922605419112206393e-01,2.922605333591482557e-01
1.158000000000000114e+02,2.922605419148500139e-01,2.922605334101919250e-01
1.158500000000000085e+02,2.922605419180760444e-01,2.922605334609350569e-01
1.159000000000000057e+02,2.922605419208555988e-01,2.922605335113810932e-01
1.159500000000000028e+02,2.922605419231545931e-01,2.922605335615333644e-01
1.160000000000000000e+02,2.922605419249488246e-01,2.922605336113949792e-01
1.160500000000000114e+02,2.922605419262235271e-01,2.922605336609688798e-01
1.161000000000000085e+02,2.922605419269738714e-01,2.922605337102577305e-01
1.161500000000000057e+02,2.922605419272045757e-01,2.922605337592639185e-01
1.162000000000000028e+02,2.922605419269295735e-01,2.922605338079896087e-01
1.162500000000000000e+02,2.922605419261714021e-01,2.922605338564366328e-01
1.163000000000000114e+02,2.922605419249607595e-01,2.922605339046067119e-01
1.163500000000000085e+02,2.922605419233354485e-01,2.922605339525011225e-01
1.164000000000000057e+02,2.922605419213397671e-01,2.922605340001209751e-01
1.164500000000000028e+02,2.922605419190232312e-01,2.922605340474671576e-01
1.165000000000000000e+02,2.922605419164397422e-01,2.922605340945403363e-01
1.165500000000000114e+02,2.922605419136462546e-01,2.922605341413409552e-01
1.166000000000000085e+02,2.922605419107019431e-01,2.922605341878692919e-01
1.166500000000000057e+02,2.922605419076667599e-01,2.922605342341255685e-01
1.167000000000000028e+02,2.922605419046007125e-01,2.922605342801098960e-01
1.167500000000000000e+02,2.922605419015623096e-01,2.922605343258222188e-01
1.168000000000000114e+02,2.922605418986080617e-01,2.922605343712625925e-01
1.168500000000000085e+02,2.922605418957910928e-01,2.922605344164309615e-01
1.169000000000000057e+02,2.922605418931608079e-01,2.922605344613273815e-01
1.169500000000000028e+02,2.922605418907615049e-01,2.922605345059519633e-01
1.170000000000000000e+02,2.922605418886324857e-01,2.922605345503049845e-01
1.170500000000000114e+02,2.922605418868069460e-01,2.922605345943866673e-01
1.171000000000000085e+02,2.922605418853118087e-01,2.922605346381976221e-01
1.171500000000000057e+02,2.922605418841675573e-01,2.922605346817384042e-01
1.172000000000000028e+02,2.922605418833880142e-01,2.922605347250099572e-01
1.172500000000000000e+02,2.922605418829801183e-01,2.922605347680133359e-01
1.173000000000000114e+02,2.922605418829443691e-01,2.922605348107497059e-01
1.173500000000000085e+02,2.922605418832748270e-01,2.922605348532205660e-01
1.174000000000000057e+02,2.922605418839593350e-01,2.922605348954275817e-01
1.174500000000000028e+02,2.922605418849801850e-01,2.922605349373725847e-01
1.175000000000000000e+02,2.922605418863143401e-01,2.922605349790576290e-01
1.175500000000000114e+02,2.922605418879340444e-01,2.922605350204849906e-01
1.176000000000000085e+02,2.922605418898074903e-01,2.922605350616568898e-01
1.176500000000000057e+02,2.922605418918995390e-01,2.922605351025759357e-01
1.177000000000000028e+02,2.922605418941721656e-01,2.922605351432446263e-01
1.177500000000000000e+02,2.922605418965854573e-01,2.922605351836657372e-01
1.178000000000000114e+02,2.922605418990981141e-01,2.922605352238419330e-01
1.178500000000000085e+02,2.922605419016682249e-01,2.922605352637759335e-01
1.179000000000000057e+02,2.922605419042542119e-01,2.922605353034705700e-01
1.179500000000000028e+02,2.922605419068151633e-01,2.922605353429285069e-01
1.180000000000000000e+02,2.922605419093116108e-01,2.922605353821524088e-01
1.180500000000000114e+02,2.922605419117063619e-01,2.922605354211449402e-01
1.181000000000000085e+02,2.922605419139646665e-01,2.922605354599084881e-01
1.181500000000000057e+02,2.922605419160551610e-01,2.922605354984454951e-01
1.182000000000000028e+02,2.922605419179498676e-01,2.922605355367581259e-01
1.182500000000000000e+02,2.922605419196248056e-01,2.922605355748485456e-01
1.183000000000000114e+02,2.922605419210603239e-01,2.922605356127186416e-01
1.183500000000000085e+02,2.922605419222412126e-01,2.922605356503700791e-01
1.184000000000000057e+02,2.922605419231567581e-01,2.922605356878045790e-01
1.184500000000000028e+02,2.922605419238010205e-01,2.922605357250234182e-01
1.185000000000000000e+02,2.922605419241725566e-01,2.922605357620279287e-01
1.185500000000000114e+02,2.922605419242745861e-01,2.922605357988191099e-01
1.186000000000000085e+02,2.922605419241145475e-01,2.922605358353979055e-01
1.186500000000000057e+02,2.922605419237040425e-01,2.922605358717650925e-01
1.187000000000000028e+02,2.922605419230586143e-01,2.922605359079213372e-01
1.187500000000000000e+02,2.922605419221971368e-01,2.922605359438671391e-01
1.188000000000000114e+02,2.922605419211415367e-01,2.922605359796029423e-01
1.188500000000000085e+02,2.922605419199164056e-01,2.922605360151291909e-01
1.189000000000000057e+02,2.922605419185485554e-01,2.922605360504461625e-01
1.189500000000000028e+02,2.922605419170664076e-01,2.922605360855541345e-01
1.190000000000000000e+02,2.922605419154994943e-01,2.922605361204533292e-01
1.190500000000000114e+02,2.922605419138780136e-01,2.922605361551441905e-01
1.191000000000000085e+02,2.922605419122323300e-01,2.922605361896268295e-01
1.191500000000000057e+02,2.922605419105925306e-01,2.922605362239018012e-01
1.192000000000000028e+02,2.922605419089876477e-01,2.922605362579693833e-01
1.192500000000000000e+02,2.922605419074457145e-01,2.922605362918300753e-01
1.193000000000000114e+02,2.922605419059928766e-01,2.922605363254845434e-01
1.193500000000000085e+02,2.922605419046532815e-01,2.922605363589333982e-01
1.194000000000000057e+02,2.922605419034486895e-01,2.922605363921774724e-01
1.194500000000000028e+02,2.922605419023980855e-01,2.922605364252175986e-01
1.195000000000000000e+02,2.922605419015176786e-01,2.922605364580548315e-01
1.195500000000000114e+02,2.922605419008204586e-01,2.922605364906902259e-01
1.196000000000000085e+02,2.922605419003161398e-01,2.922605365231251140e-01
1.196500000000000057e+02,2.922605419000112725e-01,2.922605365553607726e-01
1.197000000000000028e+02,2.922605418999089655e-01,2.922605365873985894e-01
1.197500000000000000e+02,2.922605419000089411e-01,2.922605366192401743e-01
1.198000000000000114e+02,2.922605419003077576e-01,2.922605366508870817e-01
1.198500000000000085e+02,2.922605419007988092e-01,2.922605366823410322e-01
1.199000000000000057e+02,2.922605419014726036e-01,2.922605367136036914e-01
1.199500000000000028e+02,2.922605419023167617e-01,2.922605367446768354e-01
1.200000000000000000e+02,2.922605419033166285e-01,2.922605367755622408e-01
1.200500000000000114e+02,2.922605419044550512e-01,2.922605368062617393e-01
1.201000000000000085e+02,2.922605419057131559e-01,2.922605368367771628e-01
1.201500000000000057e+02,2.922605419070704036e-01,2.922605368671102322e-01
1.202000000000000028e+02,2.922605419085050338e-01,2.922605368972627238e-01
1.202500000000000000e+02,2.922605419099943980e-01,2.922605369272363585e-01
1.203000000000000114e+02,2.922605419115154035e-01,2.922605369570328016e-01
1.203500000000000085e+02,2.922605419130447357e-01,2.922605369866535518e-01
1.204000000000000057e+02,2.922605419145594130e-01,2.922605370161002747e-01
1.204500000000000028e+02,2.922605419160369533e-01,2.922605370453743023e-01
1.205000000000000000e+02,2.922605419174559294e-01,2.922605370744770226e-01
1.205500000000000114e+02,2.922605419187960241e-01,2.922605371034097121e-01
1.206000000000000085e+02,2.922605419200386412e-01,2.922605371321734813e-01
1.206500000000000057e+02,2.922605419211669608e-01,2.922605371607695512e-01
1.207000000000000028e+02,2.922605419221662171e-01,2.922605371891988102e-01
1.207500000000000000e+02,2.922605419230240309e-01,2.922605372174621463e-01
1.208000000000000114e+02,2.922605419237304103e-01,2.922605372455605588e-01
1.208500000000000085e+02,2.922605419242779168e-01,2.922605372734946583e-01
1.209000000000000057e+02,2.922605419246617764e-01,2.922605373012651664e-01
1.209500000000000028e+02,2.922605419248799907e-01,2.922605373288728048e-01
1.210000000000000000e+02,2.922605419249332259e-01,2.922605373563181286e-01
1.210500000000000114e+02,2.922605419248247016e-01,2.922605373836016929e-01
1.211000000000000085e+02,2.922605419245603575e-01,2.922605374107239973e-01
1.211500000000000057e+02,2.922605419241484648e-01,2.922605374376855969e-01
1.212000000000000028e+02,2.922605419235995705e-01,2.922605374644870468e-01
1.212500000000000000e+02,2.922605419229262758e-01,2.922605374911287357e-01
1.213000000000000114e+02,2.922605419221431244e-01,2.922605375176112741e-01
1.213500000000000085e+02,2.922605419212659927e-01,2.922605375439351616e-01
1.214000000000000057e+02,2.922605419203123667e-01,2.922605375701009534e-01
1.214500000000000028e+02,2.922605419193005649e-01,2.922605375961092600e-01
1.215000000000000000e+02,2.922605419182496278e-01,2.922605376219607476e-01
1.215500000000000114e+02,2.922605419171789842e-01,2.922605376476560823e-01
1.216000000000000085e+02,2.922605419161081186e-01,2.922605376731959304e-01
1.216500000000000057e+02,2.922605419150564043e-01,2.922605376985811243e-01
1.217000000000000028e+02,2.922605419140425487e-01,2.922605377238124413e-01
1.217500000000000000e+02,2.922605419130843707e-01,2.922605377488908251e-01
1.218000000000000114e+02,2.922605419121986903e-01,2.922605377738171084e-01
1.218500000000000085e+02,2.922605419114008840e-01,2.922605377985922903e-01
1.219000000000000057e+02,2.922605419107047187e-01,2.922605378232173146e-01
1.219500000000000028e+02,2.922605419101221846e-01,2.922605378476932914e-01
1.220000000000000000e+02,2.922605419096632740e-01,2.922605378720212199e-01
1.220500000000000114e+02,2.922605419093357582e-01,2.922605378962022105e-01
1.221000000000000085e+02,2.922605419091452439e-01,2.922605379202373177e-01
1.221500000000000057e+02,2.922605419090950063e-01,2.922605379441277074e-01
1.222000000000000028e+02,2.922605419091858781e-01,2.922605379678744897e-01
1.222500000000000000e+02,2.922605419094164714e-01,2.922605379914788304e-01
1.223000000000000114e+02,2.922605419097830115e-01,2.922605380149417287e-01
1.223500000000000085e+02,2.922605419102794477e-01,2.922605380382644058e-01
1.224000000000000057e+02,2.922605419108976199e-01,2.922605380614478610e-01
1.224500000000000028e+02,2.922605419116274250e-01,2.922605380844931489e-01
1.225000000000000000e+02,2.922605419124568726e-01,2.922605381074014352e-01
1.225500000000000114e+02,2.922605419133725291e-01,2.922605381301735528e-01
1.226000000000000085e+02,2.922605419143593508e-01,2.922605381528106117e-01
1.226500000000000057e+02,2.922605419154014617e-01,2.922605381753135556e-01
1.227000000000000028e+02,2.922605419164819862e-01,2.922605381976832173e-01
1.227500000000000000e+02,2.922605419175834940e-01,2.922605382199204849e-01
1.228000000000000114e+02,2.922605419186883324e-01,2.922605382420262465e-01
1.228500000000000085e+02,2.922605419197790710e-01,2.922605382640012794e-01
1.229000000000000057e+02,2.922605419208383348e-01,2.922605382858464163e-01
1.229500000000000028e+02,2.922605419218496925e-01,2.922605383075623231e-01
1.230000000000000000e+02,2.922605419227974344e-01,2.922605383291498327e-01
1.230500000000000114e+02,2.922605419236671831e-01,2.922605383506095000e-01
1.231000000000000085e+02,2.922605419244458935e-01,2.922605383719421579e-01
1.231500000000000057e+02,2.922605419251223524e-01,2.922605383931484169e-01
1.232000000000000028e+02,2.922605419256870674e-01,2.922605384142288876e-01
1.232500000000000000e+02,2.922605419261325999e-01,2.922605384351842361e-01
1.233000000000000114e+02,2.922605419264535653e-01,2.922605384560151287e-01
1.233500000000000085e+02,2.922605419266469107e-01,2.922605384767221759e-01
1.234000000000000057e+02,2.922605419267118032e-01,2.922605384973059883e-01
1.234500000000000028e+02,2.922605419266496307e-01,2.922605385177671766e-01
1.235000000000000000e+02,2.922605419264640014e-01,2.922605385381064624e-01
1.235500000000000114e+02,2.922605419261606330e-01,2.922605385583244564e-01
1.236000000000000085e+02,2.922605419257473525e-01,2.922605385784217691e-01
1.236500000000000057e+02,2.922605419252337633e-01,2.922605385983990667e-01
1.237000000000000028e+02,2.922605419246311897e-01,2.922605386182569598e-01
1.237500000000000000e+02,2.922605419239523994e-01,2.922605386379962256e-01
1.238000000000000114e+02,2.922605419232114365e-01,2.922605386576174746e-01
1.238500000000000085e+02,2.922605419224231782e-01,2.922605386771213731e-01
1.239000000000000057e+02,2.922605419216033340e-01,2.922605386965086427e-01
1.239500000000000028e+02,2.922605419207680022e-01,2.922605387157798940e-01
1.240000000000000000e+02,2.922605419199333365e-01,2.922605387349359041e-01
1.240500000000000114e+02,2.922605419191153242e-01,2.922605387539773392e-01
1.241000000000000085e+02,2.922605419183294528e-01,2.922605387729049209e-01
1.241500000000000057e+02,2.922605419175906549e-01,2.922605387917192599e-01
1.242000000000000028e+02,2.922605419169125862e-01,2.922605388104210777e-01
1.242500000000000000e+02,2.922605419163079032e-01,2.922605388290110962e-01
1.243000000000000114e+02,2.922605419157876527e-01,2.922605388474899257e-01
1.243500000000000085e+02,2.922605419153614381e-01,2.922605388658582881e-01
1.244000000000000057e+02,2.922605419150368089e-01,2.922605388841168494e-01
1.244500000000000028e+02,2.922605419148195938e-01,2.922605389022662203e-01
1.245000000000000000e+02,2.922605419147136230e-01,2.922605389203071224e-01
1.245500000000000114e+02,2.922605419147205064e-01,2.922605389382401664e-01
1.246000000000000085e+02,2.922605419148400219e-01,2.922605389560659628e-01
1.246500000000000057e+02,2.922605419150697825e-01,2.922605389737851778e-01
1.247000000000000028e+02,2.922605419154054029e-01,2.922605389913984220e-01
1.247500000000000000e+02,2.922605419158406659e-01,2.922605390089063060e-01
1.248000000000000114e+02,2.922605419163676888e-01,2.922605390263094960e-01
1.248500000000000085e+02,2.922605419169769236e-01,2.922605390436085471e-01
1.249000000000000057e+02,2.922605419176573793e-01,2.922605390608040699e-01
1.249500000000000028e+02,2.922605419183970099e-01,2.922605390778967305e-01
1.250000000000000000e+02,2.922605419191827703e-01,2.922605390948870840e-01
1.250500000000000114e+02,2.922605419200009491e-01,2.922605391117757967e-01
1.251000000000000085e+02,2.922605419208372801e-01,2.922605391285634790e-01
1.251500000000000057e+02,2.922605419216774969e-01,2.922605391452507417e-01
1.252000000000000028e+02,2.922605419225073331e-01,2.922605391618381399e-01
1.252500000000000000e+02,2.922605419233128554e-01,2.922605391783263951e-01
1.253000000000000114e+02,2.922605419240807412e-01,2.922605391947161180e-01
1.253500000000000085e+02,2.922605419247986669e-01,2.922605392110079192e-01
1.254000000000000057e+02,2.922605419254550863e-01,2.922605392272024094e-01
1.254500000000000028e+02,2.922605419260400073e-01,2.922605392433003102e-01
1.255000000000000000e+02,2.922605419265446591e-01,2.922605392593021767e-01
1.255500000000000114e+02,2.922605419269619365e-01,2.922605392752086750e-01
1.256000000000000085e+02,2.922605419272864546e-01,2.922605392910204714e-01
1.256500000000000057e+02,2.922605419275144945e-01,2.922605393067382318e-01
1.257000000000000028e+02,2.922605419276441685e-01,2.922605393223624559e-01
1.257500000000000000e+02,2.922605419276754768e-01,2.922605393378938654e-01
1.258000000000000114e+02,2.922605419276101957e-01,2.922605393533330709e-01
1.258500000000000085e+02,2.922605419274518224e-01,2.922605393686806829e-01
1.259000000000000057e+02,2.922605419272054639e-01,2.922605393839373122e-01
1.259500000000000028e+02,2.922605419268778371e-01,2.922605393991035139e-01
1.260000000000000000e+02,2.922605419264769355e-01,2.922605394141798429e-01
1.260500000000000114e+02,2.922605419260121407e-01,2.922605394291668546e-01
1.261000000000000085e+02,2.922605419254936110e-01,2.922605394440651594e-01
1.261500000000000057e+02,2.922605419249326153e-01,2.922605394588752015e-01
1.262000000000000028e+02,2.922605419243406999e-01,2.922605394735975914e-01
1.262500000000000000e+02,2.922605419237301327e-01,2.922605394882327179e-01
1.263000000000000114e+02,2.922605419231130153e-01,2.922605395027811359e-01
1.263500000000000085e+02,2.922605419225015599e-01,2.922605395172432341e-01
1.264000000000000057e+02,2.922605419219076461e-01,2.922605395316195676e-01
1.264500000000000028e+02,2.922605419213425981e-01,2.922605395459104694e-01
1.265000000000000000e+02,2.922605419208170185e-01,2.922605395601164391e-01
1.265500000000000114e+02,2.922605419203406774e-01,2.922605395742378098e-01
1.266000000000000085e+02,2.922605419199221233e-01,2.922605395882750812e-01
1.266500000000000057e+02,2.922605419195689613e-01,2.922605396022285862e-01
1.267000000000000028e+02,2.922605419192871867e-01,2.922605396160987690e-01
1.267500000000000000e+02,2.922605419190816289e-01,2.922605396298859626e-01
1.268000000000000114e+02,2.922605419189554521e-01,2.922605396435906666e-01
1.268500000000000085e+02,2.922605419189104325e-01,2.922605396572131586e-01
1.269000000000000057e+02,2.922605419189467924e-01,2.922605396707538827e-01
1.269500000000000028e+02,2.922605419190632547e-01,2.922605396842132830e-01
1.270000000000000000e+02,2.922605419192570997e-01,2.922605396975917480e-01
1.270500000000000114e+02,2.922605419195241638e-01,2.922605397108896663e-01
1.271000000000000085e+02,2.922605419198591736e-01,2.922605397241075376e-01
1.271500000000000057e+02,2.922605419202555233e-01,2.922605397372458058e-01
1.272000000000000028e+02,2.922605419207057187e-01,2.922605397503048597e-01
1.272500000000000000e+02,2.922605419212012667e-01,2.922605397632853097e-01
1.273000000000000114e+02,2.922605419217331746e-01,2.922605397761874890e-01
1.273500000000000085e+02,2.922605419222917833e-01,2.922605397890120082e-01
1.274000000000000057e+02,2.922605419228670454e-01,2.922605398017593115e-01
1.274500000000000028e+02,2.922605419234490243e-01,2.922605398144299538e-01
1.275000000000000000e+02,2.922605419240275615e-01,2.922605398270244903e-01
1.275500000000000114e+02,2.922605419245928871e-01,2.922605398395434206e-01
1.276000000000000085e+02,2.922605419251355086e-01,2.922605398519872999e-01
1.276500000000000057e+02,2.922605419256467107e-01,2.922605398643567387e-01
1.277000000000000028e+02,2.922605419261182780e-01,2.922605398766522367e-01
1.277500000000000000e+02,2.922605419265429938e-01,2.922605398888743489e-01
1.278000000000000114e+02,2.922605419269145854e-01,2.922605399010236860e-01
1.278500000000000085e+02,2.922605419272278904e-01,2.922605399131007475e-01
1.279000000000000057e+02,2.922605419274788008e-01,2.922605399251060887e-01
1.279500000000000028e+02,2.922605419276645411e-01,2.922605399370402091e-01
1.280000000000000000e+02,2.922605419277835570e-01,2.922605399489037192e-01
1.280500000000000114e+02,2.922605419278354599e-01,2.922605399606970633e-01
1.280999999999999943e+02,2.922605419278212491e-01,2.922605399724207964e-01
1.281500000000000057e+02,2.922605419277429228e-01,2.922605399840753071e-01
1.282000000000000171e+02,2.922605419276037564e-01,2.922605399956611505e-01
1.282500000000000000e+02,2.922605419274080796e-01,2.922605400071787707e-01
1.283000000000000114e+02,2.922605419271610550e-01,2.922605400186285007e-01
1.283499999999999943e+02,2.922605419268687887e-01,2.922605400300107847e-01
1.284000000000000057e+02,2.922605419265381088e-01,2.922605400413260668e-01
1.284500000000000171e+02,2.922605419261763426e-01,2.922605400525746799e-01
1.285000000000000000e+02,2.922605419257912618e-01,2.922605400637569018e-01
1.285500000000000114e+02,2.922605419253909154e-01,2.922605400748731763e-01
1.285999999999999943e+02,2.922605419249834635e-01,2.922605400859237257e-01
1.286500000000000057e+02,2.922605419245770664e-01,2.922605400969089384e-01
1.287000000000000171e+02,2.922605419241796620e-01,2.922605401078290366e-01
1.287500000000000000e+02,2.922605419237988555e-01,2.922605401186843532e-01
1.288000000000000114e+02,2.922605419234418078e-01,2.922605401294751104e-01
1.288499999999999943e+02,2.922605419231150692e-01,2.922605401402015857e-01
1.289000000000000057e+02,2.922605419228245238e-01,2.922605401508640566e-01
1.289500000000000171e+02,2.922605419225752232e-01,2.922605401614627452e-01
1.290000000000000000e+02,2.922605419223713863e-01,2.922605401719979845e-01
1.290500000000000114e+02,2.922605419222163436e-01,2.922605401824699967e-01
1.290999999999999943e+02,2.922605419221124268e-01,2.922605401928791147e-01
1.291500000000000057e+02,2.922605419220609124e-01,2.922605402032255606e-01
1.292000000000000171e+02,2.922605419220621892e-01,2.922605402135096120e-01
1.292500000000000000e+02,2.922605419221156464e-01,2.922605402237316574e-01
1.293000000000000114e+02,2.922605419222196743e-01,2.922605402338919744e-01
1.293499999999999943e+02,2.922605419223718859e-01,2.922605402439908961e-01
1.294000000000000057e+02,2.922605419225689505e-01,2.922605402540287556e-01
1.294500000000000171e+02,2.922605419228068158e-01,2.922605402640059413e-01
1.295000000000000000e+02,2.922605419230807633e-01,2.922605402739227864e-01
1.295500000000000114e+02,2.922605419233855750e-01,2.922605402837797350e-01
1.295999999999999943e+02,2.922605419237155888e-01,2.922605402935771757e-01
1.296500000000000057e+02,2.922605419240646429e-01,2.922605403033155524e-01
1.297000000000000171e+02,2.922605419244265756e-01,2.922605403129952539e-01
1.297500000000000000e+02,2.922605419247950032e-01,2.922605403226167242e-01
1.298000000000000114e+02,2.922605419251635417e-01,2.922605403321804074e-01
1.298499999999999943e+02,2.922605419255260295e-01,2.922605403416867476e-01
1.299000000000000057e+02,2.922605419258764714e-01,2.922605403511362443e-01
1.299500000000000171e+02,2.922605419262092608e-01,2.922605403605292862e-01
1.300000000000000000e+02,2.922605419265192350e-01,2.922605403698663729e-01
1.300500000000000114e+02,2.922605419268017868e-01,2.922605403791478929e-01
1.300999999999999943e+02,2.922605419270528082e-01,2.922605403883743458e-01
1.301500000000000057e+02,2.922605419272689686e-01,2.922605403975461758e-01
1.302000000000000171e+02,2.922605419274476035e-01,2.922605404066637158e-01
1.302500000000000000e+02,2.922605419275867700e-01,2.922605404157274100e-01
1.303000000000000114e+02,2.922605419276852468e-01,2.922605404247377026e-01
1.303499999999999943e+02,2.922605419277426453e-01,2.922605404336949264e-01
1.304000000000000057e+02,2.922605419277592986e-01,2.922605404425994702e-01
1.304500000000000171e+02,2.922605419277362615e-01,2.922605404514516669e-01
1.305000000000000000e+02,2.922605419276753103e-01,2.922605404602517942e-01
1.305500000000000114e+02,2.922605419275787764e-01,2.922605404690002406e-01
1.305999999999999943e+02,2.922605419274496019e-01,2.922605404776972837e-01
1.306500000000000057e+02,2.922605419272913396e-01,2.922605404863431455e-01
1.307000000000000171e+02,2.922605419271078198e-01,2.922605404949381591e-01
1.307500000000000000e+02,2.922605419269034277e-01,2.922605405034825465e-01
1.308000000000000114e+02,2.922605419266825488e-01,2.922605405119765298e-01
1.308499999999999943e+02,2.922605419264499571e-01,2.922605405204203310e-01
1.309000000000000057e+02,2.922605419262104820e-01,2.922605405288141167e-01
1.309500000000000171e+02,2.922605419259688975e-01,2.922605405371581644e-01
1.310000000000000000e+02,2.922605419257299220e-01,2.922605405454526961e-01
1.310500000000000114e+02,2.922605419254980519e-01,2.922605405536978229e-01
1.310999999999999943e+02,2.922605419252776171e-01,2.922605405618937668e-01
1.311500000000000057e+02,2.922605419250726144e-01,2.922605405700406944e-01
1.312000000000000171e+02,2.922605419248865966e-01,2.922605405781388832e-01
1.312500000000000000e+02,2.922605419247227831e-01,2.922605405861884442e-01
1.313000000000000114e+02,2.922605419245838387e-01,2.922605405941896550e-01
1.313499999999999943e+02,2.922605419244719838e-01,2.922605406021426822e-01
1.314000000000000057e+02,2.922605419243887726e-01,2.922605406100478032e-01
1.314500000000000171e+02,2.922605419243354263e-01,2.922605406179051846e-01
1.315000000000000000e+02,2.922605419243123892e-01,2.922605406257151039e-01
1.315500000000000114e+02,2.922605419243196057e-01,2.922605406334778388e-01
1.315999999999999943e+02,2.922605419243566871e-01,2.922605406411936668e-01
1.316500000000000057e+02,2.922605419244224678e-01,2.922605406488628099e-01
1.317000000000000171e+02,2.922605419245153935e-01,2.922605406564856012e-01
1.317500000000000000e+02,2.922605419246335767e-01,2.922605406640623738e-01
1.318000000000000114e+02,2.922605419247746861e-01,2.922605406715934051e-01
1.318499999999999943e+02,2.922605419249358905e-01,2.922605406790789728e-01
1.319000000000000057e+02,2.922605419251143033e-01,2.922605406865194655e-01
1.319500000000000171e+02,2.922605419253067049e-01,2.922605406939152717e-01
1.320000000000000000e+02,2.922605419255097092e-01,2.922605407012666134e-01
1.320500000000000114e+02,2.922605419257198744e-01,2.922605407085738793e-01
1.320999999999999943e+02,2.922605419259337034e-01,2.922605407158374580e-01
1.321500000000000057e+02,2.922605419261476434e-01,2.922605407230576824e-01
1.322000000000000171e+02,2.922605419263583637e-01,2.922605407302348302e-01
1.322500000000000000e+02,2.922605419265625892e-01,2.922605407373693454e-01
1.323000000000000114e+02,2.922605419267572668e-01,2.922605407444614500e-01
1.323499999999999943e+02,2.922605419269394544e-01,2.922605407515115328e-01
1.324000000000000057e+02,2.922605419271067095e-01,2.922605407585199266e-01
1.324500000000000171e+02,2.922605419272568117e-01,2.922605407654869092e-01
1.325000000000000000e+02,2.922605419273878180e-01,2.922605407724128135e-01
1.325500000000000114e+02,2.922605419274981742e-01,2.922605407792978616e-01
1.325999999999999943e+02,2.922605419275868255e-01,2.922605407861423865e-01
1.326500000000000057e+02,2.922605419276530503e-01,2.922605407929466104e-01
1.327000000000000171e+02,2.922605419276964045e-01,2.922605407997108107e-01
1.327500000000000000e+02,2.922605419277170546e-01,2.922605408064352095e-01
1.328000000000000114e+02,2.922605419277154448e-01,2.922605408131200289e-01
1.328499999999999943e+02,2.922605419276922967e-01,2.922605408197654908e-01
1.329000000000000057e+02,2.922605419276488314e-01,2.922605408263718174e-01
1.329500000000000171e+02,2.922605419275864369e-01,2.922605408329391752e-01
1.330000000000000000e+02,2.922605419275070004e-01,2.922605408394677862e-01
1.330500000000000114e+02,2.922605419274124094e-01,2.922605408459577614e-01
1.330999999999999943e+02,2.922605419273049399e-01,2.922605408524093784e-01
1.331500000000000057e+02,2.922605419271868676e-01,2.922605408588226372e-01
1.332000000000000171e+02,2.922605419270607463e-01,2.922605408651978709e-01
1.332500000000000000e+02,2.922605419269291294e-01,2.922605408715351349e-01
1.333000000000000114e+02,2.922605419267945703e-01,2.922605408778346514e-01
1.333499999999999943e+02,2.922605419266596782e-01,2.922605408840965313e-01
1.334000000000000057e+02,2.922605419265270066e-01,2.922605408903209967e-01
1.334500000000000171e+02,2.922605419263988868e-01,2.922605408965081031e-01
1.335000000000000000e+02,2.922605419262777060e-01,2.922605409026581280e-01
1.335500000000000114e+02,2.922605419261655180e-01,2.922605409087712380e-01
1.335999999999999943e+02,2.922605419260642101e-01,2.922605409148475442e-01
1.336500000000000057e+02,2.922605419259755588e-01,2.922605409208872684e-01
1.337000000000000171e+02,2.922605419259009518e-01,2.922605409268906329e-01
1.337500000000000000e+02,2.922605419258415549e-01,2.922605409328578041e-01
1.338000000000000114e+02,2.922605419257982562e-01,2.922605409387890041e-01
1.338499999999999943e+02,2.922605419257716108e-01,2.922605409446844549e-01
1.339000000000000057e+02,2.922605419257620074e-01,2.922605409505443230e-01
1.339500000000000171e+02,2.922605419257693904e-01,2.922605409563689416e-01
1.340000000000000000e+02,2.922605419257935377e-01,2.922605409621584216e-01
1.340500000000000114e+02,2.922605419258338944e-01,2.922605409679130961e-01
1.340999999999999943e+02,2.922605419258895720e-01,2.922605409736331872e-01
1.341500000000000057e+02,2.922605419259596826e-01,2.922605409793188613e-01
1.342000000000000171e+02,2.922605419260428383e-01,2.922605409849705072e-01
1.342500000000000000e+02,2.922605419261376514e-01,2.922605409905882357e-01
1.343000000000000114e+02,2.922605419262425119e-01,2.922605409961724354e-01
1.343499999999999943e+02,2.922605419263556437e-01,2.922605410017232175e-01
1.344000000000000057e+02,2.922605419264752147e-01,2.922605410072409149e-01
1.344500000000000171e+02,2.922605419265992821e-01,2.922605410127258052e-01
1.345000000000000000e+02,2.922605419267259030e-01,2.922605410181780550e-01
1.345500000000000114e+02,2.922605419268530791e-01,2.922605410235979417e-01
1.345999999999999943e+02,2.922605419269789229e-01,2.922605410289856320e-01
1.346500000000000057e+02,2.922605419271015470e-01,2.922605410343414589e-01
1.347000000000000171e+02,2.922605419272191196e-01,2.922605410396655889e-01
1.347500000000000000e+02,2.922605419273300309e-01,2.922605410449582442e-01
1.348000000000000114e+02,2.922605419274326710e-01,2.922605410502196466e-01
1.348499999999999943e+02,2.922605419275257077e-01,2.922605410554499628e-01
1.349000000000000057e+02,2.922605419276079197e-01,2.922605410606494147e-01
1.349500000000000171e+02,2.922605419276783079e-01,2.922605410658181690e-01
1.350000000000000000e+02,2.922605419277361505e-01,2.922605410709563922e-01
1.350500000000000114e+02,2.922605419277808925e-01,2.922605410760643063e-01
1.350999999999999943e+02,2.922605419278120897e-01,2.922605410811420779e-01
1.351500000000000057e+02,2.922605419278297423e-01,2.922605410861897623e-01
1.352000000000000171e+02,2.922605419278339056e-01,2.922605410912076374e-01
1.352500000000000000e+02,2.922605419278249128e-01,2.922605410961958139e-01
1.353000000000000114e+02,2.922605419278033745e-01,2.922605411011544030e-01
1.353499999999999943e+02,2.922605419277699568e-01,2.922605411060835712e-01
1.354000000000000057e+02,2.922605419277256034e-01,2.922605411109834850e-01
1.354500000000000171e+02,2.922605419276713690e-01,2.922605411158541999e-01
1.355000000000000000e+02,2.922605419276085859e-01,2.922605411206959936e-01
1.355500000000000114e+02,2.922605419275384753e-01,2.922605411255088659e-01
1.355999999999999943e+02,2.922605419274625915e-01,2.922605411302930389e-01
1.356500000000000057e+02,2.922605419273824334e-01,2.922605411350486238e-01
1.357000000000000171e+02,2.922605419272994998e-01,2.922605411397757313e-01
1.357500000000000000e+02,2.922605419272154004e-01,2.922605411444745838e-01
1.358000000000000114e+02,2.922605419271317451e-01,2.922605411491452365e-01
1.358499999999999943e+02,2.922605419270499771e-01,2.922605411537879117e-01
1.359000000000000057e+02,2.922605419269717064e-01,2.922605411584027202e-01
1.359500000000000171e+02,2.922605419268982652e-01,2.922605411629898287e-01
1.360000000000000000e+02,2.922605419268309856e-01,2.922605411675494036e-01
1.360500000000000114e+02,2.922605419267709781e-01,2.922605411720816115e-01
1.360999999999999943e+02,2.922605419267193527e-01,2.922605411765865635e-01
1.361500000000000057e+02,2.922605419266769422e-01,2.922605411810644815e-01
1.362000000000000171e+02,2.922605419266444682e-01,2.922605411855154767e-01
1.362500000000000000e+02,2.922605419266225413e-01,2.922605411899398264e-01
1.363000000000000114e+02,2.922605419266113835e-01,2.922605411943376419e-01
1.363499999999999943e+02,2.922605419266113280e-01,2.922605411987090340e-01
1.364000000000000057e+02,2.922605419266222082e-01,2.922605412030543359e-01
1.364500000000000171e+02,2.922605419266439131e-01,2.922605412073736031e-01
1.365000000000000000e+02,2.922605419266761095e-01,2.922605412116670021e-01
1.365500000000000114e+02,2.922605419267181315e-01,2.922605412159348104e-01
1.365999999999999943e+02,2.922605419267693683e-01,2.922605412201771391e-01
1.366500000000000057e+02,2.922605419268289317e-01,2.922605412243941547e-01
1.367000000000000171e+02,2.922605419268958782e-01,2.922605412285860793e-01
1.367500000000000000e+02,2.922605419269690974e-01,2.922605412327530239e-01
1.368000000000000114e+02,2.922605419270473681e-01,2.922605412368952105e-01
1.368499999999999943e+02,2.922605419271295246e-01,2.922605412410128056e-01
1.369000000000000057e+02,2.922605419272142346e-01,2.922605412451059204e-01
1.369500000000000171e+02,2.922605419273001104e-01,2.922605412491747212e-01
1.370000000000000000e+02,2.922605419273858751e-01,2.922605412532194302e-01
1.370500000000000114e+02,2.922605419274701966e-01,2.922605412572401584e-01
1.370999999999999943e+02,2.922605419275517424e-01,2.922605412612370168e-01
1.371500000000000057e+02,2.922605419276293470e-01,2.922605412652102275e-01
1.372000000000000171e+02,2.922605419277018446e-01,2.922605412691598459e-01
1.372500000000000000e+02,2.922605419277681804e-01,2.922605412730860941e-01
1.373000000000000114e+02,2.922605419278274108e-01,2.922605412769890276e-01
1.373499999999999943e+02,2.922605419278787586e-01,2.922605412808688685e-01
1.374000000000000057e+02,2.922605419279215577e-01,2.922605412847256723e-01
1.374500000000000171e+02,2.922605419279553085e-01,2.922605412885596055e-01
1.375000000000000000e+02,2.922605419279796224e-01,2.922605412923707791e-01
1.375500000000000114e+02,2.922605419279943884e-01,2.922605412961593041e-01
1.375999999999999943e+02,2.922605419279994399e-01,2.922605412999253471e-01
1.376500000000000057e+02,2.922605419279950545e-01,2.922605413036689637e-01
1.377000000000000171e+02,2.922605419279815098e-01,2.922605413073903202e-01
1.377500000000000000e+02,2.922605419279591943e-01,2.922605413110895278e-01
1.378000000000000114e+02,2.922605419279287742e-01,2.922605413147666975e-01
1.378499999999999943e+02,2.922605419278909711e-01,2.922605413184219958e-01
1.379000000000000057e+02,2.922605419278466732e-01,2.922605413220554227e-01
1.379500000000000171e+02,2.922605419277967131e-01,2.922605413256672557e-01
1.380000000000000000e+02,2.922605419277422567e-01,2.922605413292574394e-01
1.380500000000000114e+02,2.922605419276843586e-01,2.922605413328262514e-01
1.380999999999999943e+02,2.922605419276241845e-01,2.922605413363737470e-01
1.381500000000000057e+02,2.922605419275629002e-01,2.922605413399000374e-01
1.382000000000000171e+02,2.922605419275017269e-01,2.922605413434052335e-01
1.382500000000000000e+02,2.922605419274417748e-01,2.922605413468895019e-01
1.383000000000000114e+02,2.922605419273842653e-01,2.922605413503528982e-01
1.383499999999999943e+02,2.922605419273301974e-01,2.922605413537955887e-01
1.384000000000000057e+02,2.922605419272806260e-01,2.922605413572177402e-01
1.384500000000000171e+02,2.922605419272364391e-01,2.922605413606194080e-01
1.385000000000000000e+02,2.922605419271985250e-01,2.922605413640007588e-01
1.385500000000000114e+02,2.922605419271674387e-01,2.922605413673619035e-01
1.385999999999999943e+02,2.922605419271439020e-01,2.922605413707029531e-01
1.386500000000000057e+02,2.922605419271282479e-01,2.922605413740240188e-01
1.387000000000000171e+02,2.922605419271207539e-01,2.922605413773252669e-01
1.387500000000000000e+02,2.922605419271215865e-01,2.922605413806068086e-01
1.388000000000000114e+02,2.922605419271307459e-01,2.922605413838686994e-01
1.388499999999999943e+02,2.922605419271480653e-01,2.922605413871111613e-01
1.389000000000000057e+02,2.922605419271731564e-01,2.922605413903343052e-01
1.389500000000000171e+02,2.922605419272057414e-01,2.922605413935381868e-01
1.390000000000000000e+02,2.922605419272450988e-01,2.922605413967229726e-01
1.390500000000000114e+02,2.922605419272906180e-01,2.922605413998887736e-01
1.390999999999999943e+02,2.922605419273415772e-01,2.922605414030357007e-01
1.391500000000000057e+02,2.922605419273969773e-01,2.922605414061638651e-01
1.392000000000000171e+02,2.922605419274559302e-01,2.922605414092734333e-01
1.392500000000000000e+02,2.922605419275174921e-01,2.922605414123644052e-01
1.393000000000000114e+02,2.922605419275806082e-01,2.922605414154370584e-01
1.393499999999999943e+02,2.922605419276441685e-01,2.922605414184913375e-01
1.394000000000000057e+02,2.922605419277072292e-01,2.922605414215275199e-01
1.394500000000000171e+02,2.922605419277686800e-01,2.922605414245455502e-01
1.395000000000000000e+02,2.922605419278275773e-01,2.922605414275457059e-01
1.395500000000000114e+02,2.922605419278830330e-01,2.922605414305279314e-01
1.395999999999999943e+02,2.922605419279341032e-01,2.922605414334925045e-01
1.396500000000000057e+02,2.922605419279800665e-01,2.922605414364393694e-01
1.397000000000000171e+02,2.922605419280203121e-01,2.922605414393687484e-01
1.397500000000000000e+02,2.922605419280542294e-01,2.922605414422806969e-01
1.398000000000000114e+02,2.922605419280813188e-01,2.922605414451753258e-01
1.398499999999999943e+02,2.922605419281014139e-01,2.922605414480527464e-01
1.399000000000000057e+02,2.922605419281141814e-01,2.922605414509130695e-01
1.399500000000000171e+02,2.922605419281197325e-01,2.922605414537564061e-01
1.400000000000000000e+02,2.922605419281180117e-01,2.922605414565828119e-01
1.400500000000000114e+02,2.922605419281092964e-01,2.922605414593923978e-01
1.400999999999999943e+02,2.922605419280938643e-01,2.922605414621853304e-01
1.401500000000000057e+02,2.922605419280722705e-01,2.922605414649616096e-01
1.402000000000000171e+02,2.922605419280449590e-01,2.922605414677214020e-01
1.402500000000000000e+02,2.922605419280126515e-01,2.922605414704647631e-01
1.403000000000000114e+02,2.922605419279760142e-01,2.922605414731918594e-01
1.403499999999999943e+02,2.922605419279358796e-01,2.922605414759026909e-01
1.404000000000000057e+02,2.922605419278931360e-01,2.922605414785973688e-01
1.404500000000000171e+02,2.922605419278485606e-01,2.922605414812760594e-01
1.405000000000000000e+02,2.922605419278031524e-01,2.922605414839387628e-01
1.405500000000000114e+02,2.922605419277577998e-01,2.922605414865856455e-01
1.405999999999999943e+02,2.922605419277133354e-01,2.922605414892167630e-01
1.406500000000000057e+02,2.922605419276706473e-01,2.922605414918321709e-01
1.407000000000000171e+02,2.922605419276305683e-01,2.922605414944319802e-01
1.407500000000000000e+02,2.922605419275938199e-01,2.922605414970163573e-01
1.408000000000000114e+02,2.922605419275611238e-01,2.922605414995852469e-01
1.408499999999999943e+02,2.922605419275330352e-01,2.922605415021388708e-01
1.409000000000000057e+02,2.922605419275101091e-01,2.922605415046772293e-01
1.409500000000000171e+02,2.922605419274927341e-01,2.922605415072004331e-01
1.410000000000000000e+02,2.922605419274811323e-01,2.922605415097085380e-01
1.410500000000000114e+02,2.922605419274756366e-01,2.922605415122017103e-01
1.410999999999999943e+02,2.922605419274761918e-01,2.922605415146800056e-01
1.411500000000000057e+02,2.922605419274827976e-01,2.922605415171434240e-01
1.412000000000000171e+02,2.922605419274953986e-01,2.922605415195921874e-01
1.412500000000000000e+02,2.922605419275136063e-01,2.922605415220262959e-01
1.413000000000000114e+02,2.922605419275371430e-01,2.922605415244458049e-01
1.413499999999999943e+02,2.922605419275655647e-01,2.922605415268508811e-01
1.414000000000000057e+02,2.922605419275983718e-01,2.922605415292416353e-01
1.414500000000000171e+02,2.922605419276348981e-01,2.922605415316180122e-01
1.415000000000000000e+02,2.922605419276745886e-01,2.922605415339802337e-01
1.415500000000000114e+02,2.922605419277166661e-01,2.922605415363283554e-01
1.415999999999999943e+02,2.922605419277604089e-01,2.922605415386624328e-01
1.416500000000000057e+02,2.922605419278050953e-01,2.922605415409825769e-01
1.417000000000000171e+02,2.922605419278499483e-01,2.922605415432888987e-01
1.417500000000000000e+02,2.922605419278941907e-01,2.922605415455813982e-01
1.418000000000000114e+02,2.922605419279372119e-01,2.922605415478602975e-01
1.418499999999999943e+02,2.922605419279781791e-01,2.922605415501255965e-01
1.419000000000000057e+02,2.922605419280164818e-01,2.922605415523773509e-01
1.419500000000000171e+02,2.922605419280516204e-01,2.922605415546157270e-01
1.420000000000000000e+02,2.922605419280829842e-01,2.922605415568408360e-01
1.420500000000000114e+02,2.922605419281101846e-01,2.922605415590526223e-01
1.420999999999999943e+02,2.922605419281327777e-01,2.922605415612513080e-01
1.421500000000000057e+02,2.922605419281505967e-01,2.922605415634369486e-01
1.422000000000000171e+02,2.922605419281633643e-01,2.922605415656095440e-01
1.422500000000000000e+02,2.922605419281710804e-01,2.922605415677692609e-01
1.423000000000000114e+02,2.922605419281736894e-01,2.922605415699162101e-01
1.423499999999999943e+02,2.922605419281713024e-01,2.922605415720503363e-01
1.424000000000000057e+02,2.922605419281640859e-01,2.922605415741718615e-01
1.424500000000000171e+02,2.922605419281523176e-01,2.922605415762807857e-01
1.425000000000000000e+02,2.922605419281363859e-01,2.922605415783772198e-01
1.425500000000000114e+02,2.922605419281166794e-01,2.922605415804611639e-01
1.425999999999999943e+02,2.922605419280935868e-01,2.922605415825327846e-01
1.426500000000000057e+02,2.922605419280677741e-01,2.922605415845921373e-01
1.427000000000000171e+02,2.922605419280397410e-01,2.922605415866392220e-01
1.427500000000000000e+02,2.922605419280100980e-01,2.922605415886741498e-01
1.428000000000000114e+02,2.922605419279794559e-01,2.922605415906970316e-01
1.428499999999999943e+02,2.922605419279484806e-01,2.922605415927078676e-01
1.429000000000000057e+02,2.922605419279176719e-01,2.922605415947067686e-01
1.429500000000000171e+02,2.922605419278877514e-01,2.922605415966937348e-01
1.430000000000000000e+02,2.922605419278592187e-01,2.922605415986688771e-01
1.430500000000000114e+02,2.922605419278326289e-01,2.922605416006323065e-01
1.430999999999999943e+02,2.922605419278085370e-01,2.922605416025840230e-01
1.431500000000000057e+02,2.922605419277872763e-01,2.922605416045240823e-01
1.432000000000000171e+02,2.922605419277693461e-01,2.922605416064525397e-01
1.432500000000000000e+02,2.922605419277549132e-01,2.922605416083695062e-01
1.433000000000000114e+02,2.922605419277443661e-01,2.922605416102750375e-01
1.433499999999999943e+02,2.922605419277377603e-01,2.922605416121691335e-01
1.434000000000000057e+02,2.922605419277352068e-01,2.922605416140519052e-01
1.434500000000000171e+02,2.922605419277367611e-01,2.922605416159234637e-01
1.435000000000000000e+02,2.922605419277423677e-01,2.922605416177837534e-01
1.435500000000000114e+02,2.922605419277518046e-01,2.922605416196329409e-01
1.435999999999999943e+02,2.922605419277650163e-01,2.922605416214710816e-01
1.436500000000000057e+02,2.922605419277816141e-01,2.922605416232981757e-01
1.437000000000000171e+02,2.922605419278013206e-01,2.922605416251143895e-01
1.437500000000000000e+02,2.922605419278237471e-01,2.922605416269196676e-01
1.438000000000000114e+02,2.922605419278485606e-01,2.922605416287141766e-01
1.438499999999999943e+02,2.922605419278752059e-01,2.922605416304979165e-01
1.439000000000000057e+02,2.922605419279032946e-01,2.922605416322709981e-01
1.439500000000000171e+02,2.922605419279322714e-01,2.922605416340334772e-01
1.440000000000000000e+02,2.922605419279616368e-01,2.922605416357854646e-01
1.440500000000000114e+02,2.922605419279910022e-01,2.922605416375269605e-01
1.440999999999999943e+02,2.922605419280197570e-01,2.922605416392580757e-01
1.441500000000000057e+02,2.922605419280475125e-01,2.922605416409788659e-01
1.442000000000000171e+02,2.922605419280737693e-01,2.922605416426893865e-01
1.442500000000000000e+02,2.922605419280981942e-01,2.922605416443897486e-01
1.443000000000000114e+02,2.922605419281203987e-01,2.922605416460799521e-01
1.443499999999999943e+02,2.922605419281400496e-01,2.922605416477601636e-01
1.444000000000000057e+02,2.922605419281569250e-01,2.922605416494303832e-01
1.444500000000000171e+02,2.922605419281708028e-01,2.922605416510906662e-01
1.445000000000000000e+02,2.922605419281814609e-01,2.922605416527411237e-01
1.445500000000000114e+02,2.922605419281889549e-01,2.922605416543817558e-01
1.445999999999999943e+02,2.922605419281931183e-01,2.922605416560126734e-01
1.446500000000000057e+02,2.922605419281941175e-01,2.922605416576339321e-01
1.447000000000000171e+02,2.922605419281918970e-01,2.922605416592455874e-01
1.447500000000000000e+02,2.922605419281866790e-01,2.922605416608476947e-01
1.448000000000000114e+02,2.922605419281786854e-01,2.922605416624403096e-01
1.448499999999999943e+02,2.922605419281680827e-01,2.922605416640235432e-01
1.449000000000000057e+02,2.922605419281551486e-01,2.922605416655973398e-01
1.449500000000000171e+02,2.922605419281402717e-01,2.922605416671618106e-01
1.450000000000000000e+02,2.922605419281237848e-01,2.922605416687170110e-01
1.450500000000000114e+02,2.922605419281059658e-01,2.922605416702629411e-01
1.450999999999999943e+02,2.922605419280873140e-01,2.922605416717997673e-01
1.451500000000000057e+02,2.922605419280681072e-01,2.922605416733274342e-01
1.452000000000000171e+02,2.922605419280487893e-01,2.922605416748459972e-01
1.452500000000000000e+02,2.922605419280297490e-01,2.922605416763555675e-01
1.453000000000000114e+02,2.922605419280113193e-01,2.922605416778561449e-01
1.453499999999999943e+02,2.922605419279938332e-01,2.922605416793477295e-01
1.454000000000000057e+02,2.922605419279776795e-01,2.922605416808304879e-01
1.454500000000000171e+02,2.922605419279631356e-01,2.922605416823043645e-01
1.455000000000000000e+02,2.922605419279503680e-01,2.922605416837694703e-01
1.455500000000000114e+02,2.922605419279397099e-01,2.922605416852257498e-01
1.455999999999999943e+02,2.922605419279312722e-01,2.922605416866734251e-01
1.456500000000000057e+02,2.922605419279252215e-01,2.922605416881123852e-01
1.457000000000000171e+02,2.922605419279216132e-01,2.922605416895426855e-01
1.457500000000000000e+02,2.922605419279205030e-01,2.922605416909644926e-01
1.458000000000000114e+02,2.922605419279218353e-01,2.922605416923777510e-01
1.458499999999999943e+02,2.922605419279256656e-01,2.922605416937825717e-01
1.459000000000000057e+02,2.922605419279318273e-01,2.922605416951789548e-01
1.459500000000000171e+02,2.922605419279402095e-01,2.922605416965670111e-01
1.460000000000000000e+02,2.922605419279505901e-01,2.922605416979466852e-01
1.460500000000000114e+02,2.922605419279628580e-01,2.922605416993181437e-01
1.460999999999999943e+02,2.922605419279767358e-01,2.922605417006813866e-01
1.461500000000000057e+02,2.922605419279920014e-01,2.922605417020364693e-01
1.462000000000000171e+02,2.922605419280083772e-01,2.922605417033834474e-01
1.462500000000000000e+02,2.922605419280255301e-01,2.922605417047224319e-01
1.463000000000000114e+02,2.922605419280432382e-01,2.922605417060533672e-01
1.463499999999999943e+02,2.922605419280611683e-01,2.922605417073763645e-01
1.464000000000000057e+02,2.922605419280790429e-01,2.922605417086914792e-01
1.464500000000000171e+02,2.922605419280965844e-01,2.922605417099987668e-01
1.465000000000000000e+02,2.922605419281135153e-01,2.922605417112982273e-01
1.465500000000000114e+02,2.922605419281295580e-01,2.922605417125900273e-01
1.465999999999999943e+02,2.922605419281444905e-01,2.922605417138741113e-01
1.466500000000000057e+02,2.922605419281580907e-01,2.922605417151505347e-01
1.467000000000000171e+02,2.922605419281702477e-01,2.922605417164194086e-01
1.467500000000000000e+02,2.922605419281807393e-01,2.922605417176807885e-01
1.468000000000000114e+02,2.922605419281894545e-01,2.922605417189346189e-01
1.468499999999999943e+02,2.922605419281963379e-01,2.922605417201810662e-01
1.469000000000000057e+02,2.922605419282012784e-01,2.922605417214201307e-01
1.469500000000000171e+02,2.922605419282043315e-01,2.922605417226518121e-01
1.470000000000000000e+02,2.922605419282054973e-01,2.922605417238762215e-01
1.470500000000000114e+02,2.922605419282047201e-01,2.922605417250934146e-01
1.470999999999999943e+02,2.922605419282022221e-01,2.922605417263033356e-01
1.471500000000000057e+02,2.922605419281980588e-01,2.922605417275060957e-01
1.472000000000000171e+02,2.922605419281922856e-01,2.922605417287017504e-01
1.472500000000000000e+02,2.922605419281851802e-01,2.922605417298902997e-01
1.473000000000000114e+02,2.922605419281768535e-01,2.922605417310717990e-01
1.473499999999999943e+02,2.922605419281674721e-01,2.922605417322463039e-01
1.474000000000000057e+02,2.922605419281573136e-01,2.922605417334138145e-01
1.474500000000000171e+02,2.922605419281465999e-01,2.922605417345743861e-01
1.475000000000000000e+02,2.922605419281354422e-01,2.922605417357280189e-01
1.475500000000000114e+02,2.922605419281241734e-01,2.922605417368748237e-01
1.475999999999999943e+02,2.922605419281129602e-01,2.922605417380148007e-01
1.476500000000000057e+02,2.922605419281020245e-01,2.922605417391479499e-01
1.477000000000000171e+02,2.922605419280915884e-01,2.922605417402743821e-01
1.477500000000000000e+02,2.922605419280818184e-01,2.922605417413940976e-01
1.478000000000000114e+02,2.922605419280728811e-01,2.922605417425070962e-01
1.478499999999999943e+02,2.922605419280649985e-01,2.922605417436134334e-01
1.479000000000000057e+02,2.922605419280581707e-01,2.922605417447131648e-01
1.479500000000000171e+02,2.922605419280526751e-01,2.922605417458063459e-01
1.480000000000000000e+02,2.922605419280484562e-01,2.922605417468929212e-01
1.480500000000000114e+02,2.922605419280456807e-01,2.922605417479730572e-01
1.480999999999999943e+02,2.922605419280443484e-01,2.922605417490466984e-01
1.481500000000000057e+02,2.922605419280444039e-01,2.922605417501139558e-01
1.482000000000000171e+02,2.922605419280459582e-01,2.922605417511747739e-01
1.482500000000000000e+02,2.922605419280489003e-01,2.922605417522292637e-01
1.483000000000000114e+02,2.922605419280531747e-01,2.922605417532774807e-01
1.483499999999999943e+02,2.922605419280587258e-01,2.922605417543193695e-01
1.484000000000000057e+02,2.922605419280654426e-01,2.922605417553550411e-01
1.484500000000000171e+02,2.922605419280731587e-01,2.922605417563845509e-01
1.485000000000000000e+02,2.922605419280818184e-01,2.922605417574078990e-01
1.485500000000000114e+02,2.922605419280912553e-01,2.922605417584251408e-01
1.485999999999999943e+02,2.922605419281012473e-01,2.922605417594363320e-01
1.486500000000000057e+02,2.922605419281116834e-01,2.922605417604414724e-01
1.487000000000000171e+02,2.922605419281223971e-01,2.922605417614406176e-01
1.487500000000000000e+02,2.922605419281331662e-01,2.922605417624338231e-01
1.488000000000000114e+02,2.922605419281439354e-01,2.922605417634211444e-01
1.488499999999999943e+02,2.922605419281544270e-01,2.922605417644025816e-01
1.489000000000000057e+02,2.922605419281645300e-01,2.922605417653781901e-01
1.489500000000000171e+02,2.922605419281741335e-01,2.922605417663479699e-01
1.490000000000000000e+02,2.922605419281830708e-01,2.922605417673120320e-01
1.490500000000000114e+02,2.922605419281911754e-01,2.922605417682703211e-01
1.490999999999999943e+02,2.922605419281984473e-01,2.922605417692229479e-01
1.491500000000000057e+02,2.922605419282047201e-01,2.922605417701699126e-01
1.492000000000000171e+02,2.922605419282099382e-01,2.922605417711112707e-01
1.492500000000000000e+02,2.922605419282139905e-01,2.922605417720470777e-01
1.493000000000000114e+02,2.922605419282169881e-01,2.922605417729772781e-01
1.493499999999999943e+02,2.922605419282188199e-01,2.922605417739019829e-01
1.494000000000000057e+02,2.922605419282194861e-01,2.922605417748212475e-01
1.494500000000000171e+02,2.922605419282190975e-01,2.922605417757350166e-01
1.495000000000000000e+02,2.922605419282175987e-01,2.922605417766433455e-01
1.495500000000000114e+02,2.922605419282151007e-01,2.922605417775462899e-01
1.495999999999999943e+02,2.922605419282116590e-01,2.922605417784438497e-01
1.496500000000000057e+02,2.922605419282073846e-01,2.922605417793361360e-01
1.497000000000000171e+02,2.922605419282023886e-01,2.922605417802230932e-01
1.497500000000000000e+02,2.922605419281967265e-01,2.922605417811047213e-01
1.498000000000000114e+02,2.922605419281906203e-01,2.922605417819811868e-01
1.498499999999999943e+02,2.922605419281840700e-01,2.922605417828523788e-01
1.499000000000000057e+02,2.922605419281773531e-01,2.922605417837184083e-01
1.499500000000000171e+02,2.922605419281704697e-01,2.922605417845792197e-01
1.500000000000000000e+02,2.922605419281636419e-01,2.922605417854349241e-01
1.500500000000000114e+02,2.922605419281569805e-01,2.922605417862855770e-01
1.500999999999999943e+02,2.922605419281505412e-01,2.922605417871311229e-01
1.501500000000000057e+02,2.922605419281445460e-01,2.922605417879715617e-01
1.502000000000000171e+02,2.922605419281390504e-01,2.922605417888070600e-01
1.502500000000000000e+02,2.922605419281341099e-01,2.922605417896375068e-01
1.503000000000000114e+02,2.922605419281298911e-01,2.922605417904630687e-01
1.503499999999999943e+02,2.922605419281264494e-01,2.922605417912836345e-01
1.504000000000000057e+02,2.922605419281237848e-01,2.922605417920993154e-01
1.504500000000000171e+02,2.922605419281220085e-01,2.922605417929101113e-01
1.505000000000000000e+02,2.922605419281211203e-01,2.922605417937160777e-01
1.505500000000000114e+02,2.922605419281211203e-01,2.922605417945172146e-01
1.505999999999999943e+02,2.922605419281220085e-01,2.922605417953135776e-01
1.506500000000000057e+02,2.922605419281237848e-01,2.922605417961051666e-01
1.507000000000000171e+02,2.922605419281263939e-01,2.922605417968920372e-01
1.507500000000000000e+02,2.922605419281298356e-01,2.922605417976742448e-01
1.508000000000000114e+02,2.922605419281340544e-01,2.922605417984517340e-01
1.508499999999999943e+02,2.922605419281388839e-01,2.922605417992246157e-01
1.509000000000000057e+02,2.922605419281443240e-01,2.922605417999928901e-01
1.509500000000000171e+02,2.922605419281503192e-01,2.922605418007566125e-01
1.510000000000000000e+02,2.922605419281566475e-01,2.922605418015157275e-01
1.510500000000000114e+02,2.922605419281633643e-01,2.922605418022703461e-01
1.510999999999999943e+02,2.922605419281701922e-01,2.922605418030204683e-01
1.511500000000000057e+02,2.922605419281771866e-01,2.922605418037661495e-01
1.512000000000000171e+02,2.922605419281841255e-01,2.922605418045073900e-01
1.512500000000000000e+02,2.922605419281909533e-01,2.922605418052442450e-01
1.513000000000000114e+02,2.922605419281975592e-01,2.922605418059766591e-01
1.513499999999999943e+02,2.922605419282038874e-01,2.922605418067047989e-01
1.514000000000000057e+02,2.922605419282097716e-01,2.922605418074285533e-01
1.514500000000000171e+02,2.922605419282151562e-01,2.922605418081480333e-01
1.515000000000000000e+02,2.922605419282199857e-01,2.922605418088632390e-01
1.515500000000000114e+02,2.922605419282241490e-01,2.922605418095741703e-01
1.515999999999999943e+02,2.922605419282277017e-01,2.922605418102808827e-01
1.516500000000000057e+02,2.922605419282304773e-01,2.922605418109834319e-01
1.517000000000000171e+02,2.922605419282325867e-01,2.922605418116817622e-01
1.517500000000000000e+02,2.922605419282338635e-01,2.922605418123759846e-01
1.518000000000000114e+02,2.922605419282344186e-01,2.922605418130660437e-01
1.518499999999999943e+02,2.922605419282342520e-01,2.922605418137520505e-01
1.519000000000000057e+02,2.922605419282333084e-01,2.922605418144339495e-01
1.519500000000000171e+02,2.922605419282317540e-01,2.922605418151117407e-01
1.520000000000000000e+02,2.922605419282295336e-01,2.922605418157855905e-01
1.520500000000000114e+02,2.922605419282267025e-01,2.922605418164553881e-01
1.520999999999999943e+02,2.922605419282234274e-01,2.922605418171211888e-01
1.521500000000000057e+02,2.922605419282196526e-01,2.922605418177830483e-01
1.522000000000000171e+02,2.922605419282155448e-01,2.922605418184409665e-01
1.522500000000000000e+02,2.922605419282112149e-01,2.922605418190949433e-01
1.523000000000000114e+02,2.922605419282066630e-01,2.922605418197450344e-01
1.523499999999999943e+02,2.922605419282020001e-01,2.922605418203912397e-01
1.524000000000000057e+02,2.922605419281973371e-01,2.922605418210336148e-01
1.524500000000000171e+02,2.922605419281927852e-01,2.922605418216721040e-01
1.525000000000000000e+02,2.922605419281883998e-01,2.922605418223068741e-01
1.525500000000000114e+02,2.922605419281842920e-01,2.922605418229378138e-01
1.525999999999999943e+02,2.922605419281805172e-01,2.922605418235649788e-01
1.526500000000000057e+02,2.922605419281771311e-01,2.922605418241883690e-01
1.527000000000000171e+02,2.922605419281742445e-01,2.922605418248080955e-01
1.527500000000000000e+02,2.922605419281718575e-01,2.922605418254241028e-01
1.528000000000000114e+02,2.922605419281700256e-01,2.922605418260364463e-01
1.528499999999999943e+02,2.922605419281688044e-01,2.922605418266451260e-01
1.529000000000000057e+02,2.922605419281681938e-01,2.922605418272501976e-01
1.529500000000000171e+02,2.922605419281681938e-01,2.922605418278516609e-01
1.530000000000000000e+02,2.922605419281688599e-01,2.922605418284495160e-01
1.530500000000000114e+02,2.922605419281701367e-01,2.922605418290438184e-01
1.530999999999999943e+02,2.922605419281719685e-01,2.922605418296345681e-01
1.531500000000000057e+02,2.922605419281744110e-01,2.922605418302218205e-01
1.532000000000000171e+02,2.922605419281773531e-01,2.922605418308055203e-01
1.532500000000000000e+02,2.922605419281807948e-01,2.922605418313857784e-01
1.533000000000000114e+02,2.922605419281846251e-01,2.922605418319625947e-01
1.533499999999999943e+02,2.922605419281888439e-01,2.922605418325359139e-01
1.534000000000000057e+02,2.922605419281933403e-01,2.922605418331059024e-01
1.534500000000000171e+02,2.922605419281980033e-01,2.922605418336724492e-01
1.535000000000000000e+02,2.922605419282028327e-01,2.922605418342356098e-01
1.535500000000000114e+02,2.922605419282077177e-01,2.922605418347954398e-01
1.536000000000000227e+02,2.922605419282126027e-01,2.922605418353519391e-01
1.536500000000000057e+02,2.922605419282173211e-01,2.922605418359051077e-01
1.537000000000000171e+02,2.922605419282219286e-01,2.922605418364550012e-01
1.537500000000000000e+02,2.922605419282262584e-01,2.922605418370016195e-01
1.538000000000000114e+02,2.922605419282303107e-01,2.922605418375450181e-01
1.538500000000000227e+02,2.922605419282339745e-01,2.922605418380851416e-01
1.539000000000000057e+02,2.922605419282371941e-01,2.922605418386220455e-01
1.539500000000000171e+02,2.922605419282399697e-01,2.922605418391557852e-01
1.540000000000000000e+02,2.922605419282423012e-01,2.922605418396863608e-01
1.540500000000000114e+02,2.922605419282440220e-01,2.922605418402137722e-01
1.541000000000000227e+02,2.922605419282452988e-01,2.922605418407380196e-01
1.541500000000000057e+02,2.922605419282459649e-01,2.922605418412591582e-01
1.542000000000000171e+02,2.922605419282460759e-01,2.922605418417771883e-01
1.542500000000000000e+02,2.922605419282456873e-01,2.922605418422921653e-01
1.543000000000000114e+02,2.922605419282447992e-01,2.922605418428040891e-01
1.543500000000000227e+02,2.922605419282434669e-01,2.922605418433129598e-01
1.544000000000000057e+02,2.922605419282416350e-01,2.922605418438187774e-01
1.544500000000000171e+02,2.922605419282394146e-01,2.922605418443215974e-01
1.545000000000000000e+02,2.922605419282369166e-01,2.922605418448214198e-01
1.545500000000000114e+02,2.922605419282340855e-01,2.922605418453182446e-01
1.546000000000000227e+02,2.922605419282310324e-01,2.922605418458121274e-01
1.546500000000000057e+02,2.922605419282278127e-01,2.922605418463031235e-01
1.547000000000000171e+02,2.922605419282244821e-01,2.922605418467911220e-01
1.547500000000000000e+02,2.922605419282211514e-01,2.922605418472762340e-01
1.548000000000000114e+02,2.922605419282178763e-01,2.922605418477585149e-01
1.548500000000000227e+02,2.922605419282147121e-01,2.922605418482378536e-01
1.549000000000000057e+02,2.922605419282116590e-01,2.922605418487143614e-01
1.549500000000000171e+02,2.922605419282088834e-01,2.922605418491880380e-01
1.550000000000000000e+02,2.922605419282063299e-01,2.922605418496588836e-01
1.550500000000000114e+02,2.922605419282041650e-01,2.922605418501268981e-01
1.551000000000000227e+02,2.922605419282023331e-01,2.922605418505921371e-01
1.551500000000000057e+02,2.922605419282008898e-01,2.922605418510546560e-01
1.552000000000000171e+02,2.922605419281998906e-01,2.922605418515143438e-01
1.552500000000000000e+02,2.922605419281992800e-01,2.922605418519713116e-01
1.553000000000000114e+02,2.922605419281991690e-01,2.922605418524256149e-01
1.553500000000000227e+02,2.922605419281995021e-01,2.922605418528771426e-01
1.554000000000000057e+02,2.922605419282002792e-01,2.922605418533260058e-01
1.554500000000000171e+02,2.922605419282015005e-01,2.922605418537721489e-01
1.555000000000000000e+02,2.922605419282031658e-01,2.922605418542156830e-01
1.555500000000000114e+02,2.922605419282051642e-01,2.922605418546565526e-01
1.556000000000000227e+02,2.922605419282074957e-01,2.922605418550948131e-01
1.556500000000000057e+02,2.922605419282101602e-01,2.922605418555304091e-01
1.557000000000000171e+02,2.922605419282130468e-01,2.922605418559634516e-01
1.557500000000000000e+02,2.922605419282161554e-01,2.922605418563939406e-01
1.558000000000000114e+02,2.922605419282194306e-01,2.922605418568218205e-01
1.558500000000000227e+02,2.922605419282227612e-01,2.922605418572471470e-01
1.559000000000000057e+02,2.922605419282262029e-01,2.922605418576699754e-01
1.559500000000000171e+02,2.922605419282295891e-01,2.922605418580902503e-01
1.560000000000000000e+02,2.922605419282329198e-01,2.922605418585080272e-01
1.560500000000000114e+02,2.922605419282361394e-01,2.922605418589233062e-01
1.561000000000000227e+02,2.922605419282391925e-01,2.922605418593361426e-01
1.561500000000000057e+02,2.922605419282420236e-01,2.922605418597465365e-01
1.562000000000000171e+02,2.922605419282445771e-01,2.922605418601544325e-01
1.562500000000000000e+02,2.922605419282468531e-01,2.922605418605599414e-01
1.563000000000000114e+02,2.922605419282487960e-01,2.922605418609630079e-01
1.563500000000000227e+02,2.922605419282504058e-01,2.922605418613637429e-01
1.564000000000000057e+02,2.922605419282516270e-01,2.922605418617620354e-01
1.564500000000000171e+02,2.922605419282524597e-01,2.922605418621579410e-01
1.565000000000000000e+02,2.922605419282529593e-01,2.922605418625515150e-01
1.565500000000000114e+02,2.922605419282530148e-01,2.922605418629427576e-01
1.566000000000000227e+02,2.922605419282527373e-01,2.922605418633317242e-01
1.566500000000000057e+02,2.922605419282521266e-01,2.922605418637183039e-01
1.567000000000000171e+02,2.922605419282511829e-01,2.922605418641026076e-01
1.567500000000000000e+02,2.922605419282499062e-01,2.922605418644846353e-01
1.568000000000000114e+02,2.922605419282484074e-01,2.922605418648643871e-01
1.568500000000000227e+02,2.922605419282466310e-01,2.922605418652418630e-01
1.569000000000000057e+02,2.922605419282446326e-01,2.922605418656171183e-01
1.569500000000000171e+02,2.922605419282425232e-01,2.922605418659900978e-01
1.570000000000000000e+02,2.922605419282403583e-01,2.922605418663609123e-01
1.570500000000000114e+02,2.922605419282380823e-01,2.922605418667295063e-01
1.571000000000000227e+02,2.922605419282357508e-01,2.922605418670958799e-01
1.571500000000000057e+02,2.922605419282335304e-01,2.922605418674600886e-01
1.572000000000000171e+02,2.922605419282313099e-01,2.922605418678221323e-01
1.572500000000000000e+02,2.922605419282292560e-01,2.922605418681820111e-01
1.573000000000000114e+02,2.922605419282273687e-01,2.922605418685397805e-01
1.573500000000000227e+02,2.922605419282256478e-01,2.922605418688953849e-01
1.574000000000000057e+02,2.922605419282242045e-01,2.922605418692488799e-01
1.574500000000000171e+02,2.922605419282229833e-01,2.922605418696002655e-01
1.575000000000000000e+02,2.922605419282219841e-01,2.922605418699495416e-01
1.575500000000000114e+02,2.922605419282213735e-01,2.922605418702967639e-01
1.576000000000000227e+02,2.922605419282209849e-01,2.922605418706418767e-01
1.576500000000000057e+02,2.922605419282209294e-01,2.922605418709849912e-01
1.577000000000000171e+02,2.922605419282212069e-01,2.922605418713259962e-01
1.577500000000000000e+02,2.922605419282217620e-01,2.922605418716650028e-01
1.578000000000000114e+02,2.922605419282225947e-01,2.922605418720020110e-01
1.578500000000000227e+02,2.922605419282237049e-01,2.922605418723369652e-01
1.579000000000000057e+02,2.922605419282250927e-01,2.922605418726699211e-01
1.579500000000000171e+02,2.922605419282267025e-01,2.922605418730009341e-01
1.580000000000000000e+02,2.922605419282284789e-01,2.922605418733299487e-01
1.580500000000000114e+02,2.922605419282304218e-01,2.922605418736569649e-01
1.581000000000000227e+02,2.922605419282325312e-01,2.922605418739820937e-01
1.581500000000000057e+02,2.922605419282347516e-01,2.922605418743052241e-01
1.582000000000000171e+02,2.922605419282369721e-01,2.922605418746264672e-01
1.582500000000000000e+02,2.922605419282392480e-01,2.922605418749458228e-01
1.583000000000000114e+02,2.922605419282415240e-01,2.922605418752632356e-01
1.583500000000000227e+02,2.922605419282437444e-01,2.922605418755787610e-01
1.584000000000000057e+02,2.922605419282458539e-01,2.922605418758923990e-01
1.584500000000000171e+02,2.922605419282478523e-01,2.922605418762042051e-01
1.585000000000000000e+02,2.922605419282496841e-01,2.922605418765141239e-01
1.585500000000000114e+02,2.922605419282514050e-01,2.922605418768222107e-01
1.586000000000000227e+02,2.922605419282528483e-01,2.922605418771284658e-01
1.586500000000000057e+02,2.922605419282541250e-01,2.922605418774328889e-01
1.587000000000000171e+02,2.922605419282551797e-01,2.922605418777354802e-01
1.587500000000000000e+02,2.922605419282559569e-01,2.922605418780362951e-01
1.588000000000000114e+02,2.922605419282564565e-01,2.922605418783353337e-01
1.588500000000000227e+02,2.922605419282567341e-01,2.922605418786325959e-01
1.589000000000000057e+02,2.922605419282567896e-01,2.922605418789280818e-01
1.589500000000000171e+02,2.922605419282565675e-01,2.922605418792217913e-01
1.590000000000000000e+02,2.922605419282561789e-01,2.922605418795137799e-01
1.590500000000000114e+02,2.922605419282555128e-01,2.922605418798040477e-01
1.591000000000000227e+02,2.922605419282546801e-01,2.922605418800925392e-01
1.591500000000000057e+02,2.922605419282536809e-01,2.922605418803793653e-01
1.592000000000000171e+02,2.922605419282525152e-01,2.922605418806644706e-01
1.592500000000000000e+02,2.922605419282512385e-01,2.922605418809479105e-01
1.593000000000000114e+02,2.922605419282498507e-01,2.922605418812296296e-01
1.593500000000000227e+02,2.922605419282484074e-01,2.922605418815096279e-01
1.594000000000000057e+02,2.922605419282469641e-01,2.922605418817880163e-01
1.594500000000000171e+02,2.922605419282454653e-01,2.922605418820647394e-01
1.595000000000000000e+02,2.922605419282440220e-01,2.922605418823398526e-01
1.595500000000000114e+02,2.922605419282426342e-01,2.922605418826133006e-01
1.596000000000000227e+02,2.922605419282413020e-01,2.922605418828850832e-01
1.596500000000000057e+02,2.922605419282401362e-01,2.922605418831552559e-01
1.597000000000000171e+02,2.922605419282390260e-01,2.922605418834238744e-01
1.597500000000000000e+02,2.922605419282381378e-01,2.922605418836908275e-01
1.598000000000000114e+02,2.922605419282373607e-01,2.922605418839562263e-01
1.598500000000000227e+02,2.922605419282367500e-01,2.922605418842200153e-01
1.599000000000000057e+02,2.922605419282363615e-01,2.922605418844822500e-01
1.599500000000000171e+02,2.922605419282361394e-01,2.922605418847429304e-01
1.600000000000000000e+02,2.922605419282361394e-01,2.922605418850020564e-01
1.600500000000000114e+02,2.922605419282363060e-01,2.922605418852596282e-01
1.601000000000000227e+02,2.922605419282366945e-01,2.922605418855156456e-01
1.601500000000000057e+02,2.922605419282372496e-01,2.922605418857701642e-01
1.602000000000000171e+02,2.922605419282379713e-01,2.922605418860231286e-01
1.602500000000000000e+02,2.922605419282388595e-01,2.922605418862746496e-01
1.603000000000000114e+02,2.922605419282399142e-01,2.922605418865246163e-01
1.603500000000000227e+02,2.922605419282410244e-01,2.922605418867730842e-01
1.604000000000000057e+02,2.922605419282423012e-01,2.922605418870201088e-01
1.604500000000000171e+02,2.922605419282436334e-01,2.922605418872656347e-01
1.605000000000000000e+02,2.922605419282450212e-01,2.922605418875097172e-01
1.605500000000000114e+02,2.922605419282464645e-01,2.922605418877523009e-01
1.606000000000000227e+02,2.922605419282479078e-01,2.922605418879934969e-01
1.606500000000000057e+02,2.922605419282492956e-01,2.922605418882332495e-01
1.607000000000000171e+02,2.922605419282506833e-01,2.922605418884715589e-01
1.607500000000000000e+02,2.922605419282520711e-01,2.922605418887084250e-01
1.608000000000000114e+02,2.922605419282532924e-01,2.922605418889439033e-01
1.608500000000000227e+02,2.922605419282544581e-01,2.922605418891779938e-01
1.609000000000000057e+02,2.922605419282555683e-01,2.922605418894106410e-01
1.609500000000000171e+02,2.922605419282564565e-01,2.922605418896419560e-01
1.610000000000000000e+02,2.922605419282572892e-01,2.922605418898718832e-01
1.610500000000000114e+02,2.922605419282579553e-01,2.922605418901004226e-01
1.611000000000000227e+02,2.922605419282584549e-01,2.922605418903276298e-01
1.611500000000000057e+02,2.922605419282587880e-01,2.922605418905535046e-01
1.612000000000000171e+02,2.922605419282590100e-01,2.922605418907779917e-01
1.612500000000000000e+02,2.922605419282590655e-01,2.922605418910012021e-01
1.613000000000000114e+02,2.922605419282589545e-01,2.922605418912230246e-01
1.613500000000000227e+02,2.922605419282587325e-01,2.922605418914435704e-01
1.614000000000000057e+02,2.922605419282583439e-01,2.922605418916627840e-01
1.614500000000000171e+02,2.922605419282578443e-01,2.922605418918806652e-01
1.615000000000000000e+02,2.922605419282572337e-01,2.922605418920973253e-01
1.615500000000000114e+02,2.922605419282565675e-01,2.922605418923126530e-01
1.616000000000000227e+02,2.922605419282557904e-01,2.922605418925267040e-01
1.616500000000000057e+02,2.922605419282549577e-01,2.922605418927394783e-01
1.617000000000000171e+02,2.922605419282541250e-01,2.922605418929509757e-01
1.617500000000000000e+02,2.922605419282532369e-01,2.922605418931612520e-01
1.618000000000000114e+02,2.922605419282522932e-01,2.922605418933702515e-01
1.618500000000000227e+02,2.922605419282514050e-01,2.922605418935779742e-01
1.619000000000000057e+02,2.922605419282505723e-01,2.922605418937845312e-01
1.619500000000000171e+02,2.922605419282497397e-01,2.922605418939898114e-01
1.620000000000000000e+02,2.922605419282490180e-01,2.922605418941938704e-01
1.620500000000000114e+02,2.922605419282483519e-01,2.922605418943967082e-01
1.621000000000000227e+02,2.922605419282477413e-01,2.922605418945983802e-01
1.621500000000000057e+02,2.922605419282472972e-01,2.922605418947987754e-01
1.622000000000000171e+02,2.922605419282469086e-01,2.922605418949980605e-01
1.622500000000000000e+02,2.922605419282466310e-01,2.922605418951960687e-01
1.623000000000000114e+02,2.922605419282464645e-01,2.922605418953929668e-01
1.623500000000000227e+02,2.922605419282464090e-01,2.922605418955886436e-01
1.624000000000000057e+02,2.922605419282465200e-01,2.922605418957832102e-01
1.624500000000000171e+02,2.922605419282466865e-01,2.922605418959765555e-01
1.625000000000000000e+02,2.922605419282470196e-01,2.922605418961687906e-01
1.625500000000000114e+02,2.922605419282474082e-01,2.922605418963598600e-01
1.626000000000000227e+02,2.922605419282479078e-01,2.922605418965498192e-01
1.626500000000000057e+02,2.922605419282485184e-01,2.922605418967386126e-01
1.627000000000000171e+02,2.922605419282492401e-01,2.922605418969262403e-01
1.627500000000000000e+02,2.922605419282499617e-01,2.922605418971128133e-01
1.628000000000000114e+02,2.922605419282507944e-01,2.922605418972982760e-01
1.628500000000000227e+02,2.922605419282516270e-01,2.922605418974826286e-01
1.629000000000000057e+02,2.922605419282525152e-01,2.922605418976658709e-01
1.629500000000000171e+02,2.922605419282534034e-01,2.922605418978480030e-01
1.630000000000000000e+02,2.922605419282542916e-01,2.922605418980290803e-01
1.630500000000000114e+02,2.922605419282551242e-01,2.922605418982090475e-01
1.631000000000000227e+02,2.922605419282560124e-01,2.922605418983879599e-01
1.631500000000000057e+02,2.922605419282567896e-01,2.922605418985658177e-01
1.632000000000000171e+02,2.922605419282575667e-01,2.922605418987426207e-01
1.632500000000000000e+02,2.922605419282582329e-01,2.922605418989183690e-01
1.633000000000000114e+02,2.922605419282588990e-01,2.922605418990930626e-01
1.633500000000000227e+02,2.922605419282593986e-01,2.922605418992667015e-01
1.634000000000000057e+02,2.922605419282598982e-01,2.922605418994393411e-01
1.634500000000000171e+02,2.922605419282602313e-01,2.922605418996109261e-01
1.635000000000000000e+02,2.922605419282605643e-01,2.922605418997815119e-01
1.635500000000000114e+02,2.922605419282607309e-01,2.922605418999510984e-01
1.636000000000000227e+02,2.922605419282608419e-01,2.922605419001196858e-01
1.636500000000000057e+02,2.922605419282608419e-01,2.922605419002872185e-01
1.637000000000000171e+02,2.922605419282607309e-01,2.922605419004537519e-01
1.637500000000000000e+02,2.922605419282605643e-01,2.922605419006193417e-01
1.638000000000000114e+02,2.922605419282602868e-01,2.922605419007839322e-01
1.638500000000000227e+02,2.922605419282600092e-01,2.922605419009475236e-01
1.639000000000000057e+02,2.922605419282596206e-01,2.922605419011101713e-01
1.639500000000000171e+02,2.922605419282591765e-01,2.922605419012718198e-01
1.640000000000000000e+02,2.922605419282586769e-01,2.922605419014325245e-01
1.640500000000000114e+02,2.922605419282581773e-01,2.922605419015922856e-01
1.641000000000000227e+02,2.922605419282576222e-01,2.922605419017511030e-01
1.641500000000000057e+02,2.922605419282570671e-01,2.922605419019089767e-01
1.642000000000000171e+02,2.922605419282565120e-01,2.922605419020658513e-01
1.642500000000000000e+02,2.922605419282560124e-01,2.922605419022218376e-01
1.643000000000000114e+02,2.922605419282554573e-01,2.922605419023768802e-01
1.643500000000000227e+02,2.922605419282549577e-01,2.922605419025310347e-01
1.644000000000000057e+02,2.922605419282545136e-01,2.922605419026841900e-01
1.644500000000000171e+02,2.922605419282541250e-01,2.922605419028365126e-01
1.645000000000000000e+02,2.922605419282537920e-01,2.922605419029878915e-01
1.645500000000000114e+02,2.922605419282535144e-01,2.922605419031383822e-01
1.646000000000000227e+02,2.922605419282532924e-01,2.922605419032879293e-01
1.646500000000000057e+02,2.922605419282531258e-01,2.922605419034366436e-01
1.647000000000000171e+02,2.922605419282530703e-01,2.922605419035844698e-01
1.647500000000000000e+02,2.922605419282530703e-01,2.922605419037313523e-01
1.648000000000000114e+02,2.922605419282531258e-01,2.922605419038774022e-01
1.648500000000000227e+02,2.922605419282532369e-01,2.922605419040226193e-01
1.649000000000000057e+02,2.922605419282534589e-01,2.922605419041668928e-01
1.649500000000000171e+02,2.922605419282537365e-01,2.922605419043103891e-01
1.650000000000000000e+02,2.922605419282540695e-01,2.922605419044529973e-01
1.650500000000000114e+02,2.922605419282544581e-01,2.922605419045947173e-01
1.651000000000000227e+02,2.922605419282549022e-01,2.922605419047356046e-01
1.651500000000000057e+02,2.922605419282554018e-01,2.922605419048756592e-01
1.652000000000000171e+02,2.922605419282559014e-01,2.922605419050149367e-01
1.652500000000000000e+02,2.922605419282564565e-01,2.922605419051533260e-01
1.653000000000000114e+02,2.922605419282570116e-01,2.922605419052908826e-01
1.653500000000000227e+02,2.922605419282576222e-01,2.922605419054276621e-01
1.654000000000000057e+02,2.922605419282581773e-01,2.922605419055636089e-01
1.654500000000000171e+02,2.922605419282587325e-01,2.922605419056987230e-01
1.655000000000000000e+02,2.922605419282592876e-01,2.922605419058330600e-01
1.655500000000000114e+02,2.922605419282597872e-01,2.922605419059666199e-01
1.656000000000000227e+02,2.922605419282602868e-01,2.922605419060993470e-01
1.656500000000000057e+02,2.922605419282607309e-01,2.922605419062312970e-01
1.657000000000000171e+02,2.922605419282611194e-01,2.922605419063624699e-01
1.657500000000000000e+02,2.922605419282614525e-01,2.922605419064928101e-01
1.658000000000000114e+02,2.922605419282617301e-01,2.922605419066224286e-01
1.658500000000000227e+02,2.922605419282619521e-01,2.922605419067512700e-01
1.659000000000000057e+02,2.922605419282621741e-01,2.922605419068793342e-01
1.659500000000000171e+02,2.922605419282622852e-01,2.922605419070066768e-01
1.660000000000000000e+02,2.922605419282623407e-01,2.922605419071332422e-01
1.660500000000000114e+02,2.922605419282623407e-01,2.922605419072590305e-01
1.661000000000000227e+02,2.922605419282622297e-01,2.922605419073840971e-01
1.661500000000000057e+02,2.922605419282621186e-01,2.922605419075083866e-01
1.662000000000000171e+02,2.922605419282619521e-01,2.922605419076319544e-01
1.662500000000000000e+02,2.922605419282617301e-01,2.922605419077548006e-01
1.663000000000000114e+02,2.922605419282615080e-01,2.922605419078768696e-01
1.663500000000000227e+02,2.922605419282612305e-01,2.922605419079982725e-01
1.664000000000000057e+02,2.922605419282608974e-01,2.922605419081188982e-01
1.664500000000000171e+02,2.922605419282605643e-01,2.922605419082388578e-01
1.665000000000000000e+02,2.922605419282601757e-01,2.922605419083580958e-01
1.665500000000000114e+02,2.922605419282598427e-01,2.922605419084765566e-01
1.666000000000000227e+02,2.922605419282594541e-01,2.922605419085944067e-01
1.666500000000000057e+02,2.922605419282591210e-01,2.922605419087114798e-01
1.667000000000000171e+02,2.922605419282587880e-01,2.922605419088278866e-01
1.667500000000000000e+02,2.922605419282584549e-01,2.922605419089436274e-01
1.668000000000000114e+02,2.922605419282581773e-01,2.922605419090586465e-01
1.668500000000000227e+02,2.922605419282578998e-01,2.922605419091729440e-01
1.669000000000000057e+02,2.922605419282576777e-01,2.922605419092866308e-01
1.669500000000000171e+02,2.922605419282575112e-01,2.922605419093995960e-01
1.670000000000000000e+02,2.922605419282573447e-01,2.922605419095118950e-01
1.670500000000000114e+02,2.922605419282572892e-01,2.922605419096235280e-01
1.671000000000000227e+02,2.922605419282572337e-01,2.922605419097344948e-01
1.671500000000000057e+02,2.922605419282572337e-01,2.922605419098448509e-01
1.672000000000000171e+02,2.922605419282572892e-01,2.922605419099544855e-01
1.672500000000000000e+02,2.922605419282574002e-01,2.922605419100634538e-01
1.673000000000000114e+02,2.922605419282575112e-01,2.922605419101718116e-01
1.673500000000000227e+02,2.922605419282577333e-01,2.922605419102795032e-01
1.674000000000000057e+02,2.922605419282579553e-01,2.922605419103865843e-01
1.674500000000000171e+02,2.922605419282582329e-01,2.922605419104929991e-01
1.675000000000000000e+02,2.922605419282585104e-01,2.922605419105988034e-01
1.675500000000000114e+02,2.922605419282588435e-01,2.922605419107039415e-01
1.676000000000000227e+02,2.922605419282592321e-01,2.922605419108085245e-01
1.676500000000000057e+02,2.922605419282595651e-01,2.922605419109124414e-01
1.677000000000000171e+02,2.922605419282599537e-01,2.922605419110156921e-01
1.677500000000000000e+02,2.922605419282603423e-01,2.922605419111183878e-01
1.678000000000000114e+02,2.922605419282607309e-01,2.922605419112204728e-01
1.678500000000000227e+02,2.922605419282611194e-01,2.922605419113218916e-01
1.679000000000000057e+02,2.922605419282614525e-01,2.922605419114227554e-01
1.679500000000000171e+02,2.922605419282618411e-01,2.922605419115230085e-01
1.680000000000000000e+02,2.922605419282621186e-01,2.922605419116227066e-01
1.680500000000000114e+02,2.922605419282624517e-01,2.922605419117217385e-01
1.681000000000000227e+02,2.922605419282626737e-01,2.922605419118202152e-01
1.681500000000000057e+02,2.922605419282629513e-01,2.922605419119181369e-01
1.682000000000000171e+02,2.922605419282631178e-01,2.922605419120154480e-01
1.682500000000000000e+02,2.922605419282632844e-01,2.922605419121121484e-01
1.683000000000000114e+02,2.922605419282633954e-01,2.922605419122083492e-01
1.683500000000000227e+02,2.922605419282634509e-01,2.922605419123038839e-01
1.684000000000000057e+02,2.922605419282634509e-01,2.922605419123989190e-01
1.684500000000000171e+02,2.922605419282634509e-01,2.922605419124933990e-01
1.685000000000000000e+02,2.922605419282633954e-01,2.922605419125872683e-01
1.685500000000000114e+02,2.922605419282632844e-01,2.922605419126805826e-01
1.686000000000000227e+02,2.922605419282631734e-01,2.922605419127733417e-01
1.686500000000000057e+02,2.922605419282630068e-01,2.922605419128656012e-01
1.687000000000000171e+02,2.922605419282628403e-01,2.922605419129572502e-01
1.687500000000000000e+02,2.922605419282626182e-01,2.922605419130483995e-01
1.688000000000000114e+02,2.922605419282623962e-01,2.922605419131389937e-01
1.688500000000000227e+02,2.922605419282621186e-01,2.922605419132290328e-01
1.689000000000000057e+02,2.922605419282618966e-01,2.922605419133185167e-01
1.689500000000000171e+02,2.922605419282616190e-01,2.922605419134075011e-01
1.690000000000000000e+02,2.922605419282613970e-01,2.922605419134959304e-01
1.690500000000000114e+02,2.922605419282611194e-01,2.922605419135838600e-01
1.691000000000000227e+02,2.922605419282608974e-01,2.922605419136712901e-01
1.691500000000000057e+02,2.922605419282606753e-01,2.922605419137581650e-01
1.692000000000000171e+02,2.922605419282605088e-01,2.922605419138444849e-01
1.692500000000000000e+02,2.922605419282603423e-01,2.922605419139303606e-01
1.693000000000000114e+02,2.922605419282601757e-01,2.922605419140156813e-01
1.693500000000000227e+02,2.922605419282600647e-01,2.922605419141005023e-01
1.694000000000000057e+02,2.922605419282600092e-01,2.922605419141848238e-01
1.694500000000000171e+02,2.922605419282599537e-01,2.922605419142686456e-01
1.695000000000000000e+02,2.922605419282599537e-01,2.922605419143519678e-01
1.695500000000000114e+02,2.922605419282599537e-01,2.922605419144347905e-01
1.696000000000000227e+02,2.922605419282600092e-01,2.922605419145171135e-01
1.696500000000000057e+02,2.922605419282601202e-01,2.922605419145989369e-01
1.697000000000000171e+02,2.922605419282602313e-01,2.922605419146802608e-01
1.697500000000000000e+02,2.922605419282603423e-01,2.922605419147611405e-01
1.698000000000000114e+02,2.922605419282605643e-01,2.922605419148415207e-01
1.698500000000000227e+02,2.922605419282607309e-01,2.922605419149214567e-01
1.699000000000000057e+02,2.922605419282609529e-01,2.922605419150008932e-01
1.699500000000000171e+02,2.922605419282612305e-01,2.922605419150798300e-01
1.700000000000000000e+02,2.922605419282614525e-01,2.922605419151583228e-01
1.700500000000000114e+02,2.922605419282617301e-01,2.922605419152363160e-01
1.701000000000000227e+02,2.922605419282620076e-01,2.922605419153138651e-01
1.701500000000000057e+02,2.922605419282622297e-01,2.922605419153909700e-01
1.702000000000000171e+02,2.922605419282625072e-01,2.922605419154676309e-01
1.702500000000000000e+02,2.922605419282627848e-01,2.922605419155437922e-01
1.703000000000000114e+02,2.922605419282630068e-01,2.922605419156195095e-01
1.703500000000000227e+02,2.922605419282632289e-01,2.922605419156947826e-01
1.704000000000000057e+02,2.922605419282634509e-01,2.922605419157696116e-01
1.704500000000000171e+02,2.922605419282636174e-01,2.922605419158439966e-01
1.705000000000000000e+02,2.922605419282637840e-01,2.922605419159179374e-01
1.705500000000000114e+02,2.922605419282639505e-01,2.922605419159914342e-01
1.706000000000000227e+02,2.922605419282640615e-01,2.922605419160644868e-01
1.706500000000000057e+02,2.922605419282641170e-01,2.922605419161370954e-01
1.707000000000000171e+02,2.922605419282641726e-01,2.922605419162093154e-01
1.707500000000000000e+02,2.922605419282641726e-01,2.922605419162810358e-01
1.708000000000000114e+02,2.922605419282641726e-01,2.922605419163524232e-01
1.708500000000000227e+02,2.922605419282641726e-01,2.922605419164233109e-01
1.709000000000000057e+02,2.922605419282641170e-01,2.922605419164938101e-01
1.709500000000000171e+02,2.922605419282640060e-01,2.922605419165638652e-01
1.710000000000000000e+02,2.922605419282638950e-01,2.922605419166335317e-01
1.710500000000000114e+02,2.922605419282637840e-01,2.922605419167027541e-01
1.711000000000000227e+02,2.922605419282636174e-01,2.922605419167715879e-01
1.711500000000000057e+02,2.922605419282635064e-01,2.922605419168400331e-01
1.712000000000000171e+02,2.922605419282633399e-01,2.922605419169080343e-01
1.712500000000000000e+02,2.922605419282631734e-01,2.922605419169756469e-01
1.713000000000000114e+02,2.922605419282629513e-01,2.922605419170428154e-01
1.713500000000000227e+02,2.922605419282627848e-01,2.922605419171096508e-01
1.714000000000000057e+02,2.922605419282626182e-01,2.922605419171760421e-01
1.714500000000000171e+02,2.922605419282624517e-01,2.922605419172420449e-01
1.715000000000000000e+02,2.922605419282623407e-01,2.922605419173076591e-01
1.715500000000000114e+02,2.922605419282621741e-01,2.922605419173728847e-01
1.716000000000000227e+02,2.922605419282620631e-01,2.922605419174377217e-01
1.716500000000000057e+02,2.922605419282619521e-01,2.922605419175021702e-01
1.717000000000000171e+02,2.922605419282618966e-01,2.922605419175662300e-01
1.717500000000000000e+02,2.922605419282618411e-01,2.922605419176299568e-01
1.718000000000000114e+02,2.922605419282617856e-01,2.922605419176932395e-01
1.718500000000000227e+02,2.922605419282617856e-01,2.922605419177561892e-01
1.719000000000000057e+02,2.922605419282617856e-01,2.922605419178187502e-01
1.719500000000000171e+02,2.922605419282618411e-01,2.922605419178809227e-01
1.720000000000000000e+02,2.922605419282618966e-01,2.922605419179427066e-01
1.720500000000000114e+02,2.922605419282619521e-01,2.922605419180041575e-01
1.721000000000000227e+02,2.922605419282620631e-01,2.922605419180652753e-01
1.721500000000000057e+02,2.922605419282621741e-01,2.922605419181259490e-01
1.722000000000000171e+02,2.922605419282623407e-01,2.922605419181862896e-01
1.722500000000000000e+02,2.922605419282624517e-01,2.922605419182462971e-01
1.723000000000000114e+02,2.922605419282626182e-01,2.922605419183059716e-01
1.723500000000000227e+02,2.922605419282627848e-01,2.922605419183652020e-01
1.724000000000000057e+02,2.922605419282629513e-01,2.922605419184241549e-01
1.724500000000000171e+02,2.922605419282631178e-01,2.922605419184827191e-01
1.725000000000000000e+02,2.922605419282633399e-01,2.922605419185409503e-01
1.725500000000000114e+02,2.922605419282635064e-01,2.922605419185988485e-01
1.726000000000000227e+02,2.922605419282636730e-01,2.922605419186563580e-01
1.726500000000000057e+02,2.922605419282638395e-01,2.922605419187135900e-01
1.727000000000000171e+02,2.922605419282640060e-01,2.922605419187704334e-01
1.727500000000000000e+02,2.922605419282641170e-01,2.922605419188269438e-01
1.728000000000000114e+02,2.922605419282642281e-01,2.922605419188831211e-01
1.728500000000000227e+02,2.922605419282643391e-01,2.922605419189389653e-01
1.729000000000000057e+02,2.922605419282644501e-01,2.922605419189944764e-01
1.729500000000000171e+02,2.922605419282645056e-01,2.922605419190496545e-01
1.730000000000000000e+02,2.922605419282645611e-01,2.922605419191044995e-01
1.730500000000000114e+02,2.922605419282646166e-01,2.922605419191590115e-01
1.731000000000000227e+02,2.922605419282646166e-01,2.922605419192132459e-01
1.731500000000000057e+02,2.922605419282646166e-01,2.922605419192670917e-01
1.732000000000000171e+02,2.922605419282646166e-01,2.922605419193206600e-01
1.732500000000000000e+02,2.922605419282645611e-01,2.922605419193738951e-01
1.733000000000000114e+02,2.922605419282645056e-01,2.922605419194268528e-01
1.733500000000000227e+02,2.922605419282644501e-01,2.922605419194794774e-01
1.734000000000000057e+02,2.922605419282643391e-01,2.922605419195317689e-01
1.734500000000000171e+02,2.922605419282642836e-01,2.922605419195837273e-01
1.735000000000000000e+02,2.922605419282641726e-01,2.922605419196354082e-01
1.735500000000000114e+02,2.922605419282640615e-01,2.922605419196867560e-01
1.736000000000000227e+02,2.922605419282639505e-01,2.922605419197378263e-01
1.736500000000000057e+02,2.922605419282638395e-01,2.922605419197886190e-01
1.737000000000000171e+02,2.922605419282637285e-01,2.922605419198390786e-01
1.737500000000000000e+02,2.922605419282636174e-01,2.922605419198892052e-01
1.738000000000000114e+02,2.922605419282635064e-01,2.922605419199390542e-01
1.738500000000000227e+02,2.922605419282633954e-01,2.922605419199886256e-01
1.739000000000000057e+02,2.922605419282633399e-01,2.922605419200379195e-01
1.739500000000000171e+02,2.922605419282632289e-01,2.922605419200868804e-01
1.740000000000000000e+02,2.922605419282631734e-01,2.922605419201355637e-01
1.740500000000000114e+02,2.922605419282631178e-01,2.922605419201839694e-01
1.741000000000000227e+02,2.922605419282631178e-01,2.922605419202320420e-01
1.741500000000000057e+02,2.922605419282630623e-01,2.922605419202798926e-01
1.742000000000000171e+02,2.922605419282630623e-01,2.922605419203274102e-01
1.742500000000000000e+02,2.922605419282630623e-01,2.922605419203746502e-01
1.743000000000000114e+02,2.922605419282630623e-01,2.922605419204216126e-01
1.743500000000000227e+02,2.922605419282631178e-01,2.922605419204682975e-01
1.744000000000000057e+02,2.922605419282631734e-01,2.922605419205147048e-01
1.744500000000000171e+02,2.922605419282632289e-01,2.922605419205608346e-01
1.745000000000000000e+02,2.922605419282633399e-01,2.922605419206066868e-01
1.745500000000000114e+02,2.922605419282633954e-01,2.922605419206522614e-01
1.746000000000000227e+02,2.922605419282635064e-01,2.922605419206976141e-01
1.746500000000000057e+02,2.922605419282636174e-01,2.922605419207426336e-01
1.747000000000000171e+02,2.922605419282637285e-01,2.922605419207874311e-01
1.747500000000000000e+02,2.922605419282638395e-01,2.922605419208319510e-01
1.748000000000000114e+02,2.922605419282639505e-01,2.922605419208761934e-01
1.748500000000000227e+02,2.922605419282640615e-01,2.922605419209201583e-01
1.749000000000000057e+02,2.922605419282641726e-01,2.922605419209638455e-01
1.749500000000000171e+02,2.922605419282642836e-01,2.922605419210073108e-01
1.750000000000000000e+02,2.922605419282643946e-01,2.922605419210504984e-01
1.750500000000000114e+02,2.922605419282645056e-01,2.922605419210934641e-01
1.751000000000000227e+02,2.922605419282645611e-01,2.922605419211361522e-01
1.751500000000000057e+02,2.922605419282646722e-01,2.922605419211785627e-01
1.752000000000000171e+02,2.922605419282647277e-01,2.922605419212207511e-01
1.752500000000000000e+02,2.922605419282647832e-01,2.922605419212627176e-01
1.753000000000000114e+02,2.922605419282648387e-01,2.922605419213043509e-01
1.753500000000000227e+02,2.922605419282648942e-01,2.922605419213458178e-01
1.754000000000000057e+02,2.922605419282648942e-01,2.922605419213870070e-01
1.754500000000000171e+02,2.922605419282648942e-01,2.922605419214279188e-01
1.755000000000000000e+02,2.922605419282648942e-01,2.922605419214686084e-01
1.755500000000000114e+02,2.922605419282648942e-01,2.922605419215090761e-01
1.756000000000000227e+02,2.922605419282648942e-01,2.922605419215492661e-01
1.756500000000000057e+02,2.922605419282648387e-01,2.922605419215892897e-01
1.757000000000000171e+02,2.922605419282647832e-01,2.922605419216289802e-01
1.757500000000000000e+02,2.922605419282647277e-01,2.922605419216685041e-01
1.758000000000000114e+02,2.922605419282646722e-01,2.922605419217077505e-01
1.758500000000000227e+02,2.922605419282646166e-01,2.922605419217467748e-01
1.759000000000000057e+02,2.922605419282645611e-01,2.922605419217855771e-01
1.759500000000000171e+02,2.922605419282645056e-01,2.922605419218241574e-01
1.760000000000000000e+02,2.922605419282644501e-01,2.922605419218625156e-01
1.760500000000000114e+02,2.922605419282643391e-01,2.922605419219005962e-01
1.761000000000000227e+02,2.922605419282642836e-01,2.922605419219385103e-01
1.761500000000000057e+02,2.922605419282642281e-01,2.922605419219761469e-01
1.762000000000000171e+02,2.922605419282641726e-01,2.922605419220136169e-01
1.762500000000000000e+02,2.922605419282641170e-01,2.922605419220508094e-01
1.763000000000000114e+02,2.922605419282640615e-01,2.922605419220877798e-01
1.763500000000000227e+02,2.922605419282640060e-01,2.922605419221245837e-01
1.764000000000000057e+02,2.922605419282639505e-01,2.922605419221611101e-01
1.764500000000000171e+02,2.922605419282639505e-01,2.922605419221974699e-01
1.765000000000000000e+02,2.922605419282639505e-01,2.922605419222335521e-01
1.765500000000000114e+02,2.922605419282639505e-01,2.922605419222694678e-01
1.766000000000000227e+02,2.922605419282639505e-01,2.922605419223051615e-01
1.766500000000000057e+02,2.922605419282639505e-01,2.922605419223406331e-01
1.767000000000000171e+02,2.922605419282639505e-01,2.922605419223758827e-01
1.767500000000000000e+02,2.922605419282640060e-01,2.922605419224109657e-01
1.768000000000000114e+02,2.922605419282640060e-01,2.922605419224457712e-01
1.768500000000000227e+02,2.922605419282640615e-01,2.922605419224804102e-01
1.769000000000000057e+02,2.922605419282641170e-01,2.922605419225148271e-01
1.769500000000000171e+02,2.922605419282641726e-01,2.922605419225490775e-01
1.770000000000000000e+02,2.922605419282642281e-01,2.922605419225831058e-01
1.770500000000000114e+02,2.922605419282642836e-01,2.922605419226169121e-01
1.771000000000000227e+02,2.922605419282643946e-01,2.922605419226505519e-01
1.771500000000000057e+02,2.922605419282644501e-01,2.922605419226839696e-01
1.772000000000000171e+02,2.922605419282645056e-01,2.922605419227171653e-01
1.772500000000000000e+02,2.922605419282646166e-01,2.922605419227501944e-01
1.773000000000000114e+02,2.922605419282646722e-01,2.922605419227830015e-01
1.773500000000000227e+02,2.922605419282647277e-01,2.922605419228156420e-01
1.774000000000000057e+02,2.922605419282647832e-01,2.922605419228480605e-01
1.774500000000000171e+02,2.922605419282648387e-01,2.922605419228803125e-01
1.775000000000000000e+02,2.922605419282648942e-01,2.922605419229123980e-01
1.775500000000000114e+02,2.922605419282649497e-01,2.922605419229442059e-01
1.776000000000000227e+02,2.922605419282650052e-01,2.922605419229759027e-01
1.776500000000000057e+02,2.922605419282650607e-01,2.922605419230073776e-01
1.777000000000000171e+02,2.922605419282650607e-01,2.922605419230386858e-01
1.777500000000000000e+02,2.922605419282650607e-01,2.922605419230697721e-01
1.778000000000000114e+02,2.922605419282651162e-01,2.922605419231006918e-01
1.778500000000000227e+02,2.922605419282651162e-01,2.922605419231314450e-01
1.779000000000000057e+02,2.922605419282651162e-01,2.922605419231619761e-01
1.779500000000000171e+02,2.922605419282651162e-01,2.922605419231923962e-01
1.780000000000000000e+02,2.922605419282650607e-01,2.922605419232225943e-01
1.780500000000000114e+02,2.922605419282650607e-01,2.922605419232525703e-01
1.781000000000000227e+02,2.922605419282650052e-01,2.922605419232824353e-01
1.781500000000000057e+02,2.922605419282650052e-01,2.922605419233120783e-01
1.782000000000000171e+02,2.922605419282649497e-01,2.922605419233415547e-01
1.782500000000000000e+02,2.922605419282648942e-01,2.922605419233708646e-01
1.783000000000000114e+02,2.922605419282648942e-01,2.922605419234000079e-01
1.783500000000000227e+02,2.922605419282648387e-01,2.922605419234289292e-01
1.784000000000000057e+02,2.922605419282647832e-01,2.922605419234577395e-01
1.784500000000000171e+02,2.922605419282647277e-01,2.922605419234863278e-01
1.785000000000000000e+02,2.922605419282646722e-01,2.922605419235148050e-01
1.785500000000000114e+02,2.922605419282646722e-01,2.922605419235430602e-01
1.786000000000000227e+02,2.922605419282646166e-01,2.922605419235711488e-01
1.786500000000000057e+02,2.922605419282645611e-01,2.922605419235991264e-01
1.787000000000000171e+02,2.922605419282645611e-01,2.922605419236268820e-01
1.787500000000000000e+02,2.922605419282645056e-01,2.922605419236544710e-01
1.788000000000000114e+02,2.922605419282645056e-01,2.922605419236819491e-01
1.788500000000000227e+02,2.922605419282645056e-01,2.922605419237092050e-01
1.789000000000000057e+02,2.922605419282645056e-01,2.922605419237363500e-01
1.789500000000000171e+02,2.922605419282645056e-01,2.922605419237632729e-01
1.790000000000000000e+02,2.922605419282645056e-01,2.922605419237900848e-01
1.790500000000000114e+02,2.922605419282645056e-01,2.922605419238167301e-01
1.791000000000000227e+02,2.922605419282645056e-01,2.922605419238432090e-01
1.791500000000000057e+02,2.922605419282645611e-01,2.922605419238695212e-01
1.792000000000000171e+02,2.922605419282645611e-01,2.922605419238956670e-01
1.792500000000000000e+02,2.922605419282646166e-01,2.922605419239216462e-01
1.793000000000000114e+02,2.922605419282646166e-01,2.922605419239475144e-01
1.793500000000000227e+02,2.922605419282646722e-01,2.922605419239732161e-01
1.794000000000000057e+02,2.922605419282647277e-01,2.922605419239987512e-01
1.794500000000000171e+02,2.922605419282647277e-01,2.922605419240241753e-01
1.795000000000000000e+02,2.922605419282647832e-01,2.922605419240493774e-01
1.795500000000000114e+02,2.922605419282648387e-01,2.922605419240744684e-01
1.796000000000000227e+02,2.922605419282648942e-01,2.922605419240994484e-01
1.796500000000000057e+02,2.922605419282649497e-01,2.922605419241242064e-01
1.797000000000000171e+02,2.922605419282650052e-01,2.922605419241488534e-01
1.797500000000000000e+02,2.922605419282650052e-01,2.922605419241733893e-01
1.798000000000000114e+02,2.922605419282650607e-01,2.922605419241977032e-01
1.798500000000000227e+02,2.922605419282651162e-01,2.922605419242219060e-01
1.799000000000000057e+02,2.922605419282651162e-01,2.922605419242459979e-01
1.799500000000000171e+02,2.922605419282651718e-01,2.922605419242699232e-01
1.800000000000000000e+02,2.922605419282651718e-01,2.922605419242936819e-01
1.800500000000000114e+02,2.922605419282652273e-01,2.922605419243173297e-01
1.801000000000000227e+02,2.922605419282652273e-01,2.922605419243408109e-01
1.801500000000000057e+02,2.922605419282652273e-01,2.922605419243641811e-01
1.802000000000000171e+02,2.922605419282652273e-01,2.922605419243873848e-01
1.802500000000000000e+02,2.922605419282652273e-01,2.922605419244104774e-01
1.803000000000000114e+02,2.922605419282652273e-01,2.922605419244334035e-01
1.803500000000000227e+02,2.922605419282652273e-01,2.922605419244562186e-01
1.804000000000000057e+02,2.922605419282652273e-01,2.922605419244788671e-01
1.804500000000000171e+02,2.922605419282652273e-01,2.922605419245014047e-01
1.805000000000000000e+02,2.922605419282651718e-01,2.922605419245238312e-01
1.805500000000000114e+02,2.922605419282651718e-01,2.922605419245460912e-01
1.806000000000000227e+02,2.922605419282651718e-01,2.922605419245682401e-01
1.806500000000000057e+02,2.922605419282651162e-01,2.922605419245902225e-01
1.807000000000000171e+02,2.922605419282651162e-01,2.922605419246120939e-01
1.807500000000000000e+02,2.922605419282650607e-01,2.922605419246338543e-01
1.808000000000000114e+02,2.922605419282650607e-01,2.922605419246554481e-01
1.808500000000000227e+02,2.922605419282650052e-01,2.922605419246769309e-01
1.809000000000000057e+02,2.922605419282650052e-01,2.922605419246983027e-01
1.809500000000000171e+02,2.922605419282649497e-01,2.922605419247195080e-01
1.810000000000000000e+02,2.922605419282649497e-01,2.922605419247406577e-01
1.810500000000000114e+02,2.922605419282648942e-01,2.922605419247615854e-01
1.811000000000000227e+02,2.922605419282648942e-01,2.922605419247824576e-01
1.811500000000000057e+02,2.922605419282648942e-01,2.922605419248031633e-01
1.812000000000000171e+02,2.922605419282648387e-01,2.922605419248238134e-01
1.812500000000000000e+02,2.922605419282648387e-01,2.922605419248442971e-01
1.813000000000000114e+02,2.922605419282648387e-01,2.922605419248646141e-01
1.813500000000000227e+02,2.922605419282648387e-01,2.922605419248848757e-01
1.814000000000000057e+02,2.922605419282648387e-01,2.922605419249049707e-01
1.814500000000000171e+02,2.922605419282648387e-01,2.922605419249250103e-01
1.815000000000000000e+02,2.922605419282648942e-01,2.922605419249448833e-01
1.815500000000000114e+02,2.922605419282648942e-01,2.922605419249646452e-01
1.816000000000000227e+02,2.922605419282648942e-01,2.922605419249842962e-01
1.816500000000000057e+02,2.922605419282649497e-01,2.922605419250037806e-01
1.817000000000000171e+02,2.922605419282649497e-01,2.922605419250232095e-01
1.817500000000000000e+02,2.922605419282650052e-01,2.922605419250424719e-01
1.818000000000000114e+02,2.922605419282650052e-01,2.922605419250616787e-01
1.818500000000000227e+02,2.922605419282650607e-01,2.922605419250807191e-01
1.819000000000000057e+02,2.922605419282650607e-01,2.922605419250997039e-01
1.819500000000000171e+02,2.922605419282651162e-01,2.922605419251185221e-01
1.820000000000000000e+02,2.922605419282651162e-01,2.922605419251372849e-01
1.820500000000000114e+02,2.922605419282651718e-01,2.922605419251558811e-01
1.821000000000000227e+02,2.922605419282651718e-01,2.922605419251743664e-01
1.821500000000000057e+02,2.922605419282652273e-01,2.922605419251927961e-01
1.822000000000000171e+02,2.922605419282652273e-01,2.922605419252110592e-01
1.822500000000000000e+02,2.922605419282652828e-01,2.922605419252292114e-01
1.823000000000000114e+02,2.922605419282652828e-01,2.922605419252473080e-01
1.823500000000000227e+02,2.922605419282652828e-01,2.922605419252652381e-01
1.824000000000000057e+02,2.922605419282653383e-01,2.922605419252831127e-01
1.824500000000000171e+02,2.922605419282653383e-01,2.922605419253008763e-01
1.825000000000000000e+02,2.922605419282653383e-01,2.922605419253185288e-01
1.825500000000000114e+02,2.922605419282653383e-01,2.922605419253360148e-01
1.826000000000000227e+02,2.922605419282653383e-01,2.922605419253534453e-01
1.826500000000000057e+02,2.922605419282653383e-01,2.922605419253708203e-01
1.827000000000000171e+02,2.922605419282653383e-01,2.922605419253880288e-01
1.827500000000000000e+02,2.922605419282653383e-01,2.922605419254051262e-01
1.828000000000000114e+02,2.922605419282653383e-01,2.922605419254221681e-01
1.828500000000000227e+02,2.922605419282653383e-01,2.922605419254390990e-01
1.829000000000000057e+02,2.922605419282653383e-01,2.922605419254559189e-01
1.829500000000000171e+02,2.922605419282652828e-01,2.922605419254726278e-01
1.830000000000000000e+02,2.922605419282652828e-01,2.922605419254892256e-01
1.830500000000000114e+02,2.922605419282652828e-01,2.922605419255057679e-01
1.831000000000000227e+02,2.922605419282652273e-01,2.922605419255221992e-01
1.831500000000000057e+02,2.922605419282652273e-01,2.922605419255385195e-01
1.832000000000000171e+02,2.922605419282652273e-01,2.922605419255547288e-01
1.832500000000000000e+02,2.922605419282651718e-01,2.922605419255708825e-01
1.833000000000000114e+02,2.922605419282651718e-01,2.922605419255869252e-01
1.833500000000000227e+02,2.922605419282651718e-01,2.922605419256028569e-01
1.834000000000000057e+02,2.922605419282651162e-01,2.922605419256186776e-01
1.834500000000000171e+02,2.922605419282651162e-01,2.922605419256344428e-01
1.835000000000000000e+02,2.922605419282651162e-01,2.922605419256500969e-01
1.835500000000000114e+02,2.922605419282651162e-01,2.922605419256656401e-01
1.836000000000000227e+02,2.922605419282651162e-01,2.922605419256811277e-01
1.836500000000000057e+02,2.922605419282651162e-01,2.922605419256965043e-01
1.837000000000000171e+02,2.922605419282650607e-01,2.922605419257117698e-01
1.837500000000000000e+02,2.922605419282651162e-01,2.922605419257269799e-01
1.838000000000000114e+02,2.922605419282651162e-01,2.922605419257420789e-01
1.838500000000000227e+02,2.922605419282651162e-01,2.922605419257571224e-01
1.839000000000000057e+02,2.922605419282651162e-01,2.922605419257720549e-01
1.839500000000000171e+02,2.922605419282651162e-01,2.922605419257868764e-01
1.840000000000000000e+02,2.922605419282651162e-01,2.922605419258016424e-01
1.840500000000000114e+02,2.922605419282651718e-01,2.922605419258162973e-01
1.841000000000000227e+02,2.922605419282651718e-01,2.922605419258308412e-01
1.841500000000000057e+02,2.922605419282651718e-01,2.922605419258453296e-01
1.842000000000000171e+02,2.922605419282652273e-01,2.922605419258597625e-01
1.842500000000000000e+02,2.922605419282652273e-01,2.922605419258740289e-01
1.843000000000000114e+02,2.922605419282652273e-01,2.922605419258882953e-01
1.843500000000000227e+02,2.922605419282652828e-01,2.922605419259024506e-01
1.844000000000000057e+02,2.922605419282652828e-01,2.922605419259164949e-01
1.844500000000000171e+02,2.922605419282652828e-01,2.922605419259304838e-01
1.845000000000000000e+02,2.922605419282653383e-01,2.922605419259443615e-01
1.845500000000000114e+02,2.922605419282653383e-01,2.922605419259581838e-01
1.846000000000000227e+02,2.922605419282653383e-01,2.922605419259718951e-01
1.846500000000000057e+02,2.922605419282653938e-01,2.922605419259855508e-01
1.847000000000000171e+02,2.922605419282653938e-01,2.922605419259990955e-01
1.847500000000000000e+02,2.922605419282653938e-01,2.922605419260125847e-01
1.848000000000000114e+02,2.922605419282653938e-01,2.922605419260260184e-01
1.848500000000000227e+02,2.922605419282653938e-01,2.922605419260393411e-01
1.849000000000000057e+02,2.922605419282654493e-01,2.922605419260525528e-01
1.849500000000000171e+02,2.922605419282654493e-01,2.922605419260657089e-01
1.850000000000000000e+02,2.922605419282654493e-01,2.922605419260788095e-01
1.850500000000000114e+02,2.922605419282654493e-01,2.922605419260918547e-01
1.851000000000000227e+02,2.922605419282653938e-01,2.922605419261047888e-01
1.851500000000000057e+02,2.922605419282653938e-01,2.922605419261176118e-01
1.852000000000000171e+02,2.922605419282653938e-01,2.922605419261303794e-01
1.852500000000000000e+02,2.922605419282653938e-01,2.922605419261430915e-01
1.853000000000000114e+02,2.922605419282653938e-01,2.922605419261557480e-01
1.853500000000000227e+02,2.922605419282653938e-01,2.922605419261682935e-01
1.854000000000000057e+02,2.922605419282653938e-01,2.922605419261807835e-01
1.854500000000000171e+02,2.922605419282653383e-01,2.922605419261931625e-01
1.855000000000000000e+02,2.922605419282653383e-01,2.922605419262054860e-01
1.855500000000000114e+02,2.922605419282653383e-01,2.922605419262177540e-01
1.856000000000000227e+02,2.922605419282653383e-01,2.922605419262299664e-01
1.856500000000000057e+02,2.922605419282652828e-01,2.922605419262420678e-01
1.857000000000000171e+02,2.922605419282652828e-01,2.922605419262541138e-01
1.857500000000000000e+02,2.922605419282652828e-01,2.922605419262660487e-01
1.858000000000000114e+02,2.922605419282652828e-01,2.922605419262779280e-01
1.858500000000000227e+02,2.922605419282652828e-01,2.922605419262898074e-01
1.859000000000000057e+02,2.922605419282652828e-01,2.922605419263015203e-01
1.859500000000000171e+02,2.922605419282652273e-01,2.922605419263132331e-01
1.860000000000000000e+02,2.922605419282652273e-01,2.922605419263248350e-01
1.860500000000000114e+02,2.922605419282652273e-01,2.922605419263363813e-01
1.861000000000000227e+02,2.922605419282652273e-01,2.922605419263478721e-01
1.861500000000000057e+02,2.922605419282652273e-01,2.922605419263592519e-01
1.862000000000000171e+02,2.922605419282652273e-01,2.922605419263706317e-01
1.862500000000000000e+02,2.922605419282652828e-01,2.922605419263819004e-01
1.863000000000000114e+02,2.922605419282652828e-01,2.922605419263931137e-01
1.863500000000000227e+02,2.922605419282652828e-01,2.922605419264042159e-01
1.864000000000000057e+02,2.922605419282652828e-01,2.922605419264153181e-01
1.864500000000000171e+02,2.922605419282652828e-01,2.922605419264263094e-01
1.865000000000000000e+02,2.922605419282652828e-01,2.922605419264372451e-01
1.865500000000000114e+02,2.922605419282653383e-01,2.922605419264481252e-01
1.866000000000000227e+02,2.922605419282653383e-01,2.922605419264589499e-01
1.866500000000000057e+02,2.922605419282653383e-01,2.922605419264696636e-01
1.867000000000000171e+02,2.922605419282653383e-01,2.922605419264803772e-01
1.867500000000000000e+02,2.922605419282653938e-01,2.922605419264909798e-01
1.868000000000000114e+02,2.922605419282653938e-01,2.922605419265015270e-01
1.868500000000000227e+02,2.922605419282653938e-01,2.922605419265120186e-01
1.869000000000000057e+02,2.922605419282653938e-01,2.922605419265224547e-01
1.869500000000000171e+02,2.922605419282654493e-01,2.922605419265328353e-01
1.870000000000000000e+02,2.922605419282654493e-01,2.922605419265431603e-01
1.870500000000000114e+02,2.922605419282654493e-01,2.922605419265533744e-01
1.871000000000000227e+02,2.922605419282654493e-01,2.922605419265635884e-01
1.871500000000000057e+02,2.922605419282654493e-01,2.922605419265736915e-01
1.872000000000000171e+02,2.922605419282654493e-01,2.922605419265837945e-01
1.872500000000000000e+02,2.922605419282654493e-01,2.922605419265937865e-01
1.873000000000000114e+02,2.922605419282654493e-01,2.922605419266037230e-01
1.873500000000000227e+02,2.922605419282654493e-01,2.922605419266136040e-01
1.874000000000000057e+02,2.922605419282654493e-01,2.922605419266234295e-01
1.874500000000000171e+02,2.922605419282654493e-01,2.922605419266331994e-01
1.875000000000000000e+02,2.922605419282654493e-01,2.922605419266429139e-01
1.875500000000000114e+02,2.922605419282654493e-01,2.922605419266525728e-01
1.876000000000000227e+02,2.922605419282654493e-01,2.922605419266621762e-01
1.876500000000000057e+02,2.922605419282654493e-01,2.922605419266717242e-01
1.877000000000000171e+02,2.922605419282654493e-01,2.922605419266811611e-01
1.877500000000000000e+02,2.922605419282654493e-01,2.922605419266905979e-01
1.878000000000000114e+02,2.922605419282654493e-01,2.922605419266999793e-01
1.878500000000000227e+02,2.922605419282653938e-01,2.922605419267093052e-01
1.879000000000000057e+02,2.922605419282653938e-01,2.922605419267185756e-01
1.879500000000000171e+02,2.922605419282653938e-01,2.922605419267277349e-01
1.880000000000000000e+02,2.922605419282653938e-01,2.922605419267368942e-01
1.880500000000000114e+02,2.922605419282653938e-01,2.922605419267459981e-01
1.881000000000000227e+02,2.922605419282653938e-01,2.922605419267550464e-01
1.881500000000000057e+02,2.922605419282653938e-01,2.922605419267640392e-01
1.882000000000000171e+02,2.922605419282653383e-01,2.922605419267729765e-01
1.882500000000000000e+02,2.922605419282653383e-01,2.922605419267818583e-01
1.883000000000000114e+02,2.922605419282653383e-01,2.922605419267906846e-01
1.883500000000000227e+02,2.922605419282653383e-01,2.922605419267994553e-01
1.884000000000000057e+02,2.922605419282653383e-01,2.922605419268081706e-01
1.884500000000000171e+02,2.922605419282653383e-01,2.922605419268168303e-01
1.885000000000000000e+02,2.922605419282653383e-01,2.922605419268254345e-01
1.885500000000000114e+02,2.922605419282653383e-01,2.922605419268339833e-01
1.886000000000000227e+02,2.922605419282653383e-01,2.922605419268425320e-01
1.886500000000000057e+02,2.922605419282653383e-01,2.922605419268509697e-01
1.887000000000000171e+02,2.922605419282653938e-01,2.922605419268594074e-01
1.887500000000000000e+02,2.922605419282653938e-01,2.922605419268677895e-01
1.888000000000000114e+02,2.922605419282653938e-01,2.922605419268760607e-01
1.888500000000000227e+02,2.922605419282653938e-01,2.922605419268843319e-01
1.889000000000000057e+02,2.922605419282653938e-01,2.922605419268925475e-01
1.889500000000000171e+02,2.922605419282653938e-01,2.922605419269007077e-01
1.890000000000000000e+02,2.922605419282653938e-01,2.922605419269088678e-01
1.890500000000000114e+02,2.922605419282654493e-01,2.922605419269169169e-01
1.891000000000000227e+02,2.922605419282654493e-01,2.922605419269249105e-01
1.891500000000000057e+02,2.922605419282654493e-01,2.922605419269329041e-01
1.892000000000000171e+02,2.922605419282654493e-01,2.922605419269408422e-01
1.892500000000000000e+02,2.922605419282654493e-01,2.922605419269487248e-01
1.893000000000000114e+02,2.922605419282654493e-01,2.922605419269565519e-01
1.893500000000000227e+02,2.922605419282654493e-01,2.922605419269643234e-01
1.894000000000000057e+02,2.922605419282655048e-01,2.922605419269720950e-01
1.894500000000000171e+02,2.922605419282655048e-01,2.922605419269797555e-01
1.895000000000000000e+02,2.922605419282655048e-01,2.922605419269874161e-01
1.895500000000000114e+02,2.922605419282655048e-01,2.922605419269950211e-01
1.896000000000000227e+02,2.922605419282655048e-01,2.922605419270025706e-01
1.896500000000000057e+02,2.922605419282655048e-01,2.922605419270100646e-01
1.897000000000000171e+02,2.922605419282655048e-01,2.922605419270175586e-01
1.897500000000000000e+02,2.922605419282655048e-01,2.922605419270249971e-01
1.898000000000000114e+02,2.922605419282655048e-01,2.922605419270323801e-01
1.898500000000000227e+02,2.922605419282655048e-01,2.922605419270397076e-01
1.899000000000000057e+02,2.922605419282655048e-01,2.922605419270469795e-01
1.899500000000000171e+02,2.922605419282655048e-01,2.922605419270542515e-01
1.900000000000000000e+02,2.922605419282655048e-01,2.922605419270614124e-01
1.900500000000000114e+02,2.922605419282655048e-01,2.922605419270685734e-01
1.901000000000000227e+02,2.922605419282654493e-01,2.922605419270757343e-01
1.901500000000000057e+02,2.922605419282654493e-01,2.922605419270827842e-01
1.902000000000000171e+02,2.922605419282654493e-01,2.922605419270898341e-01
1.902500000000000000e+02,2.922605419282654493e-01,2.922605419270968286e-01
1.903000000000000114e+02,2.922605419282654493e-01,2.922605419271037674e-01
1.903500000000000227e+02,2.922605419282654493e-01,2.922605419271106508e-01
1.904000000000000057e+02,2.922605419282654493e-01,2.922605419271175342e-01
1.904500000000000171e+02,2.922605419282654493e-01,2.922605419271243621e-01
1.905000000000000000e+02,2.922605419282654493e-01,2.922605419271311344e-01
1.905500000000000114e+02,2.922605419282654493e-01,2.922605419271379068e-01
1.906000000000000227e+02,2.922605419282654493e-01,2.922605419271446237e-01
1.906500000000000057e+02,2.922605419282654493e-01,2.922605419271512850e-01
1.907000000000000171e+02,2.922605419282654493e-01,2.922605419271578908e-01
1.907500000000000000e+02,2.922605419282654493e-01,2.922605419271644966e-01
1.908000000000000114e+02,2.922605419282654493e-01,2.922605419271710470e-01
1.908500000000000227e+02,2.922605419282654493e-01,2.922605419271775418e-01
1.909000000000000057e+02,2.922605419282654493e-01,2.922605419271840366e-01
1.909500000000000171e+02,2.922605419282654493e-01,2.922605419271904759e-01
1.910000000000000000e+02,2.922605419282654493e-01,2.922605419271968596e-01
1.910500000000000114e+02,2.922605419282654493e-01,2.922605419272031879e-01
1.911000000000000227e+02,2.922605419282654493e-01,2.922605419272095162e-01
1.911500000000000057e+02,2.922605419282654493e-01,2.922605419272157889e-01
1.912000000000000171e+02,2.922605419282654493e-01,2.922605419272220617e-01
1.912500000000000000e+02,2.922605419282654493e-01,2.922605419272282234e-01
1.913000000000000114e+02,2.922605419282654493e-01,2.922605419272344407e-01
1.913500000000000227e+02,2.922605419282654493e-01,2.922605419272405469e-01
1.914000000000000057e+02,2.922605419282654493e-01,2.922605419272466531e-01
1.914500000000000171e+02,2.922605419282654493e-01,2.922605419272527039e-01
1.915000000000000000e+02,2.922605419282655048e-01,2.922605419272586991e-01
1.915500000000000114e+02,2.922605419282655048e-01,2.922605419272646943e-01
1.916000000000000227e+02,2.922605419282655048e-01,2.922605419272706895e-01
1.916500000000000057e+02,2.922605419282655048e-01,2.922605419272765737e-01
1.917000000000000171e+02,2.922605419282655048e-01,2.922605419272824578e-01
1.917500000000000000e+02,2.922605419282655048e-01,2.922605419272882865e-01
1.918000000000000114e+02,2.922605419282655048e-01,2.922605419272941152e-01
1.918500000000000227e+02,2.922605419282655048e-01,2.922605419272998883e-01
1.919000000000000057e+02,2.922605419282655048e-01,2.922605419273056615e-01
1.919500000000000171e+02,2.922605419282655048e-01,2.922605419273113236e-01
1.920000000000000000e+02,2.922605419282655048e-01,2.922605419273170413e-01
1.920500000000000114e+02,2.922605419282655048e-01,2.922605419273226479e-01
1.921000000000000227e+02,2.922605419282655048e-01,2.922605419273282545e-01
1.921500000000000057e+02,2.922605419282655048e-01,2.922605419273338612e-01
1.922000000000000171e+02,2.922605419282655048e-01,2.922605419273393568e-01
1.922500000000000000e+02,2.922605419282655048e-01,2.922605419273449079e-01
1.923000000000000114e+02,2.922605419282655048e-01,2.922605419273503480e-01
1.923500000000000227e+02,2.922605419282655048e-01,2.922605419273557881e-01
1.924000000000000057e+02,2.922605419282655048e-01,2.922605419273612282e-01
1.924500000000000171e+02,2.922605419282655048e-01,2.922605419273666127e-01
1.925000000000000000e+02,2.922605419282655048e-01,2.922605419273719418e-01
1.925500000000000114e+02,2.922605419282655048e-01,2.922605419273772709e-01
1.926000000000000227e+02,2.922605419282655048e-01,2.922605419273825444e-01
1.926500000000000057e+02,2.922605419282655048e-01,2.922605419273877625e-01
1.927000000000000171e+02,2.922605419282655048e-01,2.922605419273929805e-01
1.927500000000000000e+02,2.922605419282655048e-01,2.922605419273981986e-01
1.928000000000000114e+02,2.922605419282655048e-01,2.922605419274033611e-01
1.928500000000000227e+02,2.922605419282655048e-01,2.922605419274084682e-01
1.929000000000000057e+02,2.922605419282655048e-01,2.922605419274135752e-01
1.929500000000000171e+02,2.922605419282654493e-01,2.922605419274186267e-01
1.930000000000000000e+02,2.922605419282654493e-01,2.922605419274236782e-01
1.930500000000000114e+02,2.922605419282654493e-01,2.922605419274286742e-01
1.931000000000000227e+02,2.922605419282654493e-01,2.922605419274336702e-01
1.931500000000000057e+02,2.922605419282654493e-01,2.922605419274386107e-01
1.932000000000000171e+02,2.922605419282654493e-01,2.922605419274434957e-01
1.932500000000000000e+02,2.922605419282654493e-01,2.922605419274483807e-01
1.933000000000000114e+02,2.922605419282654493e-01,2.922605419274532657e-01
1.933500000000000227e+02,2.922605419282654493e-01,2.922605419274580951e-01
1.934000000000000057e+02,2.922605419282655048e-01,2.922605419274628691e-01
1.934500000000000171e+02,2.922605419282655048e-01,2.922605419274676430e-01
1.935000000000000000e+02,2.922605419282655048e-01,2.922605419274724170e-01
1.935500000000000114e+02,2.922605419282655048e-01,2.922605419274771354e-01
1.936000000000000227e+02,2.922605419282655048e-01,2.922605419274817984e-01
1.936500000000000057e+02,2.922605419282655048e-01,2.922605419274864613e-01
1.937000000000000171e+02,2.922605419282655048e-01,2.922605419274910687e-01
1.937500000000000000e+02,2.922605419282655048e-01,2.922605419274956762e-01
1.938000000000000114e+02,2.922605419282655048e-01,2.922605419275002836e-01
1.938500000000000227e+02,2.922605419282655048e-01,2.922605419275048355e-01
1.939000000000000057e+02,2.922605419282655048e-01,2.922605419275093319e-01
1.939500000000000171e+02,2.922605419282655048e-01,2.922605419275138283e-01
1.940000000000000000e+02,2.922605419282655048e-01,2.922605419275183247e-01
1.940500000000000114e+02,2.922605419282655048e-01,2.922605419275227656e-01
1.941000000000000227e+02,2.922605419282655048e-01,2.922605419275271510e-01
1.941500000000000057e+02,2.922605419282655048e-01,2.922605419275315364e-01
1.942000000000000171e+02,2.922605419282655048e-01,2.922605419275359218e-01
1.942500000000000000e+02,2.922605419282655048e-01,2.922605419275402516e-01
1.943000000000000114e+02,2.922605419282655048e-01,2.922605419275445815e-01
1.943500000000000227e+02,2.922605419282655603e-01,2.922605419275488559e-01
1.944000000000000057e+02,2.922605419282655603e-01,2.922605419275531302e-01
1.944500000000000171e+02,2.922605419282655603e-01,2.922605419275573491e-01
1.945000000000000000e+02,2.922605419282655603e-01,2.922605419275615679e-01
1.945500000000000114e+02,2.922605419282655603e-01,2.922605419275657312e-01
1.946000000000000227e+02,2.922605419282655603e-01,2.922605419275698946e-01
1.946500000000000057e+02,2.922605419282655048e-01,2.922605419275740579e-01
1.947000000000000171e+02,2.922605419282655048e-01,2.922605419275781657e-01
1.947500000000000000e+02,2.922605419282655048e-01,2.922605419275822181e-01
1.948000000000000114e+02,2.922605419282655048e-01,2.922605419275862704e-01
1.948500000000000227e+02,2.922605419282655048e-01,2.922605419275903227e-01
1.949000000000000057e+02,2.922605419282655048e-01,2.922605419275943750e-01
1.949500000000000171e+02,2.922605419282655048e-01,2.922605419275983163e-01
1.950000000000000000e+02,2.922605419282655048e-01,2.922605419276023131e-01
1.950500000000000114e+02,2.922605419282655048e-01,2.922605419276062544e-01
1.951000000000000227e+02,2.922605419282655048e-01,2.922605419276101402e-01
1.951500000000000057e+02,2.922605419282655048e-01,2.922605419276140815e-01
1.952000000000000171e+02,2.922605419282655048e-01,2.922605419276179117e-01
1.952500000000000000e+02,2.922605419282655048e-01,2.922605419276217975e-01
1.953000000000000114e+02,2.922605419282655048e-01,2.922605419276256278e-01
1.953500000000000227e+02,2.922605419282655048e-01,2.922605419276294025e-01
1.954000000000000057e+02,2.922605419282655048e-01,2.922605419276331773e-01
1.954500000000000171e+02,2.922605419282655048e-01,2.922605419276369521e-01
1.955000000000000000e+02,2.922605419282655048e-01,2.922605419276406713e-01
1.955500000000000114e+02,2.922605419282655048e-01,2.922605419276443905e-01
1.956000000000000227e+02,2.922605419282655048e-01,2.922605419276481098e-01
1.956500000000000057e+02,2.922605419282655048e-01,2.922605419276517735e-01
1.957000000000000171e+02,2.922605419282655048e-01,2.922605419276553818e-01
1.957500000000000000e+02,2.922605419282655048e-01,2.922605419276590455e-01
1.958000000000000114e+02,2.922605419282655048e-01,2.922605419276626537e-01
1.958500000000000227e+02,2.922605419282655048e-01,2.922605419276662064e-01
1.959000000000000057e+02,2.922605419282655048e-01,2.922605419276697591e-01
1.959500000000000171e+02,2.922605419282655048e-01,2.922605419276733119e-01
1.960000000000000000e+02,2.922605419282655048e-01,2.922605419276768646e-01
1.960500000000000114e+02,2.922605419282655048e-01,2.922605419276803618e-01
1.961000000000000227e+02,2.922605419282655048e-01,2.922605419276838035e-01
1.961500000000000057e+02,2.922605419282655048e-01,2.922605419276873007e-01
1.962000000000000171e+02,2.922605419282655048e-01,2.922605419276906868e-01
1.962500000000000000e+02,2.922605419282655048e-01,2.922605419276941285e-01
1.963000000000000114e+02,2.922605419282655048e-01,2.922605419276975147e-01
1.963500000000000227e+02,2.922605419282655048e-01,2.922605419277009009e-01
1.964000000000000057e+02,2.922605419282655603e-01,2.922605419277042316e-01
1.964500000000000171e+02,2.922605419282655603e-01,2.922605419277075622e-01
1.965000000000000000e+02,2.922605419282655603e-01,2.922605419277108929e-01
1.965500000000000114e+02,2.922605419282655603e-01,2.922605419277142236e-01
1.966000000000000227e+02,2.922605419282655603e-01,2.922605419277174987e-01
1.966500000000000057e+02,2.922605419282655603e-01,2.922605419277207184e-01
1.967000000000000171e+02,2.922605419282655603e-01,2.922605419277239935e-01
1.967500000000000000e+02,2.922605419282655603e-01,2.922605419277272132e-01
1.968000000000000114e+02,2.922605419282655603e-01,2.922605419277303773e-01
1.968500000000000227e+02,2.922605419282655603e-01,2.922605419277335415e-01
1.969000000000000057e+02,2.922605419282655603e-01,2.922605419277367056e-01
1.969500000000000171e+02,2.922605419282655603e-01,2.922605419277398697e-01
1.970000000000000000e+02,2.922605419282655603e-01,2.922605419277429784e-01
1.970500000000000114e+02,2.922605419282655603e-01,2.922605419277460870e-01
1.971000000000000227e+02,2.922605419282655603e-01,2.922605419277491956e-01
1.971500000000000057e+02,2.922605419282655603e-01,2.922605419277522487e-01
1.972000000000000171e+02,2.922605419282655603e-01,2.922605419277553018e-01
1.972500000000000000e+02,2.922605419282655603e-01,2.922605419277583549e-01
1.973000000000000114e+02,2.922605419282655603e-01,2.922605419277613525e-01
1.973500000000000227e+02,2.922605419282655603e-01,2.922605419277643501e-01
1.974000000000000057e+02,2.922605419282655603e-01,2.922605419277672922e-01
1.974500000000000171e+02,2.922605419282655048e-01,2.922605419277702898e-01
1.975000000000000000e+02,2.922605419282655048e-01,2.922605419277732319e-01
1.975500000000000114e+02,2.922605419282655048e-01,2.922605419277761185e-01
1.976000000000000227e+02,2.922605419282655048e-01,2.922605419277790606e-01
1.976500000000000057e+02,2.922605419282655048e-01,2.922605419277819472e-01
1.977000000000000171e+02,2.922605419282655048e-01,2.922605419277848338e-01
1.977500000000000000e+02,2.922605419282655048e-01,2.922605419277876648e-01
1.978000000000000114e+02,2.922605419282655048e-01,2.922605419277904959e-01
1.978500000000000227e+02,2.922605419282655048e-01,2.922605419277933270e-01
1.979000000000000057e+02,2.922605419282655048e-01,2.922605419277961580e-01
1.979500000000000171e+02,2.922605419282655048e-01,2.922605419277989336e-01
1.980000000000000000e+02,2.922605419282655048e-01,2.922605419278017092e-01
1.980500000000000114e+02,2.922605419282655048e-01,2.922605419278044292e-01
1.981000000000000227e+02,2.922605419282655048e-01,2.922605419278072048e-01
1.981500000000000057e+02,2.922605419282655048e-01,2.922605419278099248e-01
1.982000000000000171e+02,2.922605419282655048e-01,2.922605419278126448e-01
1.982500000000000000e+02,2.922605419282655048e-01,2.922605419278153094e-01
1.983000000000000114e+02,2.922605419282655048e-01,2.922605419278179739e-01
1.983500000000000227e+02,2.922605419282655048e-01,2.922605419278206385e-01
1.984000000000000057e+02,2.922605419282655048e-01,2.922605419278233030e-01
1.984500000000000171e+02,2.922605419282655603e-01,2.922605419278259120e-01
1.985000000000000000e+02,2.922605419282655603e-01,2.922605419278285210e-01
1.985500000000000114e+02,2.922605419282655603e-01,2.922605419278311301e-01
1.986000000000000227e+02,2.922605419282655603e-01,2.922605419278336836e-01
1.986500000000000057e+02,2.922605419282655603e-01,2.922605419278362371e-01
1.987000000000000171e+02,2.922605419282655603e-01,2.922605419278387906e-01
1.987500000000000000e+02,2.922605419282655603e-01,2.922605419278413441e-01
1.988000000000000114e+02,2.922605419282655603e-01,2.922605419278438421e-01
1.988500000000000227e+02,2.922605419282655603e-01,2.922605419278463956e-01
1.989000000000000057e+02,2.922605419282655603e-01,2.922605419278488381e-01
1.989500000000000171e+02,2.922605419282655603e-01,2.922605419278513361e-01
1.990000000000000000e+02,2.922605419282655603e-01,2.922605419278537786e-01
1.990500000000000114e+02,2.922605419282655603e-01,2.922605419278562211e-01
1.991000000000000227e+02,2.922605419282655603e-01,2.922605419278586636e-01
1.991500000000000057e+02,2.922605419282655603e-01,2.922605419278611061e-01
1.992000000000000171e+02,2.922605419282655603e-01,2.922605419278634931e-01
1.992500000000000000e+02,2.922605419282655603e-01,2.922605419278658800e-01
1.993000000000000114e+02,2.922605419282655603e-01,2.922605419278682670e-01
1.993500000000000227e+02,2.922605419282655603e-01,2.922605419278705985e-01
1.994000000000000057e+02,2.922605419282655603e-01,2.922605419278729300e-01
1.994500000000000171e+02,2.922605419282655603e-01,2.922605419278752614e-01
1.995000000000000000e+02,2.922605419282655603e-01,2.922605419278775929e-01
1.995500000000000114e+02,2.922605419282655603e-01,2.922605419278799244e-01
1.996000000000000227e+02,2.922605419282655603e-01,2.922605419278822003e-01
1.996500000000000057e+02,2.922605419282655603e-01,2.922605419278844763e-01
1.997000000000000171e+02,2.922605419282655603e-01,2.922605419278867522e-01
1.997500000000000000e+02,2.922605419282655603e-01,2.922605419278889727e-01
1.998000000000000114e+02,2.922605419282655603e-01,2.922605419278911931e-01
1.998500000000000227e+02,2.922605419282655603e-01,2.922605419278934136e-01
1.999000000000000057e+02,2.922605419282655603e-01,2.922605419278956340e-01
1.999500000000000171e+02,2.922605419282655603e-01,2.922605419278978545e-01
2.000000000000000000e+02,2.922605419282655603e-01,2.922605419279000194e-01


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_density_L8.csv <==
t,n_F,n_Gibbs_beta1
0.000000000000000000e+00,3.337178710403562731e-01,2.442862675202255307e-01
5.000000000000000278e-02,3.341287507958456970e-01,2.460590783130398029e-01
1.000000000000000056e-01,3.337210236161091137e-01,2.477833622735807206e-01
1.500000000000000222e-01,3.325397695167040535e-01,2.494334398904456407e-01
2.000000000000000111e-01,3.306499726637713854e-01,2.509858980960816277e-01
2.500000000000000000e-01,3.281330194810090917e-01,2.524201310090135597e-01
3.000000000000000444e-01,3.250826508421592043e-01,2.537187827229418491e-01
3.500000000000000333e-01,3.216005932561620817e-01,2.548680822589336481e-01
4.000000000000000222e-01,3.177921010553396708e-01,2.558580651232887915e-01
4.500000000000000111e-01,3.137616354169576738e-01,2.566826801878053788e-01
5.000000000000000000e-01,3.096088876112070842e-01,2.573397846420621415e-01
5.500000000000000444e-01,3.054253249691293304e-01,2.578310333985436853e-01
6.000000000000000888e-01,3.012914011082540866e-01,2.581616724354691694e-01
6.500000000000000222e-01,2.972745297399712605e-01,2.583402480519895184e-01
7.000000000000000666e-01,2.934278768422834416e-01,2.583782458380808889e-01
7.500000000000000000e-01,2.897899819092069618e-01,2.582896743164508901e-01
8.000000000000000444e-01,2.863851777970153889e-01,2.580906087191229825e-01
8.500000000000000888e-01,2.832247422258766800e-01,2.577987102682821052e-01
9.000000000000000222e-01,2.803086834509483372e-01,2.574327357124999160e-01
9.500000000000000666e-01,2.776280385244648818e-01,2.570120508136496951e-01
1.000000000000000000e+00,2.751675449177805599e-01,2.565561600829709965e-01
1.050000000000000044e+00,2.729085346833207693e-01,2.560842634251356276e-01
1.100000000000000089e+00,2.708318942912451011e-01,2.556148485616477339e-01
1.150000000000000133e+00,2.689209323251173234e-01,2.551653262565489189e-01
1.200000000000000178e+00,2.671640011472491971e-01,2.547517135343370098e-01
1.250000000000000000e+00,2.655567275336285782e-01,2.543883683255281913e-01
1.300000000000000044e+00,2.641037214852151038e-01,2.540877773490344271e-01
1.350000000000000089e+00,2.628196524314518889e-01,2.538603975786223321e-01
1.400000000000000133e+00,2.617296082496201048e-01,2.537145503666990987e-01
1.450000000000000178e+00,2.608686849849440881e-01,2.536563662248442763e-01
1.500000000000000000e+00,2.602807933475567714e-01,2.536897773895521735e-01
1.550000000000000044e+00,2.600167107148049217e-01,2.538165546283097651e-01
1.600000000000000089e+00,2.601314524125298844e-01,2.540363842536952355e-01
1.650000000000000133e+00,2.606810807004671382e-01,2.543469809948500360e-01
1.700000000000000178e+00,2.617191108577019976e-01,2.547442322056927000e-01
1.750000000000000000e+00,2.632927075952524731e-01,2.552223688438565175e-01
1.800000000000000044e+00,2.654388884784182889e-01,2.557741587077193568e-01
1.850000000000000089e+00,2.681809615117871637e-01,2.563911175441037638e-01
1.900000000000000133e+00,2.715254198915008077e-01,2.570637338092296442e-01
1.950000000000000178e+00,2.754594977499418285e-01,2.577817030544625743e-01
2.000000000000000000e+00,2.799495574158955558e-01,2.585341680930210440e-01
2.050000000000000266e+00,2.849404334598099053e-01,2.593099612648476215e-01
2.100000000000000089e+00,2.903558048149209037e-01,2.600978452405542374e-01
2.149999999999999911e+00,2.960996075133630612e-01,2.608867488847005367e-01
2.200000000000000178e+00,3.020584413302599969e-01,2.616659947342497849e-01
2.250000000000000000e+00,3.081048680723124100e-01,2.624255146484295587e-01
2.300000000000000266e+00,3.141014510849662877e-01,2.631560501676291075e-01
2.350000000000000089e+00,3.199053477020201708e-01,2.638493341042813523e-01
2.400000000000000355e+00,3.253732407575656294e-01,2.644982499057915715e-01
2.450000000000000178e+00,3.303663827953016163e-01,2.650969654090711281e-01
2.500000000000000000e+00,3.347555270946854789e-01,2.656410377787301602e-01
2.550000000000000266e+00,3.384255320487449814e-01,2.661274867141901201e-01
2.600000000000000089e+00,3.412794480486106563e-01,2.665548334468267333e-01
2.650000000000000355e+00,3.432419266749868192e-01,2.669231036403022506e-01
2.700000000000000178e+00,3.442618282684643538e-01,2.672337930585372834e-01
2.750000000000000000e+00,3.443139434427918144e-01,2.674897957674756133e-01
2.800000000000000266e+00,3.433997845731476817e-01,2.676952956675839324e-01
2.850000000000000089e+00,3.415474427696255644e-01,2.678556232804525372e-01
2.900000000000000355e+00,3.388105427155678750e-01,2.679770808905815871e-01
2.950000000000000178e+00,3.352663607608658003e-01,2.680667403193648934e-01
3.000000000000000000e+00,3.310131999174715234e-01,2.681322187234434495e-01
3.050000000000000266e+00,3.261671383326458784e-01,2.681814388026338425e-01
3.100000000000000089e+00,3.208582851082206755e-01,2.682223806136028732e-01
3.150000000000000355e+00,3.152266888994574856e-01,2.682628327598585161e-01
3.200000000000000178e+00,3.094180506368416905e-01,2.683101510212239638e-01
3.250000000000000000e+00,3.035793921612960355e-01,2.683710324642354372e-01
3.300000000000000266e+00,2.978548278306538122e-01,2.684513127218414175e-01
3.350000000000000089e+00,2.923815765974113745e-01,2.685557934467593388e-01
3.400000000000000355e+00,2.872863380968568858e-01,2.686881059464450439e-01
3.450000000000000178e+00,2.826821384179115104e-01,2.688506157353040549e-01
3.500000000000000000e+00,2.786657300458204589e-01,2.690443712442349700e-01
3.550000000000000266e+00,2.753156066687219017e-01,2.692690982751390627e-01
3.600000000000000089e+00,2.726906679630670682e-01,2.695232400548070451e-01
3.650000000000000355e+00,2.708295430892577182e-01,2.698040410101676390e-01
3.700000000000000178e+00,2.697505555414969614e-01,2.701076707373419317e-01
3.750000000000000000e+00,2.694522874030571002e-01,2.704293831479459564e-01
3.800000000000000266e+00,2.699146791934264322e-01,2.707637045161566114e-01
3.850000000000000089e+00,2.711005835404681208e-01,2.711046431745902652e-01
3.900000000000000355e+00,2.729576778988871411e-01,2.714459129551710093e-01
3.950000000000000178e+00,2.754206342330937085e-01,2.717811621638161479e-01
4.000000000000000000e+00,2.784134423911414635e-01,2.721041999170122350e-01
4.049999999999999822e+00,2.818517887797282739e-01,2.724092120380120496e-01
4.100000000000000533e+00,2.856454023943130194e-01,2.726909593778483187e-01
4.150000000000000355e+00,2.897002952858946379e-01,2.729449523454513526e-01
4.200000000000000178e+00,2.939208427840314108e-01,2.731675965456756838e-01
4.250000000000000000e+00,2.982116685941651468e-01,2.733563056718251172e-01
4.299999999999999822e+00,3.024793194763212845e-01,2.735095791163180134e-01
4.350000000000000533e+00,3.066337318802170864e-01,2.736270430875676340e-01
4.400000000000000355e+00,3.105895071825244824e-01,2.737094552966392036e-01
4.450000000000000178e+00,3.142670219575304236e-01,2.737586744557915508e-01
4.500000000000000000e+00,3.175934044217215146e-01,2.737775968748321631e-01
4.549999999999999822e+00,3.205034077824159278e-01,2.737700633237555303e-01
4.600000000000000533e+00,3.229402061807830626e-01,2.737407400361324128e-01
4.650000000000000355e+00,3.248561301996791273e-01,2.736949782524775721e-01
4.700000000000000178e+00,3.262133477901418832e-01,2.736386570508254623e-01
4.750000000000000000e+00,3.269844844181409305e-01,2.735780143947370568e-01
4.800000000000000711e+00,3.271531647165024648e-01,2.735194713638489095e-01
4.850000000000000533e+00,3.267144482708728148e-01,2.734694544386760406e-01
4.900000000000000355e+00,3.256751254249505290e-01,2.734342205104164369e-01
4.950000000000000178e+00,3.240538358528508578e-01,2.734196889978520173e-01
5.000000000000000000e+00,3.218809734146970691e-01,2.734312850948602547e-01
5.050000000000000711e+00,3.191983454006156462e-01,2.734737977584090207e-01
5.100000000000000533e+00,3.160585622591506882e-01,2.735512555899392018e-01
5.150000000000000355e+00,3.125241446224912290e-01,2.736668232715644411e-01
5.200000000000000178e+00,3.086663470403077092e-01,2.738227206990620499e-01
5.250000000000000000e+00,3.045637113985997790e-01,2.740201664112830171e-01
5.300000000000000711e+00,3.003003766170880828e-01,2.742593463550229149e-01
5.350000000000000533e+00,2.959641840434796833e-01,2.745394084506971311e-01
5.400000000000000355e+00,2.916446292608333435e-01,2.748584828437499183e-01
5.450000000000000178e+00,2.874307201942126744e-01,2.752137271477521629e-01
5.500000000000000000e+00,2.834088079855958120e-01,2.756013954176918523e-01
5.550000000000000711e+00,2.796604607829542566e-01,2.760169290478721726e-01
5.600000000000000533e+00,2.762604511771817317e-01,2.764550672811974530e-01
5.650000000000000355e+00,2.732749254662416027e-01,2.769099745590734574e-01
5.700000000000000178e+00,2.707598173045587808e-01,2.773753815469343076e-01
5.750000000000000000e+00,2.687595598103949546e-01,2.778447363515236246e-01
5.800000000000000711e+00,2.673061391864650083e-01,2.783113622123781772e-01
5.850000000000000533e+00,2.664185198178428138e-01,2.787686178085886368e-01
5.900000000000000355e+00,2.661024562234894919e-01,2.792100562767347305e-01
5.950000000000000178e+00,2.663506918326788986e-01,2.796295790874552267e-01
6.000000000000000000e+00,2.671435290890720737e-01,2.800215810737193833e-01
6.050000000000000711e+00,2.684497406443730472e-01,2.803810831379474067e-01
6.100000000000000533e+00,2.702277781730735295e-01,2.807038494797558514e-01
6.150000000000000355e+00,2.724272243433748519e-01,2.809864865716388826e-01
6.200000000000000178e+00,2.749904253302994928e-01,2.812265215555833087e-01
6.250000000000000000e+00,2.778542364114635621e-01,2.814224582281897868e-01
6.300000000000000711e+00,2.809518119048527440e-01,2.815738093139691922e-01
6.350000000000000533e+00,2.842143730312383654e-01,2.816811042849373670e-01
6.400000000000000355e+00,2.875728930204989875e-01,2.817458725585801904e-01
6.450000000000000178e+00,2.909596475154100359e-01,2.817706024851143742e-01
6.500000000000000000e+00,2.943095894417588343e-01,2.817586771082373764e-01
6.550000000000000711e+00,2.975615202315733399e-01,2.817142882406689641e-01
6.600000000000000533e+00,3.006590427197493032e-01,2.816423309258542784e-01
6.650000000000000355e+00,3.035512942506740641e-01,2.815482808489080946e-01
6.700000000000000178e+00,3.061934706210787671e-01,2.814380577014558571e-01
6.750000000000000000e+00,3.085471616316561860e-01,2.813178778843880568e-01
6.800000000000000711e+00,3.105805265639770552e-01,2.811941002375943355e-01
6.850000000000000533e+00,3.122683423938557024e-01,2.810730687048801357e-01
6.900000000000000355e+00,3.135919588009293268e-01,2.809609559649813848e-01
6.950000000000000178e+00,3.145391921089818466e-01,2.808636120771988987e-01
7.000000000000000000e+00,3.151041855289155036e-01,2.807864220965698432e-01
7.050000000000000711e+00,3.152872560488504949e-01,2.807341764058584599e-01
7.100000000000000533e+00,3.150947397822328466e-01,2.807109571910775259e-01
7.150000000000000355e+00,3.145388384216710187e-01,2.807200440591708923e-01
7.200000000000000178e+00,3.136374605684411621e-01,2.807638412708683973e-01
7.250000000000000000e+00,3.124140439848867024e-01,2.808438284530090923e-01
7.300000000000000711e+00,3.108973389948894162e-01,2.809605359813683867e-01
7.350000000000000533e+00,3.091211298916027861e-01,2.811135455092268476e-01
7.400000000000000355e+00,3.071238706204869606e-01,2.813015153831550097e-01
7.450000000000000178e+00,3.049482132492313258e-01,2.815222299617388124e-01
7.500000000000000000e+00,3.026404126188287913e-01,2.817726711614294555e-01
7.550000000000000711e+00,3.002495976689043000e-01,2.820491099213972563e-01
7.600000000000000533e+00,2.978269086432438484e-01,2.823472147288572653e-01
7.650000000000000355e+00,2.954245089891813780e-01,2.826621738968962960e-01
7.700000000000000178e+00,2.930944904995557154e-01,2.829888279529708672e-01
7.750000000000000000e+00,2.908876993596588023e-01,2.833218082873802945e-01
7.800000000000000711e+00,2.888525185832010456e-01,2.836556781310581865e-01
7.850000000000000533e+00,2.870336483038096742e-01,2.839850719793016176e-01
7.900000000000000355e+00,2.854709291382998559e-01,2.843048297456695628e-01
7.950000000000000178e+00,2.841982551276989177e-01,2.846101222066496073e-01
8.000000000000000000e+00,2.832426215288812443e-01,2.848965646674248009e-01
8.050000000000000711e+00,2.826233490613469512e-01,2.851603162239592648e-01
8.099999999999999645e+00,2.823515203266140916e-01,2.853981624967509845e-01
8.150000000000000355e+00,2.824296563317590936e-01,2.856075802464651536e-01
8.200000000000001066e+00,2.828516517613456904e-01,2.857867828312399272e-01
8.250000000000000000e+00,2.836029773047898939e-01,2.859347460111145156e-01
8.300000000000000711e+00,2.846611464439142147e-01,2.860512141302870570e-01
8.349999999999999645e+00,2.859964331385437264e-01,2.861366871989575178e-01
8.400000000000000355e+00,2.875728163169475882e-01,2.861923898425228763e-01
8.450000000000001066e+00,2.893491174679431177e-01,2.862202234790778288e-01
8.500000000000000000e+00,2.912802893964575035e-01,2.862227034216628385e-01
8.550000000000000711e+00,2.933188077491732937e-01,2.862028828772157363e-01
8.599999999999999645e+00,2.954161125781394892e-01,2.861642660296246365e-01
8.650000000000000355e+00,2.975240452361856414e-01,2.861107125511958560e-01
8.700000000000001066e+00,2.995962264296660460e-01,2.860463359879348300e-01
8.750000000000000000e+00,3.015893243097658716e-01,2.859753985125964015e-01
8.800000000000000711e+00,3.034641669488987725e-01,2.859022045390078315e-01
8.849999999999999645e+00,3.051866611745268076e-01,2.858309956450877376e-01
8.900000000000000355e+00,3.067284891423873727e-01,2.857658491633246478e-01
8.950000000000001066e+00,3.080675647373338211e-01,2.857105826689096961e-01
9.000000000000000000e+00,3.091882433209130476e-01,2.856686664295507994e-01
9.050000000000000711e+00,3.100812898775422433e-01,2.856431456793886992e-01
9.099999999999999645e+00,3.107436216106899129e-01,2.856365743446029337e-01
9.150000000000000355e+00,3.111778509005640458e-01,2.856509615828083382e-01
9.200000000000001066e+00,3.113916627179465491e-01,2.856877322054069968e-01
9.250000000000000000e+00,3.113970666619533256e-01,2.857477017357378246e-01
9.300000000000000711e+00,3.112095674527819433e-01,2.858310665212782098e-01
9.349999999999999645e+00,3.108472988168828888e-01,2.859374089714990519e-01
9.400000000000000355e+00,3.103301642660636905e-01,2.860657176415215552e-01
9.450000000000001066e+00,3.096790244677956050e-01,2.862144215336089315e-01
9.500000000000000000e+00,3.089149650513386414e-01,2.863814376524984606e-01
9.550000000000000711e+00,3.080586712356145340e-01,2.865642305356280728e-01
9.600000000000001421e+00,3.071299271330595326e-01,2.867598821942664022e-01
9.650000000000000355e+00,3.061472485648296105e-01,2.869651706546471615e-01
9.700000000000001066e+00,3.051276493142716650e-01,2.871766550866605150e-01
9.750000000000000000e+00,3.040865325154646914e-01,2.873907653573441467e-01
9.800000000000000711e+00,3.030376918216526883e-01,2.876038937515804084e-01
9.850000000000001421e+00,3.019934015233303737e-01,2.878124865655021236e-01
9.900000000000000355e+00,3.009645711606269147e-01,2.880131332997307725e-01
9.950000000000001066e+00,2.999609385319497168e-01,2.882026512585232902e-01
1.000000000000000000e+01,2.989912753285925984e-01,2.883781634943151095e-01
1.005000000000000071e+01,2.980635817736942972e-01,2.885371682207201749e-01
1.010000000000000142e+01,2.971852503437120152e-01,2.886775980452714885e-01
1.015000000000000036e+01,2.963631835366110079e-01,2.887978676396636413e-01
1.020000000000000107e+01,2.956038562948376525e-01,2.888969087629213450e-01
1.025000000000000000e+01,2.949133196352483055e-01,2.889741918743138904e-01
1.030000000000000071e+01,2.942971478304026167e-01,2.890297339102838592e-01
1.035000000000000142e+01,2.937603367114285380e-01,2.890640921454136203e-01
1.040000000000000036e+01,2.933071649721166740e-01,2.890783444038039218e-01
1.045000000000000107e+01,2.929410334822840078e-01,2.890740562265504687e-01
1.050000000000000000e+01,2.926642993992339958e-01,2.890532359257720341e-01
1.055000000000000071e+01,2.924781222361569344e-01,2.890182787585175994e-01
1.060000000000000142e+01,2.923823380436395558e-01,2.889719017277081470e-01
1.065000000000000036e+01,2.923753756158157247e-01,2.889170707551860784e-01
1.070000000000000107e+01,2.924542253557362859e-01,2.888569221674858745e-01
1.075000000000000000e+01,2.926144673962521314e-01,2.887946805822160234e-01
1.080000000000000071e+01,2.928503610854141237e-01,2.887335753768632829e-01
1.085000000000000142e+01,2.931549933415029119e-01,2.886767579583489063e-01
1.090000000000000036e+01,2.935204789934775516e-01,2.886272220280723944e-01
1.095000000000000107e+01,2.939382023572855718e-01,2.885877289523423039e-01
1.100000000000000000e+01,2.943990862259235342e-01,2.885607402027369206e-01
1.105000000000000071e+01,2.948938723832872366e-01,2.885483586277823309e-01
1.110000000000000142e+01,2.954133968305965863e-01,2.885522800612205230e-01
1.115000000000000036e+01,2.959488432023472670e-01,2.885737564699942803e-01
1.120000000000000107e+01,2.964919593256808428e-01,2.886135715058016360e-01
1.125000000000000000e+01,2.970352244395122465e-01,2.886720289582668797e-01
1.130000000000000071e+01,2.975719580581127066e-01,2.887489542273873888e-01
1.135000000000000142e+01,2.980963655939343759e-01,2.888437085507410407e-01
1.140000000000000036e+01,2.986035203540730598e-01,2.889552153500948295e-01
1.145000000000000107e+01,2.990892860741388715e-01,2.890819977153714637e-01
1.150000000000000000e+01,2.995501884280453719e-01,2.892222257333599833e-01
1.155000000000000071e+01,2.999832476469518894e-01,2.893737721046079070e-01
1.160000000000000142e+01,3.003857872313485666e-01,2.895342742831878424e-01
1.165000000000000036e+01,3.007552355439493952e-01,2.897012012267422554e-01
1.170000000000000107e+01,3.010889376999984490e-01,2.898719227620607519e-01
1.175000000000000000e+01,3.013839945823589272e-01,2.900437795554139386e-01
1.180000000000000071e+01,3.016371440442064955e-01,2.902141517252861957e-01
1.185000000000000142e+01,3.018446965468957188e-01,2.903805242438479706e-01
1.190000000000000036e+01,3.020025338103312085e-01,2.905405474361403839e-01
1.195000000000000107e+01,3.021061747790825258e-01,2.906920910943670555e-01
1.200000000000000000e+01,3.021509086168817637e-01,2.908332909694443802e-01
1.205000000000000071e+01,3.021319898375490753e-01,2.909625866727775234e-01
1.210000000000000142e+01,3.020448863583554133e-01,2.910787503075336624e-01
1.215000000000000036e+01,3.018855674932987565e-01,2.911809054400844032e-01
1.220000000000000107e+01,3.016508159173182380e-01,2.912685363090044000e-01
1.225000000000000000e+01,3.013385456013555896e-01,2.913414874422340373e-01
1.230000000000000071e+01,3.009481067518171571e-01,2.913999541051683351e-01
1.235000000000000142e+01,3.004805589280855616e-01,2.914444642273643082e-01
1.240000000000000036e+01,2.999388947328548438e-01,2.914758526486199153e-01
1.245000000000000107e+01,2.993281986843069897e-01,2.914952286832206974e-01
1.250000000000000000e+01,2.986557289442537955e-01,2.915039381224756032e-01
1.255000000000000071e+01,2.979309133064612092e-01,2.915035208798798516e-01
1.260000000000000142e+01,2.971652550276113747e-01,2.914956655311075617e-01
1.265000000000000036e+01,2.963721484755477142e-01,2.914821620142689085e-01
1.270000000000000107e+01,2.955666089378701233e-01,2.914648537369444181e-01
1.275000000000000000e+01,2.947649250506150231e-01,2.914455902884828808e-01
1.280000000000000071e+01,2.939842459654267715e-01,2.914261818823627448e-01
1.285000000000000142e+01,2.932421184000105208e-01,2.914083565577514912e-01
1.290000000000000036e+01,2.925559909763655320e-01,2.913937210555487822e-01
1.295000000000000107e+01,2.919427046551761329e-01,2.913837261559630853e-01
1.300000000000000000e+01,2.914179885815635918e-01,2.913796371257833528e-01
1.305000000000000071e+01,2.909959802737099865e-01,2.913825097775624151e-01
1.310000000000000142e+01,2.906887878633327427e-01,2.913931724933599976e-01
1.315000000000000036e+01,2.905061101274051261e-01,2.914122144157267336e-01
1.320000000000000107e+01,2.904549274589345309e-01,2.914399798612464787e-01
1.325000000000000000e+01,2.905392738610297343e-01,2.914765688699440527e-01
1.330000000000000071e+01,2.907600966787097785e-01,2.915218436696940807e-01
1.335000000000000142e+01,2.911152072789735534e-01,2.915754407106289081e-01
1.340000000000000036e+01,2.915993224205469803e-01,2.916367878123317658e-01
1.345000000000000107e+01,2.922041927776573567e-01,2.917051258678902137e-01
1.350000000000000000e+01,2.929188121349907692e-01,2.917795344649152245e-01
1.355000000000000071e+01,2.937296982659448608e-01,2.918589607153345700e-01
1.360000000000000142e+01,2.946212345255846410e-01,2.919422505337327944e-01
1.365000000000000036e+01,2.955760597828484548e-01,2.920281815685553672e-01
1.370000000000000107e+01,2.965754934996356340e-01,2.921154969716464600e-01
1.375000000000000000e+01,2.975999825214589722e-01,2.922029391891589056e-01
1.380000000000000071e+01,2.986295564304103367e-01,2.922892829704712980e-01
1.385000000000000142e+01,2.996442790571253179e-01,2.923733668208244874e-01
1.390000000000000036e+01,3.006246848669874572e-01,2.924541221672863900e-01
1.395000000000000107e+01,3.015521903285690031e-01,2.925305995656014568e-01
1.400000000000000000e+01,3.024094719370398754e-01,2.926019913466244016e-01
1.405000000000000071e+01,3.031808042031490236e-01,2.926676501844244216e-01
1.410000000000000142e+01,3.038523525403645786e-01,2.927271031626958453e-01
1.415000000000000036e+01,3.044124175149710565e-01,2.927800610205932297e-01
1.420000000000000107e+01,3.048516283112328584e-01,2.928264223720779547e-01
1.425000000000000000e+01,3.051630844716578528e-01,2.928662728126213977e-01
1.430000000000000071e+01,3.053424459870029972e-01,2.928998789516525925e-01
1.435000000000000142e+01,3.053879726367306757e-01,2.929276775361207563e-01
1.440000000000000036e+01,3.053005141383012266e-01,2.929502599572729182e-01
1.445000000000000107e+01,3.050834531840768138e-01,2.929683525561852520e-01
1.450000000000000000e+01,3.047426038648155533e-01,2.929827932604059382e-01
1.455000000000000071e+01,3.042860683368451280e-01,2.929945051907308917e-01
1.460000000000000142e+01,3.037240549206298712e-01,2.930044679700085641e-01
1.465000000000000036e+01,3.030686611490329696e-01,2.930136875413831832e-01
1.470000000000000107e+01,3.023336256319618665e-01,2.930231653581937823e-01
1.475000000000000000e+01,3.015340529772497780e-01,2.930338678389240448e-01
1.480000000000000071e+01,3.006861164017097798e-01,2.930466969858362414e-01
1.485000000000000142e+01,2.998067430676902290e-01,2.930624630436887146e-01
1.490000000000000036e+01,2.989132875677206203e-01,2.930818600246621330e-01
1.495000000000000107e+01,2.980231993261787671e-01,2.931054448477736218e-01
1.500000000000000000e+01,2.971536899629101391e-01,2.931336207372499114e-01
1.505000000000000071e+01,2.963214068400988888e-01,2.931666253972915470e-01
1.510000000000000142e+01,2.955421190637640971e-01,2.932045243341990237e-01
1.515000000000000036e+01,2.948304221132275749e-01,2.932472095357093744e-01
1.520000000000000107e+01,2.941994670105869680e-01,2.932944035471394817e-01
1.525000000000000000e+01,2.936607195103836943e-01,2.933456688106323984e-01
1.530000000000000071e+01,2.932237541888311760e-01,2.934004219638008393e-01
1.535000000000000142e+01,2.928960875529060259e-01,2.934579526336917876e-01
1.540000000000000036e+01,2.926830533920951050e-01,2.935174461172748717e-01
1.545000000000000107e+01,2.925877225879030541e-01,2.935780092159998023e-01
1.550000000000000000e+01,2.926108685139545140e-01,2.936386983939348605e-01
1.555000000000000071e+01,2.927509780439140896e-01,2.936985493600838826e-01
1.560000000000000142e+01,2.930043070802524352e-01,2.937566071379580368e-01
1.565000000000000036e+01,2.933649784697126561e-01,2.938119556803189258e-01
1.570000000000000107e+01,2.938251192247547938e-01,2.938637461138566831e-01
1.575000000000000000e+01,2.943750331627560946e-01,2.939112227557839074e-01
1.580000000000000071e+01,2.950034044368018415e-01,2.939537461291240050e-01
1.585000000000000142e+01,2.956975269834815623e-01,2.939908123120510974e-01
1.590000000000000036e+01,2.964435546618263140e-01,2.940220680844270462e-01
1.595000000000000107e+01,2.972267667977451788e-01,2.940473214765371157e-01
1.600000000000000000e+01,2.980318439613208192e-01,2.940665474755204678e-01
1.605000000000000071e+01,2.988431490596897833e-01,2.940798887986298960e-01
1.610000000000000142e+01,2.996450091862954412e-01,2.940876517939203239e-01
1.615000000000000213e+01,3.004219940826776125e-01,2.940902976733231200e-01
1.619999999999999929e+01,3.011591874946265568e-01,2.940884294159284429e-01
1.625000000000000000e+01,3.018424480963601830e-01,2.940827747969672057e-01
1.630000000000000071e+01,3.024586569774815326e-01,2.940741660975207949e-01
1.635000000000000142e+01,3.029959489120278016e-01,2.940635171292668160e-01
1.640000000000000213e+01,3.034439247450779753e-01,2.940517982662749774e-01
1.644999999999999929e+01,3.037938422438665742e-01,2.940400102114771874e-01
1.650000000000000000e+01,3.040387826866219889e-01,2.940291572391359187e-01
1.655000000000000071e+01,3.041737903371701801e-01,2.940202206472656843e-01
1.660000000000000142e+01,3.041959818219460709e-01,2.940141331269087166e-01
1.665000000000000213e+01,3.041046223409629157e-01,2.940117547102532036e-01
1.669999999999999929e+01,3.039011656603502476e-01,2.940138508989939004e-01
1.675000000000000000e+01,3.035892550029509751e-01,2.940210735004857856e-01
1.680000000000000071e+01,3.031746823182630557e-01,2.940339446147137714e-01
1.685000000000000142e+01,3.026653040033664976e-01,2.940528441225462863e-01
1.690000000000000213e+01,3.020709119747417293e-01,2.940780009278191054e-01
1.694999999999999929e+01,3.014030600496673262e-01,2.941094881051122822e-01
1.700000000000000000e+01,3.006748468572137956e-01,2.941472220041403962e-01
1.705000000000000071e+01,2.999006579151298757e-01,2.941909652628391103e-01
1.710000000000000142e+01,2.990958710155154909e-01,2.942403335866786707e-01
1.715000000000000213e+01,2.982765305815563428e-01,2.942948060634558161e-01
1.719999999999999929e+01,2.974589981045183129e-01,2.943537387025603747e-01
1.725000000000000000e+01,2.966595870576899108e-01,2.944163808169996122e-01
1.730000000000000071e+01,2.958941917294486967e-01,2.944818938065365543e-01
1.735000000000000142e+01,2.951779201487768067e-01,2.945493718521496329e-01
1.740000000000000213e+01,2.945247416363977466e-01,2.946178639963423773e-01
1.744999999999999929e+01,2.939471594655783671e-01,2.946863970610504313e-01
1.750000000000000000e+01,2.934559186427287414e-01,2.947539988451493009e-01
1.755000000000000071e+01,2.930597579263261032e-01,2.948197210467213836e-01
1.760000000000000142e+01,2.927652139228189565e-01,2.948826613709095157e-01
1.765000000000000213e+01,2.925764834799243208e-01,2.949419843117228601e-01
1.769999999999999929e+01,2.924953487083075676e-01,2.949969401347120046e-01
1.775000000000000000e+01,2.925211668825581368e-01,2.950468816359410051e-01
1.780000000000000071e+01,2.926509252909220704e-01,2.950912783099257086e-01
1.785000000000000142e+01,2.928793589136730602e-01,2.951297276238172840e-01
1.790000000000000213e+01,2.931991267047944216e-01,2.951619631656160481e-01
1.794999999999999929e+01,2.936010403181461559e-01,2.951878595090343116e-01
1.800000000000000000e+01,2.940743374358026352e-01,2.952074337151875949e-01
1.805000000000000071e+01,2.946069904887494983e-01,2.952208434699181705e-01
1.810000000000000142e+01,2.951860405597395154e-01,2.952283819336014026e-01
1.815000000000000213e+01,2.957979456592390033e-01,2.952304694561010967e-01
1.819999999999999929e+01,2.964289323846637791e-01,2.952276423815241579e-01
1.825000000000000000e+01,2.970653402089650230e-01,2.952205392340198076e-01
1.830000000000000071e+01,2.976939482777045676e-01,2.952098846356113193e-01
1.835000000000000142e+01,2.983022755879204957e-01,2.951964713585712441e-01
1.840000000000000213e+01,2.988788467261186410e-01,2.951811409569286004e-01
1.844999999999999929e+01,2.994134168927820583e-01,2.951647634532717501e-01
1.850000000000000000e+01,2.998971516633091028e-01,2.951482165772220667e-01
1.855000000000000071e+01,3.003227587505544749e-01,2.951323650601814785e-01
1.860000000000000142e+01,3.006845708601267875e-01,2.951180404868419815e-01
1.865000000000000213e+01,3.009785804860789504e-01,2.951060221874321488e-01
1.869999999999999929e+01,3.012024291072778470e-01,2.950970196260274681e-01
1.875000000000000000e+01,3.013553546489537438e-01,2.950916567000589907e-01
1.880000000000000071e+01,3.014381022181208403e-01,2.950904583153615701e-01
1.885000000000000142e+01,3.014528039697442208e-01,2.950938395409686832e-01
1.890000000000000213e+01,3.014028344939101434e-01,2.951020975799535928e-01
1.894999999999999929e+01,3.012926483317436288e-01,2.951154067187780616e-01
1.900000000000000000e+01,3.011276061453756481e-01,2.951338163398818382e-01
1.905000000000000071e+01,3.009137957161751586e-01,2.951572520028316049e-01
1.910000000000000142e+01,3.006578533696039890e-01,2.951855195205155824e-01
1.915000000000000213e+01,3.003667906773991314e-01,2.952183118808803797e-01
1.920000000000000284e+01,3.000478304264725393e-01,2.952552187937338424e-01
1.925000000000000000e+01,2.997082549280944419e-01,2.952957385781740385e-01
1.930000000000000071e+01,2.993552688268301121e-01,2.953392920510011788e-01
1.935000000000000142e+01,2.989958777061554884e-01,2.953852380314677673e-01
1.940000000000000213e+01,2.986367830173482507e-01,2.954328900439915917e-01
1.945000000000000284e+01,2.982842932097679589e-01,2.954815337786951268e-01
1.950000000000000000e+01,2.979442504317217910e-01,2.955304448601152600e-01
1.955000000000000071e+01,2.976219718076912879e-01,2.955789064770412145e-01
1.960000000000000142e+01,2.973222040748788597e-01,2.956262264406900875e-01
1.965000000000000213e+01,2.970490902658864951e-01,2.956717532634992041e-01
1.970000000000000284e+01,2.968061471340749935e-01,2.957148908855862235e-01
1.975000000000000000e+01,2.965962521087050496e-01,2.957551117190779788e-01
1.980000000000000071e+01,2.964216387114901319e-01,2.957919677305379524e-01
1.985000000000000142e+01,2.962838995384768359e-01,2.958250993370510895e-01
1.990000000000000213e+01,2.961839960875639055e-01,2.958542419505311161e-01
1.995000000000000284e+01,2.961222748729250842e-01,2.958792300659039420e-01
2.000000000000000000e+01,2.960984893985619815e-01,2.958999988504545930e-01
2.005000000000000071e+01,2.961118276550200878e-01,2.959165832523786843e-01
2.010000000000000142e+01,2.961609448520454713e-01,2.959291147051297255e-01
2.015000000000000213e+01,2.962440011064385592e-01,2.959378155593420656e-01
2.020000000000000284e+01,2.963587037732333673e-01,2.959429914248841165e-01
2.025000000000000000e+01,2.965023540471171115e-01,2.959450216510763898e-01
2.030000000000000071e+01,2.966718973790190561e-01,2.959443482125175273e-01
2.035000000000000142e+01,2.968639771601367383e-01,2.959414633006698381e-01
2.040000000000000213e+01,2.970749910323512988e-01,2.959368959468306470e-01
2.045000000000000284e+01,2.973011490991874228e-01,2.959311980199599290e-01
2.050000000000000000e+01,2.975385332430449670e-01,2.959249299527463295e-01
2.055000000000000071e+01,2.977831567084706643e-01,2.959186465510985076e-01
2.060000000000000142e+01,2.980310230919079872e-01,2.959128832359002592e-01
2.065000000000000213e+01,2.982781838877746616e-01,2.959081430514530209e-01
2.070000000000000284e+01,2.985207937789093879e-01,2.959048847527889770e-01
2.075000000000000000e+01,2.987551629244654672e-01,2.959035122543839380e-01
2.080000000000000071e+01,2.989778055864208417e-01,2.959043656863104554e-01
2.085000000000000142e+01,2.991854845416138664e-01,2.959077142613137923e-01
2.090000000000000213e+01,2.993752508429052828e-01,2.959137511086176731e-01
2.095000000000000284e+01,2.995444786131187254e-01,2.959225901785799140e-01
2.100000000000000000e+01,2.996908946709055943e-01,2.959342652679044505e-01
2.105000000000000071e+01,2.998126028909481877e-01,2.959487311593595460e-01
2.110000000000000142e+01,2.999081032852636275e-01,2.959658668143470561e-01
2.115000000000000213e+01,2.999763058527349924e-01,2.959854805027391511e-01
2.120000000000000284e+01,3.000165392775945294e-01,2.960073167036774699e-01
2.125000000000000000e+01,3.000285545643940344e-01,2.960310645649776862e-01
2.130000000000000071e+01,3.000125236800153528e-01,2.960563676687658630e-01
2.135000000000000142e+01,2.999690332385278602e-01,2.960828348181743230e-01
2.140000000000000213e+01,2.998990732208561827e-01,2.961100515353373708e-01
2.145000000000000284e+01,2.998040206789655548e-01,2.961375919452819416e-01
2.150000000000000000e+01,2.996856183452851208e-01,2.961650307140556437e-01
2.155000000000000071e+01,2.995459480638830718e-01,2.961919547127382923e-01
2.160000000000000142e+01,2.993873989905039279e-01,2.962179740916847104e-01
2.165000000000000213e+01,2.992126305812208287e-01,2.962427324709978049e-01
2.170000000000000284e+01,2.990245305075125981e-01,2.962659159830891564e-01
2.175000000000000000e+01,2.988261677977170350e-01,2.962872609402597002e-01
2.180000000000000071e+01,2.986207417046551349e-01,2.963065599433008512e-01
2.185000000000000142e+01,2.984115270254344421e-01,2.963236662947872913e-01
2.190000000000000213e+01,2.982018168364112820e-01,2.963384966314870361e-01
2.195000000000000284e+01,2.979948638352511447e-01,2.963510317425587792e-01
2.200000000000000000e+01,2.977938216825927187e-01,2.963613155923339182e-01
2.205000000000000071e+01,2.976016878878139371e-01,2.963694526169206034e-01
2.210000000000000142e+01,2.974212498687191508e-01,2.963756034111384996e-01
2.215000000000000213e+01,2.972550358194195885e-01,2.963799789650482519e-01
2.220000000000000284e+01,2.971052719355023464e-01,2.963828336464106039e-01
2.225000000000000000e+01,2.969738473685192837e-01,2.963844571558379437e-01
2.230000000000000071e+01,2.968622880177155254e-01,2.963851657044522248e-01
2.235000000000000142e+01,2.967717399275721646e-01,2.963852926790722098e-01
2.240000000000000213e+01,2.967029626633070349e-01,2.963851790670861686e-01
2.245000000000000284e+01,2.966563326061632533e-01,2.963851639122747628e-01
2.250000000000000000e+01,2.966318556726872946e-01,2.963855750641967157e-01
2.255000000000000071e+01,2.966291885451941002e-01,2.963867204678637957e-01
2.260000000000000142e+01,2.966476671314027813e-01,2.963888802180052462e-01
2.265000000000000213e+01,2.966863406741518383e-01,2.963922995741574695e-01
2.270000000000000284e+01,2.967440097268468358e-01,2.963971831001210866e-01
2.275000000000000000e+01,2.968192661104288588e-01,2.964036900551395570e-01
2.280000000000000071e+01,2.969105329796720150e-01,2.964119311256510070e-01
2.285000000000000142e+01,2.970161032495156617e-01,2.964219665468564857e-01
2.290000000000000213e+01,2.971341748575636044e-01,2.964338056238189911e-01
2.295000000000000284e+01,2.972628816517888239e-01,2.964474076234971389e-01
2.300000000000000000e+01,2.974003190722692147e-01,2.964626839730613583e-01
2.305000000000000071e+01,2.975445642177199090e-01,2.964795016669742878e-01
2.310000000000000142e+01,2.976936903245445132e-01,2.964976877564194369e-01
2.315000000000000213e+01,2.978457761102939472e-01,2.965170347703623421e-01
2.320000000000000284e+01,2.979989108180879365e-01,2.965373068982828930e-01
2.325000000000000000e+01,2.981511961196952054e-01,2.965582467507050790e-01
2.330000000000000071e+01,2.983007462726190440e-01,2.965795825051825707e-01
2.335000000000000142e+01,2.984456880658802880e-01,2.966010352423181229e-01
2.340000000000000213e+01,2.985841621213111141e-01,2.966223262784942749e-01
2.345000000000000284e+01,2.987143270394609362e-01,2.966431843089371578e-01
2.350000000000000000e+01,2.988343676954271499e-01,2.966633521860680966e-01
2.355000000000000071e+01,2.989425087099381040e-01,2.966825931732897104e-01
2.360000000000000142e+01,2.990370337602435979e-01,2.967006965328005119e-01
2.365000000000000213e+01,2.991163109739690129e-01,2.967174823271023221e-01
2.370000000000000284e+01,2.991788241908719947e-01,2.967328053369046037e-01
2.375000000000000000e+01,2.992232094086906269e-01,2.967465580225013833e-01
2.380000000000000071e+01,2.992482952773281024e-01,2.967586724807708132e-01
2.385000000000000142e+01,2.992531460974918733e-01,2.967691213751513235e-01
2.390000000000000213e+01,2.992371054407616526e-01,2.967779178407354834e-01
2.395000000000000284e+01,2.991998382598646256e-01,2.967851143905105293e-01
2.400000000000000000e+01,2.991413692181075223e-01,2.967908008713330825e-01
2.405000000000000071e+01,2.990621149472798557e-01,2.967951015390691283e-01
2.410000000000000142e+01,2.989629080492716140e-01,2.967981713411306233e-01
2.415000000000000213e+01,2.988450108865922661e-01,2.968001915111145861e-01
2.420000000000000284e+01,2.987101175523367291e-01,2.968013645941508516e-01
2.425000000000000000e+01,2.985603428556133365e-01,2.968019090326896592e-01
2.430000000000000071e+01,2.983981976827114191e-01,2.968020534506424224e-01
2.435000000000000142e+01,2.982265506711844760e-01,2.968020307788936663e-01
2.440000000000000213e+01,2.980485767339839942e-01,2.968020723671428440e-01
2.445000000000000284e+01,2.978676935625668154e-01,2.968024022257589323e-01
2.450000000000000000e+01,2.976874877904366334e-01,2.968032315368432927e-01
2.455000000000000071e+01,2.975116329828630390e-01,2.968047535660505720e-01
2.460000000000000142e+01,2.973438020093220335e-01,2.968071390960382305e-01
2.465000000000000213e+01,2.971875766326222967e-01,2.968105324888849483e-01
2.470000000000000284e+01,2.970463572992755319e-01,2.968150484687042678e-01
2.475000000000000000e+01,2.969232761331834780e-01,2.968207696973108045e-01
2.480000000000000071e+01,2.968211160203138577e-01,2.968277451955858015e-01
2.485000000000000142e+01,2.967422384340583363e-01,2.968359896416060684e-01
2.490000000000000213e+01,2.966885223041882402e-01,2.968454835541769476e-01
2.495000000000000284e+01,2.966613157968701064e-01,2.968561743477237114e-01
2.500000000000000000e+01,2.966614023731108385e-01,2.968679782221422259e-01
2.505000000000000071e+01,2.966889819546225660e-01,2.968807828298044571e-01
2.510000000000000142e+01,2.967436674764242777e-01,2.968944506420475582e-01
2.515000000000000213e+01,2.968244965705597593e-01,2.969088229197140993e-01
2.520000000000000284e+01,2.969299576287029452e-01,2.969237241771592317e-01
2.525000000000000000e+01,2.970580290531433243e-01,2.969389670170329842e-01
2.530000000000000071e+01,2.972062301411799168e-01,2.969543572044243129e-01
2.535000000000000142e+01,2.973716817677814483e-01,2.969696988438621510e-01
2.540000000000000213e+01,2.975511748407769774e-01,2.969847995213311664e-01
2.545000000000000284e+01,2.977412444020606785e-01,2.969994752759011480e-01
2.550000000000000000e+01,2.979382472330050491e-01,2.970135552716782201e-01
2.555000000000000071e+01,2.981384408842275846e-01,2.970268860503652020e-01
2.560000000000000142e+01,2.983380621777612651e-01,2.970393352574559609e-01
2.565000000000000213e+01,2.985334034101208012e-01,2.970507947505827140e-01
2.570000000000000284e+01,2.987208847031844750e-01,2.970611830163270572e-01
2.575000000000000000e+01,2.988971211914444592e-01,2.970704468413565835e-01
2.580000000000000071e+01,2.990589839848949438e-01,2.970785622045020724e-01
2.585000000000000142e+01,2.992036540938792788e-01,2.970855343777506485e-01
2.590000000000000213e+01,2.993286687348266084e-01,2.970913972455125340e-01
2.595000000000000284e+01,2.994319596456030408e-01,2.970962118723367018e-01
2.600000000000000000e+01,2.995118832204705095e-01,2.971000643689557519e-01
2.605000000000000071e+01,2.995672424244233967e-01,2.971030631246222020e-01
2.610000000000000142e+01,2.995973005646794252e-01,2.971053354896951437e-01
2.615000000000000213e+01,2.996017870854942311e-01,2.971070240059583978e-01
2.620000000000000284e+01,2.995808956155135427e-01,2.971082822928729494e-01
2.625000000000000000e+01,2.995352745404230577e-01,2.971092707056445237e-01
2.630000000000000071e+01,2.994660104046180105e-01,2.971101518854570855e-01
2.635000000000000142e+01,2.993746044713204157e-01,2.971110863234118216e-01
2.640000000000000213e+01,2.992629427981239321e-01,2.971122280576209418e-01
2.645000000000000284e+01,2.991332602206176472e-01,2.971137206176397982e-01
2.650000000000000000e+01,2.989880986853905576e-01,2.971156933221429930e-01
2.655000000000000071e+01,2.988302604383576422e-01,2.971182580247290761e-01
2.660000000000000142e+01,2.986627566558063274e-01,2.971215063892815866e-01
2.665000000000000213e+01,2.984887522023489392e-01,2.971255077608246364e-01
2.670000000000000284e+01,2.983115073083060786e-01,2.971303076807164101e-01
2.675000000000000000e+01,2.981343170731055037e-01,2.971359270768105243e-01
2.680000000000000071e+01,2.979604498135899338e-01,2.971423621403897486e-01
2.685000000000000142e+01,2.977930853781196041e-01,2.971495848827609421e-01
2.690000000000000213e+01,2.976352546300725654e-01,2.971575443459175681e-01
2.695000000000000284e+01,2.974897813591444451e-01,2.971661684241315160e-01
2.700000000000000000e+01,2.973592278981501136e-01,2.971753662372089155e-01
2.705000000000000071e+01,2.972458457009822252e-01,2.971850309818660496e-01
2.710000000000000142e+01,2.971515320704135044e-01,2.971950431756314459e-01
2.715000000000000213e+01,2.970777941116230503e-01,2.972052741981672797e-01
2.720000000000000284e+01,2.970257208305974173e-01,2.972155900281641117e-01
2.725000000000000000e+01,2.969959641005988082e-01,2.972258550701516455e-01
2.730000000000000071e+01,2.969887289919225237e-01,2.972359359647454569e-01
2.735000000000000142e+01,2.970037737094473052e-01,2.972457052780049236e-01
2.740000000000000213e+01,2.970404191197260624e-01,2.972550449705942399e-01
2.745000000000000284e+01,2.970975675859930387e-01,2.972638495551369053e-01
2.750000000000000000e+01,2.971737305768559212e-01,2.972720288602680450e-01
2.755000000000000071e+01,2.972670642831953258e-01,2.972795103320913790e-01
2.760000000000000142e+01,2.973754122770677633e-01,2.972862408176577542e-01
2.765000000000000213e+01,2.974963540833889808e-01,2.972921877902758303e-01
2.770000000000000284e+01,2.976272584147343636e-01,2.972973399924855320e-01
2.775000000000000000e+01,2.977653397441145655e-01,2.973017074889123257e-01
2.780000000000000071e+01,2.979077168599748027e-01,2.973053211374973581e-01
2.785000000000000142e+01,2.980514720595841549e-01,2.973082315033206413e-01
2.790000000000000213e+01,2.981937096871493664e-01,2.973105072539667937e-01
2.795000000000000284e+01,2.983316128056848204e-01,2.973122330887393860e-01
2.800000000000000000e+01,2.984624969002201422e-01,2.973135072656714062e-01
2.805000000000000071e+01,2.985838596372595299e-01,2.973144387999194782e-01
2.810000000000000142e+01,2.986934258445474444e-01,2.973151444145489264e-01
2.815000000000000213e+01,2.987891870197149080e-01,2.973157453297713415e-01
2.820000000000000284e+01,2.988694348207504570e-01,2.973163639792922308e-01
2.825000000000000000e+01,2.989327881310513413e-01,2.973171207425709395e-01
2.830000000000000071e+01,2.989782134239248323e-01,2.973181307795311201e-01
2.835000000000000142e+01,2.990050382739359858e-01,2.973195010497274304e-01
2.840000000000000213e+01,2.990129579747302091e-01,2.973213275913436093e-01
2.845000000000000284e+01,2.990020353251843233e-01,2.973236931269169214e-01
2.850000000000000000e+01,2.989726937390185801e-01,2.973266650526275590e-01
2.855000000000000071e+01,2.989257039188876752e-01,2.973302938566770859e-01
2.860000000000000142e+01,2.988621644162576807e-01,2.973346120000484039e-01
2.865000000000000213e+01,2.987834764747847038e-01,2.973396332801467312e-01
2.870000000000000284e+01,2.986913136289006121e-01,2.973453526848203743e-01
2.875000000000000000e+01,2.985875866018153912e-01,2.973517467314100715e-01
2.880000000000000071e+01,2.984744041184700380e-01,2.973587742731068628e-01
2.885000000000000142e+01,2.983540303186704712e-01,2.973663777433241950e-01
2.890000000000000213e+01,2.982288395224780286e-01,2.973744847982867090e-01
2.895000000000000284e+01,2.981012691619644994e-01,2.973830103088433985e-01
2.900000000000000000e+01,2.979737717480275272e-01,2.973918586448211498e-01
2.905000000000000071e+01,2.978487667849903930e-01,2.974009261891906730e-01
2.910000000000000142e+01,2.977285935757385538e-01,2.974101040150175512e-01
2.915000000000000213e+01,2.976154658726866131e-01,2.974192806556582580e-01
2.920000000000000284e+01,2.975114293216344352e-01,2.974283448979396227e-01
2.925000000000000000e+01,2.974183226137565028e-01,2.974371885290735817e-01
2.930000000000000071e+01,2.973377432035388956e-01,2.974457089707244761e-01
2.935000000000000142e+01,2.972710183664094563e-01,2.974538117378346946e-01
2.940000000000000213e+01,2.972191822592838428e-01,2.974614126653712942e-01
2.945000000000000284e+01,2.971829595118273271e-01,2.974684398529002238e-01
2.950000000000000000e+01,2.971627557188643021e-01,2.974748352846311450e-01
2.955000000000000071e+01,2.971586550293983109e-01,2.974805560910913638e-01
2.960000000000000142e+01,2.971704248407231463e-01,2.974855754276680142e-01
2.965000000000000213e+01,2.971975274137135248e-01,2.974898829546911982e-01
2.970000000000000284e+01,2.972391380348964884e-01,2.974934849132982451e-01
2.975000000000000000e+01,2.972941691699498845e-01,2.974964038008207079e-01
2.980000000000000071e+01,2.973612998893748194e-01,2.974986776586745485e-01
2.985000000000000142e+01,2.974390097072119876e-01,2.975003589945254268e-01
2.990000000000000213e+01,2.975256158638107107e-01,2.975015133686782498e-01
2.995000000000000284e+01,2.976193130084367477e-01,2.975022176820473208e-01
3.000000000000000000e+01,2.977182141998974130e-01,2.975025582095599530e-01
3.005000000000000071e+01,2.978203921444821378e-01,2.975026284283140421e-01
3.010000000000000142e+01,2.979239196295338510e-01,2.975025266941385138e-01
3.015000000000000213e+01,2.980269081851778523e-01,2.975023538233149134e-01
3.020000000000000284e+01,2.981275441116981173e-01,2.975022106380385001e-01
3.025000000000000000e+01,2.982241211399027647e-01,2.975021955346854319e-01
3.030000000000000071e+01,2.983150691396228016e-01,2.975024021330953117e-01
3.035000000000000142e+01,2.983989784496768882e-01,2.975029170628715192e-01
3.040000000000000213e+01,2.984746195634808696e-01,2.975038179391923943e-01
3.045000000000000284e+01,2.985409580605511426e-01,2.975051715758699755e-01
3.050000000000000000e+01,2.985971648187419336e-01,2.975070324774864994e-01
3.055000000000000071e+01,2.986426216695481362e-01,2.975094416455084101e-01
3.060000000000000142e+01,2.986769227649487268e-01,2.975124257254748716e-01
3.065000000000000213e+01,2.986998720063454571e-01,2.975159965138611251e-01
3.070000000000000284e+01,2.987114769430654904e-01,2.975201508342368850e-01
3.075000000000000000e+01,2.987119395801047239e-01,2.975248707830907002e-01
3.080000000000000071e+01,2.987016445441733059e-01,2.975301243364150139e-01
3.085000000000000142e+01,2.986811450467533047e-01,2.975358662990863490e-01
3.090000000000000213e+01,2.986511470567947968e-01,2.975420395704668208e-01
3.095000000000000284e+01,2.986124920584347642e-01,2.975485766917394526e-01
3.100000000000000000e+01,2.985661387255560406e-01,2.975554016334829299e-01
3.105000000000000071e+01,2.985131437998208015e-01,2.975624317760884319e-01
3.110000000000000142e+01,2.984546424163240785e-01,2.975695800309874350e-01
3.115000000000000213e+01,2.983918280848260052e-01,2.975767570474245893e-01
3.120000000000000284e+01,2.983259325073619461e-01,2.975838734477603831e-01
3.125000000000000000e+01,2.982582053965707747e-01,2.975908420340753202e-01
3.130000000000000071e+01,2.981898944538953766e-01,2.975975799101624464e-01
3.135000000000000142e+01,2.981222256723660147e-01,2.976040104658054242e-01
3.140000000000000213e+01,2.980563841434135108e-01,2.976100651744426617e-01
3.145000000000000284e+01,2.979934955686461273e-01,2.976156851607983933e-01
3.150000000000000000e+01,2.979346087026297218e-01,2.976208225016431785e-01
3.155000000000000071e+01,2.978806789778795094e-01,2.976254412303411812e-01
3.160000000000000142e+01,2.978325535847600736e-01,2.976295180240232097e-01
3.165000000000000213e+01,2.977909582931669852e-01,2.976330425608604280e-01
3.170000000000000284e+01,2.977564863064802725e-01,2.976360175437547939e-01
3.175000000000000000e+01,2.977295894287156353e-01,2.976384583955606344e-01
3.180000000000000071e+01,2.977105718012852398e-01,2.976403926394648458e-01
3.185000000000000142e+01,2.976995864255441160e-01,2.976418589861491992e-01
3.190000000000000213e+01,2.976966346316800016e-01,2.976429061566303047e-01
3.195000000000000284e+01,2.977015685849451199e-01,2.976435914760309220e-01
3.200000000000000000e+01,2.977140968392542053e-01,2.976439792788256322e-01
3.205000000000000426e+01,2.977337928592233007e-01,2.976441391702074335e-01
3.210000000000000142e+01,2.977601063389891944e-01,2.976441441910438468e-01
3.214999999999999858e+01,2.977923770542927340e-01,2.976440689353951896e-01
3.220000000000000284e+01,2.978298508981790937e-01,2.976439876697347109e-01
3.225000000000000000e+01,2.978716976749989920e-01,2.976439725018721338e-01
3.230000000000000426e+01,2.979170301664610387e-01,2.976440916452031127e-01
3.235000000000000142e+01,2.979649239408623251e-01,2.976444078203785426e-01
3.239999999999999858e+01,2.980144373548887504e-01,2.976449768319371914e-01
3.245000000000000284e+01,2.980646311979859853e-01,2.976458463520242348e-01
3.250000000000000000e+01,2.981145874524303574e-01,2.976470549371866836e-01
3.255000000000000426e+01,2.981634266868017358e-01,2.976486312975912818e-01
3.260000000000000142e+01,2.982103236642756339e-01,2.976505938310295418e-01
3.264999999999999858e+01,2.982545208266485504e-01,2.976529504269593840e-01
3.270000000000000284e+01,2.982953394060819940e-01,2.976556985387795451e-01
3.275000000000000000e+01,2.983321880143983140e-01,2.976588255157134322e-01
3.280000000000000426e+01,2.983645686593187629e-01,2.976623091792808817e-01
3.285000000000000142e+01,2.983920802332585831e-01,2.976661186235026180e-01
3.289999999999999858e+01,2.984144196084948519e-01,2.976702152128524181e-01
3.295000000000000284e+01,2.984313805486129012e-01,2.976745537476617742e-01
3.300000000000000000e+01,2.984428507068808689e-01,2.976790837632664055e-01
3.305000000000000426e+01,2.984488070253628611e-01,2.976837509267359905e-01
3.310000000000000142e+01,2.984493098730196525e-01,2.976884984935694867e-01
3.314999999999999858e+01,2.984444962667568979e-01,2.976932687862797744e-01
3.320000000000000284e+01,2.984345725074010192e-01,2.976980046573077243e-01
3.325000000000000000e+01,2.984198065349328299e-01,2.977026509001589605e-01
3.330000000000000426e+01,2.984005202667643908e-01,2.977071555749687404e-01
3.335000000000000142e+01,2.983770821327748068e-01,2.977114712177946210e-01
3.339999999999999858e+01,2.983498999649302763e-01,2.977155559067057311e-01
3.345000000000000284e+01,2.983194143414049093e-01,2.977193741620606238e-01
3.350000000000000000e+01,2.982860924288761040e-01,2.977228976631267066e-01
3.355000000000000426e+01,2.982504223154203715e-01,2.977261057682518697e-01
3.360000000000000142e+01,2.982129077830047437e-01,2.977289858310227522e-01
3.364999999999999858e+01,2.981740634351123242e-01,2.977315333101017147e-01
3.370000000000000284e+01,2.981344100729800273e-01,2.977337516755917401e-01
3.375000000000000000e+01,2.980944702038875738e-01,2.977356521197156991e-01
3.380000000000000426e+01,2.980547635667756268e-01,2.977372530842005705e-01
3.385000000000000142e+01,2.980158025733172233e-01,2.977385796209238156e-01
3.389999999999999858e+01,2.979780875849071253e-01,2.977396626060225260e-01
3.395000000000000284e+01,2.979421019758613509e-01,2.977405378307150796e-01
3.400000000000000000e+01,2.979083069680483753e-01,2.977412449944768502e-01
3.405000000000000426e+01,2.978771362596216443e-01,2.977418266279192038e-01
3.410000000000000142e+01,2.978489905078735012e-01,2.977423269737071720e-01
3.414999999999999858e+01,2.978242317609759438e-01,2.977427908541273038e-01
3.420000000000000284e+01,2.978031779632826503e-01,2.977432625534842114e-01
3.425000000000000000e+01,2.977860976820854710e-01,2.977437847423988759e-01
3.430000000000000426e+01,2.977732052188808987e-01,2.977443974693455564e-01
3.435000000000000142e+01,2.977646562744771797e-01,2.977451372424560483e-01
3.439999999999999858e+01,2.977605443344005787e-01,2.977460362218111722e-01
3.445000000000000284e+01,2.977608979293275282e-01,2.977471215392120674e-01
3.450000000000000000e+01,2.977656789054829445e-01,2.977484147588639884e-01
3.455000000000000426e+01,2.977747818133326674e-01,2.977499314886130621e-01
3.460000000000000142e+01,2.977880344910244781e-01,2.977516811474459346e-01
3.464999999999999858e+01,2.978051998836859227e-01,2.977536668909933071e-01
3.470000000000000284e+01,2.978259791027279002e-01,2.977558856928730346e-01
3.475000000000000000e+01,2.978500156925854014e-01,2.977583285759545784e-01
3.480000000000000426e+01,2.978769010375287296e-01,2.977609809841140209e-01
3.485000000000000142e+01,2.979061808097623887e-01,2.977638232818582975e-01
3.489999999999999858e+01,2.979373623331139642e-01,2.977668313663943134e-01
3.495000000000000284e+01,2.979699227149815721e-01,2.977699773743618383e-01
3.500000000000000000e+01,2.980033175832401682e-01,2.977732304635851701e-01
3.505000000000000426e+01,2.980369902545395577e-01,2.977765576488530241e-01
3.510000000000000142e+01,2.980703811555615590e-01,2.977799246699357472e-01
3.514999999999999858e+01,2.981029373187932818e-01,2.977832968697872174e-01
3.520000000000000284e+01,2.981341217784760356e-01,2.977866400611579589e-01
3.525000000000000000e+01,2.981634226997814108e-01,2.977899213606353124e-01
3.530000000000000426e+01,2.981903620840929414e-01,2.977931099704015927e-01
3.535000000000000142e+01,2.982145039047610635e-01,2.977961778897144640e-01
3.539999999999999858e+01,2.982354615401990316e-01,2.977991005402177982e-01
3.545000000000000284e+01,2.982529043842119254e-01,2.978018572916279472e-01
3.550000000000000000e+01,2.982665635267282567e-01,2.978044318770419752e-01
3.555000000000000426e+01,2.982762364115372766e-01,2.978068126900226820e-01
3.560000000000000142e+01,2.982817903913156932e-01,2.978089929586471007e-01
3.564999999999999858e+01,2.982831651143861285e-01,2.978109707948023432e-01
3.570000000000000284e+01,2.982803736925835336e-01,2.978127491200925347e-01
3.575000000000000000e+01,2.982735026156622671e-01,2.978143354727208481e-01
3.580000000000000426e+01,2.982627103951387415e-01,2.978157417025593112e-01
3.585000000000000142e+01,2.982482249395447815e-01,2.978169835642537344e-01
3.589999999999999858e+01,2.982303396838101861e-01,2.978180802205741551e-01
3.595000000000000284e+01,2.982094085177887099e-01,2.978190536702572389e-01
3.600000000000000000e+01,2.981858395824572017e-01,2.978199281162525747e-01
3.605000000000000426e+01,2.981600880265481424e-01,2.978207292915402427e-01
3.610000000000000142e+01,2.981326478406137181e-01,2.978214837605065446e-01
3.614999999999999858e+01,2.981040429089273913e-01,2.978222182142256091e-01
3.620000000000000284e+01,2.980748174412667373e-01,2.978229587778923326e-01
3.625000000000000000e+01,2.980455259655007683e-01,2.978237303480873455e-01
3.630000000000000426e+01,2.980167230770829345e-01,2.978245559765436146e-01
3.635000000000000142e+01,2.979889531521476842e-01,2.978254563156493839e-01
3.639999999999999858e+01,2.979627402362131638e-01,2.978264491391050539e-01
3.645000000000000284e+01,2.979385783199956506e-01,2.978275489489951022e-01
3.650000000000000000e+01,2.979169222072673429e-01,2.978287666781004317e-01
3.655000000000000426e+01,2.978981791670553547e-01,2.978301094936227633e-01
3.660000000000000142e+01,2.978827015440672632e-01,2.978315807056991504e-01
3.664999999999999858e+01,2.978707804776197787e-01,2.978331797812193149e-01
3.670000000000000284e+01,2.978626408513521673e-01,2.978349024606070650e-01
3.675000000000000000e+01,2.978584375646779470e-01,2.978367409724658188e-01
3.680000000000000426e+01,2.978582531834570446e-01,2.978386843383921678e-01
3.685000000000000142e+01,2.978620969930615425e-01,2.978407187579096838e-01
3.689999999999999858e+01,2.978699054431760973e-01,2.978428280614227597e-01
3.695000000000000284e+01,2.978815439416021005e-01,2.978449942174054565e-01
3.700000000000000000e+01,2.978968099251689261e-01,2.978471978787607943e-01
3.705000000000000426e+01,2.979154371105688370e-01,2.978494189524473201e-01
3.710000000000000142e+01,2.979371008072569937e-01,2.978516371760960291e-01
3.714999999999999858e+01,2.979614241589418899e-01,2.978538326854321960e-01
3.720000000000000284e+01,2.979879851697935789e-01,2.978559865568710663e-01
3.725000000000000000e+01,2.980163243661736461e-01,2.978580813106478931e-01
3.730000000000000426e+01,2.980459529440137034e-01,2.978601013612390269e-01
3.735000000000000142e+01,2.980763612552770891e-01,2.978620334035844697e-01
3.739999999999999858e+01,2.981070274933745323e-01,2.978638667256746086e-01
3.745000000000000284e+01,2.981374264459993317e-01,2.978655934403523498e-01
3.750000000000000000e+01,2.981670381935858094e-01,2.978672086316334622e-01
3.755000000000000426e+01,2.981953566414972112e-01,2.978687104133845298e-01
3.760000000000000142e+01,2.982218977832535312e-01,2.978700999007486971e-01
3.764999999999999858e+01,2.982462075999266493e-01,2.978713810971919673e-01
3.770000000000000284e+01,2.982678695068149977e-01,2.978725607023894328e-01
3.775000000000000000e+01,2.982865112624724091e-01,2.978736478483146044e-01
3.780000000000000426e+01,2.983018112572151659e-01,2.978746537727717802e-01
3.785000000000000142e+01,2.983135040987384690e-01,2.978755914411819750e-01
3.789999999999999858e+01,2.983213854120599917e-01,2.978764751286475665e-01
3.795000000000000284e+01,2.983253157704942593e-01,2.978773199751582057e-01
3.800000000000000000e+01,2.983252236746803954e-01,2.978781415272491184e-01
3.805000000000000426e+01,2.983211074988395550e-01,2.978789552794695594e-01
3.810000000000000142e+01,2.983130363283722497e-01,2.978797762286847783e-01
3.814999999999999858e+01,2.983011496214656999e-01,2.978806184535353618e-01
3.820000000000000284e+01,2.982856556401967674e-01,2.978814947303405347e-01
3.825000000000000000e+01,2.982668286140710556e-01,2.978824161954068961e-01
3.830000000000000426e+01,2.982450046210953776e-01,2.978833920621281051e-01
3.835000000000000142e+01,2.982205761980666336e-01,2.978844293994971637e-01
3.840000000000000568e+01,2.981939857221664880e-01,2.978855329767502447e-01
3.845000000000000284e+01,2.981657176392317754e-01,2.978867051768844254e-01
3.850000000000000000e+01,2.981362896490155068e-01,2.978879459797973417e-01
3.855000000000000426e+01,2.981062429929132174e-01,2.978892530138436134e-01
3.860000000000000142e+01,2.980761320234212586e-01,2.978906216727405520e-01
3.865000000000000568e+01,2.980465132653729032e-01,2.978920452930422513e-01
3.870000000000000284e+01,2.980179342051569313e-01,2.978935153858651153e-01
3.875000000000000000e+01,2.979909220641794865e-01,2.978950219152406431e-01
3.880000000000000426e+01,2.979659728255201201e-01,2.978965536144072002e-01
3.885000000000000142e+01,2.979435407870871799e-01,2.978980983305580810e-01
3.890000000000000568e+01,2.979240289099672756e-01,2.978996433880498063e-01
3.895000000000000284e+01,2.979077802168728639e-01,2.979011759598393927e-01
3.900000000000000000e+01,2.978950704727963417e-01,2.979026834369647991e-01
3.905000000000000426e+01,2.978861023487890392e-01,2.979041537861911726e-01
3.910000000000000142e+01,2.978810012311800537e-01,2.979055758865021275e-01
3.915000000000000568e+01,2.978798127938715457e-01,2.979069398358936693e-01
3.920000000000000284e+01,2.978825024022022649e-01,2.979082372209015395e-01
3.925000000000000000e+01,2.978889563650876648e-01,2.979094613424289606e-01
3.930000000000000426e+01,2.978989849996505068e-01,2.979106073927067500e-01
3.935000000000000142e+01,2.979123274213221761e-01,2.979116725795736276e-01
3.940000000000000568e+01,2.979286579243083377e-01,2.979126561956810804e-01
3.945000000000000284e+01,2.979475937741195568e-01,2.979135596316605517e-01
3.950000000000000000e+01,2.979687041970670580e-01,2.979143863337146980e-01
3.955000000000000426e+01,2.979915203224229869e-01,2.979151417074699659e-01
3.960000000000000142e+01,2.980155458121988565e-01,2.979158329712292552e-01
3.965000000000000568e+01,2.980402679016831979e-01,2.979164689629609231e-01
3.970000000000000284e+01,2.980651685710862253e-01,2.979170599064295266e-01
3.975000000000000000e+01,2.980897355745885102e-01,2.979176171427969644e-01
3.980000000000000426e+01,2.981134730671350375e-01,2.979181528347789043e-01
3.985000000000000142e+01,2.981359115905387602e-01,2.979186796510192026e-01
3.990000000000000568e+01,2.981566172076715038e-01,2.979192104387370921e-01
3.995000000000000284e+01,2.981751996053965681e-01,2.979197578928989287e-01
4.000000000000000000e+01,2.981913190219891985e-01,2.979203342301683932e-01
4.005000000000000426e+01,2.982046918916499978e-01,2.979209508757005853e-01
4.010000000000000142e+01,2.982150951359396895e-01,2.979216181704698041e-01
4.015000000000000568e+01,2.982223690682618833e-01,2.979223451062675276e-01
4.020000000000000284e+01,2.982264189117819764e-01,2.979231390947955083e-01
4.025000000000000000e+01,2.982272149624865532e-01,2.979240057764147576e-01
4.030000000000000426e+01,2.982247914567772717e-01,2.979249488731288698e-01
4.035000000000000142e+01,2.982192442266293209e-01,2.979259700892881169e-01
4.040000000000000568e+01,2.982107272447091506e-01,2.979270690623341822e-01
4.045000000000000284e+01,2.981994481769617567e-01,2.979282433646879280e-01
4.050000000000000000e+01,2.981856630712235723e-01,2.979294885566385886e-01
4.055000000000000426e+01,2.981696703177271202e-01,2.979307982888607098e-01
4.060000000000000142e+01,2.981518040213750331e-01,2.979321644519806744e-01
4.065000000000000568e+01,2.981324269268491589e-01,2.979335773694819500e-01
4.070000000000000284e+01,2.981119230364920325e-01,2.979350260291876440e-01
4.075000000000000000e+01,2.980906900579192720e-01,2.979364983476317508e-01
4.080000000000000426e+01,2.980691318139084833e-01,2.979379814608345001e-01
4.085000000000000142e+01,2.980476507416061627e-01,2.979394620343652766e-01
4.090000000000000568e+01,2.980266406017340053e-01,2.979409265851125088e-01
4.095000000000000284e+01,2.980064795114282794e-01,2.979423618069033664e-01
4.100000000000000000e+01,2.979875234066601264e-01,2.979437548920302326e-01
4.105000000000000426e+01,2.979701000318646931e-01,2.979450938408491623e-01
4.110000000000000142e+01,2.979545035453781132e-01,2.979463677519150200e-01
4.115000000000000568e+01,2.979409898194539386e-01,2.979475670856007730e-01
4.120000000000000284e+01,2.979297725028958177e-01,2.979486838948066096e-01
4.125000000000000000e+01,2.979210199026166017e-01,2.979497120171747948e-01
4.130000000000000426e+01,2.979148527276703207e-01,2.979506472241766901e-01
4.135000000000000142e+01,2.979113427255103974e-01,2.979514873235001859e-01
4.140000000000000568e+01,2.979105122254920301e-01,2.979522322123142053e-01
4.145000000000000284e+01,2.979123345891187546e-01,2.979528838801941415e-01
4.150000000000000000e+01,2.979167355504715453e-01,2.979534463617294904e-01
4.155000000000000426e+01,2.979235954139708986e-01,2.979539256400657310e-01
4.160000000000000142e+01,2.979327520604802548e-01,2.979543295038365458e-01
4.165000000000000568e+01,2.979440046971820744e-01,2.979546673610775631e-01
4.170000000000000284e+01,2.979571182720893718e-01,2.979549500147619101e-01
4.175000000000000000e+01,2.979718284609394474e-01,2.979551894055270100e-01
4.180000000000000426e+01,2.979878471229682191e-01,2.979553983279498719e-01
4.185000000000000142e+01,2.980048681130597066e-01,2.979555901273600593e-01
4.190000000000000568e+01,2.980225733313063841e-01,2.979557783846302210e-01
4.195000000000000284e+01,2.980406388873220735e-01,2.979559765966518503e-01
4.200000000000000000e+01,2.980587412558414750e-01,2.979561978602764394e-01
4.205000000000000426e+01,2.980765633022368633e-01,2.979564545673796250e-01
4.210000000000000142e+01,2.980938000614904992e-01,2.979567581183936165e-01
4.215000000000000568e+01,2.981101641617017184e-01,2.979571186611552069e-01
4.220000000000000284e+01,2.981253907930942471e-01,2.979575448612523103e-01
4.225000000000000000e+01,2.981392421353810107e-01,2.979580437092326783e-01
4.230000000000000426e+01,2.981515111698313514e-01,2.979586203690905433e-01
4.235000000000000142e+01,2.981620248170394061e-01,2.979592780713932743e-01
4.240000000000000568e+01,2.981706463567625476e-01,2.979600180532792630e-01
4.245000000000000284e+01,2.981772771018549872e-01,2.979608395463766990e-01
4.250000000000000000e+01,2.981818573138600437e-01,2.979617398125001260e-01
4.255000000000000426e+01,2.981843663628853669e-01,2.979627142257954553e-01
4.260000000000000142e+01,2.981848221486735340e-01,2.979637563988690729e-01
4.265000000000000568e+01,2.981832798130512607e-01,2.979648583493709202e-01
4.270000000000000284e+01,2.981798297860271951e-01,2.979660107025404181e-01
4.275000000000000000e+01,2.981745952185911319e-01,2.979672029243827791e-01
4.280000000000000426e+01,2.981677288646860657e-01,2.979684235794543556e-01
4.285000000000000142e+01,2.981594094828579067e-01,2.979696606067012143e-01
4.290000000000000568e+01,2.981498378347380296e-01,2.979709016064402416e-01
4.295000000000000284e+01,2.981392323628060947e-01,2.979721341313940064e-01
4.300000000000000000e+01,2.981278246338301963e-01,2.979733459746962687e-01
4.305000000000000426e+01,2.981158546370112905e-01,2.979745254479719829e-01
4.310000000000000142e+01,2.981035660271613152e-01,2.979756616429503624e-01
4.315000000000000568e+01,2.980912014032063850e-01,2.979767446705893774e-01
4.320000000000000284e+01,2.980789977108923572e-01,2.979777658723473666e-01
4.325000000000000000e+01,2.980671818557362185e-01,2.979787179990234236e-01
4.330000000000000426e+01,2.980559666079633518e-01,2.979795953534698505e-01
4.335000000000000142e+01,2.980455468753642756e-01,2.979803938944409758e-01
4.340000000000000568e+01,2.980360964126730905e-01,2.979811112998496103e-01
4.345000000000000284e+01,2.980277650272372125e-01,2.979817469887318659e-01
4.350000000000000000e+01,2.980206763304773521e-01,2.979823021022461327e-01
4.355000000000000426e+01,2.980149260730514671e-01,2.979827794450222167e-01
4.360000000000000142e+01,2.980105810889231432e-01,2.979831833891130599e-01
4.365000000000000568e+01,2.980076788599428927e-01,2.979835197436556116e-01
4.370000000000000284e+01,2.980062276983965752e-01,2.979837955941060379e-01
4.375000000000000000e+01,2.980062075306245672e-01,2.979840191155521678e-01
4.380000000000000426e+01,2.980075712506806696e-01,2.979841993651199394e-01
4.385000000000000142e+01,2.980102465995224659e-01,2.979843460588630366e-01
4.390000000000000568e+01,2.980141385128443066e-01,2.979844693387554422e-01
4.395000000000000284e+01,2.980191318698185987e-01,2.979845795354920113e-01
4.400000000000000000e+01,2.980250945660917195e-01,2.979846869327459347e-01
4.405000000000000426e+01,2.980318808277256926e-01,2.979848015383396720e-01
4.410000000000000142e+01,2.980393346786492925e-01,2.979849328674661901e-01
4.415000000000000568e+01,2.980472934727446677e-01,2.979850897426655765e-01
4.420000000000000284e+01,2.980555914030144082e-01,2.979852801147289121e-01
4.425000000000000000e+01,2.980640629042956014e-01,2.979855109080870590e-01
4.430000000000000426e+01,2.980725458725517751e-01,2.979857878935626703e-01
4.435000000000000142e+01,2.980808846326063466e-01,2.979861155906382009e-01
4.440000000000000568e+01,2.980889325969200421e-01,2.979864972006445734e-01
4.445000000000000284e+01,2.980965545702050079e-01,2.979869345715136508e-01
4.450000000000000000e+01,2.981036286678073188e-01,2.979874281939940417e-01
4.455000000000000426e+01,2.981100478293307598e-01,2.979879772285099482e-01
4.460000000000000142e+01,2.981157209223641025e-01,2.979885795611685317e-01
4.465000000000000568e+01,2.981205734438793775e-01,2.979892318868053724e-01
4.470000000000000284e+01,2.981245478383957592e-01,2.979899298164105370e-01
4.475000000000000000e+01,2.981276034619298465e-01,2.979906680058098112e-01
4.480000000000000426e+01,2.981297162287490643e-01,2.979914403020940683e-01
4.485000000000000142e+01,2.981308779837713030e-01,2.979922399040016434e-01
4.490000000000000568e+01,2.981310956470060169e-01,2.979930595322599629e-01
4.495000000000000284e+01,2.981303901777014875e-01,2.979938916057939258e-01
4.500000000000000000e+01,2.981287954049728350e-01,2.979947284196991508e-01
4.505000000000000426e+01,2.981263567688527960e-01,2.979955623209594728e-01
4.510000000000000142e+01,2.981231300112433535e-01,2.979963858780554364e-01
4.515000000000000568e+01,2.981191798505312129e-01,2.979971920408536756e-01
4.520000000000000284e+01,2.981145786670914011e-01,2.979979742874827031e-01
4.525000000000000000e+01,2.981094052199830258e-01,2.979987267552763330e-01
4.530000000000000426e+01,2.981037434082839943e-01,2.979994443532960613e-01
4.535000000000000142e+01,2.980976810841208802e-01,2.980001228544119085e-01
4.540000000000000568e+01,2.980913089188854115e-01,2.980007589654252165e-01
4.545000000000000284e+01,2.980847193196675127e-01,2.980013503742375280e-01
4.550000000000000000e+01,2.980780053897725268e-01,2.980018957736008112e-01
4.555000000000000426e+01,2.980712599254312645e-01,2.980023948615151963e-01
4.560000000000000142e+01,2.980645744404552544e-01,2.980028483188554844e-01
4.565000000000000568e+01,2.980580382115506355e-01,2.980032577653038417e-01
4.570000000000000284e+01,2.980517373391162184e-01,2.980036256951263951e-01
4.575000000000000000e+01,2.980457538213670543e-01,2.980039553947509412e-01
4.580000000000000426e+01,2.980401646432687679e-01,2.980042508444740723e-01
4.585000000000000142e+01,2.980350408857103117e-01,2.980045166069357765e-01
4.590000000000000568e+01,2.980304468642698823e-01,2.980047577052489238e-01
4.595000000000000284e+01,2.980264393105191978e-01,2.980049794938503527e-01
4.600000000000000000e+01,2.980230666117920646e-01,2.980051875252472948e-01
4.605000000000000426e+01,2.980203681274821159e-01,2.980053874158658522e-01
4.610000000000000142e+01,2.980183736010608153e-01,2.980055847141668268e-01
4.615000000000000568e+01,2.980171026870260254e-01,2.980057847740805177e-01
4.620000000000000284e+01,2.980165646108743904e-01,2.980059926366254164e-01
4.625000000000000000e+01,2.980167579779868237e-01,2.980062129223272072e-01
4.630000000000000426e+01,2.980176707441384298e-01,2.980064497367441168e-01
4.635000000000000142e+01,2.980192803563627146e-01,2.980067065910432800e-01
4.640000000000000568e+01,2.980215540683289754e-01,2.980069863391698881e-01
4.645000000000000284e+01,2.980244494294750912e-01,2.980072911327142915e-01
4.650000000000000000e+01,2.980279149421341534e-01,2.980076223941256486e-01
4.655000000000000426e+01,2.980318908760527519e-01,2.980079808084534210e-01
4.660000000000000142e+01,2.980363102252602814e-01,2.980083663333337185e-01
4.665000000000000568e+01,2.980410997884131441e-01,2.980087782264871921e-01
4.670000000000000284e+01,2.980461813506681268e-01,2.980092150895700676e-01
4.675000000000000000e+01,2.980514729429426524e-01,2.980096749268314471e-01
4.680000000000000426e+01,2.980568901531554515e-01,2.980101552166889989e-01
4.685000000000000142e+01,2.980623474637048020e-01,2.980106529940464433e-01
4.690000000000000568e+01,2.980677595899842713e-01,2.980111649409519226e-01
4.695000000000000284e+01,2.980730427960556206e-01,2.980116874830381346e-01
4.700000000000000000e+01,2.980781161655604028e-01,2.980122168890963485e-01
4.705000000000000426e+01,2.980829028083922805e-01,2.980127493711217102e-01
4.710000000000000142e+01,2.980873309863930065e-01,2.980132811822224226e-01
4.715000000000000568e+01,2.980913351441982218e-01,2.980138087099082345e-01
4.720000000000000284e+01,2.980948568341744709e-01,2.980143285624641258e-01
4.725000000000000000e+01,2.980978455270104077e-01,2.980148376463591098e-01
4.730000000000000426e+01,2.981002593018364233e-01,2.980153332329369964e-01
4.735000000000000142e+01,2.981020654116658397e-01,2.980158130129729743e-01
4.740000000000000568e+01,2.981032407214458946e-01,2.980162751380462938e-01
4.745000000000000284e+01,2.981037720170725547e-01,2.980167182480680244e-01
4.750000000000000000e+01,2.981036561844125909e-01,2.980171414846964906e-01
4.755000000000000426e+01,2.981029002577572085e-01,2.980175444907673388e-01
4.760000000000000142e+01,2.981015213373162664e-01,2.980179273962426656e-01
4.765000000000000568e+01,2.980995463754658181e-01,2.980182907915385759e-01
4.770000000000000284e+01,2.980970118316145778e-01,2.980186356894108379e-01
4.775000000000000000e+01,2.980939631958818836e-01,2.980189634768571905e-01
4.780000000000000426e+01,2.980904543823896802e-01,2.980192758587242308e-01
4.785000000000000142e+01,2.980865469939472656e-01,2.980195747948828355e-01
4.790000000000000568e+01,2.980823094613120894e-01,2.980198624329543633e-01
4.795000000000000284e+01,2.980778160620535799e-01,2.980201410386276728e-01
4.800000000000000000e+01,2.980731458263182754e-01,2.980204129256078249e-01
4.805000000000000426e+01,2.980683813394311432e-01,2.980206803871777166e-01
4.810000000000000142e+01,2.980636074541815339e-01,2.980209456312440941e-01
4.815000000000000568e+01,2.980589099287078714e-01,2.980212107205745253e-01
4.820000000000000284e+01,2.980543740089737770e-01,2.980214775197308485e-01
4.825000000000000000e+01,2.980500829777559257e-01,2.980217476499620877e-01
4.830000000000000426e+01,2.980461166946886675e-01,2.980220224530523154e-01
4.835000000000000142e+01,2.980425501540674982e-01,2.980223029648308430e-01
4.840000000000000568e+01,2.980394520886726628e-01,2.980225898987553523e-01
4.845000000000000284e+01,2.980368836487113371e-01,2.980228836396777159e-01
4.850000000000000000e+01,2.980348971850119710e-01,2.980231842476094850e-01
4.855000000000000426e+01,2.980335351647822595e-01,2.980234914710277461e-01
4.860000000000000142e+01,2.980328292465479478e-01,2.980238047690043635e-01
4.865000000000000568e+01,2.980327995383525996e-01,2.980241233412168622e-01
4.870000000000000284e+01,2.980334540599672843e-01,2.980244461647040821e-01
4.875000000000000000e+01,2.980347884258365276e-01,2.980247720360780783e-01
4.880000000000000426e+01,2.980367857608824944e-01,2.980250996177866707e-01
4.885000000000000142e+01,2.980394168562487955e-01,2.980254274869535980e-01
4.890000000000000568e+01,2.980426405667371270e-01,2.980257541852942560e-01
4.895000000000000284e+01,2.980464044462399764e-01,2.980260782686198207e-01
4.900000000000000000e+01,2.980506456120535219e-01,2.980263983544996220e-01
4.905000000000000426e+01,2.980552918237297511e-01,2.980267131667442282e-01
4.910000000000000142e+01,2.980602627572246366e-01,2.980270215754984853e-01
4.915000000000000568e+01,2.980654714506569269e-01,2.980273226318918556e-01
4.920000000000000284e+01,2.980708258941054400e-01,2.980276155963723084e-01
4.925000000000000000e+01,2.980762307326257909e-01,2.980278999600500245e-01
4.930000000000000426e+01,2.980815890491270159e-01,2.980281754585890064e-01
4.935000000000000142e+01,2.980868041919428335e-01,2.980284420784023447e-01
4.940000000000000568e+01,2.980917816108885066e-01,2.980287000551261056e-01
4.945000000000000284e+01,2.980964306653047791e-01,2.980289498645612989e-01
4.950000000000000000e+01,2.981006663680463853e-01,2.980291922064760013e-01
4.955000000000000426e+01,2.981044110305366424e-01,2.980294279818476721e-01
4.960000000000000142e+01,2.981075957758506645e-01,2.980296582642958381e-01
4.965000000000000568e+01,2.981101618892544880e-01,2.980298842665967674e-01
4.970000000000000284e+01,2.981120619786697956e-01,2.980301073032930459e-01
4.975000000000000000e+01,2.981132609210886408e-01,2.980303287504978971e-01
4.980000000000000426e+01,2.981137365749818580e-01,2.980305500040537625e-01
4.985000000000000142e+01,2.981134802431522068e-01,2.980307724372315281e-01
4.990000000000000568e+01,2.981124968752243420e-01,2.980309973591531714e-01
4.995000000000000284e+01,2.981108050039596447e-01,2.980312259750863557e-01
5.000000000000000000e+01,2.981084364147630894e-01,2.980314593496952158e-01
5.005000000000000426e+01,2.981054355530285416e-01,2.980316983742433146e-01
5.010000000000000142e+01,2.981018586792616998e-01,2.980319437386280690e-01
5.015000000000000568e+01,2.980977727871262362e-01,2.980321959089925477e-01
5.020000000000000284e+01,2.980932543045829441e-01,2.980324551115068332e-01
5.025000000000000000e+01,2.980883876030189228e-01,2.980327213227460526e-01
5.030000000000000426e+01,2.980832633435893109e-01,2.980329942669172616e-01
5.035000000000000142e+01,2.980779766937996511e-01,2.980332734200075717e-01
5.040000000000000568e+01,2.980726254505390860e-01,2.980335580207469359e-01
5.045000000000000284e+01,2.980673081082240161e-01,2.980338470881023771e-01
5.050000000000000000e+01,2.980621219123480992e-01,2.980341394448544068e-01
5.055000000000000426e+01,2.980571609394710997e-01,2.980344337466507287e-01
5.060000000000000142e+01,2.980525142444743203e-01,2.980347285157926018e-01
5.065000000000000568e+01,2.980482641147312317e-01,2.980350221788903853e-01
5.070000000000000284e+01,2.980444844686861439e-01,2.980353131074258144e-01
5.075000000000000000e+01,2.980412394332411785e-01,2.980355996601841140e-01
5.080000000000000426e+01,2.980385821303734306e-01,2.980358802264713725e-01
5.085000000000000142e+01,2.980365536986427366e-01,2.980361532690101734e-01
5.090000000000000568e+01,2.980351825698183132e-01,2.980364173654130311e-01
5.095000000000000284e+01,2.980344840149027341e-01,2.980366712471640422e-01
5.100000000000000000e+01,2.980344599675218142e-01,2.980369138351009473e-01
5.105000000000000426e+01,2.980350991261652149e-01,2.980371442704703444e-01
5.110000000000000142e+01,2.980363773302814323e-01,2.980373619407379882e-01
5.115000000000000568e+01,2.980382581989476365e-01,2.980375664994624474e-01
5.120000000000000284e+01,2.980406940149161188e-01,2.980377578796846727e-01
5.125000000000000000e+01,2.980436268314546888e-01,2.980379363004445614e-01
5.130000000000000426e+01,2.980469897746876318e-01,2.980381022662060286e-01
5.135000000000000142e+01,2.980507085102215292e-01,2.980382565591445099e-01
5.140000000000000568e+01,2.980547028397950715e-01,2.980384002244308994e-01
5.145000000000000284e+01,2.980588883915764598e-01,2.980385345488186233e-01
5.150000000000000000e+01,2.980631783665700363e-01,2.980386610330110764e-01
5.155000000000000426e+01,2.980674853033733473e-01,2.980387813584416956e-01
5.160000000000000142e+01,2.980717228242077965e-01,2.980388973492456572e-01
5.165000000000000568e+01,2.980758073266669417e-01,2.980390109303238666e-01
5.170000000000000284e+01,2.980796595878941746e-01,2.980391240825052135e-01
5.175000000000000000e+01,2.980832062508143032e-01,2.980392387958915035e-01
5.180000000000000426e+01,2.980863811654884121e-01,2.980393570225227107e-01
5.185000000000000142e+01,2.980891265625084663e-01,2.980394806295239007e-01
5.190000000000000568e+01,2.980913940394906425e-01,2.980396113538925640e-01
5.195000000000000284e+01,2.980931453460300973e-01,2.980397507600509033e-01
5.200000000000000000e+01,2.980943529568558237e-01,2.980399002012257270e-01
5.205000000000000426e+01,2.980950004272596709e-01,2.980400607856322215e-01
5.210000000000000142e+01,2.980950825290999417e-01,2.980402333483210264e-01
5.215000000000000568e+01,2.980946051697213051e-01,2.980404184294148662e-01
5.220000000000000284e+01,2.980935850999438808e-01,2.980406162593040587e-01
5.225000000000000000e+01,2.980920494208094684e-01,2.980408267512006937e-01
5.230000000000000426e+01,2.980900349020161877e-01,2.980410495012697503e-01
5.235000000000000142e+01,2.980875871278955702e-01,2.980412837963675177e-01
5.240000000000000568e+01,2.980847594893913932e-01,2.980415286292290022e-01
5.245000000000000284e+01,2.980816120427690619e-01,2.980417827207588743e-01
5.250000000000000000e+01,2.980782102577245740e-01,2.980420445489037617e-01
5.255000000000000426e+01,2.980746236791602666e-01,2.980423123834181620e-01
5.260000000000000142e+01,2.980709245281441544e-01,2.980425843256871987e-01
5.265000000000000568e+01,2.980671862684593498e-01,2.980428583526444908e-01
5.270000000000000284e+01,2.980634821656621969e-01,2.980431323637183771e-01
5.275000000000000000e+01,2.980598838656823291e-01,2.980434042296652430e-01
5.280000000000000426e+01,2.980564600196929925e-01,2.980436718421021758e-01
5.285000000000000142e+01,2.980532749812351279e-01,2.980439331625342470e-01
5.290000000000000568e+01,2.980503876003726682e-01,2.980441862696858180e-01
5.295000000000000284e+01,2.980478501379800749e-01,2.980444294039907294e-01
5.300000000000000000e+01,2.980457073211080221e-01,2.980446610081686765e-01
5.305000000000000426e+01,2.980439955577527389e-01,2.980448797629162705e-01
5.310000000000000142e+01,2.980427423262879127e-01,2.980450846168659629e-01
5.315000000000000568e+01,2.980419657513452836e-01,2.980452748101118932e-01
5.320000000000000284e+01,2.980416743741088892e-01,2.980454498907634253e-01
5.325000000000000000e+01,2.980418671208903691e-01,2.980456097241643287e-01
5.330000000000000426e+01,2.980425334695691597e-01,2.980457544945967485e-01
5.335000000000000142e+01,2.980436538091128518e-01,2.980458846994766819e-01
5.340000000000000568e+01,2.980451999830580623e-01,2.980460011362323636e-01
5.345000000000000284e+01,2.980471360036462403e-01,2.980461048822340420e-01
5.350000000000000000e+01,2.980494189193960142e-01,2.980461972683116079e-01
5.355000000000000426e+01,2.980519998153745020e-01,2.980462798465477459e-01
5.360000000000000142e+01,2.980548249224114765e-01,2.980463543531668424e-01
5.365000000000000568e+01,2.980578368090830432e-01,2.980464226674510719e-01
5.370000000000000284e+01,2.980609756285524381e-01,2.980464867676998475e-01
5.375000000000000000e+01,2.980641803913515187e-01,2.980465486853096646e-01
5.380000000000000426e+01,2.980673902349552651e-01,2.980466104580817843e-01
5.385000000000000142e+01,2.980705456615414528e-01,2.980466740838700890e-01
5.390000000000000568e+01,2.980735897166291726e-01,2.980467414756577949e-01
5.395000000000000284e+01,2.980764690832963804e-01,2.980468144191014690e-01
5.400000000000000000e+01,2.980791350693284270e-01,2.980468945335065234e-01
5.405000000000000426e+01,2.980815444678466264e-01,2.980469832371019923e-01
5.410000000000000142e+01,2.980836602756061215e-01,2.980470817173664355e-01
5.415000000000000568e+01,2.980854522571122489e-01,2.980471909070244174e-01
5.420000000000000284e+01,2.980868973468555061e-01,2.980473114661896794e-01
5.425000000000000000e+01,2.980879798861763574e-01,2.980474437709774160e-01
5.430000000000000426e+01,2.980886916954155197e-01,2.980475879087510771e-01
5.435000000000000142e+01,2.980890319859593740e-01,2.980477436800118562e-01
5.440000000000000568e+01,2.980890071204482794e-01,2.980479106067821515e-01
5.445000000000000284e+01,2.980886302326818948e-01,2.980480879471889000e-01
5.450000000000000000e+01,2.980879207215562099e-01,2.980482747158121892e-01
5.455000000000000426e+01,2.980869036356461610e-01,2.980484697092413149e-01
5.460000000000000142e+01,2.980856089667713871e-01,2.980486715361705952e-01
5.465000000000000568e+01,2.980840708720378096e-01,2.980488786512757171e-01
5.470000000000000284e+01,2.980823268444377505e-01,2.980490893920400008e-01
5.475000000000000000e+01,2.980804168521444808e-01,2.980493020176476215e-01
5.480000000000000426e+01,2.980783824661885073e-01,2.980495147490311858e-01
5.485000000000000142e+01,2.980762659953073990e-01,2.980497258091517332e-01
5.490000000000000568e+01,2.980741096454782024e-01,2.980499334626012242e-01
5.495000000000000284e+01,2.980719547200404440e-01,2.980501360536491617e-01
5.500000000000000000e+01,2.980698408744666406e-01,2.980503320419064517e-01
5.505000000000000426e+01,2.980678054378089192e-01,2.980505200348477213e-01
5.510000000000000142e+01,2.980658828107087266e-01,2.980506988165166349e-01
5.515000000000000568e+01,2.980641039476699117e-01,2.980508673718360035e-01
5.520000000000000284e+01,2.980624959291119369e-01,2.980510249060525085e-01
5.525000000000000000e+01,2.980610816265957808e-01,2.980511708589612674e-01
5.530000000000000426e+01,2.980598794625873293e-01,2.980513049136787607e-01
5.535000000000000142e+01,2.980589032642214087e-01,2.980514269998553734e-01
5.540000000000000568e+01,2.980581622087847271e-01,2.980515372913468131e-01
5.545000000000000284e+01,2.980576608570615904e-01,2.980516361984827944e-01
5.550000000000000000e+01,2.980573992692922558e-01,2.980517243551930040e-01
5.555000000000000426e+01,2.980573731972933627e-01,2.980518026013572186e-01
5.560000000000000142e+01,2.980575743452791859e-01,2.980518719608498124e-01
5.565000000000000568e+01,2.980579906911047239e-01,2.980519336158359289e-01
5.570000000000000284e+01,2.980586068590257987e-01,2.980519888779532001e-01
5.575000000000000000e+01,2.980594045346300902e-01,2.980520391570736782e-01
5.580000000000000426e+01,2.980603629123377285e-01,2.980520859283835589e-01
5.585000000000000142e+01,2.980614591657878565e-01,2.980521306985479124e-01
5.590000000000000568e+01,2.980626689315214461e-01,2.980521749717360280e-01
5.595000000000000284e+01,2.980639667966228923e-01,2.980522202162770307e-01
5.600000000000000000e+01,2.980653267813933027e-01,2.980522678326897323e-01
5.605000000000000426e+01,2.980667228086824050e-01,2.980523191237905989e-01
5.610000000000000142e+01,2.980681291521874443e-01,2.980523752675262039e-01
5.615000000000000568e+01,2.980695208568279742e-01,2.980524372931073751e-01
5.620000000000000284e+01,2.980708741252005023e-01,2.980525060609372501e-01
5.625000000000000000e+01,2.980721666650888446e-01,2.980525822467327002e-01
5.630000000000000426e+01,2.980733779940309969e-01,2.980526663301374390e-01
5.635000000000000142e+01,2.980744896979987679e-01,2.980527585880153318e-01
5.640000000000000568e+01,2.980754856423035171e-01,2.980528590925031751e-01
5.645000000000000284e+01,2.980763521338776201e-01,2.980529677137892519e-01
5.650000000000000000e+01,2.980770780350720517e-01,2.980530841274740550e-01
5.655000000000000426e+01,2.980776548300279050e-01,2.980532078262652096e-01
5.660000000000000142e+01,2.980780766455128905e-01,2.980533381356582079e-01
5.665000000000000568e+01,2.980783402288356143e-01,2.980534742331678033e-01
5.670000000000000284e+01,2.980784448860561153e-01,2.980536151705957537e-01
5.675000000000000000e+01,2.980783923841893168e-01,2.980537598987565429e-01
5.680000000000000426e+01,2.980781868214469887e-01,2.980539072940341372e-01
5.685000000000000142e+01,2.980778344697845306e-01,2.980540561861071969e-01
5.690000000000000568e+01,2.980773435941196925e-01,2.980542053861645058e-01
5.695000000000000284e+01,2.980767242525788618e-01,2.980543537149312194e-01
5.700000000000000000e+01,2.980759880820211261e-01,2.980545000298424618e-01
5.705000000000000426e+01,2.980751480729022518e-01,2.980546432507334420e-01
5.710000000000000142e+01,2.980742183372916410e-01,2.980547823834628351e-01
5.715000000000000568e+01,2.980732138735618930e-01,2.980549165409459578e-01
5.720000000000000284e+01,2.980721503309506359e-01,2.980550449611489849e-01
5.725000000000000000e+01,2.980710437768642751e-01,2.980551670216770588e-01
5.730000000000000426e+01,2.980699104694666812e-01,2.980552822506801758e-01
5.735000000000000142e+01,2.980687666377865863e-01,2.980553903338979960e-01
5.740000000000000568e+01,2.980676282712870218e-01,2.980554911177609734e-01
5.745000000000000284e+01,2.980665109205843377e-01,2.980555846085670701e-01
5.750000000000000000e+01,2.980654295107724172e-01,2.980556709678484628e-01
5.755000000000000426e+01,2.980643981686088018e-01,2.980557505041335764e-01
5.760000000000000142e+01,2.980634300646443635e-01,2.980558236613974343e-01
5.765000000000000568e+01,2.980625372712228383e-01,2.980558910045656984e-01
5.770000000000000284e+01,2.980617306371367015e-01,2.980559532025049418e-01
5.775000000000000000e+01,2.980610196795917544e-01,2.980560110089827131e-01
5.780000000000000426e+01,2.980604124940005040e-01,2.980560652421202494e-01
5.785000000000000142e+01,2.980599156819893625e-01,2.980561167628857366e-01
5.790000000000000568e+01,2.980595342978596962e-01,2.980561664531851673e-01
5.795000000000000284e+01,2.980592718135920416e-01,2.980562151941046900e-01
5.800000000000000000e+01,2.980591301023212680e-01,2.980562638448394086e-01
5.805000000000000426e+01,2.980591094400428243e-01,2.980563132228116752e-01
5.810000000000000142e+01,2.980592085251427270e-01,2.980563640854392293e-01
5.815000000000000568e+01,2.980594245151764188e-01,2.980564171139581942e-01
5.820000000000000284e+01,2.980597530801669670e-01,2.980564728996437651e-01
5.825000000000000000e+01,2.980601884715520233e-01,2.980565319326997642e-01
5.830000000000000426e+01,2.980607236057891685e-01,2.980565945940139572e-01
5.835000000000000142e+01,2.980613501615373973e-01,2.980566611498972618e-01
5.840000000000000568e+01,2.980620586892660517e-01,2.980567317498449831e-01
5.845000000000000284e+01,2.980628387321077599e-01,2.980568064272813289e-01
5.850000000000000000e+01,2.980636789567604472e-01,2.980568851031726307e-01
5.855000000000000426e+01,2.980645672932590307e-01,2.980569675923255279e-01
5.860000000000000142e+01,2.980654910824634962e-01,2.980570536121231462e-01
5.865000000000000568e+01,2.980664372301460308e-01,2.980571427933975115e-01
5.870000000000000284e+01,2.980673923665930203e-01,2.980572346930909777e-01
5.875000000000000000e+01,2.980683430106548792e-01,2.980573288083253058e-01
5.880000000000000426e+01,2.980692757371740109e-01,2.980574245914705545e-01
5.885000000000000142e+01,2.980701773466844506e-01,2.980575214657963379e-01
5.890000000000000568e+01,2.980710350362016370e-01,2.980576188412834560e-01
5.895000000000000284e+01,2.980718365698046823e-01,2.980577161301847244e-01
5.900000000000000000e+01,2.980725704475550852e-01,2.980578127619429307e-01
5.905000000000000426e+01,2.980732260710983184e-01,2.980579081971037603e-01
5.910000000000000142e+01,2.980737939040684070e-01,2.980580019398977321e-01
5.915000000000000568e+01,2.980742656251705869e-01,2.980580935492124772e-01
5.920000000000000284e+01,2.980746342715692720e-01,2.980581826477253782e-01
5.925000000000000000e+01,2.980748943699761955e-01,2.980582689290228737e-01
5.930000000000000426e+01,2.980750420526369626e-01,2.980583521625911891e-01
5.935000000000000142e+01,2.980750751552740385e-01,2.980584321966210370e-01
5.940000000000000568e+01,2.980749932939812941e-01,2.980585089586299530e-01
5.945000000000000284e+01,2.980747979180964902e-01,2.980585824539598860e-01
5.950000000000000000e+01,2.980744923362217969e-01,2.980586527622646753e-01
5.955000000000000426e+01,2.980740817128274545e-01,2.980587200321481167e-01
5.960000000000000142e+01,2.980735730332668143e-01,2.980587844741588999e-01
5.965000000000000568e+01,2.980729750355533003e-01,2.980588463523836662e-01
5.970000000000000284e+01,2.980722981078927636e-01,2.980589059749098046e-01
5.975000000000000000e+01,2.980715541517182654e-01,2.980589636834499734e-01
5.980000000000000426e+01,2.980707564108181495e-01,2.980590198424342696e-01
5.985000000000000142e+01,2.980699192680544285e-01,2.980590748278794111e-01
5.990000000000000568e+01,2.980690580121159172e-01,2.980591290163418505e-01
5.995000000000000284e+01,2.980681885776954032e-01,2.980591827742496425e-01
6.000000000000000000e+01,2.980673272633949655e-01,2.980592364478895639e-01
6.005000000000000426e+01,2.980664904325110998e-01,2.980592903543002326e-01
6.010000000000000142e+01,2.980656942025908251e-01,2.980593447732904910e-01
6.015000000000000568e+01,2.980649541302586303e-01,2.980593999407676886e-01
6.020000000000000284e+01,2.980642848982546500e-01,2.980594560435189666e-01
6.025000000000000000e+01,2.980637000118799840e-01,2.980595132155470228e-01
6.030000000000000426e+01,2.980632115120965264e-01,2.980595715360184195e-01
6.035000000000000142e+01,2.980628297123670833e-01,2.980596310288368689e-01
6.040000000000000568e+01,2.980625629659490738e-01,2.980596916638117433e-01
6.045000000000000284e+01,2.980624174697729667e-01,2.980597533593493664e-01
6.050000000000000000e+01,2.980623971102658309e-01,2.980598159865562313e-01
6.055000000000000426e+01,2.980625033555377446e-01,2.980598793746083164e-01
6.060000000000000142e+01,2.980627351972646166e-01,2.980599433172092527e-01
6.065000000000000568e+01,2.980630891444079889e-01,2.980600075799361703e-01
6.070000000000000284e+01,2.980635592696484482e-01,2.980600719082507899e-01
6.075000000000000000e+01,2.980641373081079348e-01,2.980601360359407259e-01
6.080000000000000426e+01,2.980648128066468172e-01,2.980601996937483622e-01
6.085000000000000142e+01,2.980655733207721592e-01,2.980602626179438830e-01
6.090000000000000568e+01,2.980664046550273727e-01,2.980603245586039285e-01
6.095000000000000284e+01,2.980672911416827331e-01,2.980603852873696114e-01
6.100000000000000000e+01,2.980682159516334084e-01,2.980604446044739508e-01
6.105000000000000426e+01,2.980691614306695270e-01,2.980605023448511526e-01
6.110000000000000142e+01,2.980701094537168139e-01,2.980605583831681393e-01
6.115000000000000568e+01,2.980710417892770692e-01,2.980606126376474374e-01
6.120000000000000284e+01,2.980719404661215099e-01,2.980606650725860507e-01
6.125000000000000000e+01,2.980727881343119279e-01,2.980607156995108697e-01
6.130000000000000426e+01,2.980735684128320573e-01,2.980607645769463021e-01
6.135000000000000142e+01,2.980742662164951318e-01,2.980608118088106107e-01
6.140000000000000568e+01,2.980748680553388374e-01,2.980608575414917527e-01
6.145000000000000284e+01,2.980753623004022135e-01,2.980609019596905385e-01
6.150000000000000000e+01,2.980757394105835179e-01,2.980609452811504578e-01
6.155000000000000426e+01,2.980759921161775239e-01,2.980609877504253324e-01
6.160000000000000142e+01,2.980761155556618247e-01,2.980610296318595975e-01
6.165000000000000568e+01,2.980761073633236280e-01,2.980610712019780006e-01
6.170000000000000284e+01,2.980759677063621327e-01,2.980611127414974915e-01
6.175000000000000000e+01,2.980756992711524056e-01,2.980611545271840135e-01
6.180000000000000426e+01,2.980753071993867964e-01,2.980611968237799614e-01
6.185000000000000142e+01,2.980747989758061878e-01,2.980612398762291781e-01
6.190000000000000568e+01,2.980741842701739031e-01,2.980612839024145977e-01
6.195000000000000284e+01,2.980734747370194504e-01,2.980613290866139797e-01
6.200000000000000000e+01,2.980726837774687610e-01,2.980613755738559800e-01
6.205000000000000426e+01,2.980718262681749664e-01,2.980614234653386485e-01
6.210000000000000142e+01,2.980709182629564524e-01,2.980614728150404180e-01
6.215000000000000568e+01,2.980699766732299305e-01,2.980615236276232261e-01
6.220000000000000284e+01,2.980690189336884233e-01,2.980615758576924401e-01
6.225000000000000000e+01,2.980680626599120919e-01,2.980616294104407316e-01
6.230000000000000426e+01,2.980671253047121882e-01,2.980616841436645736e-01
6.235000000000000142e+01,2.980662238199905945e-01,2.980617398711076227e-01
6.240000000000000568e+01,2.980653743307527526e-01,2.980617963670436077e-01
6.245000000000000284e+01,2.980645918276397244e-01,2.980618533719833207e-01
6.250000000000000000e+01,2.980638898839522710e-01,2.980619105993528306e-01
6.255000000000000426e+01,2.980632804026319138e-01,2.980619677429691139e-01
6.260000000000000142e+01,2.980627733980460436e-01,2.980620244851115985e-01
6.265000000000000568e+01,2.980623768167156018e-01,2.980620805049750688e-01
6.270000000000000284e+01,2.980620964003268814e-01,2.980621354872761697e-01
6.275000000000000000e+01,2.980619355935071879e-01,2.980621891307818627e-01
6.280000000000000426e+01,2.980618954979314394e-01,2.980622411565290175e-01
6.285000000000000142e+01,2.980619748733789320e-01,2.980622913155128728e-01
6.290000000000000568e+01,2.980621701854015426e-01,2.980623393956353118e-01
6.295000000000000284e+01,2.980624756983127899e-01,2.980623852277239361e-01
6.300000000000000000e+01,2.980628836112835245e-01,2.980624286904571818e-01
6.305000000000000426e+01,2.980633842344536655e-01,2.980624697140608070e-01
6.310000000000000142e+01,2.980639662011637658e-01,2.980625082826729999e-01
6.315000000000000568e+01,2.980646167116863809e-01,2.980625444353118270e-01
6.320000000000000284e+01,2.980653218032175977e-01,2.980625782654154343e-01
6.325000000000000000e+01,2.980660666403848191e-01,2.980626099189641609e-01
6.330000000000000426e+01,2.980668358201473134e-01,2.980626395912308602e-01
6.335000000000000142e+01,2.980676136847221769e-01,2.980626675222426414e-01
6.340000000000000568e+01,2.980683846360613898e-01,2.980626939910710482e-01
6.345000000000000284e+01,2.980691334454395047e-01,2.980627193090977234e-01
6.350000000000000000e+01,2.980698455518813184e-01,2.980627438124311968e-01
6.355000000000000426e+01,2.980705073434619656e-01,2.980627678536695857e-01
6.360000000000000142e+01,2.980711064159351498e-01,2.980627917932231474e-01
6.365000000000000568e+01,2.980716318036853441e-01,2.980628159904190055e-01
6.370000000000000284e+01,2.980720741786334060e-01,2.980628407946175895e-01
6.375000000000000000e+01,2.980724260134443027e-01,2.980628665365666619e-01
6.380000000000000426e+01,2.980726817061720157e-01,2.980628935202138674e-01
6.385000000000000142e+01,2.980728376643086985e-01,2.980629220151837511e-01
6.390000000000000568e+01,2.980728923470701286e-01,2.980629522501089812e-01
6.395000000000000284e+01,2.980728462656231925e-01,2.980629844069810352e-01
6.400000000000000000e+01,2.980727019418316082e-01,2.980630186166598472e-01
6.404999999999999716e+01,2.980724638269378057e-01,2.980630549556507192e-01
6.410000000000000853e+01,2.980721381824049665e-01,2.980630934442239921e-01
6.415000000000000568e+01,2.980717329258869008e-01,2.980631340459200529e-01
6.420000000000000284e+01,2.980712574459724040e-01,2.980631766684448958e-01
6.425000000000000000e+01,2.980707223899422553e-01,2.980632211659278163e-01
6.429999999999999716e+01,2.980701394292763484e-01,2.980632673424795098e-01
6.435000000000000853e+01,2.980695210080465118e-01,2.980633149569556495e-01
6.440000000000000568e+01,2.980688800796151838e-01,2.980633637288028215e-01
6.445000000000000284e+01,2.980682298372350214e-01,2.980634133448372136e-01
6.450000000000000000e+01,2.980675834441977590e-01,2.980634634667858607e-01
6.454999999999999716e+01,2.980669537691188475e-01,2.980635137394012646e-01
6.460000000000000853e+01,2.980663531317658821e-01,2.980635637989492714e-01
6.465000000000000568e+01,2.980657930645467801e-01,2.980636132818620387e-01
6.470000000000000284e+01,2.980652840943781023e-01,2.980636618333454280e-01
6.475000000000000000e+01,2.980648355491589130e-01,2.980637091157340435e-01
6.479999999999999716e+01,2.980644553924946538e-01,2.980637548163939110e-01
6.485000000000000853e+01,2.980641500896598073e-01,2.980637986549870000e-01
6.490000000000000568e+01,2.980639245070734189e-01,2.980638403899269484e-01
6.495000000000000284e+01,2.980637818468019895e-01,2.980638798238786080e-01
6.500000000000000000e+01,2.980637236168188764e-01,2.980639168081760659e-01
6.504999999999999716e+01,2.980637496369559214e-01,2.980639512460629414e-01
6.510000000000000853e+01,2.980638580796969861e-01,2.980639830946859581e-01
6.515000000000000568e+01,2.980640455442113423e-01,2.980640123658049867e-01
6.520000000000000284e+01,2.980643071613123252e-01,2.980640391252117882e-01
6.525000000000000000e+01,2.980646367263848351e-01,2.980640634908824915e-01
6.529999999999999716e+01,2.980650268567587857e-01,2.980640856299169861e-01
6.535000000000000853e+01,2.980654691695312497e-01,2.980641057543477190e-01
6.540000000000000568e+01,2.980659544754724055e-01,2.980641241159266430e-01
6.545000000000000284e+01,2.980664729843909844e-01,2.980641410000208769e-01
6.550000000000000000e+01,2.980670145171944174e-01,2.980641567187695129e-01
6.554999999999999716e+01,2.980675687198556800e-01,2.980641716036682709e-01
6.560000000000000853e+01,2.980681252745922549e-01,2.980641859977621877e-01
6.565000000000000568e+01,2.980686741037688603e-01,2.980642002476327490e-01
6.570000000000000284e+01,2.980692055623443415e-01,2.980642146953700888e-01
6.575000000000000000e+01,2.980697106150844711e-01,2.980642296707192718e-01
6.579999999999999716e+01,2.980701809952444048e-01,2.980642454835830124e-01
6.585000000000000853e+01,2.980706093419683289e-01,2.980642624170542487e-01
6.590000000000000568e+01,2.980709893142467481e-01,2.980642807211368872e-01
6.595000000000000284e+01,2.980713156798915353e-01,2.980643006072961065e-01
6.600000000000000000e+01,2.980715843786226893e-01,2.980643222439582352e-01
6.604999999999999716e+01,2.980717925589861372e-01,2.980643457530569584e-01
6.610000000000000853e+01,2.980719385894251561e-01,2.980643712076963547e-01
6.615000000000000568e+01,2.980720220443949797e-01,2.980643986309757798e-01
6.620000000000000284e+01,2.980720436669230811e-01,2.980644279959919762e-01
6.625000000000000000e+01,2.980720053094720323e-01,2.980644592270070281e-01
6.629999999999999716e+01,2.980719098553442081e-01,2.980644922017433029e-01
6.635000000000000853e+01,2.980717611231740727e-01,2.980645267547397670e-01
6.640000000000000568e+01,2.980715637572832755e-01,2.980645626816797455e-01
6.645000000000000284e+01,2.980713231068220503e-01,2.980645997445796058e-01
6.650000000000000000e+01,2.980710450966927993e-01,2.980646376777055240e-01
6.654999999999999716e+01,2.980707360932506877e-01,2.980646761940734524e-01
6.660000000000000853e+01,2.980704027677079093e-01,2.980647149923718042e-01
6.665000000000000568e+01,2.980700519600408271e-01,2.980647537641401001e-01
6.670000000000000284e+01,2.980696905460182844e-01,2.980647922010318251e-01
6.675000000000000000e+01,2.980693253097492779e-01,2.980648300019889119e-01
6.679999999999999716e+01,2.980689628238903932e-01,2.980648668801613166e-01
6.685000000000000853e+01,2.980686093393746794e-01,2.980649025694094290e-01
6.690000000000000568e+01,2.980682706862265441e-01,2.980649368302432101e-01
6.695000000000000284e+01,2.980679521867225512e-01,2.980649694550624451e-01
6.700000000000000000e+01,2.980676585818530233e-01,2.980650002725845904e-01
6.704999999999999716e+01,2.980673939717373711e-01,2.980650291513641803e-01
6.710000000000000853e+01,2.980671617703566367e-01,2.980650560023322959e-01
6.715000000000000568e+01,2.980669646746881840e-01,2.980650807803084112e-01
6.720000000000000284e+01,2.980668046480703937e-01,2.980651034844616909e-01
6.725000000000000000e+01,2.980666829173829746e-01,2.980651241577244037e-01
6.729999999999999716e+01,2.980665999834133939e-01,2.980651428851849860e-01
6.735000000000000853e+01,2.980665556435833086e-01,2.980651597915126572e-01
6.740000000000000568e+01,2.980665490260376305e-01,2.980651750374875841e-01
6.745000000000000284e+01,2.980665786339544709e-01,2.980651888157319074e-01
6.750000000000000000e+01,2.980666423988096447e-01,2.980652013457536498e-01
6.754999999999999716e+01,2.980667377412358765e-01,2.980652128684318503e-01
6.760000000000000853e+01,2.980668616380446334e-01,2.980652236400826993e-01
6.765000000000000568e+01,2.980670106939348196e-01,2.980652339262536143e-01
6.770000000000000284e+01,2.980671812163926959e-01,2.980652439953986876e-01
6.775000000000000000e+01,2.980673692922968798e-01,2.980652541125879407e-01
6.779999999999999716e+01,2.980675708647722577e-01,2.980652645334005979e-01
6.785000000000000853e+01,2.980677818088976472e-01,2.980652754981465424e-01
6.790000000000000568e+01,2.980679980049520950e-01,2.980652872265484032e-01
6.795000000000000284e+01,2.980682154079906110e-01,2.980652999130055658e-01
6.800000000000000000e+01,2.980684301126654279e-01,2.980653137225435789e-01
6.804999999999999716e+01,2.980686384123519828e-01,2.980653287875358326e-01
6.810000000000000853e+01,2.980688368517968034e-01,2.980653452052626218e-01
6.815000000000000568e+01,2.980690222726751770e-01,2.980653630363520046e-01
6.820000000000000284e+01,2.980691918516222838e-01,2.980653823041250483e-01
6.825000000000000000e+01,2.980693431304801688e-01,2.980654029948440198e-01
6.829999999999999716e+01,2.980694740386820585e-01,2.980654250588415377e-01
6.835000000000000853e+01,2.980695829078650605e-01,2.980654484124867776e-01
6.840000000000000568e+01,2.980696684789618245e-01,2.980654729409244474e-01
6.845000000000000284e+01,2.980697299021676239e-01,2.980654985015059322e-01
6.850000000000000000e+01,2.980697667303026099e-01,2.980655249278142960e-01
6.854999999999999716e+01,2.980697789061947933e-01,2.980655520341745079e-01
6.860000000000000853e+01,2.980697667447871901e-01,2.980655796205278207e-01
6.865000000000000568e+01,2.980697309107267490e-01,2.980656074775449582e-01
6.870000000000000284e+01,2.980696723922209856e-01,2.980656353918476054e-01
6.875000000000000000e+01,2.980695924719514167e-01,2.980656631512081378e-01
6.879999999999999716e+01,2.980694926958110669e-01,2.980656905496018583e-01
6.885000000000000853e+01,2.980693748401919696e-01,2.980657173919902814e-01
6.890000000000000568e+01,2.980692408784885727e-01,2.980657434987256105e-01
6.895000000000000284e+01,2.980690929474071327e-01,2.980657687094756536e-01
6.900000000000000000e+01,2.980689333135878027e-01,2.980657928865860229e-01
6.904999999999999716e+01,2.980687643409536958e-01,2.980658159178083966e-01
6.910000000000000853e+01,2.980685884591099954e-01,2.980658377183446062e-01
6.915000000000000568e+01,2.980684081330256530e-01,2.980658582321721872e-01
6.920000000000000284e+01,2.980682258341469382e-01,2.980658774326362392e-01
6.925000000000000000e+01,2.980680440130191178e-01,2.980658953223119800e-01
6.929999999999999716e+01,2.980678650734307489e-01,2.980659119321591999e-01
6.935000000000000853e+01,2.980676913480480583e-01,2.980659273200072512e-01
6.940000000000000568e+01,2.980675250754767913e-01,2.980659415684256963e-01
6.945000000000000284e+01,2.980673683786724815e-01,2.980659547820482813e-01
6.950000000000000000e+01,2.980672232446193726e-01,2.980659670844308384e-01
6.954999999999999716e+01,2.980670915052136549e-01,2.980659786145329337e-01
6.960000000000000853e+01,2.980669748193115476e-01,2.980659895229196277e-01
6.965000000000000568e+01,2.980668746559394511e-01,2.980659999677847671e-01
6.970000000000000284e+01,2.980667922787060831e-01,2.980660101108986160e-01
6.975000000000000000e+01,2.980667287315045821e-01,2.980660201135819087e-01
6.979999999999999716e+01,2.980666848256393053e-01,2.980660301328051376e-01
6.985000000000000853e+01,2.980666611285605061e-01,2.980660403175050543e-01
6.990000000000000568e+01,2.980666579544279382e-01,2.980660508052049296e-01
6.995000000000000284e+01,2.980666753567610683e-01,2.980660617190120099e-01
7.000000000000000000e+01,2.980667131234541745e-01,2.980660731650567885e-01
7.004999999999999716e+01,2.980667707744477646e-01,2.980660852304252151e-01
7.010000000000000853e+01,2.980668475623456937e-01,2.980660979816205924e-01
7.015000000000000568e+01,2.980669424762512620e-01,2.980661114635790310e-01
7.020000000000000284e+01,2.980670542490673203e-01,2.980661256992467312e-01
7.025000000000000000e+01,2.980671813684602212e-01,2.980661406897146537e-01
7.029999999999999716e+01,2.980673220916325583e-01,2.980661564148907039e-01
7.035000000000000853e+01,2.980674744639800755e-01,2.980661728346783446e-01
7.040000000000000568e+01,2.980676363416308594e-01,2.980661898906181162e-01
7.045000000000000284e+01,2.980678054177771097e-01,2.980662075079375528e-01
7.050000000000000000e+01,2.980679792526197969e-01,2.980662255979483755e-01
7.054999999999999716e+01,2.980681553066480416e-01,2.980662440607198538e-01
7.060000000000000853e+01,2.980683309768821787e-01,2.980662627879553384e-01
7.065000000000000568e+01,2.980685036356131579e-01,2.980662816659934156e-01
7.070000000000000284e+01,2.980686706710837242e-01,2.980663005788552478e-01
7.075000000000000000e+01,2.980688295294744994e-01,2.980663194112601055e-01
7.079999999999999716e+01,2.980689777574881960e-01,2.980663380515345406e-01
7.085000000000000853e+01,2.980691130447665205e-01,2.980663563943439232e-01
7.090000000000000568e+01,2.980692332653311349e-01,2.980663743431822832e-01
7.095000000000000284e+01,2.980693365172135123e-01,2.980663918125641687e-01
7.100000000000000000e+01,2.980694211594321352e-01,2.980664087298701692e-01
7.104999999999999716e+01,2.980694858454851492e-01,2.980664250368081358e-01
7.110000000000000853e+01,2.980695295525606081e-01,2.980664406904637298e-01
7.115000000000000568e+01,2.980695516057180749e-01,2.980664556639224250e-01
7.120000000000000284e+01,2.980695516963701719e-01,2.980664699464597445e-01
7.125000000000000000e+01,2.980695298944832095e-01,2.980664835433043947e-01
7.129999999999999716e+01,2.980694866540301025e-01,2.980664964749920598e-01
7.135000000000000853e+01,2.980694228113529576e-01,2.980665087763366139e-01
7.140000000000000568e+01,2.980693395762361586e-01,2.980665204950552205e-01
7.145000000000000284e+01,2.980692385156420432e-01,2.980665316900909523e-01
7.150000000000000000e+01,2.980691215302201380e-01,2.980665424296855548e-01
7.154999999999999716e+01,2.980689908238641772e-01,2.980665527892577549e-01
7.160000000000000853e+01,2.980688488667539437e-01,2.980665628491486197e-01
7.165000000000000568e+01,2.980686983524763467e-01,2.980665726922962500e-01
7.170000000000000284e+01,2.980685421499681409e-01,2.980665824019033683e-01
7.175000000000000000e+01,2.980683832511606401e-01,2.980665920591600848e-01
7.179999999999999716e+01,2.980682247153211839e-01,2.980666017410817936e-01
7.185000000000000853e+01,2.980680696111884798e-01,2.980666115185168774e-01
7.190000000000000568e+01,2.980679209580680000e-01,2.980666214543748471e-01
7.195000000000000284e+01,2.980677816671040703e-01,2.980666316021176598e-01
7.200000000000000000e+01,2.980676544839633846e-01,2.980666420045491316e-01
7.204999999999999716e+01,2.980675419341529131e-01,2.980666526929292015e-01
7.210000000000000853e+01,2.980674462721581430e-01,2.980666636864308661e-01
7.215000000000000568e+01,2.980673694355161496e-01,2.980666749919464453e-01
7.220000000000000284e+01,2.980673130048436259e-01,2.980666866042425145e-01
7.225000000000000000e+01,2.980672781707179309e-01,2.980666985064515107e-01
7.229999999999999716e+01,2.980672657081651633e-01,2.980667106708802527e-01
7.235000000000000853e+01,2.980672759593482879e-01,2.980667230601065643e-01
7.240000000000000568e+01,2.980673088248704250e-01,2.980667356283286940e-01
7.245000000000000284e+01,2.980673637639215667e-01,2.980667483229244574e-01
7.250000000000000000e+01,2.980674398033051342e-01,2.980667610861737482e-01
7.254999999999999716e+01,2.980675355551880013e-01,2.980667738570930148e-01
7.260000000000000853e+01,2.980676492432283720e-01,2.980667865733283017e-01
7.265000000000000568e+01,2.980677787365562659e-01,2.980667991730533428e-01
7.270000000000000284e+01,2.980679215909138868e-01,2.980668115968186371e-01
7.275000000000000000e+01,2.980680750961128833e-01,2.980668237893009387e-01
7.279999999999999716e+01,2.980682363288348902e-01,2.980668357009053082e-01
7.285000000000000853e+01,2.980684022096927732e-01,2.980668472891764842e-01
7.290000000000000568e+01,2.980685695633873422e-01,2.980668585199832687e-01
7.295000000000000284e+01,2.980687351807349561e-01,2.980668693684448423e-01
7.300000000000000000e+01,2.980688958813115796e-01,2.980668798195772462e-01
7.304999999999999716e+01,2.980690485754522445e-01,2.980668898686451573e-01
7.310000000000000853e+01,2.980691903243674612e-01,2.980668995212125139e-01
7.315000000000000568e+01,2.980693183971821481e-01,2.980669087928947136e-01
7.320000000000000284e+01,2.980694303237750309e-01,2.980669177088233202e-01
7.325000000000000000e+01,2.980695239423835630e-01,2.980669263028403182e-01
7.329999999999999716e+01,2.980695974410533799e-01,2.980669346164492306e-01
7.335000000000000853e+01,2.980696493921348167e-01,2.980669426975545711e-01
7.340000000000000568e+01,2.980696787791726754e-01,2.980669505990269919e-01
7.345000000000000284e+01,2.980696850156853706e-01,2.980669583771370368e-01
7.350000000000000000e+01,2.980696679554912243e-01,2.980669660899020745e-01
7.354999999999999716e+01,2.980696278944050537e-01,2.980669737953943188e-01
7.360000000000000853e+01,2.980695655632963348e-01,2.980669815500568420e-01
7.365000000000000568e+01,2.980694821126672056e-01,2.980669894070759329e-01
7.370000000000000284e+01,2.980693790890737160e-01,2.980669974148537626e-01
7.375000000000000000e+01,2.980692584038706072e-01,2.980670056156241587e-01
7.379999999999999716e+01,2.980691222949086727e-01,2.980670140442483462e-01
7.385000000000000853e+01,2.980689732819519211e-01,2.980670227272237960e-01
7.390000000000000568e+01,2.980688141167028293e-01,2.980670316819314380e-01
7.395000000000000284e+01,2.980686477284323344e-01,2.980670409161417234e-01
7.400000000000000000e+01,2.980684771662979737e-01,2.980670504277903587e-01
7.404999999999999716e+01,2.980683055395003667e-01,2.980670602050300988e-01
7.410000000000000853e+01,2.980681359564749666e-01,2.980670702265541538e-01
7.415000000000000568e+01,2.980679714643366118e-01,2.980670804621818326e-01
7.420000000000000284e+01,2.980678149897918461e-01,2.980670908736892666e-01
7.425000000000000000e+01,2.980676692827081142e-01,2.980671014158605137e-01
7.429999999999999716e+01,2.980675368634755351e-01,2.980671120377302308e-01
7.435000000000000853e+01,2.980674199752232911e-01,2.980671226839834431e-01
7.440000000000000568e+01,2.980673205418522542e-01,2.980671332964724418e-01
7.445000000000000284e+01,2.980672401327268961e-01,2.980671438158113973e-01
7.450000000000000000e+01,2.980671799347310302e-01,2.980671541830032800e-01
7.454999999999999716e+01,2.980671407322365574e-01,2.980671643410567895e-01
7.460000000000000853e+01,2.980671228953664653e-01,2.980671742365488264e-01
7.465000000000000568e+01,2.980671263767580292e-01,2.980671838210914859e-01
7.470000000000000284e+01,2.980671507168476952e-01,2.980671930526646585e-01
7.475000000000000000e+01,2.980671950575175533e-01,2.980672018967785997e-01
7.479999999999999716e+01,2.980672581637618945e-01,2.980672103274371043e-01
7.485000000000000853e+01,2.980673384528611525e-01,2.980672183278757492e-01
7.490000000000000568e+01,2.980674340303877123e-01,2.980672258910562755e-01
7.495000000000000284e+01,2.980675427322247995e-01,2.980672330199055642e-01
7.500000000000000000e+01,2.980676621716528696e-01,2.980672397272928209e-01
7.504999999999999716e+01,2.980677897904528972e-01,2.980672460357473574e-01
7.510000000000000853e+01,2.980679229128994079e-01,2.980672519769239082e-01
7.515000000000000568e+01,2.980680588014610333e-01,2.980672575908313582e-01
7.520000000000000284e+01,2.980681947130040532e-01,2.980672629248445893e-01
7.525000000000000000e+01,2.980683279542950537e-01,2.980672680325264778e-01
7.529999999999999716e+01,2.980684559356328589e-01,2.980672729722904091e-01
7.535000000000000853e+01,2.980685762214949075e-01,2.980672778059384465e-01
7.540000000000000568e+01,2.980686865771677851e-01,2.980672825971130147e-01
7.545000000000000284e+01,2.980687850104353775e-01,2.980672874097020086e-01
7.550000000000000000e+01,2.980688698075235066e-01,2.980672923062376856e-01
7.554999999999999716e+01,2.980689395626396343e-01,2.980672973463305842e-01
7.560000000000000853e+01,2.980689932006001519e-01,2.980673025851779401e-01
7.565000000000000568e+01,2.980690299921987529e-01,2.980673080721834012e-01
7.570000000000000284e+01,2.980690495621343139e-01,2.980673138497234032e-01
7.575000000000000000e+01,2.980690518894844043e-01,2.980673199520897376e-01
7.579999999999999716e+01,2.980690373008710869e-01,2.980673264046346804e-01
7.585000000000000853e+01,2.980690064566219877e-01,2.980673332231392192e-01
7.590000000000000568e+01,2.980689603303728341e-01,2.980673404134193683e-01
7.595000000000000284e+01,2.980689001826888340e-01,2.980673479711785645e-01
7.600000000000000000e+01,2.980688275293956746e-01,2.980673558821104741e-01
7.604999999999999716e+01,2.980687441054067910e-01,2.980673641222471582e-01
7.610000000000000853e+01,2.980686518249098249e-01,2.980673726585434946e-01
7.615000000000000568e+01,2.980685527388281519e-01,2.980673814496828666e-01
7.620000000000000284e+01,2.980684489905088830e-01,2.980673904470829139e-01
7.625000000000000000e+01,2.980683427705981270e-01,2.980673995960758660e-01
7.629999999999999716e+01,2.980682362720568079e-01,2.980674088372340935e-01
7.635000000000000853e+01,2.980681316462395758e-01,2.980674181078075691e-01
7.640000000000000568e+01,2.980680309609121670e-01,2.980674273432377119e-01
7.645000000000000284e+01,2.980679361610170663e-01,2.980674364787107566e-01
7.650000000000000000e+01,2.980678490329171648e-01,2.980674454507122317e-01
7.654999999999999716e+01,2.980677711727539592e-01,2.980674541985448567e-01
7.660000000000000853e+01,2.980677039594536448e-01,2.980674626657739967e-01
7.665000000000000568e+01,2.980676485328026537e-01,2.980674708015648711e-01
7.670000000000000284e+01,2.980676057768972820e-01,2.980674785618804834e-01
7.675000000000000000e+01,2.980675763091532593e-01,2.980674859105120755e-01
7.680000000000001137e+01,2.980675604749398189e-01,2.980674928199175677e-01
7.685000000000000853e+01,2.980675583477872537e-01,2.980674992718491123e-01
7.690000000000000568e+01,2.980675697350022579e-01,2.980675052577558826e-01
7.695000000000000284e+01,2.980675941884205482e-01,2.980675107789531042e-01
7.700000000000000000e+01,2.980676310199290024e-01,2.980675158465549424e-01
7.705000000000001137e+01,2.980676793213019593e-01,2.980675204811741308e-01
7.710000000000000853e+01,2.980677379878233224e-01,2.980675247123962812e-01
7.715000000000000568e+01,2.980678057451037755e-01,2.980675285780437500e-01
7.720000000000000284e+01,2.980678811784559512e-01,2.980675321232472696e-01
7.725000000000000000e+01,2.980679627641573681e-01,2.980675353993486043e-01
7.730000000000001137e+01,2.980680489019151280e-01,2.980675384626625957e-01
7.735000000000000853e+01,2.980681379478418713e-01,2.980675413731279644e-01
7.740000000000000568e+01,2.980682282472660316e-01,2.980675441928806735e-01
7.745000000000000284e+01,2.980683181667255210e-01,2.980675469847844927e-01
7.750000000000000000e+01,2.980684061245306715e-01,2.980675498109543464e-01
7.755000000000001137e+01,2.980684906193346584e-01,2.980675527313075279e-01
7.760000000000000853e+01,2.980685702562086425e-01,2.980675558021780858e-01
7.765000000000000568e+01,2.980686437697874225e-01,2.980675590750264670e-01
7.770000000000000284e+01,2.980687100441277715e-01,2.980675625952749486e-01
7.775000000000000000e+01,2.980687681289997393e-01,2.980675664012962245e-01
7.780000000000001137e+01,2.980688172524166846e-01,2.980675705235775186e-01
7.785000000000000853e+01,2.980688568292901297e-01,2.980675749840792643e-01
7.790000000000000568e+01,2.980688864661827919e-01,2.980675797958023954e-01
7.795000000000000284e+01,2.980689059622079751e-01,2.980675849625719076e-01
7.800000000000000000e+01,2.980689153062044960e-01,2.980675904790409114e-01
7.805000000000001137e+01,2.980689146703827674e-01,2.980675963309128429e-01
7.810000000000000853e+01,2.980689044007016619e-01,2.980676024953733960e-01
7.815000000000000568e+01,2.980688850042916838e-01,2.980676089417214070e-01
7.820000000000000284e+01,2.980688571342849924e-01,2.980676156321802051e-01
7.825000000000000000e+01,2.980688215724492940e-01,2.980676225228681142e-01
7.830000000000001137e+01,2.980687792100510380e-01,2.980676295649042351e-01
7.835000000000000853e+01,2.980687310273889001e-01,2.980676367056193654e-01
7.840000000000000568e+01,2.980686780724468021e-01,2.980676438898439140e-01
7.845000000000000284e+01,2.980686214391139455e-01,2.980676510612393360e-01
7.850000000000000000e+01,2.980685622454081751e-01,2.980676581636410583e-01
7.855000000000001137e+01,2.980685016121201181e-01,2.980676651423808110e-01
7.860000000000000853e+01,2.980684406422695609e-01,2.980676719455559454e-01
7.865000000000000568e+01,2.980683804017325023e-01,2.980676785252168726e-01
7.870000000000000284e+01,2.980683219013582352e-01,2.980676848384444244e-01
7.875000000000000000e+01,2.980682660808543494e-01,2.980676908482928766e-01
7.880000000000001137e+01,2.980682137946690791e-01,2.980676965245782628e-01
7.885000000000000853e+01,2.980681658000537970e-01,2.980677018444944371e-01
7.890000000000000568e+01,2.980681227474353268e-01,2.980677067930456170e-01
7.895000000000000284e+01,2.980680851731805081e-01,2.980677113632865249e-01
7.900000000000000000e+01,2.980680534947813265e-01,2.980677155563686287e-01
7.905000000000001137e+01,2.980680280084442857e-01,2.980677193813930370e-01
7.910000000000000853e+01,2.980680088890181878e-01,2.980677228550778768e-01
7.915000000000000568e+01,2.980679961921538501e-01,2.980677260012500884e-01
7.920000000000000284e+01,2.980679898585488208e-01,2.980677288501776268e-01
7.925000000000000000e+01,2.980679897200965711e-01,2.980677314377598308e-01
7.930000000000001137e+01,2.980679955077296106e-01,2.980677338045987779e-01
7.935000000000000853e+01,2.980680068607223787e-01,2.980677359949747696e-01
7.940000000000000568e+01,2.980680233372026144e-01,2.980677380557535394e-01
7.945000000000000284e+01,2.980680444256065265e-01,2.980677400352512163e-01
7.950000000000000000e+01,2.980680695568087013e-01,2.980677419820860208e-01
7.955000000000001137e+01,2.980680981166572430e-01,2.980677439440435061e-01
7.960000000000000853e+01,2.980681294586517982e-01,2.980677459669834883e-01
7.965000000000000568e+01,2.980681629165126134e-01,2.980677480938123125e-01
7.970000000000000284e+01,2.980681978164073098e-01,2.980677503635452696e-01
7.975000000000000000e+01,2.980682334886216589e-01,2.980677528104792029e-01
7.980000000000001137e+01,2.980682692784880627e-01,2.980677554634923454e-01
7.985000000000000853e+01,2.980683045564112565e-01,2.980677583454872104e-01
7.990000000000000568e+01,2.980683387268640572e-01,2.980677614729848046e-01
7.995000000000000284e+01,2.980683712362545701e-01,2.980677648558784920e-01
8.000000000000000000e+01,2.980684015796012942e-01,2.980677684973496722e-01
8.005000000000001137e+01,2.980684293059822632e-01,2.980677723939430535e-01
8.010000000000000853e+01,2.980684540227548363e-01,2.980677765357979125e-01
8.015000000000000568e+01,2.980684753985707869e-01,2.980677809070251261e-01
8.020000000000000284e+01,2.980684931652359815e-01,2.980677854862185394e-01
8.025000000000000000e+01,2.980685071184852042e-01,2.980677902470857954e-01
8.030000000000001137e+01,2.980685171177601678e-01,2.980677951591803043e-01
8.035000000000000853e+01,2.980685230850903533e-01,2.980678001887150930e-01
8.040000000000000568e+01,2.980685250031873679e-01,2.980678052994371052e-01
8.045000000000000284e+01,2.980685229128643421e-01,2.980678104535400830e-01
8.050000000000000000e+01,2.980685169098946097e-01,2.980678156125928235e-01
8.055000000000001137e+01,2.980685071414177489e-01,2.980678207384603318e-01
8.060000000000000853e+01,2.980684938019951269e-01,2.980678257941966058e-01
8.065000000000000568e+01,2.980684771294063173e-01,2.980678307448872411e-01
8.070000000000000284e+01,2.980684574002662179e-01,2.980678355584241435e-01
8.075000000000000000e+01,2.980684349255281473e-01,2.980678402061941457e-01
8.080000000000001137e+01,2.980684100459263242e-01,2.980678446636676471e-01
8.085000000000000853e+01,2.980683831273949758e-01,2.980678489108754547e-01
8.090000000000000568e+01,2.980683545564909998e-01,2.980678529327650539e-01
8.095000000000000284e+01,2.980683247358336119e-01,2.980678567194302575e-01
8.100000000000000000e+01,2.980682940795675862e-01,2.980678602662121257e-01
8.105000000000001137e+01,2.980682630088475338e-01,2.980678635736718762e-01
8.110000000000000853e+01,2.980682319473395014e-01,2.980678666474391725e-01
8.115000000000000568e+01,2.980682013167320066e-01,2.980678694979426724e-01
8.120000000000000284e+01,2.980681715322532899e-01,2.980678721400327191e-01
8.125000000000000000e+01,2.980681429981933417e-01,2.980678745925070539e-01
8.130000000000001137e+01,2.980681161034372528e-01,2.980678768775542609e-01
8.135000000000000853e+01,2.980680912170243779e-01,2.980678790201300998e-01
8.140000000000000568e+01,2.980680686837572924e-01,2.980678810472839335e-01
8.145000000000000284e+01,2.980680488198955147e-01,2.980678829874521818e-01
8.150000000000000000e+01,2.980680319089786257e-01,2.980678848697380090e-01
8.155000000000001137e+01,2.980680181978344612e-01,2.980678867231937312e-01
8.160000000000000853e+01,2.980680078928367727e-01,2.980678885761248731e-01
8.165000000000000568e+01,2.980680011564830756e-01,2.980678904554313058e-01
8.170000000000000284e+01,2.980679981043703464e-01,2.980678923860011764e-01
8.175000000000000000e+01,2.980679988026468941e-01,2.980678943901708955e-01
8.180000000000001137e+01,2.980680032660205647e-01,2.980678964872630621e-01
8.185000000000000853e+01,2.980680114563984406e-01,2.980678986932112084e-01
8.190000000000000568e+01,2.980680232822282560e-01,2.980679010202786361e-01
8.195000000000000284e+01,2.980680385986022585e-01,2.980679034768762836e-01
8.200000000000000000e+01,2.980680572081724766e-01,2.980679060674800152e-01
8.205000000000001137e+01,2.980680788629115341e-01,2.980679087926489945e-01
8.210000000000000853e+01,2.980681032667380492e-01,2.980679116491394831e-01
8.215000000000000568e+01,2.980681300790057331e-01,2.980679146301109528e-01
8.220000000000000284e+01,2.980681589188386993e-01,2.980679177254151324e-01
8.225000000000000000e+01,2.980681893702729068e-01,2.980679209219595505e-01
8.230000000000001137e+01,2.980682209881468925e-01,2.980679242041340826e-01
8.235000000000000853e+01,2.980682533046640770e-01,2.980679275542877371e-01
8.240000000000000568e+01,2.980682858365309440e-01,2.980679309532431320e-01
8.245000000000000284e+01,2.980683180925607356e-01,2.980679343808334547e-01
8.250000000000000000e+01,2.980683495816158213e-01,2.980679378164488580e-01
8.255000000000001137e+01,2.980683798207514612e-01,2.980679412395768058e-01
8.260000000000000853e+01,2.980684083434149145e-01,2.980679446303244329e-01
8.265000000000000568e+01,2.980684347075461815e-01,2.980679479699079315e-01
8.270000000000000284e+01,2.980684585034260592e-01,2.980679512410993048e-01
8.275000000000000000e+01,2.980684793611160233e-01,2.980679544286189420e-01
8.280000000000001137e+01,2.980684969573396681e-01,2.980679575194654096e-01
8.285000000000000853e+01,2.980685110216615419e-01,2.980679605031761326e-01
8.290000000000000568e+01,2.980685213418302615e-01,2.980679633720138000e-01
8.295000000000000284e+01,2.980685277681665579e-01,2.980679661210756115e-01
8.300000000000000000e+01,2.980685302168921136e-01,2.980679687483243634e-01
8.305000000000001137e+01,2.980685286723142591e-01,2.980679712545432070e-01
8.310000000000000853e+01,2.980685231878026364e-01,2.980679736432172433e-01
8.315000000000000568e+01,2.980685138855154737e-01,2.980679759203462287e-01
8.320000000000000284e+01,2.980685009548583730e-01,2.980679780941963841e-01
8.325000000000000000e+01,2.980684846496810536e-01,2.980679801749988034e-01
8.330000000000001137e+01,2.980684652842445215e-01,2.980679821746041180e-01
8.335000000000000853e+01,2.980684432280152896e-01,2.980679841061036894e-01
8.340000000000000568e+01,2.980684188993659167e-01,2.980679859834289847e-01
8.345000000000000284e+01,2.980683927582871151e-01,2.980679878209393507e-01
8.350000000000000000e+01,2.980683652982358267e-01,2.980679896330111212e-01
8.355000000000001137e+01,2.980683370372630425e-01,2.980679914336377134e-01
8.360000000000000853e+01,2.980683085085841233e-01,2.980679932360526530e-01
8.365000000000000568e+01,2.980682802507644835e-01,2.980679950523842381e-01
8.370000000000000284e+01,2.980682527977081553e-01,2.980679968933511725e-01
8.375000000000000000e+01,2.980682266686397464e-01,2.980679987680059373e-01
8.380000000000001137e+01,2.980682023582767459e-01,2.980680006835327300e-01
8.385000000000000853e+01,2.980681803273849129e-01,2.980680026451033582e-01
8.390000000000000568e+01,2.980681609939081489e-01,2.980680046557938612e-01
8.395000000000000284e+01,2.980681447248517135e-01,2.980680067165631941e-01
8.400000000000000000e+01,2.980681318290872572e-01,2.980680088262931404e-01
8.405000000000001137e+01,2.980681225512308852e-01,2.980680109818859558e-01
8.410000000000000853e+01,2.980681170667248137e-01,2.980680131784171905e-01
8.415000000000000568e+01,2.980681154782311992e-01,2.980680154093370282e-01
8.420000000000000284e+01,2.980681178134205189e-01,2.980680176667138137e-01
8.425000000000000000e+01,2.980681240242093466e-01,2.980680199415122744e-01
8.430000000000001137e+01,2.980681339874742264e-01,2.980680222238975552e-01
8.435000000000000853e+01,2.980681475072361475e-01,2.980680245035557396e-01
8.440000000000000568e+01,2.980681643182830354e-01,2.980680267700220876e-01
8.445000000000000284e+01,2.980681840911655334e-01,2.980680290130067744e-01
8.450000000000000000e+01,2.980682064384736485e-01,2.980680312227096951e-01
8.455000000000001137e+01,2.980682309222755788e-01,2.980680333901146728e-01
8.460000000000000853e+01,2.980682570625740047e-01,2.980680355072560239e-01
8.465000000000000568e+01,2.980682843466153642e-01,2.980680375674496507e-01
8.470000000000000284e+01,2.980683122388675943e-01,2.980680395654830561e-01
8.475000000000000000e+01,2.980683401914682173e-01,2.980680414977590620e-01
8.480000000000001137e+01,2.980683676549344963e-01,2.980680433623907333e-01
8.485000000000000853e+01,2.980683940889195527e-01,2.980680451592444546e-01
8.490000000000000568e+01,2.980684189727994537e-01,2.980680468899314373e-01
8.495000000000000284e+01,2.980684418158764393e-01,2.980680485577481553e-01
8.500000000000000000e+01,2.980684621669918988e-01,2.980680501675687655e-01
8.505000000000001137e+01,2.980684796233556977e-01,2.980680517256919515e-01
8.510000000000000853e+01,2.980684938384107752e-01,2.980680532396481341e-01
8.515000000000000568e+01,2.980685045285755286e-01,2.980680547179727635e-01
8.520000000000000284e+01,2.980685114787255952e-01,2.980680561699519115e-01
8.525000000000000000e+01,2.980685145463054520e-01,2.980680576053481579e-01
8.530000000000001137e+01,2.980685136639860122e-01,2.980680590341143743e-01
8.535000000000000853e+01,2.980685088408152050e-01,2.980680604661037902e-01
8.540000000000000568e+01,2.980685001618402774e-01,2.980680619107839990e-01
8.545000000000000284e+01,2.980684877862102011e-01,2.980680633769634547e-01
8.550000000000000000e+01,2.980684719437997621e-01,2.980680648725375081e-01
8.555000000000001137e+01,2.980684529304263308e-01,2.980680664042610339e-01
8.560000000000000853e+01,2.980684311017597898e-01,2.980680679775535302e-01
8.565000000000000568e+01,2.980684068660530706e-01,2.980680695963425220e-01
8.570000000000000284e+01,2.980683806758455123e-01,2.980680712629484308e-01
8.575000000000000000e+01,2.980683530188115160e-01,2.980680729780144644e-01
8.580000000000001137e+01,2.980683244079455618e-01,2.980680747404828024e-01
8.585000000000000853e+01,2.980682953712873728e-01,2.980680765476180216e-01
8.590000000000000568e+01,2.980682664414008864e-01,2.980680783950763191e-01
8.595000000000000284e+01,2.980682381448249152e-01,2.980680802770190319e-01
8.600000000000000000e+01,2.980682109917126565e-01,2.980680821862662921e-01
8.605000000000001137e+01,2.980681854658744356e-01,2.980680841144881521e-01
8.610000000000000853e+01,2.980681620154262967e-01,2.980680860524260178e-01
8.615000000000000568e+01,2.980681410442349022e-01,2.980680879901400071e-01
8.620000000000000284e+01,2.980681229043312119e-01,2.980680899172746812e-01
8.625000000000000000e+01,2.980681078894427127e-01,2.980680918233362120e-01
8.630000000000001137e+01,2.980680962297707071e-01,2.980680936979737683e-01
8.635000000000000853e+01,2.980680880881106387e-01,2.980680955312576819e-01
8.640000000000000568e+01,2.980680835573846221e-01,2.980680973139471224e-01
8.645000000000000284e+01,2.980680826596233679e-01,2.980680990377397865e-01
8.650000000000000000e+01,2.980680853464053315e-01,2.980681006954979950e-01
8.655000000000001137e+01,2.980680915007269949e-01,2.980681022814444803e-01
8.660000000000000853e+01,2.980681009402496029e-01,2.980681037913234244e-01
8.665000000000000568e+01,2.980681134218376993e-01,2.980681052225221395e-01
8.670000000000000284e+01,2.980681286472783853e-01,2.980681065741506153e-01
8.675000000000000000e+01,2.980681462700451867e-01,2.980681078470767131e-01
8.680000000000001137e+01,2.980681659029516539e-01,2.980681090439162295e-01
8.685000000000000853e+01,2.980681871265203342e-01,2.980681101689781620e-01
8.690000000000000568e+01,2.980682094978819863e-01,2.980681112281663991e-01
8.695000000000000284e+01,2.980682325600105265e-01,2.980681122288406648e-01
8.700000000000000000e+01,2.980682558510944768e-01,2.980681131796397709e-01
8.705000000000001137e+01,2.980682789138481281e-01,2.980681140902727289e-01
8.710000000000000853e+01,2.980683013045676844e-01,2.980681149712813838e-01
8.715000000000000568e+01,2.980683226017498688e-01,2.980681158337825098e-01
8.720000000000000284e+01,2.980683424141003512e-01,2.980681166891941403e-01
8.725000000000000000e+01,2.980683603877782306e-01,2.980681175489545698e-01
8.730000000000001137e+01,2.980683762127405712e-01,2.980681184242396364e-01
8.735000000000000853e+01,2.980683896280743594e-01,2.980681193256867756e-01
8.740000000000000568e+01,2.980684004262256215e-01,2.980681202631317861e-01
8.745000000000000284e+01,2.980684084560626945e-01,2.980681212453650253e-01
8.750000000000000000e+01,2.980684136247344629e-01,2.980681222799138053e-01
8.755000000000001137e+01,2.980684158983122889e-01,2.980681233728554314e-01
8.760000000000000853e+01,2.980684153012296833e-01,2.980681245286660452e-01
8.765000000000000568e+01,2.980684119145572963e-01,2.980681257501089920e-01
8.770000000000000284e+01,2.980684058731760122e-01,2.980681270381649872e-01
8.775000000000000000e+01,2.980683973619304705e-01,2.980681283920064706e-01
8.780000000000001137e+01,2.980683866108652103e-01,2.980681298090160913e-01
8.785000000000000853e+01,2.980683738896618418e-01,2.980681312848487141e-01
8.790000000000000568e+01,2.980683595014081977e-01,2.980681328135360575e-01
8.795000000000000284e+01,2.980683437758418486e-01,2.980681343876303013e-01
8.800000000000000000e+01,2.980683270622165315e-01,2.980681359983841094e-01
8.805000000000001137e+01,2.980683097219439803e-01,2.980681376359613499e-01
8.810000000000000853e+01,2.980682921211647574e-01,2.980681392896744053e-01
8.815000000000000568e+01,2.980682746233982994e-01,2.980681409482411892e-01
8.820000000000000284e+01,2.980682575824180613e-01,2.980681426000564294e-01
8.825000000000000000e+01,2.980682413354880933e-01,2.980681442334697784e-01
8.830000000000001137e+01,2.980682261970875602e-01,2.980681458370640913e-01
8.835000000000000853e+01,2.980682124532369470e-01,2.980681473999278741e-01
8.840000000000000568e+01,2.980682003565232607e-01,2.980681489119138550e-01
8.845000000000000284e+01,2.980681901219075502e-01,2.980681503638788477e-01
8.850000000000000000e+01,2.980681819233776952e-01,2.980681517478984688e-01
8.855000000000001137e+01,2.980681758914929813e-01,2.980681530574514349e-01
8.860000000000000853e+01,2.980681721118474958e-01,2.980681542875697754e-01
8.865000000000000568e+01,2.980681706244589502e-01,2.980681554349511320e-01
8.870000000000000284e+01,2.980681714240736579e-01,2.980681564980305898e-01
8.875000000000000000e+01,2.980681744613570272e-01,2.980681574770106534e-01
8.880000000000001137e+01,2.980681796449242138e-01,2.980681583738490348e-01
8.885000000000000853e+01,2.980681868441492632e-01,2.980681591922045848e-01
8.890000000000000568e+01,2.980681958926758024e-01,2.980681599373432578e-01
8.895000000000000284e+01,2.980682065925412405e-01,2.980681606160059949e-01
8.900000000000000000e+01,2.980682187188165022e-01,2.980681612362432453e-01
8.905000000000001137e+01,2.980682320246531014e-01,2.980681618072187344e-01
8.910000000000000853e+01,2.980682462466269222e-01,2.980681623389890289e-01
8.915000000000000568e+01,2.980682611102619672e-01,2.980681628422628959e-01
8.920000000000000284e+01,2.980682763356187204e-01,2.980681633281478393e-01
8.925000000000000000e+01,2.980682916428323281e-01,2.980681638078888640e-01
8.930000000000001137e+01,2.980683067574904088e-01,2.980681642926061858e-01
8.935000000000000853e+01,2.980683214157465732e-01,2.980681647930384925e-01
8.940000000000000568e+01,2.980683353690740112e-01,2.980681653192973624e-01
8.945000000000000284e+01,2.980683483885739338e-01,2.980681658806388912e-01
8.950000000000000000e+01,2.980683602687653200e-01,2.980681664852576351e-01
8.955000000000001137e+01,2.980683708307947377e-01,2.980681671401076982e-01
8.960000000000000853e+01,2.980683799250212207e-01,2.980681678507549059e-01
8.965000000000000568e+01,2.980683874329426164e-01,2.980681686212630632e-01
8.970000000000000284e+01,2.980683932684470294e-01,2.980681694541172377e-01
8.975000000000000000e+01,2.980683973783875285e-01,2.980681703501845137e-01
8.980000000000001137e+01,2.980683997424907750e-01,2.980681713087135476e-01
8.985000000000000853e+01,2.980684003726266629e-01,2.980681723273722050e-01
8.990000000000000568e+01,2.980683993114761066e-01,2.980681734023215568e-01
8.995000000000000284e+01,2.980683966306464927e-01,2.980681745283249029e-01
9.000000000000000000e+01,2.980683924282951924e-01,2.980681756988876607e-01
9.005000000000001137e+01,2.980683868263263592e-01,2.980681769064252862e-01
9.010000000000000853e+01,2.980683799672370626e-01,2.980681781424546761e-01
9.015000000000000568e+01,2.980683720106888646e-01,2.980681793978036120e-01
9.020000000000000284e+01,2.980683631298862712e-01,2.980681806628339148e-01
9.025000000000000000e+01,2.980683535078430535e-01,2.980681819276723710e-01
9.030000000000001137e+01,2.980683433336165367e-01,2.980681831824434913e-01
9.035000000000000853e+01,2.980683327985862441e-01,2.980681844174995487e-01
9.040000000000000568e+01,2.980683220928500021e-01,2.980681856236413463e-01
9.045000000000000284e+01,2.980683114018036761e-01,2.980681867923254957e-01
9.050000000000000000e+01,2.980683009029642672e-01,2.980681879158531000e-01
9.055000000000001137e+01,2.980682907630871625e-01,2.980681889875357315e-01
9.060000000000000853e+01,2.980682811356217266e-01,2.980681900018352093e-01
9.065000000000000568e+01,2.980682721585362627e-01,2.980681909544742325e-01
9.070000000000000284e+01,2.980682639525388811e-01,2.980681918425158172e-01
9.075000000000000000e+01,2.980682566197063732e-01,2.980681926644098700e-01
9.080000000000001137e+01,2.980682502425279767e-01,2.980681934200069549e-01
9.085000000000000853e+01,2.980682448833590348e-01,2.980681941105390309e-01
9.090000000000000568e+01,2.980682405842732252e-01,2.980681947385678265e-01
9.095000000000000284e+01,2.980682373672938756e-01,2.980681953079039048e-01
9.100000000000000000e+01,2.980682352349772191e-01,2.980681958234972506e-01
9.105000000000001137e+01,2.980682341713174477e-01,2.980681962913038219e-01
9.110000000000000853e+01,2.980682341429355398e-01,2.980681967181306735e-01
9.115000000000000568e+01,2.980682351005127795e-01,2.980681971114643170e-01
9.120000000000000284e+01,2.980682369804269483e-01,2.980681974792865341e-01
9.125000000000000000e+01,2.980682397065469447e-01,2.980681978298818091e-01
9.130000000000001137e+01,2.980682431921425346e-01,2.980681981716417073e-01
9.135000000000000853e+01,2.980682473418659328e-01,2.980681985128704192e-01
9.140000000000000568e+01,2.980682520537646929e-01,2.980681988615963562e-01
9.145000000000000284e+01,2.980682572212853820e-01,2.980681992253935153e-01
9.150000000000000000e+01,2.980682627352341241e-01,2.980681996112176102e-01
9.155000000000001137e+01,2.980682684856608700e-01,2.980682000252595221e-01
9.160000000000000853e+01,2.980682743636396403e-01,2.980682004728197332e-01
9.165000000000000568e+01,2.980682802629218697e-01,2.980682009582064640e-01
9.170000000000000284e+01,2.980682860814432567e-01,2.980682014846585681e-01
9.175000000000000000e+01,2.980682917226701867e-01,2.980682020542956279e-01
9.180000000000001137e+01,2.980682970967762357e-01,2.980682026680950281e-01
9.185000000000000853e+01,2.980683021216425366e-01,2.980682033258960639e-01
9.190000000000000568e+01,2.980683067236817307e-01,2.980682040264309718e-01
9.195000000000000284e+01,2.980683108384862279e-01,2.980682047673808843e-01
9.200000000000000000e+01,2.980683144113074889e-01,2.980682055454554336e-01
9.205000000000001137e+01,2.980683173973729949e-01,2.980682063564930040e-01
9.210000000000000853e+01,2.980683197620518365e-01,2.980682071955794155e-01
9.215000000000000568e+01,2.980683214808801940e-01,2.980682080571813164e-01
9.220000000000000284e+01,2.980683225394589742e-01,2.980682089352911790e-01
9.225000000000000000e+01,2.980683229332371509e-01,2.980682098235800659e-01
9.230000000000001137e+01,2.980683226671940189e-01,2.980682107155538940e-01
9.235000000000000853e+01,2.980683217554323527e-01,2.980682116047103092e-01
9.240000000000000568e+01,2.980683202206956817e-01,2.980682124846917302e-01
9.245000000000000284e+01,2.980683180938198396e-01,2.980682133494310659e-01
9.250000000000000000e+01,2.980683154131288370e-01,2.980682141932869955e-01
9.255000000000001137e+01,2.980683122237846039e-01,2.980682150111658713e-01
9.260000000000000853e+01,2.980683085770964302e-01,2.980682157986271896e-01
9.265000000000000568e+01,2.980683045297977118e-01,2.980682165519710214e-01
9.270000000000000284e+01,2.980683001432941071e-01,2.980682172683052911e-01
9.275000000000000000e+01,2.980682954828876574e-01,2.980682179455924063e-01
9.280000000000001137e+01,2.980682906169798141e-01,2.980682185826732944e-01
9.285000000000000853e+01,2.980682856162570338e-01,2.980682191792708990e-01
9.290000000000000568e+01,2.980682805528611645e-01,2.980682197359711405e-01
9.295000000000000284e+01,2.980682754995475636e-01,2.980682202541845016e-01
9.300000000000000000e+01,2.980682705288346668e-01,2.980682207360882408e-01
9.305000000000001137e+01,2.980682657121486168e-01,2.980682211845517293e-01
9.310000000000000853e+01,2.980682611189675590e-01,2.980682216030471343e-01
9.315000000000000568e+01,2.980682568159719881e-01,2.980682219955477774e-01
9.320000000000000284e+01,2.980682528662071951e-01,2.980682223664173347e-01
9.325000000000000000e+01,2.980682493282663104e-01,2.980682227202925416e-01
9.330000000000001137e+01,2.980682462555028223e-01,2.980682230619624007e-01
9.335000000000000853e+01,2.980682436952823977e-01,2.980682233962473893e-01
9.340000000000000568e+01,2.980682416882853292e-01,2.980682237278813318e-01
9.345000000000000284e+01,2.980682402678703768e-01,2.980682240613988232e-01
9.350000000000000000e+01,2.980682394595126072e-01,2.980682244010307569e-01
9.355000000000001137e+01,2.980682392803261638e-01,2.980682247506109550e-01
9.360000000000000853e+01,2.980682397386846816e-01,2.980682251134947336e-01
9.365000000000000568e+01,2.980682408339492273e-01,2.980682254924926777e-01
9.370000000000000284e+01,2.980682425563140336e-01,2.980682258898192938e-01
9.375000000000000000e+01,2.980682448867789658e-01,2.980682263070589255e-01
9.380000000000001137e+01,2.980682477972549371e-01,2.980682267451476575e-01
9.385000000000000853e+01,2.980682512508078807e-01,2.980682272043730374e-01
9.390000000000000568e+01,2.980682552020431642e-01,2.980682276843896195e-01
9.395000000000000284e+01,2.980682595976311688e-01,2.980682281842502723e-01
9.400000000000000000e+01,2.980682643769713702e-01,2.980682287024516985e-01
9.405000000000001137e+01,2.980682694729895332e-01,2.980682292369931097e-01
9.410000000000000853e+01,2.980682748130603632e-01,2.980682297854449492e-01
9.415000000000000568e+01,2.980682803200447317e-01,2.980682303450274406e-01
9.420000000000000284e+01,2.980682859134276552e-01,2.980682309126948537e-01
9.425000000000000000e+01,2.980682915105419273e-01,2.980682314852244330e-01
9.430000000000001137e+01,2.980682970278586974e-01,2.980682320593065482e-01
9.435000000000000853e+01,2.980683023823243460e-01,2.980682326316348441e-01
9.440000000000000568e+01,2.980683074927228393e-01,2.980682331989928935e-01
9.445000000000000284e+01,2.980683122810394714e-01,2.980682337583356878e-01
9.450000000000000000e+01,2.980683166738016254e-01,2.980682343068645213e-01
9.455000000000001137e+01,2.980683206033731825e-01,2.980682348420921612e-01
9.460000000000000853e+01,2.980683240091765440e-01,2.980682353618982483e-01
9.465000000000000568e+01,2.980683268388188423e-01,2.980682358645730390e-01
9.470000000000000284e+01,2.980683290490996340e-01,2.980682363488487141e-01
9.475000000000000000e+01,2.980683306068770966e-01,2.980682368139176974e-01
9.480000000000001137e+01,2.980683314897746850e-01,2.980682372594385399e-01
9.485000000000000853e+01,2.980683316867098753e-01,2.980682376855284255e-01
9.490000000000000568e+01,2.980683311982307293e-01,2.980682380927439645e-01
9.495000000000000284e+01,2.980683300366497313e-01,2.980682384820506070e-01
9.500000000000000000e+01,2.980683282259666278e-01,2.980682388547817308e-01
9.505000000000001137e+01,2.980683258015769388e-01,2.980682392125890146e-01
9.510000000000000853e+01,2.980683228097667503e-01,2.980682395573858168e-01
9.515000000000000568e+01,2.980683193069976755e-01,2.980682398912846698e-01
9.520000000000000284e+01,2.980683153589916423e-01,2.980682402165316658e-01
9.525000000000000000e+01,2.980683110396283308e-01,2.980682405354386222e-01
9.530000000000001137e+01,2.980683064296720808e-01,2.980682408503159686e-01
9.535000000000000853e+01,2.980683016153501397e-01,2.980682411634070772e-01
9.540000000000000568e+01,2.980682966868061223e-01,2.980682414768269228e-01
9.545000000000000284e+01,2.980682917364573248e-01,2.980682417925054617e-01
9.550000000000000000e+01,2.980682868572854249e-01,2.980682421121382819e-01
9.555000000000001137e+01,2.980682821410938210e-01,2.980682424371452477e-01
9.560000000000000853e+01,2.980682776767652475e-01,2.980682427686376368e-01
9.565000000000000568e+01,2.980682735485549184e-01,2.980682431073952698e-01
9.570000000000000284e+01,2.980682698344530035e-01,2.980682434538537429e-01
9.575000000000000000e+01,2.980682666046511886e-01,2.980682438081013741e-01
9.580000000000001137e+01,2.980682639201460704e-01,2.980682441698868645e-01
9.585000000000000853e+01,2.980682618315084742e-01,2.980682445386357293e-01
9.590000000000000568e+01,2.980682603778469497e-01,2.980682449134766654e-01
9.595000000000000284e+01,2.980682595859888706e-01,2.980682452932748028e-01
9.600000000000000000e+01,2.980682594698979004e-01,2.980682456766728938e-01
9.605000000000001137e+01,2.980682600303432572e-01,2.980682460621376650e-01
9.610000000000000853e+01,2.980682612548296029e-01,2.980682464480102212e-01
9.615000000000000568e+01,2.980682631177918873e-01,2.980682468325596690e-01
9.620000000000000284e+01,2.980682655810529824e-01,2.980682472140375183e-01
9.625000000000000000e+01,2.980682685945379995e-01,2.980682475907320828e-01
9.630000000000001137e+01,2.980682720972307465e-01,2.980682479610204938e-01
9.635000000000000853e+01,2.980682760183559488e-01,2.980682483234178837e-01
9.640000000000000568e+01,2.980682802787625874e-01,2.980682486766217942e-01
9.645000000000000284e+01,2.980682847924819301e-01,2.980682490195502576e-01
9.650000000000000000e+01,2.980682894684275053e-01,2.980682493513738818e-01
9.655000000000001137e+01,2.980682942122035994e-01,2.980682496715395535e-01
9.660000000000000853e+01,2.980682989279836992e-01,2.980682499797863705e-01
9.665000000000000568e+01,2.980683035204212405e-01,2.980682502761525243e-01
9.670000000000000284e+01,2.980683078965519206e-01,2.980682505609742461e-01
9.675000000000000000e+01,2.980683119676488246e-01,2.980682508348752036e-01
9.680000000000001137e+01,2.980683156509911225e-01,2.980682510987485712e-01
9.685000000000000853e+01,2.980683188715102516e-01,2.980682513537310507e-01
9.690000000000000568e+01,2.980683215632787264e-01,2.980682516011701200e-01
9.695000000000000284e+01,2.980683236708114303e-01,2.980682518425853411e-01
9.700000000000000000e+01,2.980683251501521358e-01,2.980682520796251733e-01
9.705000000000001137e+01,2.980683259697238796e-01,2.980682523140198437e-01
9.710000000000000853e+01,2.980683261109254301e-01,2.980682525475324418e-01
9.715000000000000568e+01,2.980683255684626332e-01,2.980682527819087935e-01
9.720000000000000284e+01,2.980683243504089752e-01,2.980682530188281665e-01
9.725000000000000000e+01,2.980683224779949736e-01,2.980682532598555867e-01
9.730000000000001137e+01,2.980683199851317244e-01,2.980682535063974847e-01
9.735000000000000853e+01,2.980683169176804870e-01,2.980682537596618387e-01
9.740000000000000568e+01,2.980683133324839584e-01,2.980682540206233688e-01
9.745000000000000284e+01,2.980683092961813885e-01,2.980682542899956711e-01
9.750000000000000000e+01,2.980683048838324023e-01,2.980682545682097895e-01
9.755000000000001137e+01,2.980683001773801744e-01,2.980682548554012268e-01
9.760000000000000853e+01,2.980682952639857608e-01,2.980682551514042267e-01
9.765000000000000568e+01,2.980682902342696727e-01,2.980682554557547714e-01
9.770000000000000284e+01,2.980682851804965505e-01,2.980682557677014066e-01
9.775000000000000000e+01,2.980682801947416860e-01,2.980682560862235597e-01
9.780000000000001137e+01,2.980682753670768625e-01,2.980682564100578524e-01
9.785000000000000853e+01,2.980682707838119283e-01,2.980682567377301306e-01
9.790000000000000568e+01,2.980682665258286845e-01,2.980682570675937670e-01
9.795000000000000284e+01,2.980682626670401181e-01,2.980682573978724603e-01
9.800000000000000000e+01,2.980682592730043989e-01,2.980682577267064759e-01
9.805000000000001137e+01,2.980682563997220647e-01,2.980682580522016067e-01
9.810000000000000853e+01,2.980682540926377633e-01,2.980682583724786339e-01
9.815000000000000568e+01,2.980682523858653732e-01,2.980682586857232308e-01
9.820000000000000284e+01,2.980682513016502111e-01,2.980682589902335367e-01
9.825000000000000000e+01,2.980682508500753780e-01,2.980682592844656753e-01
9.830000000000001137e+01,2.980682510290170728e-01,2.980682595670750001e-01
9.835000000000000853e+01,2.980682518243454870e-01,2.980682598369521763e-01
9.840000000000000568e+01,2.980682532103640647e-01,2.980682600932535453e-01
9.845000000000000284e+01,2.980682551504763578e-01,2.980682603354246063e-01
9.850000000000000000e+01,2.980682575980620475e-01,2.980682605632161697e-01
9.855000000000001137e+01,2.980682604975427585e-01,2.980682607766929060e-01
9.860000000000000853e+01,2.980682637856124639e-01,2.980682609762335677e-01
9.865000000000000568e+01,2.980682673926053350e-01,2.980682611625234957e-01
9.870000000000000284e+01,2.980682712439706727e-01,2.980682613365392419e-01
9.875000000000000000e+01,2.980682752618236120e-01,2.980682614995258106e-01
9.880000000000001137e+01,2.980682793665384023e-01,2.980682616529669038e-01
9.885000000000000853e+01,2.980682834783507373e-01,2.980682617985494498e-01
9.890000000000000568e+01,2.980682875189371583e-01,2.980682619381224696e-01
9.895000000000000284e+01,2.980682914129384464e-01,2.980682620736523347e-01
9.900000000000000000e+01,2.980682950893977501e-01,2.980682622071745835e-01
9.905000000000001137e+01,2.980682984830850257e-01,2.980682623407442944e-01
9.910000000000000853e+01,2.980683015356824228e-01,2.980682624763855704e-01
9.915000000000000568e+01,2.980683041968096858e-01,2.980682626160421345e-01
9.920000000000000284e+01,2.980683064248708103e-01,2.980682627615295344e-01
9.925000000000000000e+01,2.980683081877077978e-01,2.980682629144907891e-01
9.930000000000001137e+01,2.980683094630524610e-01,2.980682630763560881e-01
9.935000000000000853e+01,2.980683102387702843e-01,2.980682632483078742e-01
9.940000000000000568e+01,2.980683105128951738e-01,2.980682634312519230e-01
9.945000000000000284e+01,2.980683102934590933e-01,2.980682636257953044e-01
9.950000000000000000e+01,2.980683095981235264e-01,2.980682638322316724e-01
9.955000000000001137e+01,2.980683084536244754e-01,2.980682640505341596e-01
9.960000000000000853e+01,2.980683068950460424e-01,2.980682642803562654e-01
9.965000000000000568e+01,2.980683049649408001e-01,2.980682645210405157e-01
9.970000000000000284e+01,2.980683027123182116e-01,2.980682647716342282e-01
9.975000000000000000e+01,2.980683001915245267e-01,2.980682650309132153e-01
9.980000000000001137e+01,2.980682974610390779e-01,2.980682652974114277e-01
9.985000000000000853e+01,2.980682945822136221e-01,2.980682655694562588e-01
9.990000000000000568e+01,2.980682916179815400e-01,2.980682658452094014e-01
9.995000000000000284e+01,2.980682886315636493e-01,2.980682661227108121e-01
1.000000000000000000e+02,2.980682856851978868e-01,2.980682663999260629e-01
1.000500000000000114e+02,2.980682828389172312e-01,2.980682666747946907e-01
1.001000000000000085e+02,2.980682801494008993e-01,2.980682669452796585e-01
1.001500000000000057e+02,2.980682776689192459e-01,2.980682672094153718e-01
1.002000000000000028e+02,2.980682754443932936e-01,2.980682674653542530e-01
1.002500000000000000e+02,2.980682735165842145e-01,2.980682677114097623e-01
1.003000000000000114e+02,2.980682719194268637e-01,2.980682679460959217e-01
1.003500000000000085e+02,2.980682706795172998e-01,2.980682681681615098e-01
1.004000000000000057e+02,2.980682698157613442e-01,2.980682683766182062e-01
1.004500000000000028e+02,2.980682693391870641e-01,2.980682685707628510e-01
1.005000000000000000e+02,2.980682692529208477e-01,2.980682687501923223e-01
1.005500000000000114e+02,2.980682695523238501e-01,2.980682689148114739e-01
1.006000000000000085e+02,2.980682702252813732e-01,2.980682690648336353e-01
1.006500000000000057e+02,2.980682712526354083e-01,2.980682692007735612e-01
1.007000000000000028e+02,2.980682726087476309e-01,2.980682693234338321e-01
1.007500000000000000e+02,2.980682742621774683e-01,2.980682694338840366e-01
1.008000000000000114e+02,2.980682761764584243e-01,2.980682695334340160e-01
1.008500000000000085e+02,2.980682783109536160e-01,2.980682696236017781e-01
1.009000000000000057e+02,2.980682806217706537e-01,2.980682697060767494e-01
1.009500000000000028e+02,2.980682830627151558e-01,2.980682697826790295e-01
1.010000000000000000e+02,2.980682855862623604e-01,2.980682698553164811e-01
1.010500000000000114e+02,2.980682881445256838e-01,2.980682699259396551e-01
1.011000000000000085e+02,2.980682906902030194e-01,2.980682699964966043e-01
1.011500000000000057e+02,2.980682931774810696e-01,2.980682700688877529e-01
1.012000000000000028e+02,2.980682955628810027e-01,2.980682701449228755e-01
1.012500000000000000e+02,2.980682978060298360e-01,2.980682702262801853e-01
1.013000000000000114e+02,2.980682998703438891e-01,2.980682703144691414e-01
1.013500000000000085e+02,2.980683017236132604e-01,2.980682704107978642e-01
1.014000000000000057e+02,2.980683033384788905e-01,2.980682705163452129e-01
1.014500000000000028e+02,2.980683046927964375e-01,2.980682706319387476e-01
1.015000000000000000e+02,2.980683057698829685e-01,2.980682707581390201e-01
1.015500000000000114e+02,2.980683065586465230e-01,2.980682708952299143e-01
1.016000000000000085e+02,2.980683070536002122e-01,2.980682710432158711e-01
1.016500000000000057e+02,2.980683072547646306e-01,2.980682712018255520e-01
1.017000000000000028e+02,2.980683071674660178e-01,2.980682713705219422e-01
1.017500000000000000e+02,2.980683068020376636e-01,2.980682715485185041e-01
1.018000000000000114e+02,2.980683061734354933e-01,2.980682717348008826e-01
1.018500000000000085e+02,2.980683053007787686e-01,2.980682719281537718e-01
1.019000000000000057e+02,2.980683042068288935e-01,2.980682721271920022e-01
1.019500000000000028e+02,2.980683029174202026e-01,2.980682723303951231e-01
1.020000000000000000e+02,2.980683014608549453e-01,2.980682725361448182e-01
1.020500000000000114e+02,2.980682998672783968e-01,2.980682727427638179e-01
1.021000000000000085e+02,2.980682981680460863e-01,2.980682729485558125e-01
1.021500000000000057e+02,2.980682963950970765e-01,2.980682731518451978e-01
1.022000000000000028e+02,2.980682945803452277e-01,2.980682733510156557e-01
1.022500000000000000e+02,2.980682927550998840e-01,2.980682735445467912e-01
1.023000000000000114e+02,2.980682909495261934e-01,2.980682737310479946e-01
1.023500000000000085e+02,2.980682891921529465e-01,2.980682739092886946e-01
1.024000000000000057e+02,2.980682875094364248e-01,2.980682740782244489e-01
1.024500000000000028e+02,2.980682859253842021e-01,2.980682742370182048e-01
1.025000000000000000e+02,2.980682844612446147e-01,2.980682743850564531e-01
1.025500000000000114e+02,2.980682831352628459e-01,2.980682745219598306e-01
1.026000000000000085e+02,2.980682819625055657e-01,2.980682746475879497e-01
1.026500000000000057e+02,2.980682809547529066e-01,2.980682747620388984e-01
1.027000000000000028e+02,2.980682801204561638e-01,2.980682748656428016e-01
1.027500000000000000e+02,2.980682794647580014e-01,2.980682749589502190e-01
1.028000000000000114e+02,2.980682789895707230e-01,2.980682750427157135e-01
1.028500000000000085e+02,2.980682786937080553e-01,2.980682751178767576e-01
1.029000000000000057e+02,2.980682785730641160e-01,2.980682751855286972e-01
1.029500000000000028e+02,2.980682786208327939e-01,2.980682752468966079e-01
1.030000000000000000e+02,2.980682788277623230e-01,2.980682753033047638e-01
1.030500000000000114e+02,2.980682791824359468e-01,2.980682753561438858e-01
1.031000000000000085e+02,2.980682796715736771e-01,2.980682754068379459e-01
1.031500000000000057e+02,2.980682802803468756e-01,2.980682754568104165e-01
1.032000000000000028e+02,2.980682809926997190e-01,2.980682755074515744e-01
1.032500000000000000e+02,2.980682817916712746e-01,2.980682755600870815e-01
1.033000000000000114e+02,2.980682826597124691e-01,2.980682756159482860e-01
1.033500000000000085e+02,2.980682835789922880e-01,2.980682756761461882e-01
1.034000000000000057e+02,2.980682845316897089e-01,2.980682757416479034e-01
1.034500000000000028e+02,2.980682855002664278e-01,2.980682758132576771e-01
1.035000000000000000e+02,2.980682864677178801e-01,2.980682758916017305e-01
1.035500000000000114e+02,2.980682874178002817e-01,2.980682759771177137e-01
1.036000000000000085e+02,2.980682883352309687e-01,2.980682760700488765e-01
1.036500000000000057e+02,2.980682892058624800e-01,2.980682761704431250e-01
1.037000000000000028e+02,2.980682900168283300e-01,2.980682762781562967e-01
1.037500000000000000e+02,2.980682907566620243e-01,2.980682763928604317e-01
1.038000000000000114e+02,2.980682914153886531e-01,2.980682765140557078e-01
1.038500000000000085e+02,2.980682919845912826e-01,2.980682766410867046e-01
1.039000000000000057e+02,2.980682924574524773e-01,2.980682767731614446e-01
1.039500000000000028e+02,2.980682928287735622e-01,2.980682769093737083e-01
1.040000000000000000e+02,2.980682930949728471e-01,2.980682770487273481e-01
1.040500000000000114e+02,2.980682932540650310e-01,2.980682771901620454e-01
1.041000000000000085e+02,2.980682933056236772e-01,2.980682773325802892e-01
1.041500000000000057e+02,2.980682932507289773e-01,2.980682774748742991e-01
1.042000000000000028e+02,2.980682930919028029e-01,2.980682776159526703e-01
1.042500000000000000e+02,2.980682928330321002e-01,2.980682777547660200e-01
1.043000000000000114e+02,2.980682924792831812e-01,2.980682778903308572e-01
1.043500000000000085e+02,2.980682920370078537e-01,2.980682780217512318e-01
1.044000000000000057e+02,2.980682915136425581e-01,2.980682781482379973e-01
1.044500000000000028e+02,2.980682909176017858e-01,2.980682782691247423e-01
1.045000000000000000e+02,2.980682902581663907e-01,2.980682783838801697e-01
1.045500000000000114e+02,2.980682895453674042e-01,2.980682784921175332e-01
1.046000000000000085e+02,2.980682887898661870e-01,2.980682785935995782e-01
1.046500000000000057e+02,2.980682880028305837e-01,2.980682786882400959e-01
1.047000000000000028e+02,2.980682871958083013e-01,2.980682787761019248e-01
1.047500000000000000e+02,2.980682863805967919e-01,2.980682788573907893e-01
1.048000000000000114e+02,2.980682855691108024e-01,2.980682789324463622e-01
1.048500000000000085e+02,2.980682847732472052e-01,2.980682790017302741e-01
1.049000000000000057e+02,2.980682840047481630e-01,2.980682790658109038e-01
1.049500000000000028e+02,2.980682832750627398e-01,2.980682791253467245e-01
1.050000000000000000e+02,2.980682825952081783e-01,2.980682791810673749e-01
1.050500000000000114e+02,2.980682819756315105e-01,2.980682792337536746e-01
1.051000000000000085e+02,2.980682814260727787e-01,2.980682792842169748e-01
1.051500000000000057e+02,2.980682809554313639e-01,2.980682793332784519e-01
1.052000000000000028e+02,2.980682805716372563e-01,2.980682793817484022e-01
1.052500000000000000e+02,2.980682802815285415e-01,2.980682794304068128e-01
1.053000000000000114e+02,2.980682800907379360e-01,2.980682794799849877e-01
1.053500000000000085e+02,2.980682800035896474e-01,2.980682795311492828e-01
1.054000000000000057e+02,2.980682800230095020e-01,2.980682795844863953e-01
1.054500000000000028e+02,2.980682801504502266e-01,2.980682796404914847e-01
1.055000000000000000e+02,2.980682803858340502e-01,2.980682796995590689e-01
1.055500000000000114e+02,2.980682807275151225e-01,2.980682797619763624e-01
1.056000000000000085e+02,2.980682811722628056e-01,2.980682798279197798e-01
1.056500000000000057e+02,2.980682817152686681e-01,2.980682798974543801e-01
1.057000000000000028e+02,2.980682823501773493e-01,2.980682799705358654e-01
1.057500000000000000e+02,2.980682830691429586e-01,2.980682800470157989e-01
1.058000000000000114e+02,2.980682838629116205e-01,2.980682801266488213e-01
1.058500000000000085e+02,2.980682847209289443e-01,2.980682802091024763e-01
1.059000000000000057e+02,2.980682856314738616e-01,2.980682802939688125e-01
1.059500000000000028e+02,2.980682865818157778e-01,2.980682803807776504e-01
1.060000000000000000e+02,2.980682875583947622e-01,2.980682804690109600e-01
1.060500000000000114e+02,2.980682885470217203e-01,2.980682805581182371e-01
1.061000000000000085e+02,2.980682895330964977e-01,2.980682806475318802e-01
1.061500000000000057e+02,2.980682905018395834e-01,2.980682807366829556e-01
1.062000000000000028e+02,2.980682914385350823e-01,2.980682808250161853e-01
1.062500000000000000e+02,2.980682923287791830e-01,2.980682809120042687e-01
1.063000000000000114e+02,2.980682931587314011e-01,2.980682809971610392e-01
1.063500000000000085e+02,2.980682939153621591e-01,2.980682810800530658e-01
1.064000000000000057e+02,2.980682945866929279e-01,2.980682811603095894e-01
1.064500000000000028e+02,2.980682951620240440e-01,2.980682812376301838e-01
1.065000000000000000e+02,2.980682956321444310e-01,2.980682813117909169e-01
1.065500000000000114e+02,2.980682959895197270e-01,2.980682813826475153e-01
1.066000000000000085e+02,2.980682962284535997e-01,2.980682814501370292e-01
1.066500000000000057e+02,2.980682963452188083e-01,2.980682815142767228e-01
1.067000000000000028e+02,2.980682963381544037e-01,2.980682815751610204e-01
1.067500000000000000e+02,2.980682962077260134e-01,2.980682816329565110e-01
1.068000000000000114e+02,2.980682959565472134e-01,2.980682816878951202e-01
1.068500000000000085e+02,2.980682955893610986e-01,2.980682817402656171e-01
1.069000000000000057e+02,2.980682951129800529e-01,2.980682817904036774e-01
1.069500000000000028e+02,2.980682945361859404e-01,2.980682818386814481e-01
1.070000000000000000e+02,2.980682938695897177e-01,2.980682818854956673e-01
1.070500000000000114e+02,2.980682931254545198e-01,2.980682819312560627e-01
1.071000000000000085e+02,2.980682923174830523e-01,2.980682819763733615e-01
1.071500000000000057e+02,2.980682914605747302e-01,2.980682820212476880e-01
1.072000000000000028e+02,2.980682905705556718e-01,2.980682820662574617e-01
1.072500000000000000e+02,2.980682896638868762e-01,2.980682821117494607e-01
1.073000000000000114e+02,2.980682887573567474e-01,2.980682821580294961e-01
1.073500000000000085e+02,2.980682878677631265e-01,2.980682822053550840e-01
1.074000000000000057e+02,2.980682870115918259e-01,2.980682822539291177e-01
1.074500000000000028e+02,2.980682862046978854e-01,2.980682823038957041e-01
1.075000000000000000e+02,2.980682854619962630e-01,2.980682823553372773e-01
1.075500000000000114e+02,2.980682847971682925e-01,2.980682824082738214e-01
1.076000000000000085e+02,2.980682842223906226e-01,2.980682824626638694e-01
1.076500000000000057e+02,2.980682837480914671e-01,2.980682825184072238e-01
1.077000000000000028e+02,2.980682833827406619e-01,2.980682825753491749e-01
1.077500000000000000e+02,2.980682831326774140e-01,2.980682826332862745e-01
1.078000000000000114e+02,2.980682830019794616e-01,2.980682826919734962e-01
1.078500000000000085e+02,2.980682829923778088e-01,2.980682827511323962e-01
1.079000000000000057e+02,2.980682831032174240e-01,2.980682828104600501e-01
1.079500000000000028e+02,2.980682833314666214e-01,2.980682828696384901e-01
1.080000000000000000e+02,2.980682836717742923e-01,2.980682829283448076e-01
1.080500000000000114e+02,2.980682841165737673e-01,2.980682829862608130e-01
1.081000000000000085e+02,2.980682846562328070e-01,2.980682830430826935e-01
1.081500000000000057e+02,2.980682852792445603e-01,2.980682830985300624e-01
1.082000000000000028e+02,2.980682859724578804e-01,2.980682831523541743e-01
1.082500000000000000e+02,2.980682867213406140e-01,2.980682832043454744e-01
1.083000000000000114e+02,2.980682875102714791e-01,2.980682832543393168e-01
1.083500000000000085e+02,2.980682883228538138e-01,2.980682833022211264e-01
1.084000000000000057e+02,2.980682891422452574e-01,2.980682833479294525e-01
1.084500000000000028e+02,2.980682899514963680e-01,2.980682833914577445e-01
1.085000000000000000e+02,2.980682907338903509e-01,2.980682834328546305e-01
1.085500000000000114e+02,2.980682914732785127e-01,2.980682834722223062e-01
1.086000000000000085e+02,2.980682921544028363e-01,2.980682835097140382e-01
1.086500000000000057e+02,2.980682927631997381e-01,2.980682835455292223e-01
1.087000000000000028e+02,2.980682932870790669e-01,2.980682835799083885e-01
1.087500000000000000e+02,2.980682937151720169e-01,2.980682836131258728e-01
1.088000000000000114e+02,2.980682940385432356e-01,2.980682836454824347e-01
1.088500000000000085e+02,2.980682942503629085e-01,2.980682836772967081e-01
1.089000000000000057e+02,2.980682943460352119e-01,2.980682837088962089e-01
1.089500000000000028e+02,2.980682943232812465e-01,2.980682837406083419e-01
1.090000000000000000e+02,2.980682941821738430e-01,2.980682837727511303e-01
1.090500000000000114e+02,2.980682939251252384e-01,2.980682838056242234e-01
1.091000000000000085e+02,2.980682935568269576e-01,2.980682838395007361e-01
1.091500000000000057e+02,2.980682930841436762e-01,2.980682838746193664e-01
1.092000000000000028e+02,2.980682925159642283e-01,2.980682839111779003e-01
1.092500000000000000e+02,2.980682918630121470e-01,2.980682839493273284e-01
1.093000000000000114e+02,2.980682911376206223e-01,2.980682839891676816e-01
1.093500000000000085e+02,2.980682903534759287e-01,2.980682840307450898e-01
1.094000000000000057e+02,2.980682895253363163e-01,2.980682840740502271e-01
1.094500000000000028e+02,2.980682886687303634e-01,2.980682841190180898e-01
1.095000000000000000e+02,2.980682877996427838e-01,2.980682841655298287e-01
1.095500000000000114e+02,2.980682869341933494e-01,2.980682842134154686e-01
1.096000000000000085e+02,2.980682860883160923e-01,2.980682842624581830e-01
1.096500000000000057e+02,2.980682852774447222e-01,2.980682843123998449e-01
1.097000000000000028e+02,2.980682845162113126e-01,2.980682843629477996e-01
1.097500000000000000e+02,2.980682838181640815e-01,2.980682844137823584e-01
1.098000000000000114e+02,2.980682831955096534e-01,2.980682844645649032e-01
1.098500000000000085e+02,2.980682826588852419e-01,2.980682845149471571e-01
1.099000000000000057e+02,2.980682822171647484e-01,2.980682845645797885e-01
1.099500000000000028e+02,2.980682818773026654e-01,2.980682846131219033e-01
1.100000000000000000e+02,2.980682816442187244e-01,2.980682846602496494e-01
1.100500000000000114e+02,2.980682815207244540e-01,2.980682847056649876e-01
1.101000000000000085e+02,2.980682815074939263e-01,2.980682847491034071e-01
1.101500000000000057e+02,2.980682816030775228e-01,2.980682847903407540e-01
1.102000000000000028e+02,2.980682818039588344e-01,2.980682848291996145e-01
1.102500000000000000e+02,2.980682821046524711e-01,2.980682848655535344e-01
1.103000000000000114e+02,2.980682824978405088e-01,2.980682848993309042e-01
1.103500000000000085e+02,2.980682829745443518e-01,2.980682849305167359e-01
1.104000000000000057e+02,2.980682835243274598e-01,2.980682849591535510e-01
1.104500000000000028e+02,2.980682841355251078e-01,2.980682849853402705e-01
1.105000000000000000e+02,2.980682847954954084e-01,2.980682850092301606e-01
1.105500000000000114e+02,2.980682854908865975e-01,2.980682850310270027e-01
1.106000000000000085e+02,2.980682862079142015e-01,2.980682850509803195e-01
1.106500000000000057e+02,2.980682869326430340e-01,2.980682850693793240e-01
1.107000000000000028e+02,2.980682876512673052e-01,2.980682850865455924e-01
1.107500000000000000e+02,2.980682883503834590e-01,2.980682851028255698e-01
1.108000000000000114e+02,2.980682890172504096e-01,2.980682851185817994e-01
1.108500000000000085e+02,2.980682896400314585e-01,2.980682851341840411e-01
1.109000000000000057e+02,2.980682902080133423e-01,2.980682851500004449e-01
1.109500000000000028e+02,2.980682907117989111e-01,2.980682851663883359e-01
1.110000000000000000e+02,2.980682911434687221e-01,2.980682851836854441e-01
1.110500000000000114e+02,2.980682914967097696e-01,2.980682852022019103e-01
1.111000000000000085e+02,2.980682917669089105e-01,2.980682852222124590e-01
1.111500000000000057e+02,2.980682919512094298e-01,2.980682852439499597e-01
1.112000000000000028e+02,2.980682920485310805e-01,2.980682852675998196e-01
1.112500000000000000e+02,2.980682920595528751e-01,2.980682852932953208e-01
1.113000000000000114e+02,2.980682919866605718e-01,2.980682853211147898e-01
1.113500000000000085e+02,2.980682918338605214e-01,2.980682853510796537e-01
1.114000000000000057e+02,2.980682916066617616e-01,2.980682853831538859e-01
1.114500000000000028e+02,2.980682913119305222e-01,2.980682854172453933e-01
1.115000000000000000e+02,2.980682909577200279e-01,2.980682854532080150e-01
1.115500000000000114e+02,2.980682905530797067e-01,2.980682854908453527e-01
1.116000000000000085e+02,2.980682901078489100e-01,2.980682855299157108e-01
1.116500000000000057e+02,2.980682896324390319e-01,2.980682855701379808e-01
1.117000000000000028e+02,2.980682891376091326e-01,2.980682856111983581e-01
1.117500000000000000e+02,2.980682886342401194e-01,2.980682856527582802e-01
1.118000000000000114e+02,2.980682881331118694e-01,2.980682856944624204e-01
1.118500000000000085e+02,2.980682876446881235e-01,2.980682857359472360e-01
1.119000000000000057e+02,2.980682871789131494e-01,2.980682857768499616e-01
1.119500000000000028e+02,2.980682867450243911e-01,2.980682858168167693e-01
1.120000000000000000e+02,2.980682863513844372e-01,2.980682858555115944e-01
1.120500000000000114e+02,2.980682860053352479e-01,2.980682858926238521e-01
1.121000000000000085e+02,2.980682857130770302e-01,2.980682859278756536e-01
1.121500000000000057e+02,2.980682854795739800e-01,2.980682859610284119e-01
1.122000000000000028e+02,2.980682853084873352e-01,2.980682859918880601e-01
1.122500000000000000e+02,2.980682852021373508e-01,2.980682860203094919e-01
1.123000000000000114e+02,2.980682851614929740e-01,2.980682860461997818e-01
1.123500000000000085e+02,2.980682851861899962e-01,2.980682860695200720e-01
1.124000000000000057e+02,2.980682852745751288e-01,2.980682860902859610e-01
1.124500000000000028e+02,2.980682854237749480e-01,2.980682861085670599e-01
1.125000000000000000e+02,2.980682856297880989e-01,2.980682861244847159e-01
1.125500000000000114e+02,2.980682858875965957e-01,2.980682861382091819e-01
1.126000000000000085e+02,2.980682861912949955e-01,2.980682861499548975e-01
1.126500000000000057e+02,2.980682865342329513e-01,2.980682861599754374e-01
1.127000000000000028e+02,2.980682869091684783e-01,2.980682861685571283e-01
1.127500000000000000e+02,2.980682873084282147e-01,2.980682861760121649e-01
1.128000000000000114e+02,2.980682877240708462e-01,2.980682861826711716e-01
1.128500000000000085e+02,2.980682881480510305e-01,2.980682861888753199e-01
1.129000000000000057e+02,2.980682885723792697e-01,2.980682861949683349e-01
1.129500000000000028e+02,2.980682889892757315e-01,2.980682862012883350e-01
1.130000000000000000e+02,2.980682893913143006e-01,2.980682862081603934e-01
1.130500000000000114e+02,2.980682897715546953e-01,2.980682862158887669e-01
1.131000000000000085e+02,2.980682901236600402e-01,2.980682862247504006e-01
1.131500000000000057e+02,2.980682904419983958e-01,2.980682862349885442e-01
1.132000000000000028e+02,2.980682907217264699e-01,2.980682862468076455e-01
1.132500000000000000e+02,2.980682909588548979e-01,2.980682862603692418e-01
1.133000000000000114e+02,2.980682911502937626e-01,2.980682862757882967e-01
1.133500000000000085e+02,2.980682912938792395e-01,2.980682862931317012e-01
1.134000000000000057e+02,2.980682913883806462e-01,2.980682863124168303e-01
1.134500000000000028e+02,2.980682914334891187e-01,2.980682863336121535e-01
1.135000000000000000e+02,2.980682914297888564e-01,2.980682863566385676e-01
1.135500000000000114e+02,2.980682913787119914e-01,2.980682863813716721e-01
1.136000000000000085e+02,2.980682912824790254e-01,2.980682864076457106e-01
1.136500000000000057e+02,2.980682911440266647e-01,2.980682864352577344e-01
1.137000000000000028e+02,2.980682909669247205e-01,2.980682864639728757e-01
1.137500000000000000e+02,2.980682907552847372e-01,2.980682864935305099e-01
1.138000000000000114e+02,2.980682905136622929e-01,2.980682865236506385e-01
1.138500000000000085e+02,2.980682902469551365e-01,2.980682865540406623e-01
1.139000000000000057e+02,2.980682899602995484e-01,2.980682865844024865e-01
1.139500000000000028e+02,2.980682896589673669e-01,2.980682866144395704e-01
1.140000000000000000e+02,2.980682893482649032e-01,2.980682866438639778e-01
1.140500000000000114e+02,2.980682890334367396e-01,2.980682866724027602e-01
1.141000000000000085e+02,2.980682887195745812e-01,2.980682866998043412e-01
1.141500000000000057e+02,2.980682884115344877e-01,2.980682867258440116e-01
1.142000000000000028e+02,2.980682881138623230e-01,2.980682867503285927e-01
1.142500000000000000e+02,2.980682878307284178e-01,2.980682867731008767e-01
1.143000000000000114e+02,2.980682875658735020e-01,2.980682867940423475e-01
1.143500000000000085e+02,2.980682873225645735e-01,2.980682868130754559e-01
1.144000000000000057e+02,2.980682871035624237e-01,2.980682868301647859e-01
1.144500000000000028e+02,2.980682869110997113e-01,2.980682868453172207e-01
1.145000000000000000e+02,2.980682867468702479e-01,2.980682868585809997e-01
1.145500000000000114e+02,2.980682866120282215e-01,2.980682868700438859e-01
1.146000000000000085e+02,2.980682865071969667e-01,2.980682868798305574e-01
1.146500000000000057e+02,2.980682864324873393e-01,2.980682868880988323e-01
1.147000000000000028e+02,2.980682863875229183e-01,2.980682868950355058e-01
1.147500000000000000e+02,2.980682863714730346e-01,2.980682869008516311e-01
1.148000000000000114e+02,2.980682863830912410e-01,2.980682869057767470e-01
1.148500000000000085e+02,2.980682864207583882e-01,2.980682869100535481e-01
1.149000000000000057e+02,2.980682864825293654e-01,2.980682869139318347e-01
1.149500000000000028e+02,2.980682865661822833e-01,2.980682869176625172e-01
1.150000000000000000e+02,2.980682866692689337e-01,2.980682869214917874e-01
1.150500000000000114e+02,2.980682867891656929e-01,2.980682869256553458e-01
1.151000000000000085e+02,2.980682869231233711e-01,2.980682869303733495e-01
1.151500000000000057e+02,2.980682870683163954e-01,2.980682869358453613e-01
1.152000000000000028e+02,2.980682872218887725e-01,2.980682869422463521e-01
1.152500000000000000e+02,2.980682873809982203e-01,2.980682869497228715e-01
1.153000000000000114e+02,2.980682875428561918e-01,2.980682869583905492e-01
1.153500000000000085e+02,2.980682877047646784e-01,2.980682869683317637e-01
1.154000000000000057e+02,2.980682878641488509e-01,2.980682869795947543e-01
1.154500000000000028e+02,2.980682880185855366e-01,2.980682869921931766e-01
1.155000000000000000e+02,2.980682881658278660e-01,2.980682870061064915e-01
1.155500000000000114e+02,2.980682883038253683e-01,2.980682870212815194e-01
1.156000000000000085e+02,2.980682884307403469e-01,2.980682870376342164e-01
1.156500000000000057e+02,2.980682885449605912e-01,2.980682870550525609e-01
1.157000000000000028e+02,2.980682886451082592e-01,2.980682870733998846e-01
1.157500000000000000e+02,2.980682887300457606e-01,2.980682870925187022e-01
1.158000000000000114e+02,2.980682887988787000e-01,2.980682871122351529e-01
1.158500000000000085e+02,2.980682888509561534e-01,2.980682871323631633e-01
1.159000000000000057e+02,2.980682888858686708e-01,2.980682871527096656e-01
1.159500000000000028e+02,2.980682889034441674e-01,2.980682871730790384e-01
1.160000000000000000e+02,2.980682889037424288e-01,2.980682871932780476e-01
1.160500000000000114e+02,2.980682888870475056e-01,2.980682872131202865e-01
1.161000000000000085e+02,2.980682888538595532e-01,2.980682872324305066e-01
1.161500000000000057e+02,2.980682888048848955e-01,2.980682872510485582e-01
1.162000000000000028e+02,2.980682887410251447e-01,2.980682872688327212e-01
1.162500000000000000e+02,2.980682886633654327e-01,2.980682872856628696e-01
1.163000000000000114e+02,2.980682885731616993e-01,2.980682873014424139e-01
1.163500000000000085e+02,2.980682884718265369e-01,2.980682873161001334e-01
1.164000000000000057e+02,2.980682883609144240e-01,2.980682873295913971e-01
1.164500000000000028e+02,2.980682882421055169e-01,2.980682873418981638e-01
1.165000000000000000e+02,2.980682881171882737e-01,2.980682873530287602e-01
1.165500000000000114e+02,2.980682879880411917e-01,2.980682873630170482e-01
1.166000000000000085e+02,2.980682878566123795e-01,2.980682873719207593e-01
1.166500000000000057e+02,2.980682877248986840e-01,2.980682873798193300e-01
1.167000000000000028e+02,2.980682875949230426e-01,2.980682873868115146e-01
1.167500000000000000e+02,2.980682874687106687e-01,2.980682873930121102e-01
1.168000000000000114e+02,2.980682873482640161e-01,2.980682873985489589e-01
1.168500000000000085e+02,2.980682872355368551e-01,2.980682874035592289e-01
1.169000000000000057e+02,2.980682871324079053e-01,2.980682874081858613e-01
1.169500000000000028e+02,2.980682870406534679e-01,2.980682874125736848e-01
1.170000000000000000e+02,2.980682869619205588e-01,2.980682874168661400e-01
1.170500000000000114e+02,2.980682868977002076e-01,2.980682874212012834e-01
1.171000000000000085e+02,2.980682868493013671e-01,2.980682874257090109e-01
1.171500000000000057e+02,2.980682868178265998e-01,2.980682874305077279e-01
1.172000000000000028e+02,2.980682868041492628e-01,2.980682874357020729e-01
1.172500000000000000e+02,2.980682868088933013e-01,2.980682874413803640e-01
1.173000000000000114e+02,2.980682868324159296e-01,2.980682874476133226e-01
1.173500000000000085e+02,2.980682868747937531e-01,2.980682874544525740e-01
1.174000000000000057e+02,2.980682869358128873e-01,2.980682874619302036e-01
1.174500000000000028e+02,2.980682870149635733e-01,2.980682874700583129e-01
1.175000000000000000e+02,2.980682871114392340e-01,2.980682874788296854e-01
1.175500000000000114e+02,2.980682872241411929e-01,2.980682874882185085e-01
1.176000000000000085e+02,2.980682873516878884e-01,2.980682874981815944e-01
1.176500000000000057e+02,2.980682874924300840e-01,2.980682875086601014e-01
1.177000000000000028e+02,2.980682876444709639e-01,2.980682875195818093e-01
1.177500000000000000e+02,2.980682878056917229e-01,2.980682875308631186e-01
1.178000000000000114e+02,2.980682879737816537e-01,2.980682875424119360e-01
1.178500000000000085e+02,2.980682881462733969e-01,2.980682875541301735e-01
1.179000000000000057e+02,2.980682883205812983e-01,2.980682875659165787e-01
1.179500000000000028e+02,2.980682884940442090e-01,2.980682875776696772e-01
1.180000000000000000e+02,2.980682886639699491e-01,2.980682875892903816e-01
1.180500000000000114e+02,2.980682888276824927e-01,2.980682876006844340e-01
1.181000000000000085e+02,2.980682889825694293e-01,2.980682876117650704e-01
1.181500000000000057e+02,2.980682891261302037e-01,2.980682876224548528e-01
1.182000000000000028e+02,2.980682892560226338e-01,2.980682876326876674e-01
1.182500000000000000e+02,2.980682893701084302e-01,2.980682876424100014e-01
1.183000000000000114e+02,2.980682894664952731e-01,2.980682876515821089e-01
1.183500000000000085e+02,2.980682895435751156e-01,2.980682876601786768e-01
1.184000000000000057e+02,2.980682896000584337e-01,2.980682876681889915e-01
1.184500000000000028e+02,2.980682896350022593e-01,2.980682876756169386e-01
1.185000000000000000e+02,2.980682896478324961e-01,2.980682876824803373e-01
1.185500000000000114e+02,2.980682896383596847e-01,2.980682876888100519e-01
1.186000000000000085e+02,2.980682896067870513e-01,2.980682876946488258e-01
1.186500000000000057e+02,2.980682895537113408e-01,2.980682877000497277e-01
1.187000000000000028e+02,2.980682894801163219e-01,2.980682877050743196e-01
1.187500000000000000e+02,2.980682893873579098e-01,2.980682877097908245e-01
1.188000000000000114e+02,2.980682892771424619e-01,2.980682877142719067e-01
1.188500000000000085e+02,2.980682891514975230e-01,2.980682877185925617e-01
1.189000000000000057e+02,2.980682890127361873e-01,2.980682877228279515e-01
1.189500000000000028e+02,2.980682888634151317e-01,2.980682877270513509e-01
1.190000000000000000e+02,2.980682887062877096e-01,2.980682877313319268e-01
1.190500000000000114e+02,2.980682885442523800e-01,2.980682877357330729e-01
1.191000000000000085e+02,2.980682883802980299e-01,2.980682877403105224e-01
1.191500000000000057e+02,2.980682882174469084e-01,2.980682877451113488e-01
1.192000000000000028e+02,2.980682880586963401e-01,2.980682877501723005e-01
1.192500000000000000e+02,2.980682879069609381e-01,2.980682877555194676e-01
1.193000000000000114e+02,2.980682877650154272e-01,2.980682877611673942e-01
1.193500000000000085e+02,2.980682876354402988e-01,2.980682877671191888e-01
1.194000000000000057e+02,2.980682875205711291e-01,2.980682877733665803e-01
1.194500000000000028e+02,2.980682874224522827e-01,2.980682877798904173e-01
1.195000000000000000e+02,2.980682873427962232e-01,2.980682877866614455e-01
1.195500000000000114e+02,2.980682872829496510e-01,2.980682877936412511e-01
1.196000000000000085e+02,2.980682872438665254e-01,2.980682878007838710e-01
1.196500000000000057e+02,2.980682872260890792e-01,2.980682878080369580e-01
1.197000000000000028e+02,2.980682872297371055e-01,2.980682878153437243e-01
1.197500000000000000e+02,2.980682872545054596e-01,2.980682878226443844e-01
1.198000000000000114e+02,2.980682872996708310e-01,2.980682878298782645e-01
1.198500000000000085e+02,2.980682873641059549e-01,2.980682878369855793e-01
1.199000000000000057e+02,2.980682874463030929e-01,2.980682878439090411e-01
1.199500000000000028e+02,2.980682875444043423e-01,2.980682878505957478e-01
1.200000000000000000e+02,2.980682876562397721e-01,2.980682878569985705e-01
1.200500000000000114e+02,2.980682877793713326e-01,2.980682878630775967e-01
1.201000000000000085e+02,2.980682879111423711e-01,2.980682878688012960e-01
1.201500000000000057e+02,2.980682880487318109e-01,2.980682878741474640e-01
1.202000000000000028e+02,2.980682881892112168e-01,2.980682878791036106e-01
1.202500000000000000e+02,2.980682883296041363e-01,2.980682878836676264e-01
1.203000000000000114e+02,2.980682884669462740e-01,2.980682878878475606e-01
1.203500000000000085e+02,2.980682885983453878e-01,2.980682878916615097e-01
1.204000000000000057e+02,2.980682887210392429e-01,2.980682878951372294e-01
1.204500000000000028e+02,2.980682888324510116e-01,2.980682878983109130e-01
1.205000000000000000e+02,2.980682889302408989e-01,2.980682879012268027e-01
1.205500000000000114e+02,2.980682890123520501e-01,2.980682879039353028e-01
1.206000000000000085e+02,2.980682890770513516e-01,2.980682879064919799e-01
1.206500000000000057e+02,2.980682891229626819e-01,2.980682879089558979e-01
1.207000000000000028e+02,2.980682891490935016e-01,2.980682879113880079e-01
1.207500000000000000e+02,2.980682891548525060e-01,2.980682879138492059e-01
1.208000000000000114e+02,2.980682891400601164e-01,2.980682879163990551e-01
1.208500000000000085e+02,2.980682891049494798e-01,2.980682879190938439e-01
1.209000000000000057e+02,2.980682890501598625e-01,2.980682879219851422e-01
1.209500000000000028e+02,2.980682889767210519e-01,2.980682879251181916e-01
1.210000000000000000e+02,2.980682888860306523e-01,2.980682879285309062e-01
1.210500000000000114e+02,2.980682887798231651e-01,2.980682879322527623e-01
1.211000000000000085e+02,2.980682886601334070e-01,2.980682879363037441e-01
1.211500000000000057e+02,2.980682885292529338e-01,2.980682879406940655e-01
1.212000000000000028e+02,2.980682883896827451e-01,2.980682879454236156e-01
1.212500000000000000e+02,2.980682882440809922e-01,2.980682879504821248e-01
1.213000000000000114e+02,2.980682880952087999e-01,2.980682879558492759e-01
1.213500000000000085e+02,2.980682879458739221e-01,2.980682879614952041e-01
1.214000000000000057e+02,2.980682877988740098e-01,2.980682879673814401e-01
1.214500000000000028e+02,2.980682876569410444e-01,2.980682879734615764e-01
1.215000000000000000e+02,2.980682875226870476e-01,2.980682879796828222e-01
1.215500000000000114e+02,2.980682873985531778e-01,2.980682879859871126e-01
1.216000000000000085e+02,2.980682872867627120e-01,2.980682879923126083e-01
1.216500000000000057e+02,2.980682871892790242e-01,2.980682879985955824e-01
1.217000000000000028e+02,2.980682871077693918e-01,2.980682880047716976e-01
1.217500000000000000e+02,2.980682870435750198e-01,2.980682880107779487e-01
1.218000000000000114e+02,2.980682869976882254e-01,2.980682880165542725e-01
1.218500000000000085e+02,2.980682869707372284e-01,2.980682880220449360e-01
1.219000000000000057e+02,2.980682869629781018e-01,2.980682880272001456e-01
1.219500000000000028e+02,2.980682869742947161e-01,2.980682880319773242e-01
1.220000000000000000e+02,2.980682870042062893e-01,2.980682880363422216e-01
1.220500000000000114e+02,2.980682870518820415e-01,2.980682880402696355e-01
1.221000000000000085e+02,2.980682871161630110e-01,2.980682880437444671e-01
1.221500000000000057e+02,2.980682871955899760e-01,2.980682880467617202e-01
1.222000000000000028e+02,2.980682872884374279e-01,2.980682880493270015e-01
1.222500000000000000e+02,2.980682873927518739e-01,2.980682880514561317e-01
1.223000000000000114e+02,2.980682875063949688e-01,2.980682880531749235e-01
1.223500000000000085e+02,2.980682876270887571e-01,2.980682880545185154e-01
1.224000000000000057e+02,2.980682877524638008e-01,2.980682880555305947e-01
1.224500000000000028e+02,2.980682878801079183e-01,2.980682880562621206e-01
1.225000000000000000e+02,2.980682880076148678e-01,2.980682880567703252e-01
1.225500000000000114e+02,2.980682881326323641e-01,2.980682880571171589e-01
1.226000000000000085e+02,2.980682882529077093e-01,2.980682880573678473e-01
1.226500000000000057e+02,2.980682883663307581e-01,2.980682880575890592e-01
1.227000000000000028e+02,2.980682884709729974e-01,2.980682880578476301e-01
1.227500000000000000e+02,2.980682885651222414e-01,2.980682880582087302e-01
1.228000000000000114e+02,2.980682886473121629e-01,2.980682880587342543e-01
1.228500000000000085e+02,2.980682887163460526e-01,2.980682880594812678e-01
1.229000000000000057e+02,2.980682887713148044e-01,2.980682880605008411e-01
1.229500000000000028e+02,2.980682888116086282e-01,2.980682880618365505e-01
1.230000000000000000e+02,2.980682888369219352e-01,2.980682880635237009e-01
1.230500000000000114e+02,2.980682888472527270e-01,2.980682880655881606e-01
1.231000000000000085e+02,2.980682888428948796e-01,2.980682880680461389e-01
1.231500000000000057e+02,2.980682888244254314e-01,2.980682880709033533e-01
1.232000000000000028e+02,2.980682887926856539e-01,2.980682880741554741e-01
1.232500000000000000e+02,2.980682887487578481e-01,2.980682880777877353e-01
1.233000000000000114e+02,2.980682886939372556e-01,2.980682880817756009e-01
1.233500000000000085e+02,2.980682886297005840e-01,2.980682880860853756e-01
1.234000000000000057e+02,2.980682885576717012e-01,2.980682880906749266e-01
1.234500000000000028e+02,2.980682884795851084e-01,2.980682880954948488e-01
1.235000000000000000e+02,2.980682883972479158e-01,2.980682881004895757e-01
1.235500000000000114e+02,2.980682883125019278e-01,2.980682881055989331e-01
1.236000000000000085e+02,2.980682882271853407e-01,2.980682881107592497e-01
1.236500000000000057e+02,2.980682881430959386e-01,2.980682881159052999e-01
1.237000000000000028e+02,2.980682880619562880e-01,2.980682881209714696e-01
1.237500000000000000e+02,2.980682879853809308e-01,2.980682881258936434e-01
1.238000000000000114e+02,2.980682879148472963e-01,2.980682881306105925e-01
1.238500000000000085e+02,2.980682878516695000e-01,2.980682881350654179e-01
1.239000000000000057e+02,2.980682877969771383e-01,2.980682881392069383e-01
1.239500000000000028e+02,2.980682877516976914e-01,2.980682881429907449e-01
1.240000000000000000e+02,2.980682877165437006e-01,2.980682881463804224e-01
1.240500000000000114e+02,2.980682876920050517e-01,2.980682881493480485e-01
1.241000000000000085e+02,2.980682876783455337e-01,2.980682881518751937e-01
1.241500000000000057e+02,2.980682876756045041e-01,2.980682881539530316e-01
1.242000000000000028e+02,2.980682876836026063e-01,2.980682881555825059e-01
1.242500000000000000e+02,2.980682877019518728e-01,2.980682881567743858e-01
1.243000000000000114e+02,2.980682877300700473e-01,2.980682881575488219e-01
1.243500000000000085e+02,2.980682877671978481e-01,2.980682881579347909e-01
1.244000000000000057e+02,2.980682878124195634e-01,2.980682881579693744e-01
1.244500000000000028e+02,2.980682878646858658e-01,2.980682881576969256e-01
1.245000000000000000e+02,2.980682879228388482e-01,2.980682881571679044e-01
1.245500000000000114e+02,2.980682879856380585e-01,2.980682881564375997e-01
1.246000000000000085e+02,2.980682880517876443e-01,2.980682881555647423e-01
1.246500000000000057e+02,2.980682881199632206e-01,2.980682881546103391e-01
1.247000000000000028e+02,2.980682881888387925e-01,2.980682881536360074e-01
1.247500000000000000e+02,2.980682882571126235e-01,2.980682881527026984e-01
1.248000000000000114e+02,2.980682883235313829e-01,2.980682881518691429e-01
1.248500000000000085e+02,2.980682883869129607e-01,2.980682881511905191e-01
1.249000000000000057e+02,2.980682884461666737e-01,2.980682881507174531e-01
1.249500000000000028e+02,2.980682885003109739e-01,2.980682881504945203e-01
1.250000000000000000e+02,2.980682885484884359e-01,2.980682881505596349e-01
1.250500000000000114e+02,2.980682885899774703e-01,2.980682881509429394e-01
1.251000000000000085e+02,2.980682886242013163e-01,2.980682881516665272e-01
1.251500000000000057e+02,2.980682886507334262e-01,2.980682881527437211e-01
1.252000000000000028e+02,2.980682886692999078e-01,2.980682881541791840e-01
1.252500000000000000e+02,2.980682886797789699e-01,2.980682881559686415e-01
1.253000000000000114e+02,2.980682886821970912e-01,2.980682881580993260e-01
1.253500000000000085e+02,2.980682886767228035e-01,2.980682881605503654e-01
1.254000000000000057e+02,2.980682886636579765e-01,2.980682881632932268e-01
1.254500000000000028e+02,2.980682886434267154e-01,2.980682881662927719e-01
1.255000000000000000e+02,2.980682886165624268e-01,2.980682881695079223e-01
1.255500000000000114e+02,2.980682885836936635e-01,2.980682881728927702e-01
1.256000000000000085e+02,2.980682885455284703e-01,2.980682881763979664e-01
1.256500000000000057e+02,2.980682885028382301e-01,2.980682881799715522e-01
1.257000000000000028e+02,2.980682884564406776e-01,2.980682881835605147e-01
1.257500000000000000e+02,2.980682884071834127e-01,2.980682881871118961e-01
1.258000000000000114e+02,2.980682883559273022e-01,2.980682881905741266e-01
1.258500000000000085e+02,2.980682883035305486e-01,2.980682881938981343e-01
1.259000000000000057e+02,2.980682882508338682e-01,2.980682881970384557e-01
1.259500000000000028e+02,2.980682881986461696e-01,2.980682881999543454e-01
1.260000000000000000e+02,2.980682881477325630e-01,2.980682882026104985e-01
1.260500000000000114e+02,2.980682880988028693e-01,2.980682882049779936e-01
1.261000000000000085e+02,2.980682880525023504e-01,2.980682882070345707e-01
1.261500000000000057e+02,2.980682880094041032e-01,2.980682882087652974e-01
1.262000000000000028e+02,2.980682879700030652e-01,2.980682882101626796e-01
1.262500000000000000e+02,2.980682879347117953e-01,2.980682882112267174e-01
1.263000000000000114e+02,2.980682879038581423e-01,2.980682882119647381e-01
1.263500000000000085e+02,2.980682878776842459e-01,2.980682882123912303e-01
1.264000000000000057e+02,2.980682878563477023e-01,2.980682882125270661e-01
1.264500000000000028e+02,2.980682878399233959e-01,2.980682882123992239e-01
1.265000000000000000e+02,2.980682878284071635e-01,2.980682882120399002e-01
1.265500000000000114e+02,2.980682878217204568e-01,2.980682882114856214e-01
1.266000000000000085e+02,2.980682878197157826e-01,2.980682882107763554e-01
1.266500000000000057e+02,2.980682878221831422e-01,2.980682882099544573e-01
1.267000000000000028e+02,2.980682878288568594e-01,2.980682882090636698e-01
1.267500000000000000e+02,2.980682878394229629e-01,2.980682882081481244e-01
1.268000000000000114e+02,2.980682878535266811e-01,2.980682882072511197e-01
1.268500000000000085e+02,2.980682878707801575e-01,2.980682882064142891e-01
1.269000000000000057e+02,2.980682878907700006e-01,2.980682882056766569e-01
1.269500000000000028e+02,2.980682879130646112e-01,2.980682882050736948e-01
1.270000000000000000e+02,2.980682879372212879e-01,2.980682882046365445e-01
1.270500000000000114e+02,2.980682879627928883e-01,2.980682882043915738e-01
1.271000000000000085e+02,2.980682879893341575e-01,2.980682882043595994e-01
1.271500000000000057e+02,2.980682880164072790e-01,2.980682882045557758e-01
1.272000000000000028e+02,2.980682880435870930e-01,2.980682882049892624e-01
1.272500000000000000e+02,2.980682880704657034e-01,2.980682882056630012e-01
1.273000000000000114e+02,2.980682880966565862e-01,2.980682882065741057e-01
1.273500000000000085e+02,2.980682881217979197e-01,2.980682882077138052e-01
1.274000000000000057e+02,2.980682881455556932e-01,2.980682882090680552e-01
1.274500000000000028e+02,2.980682881676262053e-01,2.980682882106177045e-01
1.275000000000000000e+02,2.980682881877378954e-01,2.980682882123393274e-01
1.275500000000000114e+02,2.980682882056532867e-01,2.980682882142057233e-01
1.276000000000000085e+02,2.980682882211699858e-01,2.980682882161867497e-01
1.276500000000000057e+02,2.980682882341217921e-01,2.980682882182501547e-01
1.277000000000000028e+02,2.980682882443792536e-01,2.980682882203622985e-01
1.277500000000000000e+02,2.980682882518500554e-01,2.980682882224891528e-01
1.278000000000000114e+02,2.980682882564792968e-01,2.980682882245968557e-01
1.278500000000000085e+02,2.980682882582493254e-01,2.980682882266528777e-01
1.279000000000000057e+02,2.980682882571794035e-01,2.980682882286264657e-01
1.279500000000000028e+02,2.980682882533254308e-01,2.980682882304894199e-01
1.280000000000000000e+02,2.980682882467792227e-01,2.980682882322168714e-01
1.280500000000000114e+02,2.980682882376672338e-01,2.980682882337875594e-01
1.280999999999999943e+02,2.980682882261500022e-01,2.980682882351843310e-01
1.281500000000000057e+02,2.980682882124200406e-01,2.980682882363945851e-01
1.282000000000000171e+02,2.980682881967005038e-01,2.980682882374101061e-01
1.282500000000000000e+02,2.980682881792430794e-01,2.980682882382274523e-01
1.283000000000000114e+02,2.980682881603252676e-01,2.980682882388478450e-01
1.283499999999999943e+02,2.980682881402479389e-01,2.980682882392768906e-01
1.284000000000000057e+02,2.980682881193318368e-01,2.980682882395243594e-01
1.284500000000000171e+02,2.980682880979143023e-01,2.980682882396038513e-01
1.285000000000000000e+02,2.980682880763450004e-01,2.980682882395323530e-01
1.285500000000000114e+02,2.980682880549819225e-01,2.980682882393296818e-01
1.285999999999999943e+02,2.980682880341864460e-01,2.980682882390179311e-01
1.286500000000000057e+02,2.980682880143185054e-01,2.980682882386207488e-01
1.287000000000000171e+02,2.980682879957314846e-01,2.980682882381630039e-01
1.287500000000000000e+02,2.980682879787667217e-01,2.980682882376697318e-01
1.288000000000000114e+02,2.980682879637480687e-01,2.980682882371658571e-01
1.288499999999999943e+02,2.980682879509764516e-01,2.980682882366751940e-01
1.289000000000000057e+02,2.980682879407245411e-01,2.980682882362203912e-01
1.289500000000000171e+02,2.980682879332315349e-01,2.980682882358218766e-01
1.290000000000000000e+02,2.980682879286981612e-01,2.980682882354977470e-01
1.290500000000000114e+02,2.980682879272826269e-01,2.980682882352633234e-01
1.290999999999999943e+02,2.980682879290961207e-01,2.980682882351308183e-01
1.291500000000000057e+02,2.980682879342001490e-01,2.980682882351090024e-01
1.292000000000000171e+02,2.980682879426035381e-01,2.980682882352033714e-01
1.292500000000000000e+02,2.980682879542609909e-01,2.980682882354159791e-01
1.293000000000000114e+02,2.980682879690720877e-01,2.980682882357452712e-01
1.293499999999999943e+02,2.980682879868815083e-01,2.980682882361867514e-01
1.294000000000000057e+02,2.980682880074801977e-01,2.980682882367327036e-01
1.294500000000000171e+02,2.980682880306075311e-01,2.980682882373727471e-01
1.295000000000000000e+02,2.980682880559543113e-01,2.980682882380941701e-01
1.295500000000000114e+02,2.980682880831673209e-01,2.980682882388824284e-01
1.295999999999999943e+02,2.980682881118539851e-01,2.980682882397213129e-01
1.296500000000000057e+02,2.980682881415887553e-01,2.980682882405937262e-01
1.297000000000000171e+02,2.980682881719198263e-01,2.980682882414820711e-01
1.297500000000000000e+02,2.980682882023764080e-01,2.980682882423686952e-01
1.298000000000000114e+02,2.980682882324771632e-01,2.980682882432364456e-01
1.298499999999999943e+02,2.980682882617384233e-01,2.980682882440690018e-01
1.299000000000000057e+02,2.980682882896827923e-01,2.980682882448513760e-01
1.299500000000000171e+02,2.980682883158483620e-01,2.980682882455704119e-01
1.300000000000000000e+02,2.980682883397968719e-01,2.980682882462147298e-01
1.300500000000000114e+02,2.980682883611226464e-01,2.980682882467753370e-01
1.300999999999999943e+02,2.980682883794602556e-01,2.980682882472456829e-01
1.301500000000000057e+02,2.980682883944918982e-01,2.980682882476217155e-01
1.302000000000000171e+02,2.980682884059541737e-01,2.980682882479018803e-01
1.302500000000000000e+02,2.980682884136436339e-01,2.980682882480872875e-01
1.303000000000000114e+02,2.980682884174212788e-01,2.980682882481814344e-01
1.303499999999999943e+02,2.980682884172160541e-01,2.980682882481901497e-01
1.304000000000000057e+02,2.980682884130269050e-01,2.980682882481211493e-01
1.304500000000000171e+02,2.980682884049237202e-01,2.980682882479840923e-01
1.305000000000000000e+02,2.980682883930466098e-01,2.980682882477900253e-01
1.305500000000000114e+02,2.980682883776040182e-01,2.980682882475511608e-01
1.305999999999999943e+02,2.980682883588693377e-01,2.980682882472802664e-01
1.306500000000000057e+02,2.980682883371763015e-01,2.980682882469907202e-01
1.307000000000000171e+02,2.980682883129133209e-01,2.980682882466955674e-01
1.307500000000000000e+02,2.980682882865159922e-01,2.980682882464077421e-01
1.308000000000000114e+02,2.980682882584595461e-01,2.980682882461392347e-01
1.308499999999999943e+02,2.980682882292498559e-01,2.980682882459009253e-01
1.309000000000000057e+02,2.980682881994136668e-01,2.980682882457024174e-01
1.309500000000000171e+02,2.980682881694889375e-01,2.980682882455515936e-01
1.310000000000000000e+02,2.980682881400142925e-01,2.980682882454545601e-01
1.310500000000000114e+02,2.980682881115185312e-01,2.980682882454155358e-01
1.310999999999999943e+02,2.980682880845106908e-01,2.980682882454365745e-01
1.311500000000000057e+02,2.980682880594698325e-01,2.980682882455177318e-01
1.312000000000000171e+02,2.980682880368357157e-01,2.980682882456570648e-01
1.312500000000000000e+02,2.980682880170002491e-01,2.980682882458506877e-01
1.313000000000000114e+02,2.980682880002997748e-01,2.980682882460929939e-01
1.313499999999999943e+02,2.980682879870084623e-01,2.980682882463766559e-01
1.314000000000000057e+02,2.980682879773329241e-01,2.980682882466931805e-01
1.314500000000000171e+02,2.980682879714079969e-01,2.980682882470329087e-01
1.315000000000000000e+02,2.980682879692945764e-01,2.980682882473854045e-01
1.315500000000000114e+02,2.980682879709781741e-01,2.980682882477398432e-01
1.315999999999999943e+02,2.980682879763694171e-01,2.980682882480852336e-01
1.316500000000000057e+02,2.980682879853060463e-01,2.980682882484108065e-01
1.317000000000000171e+02,2.980682879975562471e-01,2.980682882487062924e-01
1.317500000000000000e+02,2.980682880128236456e-01,2.980682882489623098e-01
1.318000000000000114e+02,2.980682880307533034e-01,2.980682882491705321e-01
1.318499999999999943e+02,2.980682880509389343e-01,2.980682882493238539e-01
1.319000000000000057e+02,2.980682880729316753e-01,2.980682882494168906e-01
1.319500000000000171e+02,2.980682880962486903e-01,2.980682882494458674e-01
1.320000000000000000e+02,2.980682881203836621e-01,2.980682882494087860e-01
1.320500000000000114e+02,2.980682881448165622e-01,2.980682882493055352e-01
1.320999999999999943e+02,2.980682881690246977e-01,2.980682882491377250e-01
1.321500000000000057e+02,2.980682881924930361e-01,2.980682882489090191e-01
1.322000000000000171e+02,2.980682882147246970e-01,2.980682882486245799e-01
1.322500000000000000e+02,2.980682882352507779e-01,2.980682882482912355e-01
1.323000000000000114e+02,2.980682882536400680e-01,2.980682882479170903e-01
1.323499999999999943e+02,2.980682882695072089e-01,2.980682882475114148e-01
1.324000000000000057e+02,2.980682882825205771e-01,2.980682882470844786e-01
1.324500000000000171e+02,2.980682882924083899e-01,2.980682882466469952e-01
1.325000000000000000e+02,2.980682882989642013e-01,2.980682882462100669e-01
1.325500000000000114e+02,2.980682883020503438e-01,2.980682882457847960e-01
1.325999999999999943e+02,2.980682883016005369e-01,2.980682882453819516e-01
1.326500000000000057e+02,2.980682882976207204e-01,2.980682882450116922e-01
1.327000000000000171e+02,2.980682882901881658e-01,2.980682882446833437e-01
1.327500000000000000e+02,2.980682882794497557e-01,2.980682882444050663e-01
1.328000000000000114e+02,2.980682882656182642e-01,2.980682882441835768e-01
1.328499999999999943e+02,2.980682882489675278e-01,2.980682882440242043e-01
1.329000000000000057e+02,2.980682882298264502e-01,2.980682882439304460e-01
1.329500000000000171e+02,2.980682882085720631e-01,2.980682882439040227e-01
1.330000000000000000e+02,2.980682881856211441e-01,2.980682882439448234e-01
1.330500000000000114e+02,2.980682881614217239e-01,2.980682882440509052e-01
1.330999999999999943e+02,2.980682881364436487e-01,2.980682882442184378e-01
1.331500000000000057e+02,2.980682881111688109e-01,2.980682882444419257e-01
1.332000000000000171e+02,2.980682880860816009e-01,2.980682882447142634e-01
1.332500000000000000e+02,2.980682880616588037e-01,2.980682882450269577e-01
1.333000000000000114e+02,2.980682880383603295e-01,2.980682882453702942e-01
1.333499999999999943e+02,2.980682880166199977e-01,2.980682882457336702e-01
1.334000000000000057e+02,2.980682879968372667e-01,2.980682882461057615e-01
1.334500000000000171e+02,2.980682879793695728e-01,2.980682882464749106e-01
1.335000000000000000e+02,2.980682879645256689e-01,2.980682882468292383e-01
1.335500000000000114e+02,2.980682879525600737e-01,2.980682882471573647e-01
1.335999999999999943e+02,2.980682879436687416e-01,2.980682882474481321e-01
1.336500000000000057e+02,2.980682879379857320e-01,2.980682882476913265e-01
1.337000000000000171e+02,2.980682879355817105e-01,2.980682882478777884e-01
1.337500000000000000e+02,2.980682879364632276e-01,2.980682882479995799e-01
1.338000000000000114e+02,2.980682879405735508e-01,2.980682882480504281e-01
1.338499999999999943e+02,2.980682879477948299e-01,2.980682882480255591e-01
1.339000000000000057e+02,2.980682879579512612e-01,2.980682882479219753e-01
1.339500000000000171e+02,2.980682879708138056e-01,2.980682882477386220e-01
1.340000000000000000e+02,2.980682879861051848e-01,2.980682882474763873e-01
1.340500000000000114e+02,2.980682880035066540e-01,2.980682882471378803e-01
1.340999999999999943e+02,2.980682880226648290e-01,2.980682882467276529e-01
1.341500000000000057e+02,2.980682880431992920e-01,2.980682882462518668e-01
1.342000000000000171e+02,2.980682880647107513e-01,2.980682882457182381e-01
1.342500000000000000e+02,2.980682880867892570e-01,2.980682882451359816e-01
1.343000000000000114e+02,2.980682881090225833e-01,2.980682882445152004e-01
1.343499999999999943e+02,2.980682881310044441e-01,2.980682882438671633e-01
1.344000000000000057e+02,2.980682881523423755e-01,2.980682882432034719e-01
1.344500000000000171e+02,2.980682881726652855e-01,2.980682882425362834e-01
1.345000000000000000e+02,2.980682881916302818e-01,2.980682882418776991e-01
1.345500000000000114e+02,2.980682882089290553e-01,2.980682882412394874e-01
1.345999999999999943e+02,2.980682882242929321e-01,2.980682882406329726e-01
1.346500000000000057e+02,2.980682882374975917e-01,2.980682882400685352e-01
1.347000000000000171e+02,2.980682882483662866e-01,2.980682882395556121e-01
1.347500000000000000e+02,2.980682882567722292e-01,2.980682882391023081e-01
1.348000000000000114e+02,2.980682882626400909e-01,2.980682882387151733e-01
1.348499999999999943e+02,2.980682882659461130e-01,2.980682882383990928e-01
1.349000000000000057e+02,2.980682882667171629e-01,2.980682882381573418e-01
1.349500000000000171e+02,2.980682882650291243e-01,2.980682882379911969e-01
1.350000000000000000e+02,2.980682882610041218e-01,2.980682882379001586e-01
1.350500000000000114e+02,2.980682882548065238e-01,2.980682882378818399e-01
1.350999999999999943e+02,2.980682882466390571e-01,2.980682882379321885e-01
1.351500000000000057e+02,2.980682882367373110e-01,2.980682882380453758e-01
1.352000000000000171e+02,2.980682882253642418e-01,2.980682882382140741e-01
1.352500000000000000e+02,2.980682882128042888e-01,2.980682882384295684e-01
1.353000000000000114e+02,2.980682881993569344e-01,2.980682882386821997e-01
1.353499999999999943e+02,2.980682881853302657e-01,2.980682882389611987e-01
1.354000000000000057e+02,2.980682881710346455e-01,2.980682882392553523e-01
1.354500000000000171e+02,2.980682881567763287e-01,2.980682882395528921e-01
1.355000000000000000e+02,2.980682881428515785e-01,2.980682882398421607e-01
1.355500000000000114e+02,2.980682881295408371e-01,2.980682882401116673e-01
1.355999999999999943e+02,2.980682881171035636e-01,2.980682882403502543e-01
1.356500000000000057e+02,2.980682881057739042e-01,2.980682882405477629e-01
1.357000000000000171e+02,2.980682880957564174e-01,2.980682882406947010e-01
1.357500000000000000e+02,2.980682880872230767e-01,2.980682882407830747e-01
1.358000000000000114e+02,2.980682880803107171e-01,2.980682882408060008e-01
1.358499999999999943e+02,2.980682880751193697e-01,2.980682882407582612e-01
1.359000000000000057e+02,2.980682880717113736e-01,2.980682882406362477e-01
1.359500000000000171e+02,2.980682880701114312e-01,2.980682882404381284e-01
1.360000000000000000e+02,2.980682880703071080e-01,2.980682882401636813e-01
1.360500000000000114e+02,2.980682880722502759e-01,2.980682882398144606e-01
1.360999999999999943e+02,2.980682880758592779e-01,2.980682882393937416e-01
1.361500000000000057e+02,2.980682880810215929e-01,2.980682882389064092e-01
1.362000000000000171e+02,2.980682880875970553e-01,2.980682882383587362e-01
1.362500000000000000e+02,2.980682880954214631e-01,2.980682882377583276e-01
1.363000000000000114e+02,2.980682881043107413e-01,2.980682882371138986e-01
1.363499999999999943e+02,2.980682881140650498e-01,2.980682882364350528e-01
1.364000000000000057e+02,2.980682881244735016e-01,2.980682882357320596e-01
1.364500000000000171e+02,2.980682881353183822e-01,2.980682882350155771e-01
1.365000000000000000e+02,2.980682881463798672e-01,2.980682882342965412e-01
1.365500000000000114e+02,2.980682881574402976e-01,2.980682882335856099e-01
1.365999999999999943e+02,2.980682881682882313e-01,2.980682882328932748e-01
1.366500000000000057e+02,2.980682881787226624e-01,2.980682882322293059e-01
1.367000000000000171e+02,2.980682881885561297e-01,2.980682882316028071e-01
1.367500000000000000e+02,2.980682881976181586e-01,2.980682882310217718e-01
1.368000000000000114e+02,2.980682882057577032e-01,2.980682882304930836e-01
1.368499999999999943e+02,2.980682882128455335e-01,2.980682882300222936e-01
1.369000000000000057e+02,2.980682882187756788e-01,2.980682882296135094e-01
1.369500000000000171e+02,2.980682882234666486e-01,2.980682882292693958e-01
1.370000000000000000e+02,2.980682882268620437e-01,2.980682882289909519e-01
1.370500000000000114e+02,2.980682882289306668e-01,2.980682882287777336e-01
1.370999999999999943e+02,2.980682882296659675e-01,2.980682882286277979e-01
1.371500000000000057e+02,2.980682882290853764e-01,2.980682882285377588e-01
1.372000000000000171e+02,2.980682882272287504e-01,2.980682882285027868e-01
1.372500000000000000e+02,2.980682882241570963e-01,2.980682882285169422e-01
1.373000000000000114e+02,2.980682882199500727e-01,2.980682882285732305e-01
1.373499999999999943e+02,2.980682882147041579e-01,2.980682882286638247e-01
1.374000000000000057e+02,2.980682882085298746e-01,2.980682882287801760e-01
1.374500000000000171e+02,2.980682882015494584e-01,2.980682882289132363e-01
1.375000000000000000e+02,2.980682881938938045e-01,2.980682882290538460e-01
1.375500000000000114e+02,2.980682881857000255e-01,2.980682882291926794e-01
1.375999999999999943e+02,2.980682881771087311e-01,2.980682882293207991e-01
1.376500000000000057e+02,2.980682881682611418e-01,2.980682882294294900e-01
1.377000000000000171e+02,2.980682881592969236e-01,2.980682882295107028e-01
1.377500000000000000e+02,2.980682881503516346e-01,2.980682882295572766e-01
1.378000000000000114e+02,2.980682881415547270e-01,2.980682882295628278e-01
1.378499999999999943e+02,2.980682881330276035e-01,2.980682882295220826e-01
1.379000000000000057e+02,2.980682881248820637e-01,2.980682882294310443e-01
1.379500000000000171e+02,2.980682881172188048e-01,2.980682882292868263e-01
1.380000000000000000e+02,2.980682881101266446e-01,2.980682882290878744e-01
1.380500000000000114e+02,2.980682881036813003e-01,2.980682882288339663e-01
1.380999999999999943e+02,2.980682880979452776e-01,2.980682882285261015e-01
1.381500000000000057e+02,2.980682880929673706e-01,2.980682882281666113e-01
1.382000000000000171e+02,2.980682880887827735e-01,2.980682882277588819e-01
1.382500000000000000e+02,2.980682880854132466e-01,2.980682882273072987e-01
1.383000000000000114e+02,2.980682880828676717e-01,2.980682882268174128e-01
1.383499999999999943e+02,2.980682880811425517e-01,2.980682882262952194e-01
1.384000000000000057e+02,2.980682880802227874e-01,2.980682882257476574e-01
1.384500000000000171e+02,2.980682880800826773e-01,2.980682882251818322e-01
1.385000000000000000e+02,2.980682880806869162e-01,2.980682882246052934e-01
1.385500000000000114e+02,2.980682880819915948e-01,2.980682882240255904e-01
1.385999999999999943e+02,2.980682880839453097e-01,2.980682882234502173e-01
1.386500000000000057e+02,2.980682880864905515e-01,2.980682882228863351e-01
1.387000000000000171e+02,2.980682880895643705e-01,2.980682882223407715e-01
1.387500000000000000e+02,2.980682880931000978e-01,2.980682882218196883e-01
1.388000000000000114e+02,2.980682880970279003e-01,2.980682882213285256e-01
1.388499999999999943e+02,2.980682881012761687e-01,2.980682882208719464e-01
1.389000000000000057e+02,2.980682881057724054e-01,2.980682882204536144e-01
1.389500000000000171e+02,2.980682881104440574e-01,2.980682882200763051e-01
1.390000000000000000e+02,2.980682881152194041e-01,2.980682882197416839e-01
1.390500000000000114e+02,2.980682881200283907e-01,2.980682882194504169e-01
1.390999999999999943e+02,2.980682881248032934e-01,2.980682882192021155e-01
1.391500000000000057e+02,2.980682881294793307e-01,2.980682882189954475e-01
1.392000000000000171e+02,2.980682881339951074e-01,2.980682882188280258e-01
1.392500000000000000e+02,2.980682881382934468e-01,2.980682882186966864e-01
1.393000000000000114e+02,2.980682881423213915e-01,2.980682882185974880e-01
1.393499999999999943e+02,2.980682881460309241e-01,2.980682882185259341e-01
1.394000000000000057e+02,2.980682881493792458e-01,2.980682882184767513e-01
1.394500000000000171e+02,2.980682881523288863e-01,2.980682882184445548e-01
1.395000000000000000e+02,2.980682881548482599e-01,2.980682882184235716e-01
1.395500000000000114e+02,2.980682881569116649e-01,2.980682882184079729e-01
1.395999999999999943e+02,2.980682881584995059e-01,2.980682882183919302e-01
1.396500000000000057e+02,2.980682881595985712e-01,2.980682882183697813e-01
1.397000000000000171e+02,2.980682881602019774e-01,2.980682882183363636e-01
1.397500000000000000e+02,2.980682881603093359e-01,2.980682882182866811e-01
1.398000000000000114e+02,2.980682881599268641e-01,2.980682882182164040e-01
1.398499999999999943e+02,2.980682881590672739e-01,2.980682882181219240e-01
1.399000000000000057e+02,2.980682881577496057e-01,2.980682882180001325e-01
1.399500000000000171e+02,2.980682881559993391e-01,2.980682882178488091e-01
1.400000000000000000e+02,2.980682881538481155e-01,2.980682882176665105e-01
1.400500000000000114e+02,2.980682881513332938e-01,2.980682882174525705e-01
1.400999999999999943e+02,2.980682881484978397e-01,2.980682882172070447e-01
1.401500000000000057e+02,2.980682881453897703e-01,2.980682882169308767e-01
1.402000000000000171e+02,2.980682881420618213e-01,2.980682882166256209e-01
1.402500000000000000e+02,2.980682881385705585e-01,2.980682882162935532e-01
1.403000000000000114e+02,2.980682881349759339e-01,2.980682882159375602e-01
1.403499999999999943e+02,2.980682881313405086e-01,2.980682882155608615e-01
1.404000000000000057e+02,2.980682881277285645e-01,2.980682882151672874e-01
1.404500000000000171e+02,2.980682881242052162e-01,2.980682882147608348e-01
1.405000000000000000e+02,2.980682881208354118e-01,2.980682882143456114e-01
1.405500000000000114e+02,2.980682881176830445e-01,2.980682882139259471e-01
1.405999999999999943e+02,2.980682881148097874e-01,2.980682882135060052e-01
1.406500000000000057e+02,2.980682881122742045e-01,2.980682882130898936e-01
1.407000000000000171e+02,2.980682881101305859e-01,2.980682882126813871e-01
1.407500000000000000e+02,2.980682881084279479e-01,2.980682882122840383e-01
1.408000000000000114e+02,2.980682881072090895e-01,2.980682882119008448e-01
1.408499999999999943e+02,2.980682881065097600e-01,2.980682882115344157e-01
1.409000000000000057e+02,2.980682881063576595e-01,2.980682882111868603e-01
1.409500000000000171e+02,2.980682881067719947e-01,2.980682882108596776e-01
1.410000000000000000e+02,2.980682881077627022e-01,2.980682882105537557e-01
1.410500000000000114e+02,2.980682881093299486e-01,2.980682882102693720e-01
1.410999999999999943e+02,2.980682881114642413e-01,2.980682882100063602e-01
1.411500000000000057e+02,2.980682881141458185e-01,2.980682882097638875e-01
1.412000000000000171e+02,2.980682881173450927e-01,2.980682882095406216e-01
1.412500000000000000e+02,2.980682881210228174e-01,2.980682882093347863e-01
1.413000000000000114e+02,2.980682881251305316e-01,2.980682882091442165e-01
1.413499999999999943e+02,2.980682881296111142e-01,2.980682882089664698e-01
1.414000000000000057e+02,2.980682881343998392e-01,2.980682882087987151e-01
1.414500000000000171e+02,2.980682881394250416e-01,2.980682882086380658e-01
1.415000000000000000e+02,2.980682881446095611e-01,2.980682882084815244e-01
1.415500000000000114e+02,2.980682881498719072e-01,2.980682882083260932e-01
1.415999999999999943e+02,2.980682881551276475e-01,2.980682882081688301e-01
1.416500000000000057e+02,2.980682881602908507e-01,2.980682882080070706e-01
1.417000000000000171e+02,2.980682881652757521e-01,2.980682882078382612e-01
1.417500000000000000e+02,2.980682881699982523e-01,2.980682882076601259e-01
1.418000000000000114e+02,2.980682881743775825e-01,2.980682882074708884e-01
1.418499999999999943e+02,2.980682881783376925e-01,2.980682882072689388e-01
1.419000000000000057e+02,2.980682881818090824e-01,2.980682882070532780e-01
1.419500000000000171e+02,2.980682881847296906e-01,2.980682882068232398e-01
1.420000000000000000e+02,2.980682881870466150e-01,2.980682882065786576e-01
1.420500000000000114e+02,2.980682881887170010e-01,2.980682882063197536e-01
1.420999999999999943e+02,2.980682881897090963e-01,2.980682882060471939e-01
1.421500000000000057e+02,2.980682881900029169e-01,2.980682882057620331e-01
1.422000000000000171e+02,2.980682881895906911e-01,2.980682882054656591e-01
1.422500000000000000e+02,2.980682881884773039e-01,2.980682882051597371e-01
1.423000000000000114e+02,2.980682881866802414e-01,2.980682882048462656e-01
1.423499999999999943e+02,2.980682881842293130e-01,2.980682882045272986e-01
1.424000000000000057e+02,2.980682881811663743e-01,2.980682882042050563e-01
1.424500000000000171e+02,2.980682881775444382e-01,2.980682882038819259e-01
1.425000000000000000e+02,2.980682881734268985e-01,2.980682882035600723e-01
1.425500000000000114e+02,2.980682881688861974e-01,2.980682882032417158e-01
1.425999999999999943e+02,2.980682881640027704e-01,2.980682882029289105e-01
1.426500000000000057e+02,2.980682881588632704e-01,2.980682882026235436e-01
1.427000000000000171e+02,2.980682881535590134e-01,2.980682882023271141e-01
1.427500000000000000e+02,2.980682881481844237e-01,2.980682882020410096e-01
1.428000000000000114e+02,2.980682881428348141e-01,2.980682882017662294e-01
1.428499999999999943e+02,2.980682881376049975e-01,2.980682882015033286e-01
1.429000000000000057e+02,2.980682881325871225e-01,2.980682882012526957e-01
1.429500000000000171e+02,2.980682881278690077e-01,2.980682882010141643e-01
1.430000000000000000e+02,2.980682881235323656e-01,2.980682882007874013e-01
1.430500000000000114e+02,2.980682881196512479e-01,2.980682882005716294e-01
1.430999999999999943e+02,2.980682881162907139e-01,2.980682882003656831e-01
1.431500000000000057e+02,2.980682881135052198e-01,2.980682882001682854e-01
1.432000000000000171e+02,2.980682881113378424e-01,2.980682881999779377e-01
1.432500000000000000e+02,2.980682881098194459e-01,2.980682881997927525e-01
1.433000000000000114e+02,2.980682881089679603e-01,2.980682881996109534e-01
1.433499999999999943e+02,2.980682881087880487e-01,2.980682881994304867e-01
1.434000000000000057e+02,2.980682881092713288e-01,2.980682881992494648e-01
1.434500000000000171e+02,2.980682881103962067e-01,2.980682881990659450e-01
1.435000000000000000e+02,2.980682881121286543e-01,2.980682881988780952e-01
1.435500000000000114e+02,2.980682881144227081e-01,2.980682881986841948e-01
1.435999999999999943e+02,2.980682881172216359e-01,2.980682881984828558e-01
1.436500000000000057e+02,2.980682881204590462e-01,2.980682881982727461e-01
1.437000000000000171e+02,2.980682881240603876e-01,2.980682881980529775e-01
1.437500000000000000e+02,2.980682881279441698e-01,2.980682881978228282e-01
1.438000000000000114e+02,2.980682881320241839e-01,2.980682881975820209e-01
1.438499999999999943e+02,2.980682881362106684e-01,2.980682881973304998e-01
1.439000000000000057e+02,2.980682881404126405e-01,2.980682881970686537e-01
1.439500000000000171e+02,2.980682881445396171e-01,2.980682881967970377e-01
1.440000000000000000e+02,2.980682881485031688e-01,2.980682881965167064e-01
1.440500000000000114e+02,2.980682881522192518e-01,2.980682881962288255e-01
1.440999999999999943e+02,2.980682881556092623e-01,2.980682881959348940e-01
1.441500000000000057e+02,2.980682881586022015e-01,2.980682881956365771e-01
1.442000000000000171e+02,2.980682881611356749e-01,2.980682881953357066e-01
1.442500000000000000e+02,2.980682881631571135e-01,2.980682881950342811e-01
1.443000000000000114e+02,2.980682881646251059e-01,2.980682881947342433e-01
1.443499999999999943e+02,2.980682881655096761e-01,2.980682881944375917e-01
1.444000000000000057e+02,2.980682881657932826e-01,2.980682881941462692e-01
1.444500000000000171e+02,2.980682881654707073e-01,2.980682881938621631e-01
1.445000000000000000e+02,2.980682881645492777e-01,2.980682881935868833e-01
1.445500000000000114e+02,2.980682881630484782e-01,2.980682881933219841e-01
1.445999999999999943e+02,2.980682881609996171e-01,2.980682881930686312e-01
1.446500000000000057e+02,2.980682881584449384e-01,2.980682881928278238e-01
1.447000000000000171e+02,2.980682881554365671e-01,2.980682881926002281e-01
1.447500000000000000e+02,2.980682881520357319e-01,2.980682881923861216e-01
1.448000000000000114e+02,2.980682881483109892e-01,2.980682881921855598e-01
1.448499999999999943e+02,2.980682881443371124e-01,2.980682881919981542e-01
1.449000000000000057e+02,2.980682881401932605e-01,2.980682881918232940e-01
1.449500000000000171e+02,2.980682881359615344e-01,2.980682881916599802e-01
1.450000000000000000e+02,2.980682881317250343e-01,2.980682881915069915e-01
1.450500000000000114e+02,2.980682881275665275e-01,2.980682881913627180e-01
1.450999999999999943e+02,2.980682881235663384e-01,2.980682881912255500e-01
1.451500000000000057e+02,2.980682881198011835e-01,2.980682881910934889e-01
1.452000000000000171e+02,2.980682881163423392e-01,2.980682881909645365e-01
1.452500000000000000e+02,2.980682881132544759e-01,2.980682881908365833e-01
1.453000000000000114e+02,2.980682881105943260e-01,2.980682881907074644e-01
1.453499999999999943e+02,2.980682881084096847e-01,2.980682881905751813e-01
1.454000000000000057e+02,2.980682881067386325e-01,2.980682881904376247e-01
1.454500000000000171e+02,2.980682881056087585e-01,2.980682881902930181e-01
1.455000000000000000e+02,2.980682881050368827e-01,2.980682881901395853e-01
1.455500000000000114e+02,2.980682881050287780e-01,2.980682881899758829e-01
1.455999999999999943e+02,2.980682881055793376e-01,2.980682881898007452e-01
1.456500000000000057e+02,2.980682881066727408e-01,2.980682881896132286e-01
1.457000000000000171e+02,2.980682881082828417e-01,2.980682881894127223e-01
1.457500000000000000e+02,2.980682881103742243e-01,2.980682881891990599e-01
1.458000000000000114e+02,2.980682881129025907e-01,2.980682881889721858e-01
1.458499999999999943e+02,2.980682881158160935e-01,2.980682881887325997e-01
1.459000000000000057e+02,2.980682881190563904e-01,2.980682881884810786e-01
1.459500000000000171e+02,2.980682881225599767e-01,2.980682881882185664e-01
1.460000000000000000e+02,2.980682881262594619e-01,2.980682881879463952e-01
1.460500000000000114e+02,2.980682881300850684e-01,2.980682881876661749e-01
1.460999999999999943e+02,2.980682881339659085e-01,2.980682881873796819e-01
1.461500000000000057e+02,2.980682881378315940e-01,2.980682881870889145e-01
1.462000000000000171e+02,2.980682881416135688e-01,2.980682881867958156e-01
1.462500000000000000e+02,2.980682881452462740e-01,2.980682881865026057e-01
1.463000000000000114e+02,2.980682881486685920e-01,2.980682881862113942e-01
1.463499999999999943e+02,2.980682881518247895e-01,2.980682881859243460e-01
1.464000000000000057e+02,2.980682881546657392e-01,2.980682881856434596e-01
1.464500000000000171e+02,2.980682881571493636e-01,2.980682881853705668e-01
1.465000000000000000e+02,2.980682881592416900e-01,2.980682881851073884e-01
1.465500000000000114e+02,2.980682881609170165e-01,2.980682881848554788e-01
1.465999999999999943e+02,2.980682881621585234e-01,2.980682881846160037e-01
1.466500000000000057e+02,2.980682881629579950e-01,2.980682881843898513e-01
1.467000000000000171e+02,2.980682881633162640e-01,2.980682881841777432e-01
1.467500000000000000e+02,2.980682881632424341e-01,2.980682881839799570e-01
1.468000000000000114e+02,2.980682881627538250e-01,2.980682881837964371e-01
1.468499999999999943e+02,2.980682881618754720e-01,2.980682881836268505e-01
1.469000000000000057e+02,2.980682881606389611e-01,2.980682881834705311e-01
1.469500000000000171e+02,2.980682881590822064e-01,2.980682881833265352e-01
1.470000000000000000e+02,2.980682881572480070e-01,2.980682881831936415e-01
1.470500000000000114e+02,2.980682881551834362e-01,2.980682881830703512e-01
1.470999999999999943e+02,2.980682881529385653e-01,2.980682881829549435e-01
1.471500000000000057e+02,2.980682881505653525e-01,2.980682881828456421e-01
1.472000000000000171e+02,2.980682881481167001e-01,2.980682881827404485e-01
1.472500000000000000e+02,2.980682881456452882e-01,2.980682881826373087e-01
1.473000000000000114e+02,2.980682881432025200e-01,2.980682881825341690e-01
1.473499999999999943e+02,2.980682881408375229e-01,2.980682881824289754e-01
1.474000000000000057e+02,2.980682881385963157e-01,2.980682881823197850e-01
1.474500000000000171e+02,2.980682881365208092e-01,2.980682881822047658e-01
1.475000000000000000e+02,2.980682881346482516e-01,2.980682881820821417e-01
1.475500000000000114e+02,2.980682881330106726e-01,2.980682881819505803e-01
1.475999999999999943e+02,2.980682881316342181e-01,2.980682881818086938e-01
1.476500000000000057e+02,2.980682881305388721e-01,2.980682881816555940e-01
1.477000000000000171e+02,2.980682881297384568e-01,2.980682881814905039e-01
1.477500000000000000e+02,2.980682881292401887e-01,2.980682881813130347e-01
1.478000000000000114e+02,2.980682881290452335e-01,2.980682881811231311e-01
1.478499999999999943e+02,2.980682881291483177e-01,2.980682881809209595e-01
1.479000000000000057e+02,2.980682881295386166e-01,2.980682881807070195e-01
1.479500000000000171e+02,2.980682881301996989e-01,2.980682881804820883e-01
1.480000000000000000e+02,2.980682881311103594e-01,2.980682881802471651e-01
1.480500000000000114e+02,2.980682881322450073e-01,2.980682881800035822e-01
1.480999999999999943e+02,2.980682881335743883e-01,2.980682881797527828e-01
1.481500000000000057e+02,2.980682881350664171e-01,2.980682881794964323e-01
1.482000000000000171e+02,2.980682881366866210e-01,2.980682881792362515e-01
1.482500000000000000e+02,2.980682881383993066e-01,2.980682881789741279e-01
1.483000000000000114e+02,2.980682881401678364e-01,2.980682881787118932e-01
1.483499999999999943e+02,2.980682881419557950e-01,2.980682881784514349e-01
1.484000000000000057e+02,2.980682881437274889e-01,2.980682881781945848e-01
1.484500000000000171e+02,2.980682881454485567e-01,2.980682881779430637e-01
1.485000000000000000e+02,2.980682881470868573e-01,2.980682881776985371e-01
1.485500000000000114e+02,2.980682881486126368e-01,2.980682881774623927e-01
1.485999999999999943e+02,2.980682881499993608e-01,2.980682881772358517e-01
1.486500000000000057e+02,2.980682881512237703e-01,2.980682881770199688e-01
1.487000000000000171e+02,2.980682881522665473e-01,2.980682881768154657e-01
1.487500000000000000e+02,2.980682881531122597e-01,2.980682881766229531e-01
1.488000000000000114e+02,2.980682881537495832e-01,2.980682881764425418e-01
1.488499999999999943e+02,2.980682881541713014e-01,2.980682881762743430e-01
1.489000000000000057e+02,2.980682881543744167e-01,2.980682881761179681e-01
1.489500000000000171e+02,2.980682881543598728e-01,2.980682881759729175e-01
1.490000000000000000e+02,2.980682881541324436e-01,2.980682881758384140e-01
1.490500000000000114e+02,2.980682881537004003e-01,2.980682881757135139e-01
1.490999999999999943e+02,2.980682881530754003e-01,2.980682881755969404e-01
1.491500000000000057e+02,2.980682881522718763e-01,2.980682881754874725e-01
1.492000000000000171e+02,2.980682881513068150e-01,2.980682881753835556e-01
1.492500000000000000e+02,2.980682881501993120e-01,2.980682881752836910e-01
1.493000000000000114e+02,2.980682881489701286e-01,2.980682881751863245e-01
1.493499999999999943e+02,2.980682881476410806e-01,2.980682881750897906e-01
1.494000000000000057e+02,2.980682881462350386e-01,2.980682881749925350e-01
1.494500000000000171e+02,2.980682881447749288e-01,2.980682881748930035e-01
1.495000000000000000e+02,2.980682881432837328e-01,2.980682881747898638e-01
1.495500000000000114e+02,2.980682881417839325e-01,2.980682881746817281e-01
1.495999999999999943e+02,2.980682881402972884e-01,2.980682881745675417e-01
1.496500000000000057e+02,2.980682881388442840e-01,2.980682881744462498e-01
1.497000000000000171e+02,2.980682881374440707e-01,2.980682881743171864e-01
1.497500000000000000e+02,2.980682881361141345e-01,2.980682881741797963e-01
1.498000000000000114e+02,2.980682881348701296e-01,2.980682881740337464e-01
1.498499999999999943e+02,2.980682881337256562e-01,2.980682881738788703e-01
1.499000000000000057e+02,2.980682881326923162e-01,2.980682881737153900e-01
1.499500000000000171e+02,2.980682881317794908e-01,2.980682881735435830e-01
1.500000000000000000e+02,2.980682881309944521e-01,2.980682881733640044e-01
1.500500000000000114e+02,2.980682881303422516e-01,2.980682881731774314e-01
1.500999999999999943e+02,2.980682881298258313e-01,2.980682881729846412e-01
1.501500000000000057e+02,2.980682881294462461e-01,2.980682881727867439e-01
1.502000000000000171e+02,2.980682881292025521e-01,2.980682881725848499e-01
1.502500000000000000e+02,2.980682881290919184e-01,2.980682881723801803e-01
1.503000000000000114e+02,2.980682881291100150e-01,2.980682881721739563e-01
1.503499999999999943e+02,2.980682881292510689e-01,2.980682881719676214e-01
1.504000000000000057e+02,2.980682881295078079e-01,2.980682881717622856e-01
1.504500000000000171e+02,2.980682881298719611e-01,2.980682881715592814e-01
1.505000000000000000e+02,2.980682881303342580e-01,2.980682881713598298e-01
1.505500000000000114e+02,2.980682881308845955e-01,2.980682881711648746e-01
1.505999999999999943e+02,2.980682881315122601e-01,2.980682881709754706e-01
1.506500000000000057e+02,2.980682881322060385e-01,2.980682881707923948e-01
1.507000000000000171e+02,2.980682881329543843e-01,2.980682881706163689e-01
1.507500000000000000e+02,2.980682881337456402e-01,2.980682881704477816e-01
1.508000000000000114e+02,2.980682881345680380e-01,2.980682881702870768e-01
1.508499999999999943e+02,2.980682881354098646e-01,2.980682881701343101e-01
1.509000000000000057e+02,2.980682881362596848e-01,2.980682881699894815e-01
1.509500000000000171e+02,2.980682881371062853e-01,2.980682881698523690e-01
1.510000000000000000e+02,2.980682881379388416e-01,2.980682881697225839e-01
1.510500000000000114e+02,2.980682881387470284e-01,2.980682881695996267e-01
1.510999999999999943e+02,2.980682881395211314e-01,2.980682881694828867e-01
1.511500000000000057e+02,2.980682881402520468e-01,2.980682881693715314e-01
1.512000000000000171e+02,2.980682881409313367e-01,2.980682881692647279e-01
1.512500000000000000e+02,2.980682881415514518e-01,2.980682881691614772e-01
1.513000000000000114e+02,2.980682881421055086e-01,2.980682881690609465e-01
1.513499999999999943e+02,2.980682881425877895e-01,2.980682881689619701e-01
1.514000000000000057e+02,2.980682881429932429e-01,2.980682881688637154e-01
1.514500000000000171e+02,2.980682881433179832e-01,2.980682881687650720e-01
1.515000000000000000e+02,2.980682881435591791e-01,2.980682881686652075e-01
1.515500000000000114e+02,2.980682881437150544e-01,2.980682881685632335e-01
1.515999999999999943e+02,2.980682881437849430e-01,2.980682881684584284e-01
1.516500000000000057e+02,2.980682881437693443e-01,2.980682881683501262e-01
1.517000000000000171e+02,2.980682881436699239e-01,2.980682881682378271e-01
1.517500000000000000e+02,2.980682881434894571e-01,2.980682881681210872e-01
1.518000000000000114e+02,2.980682881432319409e-01,2.980682881679996288e-01
1.518499999999999943e+02,2.980682881429024822e-01,2.980682881678733964e-01
1.519000000000000057e+02,2.980682881425072428e-01,2.980682881677422791e-01
1.519500000000000171e+02,2.980682881420534946e-01,2.980682881676064988e-01
1.520000000000000000e+02,2.980682881415493979e-01,2.980682881674662776e-01
1.520500000000000114e+02,2.980682881410040563e-01,2.980682881673220042e-01
1.520999999999999943e+02,2.980682881404273510e-01,2.980682881671740669e-01
1.521500000000000057e+02,2.980682881398297179e-01,2.980682881670231876e-01
1.522000000000000171e+02,2.980682881392222594e-01,2.980682881668698103e-01
1.522500000000000000e+02,2.980682881386163552e-01,2.980682881667147677e-01
1.523000000000000114e+02,2.980682881380234961e-01,2.980682881665586703e-01
1.523499999999999943e+02,2.980682881374553395e-01,2.980682881664022954e-01
1.524000000000000057e+02,2.980682881369232651e-01,2.980682881662463091e-01
1.524500000000000171e+02,2.980682881364383197e-01,2.980682881660914330e-01
1.525000000000000000e+02,2.980682881360109393e-01,2.980682881659382777e-01
1.525500000000000114e+02,2.980682881356507830e-01,2.980682881657875094e-01
1.525999999999999943e+02,2.980682881353666769e-01,2.980682881656396277e-01
1.526500000000000057e+02,2.980682881351662261e-01,2.980682881654950767e-01
1.527000000000000171e+02,2.980682881350557034e-01,2.980682881653541338e-01
1.527500000000000000e+02,2.980682881350399382e-01,2.980682881652171878e-01
1.528000000000000114e+02,2.980682881351223168e-01,2.980682881650842941e-01
1.528499999999999943e+02,2.980682881353043934e-01,2.980682881649556193e-01
1.529000000000000057e+02,2.980682881355860570e-01,2.980682881648309412e-01
1.529500000000000171e+02,2.980682881359653091e-01,2.980682881647103155e-01
1.530000000000000000e+02,2.980682881364383752e-01,2.980682881645934090e-01
1.530500000000000114e+02,2.980682881369998150e-01,2.980682881644798887e-01
1.530999999999999943e+02,2.980682881376422455e-01,2.980682881643694770e-01
1.531500000000000057e+02,2.980682881383568406e-01,2.980682881642616744e-01
1.532000000000000171e+02,2.980682881391330530e-01,2.980682881641560367e-01
1.532500000000000000e+02,2.980682881399591699e-01,2.980682881640520643e-01
1.533000000000000114e+02,2.980682881408222018e-01,2.980682881639492021e-01
1.533499999999999943e+02,2.980682881417082708e-01,2.980682881638469506e-01
1.534000000000000057e+02,2.980682881426027775e-01,2.980682881637448101e-01
1.534500000000000171e+02,2.980682881434905673e-01,2.980682881636423365e-01
1.535000000000000000e+02,2.980682881443565413e-01,2.980682881635390857e-01
1.535500000000000114e+02,2.980682881451854338e-01,2.980682881634346137e-01
1.536000000000000227e+02,2.980682881459626454e-01,2.980682881633286985e-01
1.536500000000000057e+02,2.980682881466740763e-01,2.980682881632210068e-01
1.537000000000000171e+02,2.980682881473066814e-01,2.980682881631113723e-01
1.537500000000000000e+02,2.980682881478485813e-01,2.980682881629996839e-01
1.538000000000000114e+02,2.980682881482893953e-01,2.980682881628858860e-01
1.538500000000000227e+02,2.980682881486204638e-01,2.980682881627700898e-01
1.539000000000000057e+02,2.980682881488349589e-01,2.980682881626523506e-01
1.539500000000000171e+02,2.980682881489281066e-01,2.980682881625329461e-01
1.540000000000000000e+02,2.980682881488972980e-01,2.980682881624119873e-01
1.540500000000000114e+02,2.980682881487420888e-01,2.980682881622898073e-01
1.541000000000000227e+02,2.980682881484643110e-01,2.980682881621668501e-01
1.541500000000000057e+02,2.980682881480680169e-01,2.980682881620433378e-01
1.542000000000000171e+02,2.980682881475595902e-01,2.980682881619197699e-01
1.542500000000000000e+02,2.980682881469472467e-01,2.980682881617964797e-01
1.543000000000000114e+02,2.980682881462413114e-01,2.980682881616739111e-01
1.543500000000000227e+02,2.980682881454538302e-01,2.980682881615524527e-01
1.544000000000000057e+02,2.980682881445983479e-01,2.980682881614323820e-01
1.544500000000000171e+02,2.980682881436896303e-01,2.980682881613140878e-01
1.545000000000000000e+02,2.980682881427435538e-01,2.980682881611978474e-01
1.545500000000000114e+02,2.980682881417766050e-01,2.980682881610838830e-01
1.546000000000000227e+02,2.980682881408056595e-01,2.980682881609723056e-01
1.546500000000000057e+02,2.980682881398476480e-01,2.980682881608633372e-01
1.547000000000000171e+02,2.980682881389191685e-01,2.980682881607569223e-01
1.547500000000000000e+02,2.980682881380362637e-01,2.980682881606531165e-01
1.548000000000000114e+02,2.980682881372140880e-01,2.980682881605517531e-01
1.548500000000000227e+02,2.980682881364664638e-01,2.980682881604527767e-01
1.549000000000000057e+02,2.980682881358057701e-01,2.980682881603559653e-01
1.549500000000000171e+02,2.980682881352426650e-01,2.980682881602610412e-01
1.550000000000000000e+02,2.980682881347859192e-01,2.980682881601677825e-01
1.550500000000000114e+02,2.980682881344420831e-01,2.980682881600758560e-01
1.551000000000000227e+02,2.980682881342155977e-01,2.980682881599848733e-01
1.551500000000000057e+02,2.980682881341084611e-01,2.980682881598945011e-01
1.552000000000000171e+02,2.980682881341204515e-01,2.980682881598044065e-01
1.552500000000000000e+02,2.980682881342489043e-01,2.980682881597142564e-01
1.553000000000000114e+02,2.980682881344889901e-01,2.980682881596236622e-01
1.553500000000000227e+02,2.980682881348337143e-01,2.980682881595323463e-01
1.554000000000000057e+02,2.980682881352740288e-01,2.980682881594400868e-01
1.554500000000000171e+02,2.980682881357990532e-01,2.980682881593465505e-01
1.555000000000000000e+02,2.980682881363964087e-01,2.980682881592516265e-01
1.555500000000000114e+02,2.980682881370523840e-01,2.980682881591552036e-01
1.556000000000000227e+02,2.980682881377522131e-01,2.980682881590571709e-01
1.556500000000000057e+02,2.980682881384803529e-01,2.980682881589575839e-01
1.557000000000000171e+02,2.980682881392208716e-01,2.980682881588563871e-01
1.557500000000000000e+02,2.980682881399578932e-01,2.980682881587538025e-01
1.558000000000000114e+02,2.980682881406756524e-01,2.980682881586498856e-01
1.558500000000000227e+02,2.980682881413589391e-01,2.980682881585449140e-01
1.559000000000000057e+02,2.980682881419934316e-01,2.980682881584391652e-01
1.559500000000000171e+02,2.980682881425659736e-01,2.980682881583329169e-01
1.560000000000000000e+02,2.980682881430648523e-01,2.980682881582264465e-01
1.560500000000000114e+02,2.980682881434799647e-01,2.980682881581201427e-01
1.561000000000000227e+02,2.980682881438030396e-01,2.980682881580143939e-01
1.561500000000000057e+02,2.980682881440277487e-01,2.980682881579094778e-01
1.562000000000000171e+02,2.980682881441499288e-01,2.980682881578058385e-01
1.562500000000000000e+02,2.980682881441675258e-01,2.980682881577036980e-01
1.563000000000000114e+02,2.980682881440806509e-01,2.980682881576034449e-01
1.563500000000000227e+02,2.980682881438916354e-01,2.980682881575053012e-01
1.564000000000000057e+02,2.980682881436049203e-01,2.980682881574095444e-01
1.564500000000000171e+02,2.980682881432268339e-01,2.980682881573163412e-01
1.565000000000000000e+02,2.980682881427655362e-01,2.980682881572257470e-01
1.565500000000000114e+02,2.980682881422309638e-01,2.980682881571379284e-01
1.566000000000000227e+02,2.980682881416342744e-01,2.980682881570528298e-01
1.566500000000000057e+02,2.980682881409880136e-01,2.980682881569703957e-01
1.567000000000000171e+02,2.980682881403054485e-01,2.980682881568905707e-01
1.567500000000000000e+02,2.980682881396005679e-01,2.980682881568131326e-01
1.568000000000000114e+02,2.980682881388877492e-01,2.980682881567378595e-01
1.568500000000000227e+02,2.980682881381813143e-01,2.980682881566645293e-01
1.569000000000000057e+02,2.980682881374954185e-01,2.980682881565928644e-01
1.569500000000000171e+02,2.980682881368435511e-01,2.980682881565224207e-01
1.570000000000000000e+02,2.980682881362385905e-01,2.980682881564529207e-01
1.570500000000000114e+02,2.980682881356921388e-01,2.980682881563839759e-01
1.571000000000000227e+02,2.980682881352147429e-01,2.980682881563151421e-01
1.571500000000000057e+02,2.980682881348153401e-01,2.980682881562461417e-01
1.572000000000000171e+02,2.980682881345012580e-01,2.980682881561765307e-01
1.572500000000000000e+02,2.980682881342780477e-01,2.980682881561060316e-01
1.573000000000000114e+02,2.980682881341495394e-01,2.980682881560342556e-01
1.573500000000000227e+02,2.980682881341175650e-01,2.980682881559609809e-01
1.574000000000000057e+02,2.980682881341820134e-01,2.980682881558859854e-01
1.574500000000000171e+02,2.980682881343409973e-01,2.980682881558091024e-01
1.575000000000000000e+02,2.980682881345908530e-01,2.980682881557301100e-01
1.575500000000000114e+02,2.980682881349260294e-01,2.980682881556490638e-01
1.576000000000000227e+02,2.980682881353395874e-01,2.980682881555659636e-01
1.576500000000000057e+02,2.980682881358232006e-01,2.980682881554807540e-01
1.577000000000000171e+02,2.980682881363672654e-01,2.980682881553936570e-01
1.577500000000000000e+02,2.980682881369611237e-01,2.980682881553048391e-01
1.578000000000000114e+02,2.980682881375935067e-01,2.980682881552144670e-01
1.578500000000000227e+02,2.980682881382525351e-01,2.980682881551228181e-01
1.579000000000000057e+02,2.980682881389260519e-01,2.980682881550302255e-01
1.579500000000000171e+02,2.980682881396019002e-01,2.980682881549370222e-01
1.580000000000000000e+02,2.980682881402680895e-01,2.980682881548435414e-01
1.580500000000000114e+02,2.980682881409131291e-01,2.980682881547502272e-01
1.581000000000000227e+02,2.980682881415261387e-01,2.980682881546574126e-01
1.581500000000000057e+02,2.980682881420971264e-01,2.980682881545654306e-01
1.582000000000000171e+02,2.980682881426171549e-01,2.980682881544747254e-01
1.582500000000000000e+02,2.980682881430784525e-01,2.980682881543856300e-01
1.583000000000000114e+02,2.980682881434745246e-01,2.980682881542983664e-01
1.583500000000000227e+02,2.980682881438004306e-01,2.980682881542133233e-01
1.584000000000000057e+02,2.980682881440525622e-01,2.980682881541306117e-01
1.584500000000000171e+02,2.980682881442289212e-01,2.980682881540505091e-01
1.585000000000000000e+02,2.980682881443288967e-01,2.980682881539730711e-01
1.585500000000000114e+02,2.980682881443534882e-01,2.980682881538984641e-01
1.586000000000000227e+02,2.980682881443050269e-01,2.980682881538265772e-01
1.586500000000000057e+02,2.980682881441872323e-01,2.980682881537574103e-01
1.587000000000000171e+02,2.980682881440050447e-01,2.980682881536908524e-01
1.587500000000000000e+02,2.980682881437645149e-01,2.980682881536267925e-01
1.588000000000000114e+02,2.980682881434724707e-01,2.980682881535650086e-01
1.588500000000000227e+02,2.980682881431367948e-01,2.980682881535051676e-01
1.589000000000000057e+02,2.980682881427656472e-01,2.980682881534471029e-01
1.589500000000000171e+02,2.980682881423678543e-01,2.980682881533904260e-01
1.590000000000000000e+02,2.980682881419523533e-01,2.980682881533348039e-01
1.590500000000000114e+02,2.980682881415280816e-01,2.980682881532799033e-01
1.591000000000000227e+02,2.980682881411039209e-01,2.980682881532252804e-01
1.591500000000000057e+02,2.980682881406884199e-01,2.980682881531707129e-01
1.592000000000000171e+02,2.980682881402895723e-01,2.980682881531157014e-01
1.592500000000000000e+02,2.980682881399148165e-01,2.980682881530599682e-01
1.593000000000000114e+02,2.980682881395708694e-01,2.980682881530032913e-01
1.593500000000000227e+02,2.980682881392635042e-01,2.980682881529452821e-01
1.594000000000000057e+02,2.980682881389976613e-01,2.980682881528857742e-01
1.594500000000000171e+02,2.980682881387771155e-01,2.980682881528245454e-01
1.595000000000000000e+02,2.980682881386046978e-01,2.980682881527614292e-01
1.595500000000000114e+02,2.980682881384821847e-01,2.980682881526964256e-01
1.596000000000000227e+02,2.980682881384101868e-01,2.980682881526294792e-01
1.596500000000000057e+02,2.980682881383883154e-01,2.980682881525605343e-01
1.597000000000000171e+02,2.980682881384152938e-01,2.980682881524897576e-01
1.597500000000000000e+02,2.980682881384886795e-01,2.980682881524172045e-01
1.598000000000000114e+02,2.980682881386053640e-01,2.980682881523430972e-01
1.598500000000000227e+02,2.980682881387614613e-01,2.980682881522676020e-01
1.599000000000000057e+02,2.980682881389523087e-01,2.980682881521909411e-01
1.599500000000000171e+02,2.980682881391727990e-01,2.980682881521135030e-01
1.600000000000000000e+02,2.980682881394173811e-01,2.980682881520354544e-01
1.600500000000000114e+02,2.980682881396802819e-01,2.980682881519572391e-01
1.601000000000000227e+02,2.980682881399554507e-01,2.980682881518790794e-01
1.601500000000000057e+02,2.980682881402368922e-01,2.980682881518013638e-01
1.602000000000000171e+02,2.980682881405186113e-01,2.980682881517243699e-01
1.602500000000000000e+02,2.980682881407948348e-01,2.980682881516484861e-01
1.603000000000000114e+02,2.980682881410601781e-01,2.980682881515738791e-01
1.603500000000000227e+02,2.980682881413095342e-01,2.980682881515008820e-01
1.604000000000000057e+02,2.980682881415382401e-01,2.980682881514297167e-01
1.604500000000000171e+02,2.980682881417423546e-01,2.980682881513606053e-01
1.605000000000000000e+02,2.980682881419183805e-01,2.980682881512936033e-01
1.605500000000000114e+02,2.980682881420634867e-01,2.980682881512288218e-01
1.606000000000000227e+02,2.980682881421755637e-01,2.980682881511663718e-01
1.606500000000000057e+02,2.980682881422531127e-01,2.980682881511062532e-01
1.607000000000000171e+02,2.980682881422954122e-01,2.980682881510484106e-01
1.607500000000000000e+02,2.980682881423022956e-01,2.980682881509927329e-01
1.608000000000000114e+02,2.980682881422742625e-01,2.980682881509391646e-01
1.608500000000000227e+02,2.980682881422124786e-01,2.980682881508874837e-01
1.609000000000000057e+02,2.980682881421185537e-01,2.980682881508374682e-01
1.609500000000000171e+02,2.980682881419947083e-01,2.980682881507889515e-01
1.610000000000000000e+02,2.980682881418434405e-01,2.980682881507416560e-01
1.610500000000000114e+02,2.980682881416678032e-01,2.980682881506953597e-01
1.611000000000000227e+02,2.980682881414710161e-01,2.980682881506496740e-01
1.611500000000000057e+02,2.980682881412565766e-01,2.980682881506044324e-01
1.612000000000000171e+02,2.980682881410280927e-01,2.980682881505593018e-01
1.612500000000000000e+02,2.980682881407892282e-01,2.980682881505140602e-01
1.613000000000000114e+02,2.980682881405438134e-01,2.980682881504684301e-01
1.613500000000000227e+02,2.980682881402955120e-01,2.980682881504221338e-01
1.614000000000000057e+02,2.980682881400478212e-01,2.980682881503750048e-01
1.614500000000000171e+02,2.980682881398042383e-01,2.980682881503268766e-01
1.615000000000000000e+02,2.980682881395679829e-01,2.980682881502776382e-01
1.615500000000000114e+02,2.980682881393419414e-01,2.980682881502270676e-01
1.616000000000000227e+02,2.980682881391288341e-01,2.980682881501752757e-01
1.616500000000000057e+02,2.980682881389309924e-01,2.980682881501220960e-01
1.617000000000000171e+02,2.980682881387505812e-01,2.980682881500675840e-01
1.617500000000000000e+02,2.980682881385892657e-01,2.980682881500117398e-01
1.618000000000000114e+02,2.980682881384483784e-01,2.980682881499547299e-01
1.618500000000000227e+02,2.980682881383290295e-01,2.980682881498966652e-01
1.619000000000000057e+02,2.980682881382318294e-01,2.980682881498376569e-01
1.619500000000000171e+02,2.980682881381572780e-01,2.980682881497778713e-01
1.620000000000000000e+02,2.980682881381053750e-01,2.980682881497175307e-01
1.620500000000000114e+02,2.980682881380758986e-01,2.980682881496568015e-01
1.621000000000000227e+02,2.980682881380683491e-01,2.980682881495959058e-01
1.621500000000000057e+02,2.980682881380820048e-01,2.980682881495351211e-01
1.622000000000000171e+02,2.980682881381158666e-01,2.980682881494746139e-01
1.622500000000000000e+02,2.980682881381688243e-01,2.980682881494146064e-01
1.623000000000000114e+02,2.980682881382395455e-01,2.980682881493553760e-01
1.623500000000000227e+02,2.980682881383264760e-01,2.980682881492969782e-01
1.624000000000000057e+02,2.980682881384280614e-01,2.980682881492396907e-01
1.624500000000000171e+02,2.980682881385425809e-01,2.980682881491836245e-01
1.625000000000000000e+02,2.980682881386682026e-01,2.980682881491288905e-01
1.625500000000000114e+02,2.980682881388030947e-01,2.980682881490755443e-01
1.626000000000000227e+02,2.980682881389453698e-01,2.980682881490237524e-01
1.626500000000000057e+02,2.980682881390930850e-01,2.980682881489734037e-01
1.627000000000000171e+02,2.980682881392444084e-01,2.980682881489246094e-01
1.627500000000000000e+02,2.980682881393973416e-01,2.980682881488773139e-01
1.628000000000000114e+02,2.980682881395501083e-01,2.980682881488314062e-01
1.628500000000000227e+02,2.980682881397008210e-01,2.980682881487868308e-01
1.629000000000000057e+02,2.980682881398477591e-01,2.980682881487434766e-01
1.629500000000000171e+02,2.980682881399892015e-01,2.980682881487012326e-01
1.630000000000000000e+02,2.980682881401235385e-01,2.980682881486599323e-01
1.630500000000000114e+02,2.980682881402493267e-01,2.980682881486194091e-01
1.631000000000000227e+02,2.980682881403651230e-01,2.980682881485795521e-01
1.631500000000000057e+02,2.980682881404697060e-01,2.980682881485400837e-01
1.632000000000000171e+02,2.980682881405619655e-01,2.980682881485008928e-01
1.632500000000000000e+02,2.980682881406409579e-01,2.980682881484618130e-01
1.633000000000000114e+02,2.980682881407058504e-01,2.980682881484226776e-01
1.633500000000000227e+02,2.980682881407560880e-01,2.980682881483833757e-01
1.634000000000000057e+02,2.980682881407911711e-01,2.980682881483436852e-01
1.634500000000000171e+02,2.980682881408109330e-01,2.980682881483035507e-01
1.635000000000000000e+02,2.980682881408153739e-01,2.980682881482628610e-01
1.635500000000000114e+02,2.980682881408046603e-01,2.980682881482215052e-01
1.636000000000000227e+02,2.980682881407792362e-01,2.980682881481795388e-01
1.636500000000000057e+02,2.980682881407396567e-01,2.980682881481368507e-01
1.637000000000000171e+02,2.980682881406868101e-01,2.980682881480934410e-01
1.637500000000000000e+02,2.980682881406218065e-01,2.980682881480493651e-01
1.638000000000000114e+02,2.980682881405458118e-01,2.980682881480046786e-01
1.638500000000000227e+02,2.980682881404602691e-01,2.980682881479593815e-01
1.639000000000000057e+02,2.980682881403668993e-01,2.980682881479135848e-01
1.639500000000000171e+02,2.980682881402673123e-01,2.980682881478673441e-01
1.640000000000000000e+02,2.980682881401635065e-01,2.980682881478208812e-01
1.640500000000000114e+02,2.980682881400574247e-01,2.980682881477741408e-01
1.641000000000000227e+02,2.980682881399511763e-01,2.980682881477274004e-01
1.641500000000000057e+02,2.980682881398468709e-01,2.980682881476807156e-01
1.642000000000000171e+02,2.980682881397466177e-01,2.980682881476341417e-01
1.642500000000000000e+02,2.980682881396524153e-01,2.980682881475879564e-01
1.643000000000000114e+02,2.980682881395664285e-01,2.980682881475421597e-01
1.643500000000000227e+02,2.980682881394904338e-01,2.980682881474968626e-01
1.644000000000000057e+02,2.980682881394262629e-01,2.980682881474521762e-01
1.644500000000000171e+02,2.980682881393754702e-01,2.980682881474082113e-01
1.645000000000000000e+02,2.980682881393394990e-01,2.980682881473649681e-01
1.645500000000000114e+02,2.980682881393194039e-01,2.980682881473225021e-01
1.646000000000000227e+02,2.980682881393160732e-01,2.980682881472808687e-01
1.646500000000000057e+02,2.980682881393300621e-01,2.980682881472400680e-01
1.647000000000000171e+02,2.980682881393617034e-01,2.980682881472001000e-01
1.647500000000000000e+02,2.980682881394108308e-01,2.980682881471609647e-01
1.648000000000000114e+02,2.980682881394771111e-01,2.980682881471225509e-01
1.648500000000000227e+02,2.980682881395598227e-01,2.980682881470848034e-01
1.649000000000000057e+02,2.980682881396577999e-01,2.980682881470477774e-01
1.649500000000000171e+02,2.980682881397698214e-01,2.980682881470113066e-01
1.650000000000000000e+02,2.980682881398941109e-01,2.980682881469752799e-01
1.650500000000000114e+02,2.980682881400287809e-01,2.980682881469396417e-01
1.651000000000000227e+02,2.980682881401717221e-01,2.980682881469043921e-01
1.651500000000000057e+02,2.980682881403204365e-01,2.980682881468693091e-01
1.652000000000000171e+02,2.980682881404724816e-01,2.980682881468343370e-01
1.652500000000000000e+02,2.980682881406251927e-01,2.980682881467994205e-01
1.653000000000000114e+02,2.980682881407758500e-01,2.980682881467645040e-01
1.653500000000000227e+02,2.980682881409217333e-01,2.980682881467294210e-01
1.654000000000000057e+02,2.980682881410601781e-01,2.980682881466942269e-01
1.654500000000000171e+02,2.980682881411886309e-01,2.980682881466588663e-01
1.655000000000000000e+02,2.980682881413045382e-01,2.980682881466232281e-01
1.655500000000000114e+02,2.980682881414057350e-01,2.980682881465873124e-01
1.656000000000000227e+02,2.980682881414901675e-01,2.980682881465511747e-01
1.656500000000000057e+02,2.980682881415561147e-01,2.980682881465148149e-01
1.657000000000000171e+02,2.980682881416021335e-01,2.980682881464781775e-01
1.657500000000000000e+02,2.980682881416271135e-01,2.980682881464413181e-01
1.658000000000000114e+02,2.980682881416304442e-01,2.980682881464043477e-01
1.658500000000000227e+02,2.980682881416117924e-01,2.980682881463672662e-01
1.659000000000000057e+02,2.980682881415712693e-01,2.980682881463301293e-01
1.659500000000000171e+02,2.980682881415093743e-01,2.980682881462930478e-01
1.660000000000000000e+02,2.980682881414269403e-01,2.980682881462560219e-01
1.660500000000000114e+02,2.980682881413252994e-01,2.980682881462191069e-01
1.661000000000000227e+02,2.980682881412061169e-01,2.980682881461824696e-01
1.661500000000000057e+02,2.980682881410713359e-01,2.980682881461461653e-01
1.662000000000000171e+02,2.980682881409231766e-01,2.980682881461101386e-01
1.662500000000000000e+02,2.980682881407642482e-01,2.980682881460746114e-01
1.663000000000000114e+02,2.980682881405972151e-01,2.980682881460394729e-01
1.663500000000000227e+02,2.980682881404250195e-01,2.980682881460048894e-01
1.664000000000000057e+02,2.980682881402505480e-01,2.980682881459708056e-01
1.664500000000000171e+02,2.980682881400768536e-01,2.980682881459372768e-01
1.665000000000000000e+02,2.980682881399068784e-01,2.980682881459043032e-01
1.665500000000000114e+02,2.980682881397435646e-01,2.980682881458719402e-01
1.666000000000000227e+02,2.980682881395897432e-01,2.980682881458400768e-01
1.666500000000000057e+02,2.980682881394479122e-01,2.980682881458087130e-01
1.667000000000000171e+02,2.980682881393204031e-01,2.980682881457777933e-01
1.667500000000000000e+02,2.980682881392093253e-01,2.980682881457473732e-01
1.668000000000000114e+02,2.980682881391163996e-01,2.980682881457173417e-01
1.668500000000000227e+02,2.980682881390429584e-01,2.980682881456875877e-01
1.669000000000000057e+02,2.980682881389900007e-01,2.980682881456581113e-01
1.669500000000000171e+02,2.980682881389581373e-01,2.980682881456288014e-01
1.670000000000000000e+02,2.980682881389474792e-01,2.980682881455996580e-01
1.670500000000000114e+02,2.980682881389578598e-01,2.980682881455705702e-01
1.671000000000000227e+02,2.980682881389885575e-01,2.980682881455415378e-01
1.671500000000000057e+02,2.980682881390385175e-01,2.980682881455123945e-01
1.672000000000000171e+02,2.980682881391064076e-01,2.980682881454831956e-01
1.672500000000000000e+02,2.980682881391903960e-01,2.980682881454538302e-01
1.673000000000000114e+02,2.980682881392884842e-01,2.980682881454242983e-01
1.673500000000000227e+02,2.980682881393983408e-01,2.980682881453945443e-01
1.674000000000000057e+02,2.980682881395175232e-01,2.980682881453646238e-01
1.674500000000000171e+02,2.980682881396433115e-01,2.980682881453344257e-01
1.675000000000000000e+02,2.980682881397729300e-01,2.980682881453040611e-01
1.675500000000000114e+02,2.980682881399035478e-01,2.980682881452735300e-01
1.676000000000000227e+02,2.980682881400325002e-01,2.980682881452427768e-01
1.676500000000000057e+02,2.980682881401569562e-01,2.980682881452119126e-01
1.677000000000000171e+02,2.980682881402744178e-01,2.980682881451809929e-01
1.677500000000000000e+02,2.980682881403823870e-01,2.980682881451500732e-01
1.678000000000000114e+02,2.980682881404786988e-01,2.980682881451191535e-01
1.678500000000000227e+02,2.980682881405615214e-01,2.980682881450883448e-01
1.679000000000000057e+02,2.980682881406291340e-01,2.980682881450576471e-01
1.679500000000000171e+02,2.980682881406803153e-01,2.980682881450272270e-01
1.680000000000000000e+02,2.980682881407141771e-01,2.980682881449970845e-01
1.680500000000000114e+02,2.980682881407301088e-01,2.980682881449672750e-01
1.681000000000000227e+02,2.980682881407279439e-01,2.980682881449378541e-01
1.681500000000000057e+02,2.980682881407080154e-01,2.980682881449088772e-01
1.682000000000000171e+02,2.980682881406707674e-01,2.980682881448804000e-01
1.682500000000000000e+02,2.980682881406171991e-01,2.980682881448524779e-01
1.683000000000000114e+02,2.980682881405485873e-01,2.980682881448251109e-01
1.683500000000000227e+02,2.980682881404664863e-01,2.980682881447982435e-01
1.684000000000000057e+02,2.980682881403727280e-01,2.980682881447719867e-01
1.684500000000000171e+02,2.980682881402693662e-01,2.980682881447462851e-01
1.685000000000000000e+02,2.980682881401586770e-01,2.980682881447211385e-01
1.685500000000000114e+02,2.980682881400429918e-01,2.980682881446964916e-01
1.686000000000000227e+02,2.980682881399247530e-01,2.980682881446723442e-01
1.686500000000000057e+02,2.980682881398064588e-01,2.980682881446485855e-01
1.687000000000000171e+02,2.980682881396904960e-01,2.980682881446252153e-01
1.687500000000000000e+02,2.980682881395793626e-01,2.980682881446021226e-01
1.688000000000000114e+02,2.980682881394752237e-01,2.980682881445793075e-01
1.688500000000000227e+02,2.980682881393802441e-01,2.980682881445567145e-01
1.689000000000000057e+02,2.980682881392962558e-01,2.980682881445341770e-01
1.689500000000000171e+02,2.980682881392249239e-01,2.980682881445116950e-01
1.690000000000000000e+02,2.980682881391676364e-01,2.980682881444891574e-01
1.690500000000000114e+02,2.980682881391255035e-01,2.980682881444665644e-01
1.691000000000000227e+02,2.980682881390993022e-01,2.980682881444438048e-01
1.691500000000000057e+02,2.980682881390894212e-01,2.980682881444208787e-01
1.692000000000000171e+02,2.980682881390959715e-01,2.980682881443976751e-01
1.692500000000000000e+02,2.980682881391188421e-01,2.980682881443742493e-01
1.693000000000000114e+02,2.980682881391574224e-01,2.980682881443504906e-01
1.693500000000000227e+02,2.980682881392109906e-01,2.980682881443263987e-01
1.694000000000000057e+02,2.980682881392783257e-01,2.980682881443020293e-01
1.694500000000000171e+02,2.980682881393581507e-01,2.980682881442773269e-01
1.695000000000000000e+02,2.980682881394489114e-01,2.980682881442523469e-01
1.695500000000000114e+02,2.980682881395488315e-01,2.980682881442270893e-01
1.696000000000000227e+02,2.980682881396559680e-01,2.980682881442016097e-01
1.696500000000000057e+02,2.980682881397683781e-01,2.980682881441759635e-01
1.697000000000000171e+02,2.980682881398840078e-01,2.980682881441502063e-01
1.697500000000000000e+02,2.980682881400006923e-01,2.980682881441243381e-01
1.698000000000000114e+02,2.980682881401163775e-01,2.980682881440984699e-01
1.698500000000000227e+02,2.980682881402291762e-01,2.980682881440726573e-01
1.699000000000000057e+02,2.980682881403370343e-01,2.980682881440470111e-01
1.699500000000000171e+02,2.980682881404382312e-01,2.980682881440215315e-01
1.700000000000000000e+02,2.980682881405312123e-01,2.980682881439963294e-01
1.700500000000000114e+02,2.980682881406144791e-01,2.980682881439714604e-01
1.701000000000000227e+02,2.980682881406869211e-01,2.980682881439469800e-01
1.701500000000000057e+02,2.980682881407475948e-01,2.980682881439228882e-01
1.702000000000000171e+02,2.980682881407957230e-01,2.980682881438992959e-01
1.702500000000000000e+02,2.980682881408309171e-01,2.980682881438762033e-01
1.703000000000000114e+02,2.980682881408529550e-01,2.980682881438536103e-01
1.703500000000000227e+02,2.980682881408618923e-01,2.980682881438315723e-01
1.704000000000000057e+02,2.980682881408581175e-01,2.980682881438101450e-01
1.704500000000000171e+02,2.980682881408420748e-01,2.980682881437892173e-01
1.705000000000000000e+02,2.980682881408145968e-01,2.980682881437687892e-01
1.705500000000000114e+02,2.980682881407766271e-01,2.980682881437488607e-01
1.706000000000000227e+02,2.980682881407292761e-01,2.980682881437294318e-01
1.706500000000000057e+02,2.980682881406738205e-01,2.980682881437104470e-01
1.707000000000000171e+02,2.980682881406115925e-01,2.980682881436917953e-01
1.707500000000000000e+02,2.980682881405441464e-01,2.980682881436734766e-01
1.708000000000000114e+02,2.980682881404729256e-01,2.980682881436553799e-01
1.708500000000000227e+02,2.980682881403994289e-01,2.980682881436375053e-01
1.709000000000000057e+02,2.980682881403252660e-01,2.980682881436197973e-01
1.709500000000000171e+02,2.980682881402518247e-01,2.980682881436020892e-01
1.710000000000000000e+02,2.980682881401805484e-01,2.980682881435844367e-01
1.710500000000000114e+02,2.980682881401127138e-01,2.980682881435667286e-01
1.711000000000000227e+02,2.980682881400495421e-01,2.980682881435488540e-01
1.711500000000000057e+02,2.980682881399920880e-01,2.980682881435308684e-01
1.712000000000000171e+02,2.980682881399411843e-01,2.980682881435126608e-01
1.712500000000000000e+02,2.980682881398976081e-01,2.980682881434941756e-01
1.713000000000000114e+02,2.980682881398618589e-01,2.980682881434754683e-01
1.713500000000000227e+02,2.980682881398343809e-01,2.980682881434564280e-01
1.714000000000000057e+02,2.980682881398153405e-01,2.980682881434371656e-01
1.714500000000000171e+02,2.980682881398047934e-01,2.980682881434175702e-01
1.715000000000000000e+02,2.980682881398025175e-01,2.980682881433976417e-01
1.715500000000000114e+02,2.980682881398081796e-01,2.980682881433774911e-01
1.716000000000000227e+02,2.980682881398213913e-01,2.980682881433571185e-01
1.716500000000000057e+02,2.980682881398415418e-01,2.980682881433365239e-01
1.717000000000000171e+02,2.980682881398679096e-01,2.980682881433157627e-01
1.717500000000000000e+02,2.980682881398996620e-01,2.980682881432949460e-01
1.718000000000000114e+02,2.980682881399359663e-01,2.980682881432740183e-01
1.718500000000000227e+02,2.980682881399758233e-01,2.980682881432530906e-01
1.719000000000000057e+02,2.980682881400182338e-01,2.980682881432321629e-01
1.719500000000000171e+02,2.980682881400623097e-01,2.980682881432114018e-01
1.720000000000000000e+02,2.980682881401069406e-01,2.980682881431908071e-01
1.720500000000000114e+02,2.980682881401512940e-01,2.980682881431704345e-01
1.721000000000000227e+02,2.980682881401943152e-01,2.980682881431502840e-01
1.721500000000000057e+02,2.980682881402352269e-01,2.980682881431304665e-01
1.722000000000000171e+02,2.980682881402731965e-01,2.980682881431110376e-01
1.722500000000000000e+02,2.980682881403075579e-01,2.980682881430919973e-01
1.723000000000000114e+02,2.980682881403376450e-01,2.980682881430733455e-01
1.723500000000000227e+02,2.980682881403630136e-01,2.980682881430551379e-01
1.724000000000000057e+02,2.980682881403832196e-01,2.980682881430373743e-01
1.724500000000000171e+02,2.980682881403979856e-01,2.980682881430200548e-01
1.725000000000000000e+02,2.980682881404070894e-01,2.980682881430031794e-01
1.725500000000000114e+02,2.980682881404105866e-01,2.980682881429867481e-01
1.726000000000000227e+02,2.980682881404083662e-01,2.980682881429707054e-01
1.726500000000000057e+02,2.980682881404006501e-01,2.980682881429550513e-01
1.727000000000000171e+02,2.980682881403876050e-01,2.980682881429397857e-01
1.727500000000000000e+02,2.980682881403696194e-01,2.980682881429247977e-01
1.728000000000000114e+02,2.980682881403469708e-01,2.980682881429100872e-01
1.728500000000000227e+02,2.980682881403202145e-01,2.980682881428955988e-01
1.729000000000000057e+02,2.980682881402897944e-01,2.980682881428812769e-01
1.729500000000000171e+02,2.980682881402562656e-01,2.980682881428670661e-01
1.730000000000000000e+02,2.980682881402201834e-01,2.980682881428529107e-01
1.730500000000000114e+02,2.980682881401821582e-01,2.980682881428388109e-01
1.731000000000000227e+02,2.980682881401427453e-01,2.980682881428247111e-01
1.731500000000000057e+02,2.980682881401025552e-01,2.980682881428105002e-01
1.732000000000000171e+02,2.980682881400621986e-01,2.980682881427962339e-01
1.732500000000000000e+02,2.980682881400222306e-01,2.980682881427818010e-01
1.733000000000000114e+02,2.980682881399831508e-01,2.980682881427672570e-01
1.733500000000000227e+02,2.980682881399454587e-01,2.980682881427525466e-01
1.734000000000000057e+02,2.980682881399096540e-01,2.980682881427376141e-01
1.734500000000000171e+02,2.980682881398760697e-01,2.980682881427224595e-01
1.735000000000000000e+02,2.980682881398450945e-01,2.980682881427071385e-01
1.735500000000000114e+02,2.980682881398171169e-01,2.980682881426916508e-01
1.736000000000000227e+02,2.980682881397923034e-01,2.980682881426759412e-01
1.736500000000000057e+02,2.980682881397708761e-01,2.980682881426601205e-01
1.737000000000000171e+02,2.980682881397530015e-01,2.980682881426441333e-01
1.737500000000000000e+02,2.980682881397387907e-01,2.980682881426280906e-01
1.738000000000000114e+02,2.980682881397282435e-01,2.980682881426119368e-01
1.738500000000000227e+02,2.980682881397214712e-01,2.980682881425957831e-01
1.739000000000000057e+02,2.980682881397183626e-01,2.980682881425796293e-01
1.739500000000000171e+02,2.980682881397188067e-01,2.980682881425634756e-01
1.740000000000000000e+02,2.980682881397228035e-01,2.980682881425474329e-01
1.740500000000000114e+02,2.980682881397301309e-01,2.980682881425315012e-01
1.741000000000000227e+02,2.980682881397405670e-01,2.980682881425156805e-01
1.741500000000000057e+02,2.980682881397540007e-01,2.980682881425000819e-01
1.742000000000000171e+02,2.980682881397701545e-01,2.980682881424847053e-01
1.742500000000000000e+02,2.980682881397888062e-01,2.980682881424695507e-01
1.743000000000000114e+02,2.980682881398096229e-01,2.980682881424546737e-01
1.743500000000000227e+02,2.980682881398323825e-01,2.980682881424400743e-01
1.744000000000000057e+02,2.980682881398567519e-01,2.980682881424257524e-01
1.744500000000000171e+02,2.980682881398824535e-01,2.980682881424117636e-01
1.745000000000000000e+02,2.980682881399091544e-01,2.980682881423980524e-01
1.745500000000000114e+02,2.980682881399365214e-01,2.980682881423845632e-01
1.746000000000000227e+02,2.980682881399642770e-01,2.980682881423714070e-01
1.746500000000000057e+02,2.980682881399920325e-01,2.980682881423585284e-01
1.747000000000000171e+02,2.980682881400195661e-01,2.980682881423459274e-01
1.747500000000000000e+02,2.980682881400465445e-01,2.980682881423334929e-01
1.748000000000000114e+02,2.980682881400726347e-01,2.980682881423212804e-01
1.748500000000000227e+02,2.980682881400975037e-01,2.980682881423092345e-01
1.749000000000000057e+02,2.980682881401209849e-01,2.980682881422972996e-01
1.749500000000000171e+02,2.980682881401427453e-01,2.980682881422855313e-01
1.750000000000000000e+02,2.980682881401625628e-01,2.980682881422738184e-01
1.750500000000000114e+02,2.980682881401802709e-01,2.980682881422621611e-01
1.751000000000000227e+02,2.980682881401955919e-01,2.980682881422505037e-01
1.751500000000000057e+02,2.980682881402084150e-01,2.980682881422389019e-01
1.752000000000000171e+02,2.980682881402185735e-01,2.980682881422272446e-01
1.752500000000000000e+02,2.980682881402260676e-01,2.980682881422155317e-01
1.753000000000000114e+02,2.980682881402307305e-01,2.980682881422037633e-01
1.753500000000000227e+02,2.980682881402326179e-01,2.980682881421918839e-01
1.754000000000000057e+02,2.980682881402317297e-01,2.980682881421799491e-01
1.754500000000000171e+02,2.980682881402280660e-01,2.980682881421679586e-01
1.755000000000000000e+02,2.980682881402218487e-01,2.980682881421558572e-01
1.755500000000000114e+02,2.980682881402131335e-01,2.980682881421436448e-01
1.756000000000000227e+02,2.980682881402020867e-01,2.980682881421313768e-01
1.756500000000000057e+02,2.980682881401889861e-01,2.980682881421189978e-01
1.757000000000000171e+02,2.980682881401741091e-01,2.980682881421066188e-01
1.757500000000000000e+02,2.980682881401577333e-01,2.980682881420941843e-01
1.758000000000000114e+02,2.980682881401400808e-01,2.980682881420816943e-01
1.758500000000000227e+02,2.980682881401216511e-01,2.980682881420692043e-01
1.759000000000000057e+02,2.980682881401027218e-01,2.980682881420567698e-01
1.759500000000000171e+02,2.980682881400836814e-01,2.980682881420443353e-01
1.760000000000000000e+02,2.980682881400649187e-01,2.980682881420319563e-01
1.760500000000000114e+02,2.980682881400468220e-01,2.980682881420196884e-01
1.761000000000000227e+02,2.980682881400297801e-01,2.980682881420074759e-01
1.761500000000000057e+02,2.980682881400141815e-01,2.980682881419954300e-01
1.762000000000000171e+02,2.980682881400003037e-01,2.980682881419834951e-01
1.762500000000000000e+02,2.980682881399885908e-01,2.980682881419716712e-01
1.763000000000000114e+02,2.980682881399792095e-01,2.980682881419600694e-01
1.763500000000000227e+02,2.980682881399724371e-01,2.980682881419485786e-01
1.764000000000000057e+02,2.980682881399684958e-01,2.980682881419373098e-01
1.764500000000000171e+02,2.980682881399674966e-01,2.980682881419261521e-01
1.765000000000000000e+02,2.980682881399696060e-01,2.980682881419152164e-01
1.765500000000000114e+02,2.980682881399747686e-01,2.980682881419043917e-01
1.766000000000000227e+02,2.980682881399830397e-01,2.980682881418937336e-01
1.766500000000000057e+02,2.980682881399943085e-01,2.980682881418832419e-01
1.767000000000000171e+02,2.980682881400084083e-01,2.980682881418729169e-01
1.767500000000000000e+02,2.980682881400251727e-01,2.980682881418626473e-01
1.768000000000000114e+02,2.980682881400443240e-01,2.980682881418525443e-01
1.768500000000000227e+02,2.980682881400655293e-01,2.980682881418424968e-01
1.769000000000000057e+02,2.980682881400884554e-01,2.980682881418325603e-01
1.769500000000000171e+02,2.980682881401127138e-01,2.980682881418226793e-01
1.770000000000000000e+02,2.980682881401378603e-01,2.980682881418127983e-01
1.770500000000000114e+02,2.980682881401634510e-01,2.980682881418029728e-01
1.771000000000000227e+02,2.980682881401889861e-01,2.980682881417932029e-01
1.771500000000000057e+02,2.980682881402139661e-01,2.980682881417833774e-01
1.772000000000000171e+02,2.980682881402379469e-01,2.980682881417736074e-01
1.772500000000000000e+02,2.980682881402604845e-01,2.980682881417637820e-01
1.773000000000000114e+02,2.980682881402810791e-01,2.980682881417539565e-01
1.773500000000000227e+02,2.980682881402992868e-01,2.980682881417441310e-01
1.774000000000000057e+02,2.980682881403147744e-01,2.980682881417342500e-01
1.774500000000000171e+02,2.980682881403272089e-01,2.980682881417243690e-01
1.775000000000000000e+02,2.980682881403363127e-01,2.980682881417144325e-01
1.775500000000000114e+02,2.980682881403418083e-01,2.980682881417044960e-01
1.776000000000000227e+02,2.980682881403435847e-01,2.980682881416946151e-01
1.776500000000000057e+02,2.980682881403415307e-01,2.980682881416846786e-01
1.777000000000000171e+02,2.980682881403355911e-01,2.980682881416747976e-01
1.777500000000000000e+02,2.980682881403258766e-01,2.980682881416649166e-01
1.778000000000000114e+02,2.980682881403124984e-01,2.980682881416550911e-01
1.778500000000000227e+02,2.980682881402956230e-01,2.980682881416452656e-01
1.779000000000000057e+02,2.980682881402755280e-01,2.980682881416355512e-01
1.779500000000000171e+02,2.980682881402525464e-01,2.980682881416258923e-01
1.780000000000000000e+02,2.980682881402270668e-01,2.980682881416163443e-01
1.780500000000000114e+02,2.980682881401994222e-01,2.980682881416069074e-01
1.781000000000000227e+02,2.980682881401701678e-01,2.980682881415975261e-01
1.781500000000000057e+02,2.980682881401398032e-01,2.980682881415883112e-01
1.782000000000000171e+02,2.980682881401088280e-01,2.980682881415792074e-01
1.782500000000000000e+02,2.980682881400776862e-01,2.980682881415701591e-01
1.783000000000000114e+02,2.980682881400470441e-01,2.980682881415612773e-01
1.783500000000000227e+02,2.980682881400173456e-01,2.980682881415525620e-01
1.784000000000000057e+02,2.980682881399891460e-01,2.980682881415439023e-01
1.784500000000000171e+02,2.980682881399628337e-01,2.980682881415353536e-01
1.785000000000000000e+02,2.980682881399389639e-01,2.980682881415269159e-01
1.785500000000000114e+02,2.980682881399177586e-01,2.980682881415185892e-01
1.786000000000000227e+02,2.980682881398997175e-01,2.980682881415103735e-01
1.786500000000000057e+02,2.980682881398850070e-01,2.980682881415022134e-01
1.787000000000000171e+02,2.980682881398739048e-01,2.980682881414941088e-01
1.787500000000000000e+02,2.980682881398664663e-01,2.980682881414860597e-01
1.788000000000000114e+02,2.980682881398628026e-01,2.980682881414780661e-01
1.788500000000000227e+02,2.980682881398629136e-01,2.980682881414700724e-01
1.789000000000000057e+02,2.980682881398666884e-01,2.980682881414621344e-01
1.789500000000000171e+02,2.980682881398740158e-01,2.980682881414541963e-01
1.790000000000000000e+02,2.980682881398846185e-01,2.980682881414462582e-01
1.790500000000000114e+02,2.980682881398982187e-01,2.980682881414383201e-01
1.791000000000000227e+02,2.980682881399145390e-01,2.980682881414303265e-01
1.791500000000000057e+02,2.980682881399331352e-01,2.980682881414223329e-01
1.792000000000000171e+02,2.980682881399536188e-01,2.980682881414143393e-01
1.792500000000000000e+02,2.980682881399755457e-01,2.980682881414062901e-01
1.793000000000000114e+02,2.980682881399984163e-01,2.980682881413982410e-01
1.793500000000000227e+02,2.980682881400216755e-01,2.980682881413901919e-01
1.794000000000000057e+02,2.980682881400449347e-01,2.980682881413820873e-01
1.794500000000000171e+02,2.980682881400676942e-01,2.980682881413739826e-01
1.795000000000000000e+02,2.980682881400893991e-01,2.980682881413659335e-01
1.795500000000000114e+02,2.980682881401097162e-01,2.980682881413578289e-01
1.796000000000000227e+02,2.980682881401282014e-01,2.980682881413497798e-01
1.796500000000000057e+02,2.980682881401445217e-01,2.980682881413417307e-01
1.797000000000000171e+02,2.980682881401583439e-01,2.980682881413337371e-01
1.797500000000000000e+02,2.980682881401693907e-01,2.980682881413258545e-01
1.798000000000000114e+02,2.980682881401774953e-01,2.980682881413179719e-01
1.798500000000000227e+02,2.980682881401825468e-01,2.980682881413102003e-01
1.799000000000000057e+02,2.980682881401844897e-01,2.980682881413024843e-01
1.799500000000000171e+02,2.980682881401833240e-01,2.980682881412948793e-01
1.800000000000000000e+02,2.980682881401791051e-01,2.980682881412873853e-01
1.800500000000000114e+02,2.980682881401719997e-01,2.980682881412800023e-01
1.801000000000000227e+02,2.980682881401621742e-01,2.980682881412726748e-01
1.801500000000000057e+02,2.980682881401498507e-01,2.980682881412655139e-01
1.802000000000000171e+02,2.980682881401353623e-01,2.980682881412585195e-01
1.802500000000000000e+02,2.980682881401190421e-01,2.980682881412515806e-01
1.803000000000000114e+02,2.980682881401012785e-01,2.980682881412447527e-01
1.803500000000000227e+02,2.980682881400824047e-01,2.980682881412380358e-01
1.804000000000000057e+02,2.980682881400629203e-01,2.980682881412314300e-01
1.804500000000000171e+02,2.980682881400432693e-01,2.980682881412249352e-01
1.805000000000000000e+02,2.980682881400237294e-01,2.980682881412184959e-01
1.805500000000000114e+02,2.980682881400048556e-01,2.980682881412121676e-01
1.806000000000000227e+02,2.980682881399869810e-01,2.980682881412058949e-01
1.806500000000000057e+02,2.980682881399705497e-01,2.980682881411996221e-01
1.807000000000000171e+02,2.980682881399557838e-01,2.980682881411934049e-01
1.807500000000000000e+02,2.980682881399431272e-01,2.980682881411872431e-01
1.808000000000000114e+02,2.980682881399326911e-01,2.980682881411810814e-01
1.808500000000000227e+02,2.980682881399247530e-01,2.980682881411749197e-01
1.809000000000000057e+02,2.980682881399194795e-01,2.980682881411687024e-01
1.809500000000000171e+02,2.980682881399169815e-01,2.980682881411625407e-01
1.810000000000000000e+02,2.980682881399172590e-01,2.980682881411563234e-01
1.810500000000000114e+02,2.980682881399203676e-01,2.980682881411500507e-01
1.811000000000000227e+02,2.980682881399261408e-01,2.980682881411437224e-01
1.811500000000000057e+02,2.980682881399345230e-01,2.980682881411373941e-01
1.812000000000000171e+02,2.980682881399452921e-01,2.980682881411310103e-01
1.812500000000000000e+02,2.980682881399583373e-01,2.980682881411245710e-01
1.813000000000000114e+02,2.980682881399732698e-01,2.980682881411180762e-01
1.813500000000000227e+02,2.980682881399899231e-01,2.980682881411115814e-01
1.814000000000000057e+02,2.980682881400079087e-01,2.980682881411050311e-01
1.814500000000000171e+02,2.980682881400268935e-01,2.980682881410984808e-01
1.815000000000000000e+02,2.980682881400466000e-01,2.980682881410919305e-01
1.815500000000000114e+02,2.980682881400665840e-01,2.980682881410853247e-01
1.816000000000000227e+02,2.980682881400865125e-01,2.980682881410787743e-01
1.816500000000000057e+02,2.980682881401061080e-01,2.980682881410722240e-01
1.817000000000000171e+02,2.980682881401249262e-01,2.980682881410657292e-01
1.817500000000000000e+02,2.980682881401427453e-01,2.980682881410592899e-01
1.818000000000000114e+02,2.980682881401592321e-01,2.980682881410528506e-01
1.818500000000000227e+02,2.980682881401741091e-01,2.980682881410465224e-01
1.819000000000000057e+02,2.980682881401872653e-01,2.980682881410402496e-01
1.819500000000000171e+02,2.980682881401984230e-01,2.980682881410340879e-01
1.820000000000000000e+02,2.980682881402074713e-01,2.980682881410280372e-01
1.820500000000000114e+02,2.980682881402142992e-01,2.980682881410220419e-01
1.821000000000000227e+02,2.980682881402189066e-01,2.980682881410161578e-01
1.821500000000000057e+02,2.980682881402212381e-01,2.980682881410103846e-01
1.822000000000000171e+02,2.980682881402214046e-01,2.980682881410047225e-01
1.822500000000000000e+02,2.980682881402194062e-01,2.980682881409991714e-01
1.823000000000000114e+02,2.980682881402153539e-01,2.980682881409937313e-01
1.823500000000000227e+02,2.980682881402094142e-01,2.980682881409884022e-01
1.824000000000000057e+02,2.980682881402018092e-01,2.980682881409831841e-01
1.824500000000000171e+02,2.980682881401927609e-01,2.980682881409780216e-01
1.825000000000000000e+02,2.980682881401823803e-01,2.980682881409729701e-01
1.825500000000000114e+02,2.980682881401710005e-01,2.980682881409679741e-01
1.826000000000000227e+02,2.980682881401588435e-01,2.980682881409630336e-01
1.826500000000000057e+02,2.980682881401461870e-01,2.980682881409581486e-01
1.827000000000000171e+02,2.980682881401332529e-01,2.980682881409532636e-01
1.827500000000000000e+02,2.980682881401203188e-01,2.980682881409484342e-01
1.828000000000000114e+02,2.980682881401076623e-01,2.980682881409436602e-01
1.828500000000000227e+02,2.980682881400954498e-01,2.980682881409388307e-01
1.829000000000000057e+02,2.980682881400839035e-01,2.980682881409340013e-01
1.829500000000000171e+02,2.980682881400732454e-01,2.980682881409291718e-01
1.830000000000000000e+02,2.980682881400635864e-01,2.980682881409243423e-01
1.830500000000000114e+02,2.980682881400550932e-01,2.980682881409194573e-01
1.831000000000000227e+02,2.980682881400478768e-01,2.980682881409145168e-01
1.831500000000000057e+02,2.980682881400420481e-01,2.980682881409095764e-01
1.832000000000000171e+02,2.980682881400375517e-01,2.980682881409045804e-01
1.832500000000000000e+02,2.980682881400344986e-01,2.980682881408995288e-01
1.833000000000000114e+02,2.980682881400328332e-01,2.980682881408944218e-01
1.833500000000000227e+02,2.980682881400325557e-01,2.980682881408893148e-01
1.834000000000000057e+02,2.980682881400334994e-01,2.980682881408842078e-01
1.834500000000000171e+02,2.980682881400357198e-01,2.980682881408789897e-01
1.835000000000000000e+02,2.980682881400390505e-01,2.980682881408738272e-01
1.835500000000000114e+02,2.980682881400433248e-01,2.980682881408686091e-01
1.836000000000000227e+02,2.980682881400484319e-01,2.980682881408633911e-01
1.836500000000000057e+02,2.980682881400542050e-01,2.980682881408581730e-01
1.837000000000000171e+02,2.980682881400605333e-01,2.980682881408530105e-01
1.837500000000000000e+02,2.980682881400672501e-01,2.980682881408478480e-01
1.838000000000000114e+02,2.980682881400741335e-01,2.980682881408427409e-01
1.838500000000000227e+02,2.980682881400810724e-01,2.980682881408376339e-01
1.839000000000000057e+02,2.980682881400879003e-01,2.980682881408326379e-01
1.839500000000000171e+02,2.980682881400944506e-01,2.980682881408276974e-01
1.840000000000000000e+02,2.980682881401006123e-01,2.980682881408228124e-01
1.840500000000000114e+02,2.980682881401062745e-01,2.980682881408179830e-01
1.841000000000000227e+02,2.980682881401113260e-01,2.980682881408132645e-01
1.841500000000000057e+02,2.980682881401156559e-01,2.980682881408086016e-01
1.842000000000000171e+02,2.980682881401192086e-01,2.980682881408040497e-01
1.842500000000000000e+02,2.980682881401219286e-01,2.980682881407996088e-01
1.843000000000000114e+02,2.980682881401238160e-01,2.980682881407952234e-01
1.843500000000000227e+02,2.980682881401247597e-01,2.980682881407909490e-01
1.844000000000000057e+02,2.980682881401248152e-01,2.980682881407867302e-01
1.844500000000000171e+02,2.980682881401239825e-01,2.980682881407825668e-01
1.845000000000000000e+02,2.980682881401222617e-01,2.980682881407785145e-01
1.845500000000000114e+02,2.980682881401197637e-01,2.980682881407745177e-01
1.846000000000000227e+02,2.980682881401164885e-01,2.980682881407705764e-01
1.846500000000000057e+02,2.980682881401125472e-01,2.980682881407666907e-01
1.847000000000000171e+02,2.980682881401079953e-01,2.980682881407628604e-01
1.847500000000000000e+02,2.980682881401028883e-01,2.980682881407590301e-01
1.848000000000000114e+02,2.980682881400973372e-01,2.980682881407551998e-01
1.848500000000000227e+02,2.980682881400913975e-01,2.980682881407514251e-01
1.849000000000000057e+02,2.980682881400852358e-01,2.980682881407476503e-01
1.849500000000000171e+02,2.980682881400789075e-01,2.980682881407438756e-01
1.850000000000000000e+02,2.980682881400724682e-01,2.980682881407401008e-01
1.850500000000000114e+02,2.980682881400660844e-01,2.980682881407363261e-01
1.851000000000000227e+02,2.980682881400598117e-01,2.980682881407325513e-01
1.851500000000000057e+02,2.980682881400536499e-01,2.980682881407287210e-01
1.852000000000000171e+02,2.980682881400478212e-01,2.980682881407248352e-01
1.852500000000000000e+02,2.980682881400422701e-01,2.980682881407209495e-01
1.853000000000000114e+02,2.980682881400371076e-01,2.980682881407170637e-01
1.853500000000000227e+02,2.980682881400324447e-01,2.980682881407131224e-01
1.854000000000000057e+02,2.980682881400282258e-01,2.980682881407091811e-01
1.854500000000000171e+02,2.980682881400245066e-01,2.980682881407051843e-01
1.855000000000000000e+02,2.980682881400213979e-01,2.980682881407012430e-01
1.855500000000000114e+02,2.980682881400188444e-01,2.980682881406972462e-01
1.856000000000000227e+02,2.980682881400169015e-01,2.980682881406932494e-01
1.856500000000000057e+02,2.980682881400155693e-01,2.980682881406892526e-01
1.857000000000000171e+02,2.980682881400148476e-01,2.980682881406852558e-01
1.857500000000000000e+02,2.980682881400146811e-01,2.980682881406812590e-01
1.858000000000000114e+02,2.980682881400151807e-01,2.980682881406773177e-01
1.858500000000000227e+02,2.980682881400161799e-01,2.980682881406733764e-01
1.859000000000000057e+02,2.980682881400177897e-01,2.980682881406694906e-01
1.859500000000000171e+02,2.980682881400198991e-01,2.980682881406656048e-01
1.860000000000000000e+02,2.980682881400225082e-01,2.980682881406617746e-01
1.860500000000000114e+02,2.980682881400255613e-01,2.980682881406580553e-01
1.861000000000000227e+02,2.980682881400290030e-01,2.980682881406543361e-01
1.861500000000000057e+02,2.980682881400328887e-01,2.980682881406506723e-01
1.862000000000000171e+02,2.980682881400370521e-01,2.980682881406470641e-01
1.862500000000000000e+02,2.980682881400414930e-01,2.980682881406435114e-01
1.863000000000000114e+02,2.980682881400462114e-01,2.980682881406400142e-01
1.863500000000000227e+02,2.980682881400510409e-01,2.980682881406365725e-01
1.864000000000000057e+02,2.980682881400560369e-01,2.980682881406331863e-01
1.864500000000000171e+02,2.980682881400610884e-01,2.980682881406299112e-01
1.865000000000000000e+02,2.980682881400661399e-01,2.980682881406266360e-01
1.865500000000000114e+02,2.980682881400711914e-01,2.980682881406234164e-01
1.866000000000000227e+02,2.980682881400760764e-01,2.980682881406201967e-01
1.866500000000000057e+02,2.980682881400808504e-01,2.980682881406170881e-01
1.867000000000000171e+02,2.980682881400854578e-01,2.980682881406139240e-01
1.867500000000000000e+02,2.980682881400897322e-01,2.980682881406108709e-01
1.868000000000000114e+02,2.980682881400937290e-01,2.980682881406078177e-01
1.868500000000000227e+02,2.980682881400973927e-01,2.980682881406047646e-01
1.869000000000000057e+02,2.980682881401006679e-01,2.980682881406017115e-01
1.869500000000000171e+02,2.980682881401034989e-01,2.980682881405986584e-01
1.870000000000000000e+02,2.980682881401058859e-01,2.980682881405956608e-01
1.870500000000000114e+02,2.980682881401077733e-01,2.980682881405926077e-01
1.871000000000000227e+02,2.980682881401091611e-01,2.980682881405895546e-01
1.871500000000000057e+02,2.980682881401100492e-01,2.980682881405865570e-01
1.872000000000000171e+02,2.980682881401104378e-01,2.980682881405835039e-01
1.872500000000000000e+02,2.980682881401102713e-01,2.980682881405804507e-01
1.873000000000000114e+02,2.980682881401096607e-01,2.980682881405773421e-01
1.873500000000000227e+02,2.980682881401084949e-01,2.980682881405742890e-01
1.874000000000000057e+02,2.980682881401068851e-01,2.980682881405712359e-01
1.874500000000000171e+02,2.980682881401048867e-01,2.980682881405681273e-01
1.875000000000000000e+02,2.980682881401024997e-01,2.980682881405650186e-01
1.875500000000000114e+02,2.980682881400997242e-01,2.980682881405619655e-01
1.876000000000000227e+02,2.980682881400967266e-01,2.980682881405588569e-01
1.876500000000000057e+02,2.980682881400935069e-01,2.980682881405557483e-01
1.877000000000000171e+02,2.980682881400900652e-01,2.980682881405526952e-01
1.877500000000000000e+02,2.980682881400865680e-01,2.980682881405496421e-01
1.878000000000000114e+02,2.980682881400830708e-01,2.980682881405465889e-01
1.878500000000000227e+02,2.980682881400796291e-01,2.980682881405435358e-01
1.879000000000000057e+02,2.980682881400762985e-01,2.980682881405405382e-01
1.879500000000000171e+02,2.980682881400731343e-01,2.980682881405375961e-01
1.880000000000000000e+02,2.980682881400702477e-01,2.980682881405346540e-01
1.880500000000000114e+02,2.980682881400676942e-01,2.980682881405317119e-01
1.881000000000000227e+02,2.980682881400655293e-01,2.980682881405288254e-01
1.881500000000000057e+02,2.980682881400637529e-01,2.980682881405259943e-01
1.882000000000000171e+02,2.980682881400624762e-01,2.980682881405231632e-01
1.882500000000000000e+02,2.980682881400616990e-01,2.980682881405203877e-01
1.883000000000000114e+02,2.980682881400614770e-01,2.980682881405176676e-01
1.883500000000000227e+02,2.980682881400618101e-01,2.980682881405149476e-01
1.884000000000000057e+02,2.980682881400626427e-01,2.980682881405122830e-01
1.884500000000000171e+02,2.980682881400640305e-01,2.980682881405096185e-01
1.885000000000000000e+02,2.980682881400659734e-01,2.980682881405070095e-01
1.885500000000000114e+02,2.980682881400684159e-01,2.980682881405044005e-01
1.886000000000000227e+02,2.980682881400713025e-01,2.980682881405018470e-01
1.886500000000000057e+02,2.980682881400745776e-01,2.980682881404992934e-01
1.887000000000000171e+02,2.980682881400782414e-01,2.980682881404967399e-01
1.887500000000000000e+02,2.980682881400821271e-01,2.980682881404942419e-01
1.888000000000000114e+02,2.980682881400862905e-01,2.980682881404917439e-01
1.888500000000000227e+02,2.980682881400905093e-01,2.980682881404892459e-01
1.889000000000000057e+02,2.980682881400948392e-01,2.980682881404868034e-01
1.889500000000000171e+02,2.980682881400991135e-01,2.980682881404843054e-01
1.890000000000000000e+02,2.980682881401032769e-01,2.980682881404818629e-01
1.890500000000000114e+02,2.980682881401072182e-01,2.980682881404793649e-01
1.891000000000000227e+02,2.980682881401108819e-01,2.980682881404769224e-01
1.891500000000000057e+02,2.980682881401141571e-01,2.980682881404744244e-01
1.892000000000000171e+02,2.980682881401169881e-01,2.980682881404719820e-01
1.892500000000000000e+02,2.980682881401193196e-01,2.980682881404695395e-01
1.893000000000000114e+02,2.980682881401210960e-01,2.980682881404670415e-01
1.893500000000000227e+02,2.980682881401223172e-01,2.980682881404645990e-01
1.894000000000000057e+02,2.980682881401228168e-01,2.980682881404621565e-01
1.894500000000000171e+02,2.980682881401227058e-01,2.980682881404597140e-01
1.895000000000000000e+02,2.980682881401219286e-01,2.980682881404572715e-01
1.895500000000000114e+02,2.980682881401204298e-01,2.980682881404548290e-01
1.896000000000000227e+02,2.980682881401183204e-01,2.980682881404524420e-01
1.896500000000000057e+02,2.980682881401155448e-01,2.980682881404500550e-01
1.897000000000000171e+02,2.980682881401122142e-01,2.980682881404476681e-01
1.897500000000000000e+02,2.980682881401083839e-01,2.980682881404452811e-01
1.898000000000000114e+02,2.980682881401039985e-01,2.980682881404429496e-01
1.898500000000000227e+02,2.980682881400992801e-01,2.980682881404406182e-01
1.899000000000000057e+02,2.980682881400941731e-01,2.980682881404382867e-01
1.899500000000000171e+02,2.980682881400888995e-01,2.980682881404360107e-01
1.900000000000000000e+02,2.980682881400834594e-01,2.980682881404337903e-01
1.900500000000000114e+02,2.980682881400779083e-01,2.980682881404315698e-01
1.901000000000000227e+02,2.980682881400724682e-01,2.980682881404293494e-01
1.901500000000000057e+02,2.980682881400670836e-01,2.980682881404271845e-01
1.902000000000000171e+02,2.980682881400619766e-01,2.980682881404250195e-01
1.902500000000000000e+02,2.980682881400571471e-01,2.980682881404229101e-01
1.903000000000000114e+02,2.980682881400527617e-01,2.980682881404208007e-01
1.903500000000000227e+02,2.980682881400487649e-01,2.980682881404187468e-01
1.904000000000000057e+02,2.980682881400453232e-01,2.980682881404166928e-01
1.904500000000000171e+02,2.980682881400424367e-01,2.980682881404146389e-01
1.905000000000000000e+02,2.980682881400402162e-01,2.980682881404125850e-01
1.905500000000000114e+02,2.980682881400386064e-01,2.980682881404105866e-01
1.906000000000000227e+02,2.980682881400376627e-01,2.980682881404085882e-01
1.906500000000000057e+02,2.980682881400373851e-01,2.980682881404065898e-01
1.907000000000000171e+02,2.980682881400377737e-01,2.980682881404046469e-01
1.907500000000000000e+02,2.980682881400388284e-01,2.980682881404026485e-01
1.908000000000000114e+02,2.980682881400404383e-01,2.980682881404006501e-01
1.908500000000000227e+02,2.980682881400426032e-01,2.980682881403987072e-01
1.909000000000000057e+02,2.980682881400453232e-01,2.980682881403967088e-01
1.909500000000000171e+02,2.980682881400484874e-01,2.980682881403947659e-01
1.910000000000000000e+02,2.980682881400519846e-01,2.980682881403927675e-01
1.910500000000000114e+02,2.980682881400558148e-01,2.980682881403908246e-01
1.911000000000000227e+02,2.980682881400598117e-01,2.980682881403888262e-01
1.911500000000000057e+02,2.980682881400639195e-01,2.980682881403868834e-01
1.912000000000000171e+02,2.980682881400681383e-01,2.980682881403848850e-01
1.912500000000000000e+02,2.980682881400722462e-01,2.980682881403829421e-01
1.913000000000000114e+02,2.980682881400762430e-01,2.980682881403809437e-01
1.913500000000000227e+02,2.980682881400800732e-01,2.980682881403790008e-01
1.914000000000000057e+02,2.980682881400835704e-01,2.980682881403770579e-01
1.914500000000000171e+02,2.980682881400867346e-01,2.980682881403750595e-01
1.915000000000000000e+02,2.980682881400895101e-01,2.980682881403731721e-01
1.915500000000000114e+02,2.980682881400918416e-01,2.980682881403712292e-01
1.916000000000000227e+02,2.980682881400936179e-01,2.980682881403693418e-01
1.916500000000000057e+02,2.980682881400949502e-01,2.980682881403673989e-01
1.917000000000000171e+02,2.980682881400957274e-01,2.980682881403655671e-01
1.917500000000000000e+02,2.980682881400959494e-01,2.980682881403636797e-01
1.918000000000000114e+02,2.980682881400956163e-01,2.980682881403618478e-01
1.918500000000000227e+02,2.980682881400947837e-01,2.980682881403600715e-01
1.919000000000000057e+02,2.980682881400934514e-01,2.980682881403582951e-01
1.919500000000000171e+02,2.980682881400917306e-01,2.980682881403565188e-01
1.920000000000000000e+02,2.980682881400895656e-01,2.980682881403547979e-01
1.920500000000000114e+02,2.980682881400870121e-01,2.980682881403530771e-01
1.921000000000000227e+02,2.980682881400842366e-01,2.980682881403514117e-01
1.921500000000000057e+02,2.980682881400812390e-01,2.980682881403497464e-01
1.922000000000000171e+02,2.980682881400780748e-01,2.980682881403480811e-01
1.922500000000000000e+02,2.980682881400747997e-01,2.980682881403464712e-01
1.923000000000000114e+02,2.980682881400715800e-01,2.980682881403448614e-01
1.923500000000000227e+02,2.980682881400683604e-01,2.980682881403432516e-01
1.924000000000000057e+02,2.980682881400653628e-01,2.980682881403416973e-01
1.924500000000000171e+02,2.980682881400625317e-01,2.980682881403401430e-01
1.925000000000000000e+02,2.980682881400599782e-01,2.980682881403385887e-01
1.925500000000000114e+02,2.980682881400577022e-01,2.980682881403370343e-01
1.926000000000000227e+02,2.980682881400558148e-01,2.980682881403355355e-01
1.926500000000000057e+02,2.980682881400543716e-01,2.980682881403339812e-01
1.927000000000000171e+02,2.980682881400533168e-01,2.980682881403324269e-01
1.927500000000000000e+02,2.980682881400527062e-01,2.980682881403309281e-01
1.928000000000000114e+02,2.980682881400525952e-01,2.980682881403293738e-01
1.928500000000000227e+02,2.980682881400529838e-01,2.980682881403278195e-01
1.929000000000000057e+02,2.980682881400538164e-01,2.980682881403263207e-01
1.929500000000000171e+02,2.980682881400550932e-01,2.980682881403247664e-01
1.930000000000000000e+02,2.980682881400567585e-01,2.980682881403232121e-01
1.930500000000000114e+02,2.980682881400588125e-01,2.980682881403216578e-01
1.931000000000000227e+02,2.980682881400612549e-01,2.980682881403201034e-01
1.931500000000000057e+02,2.980682881400639750e-01,2.980682881403185491e-01
1.932000000000000171e+02,2.980682881400669726e-01,2.980682881403169393e-01
1.932500000000000000e+02,2.980682881400701367e-01,2.980682881403153850e-01
1.933000000000000114e+02,2.980682881400734119e-01,2.980682881403138307e-01
1.933500000000000227e+02,2.980682881400767981e-01,2.980682881403122764e-01
1.934000000000000057e+02,2.980682881400801842e-01,2.980682881403106665e-01
1.934500000000000171e+02,2.980682881400835149e-01,2.980682881403091122e-01
1.935000000000000000e+02,2.980682881400867346e-01,2.980682881403076134e-01
1.935500000000000114e+02,2.980682881400897877e-01,2.980682881403060591e-01
1.936000000000000227e+02,2.980682881400926743e-01,2.980682881403045048e-01
1.936500000000000057e+02,2.980682881400952833e-01,2.980682881403030060e-01
1.937000000000000171e+02,2.980682881400976147e-01,2.980682881403015072e-01
1.937500000000000000e+02,2.980682881400996131e-01,2.980682881403000084e-01
1.938000000000000114e+02,2.980682881401012230e-01,2.980682881402985651e-01
1.938500000000000227e+02,2.980682881401024997e-01,2.980682881402971218e-01
1.939000000000000057e+02,2.980682881401033879e-01,2.980682881402957340e-01
1.939500000000000171e+02,2.980682881401038875e-01,2.980682881402943463e-01
1.940000000000000000e+02,2.980682881401039985e-01,2.980682881402929585e-01
1.940500000000000114e+02,2.980682881401037210e-01,2.980682881402915707e-01
1.941000000000000227e+02,2.980682881401031104e-01,2.980682881402902384e-01
1.941500000000000057e+02,2.980682881401021667e-01,2.980682881402889617e-01
1.942000000000000171e+02,2.980682881401009454e-01,2.980682881402876849e-01
1.942500000000000000e+02,2.980682881400994466e-01,2.980682881402864082e-01
1.943000000000000114e+02,2.980682881400976703e-01,2.980682881402851314e-01
1.943500000000000227e+02,2.980682881400957274e-01,2.980682881402839102e-01
1.944000000000000057e+02,2.980682881400936735e-01,2.980682881402826889e-01
1.944500000000000171e+02,2.980682881400914530e-01,2.980682881402814677e-01
1.945000000000000000e+02,2.980682881400892326e-01,2.980682881402802464e-01
1.945500000000000114e+02,2.980682881400869011e-01,2.980682881402790807e-01
1.946000000000000227e+02,2.980682881400846806e-01,2.980682881402778595e-01
1.946500000000000057e+02,2.980682881400824602e-01,2.980682881402766937e-01
1.947000000000000171e+02,2.980682881400803508e-01,2.980682881402754725e-01
1.947500000000000000e+02,2.980682881400784079e-01,2.980682881402743067e-01
1.948000000000000114e+02,2.980682881400765760e-01,2.980682881402731410e-01
1.948500000000000227e+02,2.980682881400749662e-01,2.980682881402719198e-01
1.949000000000000057e+02,2.980682881400735784e-01,2.980682881402707540e-01
1.949500000000000171e+02,2.980682881400723572e-01,2.980682881402695328e-01
1.950000000000000000e+02,2.980682881400714135e-01,2.980682881402683115e-01
1.950500000000000114e+02,2.980682881400706918e-01,2.980682881402671458e-01
1.951000000000000227e+02,2.980682881400701922e-01,2.980682881402659246e-01
1.951500000000000057e+02,2.980682881400699147e-01,2.980682881402647033e-01
1.952000000000000171e+02,2.980682881400699147e-01,2.980682881402634821e-01
1.952500000000000000e+02,2.980682881400700812e-01,2.980682881402622608e-01
1.953000000000000114e+02,2.980682881400704698e-01,2.980682881402610396e-01
1.953500000000000227e+02,2.980682881400710249e-01,2.980682881402598183e-01
1.954000000000000057e+02,2.980682881400716910e-01,2.980682881402585971e-01
1.954500000000000171e+02,2.980682881400725237e-01,2.980682881402573758e-01
1.955000000000000000e+02,2.980682881400734674e-01,2.980682881402561546e-01
1.955500000000000114e+02,2.980682881400744666e-01,2.980682881402549333e-01
1.956000000000000227e+02,2.980682881400755768e-01,2.980682881402537676e-01
1.956500000000000057e+02,2.980682881400766315e-01,2.980682881402525464e-01
1.957000000000000171e+02,2.980682881400777418e-01,2.980682881402513806e-01
1.957500000000000000e+02,2.980682881400787965e-01,2.980682881402502149e-01
1.958000000000000114e+02,2.980682881400797957e-01,2.980682881402490492e-01
1.958500000000000227e+02,2.980682881400807394e-01,2.980682881402479389e-01
1.959000000000000057e+02,2.980682881400816275e-01,2.980682881402467732e-01
1.959500000000000171e+02,2.980682881400824047e-01,2.980682881402456630e-01
1.960000000000000000e+02,2.980682881400830153e-01,2.980682881402446083e-01
1.960500000000000114e+02,2.980682881400835149e-01,2.980682881402435536e-01
1.961000000000000227e+02,2.980682881400839035e-01,2.980682881402424989e-01
1.961500000000000057e+02,2.980682881400841255e-01,2.980682881402414441e-01
1.962000000000000171e+02,2.980682881400842366e-01,2.980682881402404449e-01
1.962500000000000000e+02,2.980682881400841810e-01,2.980682881402394457e-01
1.963000000000000114e+02,2.980682881400840145e-01,2.980682881402384465e-01
1.963500000000000227e+02,2.980682881400837370e-01,2.980682881402374473e-01
1.964000000000000057e+02,2.980682881400832929e-01,2.980682881402365036e-01
1.964500000000000171e+02,2.980682881400827378e-01,2.980682881402355600e-01
1.965000000000000000e+02,2.980682881400820716e-01,2.980682881402346163e-01
1.965500000000000114e+02,2.980682881400813500e-01,2.980682881402336726e-01
1.966000000000000227e+02,2.980682881400805173e-01,2.980682881402327289e-01
1.966500000000000057e+02,2.980682881400796291e-01,2.980682881402317852e-01
1.967000000000000171e+02,2.980682881400786854e-01,2.980682881402308970e-01
1.967500000000000000e+02,2.980682881400776862e-01,2.980682881402299533e-01
1.968000000000000114e+02,2.980682881400766870e-01,2.980682881402290652e-01
1.968500000000000227e+02,2.980682881400756878e-01,2.980682881402281215e-01
1.969000000000000057e+02,2.980682881400746886e-01,2.980682881402272333e-01
1.969500000000000171e+02,2.980682881400737450e-01,2.980682881402262896e-01
1.970000000000000000e+02,2.980682881400728013e-01,2.980682881402253459e-01
1.970500000000000114e+02,2.980682881400719131e-01,2.980682881402244577e-01
1.971000000000000227e+02,2.980682881400710804e-01,2.980682881402235140e-01
1.971500000000000057e+02,2.980682881400703033e-01,2.980682881402225703e-01
1.972000000000000171e+02,2.980682881400695816e-01,2.980682881402216267e-01
1.972500000000000000e+02,2.980682881400689710e-01,2.980682881402206830e-01
1.973000000000000114e+02,2.980682881400684159e-01,2.980682881402197948e-01
1.973500000000000227e+02,2.980682881400679718e-01,2.980682881402188511e-01
1.974000000000000057e+02,2.980682881400676387e-01,2.980682881402179074e-01
1.974500000000000171e+02,2.980682881400673612e-01,2.980682881402169637e-01
1.975000000000000000e+02,2.980682881400672501e-01,2.980682881402160200e-01
1.975500000000000114e+02,2.980682881400671946e-01,2.980682881402150763e-01
1.976000000000000227e+02,2.980682881400672501e-01,2.980682881402141882e-01
1.976500000000000057e+02,2.980682881400673612e-01,2.980682881402132445e-01
1.977000000000000171e+02,2.980682881400676387e-01,2.980682881402123563e-01
1.977500000000000000e+02,2.980682881400679163e-01,2.980682881402114681e-01
1.978000000000000114e+02,2.980682881400683604e-01,2.980682881402105799e-01
1.978500000000000227e+02,2.980682881400688600e-01,2.980682881402096918e-01
1.979000000000000057e+02,2.980682881400694151e-01,2.980682881402088036e-01
1.979500000000000171e+02,2.980682881400700812e-01,2.980682881402079709e-01
1.980000000000000000e+02,2.980682881400708029e-01,2.980682881402070827e-01
1.980500000000000114e+02,2.980682881400715800e-01,2.980682881402062501e-01
1.981000000000000227e+02,2.980682881400723572e-01,2.980682881402054174e-01
1.981500000000000057e+02,2.980682881400732454e-01,2.980682881402046402e-01
1.982000000000000171e+02,2.980682881400741335e-01,2.980682881402038076e-01
1.982500000000000000e+02,2.980682881400750217e-01,2.980682881402030304e-01
1.983000000000000114e+02,2.980682881400759654e-01,2.980682881402022533e-01
1.983500000000000227e+02,2.980682881400768536e-01,2.980682881402014761e-01
1.984000000000000057e+02,2.980682881400777973e-01,2.980682881402006990e-01
1.984500000000000171e+02,2.980682881400786854e-01,2.980682881401999218e-01
1.985000000000000000e+02,2.980682881400795736e-01,2.980682881401992002e-01
1.985500000000000114e+02,2.980682881400804063e-01,2.980682881401984230e-01
1.986000000000000227e+02,2.980682881400811834e-01,2.980682881401977014e-01
1.986500000000000057e+02,2.980682881400819051e-01,2.980682881401969797e-01
1.987000000000000171e+02,2.980682881400825712e-01,2.980682881401962581e-01
1.987500000000000000e+02,2.980682881400831818e-01,2.980682881401954809e-01
1.988000000000000114e+02,2.980682881400836814e-01,2.980682881401947593e-01
1.988500000000000227e+02,2.980682881400841255e-01,2.980682881401940376e-01
1.989000000000000057e+02,2.980682881400844586e-01,2.980682881401933160e-01
1.989500000000000171e+02,2.980682881400846806e-01,2.980682881401925943e-01
1.990000000000000000e+02,2.980682881400848472e-01,2.980682881401918727e-01
1.990500000000000114e+02,2.980682881400849027e-01,2.980682881401911510e-01
1.991000000000000227e+02,2.980682881400848472e-01,2.980682881401904294e-01
1.991500000000000057e+02,2.980682881400847362e-01,2.980682881401897077e-01
1.992000000000000171e+02,2.980682881400845141e-01,2.980682881401889861e-01
1.992500000000000000e+02,2.980682881400841810e-01,2.980682881401882645e-01
1.993000000000000114e+02,2.980682881400837925e-01,2.980682881401875428e-01
1.993500000000000227e+02,2.980682881400833484e-01,2.980682881401868212e-01
1.994000000000000057e+02,2.980682881400828488e-01,2.980682881401860995e-01
1.994500000000000171e+02,2.980682881400822937e-01,2.980682881401853779e-01
1.995000000000000000e+02,2.980682881400816275e-01,2.980682881401846562e-01
1.995500000000000114e+02,2.980682881400810169e-01,2.980682881401839346e-01
1.996000000000000227e+02,2.980682881400803508e-01,2.980682881401832129e-01
1.996500000000000057e+02,2.980682881400796846e-01,2.980682881401825468e-01
1.997000000000000171e+02,2.980682881400790740e-01,2.980682881401818252e-01
1.997500000000000000e+02,2.980682881400784079e-01,2.980682881401811590e-01
1.998000000000000114e+02,2.980682881400778528e-01,2.980682881401804374e-01
1.998500000000000227e+02,2.980682881400772977e-01,2.980682881401797713e-01
1.999000000000000057e+02,2.980682881400767981e-01,2.980682881401791051e-01
1.999500000000000171e+02,2.980682881400764095e-01,2.980682881401784390e-01
2.000000000000000000e+02,2.980682881400760209e-01,2.980682881401777728e-01


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_trace_L10.csv <==
t,Dtr_selected,Dtr_Gibbs_beta1
0.000000000000000000e+00,9.587639669828423861e-01,7.623570148644189803e-01
5.000000000000000000e-01,8.797145969638459073e-01,7.288538810472737772e-01
1.000000000000000000e+00,8.405570023589870043e-01,6.970763971194106068e-01
1.500000000000000000e+00,7.736383796911459054e-01,6.675321878434596901e-01
2.000000000000000000e+00,6.997684937106454228e-01,6.396726293780902184e-01
2.500000000000000000e+00,6.460408585102299650e-01,6.126164444183589408e-01
3.000000000000000000e+00,6.070503991556615020e-01,5.867830951229884295e-01
3.500000000000000000e+00,5.630775204822970892e-01,5.606748862665833499e-01
4.000000000000000000e+00,5.091797206835134704e-01,5.345426577096769050e-01
4.500000000000000000e+00,4.613487658519062062e-01,5.090908041918801308e-01
5.000000000000000000e+00,4.263258013624204867e-01,4.848522337522181425e-01
5.500000000000000000e+00,4.002709110386386548e-01,4.620229500667978328e-01
6.000000000000000000e+00,3.656836434225282928e-01,4.401082858552115562e-01
6.500000000000000000e+00,3.272529397335812718e-01,4.189254684734913248e-01
7.000000000000000000e+00,3.052587629383907708e-01,3.985660464343079301e-01
7.500000000000000000e+00,2.867537375862980742e-01,3.790839749736245046e-01
8.000000000000000000e+00,2.649713870841469698e-01,3.606377347488080587e-01
8.500000000000000000e+00,2.393083902838242238e-01,3.430022454210538418e-01
9.000000000000000000e+00,2.203714007223147309e-01,3.261631806700961977e-01
9.500000000000000000e+00,2.045171100855769364e-01,3.099984725274066988e-01
1.000000000000000000e+01,1.884210466887120405e-01,2.947133964513999893e-01
1.050000000000000000e+01,1.710457433985647369e-01,2.802980893868626810e-01
1.100000000000000000e+01,1.539592688173106738e-01,2.665426285656784522e-01
1.150000000000000000e+01,1.419393103646771626e-01,2.536066510025939968e-01
1.200000000000000000e+01,1.308568290358133879e-01,2.413158478350426461e-01
1.250000000000000000e+01,1.188303001743366838e-01,2.295528930825087022e-01
1.300000000000000000e+01,1.070142581218765099e-01,2.183607731738125002e-01
1.350000000000000000e+01,9.720743213561881813e-02,2.076748366923868716e-01
1.400000000000000000e+01,8.951297972968019767e-02,1.976697730945274345e-01
1.450000000000000000e+01,8.149205616144507280e-02,1.881846451275595855e-01
1.500000000000000000e+01,7.437867136703835147e-02,1.791822632482313327e-01
1.550000000000000000e+01,6.736271932229785653e-02,1.705674778675393410e-01
1.600000000000000000e+01,6.103329540315052815e-02,1.623148851142064419e-01
1.650000000000000000e+01,5.547087944722232933e-02,1.544402240195100195e-01
1.700000000000000000e+01,5.056264636607857299e-02,1.469426160940113801e-01
1.750000000000000000e+01,4.615221076728277111e-02,1.397896611774862297e-01
1.800000000000000000e+01,4.161985254156377878e-02,1.329565725290753064e-01
1.850000000000000000e+01,3.757538644879020867e-02,1.264427040505674005e-01
1.900000000000000000e+01,3.408699952482300427e-02,1.202468620330952587e-01
1.950000000000000000e+01,3.127388096034842274e-02,1.143461323066461144e-01
2.000000000000000000e+01,2.869106166750497872e-02,1.087141027013544259e-01
2.050000000000000000e+01,2.600596530695110237e-02,1.034194334905368939e-01
2.100000000000000000e+01,2.370164170636390386e-02,9.838440721472532791e-02
2.150000000000000000e+01,2.187170424584744532e-02,9.358924398154090663e-02
2.200000000000000000e+01,2.020440972979967859e-02,8.901475415491262588e-02
2.250000000000000000e+01,1.843951973572461461e-02,8.465722282457056880e-02
2.300000000000000000e+01,1.680527817868732177e-02,8.051478879031209734e-02
2.350000000000000000e+01,1.552196523967484462e-02,7.657382187143048358e-02
2.400000000000000000e+01,1.426057170353242122e-02,7.281960731703776557e-02
2.450000000000000000e+01,1.301608209793354669e-02,6.924594727108063230e-02
2.500000000000000000e+01,1.183395986931852321e-02,6.584886607829774918e-02
2.550000000000000000e+01,1.084538918208906126e-02,6.261905547734240851e-02
2.600000000000000000e+01,1.000531914079350743e-02,5.954494533901918962e-02
2.650000000000000000e+01,9.173791774730986545e-03,5.661914571492935450e-02
2.700000000000000000e+01,8.353452086997139453e-03,5.383804533808986270e-02
2.750000000000000000e+01,7.599680801033057743e-03,5.119492688811713710e-02
2.800000000000000000e+01,6.986316975243869395e-03,4.867972390057655196e-02
2.850000000000000000e+01,6.416398846764469546e-03,4.628608057801439357e-02
2.900000000000000000e+01,5.859924928488437039e-03,4.401120056037557265e-02
2.950000000000000000e+01,5.347841895468436260e-03,4.184954511674348482e-02
3.000000000000000000e+01,4.852576170819379413e-03,3.979318847472005510e-02
3.050000000000000000e+01,4.426819229742699931e-03,3.783702382740842390e-02
3.100000000000000000e+01,4.038306734433731900e-03,3.598741077299558860e-02
3.150000000000000000e+01,3.701035798169427342e-03,3.422870535359677502e-02
3.200000000000000000e+01,3.368907382790627299e-03,3.255568900416606903e-02
3.250000000000000000e+01,3.053754146881536985e-03,3.096384138116235057e-02
3.300000000000000000e+01,2.779810028305670921e-03,2.944980663415894956e-02
3.350000000000000000e+01,2.544766888836612773e-03,2.801012049516552610e-02
3.400000000000000000e+01,2.343164343156557868e-03,2.664071074597750693e-02
3.450000000000000000e+01,2.139437004729162484e-03,2.533789545579480385e-02
3.500000000000000000e+01,1.939911798953001957e-03,2.409879479828597182e-02
3.550000000000000000e+01,1.778345305127741185e-03,2.292079101402880875e-02
3.600000000000000000e+01,1.645350247749146786e-03,2.180158410722526224e-02
3.650000000000000000e+01,1.514027590549013808e-03,2.073683743816473468e-02
3.700000000000000000e+01,1.375655021718190547e-03,1.972557983128230691e-02
3.750000000000000000e+01,1.259319399384379364e-03,1.876351106863195436e-02
3.800000000000000000e+01,1.166200680662375254e-03,1.784839492031127517e-02
3.850000000000000000e+01,1.076078936994149214e-03,1.697794492593266216e-02
3.900000000000000000e+01,9.828680888843267880e-04,1.614988767175214168e-02
3.950000000000000000e+01,8.968284986089012506e-04,1.536217615820887304e-02
4.000000000000000000e+01,8.272066332004347202e-04,1.461292773255186590e-02
4.050000000000000000e+01,7.639216831793647303e-04,1.390025620673084397e-02
4.100000000000000000e+01,7.005427551515246067e-04,1.322230633777401153e-02
4.150000000000000000e+01,6.386198904362349379e-04,1.257739175134510272e-02
4.200000000000000000e+01,5.862553628298442301e-04,1.196396988190579977e-02
4.250000000000000000e+01,5.414133384282866172e-04,1.138050761866767242e-02
4.300000000000000000e+01,4.965685762687916576e-04,1.082548050516892249e-02
4.350000000000000000e+01,4.543219150327287761e-04,1.029749712486111718e-02
4.400000000000000000e+01,4.164725000254651858e-04,9.795303283799676464e-03
4.450000000000000000e+01,3.830222927207484716e-04,9.317655607941292134e-03
4.500000000000000000e+01,3.513011672222032507e-04,8.863304964697688720e-03
4.550000000000000000e+01,3.222038812681730382e-04,8.431100974774693654e-03
4.600000000000000000e+01,2.956383855774667962e-04,8.020006207889394598e-03
4.650000000000000000e+01,2.703881129403832152e-04,7.629006257926869775e-03
4.700000000000000000e+01,2.474686622614374041e-04,7.257088299448425338e-03
4.750000000000000000e+01,2.267160232229469647e-04,6.903303969659485909e-03
4.800000000000000000e+01,2.082976388239805323e-04,6.566788658868762986e-03
4.850000000000000000e+01,1.909079600407599230e-04,6.246714259360241182e-03
4.900000000000000000e+01,1.742330018544530708e-04,5.942283565047180513e-03
4.950000000000000000e+01,1.593748405719017114e-04,5.652786306967557198e-03
5.000000000000000000e+01,1.467205216370525409e-04,5.377396924253114580e-03
5.050000000000000000e+01,1.352062093853551299e-04,5.115446642248175704e-03
5.100000000000000000e+01,1.237388741433908103e-04,4.866274267992519095e-03
5.150000000000000000e+01,1.131585572041607173e-04,4.629241549434746916e-03
5.200000000000000000e+01,1.042449520100423592e-04,4.403761427346388271e-03
5.250000000000000000e+01,9.617800698777148583e-05,4.189282452362190143e-03
5.300000000000000000e+01,8.835647646952073152e-05,3.985263827752822188e-03
5.350000000000000000e+01,8.094949173589714589e-05,3.791185650367052615e-03
5.400000000000000000e+01,7.441262476336023279e-05,3.606565494574009295e-03
5.450000000000000000e+01,6.856332436127792276e-05,3.430949287192970772e-03
5.500000000000000000e+01,6.304378097368612435e-05,3.263896542893379629e-03
5.550000000000000000e+01,5.782076450542527989e-05,3.104983052588265735e-03
5.600000000000000000e+01,5.304406459454907911e-05,2.953811186104255467e-03
5.650000000000000000e+01,4.882749902682834923e-05,2.810008044635326808e-03
5.700000000000000000e+01,4.486333946509477440e-05,2.673214755725868315e-03
5.750000000000000000e+01,4.111341640519517354e-05,2.543085324068328212e-03
5.800000000000000000e+01,3.773732108899098851e-05,2.419294262456699388e-03
5.850000000000000000e+01,3.470329319351351079e-05,2.301535878319313499e-03
5.900000000000000000e+01,3.186356647010032245e-05,2.189515986267476927e-03
5.950000000000000000e+01,2.917742027952617255e-05,2.082951727138049845e-03
6.000000000000000000e+01,2.679658761018500297e-05,1.981577336093595654e-03
6.050000000000000000e+01,2.461107020161678604e-05,1.885142466025286094e-03
6.100000000000000000e+01,2.257321222335060315e-05,1.793406210358499059e-03
6.150000000000000000e+01,2.067291011723543879e-05,1.706137229541434186e-03
6.200000000000000000e+01,1.896625244495949591e-05,1.623117452260416926e-03
6.250000000000000000e+01,1.742327415838406356e-05,1.544141464620457302e-03
6.300000000000000000e+01,1.596870294213386675e-05,1.469012557002823214e-03
6.350000000000000000e+01,1.461089821698088325e-05,1.397541663999029128e-03
6.400000000000000000e+01,1.339164393718962131e-05,1.329549763006661074e-03
6.450000000000000000e+01,1.232284136520207582e-05,1.264868499069420711e-03
6.500000000000000000e+01,1.131046510236373056e-05,1.203337292461979834e-03
6.550000000000000000e+01,1.034026376826244446e-05,1.144801609190074015e-03
6.600000000000000000e+01,9.483101546131472422e-06,1.089114684083739926e-03
6.650000000000000000e+01,8.735099675575454920e-06,1.036138450321087310e-03
6.700000000000000000e+01,8.033004115228695294e-06,9.857415327829809754e-04
6.750000000000000000e+01,7.355443121824974467e-06,9.377978114017353857e-04
6.800000000000000000e+01,6.744714451873793254e-06,8.921872449460866491e-04
6.850000000000000000e+01,6.209442173775555849e-06,8.487964213328264527e-04
6.900000000000000000e+01,5.711658769281585649e-06,8.075175707786795293e-04
6.950000000000000000e+01,5.238402300684928610e-06,7.682476804400483871e-04
7.000000000000000000e+01,4.799544762228471803e-06,7.308886421998895795e-04
7.050000000000000000e+01,4.412973528255291960e-06,6.953474685013141549e-04
7.100000000000000000e+01,4.061105126611149652e-06,6.615358111218230157e-04
7.150000000000000000e+01,3.723328568767810666e-06,6.293693496884426560e-04
7.200000000000000000e+01,3.411124979846585631e-06,5.987677914310948627e-04
7.250000000000000000e+01,3.134831182901128991e-06,5.696550205580023151e-04
7.300000000000000000e+01,2.884236942424028739e-06,5.419586908057110733e-04
7.350000000000000000e+01,2.642244648428046459e-06,5.156097462864538475e-04
7.400000000000000000e+01,2.420298415262355970e-06,4.905424727378909951e-04
7.450000000000000000e+01,2.224314950313610825e-06,4.666945735378217556e-04
7.500000000000000000e+01,2.044052955884131894e-06,4.440067890810575385e-04
7.550000000000000000e+01,1.874004675452804216e-06,4.224225551696853312e-04
7.600000000000000000e+01,1.716119707169502079e-06,4.018880644272317094e-04
7.650000000000000000e+01,1.575932864757038890e-06,3.823522978773939490e-04
7.700000000000000000e+01,1.447754966891362885e-06,3.637667405305863551e-04
7.750000000000000000e+01,1.327782787975495387e-06,3.460850981616965354e-04
7.800000000000000000e+01,1.215620184096076202e-06,3.292632852289818671e-04
7.850000000000000000e+01,1.114625799869112744e-06,3.132594797223491696e-04
7.900000000000000000e+01,1.024579845002841531e-06,2.980339616649705400e-04
7.950000000000000000e+01,9.392931964801399265e-07,2.835488540806245321e-04
8.000000000000000000e+01,8.599378633674339325e-07,2.697680534532809009e-04
8.050000000000000000e+01,7.890148520051819033e-07,2.566572860223740042e-04
8.100000000000000000e+01,7.252075030160353544e-07,2.441840152241567794e-04
8.150000000000000000e+01,6.651481934942541076e-07,2.323172363351469602e-04
8.200000000000000000e+01,6.093794101198033856e-07,2.210273964040324252e-04
8.250000000000000000e+01,5.596684794207257347e-07,2.102864163538111409e-04
8.300000000000000000e+01,5.142464441721176313e-07,2.000676309379834799e-04
8.350000000000000000e+01,4.718654152596848899e-07,1.903456540129474172e-04
8.400000000000000000e+01,4.326325579847280935e-07,1.810962991294453369e-04
8.450000000000000000e+01,3.972417883590335525e-07,1.722965636666526920e-04
8.500000000000000000e+01,3.652368935008691229e-07,1.639245898823404543e-04
8.550000000000000000e+01,3.350002205070960991e-07,1.559595832562054609e-04
8.600000000000000000e+01,3.069898604854131347e-07,1.483817443889829909e-04
8.650000000000000000e+01,2.816959943987285455e-07,1.411722379555521907e-04
8.700000000000000000e+01,2.590023349395868338e-07,1.343131570328454940e-04
8.750000000000000000e+01,2.377087106020473365e-07,1.277874627466523587e-04
8.800000000000000000e+01,2.175360429502574280e-07,1.215789362716781954e-04
8.850000000000000000e+01,1.995034310877496337e-07,1.156721544431394430e-04
8.900000000000000000e+01,1.833376772189161052e-07,1.100524527677745217e-04
8.950000000000000000e+01,1.683730966643103108e-07,1.047058724495190230e-04
9.000000000000000000e+01,1.541263443216118624e-07,9.961912595260027426e-05
9.050000000000000000e+01,1.411719266999042885e-07,9.477957979589386728e-05
9.100000000000000000e+01,1.296584799640605272e-07,9.017522302178541613e-05
9.150000000000000000e+01,1.190567218409563055e-07,8.579462275140522501e-05
9.200000000000000000e+01,1.091200834766902874e-07,8.162689392691108517e-05
9.250000000000000000e+01,9.986914634638004783e-08,7.766168498545120060e-05
9.300000000000000000e+01,9.160241775510654519e-08,7.388915647697688041e-05
9.350000000000000000e+01,8.410031604708128097e-08,7.029994587154147698e-05
9.400000000000000000e+01,7.710651628960320644e-08,6.688513763029887526e-05
9.450000000000000000e+01,7.064451500613430115e-08,6.363624936565275925e-05
9.500000000000000000e+01,6.473779010338783533e-08,6.054521853235215735e-05
9.550000000000000000e+01,5.940064785091035336e-08,5.760437658586930603e-05
9.600000000000000000e+01,5.445554504749402932e-08,5.480642234158268302e-05
9.650000000000000000e+01,4.994094985157987035e-08,5.214440723249651801e-05
9.700000000000000000e+01,4.581688031459523048e-08,4.961172431685865108e-05
9.750000000000000000e+01,4.199659439328228612e-08,4.720209027940725421e-05
9.800000000000000000e+01,3.849529217746797609e-08,4.490952518134478288e-05
9.850000000000000000e+01,3.530483457491494163e-08,4.272833792065571277e-05
9.900000000000000000e+01,3.242486181234918430e-08,4.065311516488652330e-05
9.950000000000000000e+01,2.973655484532950804e-08,3.867870817979479267e-05
1.000000000000000000e+02,2.722874031430447083e-08,3.680021806760202109e-05
1.005000000000000000e+02,2.496095742179030039e-08,3.501298315754098451e-05
1.010000000000000000e+02,2.292116520890497678e-08,3.331256867164194397e-05
1.015000000000000000e+02,2.104972701752320806e-08,3.169475596890919470e-05
1.020000000000000000e+02,1.926399857946932346e-08,3.015553121384259618e-05
1.025000000000000000e+02,1.763250862561570436e-08,2.869107546046251468e-05
1.030000000000000000e+02,1.618464832206629790e-08,2.729775582926756452e-05
1.035000000000000000e+02,1.486869547916771059e-08,2.597211609966617782e-05
1.040000000000000000e+02,1.362496441242192989e-08,2.471086747950027322e-05
1.045000000000000000e+02,1.245395258044735614e-08,2.351088098976656824e-05
1.050000000000000000e+02,1.141677369682912844e-08,2.236918038327702609e-05
1.055000000000000000e+02,1.048584258011357538e-08,2.128293420714671042e-05
1.060000000000000000e+02,9.620481401676823196e-09,2.024944801803739815e-05
1.065000000000000000e+02,8.801497261824197173e-09,1.926615807402031570e-05
1.070000000000000000e+02,8.051802709486580289e-09,1.833062573241336907e-05
1.075000000000000000e+02,7.389245844525791309e-09,1.744053121978665050e-05
1.080000000000000000e+02,6.781576773684039471e-09,1.659366713837845777e-05
1.085000000000000000e+02,6.214510434122152354e-09,1.578793296132659864e-05
1.090000000000000000e+02,5.684775003574359455e-09,1.502133047089936461e-05
1.095000000000000000e+02,5.206939981977486227e-09,1.429195895853543082e-05
1.100000000000000000e+02,4.777353592923064293e-09,1.359800996296066031e-05
1.105000000000000000e+02,4.380924845649813835e-09,1.293776254032964499e-05
1.110000000000000000e+02,4.015628722506552267e-09,1.230957939810240445e-05
1.115000000000000000e+02,3.677189238186074520e-09,1.171190309489992512e-05
1.120000000000000000e+02,3.369537236270652525e-09,1.114325190942782833e-05
1.125000000000000000e+02,3.090183845550633288e-09,1.060221591339247052e-05
1.130000000000000000e+02,2.835857573849387032e-09,1.008745360744129859e-05
1.135000000000000000e+02,2.600742485125876274e-09,9.597688793126727067e-06
1.140000000000000000e+02,2.379933913562756147e-09,9.131707361083906321e-06
1.145000000000000000e+02,2.180241218910345846e-09,8.688354133787961782e-06
1.150000000000000000e+02,2.000811599870588766e-09,8.266529993843234244e-06
1.155000000000000000e+02,1.837537754456047345e-09,7.865189243771022475e-06
1.160000000000000000e+02,1.683326064426648613e-09,7.483337026501759711e-06
1.165000000000000000e+02,1.538823594965609196e-09,7.120026812320753458e-06
1.170000000000000000e+02,1.410736601981533680e-09,6.774358045670178452e-06
1.175000000000000000e+02,1.295879667785600954e-09,6.445473926487328573e-06
1.180000000000000000e+02,1.189273642866963802e-09,6.132559268905640429e-06
1.185000000000000000e+02,1.087171756670380137e-09,5.834838476145142317e-06
1.190000000000000000e+02,9.942873333415817690e-10,5.551573648709557427e-06
1.195000000000000000e+02,9.127905820492383353e-10,5.282062754033573841e-06
1.200000000000000000e+02,8.382554468378870991e-10,5.025637841686311144e-06


==> reproducibility/pxp_upward_large/preparation/data/selected_mixture_trace_L8.csv <==
t,Dtr_selected,Dtr_Gibbs_beta1
0.000000000000000000e+00,8.717335393605230021e-01,7.389830852793298765e-01
5.000000000000000000e-01,8.049428410945982382e-01,7.057656252257600293e-01
1.000000000000000000e+00,7.339250763663937027e-01,6.724225813598114776e-01
1.500000000000000000e+00,6.520845312661907034e-01,6.376145972491435998e-01
2.000000000000000000e+00,5.775052807328794335e-01,6.030786125596760971e-01
2.500000000000000000e+00,5.253599876186646478e-01,5.715479668205895036e-01
3.000000000000000000e+00,4.972542022081410940e-01,5.427247903742257185e-01
3.500000000000000000e+00,4.562242980592954300e-01,5.140309368404627488e-01
4.000000000000000000e+00,4.071068220531021131e-01,4.861057136527057176e-01
4.500000000000000000e+00,3.730776251749329253e-01,4.629771026313135862e-01
5.000000000000000000e+00,3.482953003308106865e-01,4.404639232929435377e-01
5.500000000000000000e+00,3.205938133405746293e-01,4.183990771216146709e-01
6.000000000000000000e+00,2.864570600556688440e-01,3.974629310203328103e-01
6.500000000000000000e+00,2.599930874330850239e-01,3.777891009931380051e-01
7.000000000000000000e+00,2.426466709100296992e-01,3.590469396011436998e-01
7.500000000000000000e+00,2.257547909368572414e-01,3.424955260385578182e-01
8.000000000000000000e+00,2.079235688750588618e-01,3.269685351769513471e-01
8.500000000000000000e+00,1.886688190746403926e-01,3.123076882497896056e-01
9.000000000000000000e+00,1.749645030331764550e-01,2.982792556615760371e-01
9.500000000000000000e+00,1.622117576245398207e-01,2.847453931840258079e-01
1.000000000000000000e+01,1.496748330147846251e-01,2.717399907648822555e-01
1.050000000000000000e+01,1.363491895904833939e-01,2.592904764778089510e-01
1.100000000000000000e+01,1.229670249590783110e-01,2.475306376491515081e-01
1.150000000000000000e+01,1.134091453352894796e-01,2.366050672820065870e-01
1.200000000000000000e+01,1.034586430736238183e-01,2.261086315519835188e-01
1.250000000000000000e+01,9.569238409130176315e-02,2.160025311762380218e-01
1.300000000000000000e+01,8.807913553213436719e-02,2.062382189056518877e-01
1.350000000000000000e+01,8.048697588526394775e-02,1.968523634487087115e-01
1.400000000000000000e+01,7.475530709931832440e-02,1.878877190027332389e-01
1.450000000000000000e+01,6.911749749525562814e-02,1.792891189605475277e-01
1.500000000000000000e+01,6.327995202255519425e-02,1.710019717880303380e-01
1.550000000000000000e+01,5.803517714309654185e-02,1.630675348604489761e-01
1.600000000000000000e+01,5.389573964296481834e-02,1.555210573894637294e-01
1.650000000000000000e+01,5.008931042563642688e-02,1.483050579986067985e-01
1.700000000000000000e+01,4.697174096885072675e-02,1.413671890719327973e-01
1.750000000000000000e+01,4.377253590485687129e-02,1.347335624004210308e-01
1.800000000000000000e+01,3.997912580247847680e-02,1.284243223002580203e-01
1.850000000000000000e+01,3.753308841320157629e-02,1.223927691667412998e-01
1.900000000000000000e+01,3.516840207060241419e-02,1.166058186675677094e-01
1.950000000000000000e+01,3.267019767444433870e-02,1.110833346038971048e-01
2.000000000000000000e+01,3.035674342228424430e-02,1.058313866198798137e-01
2.050000000000000000e+01,2.800715236388231014e-02,1.008143900752788147e-01
2.100000000000000000e+01,2.575882731575768539e-02,9.601278302680900378e-02
2.150000000000000000e+01,2.370626408495773996e-02,9.144238745160210291e-02
2.200000000000000000e+01,2.184857843743187242e-02,8.710167079850660021e-02
2.250000000000000000e+01,1.975832991550639794e-02,8.296088120278669042e-02
2.300000000000000000e+01,1.816730397008263498e-02,7.901329682339182370e-02
2.350000000000000000e+01,1.676107991341805464e-02,7.525214129918683659e-02
2.400000000000000000e+01,1.534115137810411825e-02,7.167256064535851290e-02
2.450000000000000000e+01,1.430206489795915123e-02,6.825675127418842636e-02
2.500000000000000000e+01,1.311129339478940385e-02,6.499721525687671142e-02
2.550000000000000000e+01,1.213545631472031164e-02,6.189618992395556907e-02
2.600000000000000000e+01,1.130574346127925442e-02,5.894598929521743802e-02
2.650000000000000000e+01,1.053818584974291345e-02,5.613154535068148182e-02
2.700000000000000000e+01,9.788489408069341383e-03,5.344782074764442559e-02
2.750000000000000000e+01,9.029885226212980287e-03,5.089955831752338705e-02
2.800000000000000000e+01,8.412435760744869234e-03,4.849090422876215639e-02
2.850000000000000000e+01,7.825081017550207171e-03,4.621055410192044521e-02
2.900000000000000000e+01,7.366721089010637956e-03,4.403426199461598495e-02
2.950000000000000000e+01,6.850303696705696901e-03,4.196088412551889080e-02
3.000000000000000000e+01,6.366181651681257839e-03,3.998688642082082190e-02
3.050000000000000000e+01,5.955611934608460480e-03,3.810764031618872616e-02
3.100000000000000000e+01,5.496697595063876687e-03,3.631558813672548097e-02
3.150000000000000000e+01,5.109050064623199550e-03,3.460955853814910721e-02
3.200000000000000000e+01,4.711432038972397131e-03,3.298451781552281387e-02
3.250000000000000000e+01,4.376561697672165865e-03,3.143422165608444202e-02
3.300000000000000000e+01,4.094197664384523032e-03,2.995628795778059253e-02
3.350000000000000000e+01,3.788932896713194647e-03,2.854960574393810083e-02
3.400000000000000000e+01,3.516047129403771995e-03,2.720984586448581266e-02
3.450000000000000000e+01,3.250084903418518686e-03,2.593200781817079845e-02
3.500000000000000000e+01,3.024848012813677756e-03,2.471398044049533116e-02
3.550000000000000000e+01,2.789552325254045315e-03,2.355438876694141218e-02
3.600000000000000000e+01,2.591109898144259779e-03,2.244975643589389169e-02
3.650000000000000000e+01,2.409460382287703217e-03,2.139625828180338751e-02
3.700000000000000000e+01,2.223335335716272385e-03,2.039204986858099422e-02
3.750000000000000000e+01,2.069641136523757245e-03,1.943581622835253639e-02
3.800000000000000000e+01,1.908720348044897191e-03,1.852483766122961159e-02
3.850000000000000000e+01,1.767798629017730376e-03,1.765622200678038795e-02
3.900000000000000000e+01,1.643221368043673060e-03,1.682843732763009484e-02
3.950000000000000000e+01,1.515056290505611622e-03,1.604019965094045930e-02
4.000000000000000000e+01,1.416797500717423058e-03,1.528922204296997468e-02
4.050000000000000000e+01,1.323623335797004469e-03,1.457323503911951874e-02
4.100000000000000000e+01,1.239246438892505076e-03,1.389095612433959709e-02
4.150000000000000000e+01,1.153504147786467600e-03,1.324117216032978488e-02
4.200000000000000000e+01,1.083934571295866456e-03,1.262193798879277830e-02
4.250000000000000000e+01,1.006821603386431722e-03,1.203142133189341254e-02
4.300000000000000000e+01,9.219320171402381036e-04,1.146861802191469042e-02
4.350000000000000000e+01,8.529664402449739719e-04,1.093256096644997996e-02
4.400000000000000000e+01,7.810395766265699254e-04,1.042167653534801022e-02
4.450000000000000000e+01,7.288264706399685301e-04,9.934487024030928815e-03
4.500000000000000000e+01,6.784174249520921306e-04,9.470173470053629833e-03
4.550000000000000000e+01,6.256973953272683539e-04,9.027956030628048884e-03
4.600000000000000000e+01,5.759540044779043163e-04,8.606558215767001752e-03
4.650000000000000000e+01,5.321088663215305667e-04,8.204730713010132195e-03
4.700000000000000000e+01,4.929474862298335045e-04,7.821729522372204008e-03
4.750000000000000000e+01,4.536564059272507783e-04,7.456880775927637178e-03
4.800000000000000000e+01,4.239946083529475191e-04,7.109174077748439853e-03
4.850000000000000000e+01,3.911846488709562475e-04,6.777617599181127994e-03
4.900000000000000000e+01,3.609761747394757588e-04,6.461562618951404574e-03
4.950000000000000000e+01,3.351431464281963229e-04,6.160404634429001054e-03
5.000000000000000000e+01,3.076740057453262209e-04,5.873343215458057265e-03
5.050000000000000000e+01,2.864397581188008498e-04,5.599632567009295639e-03
5.100000000000000000e+01,2.647424810451184463e-04,5.338746479044508171e-03
5.150000000000000000e+01,2.461365812636922244e-04,5.090142785755157745e-03
5.200000000000000000e+01,2.306658326155688725e-04,4.853144094319180278e-03
5.250000000000000000e+01,2.161932494928777955e-04,4.627163787843001017e-03
5.300000000000000000e+01,2.022310208190848549e-04,4.411788192116623646e-03
5.350000000000000000e+01,1.894067996381944546e-04,4.206547272492603719e-03
5.400000000000000000e+01,1.786486468651734335e-04,4.010856094218525486e-03
5.450000000000000000e+01,1.645123083236438104e-04,3.824236823634180344e-03
5.500000000000000000e+01,1.507460557479200298e-04,3.646365993835715916e-03
5.550000000000000000e+01,1.393244528146111885e-04,3.476863898146089361e-03
5.600000000000000000e+01,1.282959001526995618e-04,3.315246718074650947e-03
5.650000000000000000e+01,1.199747461913120008e-04,3.161112011778250026e-03
5.700000000000000000e+01,1.111202068066360590e-04,3.014186449666002212e-03
5.750000000000000000e+01,1.031711452761705476e-04,2.874164483940133425e-03
5.800000000000000000e+01,9.531415863197302486e-05,2.740660465920835131e-03
5.850000000000000000e+01,8.871083214614372266e-05,2.613341346054634962e-03
5.900000000000000000e+01,8.176846109674885694e-05,2.491965048722467099e-03
5.950000000000000000e+01,7.533041762415505110e-05,2.376271482241490776e-03
6.000000000000000000e+01,7.015593385779596508e-05,2.265956073920311672e-03
6.050000000000000000e+01,6.466453743208728003e-05,2.160756058043664281e-03
6.100000000000000000e+01,6.019782423049916656e-05,2.060463880771629466e-03
6.150000000000000000e+01,5.587842485449165766e-05,1.964855722777852053e-03
6.200000000000000000e+01,5.166340442560288010e-05,1.873687092114633595e-03
6.250000000000000000e+01,4.818347430351541111e-05,1.786751318999141172e-03
6.300000000000000000e+01,4.459817328498813364e-05,1.703874055819546438e-03
6.350000000000000000e+01,4.181254015358623253e-05,1.624861066608515809e-03
6.400000000000000000e+01,3.922411493234232561e-05,1.549509802674924703e-03
6.450000000000000000e+01,3.681762708810981579e-05,1.477655774880762881e-03
6.500000000000000000e+01,3.420987646324364723e-05,1.409156231235212785e-03
6.550000000000000000e+01,3.211903115441074535e-05,1.343846690861009562e-03
6.600000000000000000e+01,3.001911312779909866e-05,1.281557857871818730e-03
6.650000000000000000e+01,2.742018230348100156e-05,1.222155113455318434e-03
6.700000000000000000e+01,2.543557723482670950e-05,1.165522734871050946e-03
6.750000000000000000e+01,2.346211707091249048e-05,1.111527325692306632e-03
6.800000000000000000e+01,2.176631916839560541e-05,1.060030165555110853e-03
6.850000000000000000e+01,2.034658348813611181e-05,1.010918490625008475e-03
6.900000000000000000e+01,1.883590467412423025e-05,9.640947762848074611e-04
6.950000000000000000e+01,1.755932474218887472e-05,9.194498663578242652e-04
7.000000000000000000e+01,1.632301026520058132e-05,8.768715060130798404e-04
7.050000000000000000e+01,1.517430924421692662e-05,8.362656192819183792e-04
7.100000000000000000e+01,1.394998653200719990e-05,7.976433974997534969e-04
7.150000000000000000e+01,1.287896491119701239e-05,7.608433510313500174e-04
7.200000000000000000e+01,1.190006662640728865e-05,7.257430016665427112e-04
7.250000000000000000e+01,1.100532747078013791e-05,6.922614292944952478e-04
7.300000000000000000e+01,1.031548342740821385e-05,6.603206467211356762e-04
7.350000000000000000e+01,9.544124656418781873e-06,6.298522175254034784e-04
7.400000000000000000e+01,8.915652475381256845e-06,6.007910993526763017e-04
7.450000000000000000e+01,8.302645045539676621e-06,5.730699909298328162e-04
7.500000000000000000e+01,7.695712246915946300e-06,5.466248269976150317e-04
7.550000000000000000e+01,7.233044750632504013e-06,5.213992891758762512e-04
7.600000000000000000e+01,6.788982481852575092e-06,4.973393308122931030e-04
7.650000000000000000e+01,6.340822504330019099e-06,4.743890034961167272e-04
7.700000000000000000e+01,5.868251549828490233e-06,4.524953483907467769e-04
7.750000000000000000e+01,5.497025852303963938e-06,4.316117740694596651e-04
7.800000000000000000e+01,5.071534017529941615e-06,4.116992688292703305e-04
7.850000000000000000e+01,4.677628466463455386e-06,3.927089923442829401e-04
7.900000000000000000e+01,4.339347725070504814e-06,3.745927432616764701e-04
7.950000000000000000e+01,3.969197908801360588e-06,3.573115989532500291e-04
8.000000000000000000e+01,3.711982533671081176e-06,3.408280287761222696e-04
8.050000000000000000e+01,3.443176479725829135e-06,3.251041438996794407e-04
8.100000000000000000e+01,3.187974048889204281e-06,3.101043267259629191e-04
8.150000000000000000e+01,2.973648669792701334e-06,2.957963405134107879e-04
8.200000000000000000e+01,2.759601622450532559e-06,2.821487796605431811e-04
8.250000000000000000e+01,2.551634565851598642e-06,2.691302000600598473e-04
8.300000000000000000e+01,2.343562759081512104e-06,2.567113320304763172e-04
8.350000000000000000e+01,2.167083232417714005e-06,2.448655201213720592e-04
8.400000000000000000e+01,1.992454906668266312e-06,2.335665801629787947e-04
8.450000000000000000e+01,1.858719608329991613e-06,2.227884166905006759e-04
8.500000000000000000e+01,1.739966028440778873e-06,2.125068567912988802e-04
8.550000000000000000e+01,1.605458874617589320e-06,2.026998339352632707e-04
8.600000000000000000e+01,1.506703728889115750e-06,1.933456334217159166e-04
8.650000000000000000e+01,1.397605633597915442e-06,1.844226614870952193e-04
8.700000000000000000e+01,1.300813971032700413e-06,1.759109095885044390e-04
8.750000000000000000e+01,1.223556111808628639e-06,1.677920552454590546e-04
8.800000000000000000e+01,1.145772137161182897e-06,1.600481060363348061e-04
8.850000000000000000e+01,1.063786553698889970e-06,1.526612522641137128e-04
8.900000000000000000e+01,9.841707444838163288e-07,1.456149309772183226e-04
8.950000000000000000e+01,9.189106724238212632e-07,1.388938589754377755e-04
9.000000000000000000e+01,8.534297983903883215e-07,1.324830980437477338e-04
9.050000000000000000e+01,7.948235947494905723e-07,1.263679996812232232e-04
9.100000000000000000e+01,7.307967049929251220e-07,1.205349098327664677e-04
9.150000000000000000e+01,6.708719753896283684e-07,1.149711073885643708e-04
9.200000000000000000e+01,6.292337125358250443e-07,1.096641625138110418e-04
9.250000000000000000e+01,5.815542074431785210e-07,1.046019946356929373e-04
9.300000000000000000e+01,5.432779843574774681e-07,9.977336031565552153e-05
9.350000000000000000e+01,5.064197190405527521e-07,9.516769710740395258e-05
9.400000000000000000e+01,4.693208730706655899e-07,9.077465849205565082e-05
9.450000000000000000e+01,4.327320911986861354e-07,8.658424966338497354e-05
9.500000000000000000e+01,3.994497950423307273e-07,8.258719052677976488e-05
9.550000000000000000e+01,3.690591641749392851e-07,7.877472733681119656e-05
9.600000000000000000e+01,3.408363005118692613e-07,7.513827212396437835e-05
9.650000000000000000e+01,3.203769848489723142e-07,7.166954863401485409e-05
9.700000000000000000e+01,2.970923591132191912e-07,6.836088105707646071e-05
9.750000000000000000e+01,2.763712438302495602e-07,6.520502440163516869e-05
9.800000000000000000e+01,2.590215208820186976e-07,6.219487569267803304e-05
9.850000000000000000e+01,2.394251364460766190e-07,5.932359278788837750e-05
9.900000000000000000e+01,2.244600222938561508e-07,5.658481284594898926e-05
9.950000000000000000e+01,2.105517193790689274e-07,5.397252210919050109e-05
1.000000000000000000e+02,1.966628948578085346e-07,5.148084718057570011e-05
1.005000000000000000e+02,1.821197932933764878e-07,4.910414127108303039e-05
1.010000000000000000e+02,1.692286158093180038e-07,4.683713074298996039e-05
1.015000000000000000e+02,1.582672688670293997e-07,4.467481646520129432e-05
1.020000000000000000e+02,1.472744282964833591e-07,4.261233566841481454e-05
1.025000000000000000e+02,1.374516163293756856e-07,4.064503052197497021e-05
1.030000000000000000e+02,1.256796710988533462e-07,3.876853783425887162e-05
1.035000000000000000e+02,1.165433383043924684e-07,3.697870465716201788e-05
1.040000000000000000e+02,1.082105012602494222e-07,3.527150145553544262e-05
1.045000000000000000e+02,9.987041243426215122e-08,3.364308441233662065e-05
1.050000000000000000e+02,9.385162965627713368e-08,3.208984685404628329e-05
1.055000000000000000e+02,8.728424171346975141e-08,3.060834284573953935e-05
1.060000000000000000e+02,8.073674914417298131e-08,2.919523164221983450e-05
1.065000000000000000e+02,7.444204213755265084e-08,2.784733538120138683e-05
1.070000000000000000e+02,6.887404006042636235e-08,2.656167174721010509e-05
1.075000000000000000e+02,6.361546918148452306e-08,2.533538634014624588e-05
1.080000000000000000e+02,5.926612570838068110e-08,2.416571252846089885e-05
1.085000000000000000e+02,5.567320897426461327e-08,2.305002095822034246e-05
1.090000000000000000e+02,5.143422078368837561e-08,2.198584249495261374e-05
1.095000000000000000e+02,4.815085645544115791e-08,2.097081308607808825e-05
1.100000000000000000e+02,4.486278435694456773e-08,2.000264410106327624e-05
1.105000000000000000e+02,4.162875664311342139e-08,1.907916034545669120e-05
1.110000000000000000e+02,3.917363615685161600e-08,1.819831555244539405e-05
1.115000000000000000e+02,3.645740643135652178e-08,1.735815087296459919e-05
1.120000000000000000e+02,3.393628172785604074e-08,1.655677393739435761e-05
1.125000000000000000e+02,3.144544014636395409e-08,1.579238611066917424e-05
1.130000000000000000e+02,2.942253861123858533e-08,1.506329144790331177e-05
1.135000000000000000e+02,2.750833677525483114e-08,1.436786624339845674e-05
1.140000000000000000e+02,2.571733533772076995e-08,1.370454603755946681e-05
1.145000000000000000e+02,2.386129024361168588e-08,1.307184480524206904e-05
1.150000000000000000e+02,2.176389473929802416e-08,1.246835774649893010e-05
1.155000000000000000e+02,2.027832598291158611e-08,1.189273854665692014e-05
1.160000000000000000e+02,1.863836106530187980e-08,1.134369281126390221e-05
1.165000000000000000e+02,1.735653789183315096e-08,1.081999232315645880e-05
1.170000000000000000e+02,1.626618252380596204e-08,1.032047395080645527e-05
1.175000000000000000e+02,1.503993426102362168e-08,9.844021796870033257e-06
1.180000000000000000e+02,1.388781428608331854e-08,9.389564372576903760e-06
1.185000000000000000e+02,1.282101644673589128e-08,8.956085898832846824e-06
1.190000000000000000e+02,1.187791158933226572e-08,8.542623548091873891e-06
1.195000000000000000e+02,1.099520215627464399e-08,8.148253067757649462e-06
1.200000000000000000e+02,1.030853132047566097e-08,7.772087703377940655e-06


==> reproducibility/pxp_upward_large/small_size_reference/README_CN.txt <==
PXP + 均匀受阻塞向上泵浦：有限尺寸强量子姆潘巴效应
2026-10-28

结论：有有限尺寸sQME正例。不是从向下退激发简单做全局自旋翻转得到。

模型
周期边界，H=g sum_j P_(j-1) X_j P_(j+1)，g=1。
跳跃J_j=sqrt(kappa) P_(j-1) sigma_j^+ P_(j+1)。
P=|g><g|，sigma^+=|r><g|，只保留没有相邻rr的构型。
全程gamma=0，无局域退相位。该jump是非相干激发，不是实际原子添加/移除。
普通相干Rabi激发已经包含在H中，不能直接当作这个单向耗散通道。

初态和距离
F=|g...g><g...g|；S=exp(-beta H)/Z，主比较beta*g=1。
稳态由当前向上泵浦生成元实际求解，未套用I/d或向下退激发的稳态。
Dtr=||rho-rho_ss||_1/2；Q=Tr[(rho-rho_ss)^2]。
L8,kappa/g=.1：Dtr_F0=.983589957>Dtr_S0=.738983085；
完整迹距离交叉gt约6.7095，t=100/g时比值约.03839。
Q初始反序和最终指数优势也成立。

完整相关谱的渐近率（单位g），kappa/g=.1
L6 : GammaF=0.108777857212, GammaS=0.090468991110, eta=1.202377255
L8 : GammaF=0.130559497000, GammaS=0.094480198745, eta=1.381871532
L10: GammaF=0.119396289200, GammaS=0.099451867419, eta=1.200543462
L12: GammaF=0.118859507267, GammaS=0.101913314042, eta=1.166280465
L12只做谱，不标为动力学轨迹验证；L6/8/10保留完整无条件轨迹。
kappa/g=.4的L6/8/10也存在严格初始迹距离反序和eta>1。

机制
Pi=(-1)^Nexc，Theta(rho)=Pi rho* Pi；该实线性对称仍与Liouvillian对易。
all-g属于Theta偶块，Gibbs参考占据Theta奇慢块。
向上泵浦下H本身不再满足Ldagger(H)=-kappa H/2。
其精确式为Ldagger(H)=-(kappa/2)sum_j h_j[1+P_(j-2)+P_(j+2)]，
h_j=g P_(j-1) X_j P_(j+1)。证明与小矩阵核查见notes及check_pump_algebra.py。
全局prod X把PXP/no-rr映成QXQ/no-gg，不是同一个阻塞空间的对称。
L3有暗态例外，不能外推唯一稳态；主例使用L>=6。

验证范围
完整计算两初态可达的平移/反射不变Hermitian算符空间中的Theta±两块。
这不是无约化全Liouvillian谱，但涵盖指定两初态的全部可达方向。
相关块内仅一个稳态零模；最大块不变性残差2.56e-15、主导本征残差2.56e-14、
稳态残差2.92e-15。向上慢侧速率由新谱确定，不能冒称kappa/2。
独立计算L4..8完整q0谱给出相同主率；独立L8全Hilbert传播使用beta=.25，
故其初始参考距离和交叉时间不同，不应与主beta=1曲线混用。
本结果是有限尺寸数值谱核查与精确对称选择，不是任意尺寸速率排序定理。

文件与复现
figures/upward_pumping_sQME.png：主beta=1曲线与尺寸速率比。
data/upward_numerical_summary.json：全部主数值检查。
code/compute_upward.py：完整相关块谱与动力学。
code/check_upward_blocks.py：不变性、零模与残差检查。
code/check_pump_algebra.py：独立代数式矩阵核查。
code/independent_small_pump.py：独立全q0小尺寸谱与beta=.25曲线。
code/plot_upward_result.py：读取已有数据重画主图。
依赖Python3,numpy,scipy,matplotlib；建议OPENBLAS_NUM_THREADS=1。
示例：python code/compute_upward.py --L 8 --kappa .1 --propagate --beta 1 --tmax 100
全部结果实际以Python计算，未声称运行MATLAB。


==> reproducibility/pxp_upward_large/small_size_reference/data/delivery_checks.json <==
{
  "main_beta_g": 1,
  "kappa_over_g": 0.1,
  "sizes_with_complete_relevant_spectra": [
    6,
    8,
    10,
    12
  ],
  "sizes_with_main_trajectories": [
    6,
    8,
    10
  ],
  "L8_initial_farther": true,
  "L8_trace_final_ratio": 0.038393235066987615,
  "scope": "Finite-size numerical spectral verification, not interval certification or an all-size theorem."
}


==> reproducibility/pxp_upward_large/small_size_reference/data/independent_pump_L8_trace.csv <==
t,D_fast_allg,D_slow_Gibbs_beta025
0.000000000000000000e+00,9.835899570602277819e-01,3.133566913043072111e-01
2.000000000000000111e-01,8.821773015232616810e-01,3.060448795368565511e-01
4.000000000000000222e-01,8.661314852714186996e-01,2.991708195705937157e-01
6.000000000000000888e-01,8.581985962660674261e-01,2.923783852252949678e-01
8.000000000000000444e-01,8.509971542097518604e-01,2.855663857578284448e-01
1.000000000000000000e+00,8.428834944643629479e-01,2.786839399580844923e-01
1.200000000000000178e+00,8.328575420034571852e-01,2.717893371639136801e-01
1.400000000000000133e+00,8.190310827333460164e-01,2.649541007093393907e-01
1.600000000000000089e+00,7.989037433894674578e-01,2.582511970151873393e-01
1.800000000000000044e+00,7.720280042058262904e-01,2.518017508614441846e-01
2.000000000000000000e+00,7.416549894237703944e-01,2.456843377529860095e-01
2.200000000000000178e+00,7.127568824009267168e-01,2.399071020883976058e-01
2.400000000000000355e+00,6.900227478866611808e-01,2.344088390323205984e-01
2.600000000000000089e+00,6.721007332637294329e-01,2.290858074999828076e-01
2.800000000000000266e+00,6.582601748432591604e-01,2.238315370429944107e-01
3.000000000000000000e+00,6.468410148600156617e-01,2.185752981292107822e-01
3.200000000000000178e+00,6.355612642109597088e-01,2.133072506108336375e-01
3.400000000000000355e+00,6.216437063028490417e-01,2.080834405805921661e-01
3.600000000000000089e+00,6.030657910611927353e-01,2.031513478855997423e-01
3.800000000000000266e+00,5.813639096366935988e-01,1.988180307138689151e-01
4.000000000000000000e+00,5.615774252712159020e-01,1.947017701981052507e-01
4.200000000000000178e+00,5.430773550219758494e-01,1.907843659775696754e-01
4.400000000000000355e+00,5.254766249561121372e-01,1.870098864282757900e-01
4.600000000000000533e+00,5.091953993166895565e-01,1.833055075880605234e-01
4.800000000000000711e+00,4.942291674670779567e-01,1.799176727596743242e-01
5.000000000000000000e+00,4.801636210111790426e-01,1.764835345385163123e-01
5.200000000000000178e+00,4.666763843760524111e-01,1.729951029674088314e-01
5.400000000000000355e+00,4.535009025325537069e-01,1.694842691629435683e-01
5.600000000000000533e+00,4.409369233087833684e-01,1.660036064669406786e-01
5.800000000000000711e+00,4.273280367966845184e-01,1.626029499948275781e-01
6.000000000000000000e+00,4.126946183864506068e-01,1.593919529381378763e-01
6.200000000000000178e+00,3.986845502725302470e-01,1.562881487298811156e-01
6.400000000000000355e+00,3.864688499640275277e-01,1.532573988428072298e-01
6.600000000000000533e+00,3.756147458878901779e-01,1.502805749072893271e-01
6.800000000000000711e+00,3.649119552378501941e-01,1.473378682858412780e-01
7.000000000000000000e+00,3.535866049554117208e-01,1.444160763081098753e-01
7.200000000000000178e+00,3.416878719145777232e-01,1.415114761686275535e-01
7.400000000000000355e+00,3.298214855228233100e-01,1.386308543729243836e-01
7.600000000000000533e+00,3.183530306692290424e-01,1.357904184974286499e-01
7.800000000000000711e+00,3.071266487190289496e-01,1.330087706119900126e-01
8.000000000000000000e+00,2.964575679278952380e-01,1.302993732731360654e-01
8.200000000000001066e+00,2.871779452601656568e-01,1.276676905443949184e-01
8.400000000000000355e+00,2.796609805490753997e-01,1.251528318524491867e-01
8.599999999999999645e+00,2.735067429986143273e-01,1.227082331100725343e-01
8.800000000000000711e+00,2.679946037694995731e-01,1.203134308527871177e-01
9.000000000000000000e+00,2.624528908867530541e-01,1.179589511851107664e-01
9.200000000000001066e+00,2.563364666720299168e-01,1.156422307563855223e-01
9.400000000000000355e+00,2.493097594907272563e-01,1.133680410616858536e-01
9.600000000000001421e+00,2.414117888145990154e-01,1.111447847161151775e-01
9.800000000000000711e+00,2.331419168780195506e-01,1.089783204547178641e-01
1.000000000000000000e+01,2.253278360212737086e-01,1.068673362059069376e-01
1.020000000000000107e+01,2.186974204658004295e-01,1.048030344760551291e-01
1.040000000000000036e+01,2.134205257321709071e-01,1.027726549204895784e-01
1.060000000000000142e+01,2.090924817628752597e-01,1.007644273710871785e-01
1.080000000000000071e+01,2.050823586546390853e-01,9.877173637039711462e-02
1.100000000000000000e+01,2.007681476394364561e-01,9.679511404064172764e-02
1.120000000000000107e+01,1.956098830386313048e-01,9.485009253898961379e-02
1.140000000000000036e+01,1.893124848559917250e-01,9.293138154089107539e-02
1.160000000000000142e+01,1.821043661910556055e-01,9.104234608363664938e-02
1.180000000000000071e+01,1.748933789661482607e-01,8.919426747114968246e-02
1.200000000000000000e+01,1.685656259045470451e-01,8.738885092680548361e-02
1.220000000000000107e+01,1.635973284796414240e-01,8.561458031785051936e-02
1.240000000000000036e+01,1.597007550187510283e-01,8.386658665433470439e-02
1.260000000000000142e+01,1.564467619613528482e-01,8.214271247439283719e-02
1.280000000000000071e+01,1.531948663625143370e-01,8.044388567789596822e-02
1.300000000000000000e+01,1.494236078683473523e-01,7.877373215823327279e-02
1.320000000000000107e+01,1.451491316886311389e-01,7.713755283061160539e-02
1.340000000000000036e+01,1.402457932236855498e-01,7.554043989751375865e-02
1.360000000000000142e+01,1.349690434113720860e-01,7.398501075205868305e-02
1.380000000000000071e+01,1.299687344612279472e-01,7.247008269237686928e-02
1.400000000000000000e+01,1.256293840639001458e-01,7.099122251899107894e-02
1.420000000000000107e+01,1.219289929727475491e-01,6.954271452435432932e-02
1.440000000000000036e+01,1.187915392914523222e-01,6.812485543186079517e-02
1.460000000000000142e+01,1.160194473694924899e-01,6.672886090673101067e-02
1.480000000000000071e+01,1.133651012098515071e-01,6.535310735058584564e-02
1.500000000000000000e+01,1.104375073897150006e-01,6.400115106368479967e-02
1.520000000000000107e+01,1.069922685725071959e-01,6.267890555926212970e-02
1.540000000000000036e+01,1.031363371867936030e-01,6.139207131038343368e-02
1.560000000000000142e+01,9.920850278115443677e-02,6.014326068358166050e-02
1.580000000000000071e+01,9.551849176053191226e-02,5.893039614163185502e-02
1.600000000000000000e+01,9.238521093266817419e-02,5.774724811863105739e-02
1.619999999999999929e+01,8.969048624907531575e-02,5.660687398370090745e-02
1.640000000000000213e+01,8.733286905229495356e-02,5.548853086410571178e-02
1.660000000000000142e+01,8.515073287493780951e-02,5.438137029113910420e-02
1.680000000000000071e+01,8.312822606955774796e-02,5.328532894433231359e-02
1.700000000000000000e+01,8.117634207881309349e-02,5.220375096751855154e-02
1.719999999999999929e+01,7.911681256251468231e-02,5.114200921106413361e-02
1.740000000000000213e+01,7.682704048649711959e-02,5.010515695918709572e-02
1.760000000000000142e+01,7.437382557826018037e-02,4.909578733171209020e-02
1.780000000000000071e+01,7.197231876419650509e-02,4.811320747885596688e-02
1.800000000000000000e+01,6.981113909837245723e-02,4.715413727171652303e-02
1.819999999999999929e+01,6.791916131319808425e-02,4.621425747951341673e-02
1.840000000000000213e+01,6.618080696623460102e-02,4.528974621870510836e-02
1.860000000000000142e+01,6.446048049955178938e-02,4.437831244692459765e-02
1.880000000000000071e+01,6.270327652416367303e-02,4.347960155417051470e-02
1.900000000000000000e+01,6.093631524477502448e-02,4.259497012173401459e-02
1.920000000000000284e+01,5.919296293421331262e-02,4.172670346402037461e-02
1.940000000000000213e+01,5.749833604784058971e-02,4.088696543941301720e-02
1.960000000000000142e+01,5.590397119164512013e-02,4.008544499230425051e-02
1.980000000000000071e+01,5.440036115686132379e-02,3.930129154466958930e-02
2.000000000000000000e+01,5.295179244687438919e-02,3.853356646268896873e-02
2.020000000000000284e+01,5.154251535387446154e-02,3.778093738587210565e-02
2.040000000000000213e+01,5.017723800689496971e-02,3.704215777060487075e-02
2.060000000000000142e+01,4.888509353316969341e-02,3.631646697835597820e-02
2.080000000000000071e+01,4.764009198928947225e-02,3.560383574665381551e-02
2.100000000000000000e+01,4.638716652885648689e-02,3.490490052244930169e-02
2.120000000000000284e+01,4.512967102922411239e-02,3.422051692171458603e-02
2.140000000000000213e+01,4.398588707886383342e-02,3.355114229567247169e-02
2.160000000000000142e+01,4.289554082164746818e-02,3.289643541657717024e-02
2.180000000000000071e+01,4.186806215465745801e-02,3.225530973991712347e-02
2.200000000000000000e+01,4.088676313083300373e-02,3.162634660644594170e-02
2.220000000000000284e+01,3.991819055896457524e-02,3.100829233814068192e-02
2.240000000000000213e+01,3.893859876126449376e-02,3.040042598023836098e-02
2.260000000000000142e+01,3.794946461509769026e-02,2.980271859988730537e-02
2.280000000000000071e+01,3.696897413962309947e-02,2.921575900262518219e-02
2.300000000000000000e+01,3.601192030621222506e-02,2.864043802827394292e-02
2.320000000000000284e+01,3.508165900266065756e-02,2.807746995011007815e-02
2.340000000000000213e+01,3.418152801402327134e-02,2.752695837788317335e-02
2.360000000000000142e+01,3.332723830408763216e-02,2.698824183251161829e-02
2.380000000000000071e+01,3.253805945080014833e-02,2.646010985110086589e-02
2.400000000000000000e+01,3.181049041268362715e-02,2.594126856050686311e-02
2.420000000000000284e+01,3.110569976212115839e-02,2.543081877804174301e-02
2.440000000000000213e+01,3.037054753369791693e-02,2.492854331274325236e-02
2.460000000000000142e+01,2.957207989639795004e-02,2.443491249168184415e-02
2.480000000000000071e+01,2.871357379021993728e-02,2.395082678600133491e-02
2.500000000000000000e+01,2.782796144690813031e-02,2.347720063473779026e-02
2.520000000000000284e+01,2.696347814219596933e-02,2.301455065666773228e-02
2.540000000000000213e+01,2.616663998666467206e-02,2.256275403952184844e-02
2.560000000000000142e+01,2.546178064894646237e-02,2.212106283301919912e-02
2.580000000000000071e+01,2.484036346755336827e-02,2.168833805855443359e-02
2.600000000000000000e+01,2.427122837100579786e-02,2.126338879231601600e-02
2.620000000000000284e+01,2.371861237230784430e-02,2.084530074214414538e-02
2.640000000000000213e+01,2.315279163724651493e-02,2.043367192187343917e-02
2.660000000000000142e+01,2.255409685697972941e-02,2.002869163022627519e-02
2.680000000000000071e+01,2.191483501597996444e-02,1.963101868705856637e-02
2.700000000000000000e+01,2.124162634514338566e-02,1.924147914097415826e-02
2.720000000000000284e+01,2.055804595673166313e-02,1.886069885936474122e-02
2.740000000000000213e+01,1.990031788662749782e-02,1.848883405555147921e-02
2.760000000000000142e+01,1.930169307055690578e-02,1.812550925711690908e-02
2.780000000000000071e+01,1.877585974544766084e-02,1.776995802329620414e-02
2.800000000000000000e+01,1.831319245492572106e-02,1.742127678269768040e-02
2.820000000000000284e+01,1.789169438163891110e-02,1.707868884054624878e-02
2.840000000000000213e+01,1.749060164704291376e-02,1.674174301674948018e-02
2.860000000000000142e+01,1.709301756629951971e-02,1.641039665723566590e-02
2.880000000000000071e+01,1.668097869678039288e-02,1.608495578614474453e-02
2.900000000000000000e+01,1.623881120386706789e-02,1.576588970555135166e-02
2.920000000000000284e+01,1.576610606947134036e-02,1.545359660535770667e-02
2.940000000000000213e+01,1.528295015019161610e-02,1.514822500993131919e-02
2.960000000000000142e+01,1.481804441147994283e-02,1.484962114923361193e-02
2.980000000000000071e+01,1.439110581607789922e-02,1.455739942060785448e-02
3.000000000000000000e+01,1.400534206452838659e-02,1.427107883361559276e-02
3.020000000000000284e+01,1.365206552579546068e-02,1.399022154932489173e-02
3.040000000000000213e+01,1.331892479984058721e-02,1.371453163095800315e-02
3.060000000000000142e+01,1.299564913489134610e-02,1.344389316374045885e-02
3.080000000000000071e+01,1.267610787356580199e-02,1.317834205854478621e-02
3.100000000000000000e+01,1.235754137768572958e-02,1.291798597696310232e-02
3.120000000000000284e+01,1.203933093548868391e-02,1.266290887405639547e-02
3.140000000000000213e+01,1.172263434248318331e-02,1.241310199371886518e-02
3.160000000000000142e+01,1.140909001198779811e-02,1.216844423870613520e-02
3.180000000000000071e+01,1.109819507727204460e-02,1.192872799764095604e-02
3.200000000000000000e+01,1.078763907884839300e-02,1.169371191323984732e-02
3.220000000000000284e+01,1.047816828450259287e-02,1.146318118753398077e-02
3.239999999999999858e+01,1.017678625965775033e-02,1.123699708082297882e-02
3.260000000000000142e+01,9.892453708840190374e-03,1.101511658593469500e-02
3.280000000000000426e+01,9.628590123760313868e-03,1.079757009088821995e-02
3.300000000000000000e+01,9.382240590065787922e-03,1.058440446250843298e-02
3.320000000000000284e+01,9.150189806419793334e-03,1.037561992997277499e-02
3.339999999999999858e+01,8.931411581216351300e-03,1.017113343568571901e-02
3.360000000000000142e+01,8.722643704333338591e-03,9.970784415157495084e-03
3.380000000000000426e+01,8.515905369466527514e-03,9.774375180772862035e-03
3.400000000000000000e+01,8.303043197849841947e-03,9.581724054915462599e-03
3.420000000000000284e+01,8.081671373418483975e-03,9.392709389447383150e-03
3.439999999999999858e+01,7.855540470588300364e-03,9.207289507825634420e-03
3.460000000000000142e+01,7.630400070455489389e-03,9.025491379982437945e-03
3.480000000000000426e+01,7.411292456049749060e-03,8.847370474271204141e-03
3.500000000000000000e+01,7.203043592870183622e-03,8.672956823013869623e-03
3.520000000000000284e+01,7.010766703916119710e-03,8.502211557409766751e-03
3.539999999999999858e+01,6.838006038313599461e-03,8.335014806328927203e-03
3.560000000000000142e+01,6.683332046090112791e-03,8.171189463790994034e-03
3.580000000000000426e+01,6.538410110950549671e-03,8.010547068815744576e-03
3.600000000000000000e+01,6.390863117052072127e-03,7.852934084943277021e-03
3.620000000000000284e+01,6.230849051090928473e-03,7.698261268733894158e-03
3.639999999999999858e+01,6.059413942000333245e-03,7.546508563481040856e-03
3.660000000000000142e+01,5.880374047525716713e-03,7.397706537427503094e-03
3.680000000000000426e+01,5.698451577878802313e-03,7.251901765400681904e-03
3.700000000000000000e+01,5.521480775888128537e-03,7.109118390166428020e-03
3.720000000000000284e+01,5.357828319376422253e-03,6.969329566581028423e-03
3.739999999999999858e+01,5.213178565012168732e-03,6.832448382953091627e-03
3.760000000000000142e+01,5.087220897289721627e-03,6.698339851805179546e-03
3.780000000000000426e+01,4.973832808938382505e-03,6.566867158937565035e-03
3.800000000000000000e+01,4.864835793904499946e-03,6.438939483688939022e-03
3.820000000000000284e+01,4.753562807364484534e-03,6.313355736835510670e-03
3.840000000000000568e+01,4.635872776668908957e-03,6.190096016043779119e-03
3.860000000000000142e+01,4.509989008987443440e-03,6.069197510091898541e-03
3.880000000000000426e+01,4.377028264320483725e-03,5.950720556715253379e-03
3.900000000000000000e+01,4.241609953132873326e-03,5.834707745514252503e-03
3.920000000000000284e+01,4.110722618639761627e-03,5.721152540197876196e-03
3.940000000000000568e+01,3.990657626100983443e-03,5.609988886459375303e-03
3.960000000000000142e+01,3.884155610980437930e-03,5.501103537352110967e-03
3.980000000000000426e+01,3.789977075108887788e-03,5.394363984584242371e-03
4.000000000000000000e+01,3.704550703319666426e-03,5.289650589411345159e-03
4.020000000000000284e+01,3.623580915965487429e-03,5.186881749608759570e-03
4.040000000000000568e+01,3.542616268584134268e-03,5.086024100321275346e-03
4.060000000000000142e+01,3.457609696674931229e-03,4.987084879119718997e-03
4.080000000000000426e+01,3.366491290219551617e-03,4.890090018855910471e-03
4.100000000000000000e+01,3.270674886678877780e-03,4.795057208295066230e-03
4.120000000000000284e+01,3.174524222604823212e-03,4.701974973797731945e-03
4.140000000000000568e+01,3.082651158772850390e-03,4.610795351680304667e-03
4.160000000000000142e+01,2.997341938806280266e-03,4.521441067025083575e-03
4.180000000000000426e+01,2.918402521016923244e-03,4.433822399272697827e-03
4.200000000000000000e+01,2.844826898500712586e-03,4.347856617433519880e-03
4.220000000000000284e+01,2.775823118870399380e-03,4.263483498191681688e-03
4.240000000000000568e+01,2.710331444613864674e-03,4.180672352384923185e-03
4.260000000000000142e+01,2.646490784211850012e-03,4.099418626794917690e-03
4.280000000000000426e+01,2.582361307297418879e-03,4.019731683846416471e-03
4.300000000000000000e+01,2.517203923558160913e-03,3.941618866585674778e-03
4.320000000000000284e+01,2.451742059612297981e-03,3.865072367157619190e-03
4.340000000000000568e+01,2.387097520617300489e-03,3.790063631437692263e-03
4.360000000000000142e+01,2.323722719767919598e-03,3.716546304755239533e-03
4.380000000000000426e+01,2.261516788770679288e-03,3.644465441219399502e-03
4.400000000000000000e+01,2.200593862675109987e-03,3.573769133264079970e-03
4.420000000000000284e+01,2.141447086964301093e-03,3.504418500953491826e-03
4.440000000000000568e+01,2.084423245479607306e-03,3.436392521481384903e-03
4.460000000000000142e+01,2.029460410628112100e-03,3.369685702573790680e-03
4.480000000000000426e+01,1.976501515658426848e-03,3.304299364925100679e-03
4.500000000000000000e+01,1.925910537072379487e-03,3.240230312341736002e-03
4.520000000000000284e+01,1.878170456202748508e-03,3.177462014533994489e-03
4.540000000000000568e+01,1.833093799772735934e-03,3.115962038364296881e-03
4.560000000000000142e+01,1.789523115154349709e-03,3.055686259470518154e-03
4.580000000000000426e+01,1.746001638856696557e-03,2.996587421401087845e-03
4.600000000000000000e+01,1.701662816602197807e-03,2.938624288851860757e-03
4.620000000000000284e+01,1.656437558165625669e-03,2.881767973733329567e-03
4.640000000000000568e+01,1.610730812067441607e-03,2.826003316871409862e-03
4.660000000000000142e+01,1.565263075800441125e-03,2.771324990333568113e-03
4.680000000000000426e+01,1.521199866345329665e-03,2.717729931116935616e-03
4.700000000000000000e+01,1.480045315697880092e-03,2.665209221612151354e-03
4.720000000000000284e+01,1.442951960645985328e-03,2.613742783465182982e-03
4.740000000000000568e+01,1.409865727341750360e-03,2.563298955390549971e-03
4.760000000000000142e+01,1.379361369165463995e-03,2.513838850709372748e-03
4.780000000000000426e+01,1.349415553312391207e-03,2.465323492366084269e-03
4.800000000000000000e+01,1.318370382557332732e-03,2.417720873672547875e-03
4.820000000000000284e+01,1.285346516443025425e-03,2.371010357232507249e-03
4.840000000000000568e+01,1.250208517150941260e-03,2.325182902214488739e-03
4.860000000000000142e+01,1.213552901145419256e-03,2.280237157138710960e-03
4.880000000000000426e+01,1.176751203520940521e-03,2.236173015742372837e-03
4.900000000000000000e+01,1.141676389523510774e-03,2.192985181228703211e-03
4.920000000000000284e+01,1.109963156688171604e-03,2.150659156192720294e-03
4.940000000000000568e+01,1.082219377263155327e-03,2.109170979230732147e-03
4.960000000000000142e+01,1.057816376277182641e-03,2.068490570685454274e-03
4.980000000000000426e+01,1.035346504553715354e-03,2.028587335638466771e-03
5.000000000000000000e+01,1.013215638961984487e-03,1.989435981377080630e-03
5.020000000000000284e+01,9.900061614494788751e-04,1.951020421749528888e-03
5.040000000000000568e+01,9.647602681079914819e-04,1.913334257153701803e-03
5.060000000000000142e+01,9.373327306262178686e-04,1.876377609705546937e-03
5.080000000000000426e+01,9.085924367496416108e-04,1.840151618784363749e-03
5.100000000000000000e+01,8.801633721401262191e-04,1.804652891114881010e-03
5.120000000000000284e+01,8.537137622092934872e-04,1.769870094233455451e-03
5.140000000000000568e+01,8.302119941587634199e-04,1.735783805359585302e-03
5.160000000000000142e+01,8.096606496391594394e-04,1.702369350392432534e-03
5.180000000000000426e+01,7.913520241102156095e-04,1.669601340212936973e-03
5.200000000000000000e+01,7.742194859668027505e-04,1.637458182821301990e-03
5.220000000000000284e+01,7.570628048935840442e-04,1.605924975414601847e-03
5.240000000000000568e+01,7.388233163030995948e-04,1.574993785767231673e-03
5.260000000000000142e+01,7.189968483878059289e-04,1.544661315787378792e-03
5.280000000000000426e+01,6.979327482027389805e-04,1.514924989860150836e-03
5.300000000000000000e+01,6.767071467984050537e-04,1.485779129920119157e-03
5.320000000000000284e+01,6.565539704823979356e-04,1.457212730245317171e-03
5.340000000000000568e+01,6.382330821696874899e-04,1.429209546974538224e-03
5.360000000000000142e+01,6.218179382882278077e-04,1.401750243698107268e-03
5.380000000000000426e+01,6.069327388616082035e-04,1.374815626831205149e-03
5.400000000000000000e+01,5.930261266395711953e-04,1.348389729886619644e-03
5.420000000000000284e+01,5.794730364003372255e-04,1.322461636660627248e-03
5.440000000000000568e+01,5.656695451124903922e-04,1.297025410989382762e-03
5.460000000000000142e+01,5.512483389683578905e-04,1.272078223348969365e-03
5.480000000000000426e+01,5.362854828708836378e-04,1.247617483613574661e-03
5.500000000000000000e+01,5.212789429345499048e-04,1.223638166478334573e-03
5.520000000000000284e+01,5.068408603335609495e-04,1.200131360167419224e-03
5.540000000000000568e+01,4.933255576813102812e-04,1.177084494330073736e-03
5.560000000000000142e+01,4.807108175485698279e-04,1.154483025029803952e-03
5.580000000000000426e+01,4.687501737960694781e-04,1.132312851165056958e-03
5.600000000000000000e+01,4.571445224373919445e-04,1.110562527418596694e-03
5.620000000000000284e+01,4.456202971331386562e-04,1.089224441123468664e-03
5.640000000000000568e+01,4.339961032190263945e-04,1.068294513926225592e-03
5.660000000000000142e+01,4.222801413432998867e-04,1.047770575072133094e-03
5.680000000000000426e+01,4.107198870747358604e-04,1.027650102880237276e-03
5.700000000000000000e+01,3.997037315689086468e-04,1.007928273071828987e-03
5.720000000000000284e+01,3.899942427671521995e-04,9.885970646066621643e-04
5.740000000000000568e+01,3.809021828517214687e-04,9.696456808852794637e-04
5.760000000000000142e+01,3.719072876557940840e-04,9.512006843405614595e-04
5.780000000000000426e+01,3.628719573054915671e-04,9.331492029846510938e-04
5.800000000000000000e+01,3.537174612414364038e-04,9.154485495505997094e-04
5.820000000000000284e+01,3.444662701354029568e-04,8.980928062774189277e-04
5.840000000000000568e+01,3.352559207536866346e-04,8.810741742126444471e-04
5.860000000000000142e+01,3.263085940177972788e-04,8.643835887145078422e-04
5.880000000000000426e+01,3.178590111989895240e-04,8.480116666948298455e-04
5.900000000000000000e+01,3.100647323305958281e-04,8.319496686947819601e-04
5.920000000000000284e+01,3.029351906530643526e-04,8.161901693060352866e-04
5.940000000000000568e+01,2.963122140843561098e-04,8.007272370166003492e-04
5.960000000000000142e+01,2.899153330180130866e-04,7.855561129830712207e-04
5.980000000000000426e+01,2.834375924033979196e-04,7.706725714134506511e-04
6.000000000000000000e+01,2.766546385261393903e-04,7.560722458155178915e-04
6.020000000000000284e+01,2.695035288032252593e-04,7.417501732825620238e-04
6.040000000000000568e+01,2.621018743953951093e-04,7.277006819910536526e-04
6.060000000000000142e+01,2.547033190301581439e-04,7.139176006747117954e-04
6.080000000000000426e+01,2.476085074774127585e-04,7.003946596212327598e-04
6.100000000000000000e+01,2.410642054390927747e-04,6.871259050496027719e-04
6.120000000000000284e+01,2.351840133059410827e-04,6.741059696228832165e-04
6.140000000000000568e+01,2.299135288902498932e-04,6.613301228374496429e-04
6.160000000000000142e+01,2.250479979115393200e-04,6.487941299373020838e-04
6.180000000000000426e+01,2.202977190115014828e-04,6.365113319908541649e-04
6.200000000000000000e+01,2.153846575218704975e-04,6.245452958609115125e-04
6.220000000000000284e+01,2.101391661941048395e-04,6.128030128810237022e-04
6.240000000000000568e+01,2.045575192753320030e-04,6.012810032695799787e-04
6.260000000000000142e+01,1.987946160542306267e-04,5.899757328311456628e-04
6.280000000000000426e+01,1.930973224616337411e-04,5.788835901843465779e-04
6.300000000000000000e+01,1.877106277089539107e-04,5.680009122905225680e-04
6.320000000000000284e+01,1.827957386191162283e-04,5.573240164075430681e-04
6.340000000000000568e+01,1.783869772672455308e-04,5.468491986830636758e-04
6.360000000000000142e+01,1.743937843865751239e-04,5.365726973792629782e-04
6.380000000000000426e+01,1.706383342824142782e-04,5.264906568034323974e-04
6.400000000000000000e+01,1.669147550417561087e-04,5.165991321655349910e-04
6.420000000000000284e+01,1.630553982352287053e-04,5.068941485211384511e-04
6.440000000000000568e+01,1.589846571610729626e-04,4.973717978554673819e-04
6.460000000000000853e+01,1.547391425521425453e-04,4.880283454763060342e-04
6.479999999999999716e+01,1.504445730246933811e-04,4.788603138258051926e-04
6.500000000000000000e+01,1.462600902366190114e-04,4.698645094986624027e-04
6.520000000000000284e+01,1.423161491292203090e-04,4.610379660121444330e-04
6.540000000000000568e+01,1.386728976008502583e-04,4.523778044062181855e-04
6.560000000000000853e+01,1.353123506441861125e-04,4.438810585895410160e-04
6.579999999999999716e+01,1.321591475888936546e-04,4.355445417401006443e-04
6.600000000000000000e+01,1.291146920443944981e-04,4.273648185435718547e-04
6.620000000000000284e+01,1.260912613781505376e-04,4.193383009441112677e-04
6.640000000000000568e+01,1.230369091409606538e-04,4.114614321314562250e-04
6.660000000000000853e+01,1.199449974127230677e-04,4.037308913395790621e-04
6.679999999999999716e+01,1.168469739168810195e-04,3.961437479220494937e-04
6.700000000000000000e+01,1.137930291455604493e-04,3.886975115592540726e-04
6.720000000000000284e+01,1.108692099045299403e-04,3.813900598642772782e-04
6.740000000000000568e+01,1.080629250700878159e-04,3.742194674377570291e-04
6.760000000000000853e+01,1.054072091174259739e-04,3.671837967603690917e-04
6.779999999999999716e+01,1.028267768122768786e-04,3.602809236330082785e-04
6.800000000000000000e+01,1.002840864193035885e-04,3.535084520817885533e-04
6.820000000000000284e+01,9.776850446826249518e-05,3.468637375134583879e-04
6.840000000000000568e+01,9.529261913558536516e-05,3.403440013172764943e-04
6.860000000000000853e+01,9.288437192105881090e-05,3.339464958791162562e-04
6.879999999999999716e+01,9.057125001158304806e-05,3.276720508684007353e-04
6.900000000000000000e+01,8.836488866683698640e-05,3.215221629685409812e-04
6.920000000000000284e+01,8.625349996785143720e-05,3.154874818192076702e-04
6.940000000000000568e+01,8.420480944270587818e-05,3.095662168102523656e-04
6.960000000000000853e+01,8.217755074652485184e-05,3.037566204969384138e-04
6.979999999999999716e+01,8.013724442572509792e-05,2.980568604534327283e-04
7.000000000000000000e+01,7.807080416516322776e-05,2.924649377066692408e-04
7.020000000000000284e+01,7.599405760501441818e-05,2.869786785742617927e-04
7.040000000000000568e+01,7.394806707950912002e-05,2.815957973893913765e-04
7.060000000000000853e+01,7.198449260082976308e-05,2.763140029679006082e-04
7.079999999999999716e+01,7.014528893986511681e-05,2.711311081756790568e-04
7.100000000000000000e+01,6.844519951993590485e-05,2.660451025985841609e-04
7.120000000000000284e+01,6.686471424173464674e-05,2.610541637994462133e-04
7.140000000000000568e+01,6.535629347391709956e-05,2.561566083941887659e-04
7.160000000000000853e+01,6.386098801444666645e-05,2.513508090950804415e-04
7.179999999999999716e+01,6.232931122013361368e-05,2.466351158047200200e-04
7.200000000000000000e+01,6.073893053213587665e-05,2.420078128815787287e-04
7.220000000000000284e+01,5.910245465887802843e-05,2.374671259302232754e-04
7.240000000000000568e+01,5.746228737318009552e-05,2.330112700669021732e-04
7.260000000000000853e+01,5.587464578127986504e-05,2.286385161374309197e-04
7.279999999999999716e+01,5.438886125283361926e-05,2.243472462023171990e-04
7.300000000000000000e+01,5.302976300785551620e-05,2.201359757068731444e-04
7.320000000000000284e+01,5.179433129849141338e-05,2.160033347735115501e-04
7.340000000000000568e+01,5.063550844985259330e-05,2.119480186868984617e-04
7.360000000000000853e+01,4.951124620553644140e-05,2.079687295969205292e-04
7.379999999999999716e+01,4.837308301295695413e-05,2.040641325315085844e-04
7.400000000000000000e+01,4.718837121909058536e-05,2.002328403457464428e-04
7.420000000000000284e+01,4.595370233790919040e-05,1.964734300561239461e-04
7.440000000000000568e+01,4.469270166446760874e-05,1.927844822241063115e-04
7.460000000000000853e+01,4.344569210525524262e-05,1.891646276889131823e-04
7.479999999999999716e+01,4.225431990287647924e-05,1.856125829587499147e-04
7.500000000000000000e+01,4.117646165378024704e-05,1.821271587858543648e-04
7.520000000000000284e+01,4.022490145034135430e-05,1.787072367576960036e-04
7.540000000000000568e+01,3.934845893795467969e-05,1.753517227972652593e-04
7.560000000000000853e+01,3.847269164812389244e-05,1.720594971653706265e-04
7.579999999999999716e+01,3.757832076038086728e-05,1.688293819469987200e-04
7.600000000000000000e+01,3.665175200516928862e-05,1.656601388052145380e-04
7.620000000000000284e+01,3.570798059812142246e-05,1.625504969530987829e-04
7.640000000000000568e+01,3.478647974050463464e-05,1.594991997961931656e-04
7.660000000000000853e+01,3.388639808921317854e-05,1.565050522627526989e-04
7.680000000000001137e+01,3.302596024313549745e-05,1.535669508648903790e-04
7.700000000000000000e+01,3.221322108596965907e-05,1.506838850551852618e-04
7.720000000000000284e+01,3.147291513312897048e-05,1.478549097510711591e-04
7.740000000000000568e+01,3.075942084305419329e-05,1.450791007376879646e-04
7.760000000000000853e+01,3.006473021618736436e-05,1.423555115347564088e-04
7.780000000000001137e+01,2.937986055318636596e-05,1.396831488827846653e-04
7.800000000000000000e+01,2.869799636656883353e-05,1.370609754266574609e-04
7.820000000000000284e+01,2.801527253096350016e-05,1.344879370257277091e-04
7.840000000000000568e+01,2.733271010341168847e-05,1.319630031633766483e-04
7.860000000000000853e+01,2.665671854792342572e-05,1.294852048979320202e-04
7.880000000000001137e+01,2.599764204231891951e-05,1.270536563674059475e-04
7.900000000000000000e+01,2.536202773331409097e-05,1.246675523243822930e-04
7.920000000000000284e+01,2.474637564753991257e-05,1.223261434104167282e-04
7.940000000000000568e+01,2.414619766610376657e-05,1.200286993253370021e-04
7.960000000000000853e+01,2.356140921316828143e-05,1.177744740606780430e-04
7.980000000000001137e+01,2.299446825495828656e-05,1.155626854052311224e-04
8.000000000000000000e+01,2.244933373418586033e-05,1.133925144977256203e-04
8.020000000000000284e+01,2.192200428915483097e-05,1.112631235430688094e-04
8.040000000000000568e+01,2.141221727893377161e-05,1.091736837749258878e-04
8.060000000000000853e+01,2.091767934336137029e-05,1.071234028229297680e-04
8.080000000000001137e+01,2.043407111621393214e-05,1.051115413407470537e-04
8.100000000000000000e+01,1.995599993525221200e-05,1.031374129740120823e-04
8.120000000000000284e+01,1.947873970697976999e-05,1.012003683443902201e-04
8.140000000000000568e+01,1.900039946572543913e-05,9.929977017213267908e-05
8.160000000000000853e+01,1.852359257333672190e-05,9.743497000756616176e-05
8.180000000000001137e+01,1.805512806147264288e-05,9.560529574108726282e-05
8.200000000000000000e+01,1.760316931319399282e-05,9.381005398423773235e-05
8.220000000000000284e+01,1.717340136914892530e-05,9.204854515975341011e-05
8.240000000000000568e+01,1.676716796763852023e-05,9.032008438470407450e-05
8.260000000000000853e+01,1.638195408112090866e-05,8.862401955690200699e-05
8.280000000000001137e+01,1.601245648641798315e-05,8.695973972604195495e-05
8.300000000000000000e+01,1.565161541030989716e-05,8.532667103670530349e-05
8.320000000000000284e+01,1.529178157896170316e-05,8.372426262480823947e-05
8.340000000000000568e+01,1.492659691100457638e-05,8.215196878147530896e-05
8.360000000000000853e+01,1.455366937465914343e-05,8.060923484899005446e-05
8.380000000000001137e+01,1.417679958196966681e-05,7.909549233072906934e-05
8.400000000000000000e+01,1.380684707681086356e-05,7.761016464347597404e-05
8.420000000000000284e+01,1.345689497394856440e-05,7.615268062449414145e-05
8.440000000000000568e+01,1.313007208238474696e-05,7.472248998659564352e-05
8.460000000000000853e+01,1.282236254209184559e-05,7.331907436371961652e-05
8.480000000000001137e+01,1.252988687606411227e-05,7.194194952781390081e-05
8.500000000000000000e+01,1.225066115942986383e-05,7.059065802504343036e-05
8.520000000000000284e+01,1.197626226172751089e-05,6.926475538021876317e-05
8.540000000000000568e+01,1.170069152413895301e-05,6.796379548172996595e-05
8.560000000000000853e+01,1.141981479516883390e-05,6.668732078275395032e-05
8.580000000000001137e+01,1.113269176799251132e-05,6.543486072965062320e-05
8.600000000000000000e+01,1.084314027359041105e-05,6.420593850119723361e-05
8.620000000000000284e+01,1.056419365026504429e-05,6.300008307092511150e-05
8.640000000000000568e+01,1.030628871985746941e-05,6.181684177889460114e-05
8.660000000000000853e+01,1.006332873159457816e-05,6.065578851373116447e-05
8.680000000000001137e+01,9.829779031118739783e-06,5.951652430330308860e-05
8.700000000000000000e+01,9.603098068622732472e-06,5.839867008849946434e-05
8.720000000000000284e+01,9.380775349958084345e-06,5.730185459780934732e-05
8.740000000000000568e+01,9.160485230102675429e-06,5.622570218897006715e-05
8.760000000000000853e+01,8.940550211874981985e-06,5.516982539440711230e-05
8.780000000000001137e+01,8.721562398861915140e-06,5.413382483398007362e-05
8.800000000000000000e+01,8.508631315172922977e-06,5.311729617044191735e-05
8.820000000000000284e+01,8.299177503623464861e-06,5.211984115880188004e-05
8.840000000000000568e+01,8.096269807525347778e-06,5.114107850133544080e-05
8.860000000000000853e+01,7.902242259007391634e-06,5.018065050503588202e-05
8.880000000000001137e+01,7.716390206813321650e-06,4.923822325599231178e-05
8.900000000000000000e+01,7.534806252945897435e-06,4.831348053909166233e-05
8.920000000000000284e+01,7.356235269419809762e-06,4.740611409147946849e-05
8.940000000000000568e+01,7.180473087436196983e-06,4.651581404236295462e-05
8.960000000000000853e+01,7.010850063952188579e-06,4.564226307515475381e-05
8.980000000000001137e+01,6.846493467912153398e-06,4.478513618020822906e-05
9.000000000000000000e+01,6.684690042380267618e-06,4.394410563161853538e-05
9.020000000000000284e+01,6.526050957479831406e-06,4.311884892099727626e-05
9.040000000000000568e+01,6.370855867962046002e-06,4.230905645602857037e-05
9.060000000000000853e+01,6.218724044529782515e-06,4.151443611933207037e-05
9.080000000000001137e+01,6.069320942683234150e-06,4.073471312210883588e-05
9.100000000000000000e+01,5.922572088225225450e-06,3.996962546236405346e-05
9.120000000000000284e+01,5.778632872855175322e-06,3.921891697116639339e-05
9.140000000000000568e+01,5.641440106258899331e-06,3.848233072670043597e-05
9.160000000000000853e+01,5.507404711583559781e-06,3.775960525320118432e-05
9.180000000000001137e+01,5.376661917210224621e-06,3.705047464804628944e-05
9.200000000000000000e+01,5.249295784992496278e-06,3.635467219880503915e-05
9.220000000000000284e+01,5.125250530758430537e-06,3.567193579063433810e-05
9.240000000000000568e+01,5.004251738889882377e-06,3.500201287047978904e-05
9.260000000000000853e+01,4.886579084902250898e-06,3.434466304696693554e-05
9.280000000000001137e+01,4.770882382046448078e-06,3.369965741579583027e-05
9.300000000000000000e+01,4.655816334522433536e-06,3.306677502999611146e-05
9.320000000000000284e+01,4.541527094043932082e-06,3.244579805985912870e-05
9.340000000000000568e+01,4.428828632169411196e-06,3.183650764252788577e-05
9.360000000000000853e+01,4.319346242618638257e-06,3.123868202989532351e-05
9.380000000000001137e+01,4.213902782245042119e-06,3.065209761667940578e-05
9.400000000000000000e+01,4.112644724832678541e-06,3.007653224348656295e-05
9.420000000000000284e+01,4.015413962222083734e-06,2.951176931292790229e-05
9.440000000000000568e+01,3.921627660849059718e-06,2.895760103111259226e-05
9.460000000000000853e+01,3.830467087281803351e-06,2.841382952636151485e-05
9.480000000000001137e+01,3.741010552981728977e-06,2.788026549581648766e-05
9.500000000000000000e+01,3.652379430795910369e-06,2.735672502495638606e-05
9.520000000000000284e+01,3.564293912873476315e-06,2.684302592070072951e-05
9.540000000000000568e+01,3.477245173496142559e-06,2.633898502731056012e-05
9.560000000000000853e+01,3.391074145520186800e-06,2.584441753015818860e-05
9.580000000000001137e+01,3.306567544152384436e-06,2.535913841588066791e-05
9.600000000000000000e+01,3.224524257717404727e-06,2.488296540015651421e-05
9.620000000000000284e+01,3.145520197710919933e-06,2.441572208503264913e-05
9.640000000000000568e+01,3.069778219078595871e-06,2.395724005751171195e-05
9.660000000000000853e+01,2.998212440428788581e-06,2.350735909280295491e-05
9.680000000000001137e+01,2.928468518418637923e-06,2.306592539632150904e-05
9.700000000000000000e+01,2.859859526305176086e-06,2.263278859785451436e-05
9.720000000000000284e+01,2.791724320108643425e-06,2.220779868138250397e-05
9.740000000000000568e+01,2.724193119914835634e-06,2.179080401230967817e-05
9.760000000000000853e+01,2.657900922261432226e-06,2.138165114647133425e-05
9.780000000000001137e+01,2.592260257953409994e-06,2.098018639445550624e-05
9.800000000000000000e+01,2.527667296923267514e-06,2.058625845907634469e-05
9.820000000000000284e+01,2.464591291350995994e-06,2.019972109622234974e-05
9.840000000000000568e+01,2.403440288722941105e-06,1.982043478083043487e-05
9.860000000000000853e+01,2.344453648295960251e-06,1.944826676451226851e-05
9.880000000000001137e+01,2.287649590649667516e-06,1.908308953752842991e-05
9.900000000000000000e+01,2.233484661108416861e-06,1.872477831719043066e-05
9.920000000000000284e+01,2.180235247196164318e-06,1.837320853667299495e-05
9.940000000000000568e+01,2.127634280453156713e-06,1.802825426617017882e-05
9.960000000000000853e+01,2.076568003521952529e-06,1.768978809635011137e-05
9.980000000000001137e+01,2.026212109445375810e-06,1.735768243412474368e-05
1.000000000000000000e+02,1.976516267864640940e-06,1.703181163864294904e-05
1.002000000000000028e+02,1.927561321668827549e-06,1.671205414933066817e-05
1.004000000000000057e+02,1.879527108444027840e-06,1.639829380929011733e-05
1.006000000000000085e+02,1.832641004443932211e-06,1.609041992923980171e-05
1.008000000000000114e+02,1.787112808546593843e-06,1.578832613234423972e-05
1.010000000000000000e+02,1.743073616438845750e-06,1.549190847687420799e-05
1.012000000000000028e+02,1.700539139184913281e-06,1.520106359599010804e-05
1.014000000000000057e+02,1.659409655022090752e-06,1.491568753718202164e-05
1.016000000000000085e+02,1.619502142255763985e-06,1.463567567005636449e-05
1.018000000000000114e+02,1.580595674302955663e-06,1.436092360238746831e-05
1.020000000000000000e+02,1.542474346990020959e-06,1.409132867244317009e-05
1.022000000000000028e+02,1.504966194026419136e-06,1.382679140210842387e-05
1.024000000000000057e+02,1.467977979911965667e-06,1.356721635221166286e-05
1.026000000000000085e+02,1.431516075324238018e-06,1.331251208335417403e-05
1.028000000000000114e+02,1.395681392011464043e-06,1.306259028515285589e-05
1.030000000000000000e+02,1.360635607237112513e-06,1.281736445173939983e-05
1.032000000000000028e+02,1.326548816747817196e-06,1.257674862939747817e-05
1.034000000000000057e+02,1.293546787295667627e-06,1.234065669424213378e-05
1.036000000000000085e+02,1.261674654995999668e-06,1.210900237754223160e-05
1.038000000000000114e+02,1.230885071157296870e-06,1.188169995345346103e-05
1.040000000000000000e+02,1.201049699133512501e-06,1.165866526011552222e-05
1.042000000000000028e+02,1.171989120780036121e-06,1.143981662492180170e-05
1.044000000000000057e+02,1.143515003971182821e-06,1.122507533265948989e-05
1.046000000000000085e+02,1.115475781638300605e-06,1.101436547529198090e-05
1.048000000000000114e+02,1.087794300342148645e-06,1.080761327342231014e-05
1.050000000000000000e+02,1.060485816866409519e-06,1.060474616323641636e-05
1.052000000000000028e+02,1.033648987339969881e-06,1.040569201973830623e-05
1.054000000000000057e+02,1.007431091379382142e-06,1.021037881138078452e-05
1.056000000000000085e+02,9.819787782492156981e-07,1.001873479129676561e-05
1.058000000000000114e+02,9.573914449955735376e-07,9.830689109757630257e-06
1.060000000000000000e+02,9.336920394166874588e-07,9.646172570966284483e-06
1.062000000000000028e+02,9.108219307957719549e-07,9.465118214273009328e-06
1.064000000000000057e+02,8.886580403861552286e-07,9.287461485093797422e-06
1.066000000000000085e+02,8.670452508592943311e-07,9.113139934677895140e-06
1.068000000000000114e+02,8.458355131806530543e-07,8.942092578489703076e-06
1.070000000000000000e+02,8.249247626953971821e-07,8.774259174065402302e-06
1.072000000000000028e+02,8.042780438480904093e-07,8.609579700732978441e-06
1.074000000000000057e+02,7.839341457909414796e-07,8.447994231924737401e-06
1.076000000000000085e+02,7.639869226799167404e-07,8.289443228200774226e-06
1.078000000000000114e+02,7.445499896366484852e-07,8.133868113124607030e-06
1.080000000000000000e+02,7.257182076118300795e-07,7.981211888990664169e-06
1.082000000000000028e+02,7.075389274475966345e-07,7.831419542332773037e-06
1.084000000000000057e+02,6.900001113035516640e-07,7.684438079010058755e-06
1.086000000000000085e+02,6.730357190728090782e-07,7.540216177855832725e-06
1.088000000000000114e+02,6.565444725173076353e-07,7.398703600524100287e-06
1.090000000000000000e+02,6.404165314917534239e-07,7.259850584641258193e-06
1.092000000000000028e+02,6.245616102098799339e-07,7.123607444585129698e-06
1.094000000000000057e+02,6.089308080514744635e-07,6.989924514979508446e-06
1.096000000000000085e+02,5.935252007485715612e-07,6.858752436125482133e-06
1.098000000000000114e+02,5.783888181754125098e-07,6.730042652578509179e-06
1.100000000000000000e+02,5.635897071766428205e-07,6.603747922727378495e-06
1.102000000000000028e+02,5.491964196819818022e-07,6.479822642155966677e-06
1.104000000000000057e+02,5.352572567631855152e-07,6.358222861517033341e-06
1.106000000000000085e+02,5.217873050957788133e-07,6.238905999487634272e-06
1.108000000000000114e+02,5.087654515584046025e-07,6.121830366828168488e-06
1.110000000000000000e+02,4.961411038446646682e-07,6.006954684316405541e-06
1.112000000000000028e+02,4.838482397032060110e-07,5.894237771064192543e-06
1.114000000000000057e+02,4.718224716975714054e-07,5.783638506262534170e-06
1.116000000000000085e+02,4.600159389018945249e-07,5.675116058973987628e-06
1.118000000000000114e+02,4.484061088061684184e-07,5.568630280689503532e-06
1.120000000000000000e+02,4.369971921641344848e-07,5.464142100764962819e-06
1.122000000000000028e+02,4.258149582065452369e-07,5.361613772874380283e-06
1.124000000000000057e+02,4.148967941439134454e-07,5.261008884795234917e-06
1.126000000000000085e+02,4.042795703843531572e-07,5.162292137497134927e-06
1.128000000000000114e+02,3.939884393571070242e-07,5.065428985843756022e-06
1.130000000000000000e+02,3.840295573897294008e-07,4.970385279463484095e-06
1.132000000000000028e+02,3.743884914028307493e-07,4.877127032867418573e-06
1.134000000000000057e+02,3.650341328784561629e-07,4.785620396049577951e-06
1.136000000000000085e+02,3.559262510147917273e-07,4.695831816398159065e-06
1.138000000000000114e+02,3.470242590324681337e-07,4.607728311974528183e-06
1.140000000000000000e+02,3.382952830940338328e-07,4.521277740657679107e-06
1.142000000000000028e+02,3.297202412741596747e-07,4.436451124963460960e-06
1.144000000000000057e+02,3.212968020927857805e-07,4.353228828181162621e-06
1.146000000000000085e+02,3.130382925565060999e-07,4.271568012878094818e-06
1.148000000000000114e+02,3.049684987870581588e-07,4.191440014596672773e-06
1.150000000000000000e+02,2.971136778190097513e-07,4.112816513129378256e-06
1.152000000000000028e+02,2.894941529224134866e-07,4.035669378000380158e-06
1.154000000000000057e+02,2.821179585515074320e-07,3.959970659241277088e-06
1.156000000000000085e+02,2.749781597885455705e-07,3.885692711574350432e-06
1.158000000000000114e+02,2.680542127766053348e-07,3.812808389967263331e-06
1.160000000000000000e+02,2.613166564272323074e-07,3.741291231710910654e-06
1.162000000000000028e+02,2.547338252541147119e-07,3.671115551305031462e-06
1.164000000000000057e+02,2.482790341770948298e-07,3.602256413179504045e-06
1.166000000000000085e+02,2.419365798712585520e-07,3.534689497347595776e-06
1.168000000000000114e+02,2.357049457928401144e-07,3.468390914510220861e-06
1.170000000000000000e+02,2.295960748177426179e-07,3.403337044000089578e-06
1.172000000000000028e+02,2.236306688226516722e-07,3.339504454771720518e-06
1.174000000000000057e+02,2.178308948756462491e-07,3.276869933282987364e-06
1.176000000000000085e+02,2.122128999740486082e-07,3.215410598388010404e-06
1.178000000000000114e+02,2.067815316261700040e-07,3.155104049998237910e-06
1.180000000000000000e+02,2.015286601600535607e-07,3.095928487741279163e-06
1.182000000000000028e+02,1.964351688136365283e-07,3.037862750962447475e-06
1.184000000000000057e+02,1.914757100357883533e-07,2.980886264903833130e-06
1.186000000000000085e+02,1.866248987084629289e-07,2.924978915723207542e-06
1.188000000000000114e+02,1.818634439671243894e-07,2.870120904085339706e-06
1.190000000000000000e+02,1.771826046209387558e-07,2.816292633214031141e-06
1.192000000000000028e+02,1.725855340396917899e-07,2.763474671172346653e-06
1.194000000000000057e+02,1.680849392557712365e-07,2.711647796248602646e-06
1.196000000000000085e+02,1.636978616590592763e-07,2.660793101489748803e-06
1.198000000000000114e+02,1.594395074385318419e-07,2.610892112426827565e-06
1.200000000000000000e+02,1.553182223700897641e-07,2.561926868801872154e-06


==> reproducibility/pxp_upward_large/small_size_reference/data/independent_pump_L8_trace_summary.json <==
{
  "L": 8,
  "crossings": [
    29.56202479715711
  ],
  "ratio_t120": 0.06062554878575707,
  "maximum_distance_increase": -4.121285068442078e-09
}


==> reproducibility/pxp_upward_large/small_size_reference/data/independent_small_upward_spectra.json <==
[
  {
    "L": 4,
    "d": 7,
    "q0dim": 15,
    "zero_eigs": 1,
    "ss_min": 0.041017486829119904,
    "states": {
      "allg": {
        "rate": 0.06267922881086242,
        "omega": 2.8293992544987088,
        "overlap": 0.04485747909639139,
        "Dtr0": 0.9313902446326396
      },
      "Gibbs": {
        "rate": 0.05000000000000001,
        "omega": -4.1657461391250836e-17,
        "overlap": 0.3448094737018234,
        "Dtr0": 0.3642441643455112
      }
    },
    "eta_allg_Gibbs": 1.2535845762172482
  },
  {
    "L": 5,
    "d": 11,
    "q0dim": 25,
    "zero_eigs": 1,
    "ss_min": 0.020140284927852588,
    "states": {
      "allg": {
        "rate": 0.11479986038516016,
        "omega": 1.2325706611615916,
        "overlap": 0.006713460704566774,
        "Dtr0": 0.970540353714229
      },
      "Gibbs": {
        "rate": 0.09999999999999956,
        "omega": 2.0166160408230382e-17,
        "overlap": 0.3535420358108442,
        "Dtr0": 0.25646069283818945
      }
    },
    "eta_allg_Gibbs": 1.1479986038516066
  },
  {
    "L": 6,
    "d": 18,
    "q0dim": 60,
    "zero_eigs": 1,
    "ss_min": 0.014856872774259556,
    "states": {
      "allg": {
        "rate": 0.10877785721210279,
        "omega": -0.008797718084174474,
        "overlap": 0.13932768110842544,
        "Dtr0": 0.9549273424035284
      },
      "Gibbs": {
        "rate": 0.09046899110980772,
        "omega": 2.005943504686295e-16,
        "overlap": 0.4796708996390148,
        "Dtr0": 0.3441256133468753
      }
    },
    "eta_allg_Gibbs": 1.2023772552086105
  },
  {
    "L": 7,
    "d": 29,
    "q0dim": 121,
    "zero_eigs": 1,
    "ss_min": 0.008123998025784321,
    "states": {
      "allg": {
        "rate": 0.13175206665261796,
        "omega": 2.8439960209306996,
        "overlap": 0.11778388682511158,
        "Dtr0": 0.9835801562658724
      },
      "Gibbs": {
        "rate": 0.10070699557941327,
        "omega": -2.6718146561800445e-16,
        "overlap": 0.577603818864554,
        "Dtr0": 0.2705354037252464
      }
    },
    "eta_allg_Gibbs": 1.3082712466456599
  },
  {
    "L": 8,
    "d": 47,
    "q0dim": 285,
    "zero_eigs": 1,
    "ss_min": 0.004542010531514029,
    "states": {
      "allg": {
        "rate": 0.13055949700049763,
        "omega": -0.018978717800934554,
        "overlap": 0.1195672976532463,
        "Dtr0": 0.9835899570602278
      },
      "Gibbs": {
        "rate": 0.09448019874452199,
        "omega": -2.9906621939327095e-17,
        "overlap": 0.5772604705853269,
        "Dtr0": 0.3133566913043072
      }
    },
    "eta_allg_Gibbs": 1.3818715321877701
  }
]


==> reproducibility/pxp_upward_large/small_size_reference/data/pump_algebra_checks.json <==
[
  {
    "L": 3,
    "d": 4,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.5,
    "H_eigenoperator_relative_residual": 0.0,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 4,
    "d": 7,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.0,
    "H_eigenoperator_relative_residual": 0.5,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 5,
    "d": 11,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.1666666666666667,
    "H_eigenoperator_relative_residual": 0.23570226039551587,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 6,
    "d": 18,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.1,
    "H_eigenoperator_relative_residual": 0.3741657386773941,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 7,
    "d": 29,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.125,
    "H_eigenoperator_relative_residual": 0.3307189138830738,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 8,
    "d": 47,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.1153846153846154,
    "H_eigenoperator_relative_residual": 0.34828404377451605,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 9,
    "d": 76,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.119047619047619,
    "H_eigenoperator_relative_residual": 0.3417309546287458,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  },
  {
    "L": 10,
    "d": 123,
    "upward_formula_error": 0.0,
    "best_H_rate_coefficient_per_kappa": 1.1176470588235294,
    "H_eigenoperator_relative_residual": 0.34425587972704785,
    "downward_H_identity_error": 0.0,
    "chiral_H_error": 0.0,
    "pump_chiral_error": 0.0
  }
]


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L10_k0.1_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.943200711099972056e-01,9.992393070396218269e-01,9.821943435940549971e-01,9.749912949859156353e-01,7.623570148644189803e-01,1.239421461322619544e-01
2.000000000000000111e-01,9.330231171591949479e-01,6.881235951494417691e-01,9.802970628111535856e-01,9.711984175950714171e-01,7.485722019968978902e-01,1.114255370777236243e-01
4.000000000000000222e-01,9.163252763157361258e-01,5.300715768686232732e-01,9.736209919352550868e-01,9.579446368741114659e-01,7.351320454521614867e-01,1.008850290511682513e-01
6.000000000000000888e-01,9.039362338940220010e-01,4.662652985246351078e-01,9.545571901088174549e-01,9.207710660986945239e-01,7.225552199457735414e-01,9.173785201184667115e-02
8.000000000000000444e-01,8.962812044911898646e-01,4.461893705798727350e-01,9.241891123248729967e-01,8.450130810006311055e-01,7.098022188903325702e-01,8.355053797575023866e-02
1.000000000000000000e+00,8.896639183484755797e-01,4.401222576592449531e-01,8.781812279488461215e-01,7.314665139919784842e-01,6.970763971194107178e-01,7.606977382587891412e-02
1.200000000000000178e+00,8.810704927471397774e-01,4.325778992271484547e-01,8.566787082160542965e-01,6.047406825641302719e-01,6.848607311135065379e-01,6.919384836135136774e-02
1.400000000000000133e+00,8.672065337584191624e-01,4.151043249354190445e-01,8.406926087285400140e-01,4.972017254566500899e-01,6.733460464457698968e-01,6.291401955085001996e-02
1.600000000000000089e+00,8.445301796876872880e-01,3.833750015748730311e-01,8.239336576652830368e-01,4.257372481534756892e-01,6.617944104835195018e-01,5.725383004898162986e-02
1.800000000000000044e+00,8.130018294630425579e-01,3.388227122991032125e-01,8.097686534430037497e-01,3.875795928876488716e-01,6.507324659057170946e-01,5.222523021074942928e-02
2.000000000000000000e+00,7.850011506437191144e-01,2.895331603595090453e-01,7.990934279316380673e-01,3.709764501524816516e-01,6.396726293780903294e-01,4.780821682424079427e-02
2.200000000000000178e+00,7.590680034294623457e-01,2.452434418820766127e-01,7.903563603917070912e-01,3.647413394052102520e-01,6.286856304538710472e-01,4.395028322406201171e-02
2.400000000000000355e+00,7.341282367634368589e-01,2.114054976458897006e-01,7.819513552228198883e-01,3.617874077090161289e-01,6.178044311142190104e-01,4.057693797804398650e-02
2.600000000000000089e+00,7.128333831978691526e-01,1.885144075440614575e-01,7.730131677137991320e-01,3.583328292281818261e-01,6.074569779349404675e-01,3.760536852412460496e-02
2.800000000000000266e+00,6.958405942519494403e-01,1.742991896349127823e-01,7.624187690267900663e-01,3.512538887563926848e-01,5.971359927936665812e-01,3.495677089313291297e-02
3.000000000000000000e+00,6.812056596507520823e-01,1.655604593223956034e-01,7.476721542526272302e-01,3.363454913432394888e-01,5.867830951229886516e-01,3.256542576046761450e-02
3.200000000000000178e+00,6.674724235436870767e-01,1.590944849345054535e-01,7.262900523007898013e-01,3.098185738012810830e-01,5.763769340755066084e-01,3.038351206477193922e-02
3.400000000000000355e+00,6.532874380539986925e-01,1.518679953313689379e-01,6.990712805429142307e-01,2.724738651993745542e-01,5.659178197136036648e-01,2.838108513050554421e-02
3.600000000000000089e+00,6.372195492007158846e-01,1.412871629468929191e-01,6.708026301167229200e-01,2.315605894853355329e-01,5.554291382217310113e-01,2.654171643153596660e-02
3.800000000000000266e+00,6.181599329362679196e-01,1.263749493609382379e-01,6.500664243841320911e-01,1.964401269214869072e-01,5.449532921518159823e-01,2.485591392475379469e-02
4.000000000000000000e+00,5.961465158133516518e-01,1.088737586449416844e-01,6.334519629125006102e-01,1.723390348924231930e-01,5.345426577096769050e-01,2.331527760075705752e-02
4.200000000000000178e+00,5.737138260356773323e-01,9.207132970798914684e-02,6.196535096100597162e-01,1.587607495102797417e-01,5.242472904429028580e-01,2.190928972279788250e-02
4.400000000000000355e+00,5.511463928134092694e-01,7.826470666736928816e-02,6.081209577987077841e-01,1.521891753669285252e-01,5.141023653102394508e-01,2.062457852999287355e-02
4.600000000000000533e+00,5.296618538901068929e-01,6.800715679818586379e-02,5.978508428144215792e-01,1.490449682168082657e-01,5.041187552501273927e-01,1.944546918843118727e-02
4.800000000000000711e+00,5.107858224536427905e-01,6.095737619065214052e-02,5.879595222839124613e-01,1.470030088141178470e-01,4.944134766320604224e-01,1.835519280282310595e-02
5.000000000000000000e+00,4.951037627893992710e-01,5.647450429737795041e-02,5.782410122522303464e-01,1.447764217825335542e-01,4.848522337522182535e-01,1.733789930458915635e-02
5.200000000000000178e+00,4.825841878090322279e-01,5.368029909936825744e-02,5.681497898158819337e-01,1.411682691697286607e-01,4.755269833803558166e-01,1.638141395107744341e-02
5.400000000000000355e+00,4.717254917008034676e-01,5.141658351919875525e-02,5.559552624221959505e-01,1.345573991978327999e-01,4.664781500477787057e-01,1.547970593919868049e-02
5.600000000000000533e+00,4.602356924634977142e-01,4.831572269698079791e-02,5.398262091610379620e-01,1.236908805772795883e-01,4.576071166496655795e-01,1.463338493288217357e-02
5.800000000000000711e+00,4.463070333190598538e-01,4.329592710529978766e-02,5.206668388815931525e-01,1.092034263276438627e-01,4.488153752847110489e-01,1.384717846377740182e-02
6.000000000000000000e+00,4.292486204911091230e-01,3.651192832127251459e-02,5.005707054104042708e-01,9.389539583402466139e-02,4.401082858552117227e-01,1.312525659211067307e-02
6.200000000000000178e+00,4.111422570358281292e-01,2.953587878303712624e-02,4.825063335944637100e-01,8.095413854364189032e-02,4.315244984524673200e-01,1.246699396413626475e-02
6.400000000000000355e+00,3.930960237068985563e-01,2.399576457346017447e-02,4.678049788735588743e-01,7.197964210850249511e-02,4.230878170814251771e-01,1.186555488494960009e-02
6.600000000000000533e+00,3.776681124351329299e-01,2.039074573333285456e-02,4.555977249449595368e-01,6.668491515124630453e-02,4.147979355272485291e-01,1.130968377474180116e-02
6.800000000000000711e+00,3.661970418104206759e-01,1.830611037490365370e-02,4.451464248259269230e-01,6.385038502499346125e-02,4.066338895278992505e-01,1.078720301886510434e-02
7.000000000000000000e+00,3.565957977922988298e-01,1.709833382691301057e-02,4.355885085752732033e-01,6.227271483677857683e-02,3.985660464343080966e-01,1.028831257312252945e-02
7.200000000000000178e+00,3.476365217266850216e-01,1.625069501932103339e-02,4.265942858567164375e-01,6.117062843596702409e-02,3.905701484119961098e-01,9.807505467550426542e-03
7.400000000000000355e+00,3.387178445620624978e-01,1.541674544002820564e-02,4.180979125751759229e-01,6.007746289848755333e-02,3.828402044980627750e-01,9.343798065991251039e-03
7.600000000000000533e+00,3.291937095492407095e-01,1.437205247860406931e-02,4.093895194818308880e-01,5.849388704078205270e-02,3.753455675986059337e-01,8.899558253582386114e-03
7.800000000000000711e+00,3.182666877799420480e-01,1.302755261850570626e-02,3.988447706465379494e-01,5.573789095545084171e-02,3.679353594629048985e-01,8.478539930347254311e-03
8.000000000000000000e+00,3.056821171108544677e-01,1.148859376758942785e-02,3.851588274372810261e-01,5.131048690508030474e-02,3.606377347488082252e-01,8.083881543480041579e-03
8.200000000000001066e+00,2.926808790033979535e-01,1.000478571644847908e-02,3.700141805634349357e-01,4.550065037652511329e-02,3.534756465419978677e-01,7.716738352590790662e-03
8.400000000000000355e+00,2.810529228317709127e-01,8.787830600275756132e-03,3.561722228441158711e-01,3.943738564986044165e-02,3.464582241070322532e-01,7.375874110876016847e-03
8.599999999999999645e+00,2.705747451361183442e-01,7.894547374808526252e-03,3.433811453363675992e-01,3.434532704915127521e-02,3.395789791284450909e-01,7.058119860124958955e-03
8.800000000000000711e+00,2.615132774016762918e-01,7.261289815533434819e-03,3.322543044515032795e-01,3.079717372349572921e-02,3.328206321009373747e-01,6.759346050500420096e-03
9.000000000000000000e+00,2.534309737182059430e-01,6.783788640775353582e-03,3.228198190963295078e-01,2.864547872739116319e-02,3.261631806700962533e-01,6.475546686175601141e-03
9.200000000000001066e+00,2.457551712472069438e-01,6.368490536661820106e-03,3.146793965404245386e-01,2.741436396018797489e-02,3.196319825004345083e-01,6.203703864314904018e-03
9.400000000000000355e+00,2.381249286777180063e-01,5.954148234694705763e-03,3.072672534032040437e-01,2.666138324034993817e-02,3.131890420204424541e-01,5.942208398669799468e-03
9.600000000000001421e+00,2.303943261921060359e-01,5.510186930366227018e-03,3.004729912006320891e-01,2.611191016110311555e-02,3.068719911642195930e-01,5.690763264633183147e-03
9.800000000000000711e+00,2.224468735952063736e-01,5.027567541241654073e-03,2.941663910614213950e-01,2.559113118295340203e-02,3.007406286050712807e-01,5.449890251157932762e-03
1.000000000000000000e+01,2.143876495768091972e-01,4.522597920275161359e-03,2.877749469359484613e-01,2.488360743387262042e-02,2.947133964514002114e-01,5.220306297498774825e-03
1.020000000000000107e+01,2.061510515656189146e-01,4.038017463608540095e-03,2.804177268932198652e-01,2.370194671469570691e-02,2.888626341469345271e-01,5.002431635478584576e-03
1.040000000000000036e+01,1.980257683456939644e-01,3.617658848121534099e-03,2.711787324078802630e-01,2.186097192765881075e-02,2.831256462900687554e-01,4.796152346718614463e-03
1.060000000000000142e+01,1.906491627032782521e-01,3.279108184847722395e-03,2.607472878157575669e-01,1.950667367632524796e-02,2.774972044729091536e-01,4.600810477746557908e-03
1.080000000000000071e+01,1.838129826064276440e-01,3.015647821307583347e-03,2.506053666509013289e-01,1.709820812813831956e-02,2.719722112295724914e-01,4.415335575088627160e-03
1.100000000000000000e+01,1.776268349831550131e-01,2.812837805695547061e-03,2.417282573015953062e-01,1.510023856266641887e-02,2.665426285656785632e-01,4.238451714340203159e-03
1.120000000000000107e+01,1.720532997225097949e-01,2.656049001711196459e-03,2.339080924006449458e-01,1.370972593938333747e-02,2.612081952933982820e-01,4.068921142352029119e-03
1.140000000000000036e+01,1.669748245247879292e-01,2.528412553489820663e-03,2.269811343550496852e-01,1.285052911993161788e-02,2.561215623326861257e-01,3.905779559493412385e-03
1.160000000000000142e+01,1.622012304384985726e-01,2.407367753234895130e-03,2.207493334985546896e-01,1.233226702672239258e-02,2.511103194867848609e-01,3.748497985094488560e-03
1.180000000000000071e+01,1.574067709367398538e-01,2.266099259382935854e-03,2.151376634899632712e-01,1.198825134395586564e-02,2.461739248002986769e-01,3.597009181186924809e-03
1.200000000000000000e+01,1.523308176692345639e-01,2.084491638043048899e-03,2.101608628753659225e-01,1.171921107157387378e-02,2.413158478350428127e-01,3.451578405715247707e-03
1.220000000000000107e+01,1.469146761524288414e-01,1.865730364183993632e-03,2.056313151119009142e-01,1.145566263632699991e-02,2.365422356148436656e-01,3.312564282801980231e-03
1.240000000000000036e+01,1.412498729429028377e-01,1.640334311026834298e-03,2.008966261380919494e-01,1.109891141872330726e-02,2.318592462267712317e-01,3.180168858706845791e-03
1.260000000000000142e+01,1.357186112723034188e-01,1.446212551202801389e-03,1.951257522173309722e-01,1.051979411361559508e-02,2.272699950017061654e-01,3.054279110275078153e-03
1.280000000000000071e+01,1.308420062332197875e-01,1.303516454838087556e-03,1.880349213636999528e-01,9.646678139245194045e-03,2.227726656048097109e-01,2.934450895351882818e-03
1.300000000000000000e+01,1.266172346581087571e-01,1.208457469724711839e-03,1.802351119565085980e-01,8.562597810359602254e-03,2.183607731738126667e-01,2.820017541399093709e-03
1.320000000000000107e+01,1.229365268194802241e-01,1.144070608072983095e-03,1.728947447341130372e-01,7.481823102342663283e-03,2.140253854552069124e-01,2.710261772061288432e-03
1.340000000000000036e+01,1.194846464556816867e-01,1.092152344381294628e-03,1.666659999983972906e-01,6.605688917270334526e-03,2.097680554865848923e-01,2.604583286905861640e-03
1.360000000000000142e+01,1.161465890651557226e-01,1.038358287179086143e-03,1.613038029765830050e-01,6.008053590687216332e-03,2.056212487700367075e-01,2.502609709028677173e-03
1.380000000000000071e+01,1.128071151646309611e-01,9.729948587794834272e-04,1.565282215860291648e-01,5.643523589062313800e-03,2.016102297144764244e-01,2.404221370324719463e-03
1.400000000000000000e+01,1.092483161639628414e-01,8.931291957497364004e-04,1.521787559148533309e-01,5.423165760822164574e-03,1.976697730945275733e-01,2.309488918516725518e-03
1.420000000000000107e+01,1.053727852828132971e-01,8.052257451959149740e-04,1.483044350680441936e-01,5.274680032726398321e-03,1.938020686537254567e-01,2.218554935028809773e-03
1.440000000000000036e+01,1.014513218216049895e-01,7.218122086122177308e-04,1.448860091784562321e-01,5.157910551859509404e-03,1.900370555284901231e-01,2.131512289166126711e-03
1.460000000000000142e+01,9.782057561951891522e-02,6.529715014086420570e-04,1.417631908944320396e-01,5.045078805270784665e-03,1.863505575699197503e-01,2.048327581934463251e-03
1.480000000000000071e+01,9.456466428141777070e-02,6.013829253889552660e-04,1.384896031832348051e-01,4.893907771293383620e-03,1.827337021101274606e-01,1.968830491646035488e-03
1.500000000000000000e+01,9.174990687571821235e-02,5.636718169492551701e-04,1.345536572118153362e-01,4.647681744360045684e-03,1.791822632482315547e-01,1.892758268454848873e-03
1.520000000000000107e+01,8.918804542134405045e-02,5.340242896542627283e-04,1.297547319673923727e-01,4.274169775934659812e-03,1.756924897738362801e-01,1.819825843972718927e-03
1.540000000000000036e+01,8.666404368924937596e-02,5.071049475536214789e-04,1.245041732338106888e-01,3.807893446361949701e-03,1.722614614741445338e-01,1.749789387351916459e-03
1.560000000000000142e+01,8.406691599511914581e-02,4.794724185355128264e-04,1.195022205263305271e-01,3.340887129129444834e-03,1.688877997984468138e-01,1.682479757492849224e-03
1.580000000000000071e+01,8.140966297775988070e-02,4.496745447502471945e-04,1.151915821673187568e-01,2.961395104467674875e-03,1.655717920380189723e-01,1.617797631834894979e-03
1.600000000000000000e+01,7.869333079872563308e-02,4.178499268861480512e-04,1.115323779875561916e-01,2.703074789537964276e-03,1.623148851142066362e-01,1.555679977045812011e-03
1.619999999999999929e+01,7.594328659117655089e-02,3.853989357465191284e-04,1.082520853260213467e-01,2.546506064279048694e-03,1.591187483959974336e-01,1.496060066552459301e-03
1.640000000000000213e+01,7.326246286970462818e-02,3.544864792253186016e-04,1.053007405709514843e-01,2.452154240473029302e-03,1.559843313182135982e-01,1.438842445572619238e-03
1.660000000000000142e+01,7.075308797715966491e-02,3.271642033868800512e-04,1.026776427264254887e-01,2.387830987177099688e-03,1.529113282247909489e-01,1.383901305225781597e-03
1.680000000000000071e+01,6.842009001211814267e-02,3.045425157907418086e-04,1.003708987763938382e-01,2.335847879963988665e-03,1.498982006862184246e-01,1.331096412329666866e-03
1.700000000000000000e+01,6.628082029596044089e-02,2.864716246451909885e-04,9.825002722346681816e-02,2.284088833069799433e-03,1.469426160940115467e-01,1.280294548583303530e-03
1.719999999999999929e+01,6.430023008401598850e-02,2.717686670153045660e-04,9.603031169926863619e-02,2.214399603029396525e-03,1.440420383729599241e-01,1.231386736716245196e-03
1.740000000000000213e+01,6.240245212291962301e-02,2.587473851025201121e-04,9.346971665185260791e-02,2.103115375272344902e-03,1.411942588747540084e-01,1.184296722360611044e-03
1.760000000000000142e+01,6.050589306555633623e-02,2.457366233779435371e-04,9.039578056139244144e-02,1.937705097427005986e-03,1.383977581757627751e-01,1.138979790002906441e-03
1.780000000000000071e+01,5.855103999905997281e-02,2.314952404185547936e-04,8.709266929868252072e-02,1.733730328667183480e-03,1.356518483827680588e-01,1.095412785465500836e-03
1.800000000000000000e+01,5.656429132948785632e-02,2.155840751036434120e-04,8.393837362237339950e-02,1.530229395882583797e-03,1.329565725290754730e-01,1.053577988337485406e-03
1.819999999999999929e+01,5.454216341502618470e-02,1.985498041602611530e-04,8.120405800227450954e-02,1.364489405255642825e-03,1.303123850761062075e-01,1.013445711618962512e-03
1.840000000000000213e+01,5.251974433474541903e-02,1.816450785578159054e-04,7.886270738056420926e-02,1.251218273335914354e-03,1.277197087068264458e-01,9.749616417813992833e-04
1.860000000000000142e+01,5.056812612751625940e-02,1.661918929665282712e-04,7.672741775120014984e-02,1.182654408494327337e-03,1.251785130607132035e-01,9.380434136805680494e-04
1.880000000000000071e+01,4.880550226247519496e-02,1.530938658522951689e-04,7.476789140361250752e-02,1.141933594191894396e-03,1.226880553815799385e-01,9.025871834465963974e-04
1.900000000000000000e+01,4.721657637790624418e-02,1.426971478427954123e-04,7.298808749230396853e-02,1.114795495049086599e-03,1.202468620330954252e-01,8.684811574487752038e-04
1.920000000000000284e+01,4.576806012925931089e-02,1.347749479879967985e-04,7.137601675776061860e-02,1.092840540379407758e-03,1.178529446218432863e-01,8.356211123951066098e-04
1.940000000000000213e+01,4.443626298454627505e-02,1.285767717820077789e-04,6.991267217335979389e-02,1.069877955315870575e-03,1.155041777737612213e-01,8.039232957692164176e-04
1.960000000000000142e+01,4.317686196388981906e-02,1.230613949621807380e-04,6.840703666872124944e-02,1.037341220422853365e-03,1.131987360139748433e-01,7.733317137883829323e-04
1.980000000000000071e+01,4.194003154946041728e-02,1.172315033312107386e-04,6.669213104456708785e-02,9.851092928965022623e-04,1.109354722974698892e-01,7.438184871010376049e-04
2.000000000000000000e+01,4.067555924933506650e-02,1.104186567055842117e-04,6.484276289400028870e-02,9.087961167977107353e-04,1.087141027013546341e-01,7.153773282209000082e-04
2.020000000000000284e+01,3.934511459627662577e-02,1.025138740923003163e-04,6.303879470037530852e-02,8.162831840774495765e-04,1.065634215944686047e-01,6.880116808778095200e-04
2.040000000000000213e+01,3.794983347689431796e-02,9.406530096103497146e-05,6.122886117872135964e-02,7.248612919389656618e-04,1.044570462060114557e-01,6.617207992902749986e-04
2.060000000000000142e+01,3.654584073698857044e-02,8.603556385481801912e-05,5.960077156388471353e-02,6.504116723137486631e-04,1.023921671784085302e-01,6.364882184028154135e-04
2.080000000000000071e+01,3.522099699543353168e-02,7.927017670860868825e-05,5.801961706050877410e-02,5.990481465035703713e-04,1.003683191987097961e-01,6.122765413225025877e-04
2.100000000000000000e+01,3.404068943338548620e-02,7.407979222553950341e-05,5.649891579414063891e-02,5.674246313681682169e-04,9.838440721472552219e-02,5.890300689233905849e-04
2.120000000000000284e+01,3.300767612180323385e-02,7.023416321164693463e-05,5.508233704102011991e-02,5.483369405011818878e-04,9.643890253662314171e-02,5.666836820732580170e-04
2.140000000000000213e+01,3.207488492784939249e-02,6.723821616240632955e-05,5.380512776352308624e-02,5.355637156836466455e-04,9.453020962036458308e-02,5.451741605159005338e-04
2.160000000000000142e+01,3.118879881676262997e-02,6.457049134605661494e-05,5.263482798215394359e-02,5.251629603705898269e-04,9.265703539920788767e-02,5.244496716447153957e-04
2.180000000000000071e+01,3.031083156785671293e-02,6.177742676661266471e-05,5.154079742887679449e-02,5.139511631778512354e-04,9.081862010353085324e-02,5.044743501879952281e-04
2.200000000000000000e+01,2.941073437563328924e-02,5.853809998402026383e-05,5.047011122884065976e-02,4.978030036853777450e-04,8.901475415491276466e-02,4.852270310433135577e-04
2.220000000000000284e+01,2.847086340928654119e-02,5.476126483792111079e-05,4.938279233557069103e-02,4.723571111355523845e-04,8.724558450228256379e-02,4.666954821496372622e-04
2.240000000000000213e+01,2.749545795673268705e-02,5.063334782676127748e-05,4.825968430105379708e-02,4.362153843246458352e-04,8.551129593839072729e-02,4.488690471014598459e-04
2.260000000000000142e+01,2.650813724537750063e-02,4.653256194639605360e-05,4.707292093471185379e-02,3.933804378547220209e-04,8.381180721312382620e-02,4.317327649455142587e-04
2.280000000000000071e+01,2.555943465068659728e-02,4.284610966012637344e-05,4.583257988492273755e-02,3.516110370236718262e-04,8.214660859796242554e-02,4.152648145307210161e-04
2.300000000000000000e+01,2.469491488836204202e-02,3.981004229059196072e-05,4.457461148002192508e-02,3.177245968558623369e-04,8.051478879031225000e-02,3.994373717916343625e-04
2.320000000000000284e+01,2.392809705460615180e-02,3.745119873039392123e-05,4.334590082577718245e-02,2.942111335404055191e-04,7.891520718756901698e-02,3.842196631811931095e-04
2.340000000000000213e+01,2.323780413245390628e-02,3.562818775602474917e-05,4.219156550832483393e-02,2.795118916928330437e-04,7.734671807755556794e-02,3.695815768017573014e-04
2.360000000000000142e+01,2.258818784810012747e-02,3.412149105690972855e-05,4.113737900829025906e-02,2.704425478389625324e-04,7.580835924339726639e-02,3.554964594746976144e-04
2.380000000000000071e+01,2.194696525719147528e-02,3.271402641961818064e-05,4.018735721407322437e-02,2.642212193672926991e-04,7.429945331628076688e-02,3.419423043349056109e-04
2.400000000000000000e+01,2.129064256084051143e-02,3.123452126335269209e-05,3.932573109180657195e-02,2.589606492707856550e-04,7.281960731703789047e-02,3.289011919316217874e-04
2.420000000000000284e+01,2.060636522683494468e-02,2.958395460473458262e-05,3.852154720963472251e-02,2.530251891844867993e-04,7.136862469655962105e-02,3.163574729973707292e-04
2.440000000000000213e+01,1.989668659114656596e-02,2.776045579734595713e-05,3.773062657054678665e-02,2.444506817042157608e-04,6.994636681749530349e-02,3.042956055004997825e-04
2.460000000000000142e+01,1.918073549023477722e-02,2.585354826975968222e-05,3.690551194759451176e-02,2.314387648460767611e-04,6.855261444903654189e-02,2.926985888298743810e-04
2.480000000000000071e+01,1.848775943808328090e-02,2.399231389701623904e-05,3.601784195773501812e-02,2.137367363589980974e-04,6.718697597087457118e-02,2.815475464485457484e-04
2.500000000000000000e+01,1.785192651261632846e-02,2.228706562534676911e-05,3.507191131492290448e-02,1.934417036866320559e-04,6.584886607829787408e-02,2.708224201974078374e-04
2.520000000000000284e+01,1.728375325284091726e-02,2.080335606598781822e-05,3.409703614705276303e-02,1.740504396442863920e-04,6.453754905342896919e-02,2.605032826545715515e-04
2.540000000000000213e+01,1.677643089500967591e-02,1.956321395194391197e-05,3.313155591608182848e-02,1.584328554320273683e-04,6.325222085647620729e-02,2.505716460352261799e-04
2.560000000000000142e+01,1.631378126285976463e-02,1.855111151456943503e-05,3.221117246045686333e-02,1.475259485852608177e-04,6.199210132717587057e-02,2.410113143073835734e-04
2.580000000000000071e+01,1.587643965563154819e-02,1.771696470759937569e-05,3.136207392149448214e-02,1.405612792976323967e-04,6.075651500666144622e-02,2.318086090335824505e-04
2.600000000000000000e+01,1.544673330230720426e-02,1.698369997189240227e-05,3.059674850682779501e-02,1.361169777297798248e-04,5.954494533901930758e-02,2.229520258587764400e-04
2.620000000000000284e+01,1.500841082116239483e-02,1.626708044642651336e-05,2.991089471699256291e-02,1.329474776139761053e-04,5.835704826850338783e-02,2.144314858001287018e-04
2.640000000000000213e+01,1.454985949960679696e-02,1.550451919025676862e-05,2.928443747573137440e-02,1.301519534448101177e-04,5.719261402411029982e-02,2.062373794886323696e-04
2.660000000000000142e+01,1.407144286602732101e-02,1.467828362353249925e-05,2.868604827328588222e-02,1.269045757900738808e-04,5.605147943601145738e-02,1.983596298102162977e-04
2.680000000000000071e+01,1.359232670779425903e-02,1.381696125058706060e-05,2.807952106111629223e-02,1.222810778061480977e-04,5.493341691383044761e-02,1.907870234676533727e-04
2.700000000000000000e+01,1.314080684446050293e-02,1.297224741677831414e-05,2.743537787431910013e-02,1.155560021943833363e-04,5.383804533808997372e-02,1.835070280440412544e-04
2.720000000000000284e+01,1.273989911232208463e-02,1.218744445150625209e-05,2.674424878749336737e-02,1.067890365968103094e-04,5.276480471777647563e-02,1.765061747747222491e-04
2.740000000000000213e+01,1.238999747840268360e-02,1.148009201637489535e-05,2.602053282088175740e-02,9.705794318968115873e-05,5.171300786699322555e-02,1.697708828102500555e-04
2.760000000000000142e+01,1.207653650850963947e-02,1.084643779753579728e-05,2.529287639368615198e-02,8.794254846704763640e-05,5.068194580565728996e-02,1.632884276274036879e-04
2.780000000000000071e+01,1.178088370832006473e-02,1.027549743745300004e-05,2.458664322891312634e-02,8.064824812185241430e-05,4.967100110063050328e-02,1.570477044836242982e-04
2.800000000000000000e+01,1.148275467037632343e-02,9.756472075545314011e-06,2.392213612709578885e-02,7.550981057736548085e-05,4.867972390057669074e-02,1.510395283113122886e-04
2.820000000000000284e+01,1.117296122062982379e-02,9.277826284372005412e-06,2.331130479351388798e-02,7.214124257002665929e-05,4.770784334822120859e-02,1.452563971391560536e-04
2.840000000000000213e+01,1.084845105083638746e-02,8.827817103273957023e-06,2.275830537771483114e-02,6.989701310915977933e-05,4.675521274206353300e-02,1.396918477726137489e-04
2.860000000000000142e+01,1.051432923843460474e-02,8.399378377275912741e-06,2.225629791057811072e-02,6.821131515362677527e-05,4.582171230726205663e-02,1.343396695920412670e-04
2.880000000000000071e+01,1.018341814517077434e-02,7.992274398956558752e-06,2.178643330849766580e-02,6.665288353458647449e-05,4.490715005729378068e-02,1.291932617161399652e-04
2.900000000000000000e+01,9.875888923718826456e-03,7.609100736722131843e-06,2.132706031837467570e-02,6.481544219431360451e-05,4.401120056037567674e-02,1.242453240248461124e-04
2.920000000000000284e+01,9.602341731255372576e-03,7.249511503176866107e-06,2.085758132056031791e-02,6.227728744759118825e-05,4.313340277795626315e-02,1.194879232852853192e-04
2.940000000000000213e+01,9.358685573112725947e-03,6.907290505537176111e-06,2.036466345870828823e-02,5.875985111831635280e-05,4.227321174533304332e-02,1.149128435379360215e-04
2.960000000000000142e+01,9.134507528068866455e-03,6.571799299314631675e-06,1.984851235475589698e-02,5.436838806249505977e-05,4.143007841135114278e-02,1.105120545771324337e-04
2.980000000000000071e+01,8.918326135173291688e-03,6.233230073150019724e-06,1.933501470343068976e-02,4.964210336815513049e-05,4.060352492874765712e-02,1.062781189710095995e-04
3.000000000000000000e+01,8.700353190124686040e-03,5.888977825307244467e-06,1.882984942204892972e-02,4.529142933324478845e-05,3.979318847472014531e-02,1.022044004519647462e-04
3.020000000000000284e+01,8.470093184369817743e-03,5.546995157205361981e-06,1.833968920844428196e-02,4.182213160562564221e-05,3.899882087503799000e-02,9.828502415337142637e-05
3.040000000000000213e+01,8.227240919134792829e-03,5.223114173939807274e-06,1.787125937871183318e-02,3.934824480427765564e-05,3.822024867914478041e-02,9.451464373370812699e-05
3.060000000000000142e+01,7.978786682900595312e-03,4.933318456009487494e-06,1.742845761004903349e-02,3.767690523749106935e-05,3.745960367893687304e-02,9.088814486385165560e-05
3.080000000000000071e+01,7.735449938526486706e-03,4.685799801097439822e-06,1.701255579586114647e-02,3.651093517557229011e-05,3.671607545494975922e-02,8.740042099524429121e-05
3.100000000000000000e+01,7.507000809210701703e-03,4.477543864066892513e-06,1.662344059642734129e-02,3.558900062921230008e-05,3.598741077299568575e-02,8.404629743343152326e-05
3.120000000000000284e+01,7.301441400108636855e-03,4.296649019343168323e-06,1.625941016017224544e-02,3.470353839894793873e-05,3.527330620419549811e-02,8.082059423379032298e-05
3.140000000000000213e+01,7.117764288738471883e-03,4.128067353343458273e-06,1.590518753634591331e-02,3.365745210110449828e-05,3.457342337534550364e-02,7.771825667382477624e-05
3.160000000000000142e+01,6.948936093429516903e-03,3.958996719646665799e-06,1.555254514346889050e-02,3.226072599028001784e-05,3.388741186087920743e-02,7.473447015755307356e-05
3.180000000000000071e+01,6.787365338420727270e-03,3.781371949785945051e-06,1.519358480422507499e-02,3.040986222664570930e-05,3.321493482178707046e-02,7.186470726148065213e-05
3.200000000000000000e+01,6.629185054447875140e-03,3.591998292700283035e-06,1.482652840642408563e-02,2.818529189846539229e-05,3.255568900416615230e-02,6.910470089428646500e-05
3.220000000000000284e+01,6.464350493351526949e-03,3.392569137755064324e-06,1.445510444279058185e-02,2.585238937051587377e-05,3.190941367158631192e-02,6.645037265044698822e-05
3.239999999999999858e+01,6.290185517229956134e-03,3.190117707518803155e-06,1.408599258118138110e-02,2.373237043386910132e-05,3.127588666511262744e-02,6.389775707658077635e-05
3.260000000000000142e+01,6.108847458068420583e-03,2.995983032127514092e-06,1.372574878814573213e-02,2.204056999844032600e-05,3.065490946801492297e-02,6.144295355579854328e-05
3.280000000000000426e+01,5.926695661865744556e-03,2.821941916950465455e-06,1.337915247779054156e-02,2.081532682500261119e-05,3.004628657205344472e-02,5.908211884557548537e-05
3.300000000000000000e+01,5.752635796340080550e-03,2.675301691233658195e-06,1.304889001780543817e-02,1.996188660129852261e-05,2.944980663415902589e-02,5.681149597548036689e-05
3.320000000000000284e+01,5.593588802162800626e-03,2.556145302001368574e-06,1.273589928271524202e-02,1.934145571574951637e-05,2.886523246099363671e-02,5.462746486484065610e-05
3.339999999999999858e+01,5.451451187422066101e-03,2.457969870672890793e-06,1.244011517735551728e-02,1.883023779149585575e-05,2.829230323807297234e-02,5.252659632289194300e-05
3.360000000000000142e+01,5.324319220480704974e-03,2.370642887187751253e-06,1.216344897743657991e-02,1.832639982586872641e-05,2.773074711369726691e-02,5.050569137323472965e-05
3.380000000000000426e+01,5.206658850439360720e-03,2.283974568273205961e-06,1.189459469732682961e-02,1.773414068848841313e-05,2.718029813872926623e-02,4.856179116202613577e-05
3.400000000000000000e+01,5.091486861473290375e-03,2.190492582875188341e-06,1.162999347063901900e-02,1.696798694811833271e-05,2.664071074597758673e-02,4.669215012930222537e-05
3.420000000000000284e+01,4.972814710359476850e-03,2.086730371486260460e-06,1.136270713318009162e-02,1.599085211189511064e-05,2.611176711471449585e-02,4.489417653915570423e-05
3.439999999999999858e+01,4.847319767062962734e-03,1.973410790162869183e-06,1.108986714541655358e-02,1.485291706728855775e-05,2.559327593498243042e-02,4.316535643100298254e-05
3.460000000000000142e+01,4.714993120697551568e-03,1.855156648267076596e-06,1.081377870119845999e-02,1.368363023585005880e-05,2.508506375555155654e-02,4.150318428118540979e-05
3.480000000000000426e+01,4.579078153410860719e-03,1.739498380064996734e-06,1.053898749695268353e-02,1.262947185086382210e-05,2.458696208743857761e-02,3.990512241882008117e-05
3.500000000000000000e+01,4.445966739072151550e-03,1.634620994024008210e-06,1.027013795837774905e-02,1.178376621242982982e-05,2.409879479828604468e-02,3.836860164370042495e-05
3.520000000000000284e+01,4.322227519390493822e-03,1.546356147296090515e-06,1.001072473083403601e-02,1.115927626809229178e-05,2.362037039971265698e-02,3.689106147119166533e-05
3.539999999999999858e+01,4.210297653097334891e-03,1.475998294665589478e-06,9.762827462834685471e-03,1.070997299987166461e-05,2.315148195270339340e-02,3.547001560720130630e-05
3.560000000000000142e+01,4.110313048854778717e-03,1.420134894475879961e-06,9.527490664497781023e-03,1.037038374459963682e-05,2.269246160272113400e-02,3.410312103129092809e-05
3.580000000000000426e+01,4.019224835850846930e-03,1.372312115046769752e-06,9.308726181553962642e-03,1.008090935847338784e-05,2.224258291611952085e-02,3.278822881942544876e-05
3.600000000000000000e+01,3.932254741939000299e-03,1.325492017925037486e-06,9.100392655972264905e-03,9.791100815059125697e-06,2.180158410722531775e-02,3.152340056541050165e-05
3.620000000000000284e+01,3.844459615601534316e-03,1.274302851890594251e-06,8.897981807182851061e-03,9.454507710123574569e-06,2.136928833363885977e-02,3.030688431667523662e-05
3.639999999999999858e+01,3.752507295115105508e-03,1.216409627940790172e-06,8.699493766364632327e-03,9.033095541003141420e-06,2.094553573316289621e-02,2.913705641349118705e-05
3.660000000000000142e+01,3.655201922852813548e-03,1.152678543360220856e-06,8.499116657264929250e-03,8.514828780343185552e-06,2.053053768122923770e-02,2.801234721857769706e-05
3.680000000000000426e+01,3.553488859077564774e-03,1.086302407309162820e-06,8.294999956837217914e-03,7.928535325388011087e-06,2.012405030260337041e-02,2.693117479313925233e-05
3.700000000000000000e+01,3.452114843284143086e-03,1.021439329536511007e-06,8.088697950689867702e-03,7.336686500148743369e-06,1.972557983128236936e-02,2.589190767294946306e-05
3.720000000000000284e+01,3.355664849711044971e-03,9.618971600104912693e-07,7.883312247556150884e-03,6.805928880807866221e-06,1.933497643511616904e-02,2.489286671081558587e-05
3.739999999999999858e+01,3.267021550501641829e-03,9.101558333344666992e-07,7.682146413796910739e-03,6.376729103641549194e-06,1.895209756448843971e-02,2.393236142916329136e-05
3.760000000000000142e+01,3.186719132310489571e-03,8.668578069801505840e-07,7.487828067917319530e-03,6.052864269944571311e-06,1.857680307822901292e-02,2.300874476132262097e-05
3.780000000000000426e+01,3.113034651669141593e-03,8.308216306434720382e-07,7.303816470325325862e-03,5.811927788879605388e-06,1.820895090821302367e-02,2.212046567242426462e-05
3.800000000000000000e+01,3.043213811089496689e-03,7.995362925839824919e-07,7.131310289686423366e-03,5.622716017215989534e-06,1.784839492031133068e-02,2.126610254678624744e-05
3.820000000000000284e+01,2.974399884616351492e-03,7.699945996506993211e-07,6.967670614817941810e-03,5.456218174582702364e-06,1.749498563896148204e-02,2.044436898376024268e-05
3.840000000000000568e+01,2.904474916992222811e-03,7.396490713644418555e-07,6.810977662248945096e-03,5.287390481827866356e-06,1.714857324881042741e-02,1.965409386167359286e-05
3.860000000000000142e+01,2.832408066038777979e-03,7.071715349971306313e-07,6.658413795216993128e-03,5.093944585229890566e-06,1.680901140554529744e-02,1.889418542708462542e-05
3.880000000000000426e+01,2.757579941474970053e-03,6.726741319087238433e-07,6.507015273571430808e-03,4.859457957239563443e-06,1.647616026197265895e-02,1.816359237310563455e-05
3.900000000000000000e+01,2.681923958774550323e-03,6.373158528295194094e-07,6.355876332374678014e-03,4.581251785280071855e-06,1.614988767175218679e-02,1.746127316570261380e-05
3.920000000000000284e+01,2.608367880438999375e-03,6.026228769774350815e-07,6.202630113638729278e-03,4.275575594096713765e-06,1.583006838584866127e-02,1.678617997341434691e-05
3.940000000000000568e+01,2.540137464690341799e-03,5.699493913649553215e-07,6.048463687086565177e-03,3.972555160266072382e-06,1.551658179687176453e-02,1.613725796662671274e-05
3.960000000000000142e+01,2.477541331309408932e-03,5.402278674600630923e-07,5.895460409219918305e-03,3.702307538151755408e-06,1.520930917966908762e-02,1.551345647821228730e-05
3.980000000000000426e+01,2.419663665236661178e-03,5.138878671634607320e-07,5.747182971001870908e-03,3.481981241718914453e-06,1.490813139195400032e-02,1.491374638359435566e-05
4.000000000000000000e+01,2.365190392562901978e-03,4.908154277457098918e-07,5.604933777956066197e-03,3.312000446160315320e-06,1.461292773255192315e-02,1.433713789128582601e-05
4.020000000000000284e+01,2.312127578506603491e-03,4.703660307263937447e-07,5.469323999404328285e-03,3.181208587945227835e-06,1.432357623488006784e-02,1.378269412348853657e-05
4.040000000000000568e+01,2.258443867954048213e-03,4.515180600728379641e-07,5.340461442774133670e-03,3.074574213121560787e-06,1.403995520772294975e-02,1.324953778567277974e-05
4.060000000000000142e+01,2.203233434515488882e-03,4.331885357754495140e-07,5.217638001262192744e-03,2.977951457046897354e-06,1.376194542798611815e-02,1.273685035501810320e-05
4.080000000000000426e+01,2.146519778360012672e-03,4.146021467589746304e-07,5.099403948794870543e-03,2.879027170919600348e-06,1.348943217022213585e-02,1.224386510934865248e-05
4.100000000000000000e+01,2.089270618538015788e-03,3.955262950537741007e-07,4.983850715095641294e-03,2.767291530321217066e-06,1.322230633777405316e-02,1.176985658258737924e-05
4.120000000000000284e+01,2.033669992999233723e-03,3.762411150989991537e-07,4.869166630101062765e-03,2.635908362321674404e-06,1.296046432897815341e-02,1.131412942749934110e-05
4.140000000000000568e+01,1.981674555157593616e-03,3.572858807661771164e-07,4.754251861412295797e-03,2.485149509889024243e-06,1.270380675535910490e-02,1.087600920284837873e-05
4.160000000000000142e+01,1.933022254282973753e-03,3.391709414152051328e-07,4.639042914409054023e-03,2.323962146173293427e-06,1.245223650543956367e-02,1.045483656743289443e-05
4.180000000000000426e+01,1.887878676712972069e-03,3.222249603384320958e-07,4.524379319332569316e-03,2.166856488161606350e-06,1.220565680475343626e-02,1.004996519306418368e-05
4.200000000000000000e+01,1.845516686100294153e-03,3.065924918827916916e-07,4.411562575144290649e-03,2.027394222276581523e-06,1.196396988190585008e-02,9.660762770774848960e-06
4.220000000000000284e+01,1.804624803682333255e-03,2.922813705586863229e-07,4.301889639548494605e-03,1.912700367495319962e-06,1.172707666592549824e-02,9.286613944556123637e-06
4.240000000000000568e+01,1.764176173428483492e-03,2.791832985479564016e-07,4.196335525138396132e-03,1.822246102743918382e-06,1.149487763095700596e-02,8.926923858583119469e-06
4.260000000000000142e+01,1.722795763684894024e-03,2.670805906677086106e-07,4.095401463304187799e-03,1.750390544288096453e-06,1.126727451084786301e-02,8.581121180112925644e-06
4.280000000000000426e+01,1.680371897362987685e-03,2.556860053266268057e-07,3.999064973472999350e-03,1.689829866530524292e-06,1.104417225930718650e-02,8.248659879569487512e-06
4.300000000000000000e+01,1.637551594839465339e-03,2.447223679095233262e-07,3.906781385878309136e-03,1.633679125931050679e-06,1.082548050516896586e-02,7.929019583522254483e-06
4.320000000000000284e+01,1.595451779352570227e-03,2.340015002366863297e-07,3.817561752362844032e-03,1.575970002146870699e-06,1.061111393413835535e-02,7.621704779076115109e-06
4.340000000000000568e+01,1.555201021556770237e-03,2.234557644159225091e-07,3.730197610774821978e-03,1.511844497039271860e-06,1.040099144733956302e-02,7.326243366646314326e-06
4.360000000000000142e+01,1.517610993316830664e-03,2.131083479244852889e-07,3.643623221496517656e-03,1.438555820740003257e-06,1.019503442156246761e-02,7.042184975685227122e-06
4.380000000000000426e+01,1.482586045635675724e-03,2.030140299343971628e-07,3.557262662919066266e-03,1.356917575324320864e-06,9.993164733699181831e-03,6.769099180412279848e-06
4.400000000000000000e+01,1.449351729168935499e-03,1.932223311585365273e-07,3.471170217753164009e-03,1.271662158317405043e-06,9.795303283799712893e-03,6.506573497646538120e-06
4.420000000000000284e+01,1.417313893570821409e-03,1.837864467398715851e-07,3.385903570736158857e-03,1.189698291673398036e-06,9.601369533944036777e-03,6.254211021528422605e-06
4.440000000000000568e+01,1.385644942629052617e-03,1.747908565252557718e-07,3.302244675561149742e-03,1.117090818381442238e-06,9.411282168500763670e-03,6.011627803980372367e-06
4.460000000000000142e+01,1.353446629536040604e-03,1.663507770514005700e-07,3.220932733964336925e-03,1.056744379908989729e-06,9.224960552298286029e-03,5.778450464192827593e-06
4.480000000000000426e+01,1.320643456055025592e-03,1.585662962251544139e-07,3.142497531523296469e-03,1.008057214405529458e-06,9.042326390279286155e-03,5.554314717241648589e-06
4.500000000000000000e+01,1.287655040296963212e-03,1.514603644180658476e-07,3.067189547054649523e-03,9.681690863676633194e-07,8.863304964697726884e-03,5.338865343543200531e-06
4.520000000000000284e+01,1.255196250921967538e-03,1.449478495479065344e-07,2.994960454079795536e-03,9.335203950040318909e-07,8.687825526738371384e-03,5.131757617142045341e-06
4.540000000000000568e+01,1.224117836507304874e-03,1.388600294367981752e-07,2.925463850221016529e-03,9.007786104464459039e-07,8.515820755047155341e-03,4.932659636681281221e-06
4.560000000000000142e+01,1.194836689747912550e-03,1.330088466588004358e-07,2.858098150000293325e-03,8.671009592066099839e-07,8.347225537010028243e-03,4.741254656913445919e-06
4.580000000000000426e+01,1.167378660751159898e-03,1.272502479379515056e-07,2.792138969655920226e-03,8.303033004179379378e-07,8.181975556907802177e-03,4.557242543168992413e-06
4.600000000000000000e+01,1.141347922956276965e-03,1.215135330511273442e-07,2.726954844546364450e-03,7.893552408703942882e-07,8.020006207889427557e-03,4.380339806408225827e-06
4.620000000000000284e+01,1.116095444788287256e-03,1.157954359084042979e-07,2.662211564187105285e-03,7.449630356572676228e-07,7.861252178228604615e-03,4.210278150636387597e-06
4.640000000000000568e+01,1.090980691519709191e-03,1.101426154287431454e-07,2.597951009380600716e-03,6.995691409838477345e-07,7.705647776412768643e-03,4.046801909530766081e-06
4.660000000000000142e+01,1.065606737677237846e-03,1.046403348743939609e-07,2.534512120559192887e-03,6.564296195461099377e-07,7.553127781754481219e-03,3.889665052598882859e-06
4.680000000000000426e+01,1.039930023452040331e-03,9.940083397983170665e-08,2.472362354573849966e-03,6.182322695273707827e-07,7.403628448918264313e-03,3.738628538447233453e-06
4.700000000000000000e+01,1.014224157648931004e-03,9.453589412155698977e-08,2.411936464873429189e-03,5.861286688096012978e-07,7.257088299448453093e-03,3.593458658302816973e-06
4.720000000000000284e+01,9.889456590110481775e-04,9.011549134774650877e-08,2.353537585177534197e-03,5.596651009478778788e-07,7.113448466903420087e-03,3.453926679469456982e-06
4.740000000000000568e+01,9.645660113316345584e-04,8.613503722066423098e-08,2.297299337425007248e-03,5.373879141206431408e-07,6.972652545578829700e-03,3.319809673497381775e-06
4.760000000000000142e+01,9.414215999195359348e-04,8.251305253519658564e-08,2.243177204810421072e-03,5.175514163603052373e-07,6.834646050381918032e-03,3.190892052336110918e-06
4.780000000000000426e+01,9.196106539376988718e-04,7.912155095967414890e-08,2.190947568036300235e-03,4.985380630300595886e-07,6.699375687382691166e-03,3.066967169588324780e-06
4.800000000000000000e+01,8.989572039173164423e-04,7.583194669921933497e-08,2.140230189707672658e-03,4.790009692513371307e-07,6.566788658868788139e-03,2.947838416107754856e-06
4.820000000000000284e+01,8.790654536539264366e-04,7.255329075791430242e-08,2.090568994570218397e-03,4.579759387355887274e-07,6.436832198218445968e-03,2.833319487821070230e-06
4.840000000000000568e+01,8.594620248896166995e-04,6.924862207352451670e-08,2.041569175605936499e-03,4.351148856747013101e-07,6.309453459778046822e-03,2.723233805667487531e-06
4.860000000000000142e+01,8.397680622338105126e-04,6.593115271218340157e-08,1.993027977111539763e-03,4.109054709980110612e-07,6.184599784091278710e-03,2.617413308351427318e-06
4.880000000000000426e+01,8.198256368398440345e-04,6.265145444525512633e-08,1.944984044028105676e-03,3.865929855689266707e-07,6.062219238207858588e-03,2.515696961976929468e-06
4.900000000000000000e+01,7.997361665244938486e-04,5.948302589448510478e-08,1.897663988088930942e-03,3.637052670637360024e-07,5.942283565047207401e-03,2.417929341696104161e-06
4.920000000000000284e+01,7.798065878707679827e-04,5.650489707566338092e-08,1.851370261182426783e-03,3.434248139127033882e-07,5.824747595714464647e-03,2.323959573038979502e-06
4.940000000000000568e+01,7.604279069886082845e-04,5.377900275293576795e-08,1.806374575965396601e-03,3.261884686638201833e-07,5.709535255692730835e-03,2.233640804558602440e-06
4.960000000000000142e+01,7.419313023615143341e-04,5.132783861370354347e-08,1.762854617737570411e-03,3.116958095097829239e-07,5.596601518228087706e-03,2.146830238683235546e-06
4.980000000000000426e+01,7.244725888651235316e-04,4.912382644827187291e-08,1.720872854190797765e-03,2.992029232247430876e-07,5.485902927780220671e-03,2.063389598336224408e-06
5.000000000000000000e+01,7.079850078665480759e-04,4.709795312681825347e-08,1.680374716418278104e-03,2.878472401267435718e-07,5.377396924253135396e-03,1.983185791009085849e-06
5.020000000000000284e+01,6.922142864820829801e-04,4.516468187760981954e-08,1.641191546801782416e-03,2.768420738551049447e-07,5.271041208878187931e-03,1.906091490437681931e-06
5.040000000000000568e+01,6.768173568104000415e-04,4.325142455322807248e-08,1.603060431411491718e-03,2.655539310146380111e-07,5.166793380393941426e-03,1.831985408136994027e-06
5.060000000000000142e+01,6.614833698564452028e-04,4.131947606864993635e-08,1.565683438016942167e-03,2.535676610609661483e-07,5.064610953453759293e-03,1.760752153491621008e-06
5.080000000000000426e+01,6.460335104831587414e-04,3.936920972396123432e-08,1.528819567467843603e-03,2.407913733633387318e-07,4.964451717386225878e-03,1.692281729462068949e-06
5.100000000000000000e+01,6.304691405205868496e-04,3.743121337915474218e-08,1.492364555628418422e-03,2.275308342106661014e-07,4.866274267992539045e-03,1.626468822126859059e-06
5.120000000000000284e+01,6.149560577824246229e-04,3.555083539928451092e-08,1.456372586246313695e-03,2.144168441598986679e-07,4.770038494538898430e-03,1.563212080578820290e-06
5.140000000000000568e+01,5.997530935542336574e-04,3.377317751073895112e-08,1.421011918271234027e-03,2.021650695379266659e-07,4.675705839199333774e-03,1.502413550667214025e-06
5.160000000000000142e+01,5.851115199170868432e-04,3.213155953213049053e-08,1.386486421434410731e-03,1.912921512676960098e-07,4.583239245001757833e-03,1.443978350611643431e-06
5.180000000000000426e+01,5.711829581624965502e-04,3.063977887331071221e-08,1.352965070453154839e-03,1.819522242839710040e-07,4.492602830232063707e-03,1.387814592963443086e-06
5.200000000000000000e+01,5.579711221054006482e-04,2.928874151293841543e-08,1.320542816529805862e-03,1.739591531646345137e-07,4.403761427346409955e-03,1.333833489879471428e-06
5.220000000000000284e+01,5.453422827819585320e-04,2.804896334689907455e-08,1.289230686679816891e-03,1.669297593353045823e-07,4.316680166497412034e-03,1.281949539289387307e-06
5.240000000000000568e+01,5.330831652242967603e-04,2.687948897620579139e-08,1.258959809381933470e-03,1.604349466347591416e-07,4.231324253137448352e-03,1.232080683427689111e-06
5.260000000000000142e+01,5.209801753573993803e-04,2.574090601111725961e-08,1.229590774028930600e-03,1.540917127355520709e-07,4.147659000931606943e-03,1.184148358106733879e-06
5.280000000000000426e+01,5.088913665500782984e-04,2.460738930261794717e-08,1.200936253929114819e-03,1.476045606114736894e-07,4.065650075518723733e-03,1.138077401749503912e-06
5.300000000000000000e+01,4.967863397042912100e-04,2.347251317704618946e-08,1.172806666586273354e-03,1.408000403370394684e-07,3.985263827752836066e-03,1.093795848048238725e-06
5.320000000000000284e+01,4.847414008321807737e-04,2.234684993616479132e-08,1.145068227382434667e-03,1.336710577530754748e-07,3.906467576440316759e-03,1.051234662698938495e-06
5.340000000000000568e+01,4.728972265437724116e-04,2.125006595939989722e-08,1.117684567122011110e-03,1.263969512045737805e-07,3.829229740084571284e-03,1.010327489990776945e-06
5.360000000000000142e+01,4.614008132551529386e-04,2.020254535807344042e-08,1.090718439240309775e-03,1.192933839985989528e-07,3.753519788842464740e-03,9.710104530053267914e-07
5.380000000000000426e+01,4.503541275840267631e-04,1.921992538504673389e-08,1.064294395684813174e-03,1.126932893848261310e-07,3.679308056767018227e-03,9.332220186340181927e-07
5.400000000000000000e+01,4.397844660585776655e-04,1.831064048764362286e-08,1.038545209616107984e-03,1.068195256677248574e-07,3.606565494574024908e-03,8.969029134240413394e-07
5.420000000000000284e+01,4.296427682799531015e-04,1.747497659841611635e-08,1.013567889161211613e-03,1.017192767761560040e-07,3.535263447346951009e-03,8.619960669931121297e-07
5.440000000000000568e+01,4.198269858365876448e-04,1.670499033119788931e-08,9.894021265417188467e-04,9.728261904370085767e-08,3.465373518536898640e-03,8.284465637283144072e-07
5.460000000000000142e+01,4.102196041953751248e-04,1.598602607052652417e-08,9.660285097368337577e-04,9.331243104571620495e-08,3.396867546312268456e-03,7.962015923683879171e-07
5.480000000000000426e+01,4.007256373318985698e-04,1.530050601893873408e-08,9.433768273667466221e-04,8.959539075083799739e-08,3.329717683256633396e-03,7.652103900625615288e-07
5.500000000000000000e+01,3.912999141085240183e-04,1.463315271047138536e-08,9.213393357577533832e-04,8.594606812796653744e-08,3.263896542893395675e-03,7.354241807057950995e-07
5.520000000000000284e+01,3.819564171047878020e-04,1.397537789641573452e-08,8.997918764541321893e-04,8.222861683310600309e-08,3.199377360611120602e-03,7.067961083644263100e-07
5.540000000000000568e+01,3.727572679077917448e-04,1.332669014025467136e-08,8.786244237973589097e-04,7.837385771713759429e-08,3.136134115127397690e-03,6.792811672100970761e-07
5.560000000000000142e+01,3.637852452897887934e-04,1.269271893390273985e-08,8.577723597471184061e-04,7.439655514904103368e-08,3.074141570573444247e-03,6.528361297562269934e-07
5.580000000000000426e+01,3.551097666213505932e-04,1.208145807768792420e-08,8.372333944197329295e-04,7.039736563191314658e-08,3.013375225515249698e-03,6.274194746729770341e-07
5.600000000000000000e+01,3.467596626676728829e-04,1.149997199509369872e-08,8.170605685006191799e-04,6.653229040305994925e-08,2.953811186104270212e-03,6.029913141692094726e-07
5.620000000000000284e+01,3.387138555944298125e-04,1.095275587269061601e-08,7.973353679284594367e-04,6.295471915998634894e-08,2.895426005944913821e-03,5.795133201668281735e-07
5.640000000000000568e+01,3.309127301866138563e-04,1.044142659676209677e-08,7.781352166315280402e-04,5.975896126311574040e-08,2.838196546185359388e-03,5.569486494381217474e-07
5.660000000000000142e+01,3.232831200535343894e-04,9.964850301157854817e-09,7.595091944717597765e-04,5.695468351874428275e-08,2.782099901419924498e-03,5.352618702113846395e-07
5.680000000000000426e+01,3.157648587397658821e-04,9.519345493207063796e-09,7.414678488559694504e-04,5.447925812825831503e-08,2.727113412572275582e-03,5.144188947136205280e-07
5.700000000000000000e+01,3.083290511071321797e-04,9.099277035453508554e-09,7.239847979685217708e-04,5.223177648637146886e-08,2.673214755725880458e-03,4.943869219749941846e-07
5.720000000000000284e+01,3.009837609402804060e-04,8.698340617576208855e-09,7.070045823642230436e-04,5.010649109393995723e-08,2.620382067927677031e-03,4.751343926986627823e-07
5.740000000000000568e+01,2.937673031114224715e-04,8.311233739419211847e-09,6.904537339328902087e-04,4.801400312063578228e-08,2.568594057947490121e-03,4.566309544548909442e-07
5.760000000000000142e+01,2.867318506307749409e-04,7.934927208926659741e-09,6.742556348399755253e-04,4.589237285212479092e-08,2.517830056816076564e-03,4.388474327422891616e-07
5.780000000000000426e+01,2.799220962646391578e-04,7.568901853554926930e-09,6.583485718475382952e-04,4.371522644228618501e-08,2.468069987135622194e-03,4.217558026033135678e-07
5.800000000000000000e+01,2.733563749943028519e-04,7.214386781542521929e-09,6.427015945224002482e-04,4.149793677699262486e-08,2.419294262456710230e-03,4.053291562710770653e-07
5.820000000000000284e+01,2.670184555144627350e-04,6.873248613688184351e-09,6.273206580136454205e-04,3.929505064199647758e-08,2.371483655749252826e-03,3.895416639421852174e-07
5.840000000000000568e+01,2.608639774704104523e-04,6.547220650314786746e-09,6.122414503725725913e-04,3.718294231399110093e-08,2.324619187699932844e-03,3.743685267046416099e-07
5.860000000000000142e+01,2.548382187978238413e-04,6.237659624325926000e-09,5.975125240136601760e-04,3.523190749147675353e-08,2.278682076057412294e-03,3.597859229157439933e-07
5.880000000000000426e+01,2.488967707969262557e-04,5.945506863176366675e-09,5.831768541790025148e-04,3.348124573253937392e-08,2.233653760580415430e-03,3.457709518490832044e-07
5.900000000000000000e+01,2.430204352778068955e-04,5.671082472657939205e-09,5.692588658622214437e-04,3.192958512911301255e-08,2.189515986267486902e-03,3.323015804216328759e-07
5.920000000000000284e+01,2.372191350741323194e-04,5.413712166270581205e-09,5.557595436495399530e-04,3.054227695434460195e-08,2.146250904634482062e-03,3.193565989966302582e-07
5.940000000000000568e+01,2.315246488617513987e-04,5.171532200999817038e-09,5.426580778044224175e-04,2.926792972567954106e-08,2.103841148334264534e-03,3.069155899085008427e-07
5.960000000000000142e+01,2.259762469154979418e-04,4.941785389716995964e-09,5.299169787777768858e-04,2.805422565472000928e-08,2.062269848893304863e-03,2.949589081463518331e-07
5.980000000000000426e+01,2.206050525968360047e-04,4.721565300043582092e-09,5.174890626671919567e-04,2.685812410839036050e-08,2.021520592832480329e-03,2.834676694425950946e-07
6.000000000000000000e+01,2.154224707824363622e-04,4.508627371977237157e-09,5.053265842032643841e-04,2.565145744224631030e-08,1.981577336093606062e-03,2.724237387958539003e-07
6.020000000000000284e+01,2.104163385280524593e-04,4.301851388530277251e-09,4.933919547680464500e-04,2.442468136500051559e-08,1.942424310537594224e-03,2.618097130862615749e-07
6.040000000000000568e+01,2.055557764940316775e-04,4.101212216649505870e-09,4.816667731560525870e-04,2.318883010023076403e-08,1.904045955299551529e-03,2.516088943721482922e-07
6.060000000000000142e+01,2.008025462780363489e-04,3.907436790163917701e-09,4.701549174394010588e-04,2.197273751337066156e-08,1.866426892635335679e-03,2.418052542707732013e-07
6.080000000000000426e+01,1.961243534243805220e-04,3.721621348729990555e-09,4.588779082719934821e-04,2.081359556423004060e-08,1.829551949533541645e-03,2.323833930744747829e-07
6.100000000000000000e+01,1.915050221189498910e-04,3.544928243264959733e-09,4.478648242936727813e-04,1.974357453963719760e-08,1.793406210358507082e-03,2.233284990064408220e-07
6.120000000000000284e+01,1.869479511974724830e-04,3.378301996913300709e-09,4.371414106424523823e-04,1.877881989726661088e-08,1.757975077270431102e-03,2.146263129557988855e-07
6.140000000000000568e+01,1.824722313235194865e-04,3.222146797012496077e-09,4.267223195061228239e-04,1.791591342491603856e-08,1.723244315620896683e-03,2.062631023178607319e-07
6.160000000000000142e+01,1.781038126629687780e-04,3.076056653606740314e-09,4.166079251771354140e-04,1.713605368456072776e-08,1.689200069233362175e-03,1.982256447660581559e-07
6.180000000000000426e+01,1.738653830256553989e-04,2.938781722472055182e-09,4.067848254288676047e-04,1.641311070555665195e-08,1.655828841870080406e-03,1.905012197841376738e-07
6.200000000000000000e+01,1.697681884303651339e-04,2.808524617449480440e-09,3.972284087269325743e-04,1.572116411312233698e-08,1.623117452260424949e-03,1.830776035996407052e-07
6.220000000000000284e+01,1.658081001501253708e-04,2.683460939040250258e-09,3.879069043051585155e-04,1.503945155325489024e-08,1.591052977576452648e-03,1.759430625502404533e-07
6.240000000000000568e+01,1.619731276842586629e-04,2.562239599977254509e-09,3.787873560503184642e-04,1.435516384541795736e-08,1.559622702450998502e-03,1.690863410533868478e-07
6.260000000000000142e+01,1.582898647602120755e-04,2.444247183125031653e-09,3.698430739037509196e-04,1.366513751192892325e-08,1.528814087536163515e-03,1.624966427063935828e-07
6.280000000000000426e+01,1.546625287063884476e-04,2.329580663405490771e-09,3.610601516686242360e-04,1.297629976902564903e-08,1.498614764644585822e-03,1.561636056398910312e-07
6.300000000000000000e+01,1.510704197645418127e-04,2.218829115455141001e-09,3.524400107206711839e-04,1.230363961350244612e-08,1.469012557002831454e-03,1.500772751274051301e-07
6.320000000000000284e+01,1.475080616229835421e-04,2.112804914093579682e-09,3.439966250530846533e-04,1.166520014746637458e-08,1.439995515550552456e-03,1.442280770933054181e-07
6.340000000000000568e+01,1.439845120087034698e-04,2.012297286766421422e-09,3.357498329487589440e-04,1.107567735574911695e-08,1.411551957604642972e-03,1.386067955892963484e-07
6.360000000000000142e+01,1.405195822674126175e-04,1.917850449298372675e-09,3.277178022973137013e-04,1.054155475301674312e-08,1.383670493795875105e-03,1.332045559434754910e-07
6.380000000000000426e+01,1.371384009012323779e-04,1.829572738944429367e-09,3.199113703419717504e-04,1.005988009527265477e-08,1.356340033102084158e-03,1.280128136597545246e-07
6.400000000000000000e+01,1.338695332096710797e-04,1.747035378813148739e-09,3.123313640650588092e-04,9.620556594333824249e-09,1.329549763006668446e-03,1.230233477158476515e-07
6.420000000000000284e+01,1.307450848787671915e-04,1.669335087096725910e-09,3.049684667393427295e-04,9.210292416768567314e-09,1.303289110218728251e-03,1.182282559906895798e-07
6.440000000000000568e+01,1.277541380495474848e-04,1.595332502701523782e-09,2.978047670074451163e-04,8.816234518664311076e-09,1.277547694263503645e-03,1.136199503203125747e-07
6.460000000000000853e+01,1.248493509966670171e-04,1.523980721316530991e-09,2.908167874249272390e-04,8.428387650943468727e-09,1.252315288986900971e-03,1.091911491529130574e-07
6.479999999999999716e+01,1.219978366472814342e-04,1.454603220403042507e-09,2.839801942734735307e-04,8.040990301564098506e-09,1.227581804240417910e-03,1.049348667860250385e-07
6.500000000000000000e+01,1.191796175358545703e-04,1.387010597671112003e-09,2.772755154376015671e-04,7.653235737142028923e-09,1.203337292461986556e-03,1.008443993930685684e-07
6.520000000000000284e+01,1.163860785932691202e-04,1.321436463428417023e-09,2.706929065518544212e-04,7.269220174317828184e-09,1.179571975410180062e-03,9.691330908651382589e-08
6.540000000000000568e+01,1.136198758860738591e-04,1.258357606590081813e-09,2.642338207650269635e-04,6.896637683720020105e-09,1.156276278810135921e-03,9.313540780636721364e-08
6.560000000000000853e+01,1.108927822933030344e-04,1.198289721741822752e-09,2.579087775832112511e-04,6.544171768821303590e-09,1.133440860221361039e-03,8.950474275513751918e-08
6.579999999999999716e+01,1.082217442892159046e-04,1.141620285843981645e-09,2.517323468644840296e-04,6.218452875912262604e-09,1.111056618900142963e-03,8.601558453607461275e-08
6.600000000000000000e+01,1.056541897649442116e-04,1.088499009903762964e-09,2.457175728742599170e-04,5.921927016939343641e-09,1.089114684083746214e-03,8.266241834126950517e-08
6.620000000000000284e+01,1.031823760148110598e-04,1.038789560099131591e-09,2.398717907370900718e-04,5.652494067291793225e-09,1.067606386574117576e-03,7.943993775016500051e-08
6.640000000000000568e+01,1.007845184964206194e-04,9.920903781351255181e-10,2.341946542991737480e-04,5.404748340420189163e-09,1.046523224290054352e-03,7.634304014229033539e-08
6.660000000000000853e+01,9.845366359633017628e-05,9.478299825296133741e-10,2.286800872749415454e-04,5.171927667681011258e-09,1.025856833569114245e-03,7.336682251229133723e-08
6.679999999999999716e+01,9.619930283768005465e-05,9.054179813657874391e-10,2.233119342175749530e-04,4.947677319240261981e-09,1.005598974541851206e-03,7.050657661805800592e-08
6.700000000000000000e+01,9.398236667203402632e-05,8.644011221935709619e-10,2.180694698773942791e-04,4.727230364533599478e-09,9.857415327829866132e-04,6.775778281907529503e-08
6.720000000000000284e+01,9.179013582617763034e-05,8.245625999431678278e-10,2.129369223784935395e-04,4.508064837285150934e-09,9.662765333404868626e-04,6.511610251715933916e-08
6.740000000000000568e+01,8.962162244688166347e-05,7.859279533449343104e-10,2.079056606620802009e-04,4.290178009927635130e-09,9.471961594125010786e-04,6.257736960515197580e-08
6.760000000000000853e+01,8.750692512769183199e-05,7.486883308718004219e-10,2.029674863068371357e-04,4.075914851175425859e-09,9.284927674372510636e-04,6.013758160809635570e-08
6.779999999999999716e+01,8.544371457212505147e-05,7.130885549756493950e-10,1.981248460863153373e-04,3.869182389247391548e-09,9.101588928552723510e-04,5.779289121316081262e-08
6.800000000000000000e+01,8.343158624308834326e-05,6.793298234372617624e-10,1.933860286119372634e-04,3.674113981368658200e-09,8.921872449460916364e-04,5.553959868686888082e-08
6.820000000000000284e+01,8.147419171439299046e-05,6.475114466332374062e-10,1.887613630378727849e-04,3.493640044437621034e-09,8.745706932033138394e-04,5.337414539169403666e-08
6.840000000000000568e+01,7.957201689776205564e-05,6.176094071555692283e-10,1.842592907640662925e-04,3.328573254837042046e-09,8.573022502577577666e-04,5.129310835286835010e-08
6.860000000000000853e+01,7.772218142972929836e-05,5.894811829958027119e-10,1.798848898381816828e-04,3.177547845493286127e-09,8.403750567253105144e-04,4.929319565260502046e-08
6.879999999999999716e+01,7.591933922985005085e-05,5.628927000028591906e-10,1.756377190824528426e-04,3.037685836520067044e-09,8.237823717925229919e-04,4.737124235179146290e-08
6.900000000000000000e+01,7.415731621797528185e-05,5.375675502159211063e-10,1.715062069485596963e-04,2.905560796931053108e-09,8.075175707786844083e-04,4.552420663988265970e-08
6.920000000000000284e+01,7.243090551440169774e-05,5.132509540271384838e-10,1.674788911662626492e-04,2.778052972329355631e-09,7.915741484346599296e-04,4.374916596921901808e-08
6.940000000000000568e+01,7.073721453160748229e-05,4.897681467130913209e-10,1.635434538346934748e-04,2.652917362616577214e-09,7.759457251677550531e-04,4.204331301921689971e-08
6.960000000000000853e+01,6.907613404912709158e-05,4.670534682171015303e-10,1.596892834971290877e-04,2.529084264687784806e-09,7.606260529928933088e-04,4.040395143587482655e-08
6.979999999999999716e+01,6.744981997619043301e-05,4.451390859557770401e-10,1.559096996747177141e-04,2.406743861076728734e-09,7.456090186107266170e-04,3.882849137852867744e-08
7.000000000000000000e+01,6.586143533164343978e-05,4.241129166874328937e-10,1.522031553132883596e-04,2.287189000616205230e-09,7.308886421998938079e-04,3.731444496198426670e-08
7.020000000000000284e+01,6.431365887404551132e-05,4.040686381839182156e-10,1.485735573411867811e-04,2.172367588635086469e-09,7.164590719005055341e-04,3.585942170678945954e-08
7.040000000000000568e+01,6.280751918193038148e-05,3.850681925244764891e-10,1.450252810024794112e-04,2.064212784276747753e-09,7.023145752643203356e-04,3.446112411485630429e-08
7.060000000000000853e+01,6.134193724024521947e-05,3.671240573098890807e-10,1.415657209998902614e-04,1.963981786682920117e-09,6.884495298861685207e-04,3.311734348311238649e-08
7.079999999999999716e+01,5.991404785060230805e-05,3.501971860776720598e-10,1.381993011244972002e-04,1.871873322902355471e-09,6.748584157300203641e-04,3.182595605451245549e-08
7.100000000000000000e+01,5.852007956248928943e-05,3.342042778044085892e-10,1.349261825425624481e-04,1.787053212697299468e-09,6.615358111218264852e-04,3.058491957446432544e-08
7.120000000000000284e+01,5.715643013809743538e-05,3.190319554638294374e-10,1.317430345629220525e-04,1.708007041442249396e-09,6.484763930661246144e-04,2.939227026590349063e-08
7.140000000000000568e+01,5.582058837999415830e-05,3.045577045867277894e-10,1.286435195951152329e-04,1.633014503301333780e-09,6.356749408878957248e-04,2.824612016703784409e-08
7.160000000000000853e+01,5.451164281788721088e-05,2.906744060966985640e-10,1.256197000785982737e-04,1.560560567642952455e-09,6.231263408810341171e-04,2.714465471479455207e-08
7.179999999999999716e+01,5.323023061267084962e-05,2.773105701564436379e-10,1.226636645356157318e-04,1.489603401960609496e-09,6.108255892571527908e-04,2.608613042730318855e-08
7.200000000000000000e+01,5.197793747458645872e-05,2.644379638085741285e-10,1.197690826654171663e-04,1.419705224889962830e-09,5.987677914310983321e-04,2.506887255018673032e-08
7.220000000000000284e+01,5.075636652726901867e-05,2.520641078010789080e-10,1.169323791594052730e-04,1.351046352290608160e-09,5.869481572342687961e-04,2.409127257676746584e-08
7.240000000000000568e+01,4.956625776095853231e-05,2.402149735274158241e-10,1.141531724979521096e-04,1.284314646071102316e-09,5.753619933343074233e-04,2.315178561419443149e-08
7.260000000000000853e+01,4.840703088862690799e-05,2.289170610018627842e-10,1.114337625999106847e-04,1.220462079646099774e-09,5.640046952444747325e-04,2.224892762875384993e-08
7.279999999999999716e+01,4.727691607141104222e-05,2.181855143840880373e-10,1.087778090836363028e-04,1.160375841596687459e-09,5.528717413932765501e-04,2.138127265246720819e-08
7.300000000000000000e+01,4.617355073859302235e-05,2.080191814461120316e-10,1.061886961899139933e-04,1.104576892296723143e-09,5.419586908057142174e-04,2.054745006198788590e-08
7.320000000000000284e+01,4.509472940679102855e-05,1.983997400215752870e-10,1.036681764803818194e-04,1.053064168660836202e-09,5.312611844418159814e-04,1.974614204374334486e-08
7.340000000000000568e+01,4.403898532939761010e-05,1.892925127621837609e-10,1.012156883416168726e-04,1.005351692442660966e-09,5.207749487787709328e-04,1.897608133272662844e-08
7.360000000000000853e+01,4.300581591233986021e-05,1.806492811394469183e-10,9.882841987097560330e-05,9.606518410547654138e-10,5.104957993948844048e-04,1.823604926005258565e-08
7.379999999999999716e+01,4.199553188371994944e-05,1.724146060603699791e-10,9.650193677503805063e-05,9.181071475033281688e-10,5.004196424260511523e-04,1.752487408031726478e-08
7.400000000000000000e+01,4.100883610492578411e-05,1.645354056184487565e-10,9.423110053464918152e-05,8.769864811382831612e-10,4.905424727378938140e-04,1.684142949454479149e-08
7.420000000000000284e+01,4.004630439082924252e-05,1.569706750551674511e-10,9.201104477534855993e-05,8.368095899529047426e-10,4.808603690570299456e-04,1.618463325626156738e-08
7.440000000000000568e+01,3.910795638356805382e-05,1.496972130669633444e-10,8.983803949382618097e-05,7.974018860926836462e-10,4.713694875339472607e-04,1.555344575436500498e-08
7.460000000000000853e+01,3.819306942908705745e-05,1.427091776193954024e-10,8.771007670199435055e-05,7.588880205324850310e-10,4.620660557623676142e-04,1.494686850139754237e-08
7.479999999999999716e+01,3.730029962264287072e-05,1.360126323665038494e-10,8.562700481454033942e-05,7.216232851028864707e-10,4.529463689659517277e-04,1.436394250570778311e-08
7.500000000000000000e+01,3.642805236475613089e-05,1.296182961742201207e-10,8.359012989217645977e-05,6.860654714426409074e-10,4.440067890810602490e-04,1.380374655543913952e-08
7.520000000000000284e+01,3.557494065998418611e-05,1.235352464358474388e-10,8.160139947346417523e-05,6.526155689673768614e-10,4.352437462846950995e-04,1.326539547915796554e-08
7.540000000000000568e+01,3.474013697325785275e-05,1.177664753126082118e-10,7.966246324841225657e-05,6.214814554044872632e-10,4.266537416440665631e-04,1.274803846453063771e-08
7.560000000000000853e+01,3.392348257099076322e-05,1.123059943747688837e-10,7.777393546258348301e-05,5.926158649169529814e-10,4.182333493059897374e-04,1.225085750967415608e-08
7.579999999999999716e+01,3.312533342262166436e-05,1.071374597579601142e-10,7.593506020250560264e-05,5.657450249503438327e-10,4.099792170068647748e-04,1.177306605388283971e-08
7.600000000000000000e+01,3.234622998471162533e-05,1.022350845723162166e-10,7.414379908071301443e-05,5.404624965284353455e-10,4.018880644272342030e-04,1.131390779376967231e-08
7.620000000000000284e+01,3.158653065292917620e-05,9.756748009109794187e-11,7.239722545607162290e-05,5.163420180090982750e-10,3.939566797064228128e-04,1.087265565058421557e-08
7.640000000000000568e+01,3.084613903274938644e-05,9.310372070837080873e-11,7.069206824478968196e-05,4.930309375448069173e-10,3.861819150003484194e-04,1.044861082788066333e-08
7.660000000000000853e+01,3.012440710456586320e-05,8.881945028230564313e-11,6.902527784666358842e-05,4.703078643170122753e-10,3.785606821762428566e-04,1.004110189360103147e-08
7.680000000000001137e+01,2.942023431644573875e-05,8.470057595196151043e-11,6.739452023542179759e-05,4.481049394593512014e-10,3.710899495952090627e-04,9.649483836059424680e-09
7.700000000000000000e+01,2.873232097939573055e-05,8.074333912386842808e-11,6.579850352917433873e-05,4.264984829173644603e-10,3.637667405305885777e-04,9.273137070888862715e-09
7.720000000000000284e+01,2.805948612014721525e-05,7.695136609967803294e-11,6.423703775033951793e-05,4.056690080143041782e-10,3.565881332439048640e-04,8.911466404722183172e-09
7.740000000000000568e+01,2.740094058322227249e-05,7.333139240573127232e-11,6.271078380284849968e-05,3.858348390787963031e-10,3.495512622400080574e-04,8.563899982525084297e-09
7.760000000000000853e+01,2.675642332283762904e-05,6.988921726008733446e-11,6.122076273353134999e-05,3.671752801576945728e-10,3.426533198862377247e-04,8.229888255105355289e-09
7.780000000000001137e+01,2.612615591191798942e-05,6.662663963432126721e-11,5.976779747734670394e-05,3.497691185869792461e-10,3.358915575021765307e-04,7.908903001594781454e-09
7.800000000000000000e+01,2.551063206420070320e-05,6.353955641396019498e-11,5.835207516180113298e-05,3.335706248361153681e-10,3.292632852289838186e-04,7.600436431223411590e-09
7.820000000000000284e+01,2.491031691421432000e-05,6.061739564824164070e-11,5.697294653345968030e-05,3.184282134746184786e-10,3.227658704055165191e-04,7.304000373134252068e-09
7.840000000000000568e+01,2.432536445599559023e-05,5.784419463158045237e-11,5.562897537877494359e-05,3.041322700169399280e-10,3.163967346774130738e-04,7.019125546604395632e-09
7.860000000000000853e+01,2.375545512039379712e-05,5.520135659633437681e-11,5.431817440664308942e-05,2.904702305332384372e-10,3.101533504834879046e-04,6.745360891323417423e-09
7.880000000000001137e+01,2.319980904206234731e-05,5.267139788535612426e-11,5.303834073000278186e-05,2.772712391194858910e-10,3.040332377654343427e-04,6.482272931844431009e-09
7.900000000000000000e+01,2.265736323697212378e-05,5.024136609223277020e-11,5.178741699163742470e-05,2.644328290707895316e-10,2.980339616649725458e-04,6.229445153039893233e-09
7.920000000000000284e+01,2.212704152141486004e-05,4.790463960477816388e-11,5.056381534387728360e-05,2.519295887467564499e-10,2.921531316311785247e-04,5.986477372371747115e-09
7.940000000000000568e+01,2.160801809095410958e-05,4.566057109663390221e-11,4.936663419917165481e-05,2.398055658344689679e-10,2.863884018718643415e-04,5.752985105932691237e-09
7.960000000000000853e+01,2.109988597393855066e-05,4.351241082434242216e-11,4.819569720271569440e-05,2.281516717835392843e-10,2.807374726158933399e-04,5.528598934402434001e-09
7.980000000000001137e+01,2.060267973928093838e-05,4.146452366151207655e-11,4.705138510887398344e-05,2.170715177687106496e-10,2.751980913792463363e-04,5.312963879928127662e-09
8.000000000000000000e+01,2.011675113300724881e-05,3.951986676106008197e-11,4.593430890569888983e-05,2.066443618423072131e-10,2.697680534532825814e-04,5.105738805373043300e-09
8.020000000000000284e+01,1.964254324188463870e-05,3.767827939111539656e-11,4.484493827087061179e-05,1.968974123382402711e-10,2.644452011523474710e-04,4.906595844709523939e-09
8.040000000000000568e+01,1.918034246592429100e-05,3.593576054443715006e-11,4.378330944054703599e-05,1.877970166008549722e-10,2.592274218443461876e-04,4.715219869136436487e-09
8.060000000000000853e+01,1.873009627116288461e-05,3.428474607770777316e-11,4.274889046589765796e-05,1.792600060243387816e-10,2.541126452464192520e-04,4.531307988961792461e-09
8.080000000000001137e+01,1.829136073042708456e-05,3.271531602533702856e-11,4.174061492418264924e-05,1.711781203933892609e-10,2.490988407166935337e-04,4.354569087277186191e-09
8.100000000000000000e+01,1.786339147788499213e-05,3.121707824971777137e-11,4.075704521769013663e-05,1.634450384140412038e-10,2.441840152241584057e-04,4.184723378782277396e-09
8.120000000000000284e+01,1.744533615380197824e-05,2.978119793052081543e-11,3.979660905799366493e-05,1.559777891233108615e-10,2.393662123729896351e-04,4.021501986471815566e-09
8.140000000000000568e+01,1.703645060482454870e-05,2.840188868033794745e-11,3.885785628888342497e-05,1.487290106659950063e-10,2.346435124387716016e-04,3.864646530374278070e-09
8.160000000000000853e+01,1.663625944358052908e-05,2.707684791959617173e-11,3.793968612985059840e-05,1.416899682084736431e-10,2.300140330170263793e-04,3.713908725375218283e-09
8.180000000000001137e+01,1.624461118696151368e-05,2.580657071318668105e-11,3.704149074204826208e-05,1.348852528987941987e-10,2.254759297181802827e-04,3.569049988052751855e-09
8.200000000000000000e+01,1.586162226082875711e-05,2.459294524972815628e-11,3.616316685825475140e-05,1.283602300694194271e-10,2.210273964040337534e-04,3.429841054251090177e-09
8.220000000000000284e+01,1.548754249153467475e-05,2.343773921100627358e-11,3.530498152311533364e-05,1.221635645035124228e-10,2.166666646933713774e-04,3.296061609459520008e-09
8.240000000000000568e+01,1.512259464181565143e-05,2.234146177833427964e-11,3.446733262776791349e-05,1.163294303833581161e-10,2.123920027586428917e-04,3.167499933408029174e-09
8.260000000000000853e+01,1.476684063105363531e-05,2.130279887935173684e-11,3.365048727819125809e-05,1.108651715418612152e-10,2.082017136782866418e-04,3.043952559413918391e-09
8.280000000000001137e+01,1.442011265512914803e-05,2.031859240025896159e-11,3.285438430884662160e-05,1.057484425945890844e-10,2.040941337247585761e-04,2.925223948433105653e-09
8.300000000000000000e+01,1.408202473439951597e-05,1.938425482547104531e-11,3.207855318738555450e-05,1.009338703694521608e-10,2.000676309379846726e-04,2.811126177525727356e-09
8.320000000000000284e+01,1.375205475494308902e-05,1.849450501529572150e-11,3.132215437548240466e-05,9.636554550264315519e-11,1.961206041918377412e-04,2.701478642306451486e-09
8.340000000000000568e+01,1.342966512778689589e-05,1.764427197613313226e-11,3.058411097245847390e-05,9.199030862672453915e-11,1.922514827731614808e-04,2.596107772743283947e-09
8.360000000000000853e+01,1.311441894466641362e-05,1.682953238986080441e-11,2.986328804435598450e-05,8.776797526189786571e-11,1.884587263288392404e-04,2.494846761423892126e-09
8.380000000000001137e+01,1.280605273140613603e-05,1.604781567609363506e-11,2.915867732446736772e-05,8.367684701963322021e-11,1.847408249459772753e-04,2.397535303250003510e-09
8.400000000000000000e+01,1.250448524162007091e-05,1.529820967147469468e-11,2.846954823671616125e-05,7.971447697172579830e-11,1.810962991294465024e-04,2.304019345498335735e-09
8.420000000000000284e+01,1.220976635098819997e-05,1.458090429641456126e-11,2.779552822119712646e-05,7.589423522901648574e-11,1.775236995134478045e-04,2.214150847239832829e-09
8.440000000000000568e+01,1.192199057946574549e-05,1.389649644857546774e-11,2.713658562305203110e-05,7.223845204309604425e-11,1.740216062535536858e-04,2.127787547174510875e-09
8.460000000000000853e+01,1.164120855768807964e-05,1.324533317206762320e-11,2.649291523919782790e-05,6.876957519891471232e-11,1.705886281538419576e-04,2.044792739053712961e-09
8.480000000000001137e+01,1.136736545938989769e-05,1.262708244464156615e-11,2.586476223037603402e-05,6.550172114812502709e-11,1.672234016604572083e-04,1.965035054128961097e-09
8.500000000000000000e+01,1.110028214936106027e-05,1.204058059115599685e-11,2.525224402418713314e-05,6.243529013135078971e-11,1.639245898823414843e-04,1.888388250519747968e-09
8.520000000000000284e+01,1.083967904387732968e-05,1.148391027526045026e-11,2.465522723306062878e-05,5.955630059240776408e-11,1.606908817793609623e-04,1.814731009898479658e-09
8.540000000000000568e+01,1.058522996738160345e-05,1.095464094732884680e-11,2.407329067570130403e-05,5.684018988816166643e-11,1.575209915963178293e-04,1.743946742206631169e-09
8.560000000000000853e+01,1.033662626188489249e-05,1.045017246820393286e-11,2.350577273323368918e-05,5.425817465869946485e-11,1.544136585370859197e-04,1.675923399058297045e-09
8.580000000000001137e+01,1.009363022651369284e-05,9.968113970139874355e-12,2.295187756700782240e-05,5.178374994062248859e-11,1.513676465927500886e-04,1.610553296067535188e-09
8.600000000000000000e+01,9.856101131123332589e-06,9.506603106722984821e-12,2.241080622283938480e-05,4.939752103098242698e-11,1.483817443889840209e-04,1.547732943753758293e-09
8.620000000000000284e+01,9.623986226748161652e-06,9.064466419621840894e-12,2.188188079261289639e-05,4.708960666361918609e-11,1.454547649200775756e-04,1.487362886189126569e-09
8.640000000000000568e+01,9.397281782417376322e-06,8.641170733272520254e-12,2.136463475942114982e-05,4.485962571415478038e-11,1.425855450907276593e-04,1.429347546317369244e-09
8.660000000000000853e+01,9.175980816338819720e-06,8.236600839816516015e-12,2.085884807460086377e-05,4.271460268625759421e-11,1.397729450713258877e-04,1.373595076915511630e-09
8.680000000000001137e+01,8.960029075704250605e-06,7.850766325345310322e-12,2.036451585100069924e-05,4.066529985142339640e-11,1.370158475531865305e-04,1.320017216412998462e-09
8.700000000000000000e+01,8.749305889767371936e-06,7.483548074552073675e-12,1.988175799011392448e-05,3.872180484395069533e-11,1.343131570328462800e-04,1.268529149130103884e-09
8.720000000000000284e+01,8.543634312852847602e-06,7.134547915063924800e-12,1.941069788343602670e-05,3.688957081225776892e-11,1.316637992413835143e-04,1.219049369867698592e-09
8.740000000000000568e+01,8.342812208354616493e-06,6.803045749905134891e-12,1.895134981136179793e-05,3.516712437865902516e-11,1.290667207723124679e-04,1.171499553096026810e-09
8.760000000000000853e+01,8.146648899854027419e-06,6.488036796875423039e-12,1.850354949641356970e-05,3.354609638797342574e-11,1.265208888781335888e-04,1.125804427167136426e-09
8.780000000000001137e+01,7.954992767831413431e-06,6.188322589300161410e-12,1.806694379666732371e-05,3.201332821787153101e-11,1.240252913375817644e-04,1.081891653947793901e-09
8.800000000000000000e+01,7.767741300551891592e-06,5.902639716549881343e-12,1.764103427970205532e-05,3.055408011685836766e-11,1.215789362716789815e-04,1.039691714037452979e-09
8.820000000000000284e+01,7.584832647297841504e-06,5.629807373588641173e-12,1.722525504095903995e-05,2.915518244995300133e-11,1.191808518154007478e-04,9.991377973884847687e-10
8.840000000000000568e+01,7.406223927164078328e-06,5.368859665322450527e-12,1.681906086395042481e-05,2.780728911458404504e-11,1.168300856188445654e-04,9.601656988274411641e-10
8.860000000000000853e+01,7.231865366074494110e-06,5.119121243570611882e-12,1.642200452651250932e-05,2.650589001112465821e-11,1.145257042273074692e-04,9.227137178111413792e-10
8.880000000000001137e+01,7.061680266335760333e-06,4.880200851947577195e-12,1.603378683564706658e-05,2.525111051347740368e-11,1.122667924416054030e-04,8.867225617842630580e-10
8.900000000000000000e+01,6.895558359213572505e-06,4.651910849757274393e-12,1.565426820897074557e-05,2.404649934795759797e-11,1.100524527677752129e-04,8.521352526924013961e-10
8.920000000000000284e+01,6.733364583155486177e-06,4.434149571823337864e-12,1.528343840601595032e-05,2.289711025516698744e-11,1.078818050280083588e-04,8.188970364554147349e-10
8.940000000000000568e+01,6.574958765228097471e-06,4.226789464976634188e-12,1.492135249724627306e-05,2.180733108838223291e-11,1.057539861401240159e-04,7.869552954333931851e-10
8.960000000000000853e+01,6.420217115689048065e-06,4.029598579361570395e-12,1.456805265451354157e-05,2.077904926938694258e-11,1.036681500090151219e-04,7.562594640659267943e-10
8.980000000000001137e+01,6.269046171992711938e-06,3.842202602703077419e-12,1.422350038291364634e-05,1.981069900274472443e-11,1.016234674358915200e-04,7.267609479094427326e-10
9.000000000000000000e+01,6.121383858797640819e-06,3.664083837590334815e-12,1.388753894923216428e-05,1.889743929964976888e-11,9.961912595260087057e-05,6.984130462344362552e-10
9.020000000000000284e+01,5.977188365807948479e-06,3.494613088175762894e-12,1.355989366004704405e-05,1.803228924105109128e-11,9.765432952483437767e-05,6.711708781938962766e-10
9.040000000000000568e+01,5.836420481866526356e-06,3.333110513147074570e-12,1.324020474892522569e-05,1.720772996023968920e-11,9.572829812227678600e-05,6.449913123827257113e-10
9.060000000000000853e+01,5.699026845097122342e-06,3.178924623821428169e-12,1.292807946899047925e-05,1.641722088044280874e-11,9.384026720370150314e-05,6.198328994428548900e-10
9.080000000000001137e+01,5.564930215063490084e-06,3.031508082104574283e-12,1.262314809065684447e-05,1.565624055490393082e-11,9.198948719307673732e-05,5.956558072932554870e-10
9.100000000000000000e+01,5.434029650468977330e-06,2.890465166307279650e-12,1.232511071876535449e-05,1.492269980824998894e-11,9.017522302178603954e-05,5.724217586061018786e-10
9.120000000000000284e+01,5.306209884122403860e-06,2.755555166521578117e-12,1.203376523244802703e-05,1.421675303598377523e-11,8.839675378604768484e-05,5.500939702873735192e-10
9.140000000000000568e+01,5.181356262010714129e-06,2.626654207656187377e-12,1.174901034457784409e-05,1.354012411409036561e-11,8.665337252918849879e-05,5.286370948920975263e-10
9.160000000000000853e+01,5.059369969044688625e-06,2.503693616230174479e-12,1.147082292612676513e-05,1.289512051499672268e-11,8.494438611962423487e-05,5.080171640452006756e-10
9.180000000000001137e+01,4.940178259610524150e-06,2.386597308926857243e-12,1.119921574966980541e-05,1.228357559893955560e-11,8.326911516893800377e-05,4.882015340064709289e-10
9.200000000000000000e+01,4.823736087903887718e-06,2.275234436347818112e-12,1.093418833237147126e-05,1.170600482133638391e-11,8.162689392691155951e-05,4.691588335050309388e-10
9.220000000000000284e+01,4.710018468054764366e-06,2.169394126896243161e-12,1.067568592318894678e-05,1.116121865833106183e-11,8.001707010235405994e-05,4.508589138947475365e-10
9.240000000000000568e+01,4.599006188986276199e-06,2.068783129663537445e-12,1.042357816877507499e-05,1.064648242510763473e-11,7.843900458535917736e-05,4.332728015789067994e-10
9.260000000000000853e+01,4.490669985788304674e-06,1.973044902857530407e-12,1.017766143270620593e-05,1.015811600958674385e-11,7.689207107977258306e-05,4.163726525528207638e-10
9.280000000000001137e+01,4.384958894284655285e-06,1.881796450905853940e-12,9.937681009854738181e-06,9.692288515102129304e-12,7.537565568419972743e-05,4.001317088444880447e-10
9.300000000000000000e+01,4.281796934996303362e-06,1.794674554681779125e-12,9.703364733400893070e-06,9.245744742188152801e-12,7.388915647697738185e-05,3.845242566148102186e-10
9.320000000000000284e+01,4.181089105522285018e-06,1.711378128364996836e-12,9.474458450792100670e-06,8.816282906175836809e-12,7.243198315986813167e-05,3.695255857146856454e-10
9.340000000000000568e+01,4.082734242143126770e-06,1.631692912880363285e-12,9.250755191929259722e-06,8.402916588188308331e-12,7.100355679690548182e-05,3.551119505731256616e-10
9.360000000000000853e+01,3.986640009965153229e-06,1.555490826692332108e-12,9.032111927828383882e-06,8.005739901601279209e-12,6.960330965459554837e-05,3.412605323803145779e-10
9.380000000000001137e+01,3.892734843109780859e-06,1.482706276408632967e-12,8.818450246774487620e-06,7.625561580002699258e-12,6.823068511752807398e-05,3.279494026008246990e-10
9.400000000000000000e+01,3.800972991836435796e-06,1.413299893682926462e-12,8.609740716792416916e-06,7.263403648997717627e-12,6.688513763029925474e-05,3.151574878837269157e-10
9.420000000000000284e+01,3.711331272448523304e-06,1.347222485895585672e-12,8.405975200454462293e-06,6.919989154593951697e-12,6.556613261056678968e-05,3.028645364247091739e-10
9.440000000000000568e+01,3.623798829792679079e-06,1.284388830361666461e-12,8.207135366936740004e-06,6.595356405734124879e-12,6.427314629112992547e-05,2.910510857929494670e-10
9.460000000000000853e+01,3.538363463271912819e-06,1.224665767075400165e-12,8.013166902449400317e-06,6.288706961704574997e-12,6.300566547629948399e-05,2.796984321818478516e-10
9.480000000000001137e+01,3.454999199820503995e-06,1.167874941044102160e-12,7.823966548278065840e-06,5.998517193306179601e-12,6.176318722938397220e-05,2.687886009954136681e-10
9.500000000000000000e+01,3.373659373680113562e-06,1.113808082576241718e-12,7.639384311565944661e-06,5.722851464299783486e-12,6.054521853235251649e-05,2.583043186525464490e-10
9.520000000000000284e+01,3.294277490318670559e-06,1.062250724094830409e-12,7.459238376053690839e-06,5.459755045216366577e-12,5.935127596714881963e-05,2.482289854846784222e-10
9.540000000000000568e+01,3.216775267600618800e-06,1.013008083428539122e-12,7.283337266782608128e-06,5.207601362422282305e-12,5.818088545846593010e-05,2.385466496180076679e-10
9.560000000000000853e+01,3.141074620383668370e-06,9.659255263781135427e-13,7.111503098781779675e-06,4.965309800380792534e-12,5.703358209467902502e-05,2.292419817644207404e-10
9.580000000000001137e+01,3.067109090887659163e-06,9.208972502142146075e-13,6.943590478273852820e-06,4.732404952281121730e-12,5.590891001645977802e-05,2.203002508849519729e-10
9.600000000000000000e+01,2.994830785242850142e-06,8.778609736515748515e-13,6.779496941562565269e-06,4.508930001363351425e-12,5.480642234158300828e-05,2.117073007236840365e-10
9.620000000000000284e+01,2.924210856374685751e-06,8.367816743747877241e-13,6.619162552324672579e-06,4.295250839400876778e-12,5.372568108662640609e-05,2.034495272281564180e-10
9.640000000000000568e+01,2.855234011797908447e-06,7.976310056030688085e-13,6.462558747885780610e-06,4.091802732185985311e-12,5.266625705310346001e-05,1.955138568711969431e-10
9.660000000000000853e+01,2.787889451389179854e-06,7.603693133774996160e-13,6.309669560200178057e-06,3.898843335877615973e-12,5.162772966290303430e-05,1.878877258729930369e-10
9.680000000000001137e+01,2.722161498652129236e-06,7.249347416584525498e-13,6.160470832463300553e-06,3.716277742892062348e-12,5.060968674822215549e-05,1.805590603001709405e-10
9.700000000000000000e+01,2.658022918908762298e-06,6.912407207710323586e-13,6.014913663709169771e-06,3.543602351211711464e-12,4.961172431685890180e-05,1.735162569993816469e-10
9.720000000000000284e+01,2.595432789476972723e-06,6.591808181912313096e-13,5.872916597698251703e-06,3.379975442354158059e-12,4.863344631994800021e-05,1.667481653114047172e-10
9.740000000000000568e+01,2.534339213325834806e-06,6.286387888220300463e-13,5.734367890640305966e-06,3.224379695812083380e-12,4.767446444530305604e-05,1.602440695090329358e-10
9.760000000000000853e+01,2.474685610856538242e-06,5.995010795755474729e-13,5.599136063588894946e-06,3.075816032751043667e-12,4.673439794850001616e-05,1.539936719065412599e-10
9.780000000000001137e+01,2.416418244654964803e-06,5.716685874303679109e-13,5.467085024811129361e-06,2.933468941434460161e-12,4.581287352066326770e-05,1.479870765981666802e-10
9.800000000000000000e+01,2.359492383089045214e-06,5.450644513817159985e-13,5.338089570524698628e-06,2.796804521812267401e-12,4.490952518134505393e-05,1.422147737951927127e-10
9.820000000000000284e+01,2.303875176264194478e-06,5.196356734635744370e-13,5.212047572432330290e-06,2.665589025783395371e-12,4.402399417985573788e-05,1.366676247429416019e-10
9.840000000000000568e+01,2.249544624010677595e-06,4.953484267603968578e-13,5.088886130102629873e-06,2.539836094000955387e-12,4.315592888944767608e-05,1.313368472071706717e-10
9.860000000000000853e+01,2.196485415144792011e-06,4.721791443124818310e-13,4.968560296616169172e-06,2.419702973595280490e-12,4.230498468440549984e-05,1.262140015221605007e-10
9.880000000000001137e+01,2.144683366464988893e-06,4.501047257561562435e-13,4.851044772896094796e-06,2.305363394355493304e-12,4.147082379780934092e-05,1.212909771905093794e-10
9.900000000000000000e+01,2.094120406796370746e-06,4.290949060471829244e-13,4.736320974067994652e-06,2.196889386609969809e-12,4.065311516488671981e-05,1.165599800196997432e-10
9.920000000000000284e+01,2.044771595745123741e-06,4.091084451726445508e-13,4.624363354238516837e-06,2.094173063735630022e-12,3.985153426147110451e-05,1.120135197758145626e-10
9.940000000000000568e+01,1.996604827725256620e-06,3.900932745945863611e-13,4.515129049760999814e-06,1.996908347337405044e-12,3.906576294816253234e-05,1.076443983321505057e-10
9.960000000000000853e+01,1.949582983594427538e-06,3.719897607307684369e-13,4.408553597712925336e-06,1.904633256426038610e-12,3.829548932844960486e-05,1.034456982899337843e-10
9.980000000000001137e+01,1.903667603738807322e-06,3.547358638136456072e-13,4.304553331917859779e-06,1.816813668584537329e-12,3.754040762433748533e-05,9.941077204885853647e-11
1.000000000000000000e+02,1.858822799672696315e-06,3.382728515113285108e-13,4.203033033780697675e-06,1.732938493946094134e-12,3.680021806760217694e-05,9.553323130584759137e-11


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L10_k0.4_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.965597544081716830e-01,1.008598004945527205e+00,9.806967753482922490e-01,9.766820889046292642e-01,7.863675021543119481e-01,1.293995824502425784e-01
5.000000000000000278e-02,9.529598838081120293e-01,6.835681344527189118e-01,9.793798893489922275e-01,9.740367348032861194e-01,7.755299746325675647e-01,1.168331922259483457e-01
1.000000000000000056e-01,9.243919441662191705e-01,4.726043490054739893e-01,9.777887749516610549e-01,9.708479484683247840e-01,7.653492985432858164e-01,1.063489478130851124e-01
1.500000000000000222e-01,8.887338617904724236e-01,3.365723313305691855e-01,9.756860608102495558e-01,9.666453812760186226e-01,7.552124970951921146e-01,9.751633886270859308e-02
2.000000000000000111e-01,8.606240760692787095e-01,2.488970578731467265e-01,9.728143589250046741e-01,9.609254917966914000e-01,7.451193138128233695e-01,8.999621122516401894e-02
2.500000000000000000e-01,8.429092629429091321e-01,1.921272725703581374e-01,9.688877054235052189e-01,9.531408601190680674e-01,7.350671434279588690e-01,8.352134074530358221e-02
3.000000000000000444e-01,8.291610529219611836e-01,1.550758584336001111e-01,9.635886805676834310e-01,9.427033095097869797e-01,7.250494752725753500e-01,7.788106078253323461e-02
3.500000000000000333e-01,8.198707689436321999e-01,1.306752131248448412e-01,9.565716693843753227e-01,9.290016662606819242e-01,7.150562177670326536e-01,7.290919874708878812e-02
4.000000000000000222e-01,8.119071090421507986e-01,1.144834808718850350e-01,9.482962391415243886e-01,9.114340964200771111e-01,7.051133303237946404e-01,6.847465675528183193e-02
4.500000000000000111e-01,8.037961732568217332e-01,1.036983964564589245e-01,9.410649623199736080e-01,8.894534903465957099e-01,6.952699412660868772e-01,6.447407138438816798e-02
5.000000000000000000e-01,7.963749028836493160e-01,9.653047917716797710e-02,9.325087950228305722e-01,8.626223787078015626e-01,6.853968536442461845e-01,6.082608890533991453e-02
5.500000000000000444e-01,7.888552351249820127e-01,9.181454625078872001e-02,9.222398527673467683e-01,8.306716218832482790e-01,6.754832181355374665e-01,5.746688528382724870e-02
6.000000000000000888e-01,7.811419328158885067e-01,8.877246255850901324e-02,9.098465780512035028e-01,7.935551037242413175e-01,6.655356386404548408e-01,5.434664030192029593e-02
6.500000000000000222e-01,7.731578385839867895e-01,8.686915824566331101e-02,8.949321222493895611e-01,7.514915068312012503e-01,6.555855610096376074e-01,5.142674138059717681e-02
7.000000000000000666e-01,7.648266112355407431e-01,8.572518286009166155e-02,8.771721348722696376e-01,7.049845501952759497e-01,6.455677984410930215e-01,4.867754591519077301e-02
7.500000000000000000e-01,7.560880699954459772e-01,8.506321884833428770e-02,8.564966875188450013e-01,6.548151866640863350e-01,6.354775695881762498e-01,4.607657283267328069e-02
8.000000000000000444e-01,7.469050631353689740e-01,8.467492569055187768e-02,8.362652665372696248e-01,6.020031039133704187e-01,6.253109984321072456e-01,4.360702654687250573e-02
8.500000000000000888e-01,7.372636195835932105e-01,8.439998140004789651e-02,8.176416880015155986e-01,5.477398443268145511e-01,6.151199308643078290e-01,4.125658135887218247e-02
9.000000000000000222e-01,7.271693644221655095e-01,8.411251857224108508e-02,8.052306851193833381e-01,4.933009224346265320e-01,6.049453853081703247e-01,3.901637323477234048e-02
9.500000000000000666e-01,7.166427164150828144e-01,8.371216219415877902e-02,7.931775950169682732e-01,4.399482722293771575e-01,5.947836050109094330e-01,3.688016011780827913e-02
1.000000000000000000e+00,7.057144832672445078e-01,8.311808506561772780e-02,7.802595966911635150e-01,3.888361912987855495e-01,5.845632679243453200e-01,3.484362253315197167e-02
1.050000000000000044e+00,6.944225862781958636e-01,8.226520995188080221e-02,7.659077743342699307e-01,3.409331739003766959e-01,5.742889683848332316e-01,3.290378399669857679e-02
1.100000000000000089e+00,6.828099279070247718e-01,8.110208113827116483e-02,7.498766139569410516e-01,2.969688385260330632e-01,5.639672124937741282e-01,3.105853620869894818e-02
1.150000000000000133e+00,6.709229135404062294e-01,7.959010350520055732e-02,7.321460284076553027e-01,2.574103838216045270e-01,5.536066808666026962e-01,2.930625761917680233e-02
1.200000000000000178e+00,6.588099118555399425e-01,7.770387031743414274e-02,7.134243975828360451e-01,2.224678395181356738e-01,5.432184061269188513e-01,2.764551603761077059e-02
1.250000000000000000e+00,6.466383207364819752e-01,7.543222653196733629e-02,6.935383700056153566e-01,1.921229988057467086e-01,5.328279109827179782e-01,2.607484684787991780e-02
1.300000000000000044e+00,6.343768223932981787e-01,7.277960012761421071e-02,6.728157131184335782e-01,1.661741652618245468e-01,5.224862353416306338e-01,2.459259842021224024e-02
1.350000000000000089e+00,6.219834792939524792e-01,6.976704196546865133e-02,6.522078984039079153e-01,1.442880307564796127e-01,5.121673289330431755e-01,2.319683584581742203e-02
1.400000000000000133e+00,6.094778020806728147e-01,6.643240357225110859e-02,6.333349788394321278e-01,1.260509047652222103e-01,5.018908863292537159e-01,2.188529351783688459e-02
1.450000000000000178e+00,5.968673499374609337e-01,6.282919170553234733e-02,6.159649747486860560e-01,1.110135617178449330e-01,4.916782552967315922e-01,2.065536666448129083e-02
1.500000000000000000e+00,5.841465140257023902e-01,5.902387350546313416e-02,5.998425412460760553e-01,9.872645669936325197e-02,4.816099657009488277e-01,1.950413194245273832e-02
1.550000000000000044e+00,5.712981431348197470e-01,5.509172788171150248e-02,5.853219305621006896e-01,8.876436619340904999e-02,4.717107805327084846e-01,1.842838773971340605e-02
1.600000000000000089e+00,5.582979551861551037e-01,5.111167125622363694e-02,5.730498786076523299e-01,8.074124658375471386e-02,4.619439410285773873e-01,1.742470590847159523e-02
1.650000000000000133e+00,5.451208468093240445e-01,4.716073717723245906e-02,5.619962019108212248e-01,7.431712748031890636e-02,4.523303525004304659e-01,1.648948813376579017e-02
1.700000000000000178e+00,5.317479072290320907e-01,4.330898490493385877e-02,5.516243658911458292e-01,6.919923032466407387e-02,4.429177606000043177e-01,1.561902184964631367e-02
1.750000000000000000e+00,5.181731793955234311e-01,3.961552322154569122e-02,5.417010349507237477e-01,6.513940045944663360e-02,4.337889967354027210e-01,1.480953232923426857e-02
1.800000000000000044e+00,5.044093733177221761e-01,3.612609183238044142e-02,5.321713991833416646e-01,6.192956739801395993e-02,4.248577102102797376e-01,1.405722910534577125e-02
1.850000000000000089e+00,4.904916630027066349e-01,3.287231963535176132e-02,5.229726712914216646e-01,5.939647803055873865e-02,4.161337655661638824e-01,1.335834609057451675e-02
1.900000000000000133e+00,4.764788791605417684e-01,2.987246963701685465e-02,5.140376443437943976e-01,5.739649930891015106e-02,4.077481252669568623e-01,1.270917559853460520e-02
1.950000000000000178e+00,4.624518949888464237e-01,2.713326093781975173e-02,5.052983875344252418e-01,5.581092218301120234e-02,3.995695473557616673e-01,1.210609693065059153e-02
2.000000000000000000e+00,4.485581387116761576e-01,2.465226689988166825e-02,4.966899657043521432e-01,5.454193580464466312e-02,3.915988567288072875e-01,1.154560034832593715e-02
2.050000000000000266e+00,4.348861714229546593e-01,2.242042018493861644e-02,4.881679876001033813e-01,5.350927308623294743e-02,3.838471625984983260e-01,1.102430719091415656e-02
2.100000000000000089e+00,4.214960503780490475e-01,2.042427290938953616e-02,4.798189860210077540e-01,5.264743700935600734e-02,3.762980800628176192e-01,1.053898672332264849e-02
2.149999999999999911e+00,4.084916416948335960e-01,1.864781385446343670e-02,4.715447442146301626e-01,5.190338078867799687e-02,3.689467124326232250e-01,1.008657008727598461e-02
2.200000000000000178e+00,3.959678228597198757e-01,1.707378918356144276e-02,4.633941040306165382e-01,5.123451554527619356e-02,3.617869304025302379e-01,9.664161546606871850e-03
2.250000000000000000e+00,3.840038456165833503e-01,1.568457862461243926e-02,4.555127144243228399e-01,5.060694164875299828e-02,3.548113458731604331e-01,9.269047091368751851e-03
2.300000000000000266e+00,3.726759819891140024e-01,1.446273446739614228e-02,4.477205339405564422e-01,4.999383307361941753e-02,3.480116794185205698e-01,8.898700406125410051e-03
2.350000000000000089e+00,3.620931111713067696e-01,1.339130082821316306e-02,4.401745964328243055e-01,4.937393975792653267e-02,3.413791105694598538e-01,8.550786205744719329e-03
2.400000000000000355e+00,3.521891119149939686e-01,1.245401001827583544e-02,4.326949325311424399e-01,4.873020533500753426e-02,3.349045962348249916e-01,8.223160979893947425e-03
2.450000000000000178e+00,3.429211861359354185e-01,1.163541887729635516e-02,4.254889549221447242e-01,4.804852309001289568e-02,3.285791466865175536e-01,7.913871245765037934e-03
2.500000000000000000e+00,3.342010287616875019e-01,1.092101509235936935e-02,4.183842075822044038e-01,4.731666961620190071e-02,3.223940527440073422e-01,7.621149470663397818e-03
2.550000000000000266e+00,3.259773934547110508e-01,1.029730034732881036e-02,4.112933864117412908e-01,4.652346273951787209e-02,3.163410617514390566e-01,7.343407880358200114e-03
2.600000000000000089e+00,3.181908448197440231e-01,9.751845912732332727e-03,4.042284581249854236e-01,4.565818803778892709e-02,3.104125033690153246e-01,7.079230409363132526e-03
2.650000000000000355e+00,3.107790956486517486e-01,9.273314755250255947e-03,3.971961884017469746e-01,4.471032740753058676e-02,3.046013689282360826e-01,6.827363074059818529e-03
2.700000000000000178e+00,3.036815364612922008e-01,8.851448219043111382e-03,3.901947956856803845e-01,4.366960464826778049e-02,2.989013500509656862e-01,6.586703060477213691e-03
2.750000000000000000e+00,2.968427116166483803e-01,8.477020811292826363e-03,3.832120185897905373e-01,4.252633830951810939e-02,2.933091467492730531e-01,6.356286819053456189e-03
2.800000000000000266e+00,2.902406237001539102e-01,8.141770997762587392e-03,3.762240432756173703e-01,4.127206301714415881e-02,2.878189220062903897e-01,6.135277452835814598e-03
2.850000000000000089e+00,2.838537897445973512e-01,7.838318140218101387e-03,3.691954096821205011e-01,3.990034995619204383e-02,2.824240794655708542e-01,5.922951676965256505e-03
2.900000000000000355e+00,2.776066739873281897e-01,7.560075894948504495e-03,3.620811682314989399e-01,3.840772892611193923e-02,2.771207246967131166e-01,5.718686618624378021e-03
2.950000000000000178e+00,2.714752114236270719e-01,7.301171194825361969e-03,3.548317040395472799e-01,3.679459299207154394e-02,2.719055084726105798e-01,5.521946719240823816e-03
3.000000000000000000e+00,2.654421061283421812e-01,7.056376061608701268e-03,3.473982705579581332e-01,3.506595698873016254e-02,2.667755635227292421e-01,5.332270994463412725e-03
3.050000000000000266e+00,2.594950514841497524e-01,6.821057417976743656e-03,3.397372079527262168e-01,3.323194689524970602e-02,2.617284395572079259e-01,5.149260900620244302e-03
3.100000000000000089e+00,2.536250837975296268e-01,6.591147964449323680e-03,3.318130434089237024e-01,3.130792028593539639e-02,2.567620391952259440e-01,4.972569046170512326e-03
3.150000000000000355e+00,2.478253099586189001e-01,6.363138995309145819e-03,3.236023748416053669e-01,2.931415760211446286e-02,2.518786146439578322e-01,4.801888969517232805e-03
3.200000000000000178e+00,2.420900939099537852e-01,6.134093603796358582e-03,3.150998090321426304e-01,2.727511548389360482e-02,2.470766266501263630e-01,4.636946176927031482e-03
3.250000000000000000e+00,2.364146378017980277e-01,5.901676004554386179e-03,3.067290288679352384e-01,2.521828954280955562e-02,2.423561311931911044e-01,4.477490593556031351e-03
3.300000000000000266e+00,2.307947981600350640e-01,5.664189825970489950e-03,2.985492166137260761e-01,2.317278580462037163e-02,2.377335915348012252e-01,4.323290525761658634e-03
3.350000000000000089e+00,2.252534411188487073e-01,5.420615603264445498e-03,2.916395066493379096e-01,2.116773884326109828e-02,2.331862470707181390e-01,4.174128165347609776e-03
3.400000000000000355e+00,2.198072708967326039e-01,5.170635946186226406e-03,2.854163396889294324e-01,1.923073370871752202e-02,2.287132375323059630e-01,4.029796590024314548e-03
3.450000000000000178e+00,2.144002882702027712e-01,4.914636620540772417e-03,2.790282436101662600e-01,1.738638508622253678e-02,2.243184388227771053e-01,3.890098135300257363e-03
3.500000000000000000e+00,2.090814794574427926e-01,4.653673554043415844e-03,2.724675999291157336e-01,1.565520195694094369e-02,2.200183949107838988e-01,3.754843938875842418e-03
3.550000000000000266e+00,2.037788006652506145e-01,4.389399650991610002e-03,2.657589181648782328e-01,1.405282453085296770e-02,2.157898612525257775e-01,3.623854397393530546e-03
3.600000000000000089e+00,1.985228556638298780e-01,4.123950860738623096e-03,2.589475900622770221e-01,1.258967022079796050e-02,2.116322489812957341e-01,3.496960234213764614e-03
3.650000000000000355e+00,1.932541358871315840e-01,3.859797283939700625e-03,2.520929383838754756e-01,1.127097561261579395e-02,2.075451172769847696e-01,3.374003860773557018e-03
3.700000000000000178e+00,1.879658600968089621e-01,3.599571000960977585e-03,2.453006712437543757e-01,1.009717947093018847e-02,2.035281811242908856e-01,3.254840725162438941e-03
3.750000000000000000e+00,1.826536308849353862e-01,3.345886543131934999e-03,2.388260649913720446e-01,9.064563119834360624e-03,1.995813069390842964e-01,3.139340378652616653e-03
3.800000000000000266e+00,1.773165066230287523e-01,3.101171592041903138e-03,2.325804620347542151e-01,8.166051277600703401e-03,1.957044951753663664e-01,3.027387049766950416e-03
3.850000000000000089e+00,1.719577523774821481e-01,2.867524240727579131e-03,2.266121936226983824e-01,7.392077820472390051e-03,1.918978504883216696e-01,2.918879589318722385e-03
3.900000000000000355e+00,1.665852996888515236e-01,2.646609286992720675e-03,2.209695115798639975e-01,6.731433916945922177e-03,1.881615414024961352e-01,2.813730730500211934e-03
3.950000000000000178e+00,1.612376405150112713e-01,2.439600404150403350e-03,2.156001249211595694e-01,6.172036169149141410e-03,1.844957525406543397e-01,2.711865686996138298e-03
4.000000000000000000e+00,1.559880559347537332e-01,2.247168802636356592e-03,2.104718954951245724e-01,5.701575295933646904e-03,1.809035941430185146e-01,2.613220181489022461e-03
4.049999999999999822e+00,1.507894689073004668e-01,2.069513314425081713e-03,2.056126253502591483e-01,5.308027634196019369e-03,1.774000795404960529e-01,2.517738050709725315e-03
4.100000000000000533e+00,1.456531864355024020e-01,1.906422598344363921e-03,2.009896834902931972e-01,4.980029631389298883e-03,1.739664062072973083e-01,2.425368607518420781e-03
4.150000000000000355e+00,1.406034657297076107e-01,1.757357860155066287e-03,1.965859162300956087e-01,4.707128176795378344e-03,1.706022096994774806e-01,2.336063953998797696e-03
4.200000000000000178e+00,1.356497519986735178e-01,1.621544147542256127e-03,1.923526324146564437e-01,4.479926868685305506e-03,1.673069390833710479e-01,2.249776433181685173e-03
4.250000000000000000e+00,1.308500283218423654e-01,1.498059599659614868e-03,1.882563243267994790e-01,4.290150801586151141e-03,1.640798416415399641e-01,2.166456383704625996e-03
4.299999999999999822e+00,1.262330246785652865e-01,1.385914471159814098e-03,1.842659100086173063e-01,4.130651349059091468e-03,1.609199571146819330e-01,2.086050325749257313e-03
4.350000000000000533e+00,1.218568422291473330e-01,1.284114715596044922e-03,1.803784053956764000e-01,3.995369051730593250e-03,1.578261209688345268e-01,2.008499662966282528e-03
4.400000000000000355e+00,1.176469568995682780e-01,1.191707864694485034e-03,1.766027117481860642e-01,3.879268356242637338e-03,1.547969757753884235e-01,1.933739938837662851e-03
4.450000000000000178e+00,1.136063969482927621e-01,1.107811473540223088e-03,1.728727639281696371e-01,3.778253606631634762e-03,1.518309895445403845e-01,1.861700641578127851e-03
4.500000000000000000e+00,1.097669921069175103e-01,1.031626274893682801e-03,1.691765183355239954e-01,3.689072070472069857e-03,1.489264797181277800e-01,1.792305512889711284e-03
4.549999999999999822e+00,1.061487384411105295e-01,9.624373128031063485e-04,1.654983476336191472e-01,3.609207273621241677e-03,1.460816414654656781e-01,1.725473285185306948e-03
4.600000000000000533e+00,1.027214035639948536e-01,8.996067489997951888e-04,1.618927971923233289e-01,3.536764624112538960e-03,1.432945789104845824e-01,1.661118750658535171e-03
4.650000000000000355e+00,9.948797530570636927e-02,8.425618874700155792e-04,1.583266274407850727e-01,3.470351112790210323e-03,1.405633379419676809e-01,1.599154054094873312e-03
4.700000000000000178e+00,9.647961370073304677e-02,7.907814232037239672e-04,1.548409909797557327e-01,3.408951520638916870e-03,1.378859393249819432e-01,1.539490099010977931e-03
4.750000000000000000e+00,9.364398414532920656e-02,7.437821795204108133e-04,1.514513089028689530e-01,3.351804691723610577e-03,1.352604109467222537e-01,1.482037962356060794e-03
4.800000000000000711e+00,9.097335220693135438e-02,7.011078208820641132e-04,1.481620784693887249e-01,3.298284672149621836e-03,1.326848181909032198e-01,1.426710225002811392e-03
4.850000000000000533e+00,8.845761040268307340e-02,6.623203369365776930e-04,1.450087005674511320e-01,3.247792518586097889e-03,1.301572916232381361e-01,1.373422141821027155e-03
4.900000000000000355e+00,8.608432861560307015e-02,6.269945576511312939e-04,1.419777520810916460e-01,3.199665055785907552e-03,1.276760513563037214e-01,1.322092594499244076e-03
4.950000000000000178e+00,8.383897250193318718e-02,5.947155971008259235e-04,1.390781874083873992e-01,3.153106613820874475e-03,1.252394276175460841e-01,1.272644790824795482e-03
5.000000000000000000e+00,8.170531967591559974e-02,5.650789141471728892e-04,1.363194149642059372e-01,3.107148716516336829e-03,1.228458771616439821e-01,1.225006694423379531e-03
5.050000000000000711e+00,7.966610903839753399e-02,5.376925789361516102e-04,1.336893569045357888e-01,3.060640857601815840e-03,1.204939952681490095e-01,1.179111187809947763e-03
5.100000000000000533e+00,7.771527892132333581e-02,5.121812965175299385e-04,1.311850746484402030e-01,3.012273043039822781e-03,1.181825231843473684e-01,1.134895988080673618e-03
5.150000000000000355e+00,7.583039518337447715e-02,4.881917225641490459e-04,1.287953507224105232e-01,2.960627951294437284e-03,1.159103510405162935e-01,1.092303347998041171e-03
5.200000000000000178e+00,7.398952308465442385e-02,4.653985865037616322e-04,1.265012745937297012e-01,2.904257694964413640e-03,1.136765164788509780e-01,1.051279585146181091e-03
5.250000000000000000e+00,7.217896040606414099e-02,4.435111072793636181e-04,1.242777081829028463e-01,2.841777616185762762e-03,1.114801994637353161e-01,1.011774488051815114e-03
5.300000000000000711e+00,7.039634994866013351e-02,4.222791540209706873e-04,1.220953455513532349e-01,2.771967657246810976e-03,1.093207139287560997e-01,9.737406506882202760e-04
5.350000000000000533e+00,6.863978599704859129e-02,4.014985847454324375e-04,1.199230761419399910e-01,2.693870893660819076e-03,1.071980014768884049e-01,9.371327858211833239e-04
5.400000000000000355e+00,6.688179802658836270e-02,3.810152098709146569e-04,1.177304006926193636e-01,2.606878966002093827e-03,1.051174922331304523e-01,9.019070636162180568e-04
5.450000000000000178e+00,6.511816931694747179e-02,3.607268894257035672e-04,1.154896898216060674e-01,2.510795424552039919e-03,1.030787382385424528e-01,8.680205153562124036e-04
5.500000000000000000e+00,6.334719352572971973e-02,3.405833909738487705e-04,1.131781166411966189e-01,2.405870280536070559e-03,1.010758124053903750e-01,8.354305336806815314e-04
5.550000000000000711e+00,6.156950553250480768e-02,3.205838065734407851e-04,1.107791480925719718e-01,2.292802073192387081e-03,9.910836851297726013e-02,8.040944911770272086e-04
5.600000000000000533e+00,5.978764656759179980e-02,3.007715376384817191e-04,1.082835483873301197e-01,2.172707142981965094e-03,9.718213993540969486e-02,7.739694891661501883e-04
5.650000000000000355e+00,5.800528093566197085e-02,2.812270831999977771e-04,1.056950715506000393e-01,2.047059127944674331e-03,9.529191884728976936e-02,7.450122388235464171e-04
5.700000000000000178e+00,5.622627767659844206e-02,2.620590809246538385e-04,1.030321799303900443e-01,1.917604565961425348e-03,9.343628380533804123e-02,7.171790679697012368e-04
5.750000000000000000e+00,5.447211920163519405e-02,2.433942219953463349e-04,1.002953598454830453e-01,1.786262558591013988e-03,9.161494824272967130e-02,6.904260394347983693e-04
5.800000000000000711e+00,5.273933782186629449e-02,2.253667663216889498e-04,9.759136551633267043e-02,1.655017522942348659e-03,8.982762877623963471e-02,6.647091611923199982e-04
5.850000000000000533e+00,5.102119919331279951e-02,2.081084091940696131e-04,9.496822188237366569e-02,1.525814066118861157e-03,8.807404089487949617e-02,6.399846646503991885e-04
5.900000000000000355e+00,4.933142838318237827e-02,1.917391928656379449e-04,9.248773418915411104e-02,1.400462050198763436e-03,8.635389393024618665e-02,6.162093256264698478e-04
5.950000000000000178e+00,4.766464656037850550e-02,1.763600279310801092e-04,9.001419125035585445e-02,1.280558186471092907e-03,8.466688561122087675e-02,5.933408025139018296e-04
6.000000000000000000e+00,4.604314321295897849e-02,1.620472111787269463e-04,8.766326385929422427e-02,1.167428298324734793e-03,8.301269657891026388e-02,5.713379677722821206e-04
6.050000000000000711e+00,4.448630648663939174e-02,1.488491256215181764e-04,8.533680014280854709e-02,1.062092043609835952e-03,8.139098524695929926e-02,5.501612118462141481e-04
6.100000000000000533e+00,4.297520837786854286e-02,1.367851114459523463e-04,8.302830373835237698e-02,9.652496874502442458e-04,7.980138335332850885e-02,5.297727025970995008e-04
6.150000000000000355e+00,4.151406812501716448e-02,1.258463257672860726e-04,8.075442357118160774e-02,8.772886997960368128e-04,7.824349247790989004e-02,5.101365879488523741e-04
6.200000000000000178e+00,4.012333564240280065e-02,1.159982789060527632e-04,7.854394575412823598e-02,7.983066647143819902e-04,7.671688171028888392e-02,4.912191343327055367e-04
6.250000000000000000e+00,3.878524772494448131e-02,1.071846516912233744e-04,7.642145678169610934e-02,7.281462820583141414e-04,7.522108655614982708e-02,4.729887983220628397e-04
6.300000000000000711e+00,3.752961856097342813e-02,9.933196116849909562e-05,7.439484370068219499e-02,6.664380831799883876e-04,7.375560907973824354e-02,4.554162332715725684e-04
6.350000000000000533e+00,3.633542288205212495e-02,9.235464519039221845e-05,7.244680525705349261e-02,6.126467733860376137e-04,7.231991920145919295e-02,4.384742365676147307e-04
6.400000000000000355e+00,3.520261285178972327e-02,8.616017125717077276e-05,7.057864032666535947e-02,5.661177206554949019e-04,7.091345700946737052e-02,4.221376460793487126e-04
6.450000000000000178e+00,3.413317078525884840e-02,8.065383261846130740e-05,6.879114931727205173e-02,5.261208887719596040e-04,6.953563590476508072e-02,4.063831964618374822e-04
6.500000000000000000e+00,3.311320737658784291e-02,7.574296657978719146e-05,6.708108314293452501e-02,4.918903323399428191e-04,6.818584638126225228e-02,3.911893470701267189e-04
6.550000000000000711e+00,3.215387110964999795e-02,7.134040882142181589e-05,6.544459449467279755e-02,4.626581284217229774e-04,6.686346024383067743e-02,3.765360934294546716e-04
6.600000000000000533e+00,3.124272957202150688e-02,6.736707709648014054e-05,6.387586971480617437e-02,4.376822479628600447e-04,6.556783508530839022e-02,3.624047735669603610e-04
6.650000000000000355e+00,3.036421937399367763e-02,6.375365271741280436e-05,6.235458378827483938e-02,4.162683392766092141e-04,6.429831887311832084e-02,3.487778791882833584e-04
6.700000000000000178e+00,2.951429454130563568e-02,6.044139450543478903e-05,6.087010162886264536e-02,3.977857062262230101e-04,6.305425453230861788e-02,3.356388798564671717e-04
6.750000000000000000e+00,2.869050917492437999e-02,5.738217411584390856e-05,5.942472384301609317e-02,3.816779385116136642e-04,6.183498444877592176e-02,3.229720661962896984e-04
6.800000000000000711e+00,2.789068490115013260e-02,5.453786175137243267e-05,5.800272644925853760e-02,3.674687265277113910e-04,6.063985484896008971e-02,3.107624159012912883e-04
6.850000000000000533e+00,2.711296102056067955e-02,5.187921636332835208e-05,5.661714650114268305e-02,3.547634080626215804e-04,5.946822003618547348e-02,2.989954841455520242e-04
6.900000000000000355e+00,2.635581666000949910e-02,4.938444487385362352e-05,5.525174454172486482e-02,3.432467842328640458e-04,5.831944647643066276e-02,2.876573180525130108e-04
6.950000000000000178e+00,2.561809528374396974e-02,4.703759216367672650e-05,5.391206908175544266e-02,3.326777342815718792e-04,5.719291672687693701e-02,2.767343932668105523e-04
7.000000000000000000e+00,2.489902434159812356e-02,4.482690978662851446e-05,5.259301227215486957e-02,3.228811687595981071e-04,5.608803319024739664e-02,2.662135694879953426e-04
7.050000000000000711e+00,2.419819415143819458e-02,4.274332928432622656e-05,5.129128781538312004e-02,3.137378924319700335e-04,5.500422165942250863e-02,2.560820610895669230e-04
7.100000000000000533e+00,2.351548055520410324e-02,4.077913840841839040e-05,5.001090673950226578e-02,3.051729966224450913e-04,5.394093459388566575e-02,2.463274186547416943e-04
7.150000000000000355e+00,2.285093173779750853e-02,3.892692821876514225e-05,4.876652681282378499e-02,2.971434533888676118e-04,5.289765404644577312e-02,2.369375173687068750e-04
7.200000000000000178e+00,2.221640538820019231e-02,3.717884832742323714e-05,4.755894660241668376e-02,2.896256251192612656e-04,5.187520023260792229e-02,2.279005486460435916e-04
7.250000000000000000e+00,2.161484234779902439e-02,3.552617853537343417e-05,4.641919802886307345e-02,2.826034168144478430e-04,5.087263313324998093e-02,2.192050120543680689e-04
7.300000000000000711e+00,2.103005119658467315e-02,3.395919939118873172e-05,4.531883576123621471e-02,2.760577711203675549e-04,4.988995454677012248e-02,2.108397054260534732e-04
7.350000000000000533e+00,2.046068729763338145e-02,3.246732301693865613e-05,4.426342987719600330e-02,2.699581297010526250e-04,4.892572150016246540e-02,2.027937119352489753e-04
7.400000000000000355e+00,1.990592459250273977e-02,3.103942973731190999e-05,4.325772978975492289e-02,2.642563568534697736e-04,4.797956597510168175e-02,1.950563837719872901e-04
7.450000000000000178e+00,1.936480109878803771e-02,2.966434607607367467e-05,4.231306560719919063e-02,2.588834474364109010e-04,4.705114650182375124e-02,1.876173227980497404e-04
7.500000000000000000e+00,1.883628014106034088e-02,2.833139564065436999e-05,4.143050711576708872e-02,2.537491329877277629e-04,4.614014708607866444e-02,1.804663591676761809e-04
7.550000000000000711e+00,1.832015988504409956e-02,2.703095602931847899e-05,4.060108925857648654e-02,2.487442745954873691e-04,4.524627532902288779e-02,1.735935293073430081e-04
7.600000000000000533e+00,1.781508833690372690e-02,2.575496155300039438e-05,3.982366227077966531e-02,2.437457094635280376e-04,4.436925981560534832e-02,1.669890548597466112e-04
7.650000000000000355e+00,1.732144027158418961e-02,2.449730235213027718e-05,3.908204285511696074e-02,2.386230220151449785e-04,4.350884689392859467e-02,1.606433242131823157e-04
7.700000000000000178e+00,1.683807639307644682e-02,2.325408425779506135e-05,3.836876775172849696e-02,2.332465599772888456e-04,4.266479700778776779e-02,1.545468780795333807e-04
7.750000000000000000e+00,1.636346794207452562e-02,2.202372919539811720e-05,3.767481206035670771e-02,2.274959270521116205e-04,4.183688077363414970e-02,1.486904002848352135e-04
7.800000000000000711e+00,1.589419571294800257e-02,2.080691170587000300e-05,3.699028760110045083e-02,2.212681659413660590e-04,4.102487500902198686e-02,1.430647145364415552e-04
7.850000000000000533e+00,1.542977717521503041e-02,1.960634196866145861e-05,3.630524122753068378e-02,2.144849002794437963e-04,4.022855892079434115e-02,1.376607874745477077e-04
7.900000000000000355e+00,1.497088609021535871e-02,1.842641841491766573e-05,3.561041613672324968e-02,2.070978249686806344e-04,3.944771064777024411e-02,1.324697378474168406e-04
7.950000000000000178e+00,1.452302932114276843e-02,1.727278272758747723e-05,3.489788485001948937e-02,1.990921076555862116e-04,3.868210432572332519e-02,1.274828512097135515e-04
8.000000000000000000e+00,1.408419006621473325e-02,1.615181615791568681e-05,3.416152476777801344e-02,1.904874702105855636e-04,3.793189340167011508e-02,1.226915991661558126e-04
8.050000000000000711e+00,1.365717290351414932e-02,1.507011841013046045e-05,3.339733150087392105e-02,1.813369355781448361e-04,3.719827791420635132e-02,1.180876618941417055e-04
8.099999999999999645e+00,1.323647032556604652e-02,1.403400896938252139e-05,3.260357130032977280e-02,1.717234295702374904e-04,3.647888480724923582e-02,1.136629524955015631e-04
8.150000000000000355e+00,1.282578345118200874e-02,1.304908609698563008e-05,3.178077649066842619e-02,1.617545990510102505e-04,3.577345196614053341e-02,1.094096416556291653e-04
8.200000000000001066e+00,1.242690832800925904e-02,1.211987146967352454e-05,3.093159234449540523e-02,1.515563324581043511e-04,3.508171535786612505e-02,1.053201811251691314e-04
8.250000000000000000e+00,1.204288572792889221e-02,1.124955944574077605e-05,3.006050171400542412e-02,1.412655371944765751e-04,3.440340992934476372e-02,1.013873246741746814e-04
8.300000000000000711e+00,1.166902742831393315e-02,1.043988013046635041e-05,2.917347581028582187e-02,1.310227396169633845e-04,3.373827087463728003e-02,9.760414538365793486e-05
8.349999999999999645e+00,1.130716443760824454e-02,9.691075704116438458e-06,2.827759091693595947e-02,1.209650322272178339e-04,3.308603513726589979e-02,9.396404841267978639e-05
8.400000000000000355e+00,1.095557730145653962e-02,9.001980691583212575e-06,2.738437522804462732e-02,1.112198095634411529e-04,3.244644300363653394e-02,9.046077868620192887e-05
8.450000000000001066e+00,1.061618983864635879e-02,8.370189656639932213e-06,2.656085772931177785e-02,1.018996228709392285e-04,3.181923964583092956e-02,8.708842326528450604e-05
8.500000000000000000e+00,1.029358038112272722e-02,7.792290654964034561e-06,2.577059193312412205e-02,9.309835879576402302e-05,3.120417648588860379e-02,8.384140846409867103e-05
8.550000000000000711e+00,9.982412206217289308e-03,7.264139912913018065e-06,2.499634654194572009e-02,8.488882322322497146e-05,3.060101227728279430e-02,8.071449204821606904e-05
8.599999999999999645e+00,9.682523175232738213e-03,6.781152625696127215e-06,2.423973340016364469e-02,7.732169971963641299e-05,3.000951383001413883e-02,7.770275107085092140e-05
8.650000000000000355e+00,9.398697476434689571e-03,6.338586301377290430e-06,2.352026912052147117e-02,7.042576117716141241e-05,2.942945634053420814e-02,7.480156606846542159e-05
8.700000000000001066e+00,9.124653087459449335e-03,5.931796366463438252e-06,2.284414038705868261e-02,6.420914776116698475e-05,2.886062332332703026e-02,7.200660244003609096e-05
8.750000000000000000e+00,8.859163876456761094e-03,5.556448331267209198e-06,2.219240460413443583e-02,5.866148506789417626e-05,2.830280617430503548e-02,6.931378987601090347e-05
8.800000000000000711e+00,8.601228178722268580e-03,5.208676164228468642e-06,2.156489413791452467e-02,5.375660150118081852e-05,2.775580342450226223e-02,6.671930068863730163e-05
8.849999999999999645e+00,8.349776305621153111e-03,4.885182110144476661e-06,2.096296856384242610e-02,4.945560918683854028e-05,2.721941976377877798e-02,6.421952783342164061e-05
8.900000000000000355e+00,8.103781517077773833e-03,4.583278511483363899e-06,2.038704671287388734e-02,4.571013308897160039e-05,2.669346492707801166e-02,6.181106331284389474e-05
8.950000000000001066e+00,7.862367365209619804e-03,4.300876834046742890e-06,1.983657032937613876e-02,4.246550300783091120e-05,2.617775253974587157e-02,5.949067753012320000e-05
9.000000000000000000e+00,7.624896330300534250e-03,4.036432741054329630e-06,1.931010333090051045e-02,3.966375796721160845e-05,2.567209901392008414e-02,5.725530002491752786e-05
9.050000000000000711e+00,7.391029421878003366e-03,3.788858505864862128e-06,1.880552375661627418e-02,3.724634824643823980e-05,2.517632257616633784e-02,5.510200188557442158e-05
9.099999999999999645e+00,7.160751150908464466e-03,3.557415230352948044e-06,1.832030101975083702e-02,3.515645424201944644e-05,2.469024248908170335e-02,5.302798000350786138e-05
9.150000000000000355e+00,6.934862008668982170e-03,3.341597289710368970e-06,1.785183983669955121e-02,3.334087185719141871e-05,2.421367850855350723e-02,5.103054322189605197e-05
9.200000000000001066e+00,6.716691092207537073e-03,3.141020305090563432e-06,1.739754108779200184e-02,3.175144056688513987e-05,2.374645059590399856e-02,4.910710033818065144e-05
9.250000000000000000e+00,6.503516619460865400e-03,2.955321983589430868e-06,1.695444482820260626e-02,3.034601272477040575e-05,2.328837888228547232e-02,4.725514985035682140e-05
9.300000000000000711e+00,6.296567576724706496e-03,2.784082642876413643e-06,1.651975973341595835e-02,2.908898148602479821e-05,2.283928386313605757e-02,4.547227129107437725e-05
9.349999999999999645e+00,6.096432969457355258e-03,2.626769457783777425e-06,1.609173411159144085e-02,2.795140045010595058e-05,2.239898678456843720e-02,4.375611796948885202e-05
9.400000000000000355e+00,5.903605721994778337e-03,2.482705719391540196e-06,1.566942946074190851e-02,2.691074123348619572e-05,2.196731017209546319e-02,4.210441093551435142e-05
9.450000000000001066e+00,5.719617247020469808e-03,2.351063935357520289e-06,1.525461935551375783e-02,2.595034590959863709e-05,2.154407844550691731e-02,4.051493399057556617e-05
9.500000000000000000e+00,5.546956901842634881e-03,2.230879614434560994e-06,1.484576341331105692e-02,2.505863960548418995e-05,2.112911856200423363e-02,3.898552958861815774e-05
9.550000000000000711e+00,5.382613554513920526e-03,2.121081185822913415e-06,1.444405173698477124e-02,2.422817431396835248e-05,2.072226063253260198e-02,3.751409549650778976e-05
9.600000000000001421e+00,5.228687491332809599e-03,2.020530746291561348e-06,1.405114691405508903e-02,2.345457783054894863e-05,2.032333846299285915e-02,3.609858210991478083e-05
9.650000000000000355e+00,5.084533150254515015e-03,1.928070175762946007e-06,1.366898475387937420e-02,2.273548130227295424e-05,1.993218998182001017e-02,3.473699034591578287e-05
9.700000000000001066e+00,4.948108681034435984e-03,1.842567529854317217e-06,1.329956219195930350e-02,2.206949492773482068e-05,1.954865752728726647e-02,3.342737005429168376e-05
9.750000000000000000e+00,4.818742188029841687e-03,1.762959382578068792e-06,1.294473819480378499e-02,2.145529382022713129e-05,1.917258798077521240e-02,3.216781890425453902e-05
9.800000000000000711e+00,4.694762565012709256e-03,1.688285813451105069e-06,1.260607532283058822e-02,2.089086516065439563e-05,1.880383274509055472e-02,3.095648171143255625e-05
9.850000000000001421e+00,4.575495029881734843e-03,1.617715871436318384e-06,1.228474231551041594e-02,2.037295404914463181e-05,1.844224757878240931e-02,2.979155017156674139e-05
9.900000000000000355e+00,4.460197498153057813e-03,1.550562480548389544e-06,1.198147648749186937e-02,1.989672973360740371e-05,1.808769230749298143e-02,2.867126296341606073e-05
9.950000000000001066e+00,4.348327684946141393e-03,1.486286781772604029e-06,1.169656018311423032e-02,1.945567720708226377e-05,1.774003044110811222e-02,2.759390617524399487e-05
1.000000000000000000e+01,4.240100338303897168e-03,1.424492766607577045e-06,1.143602046490483845e-02,1.904170272759304460e-05,1.739912873047753938e-02,2.655781399870034995e-05
1.005000000000000071e+01,4.134792445009577780e-03,1.364913712101026073e-06,1.119201693559985535e-02,1.864542685883908274e-05,1.706485669962084020e-02,2.556136962276958776e-05
1.010000000000000142e+01,4.031305266370865253e-03,1.307392364182387801e-06,1.096249915588569900e-02,1.825662629569988811e-05,1.673713635025752058e-02,2.460300625051265502e-05
1.015000000000000036e+01,3.929794660983742909e-03,1.251857043236574987e-06,1.074523090589512425e-02,1.786477694640796373e-05,1.641617731371684472e-02,2.368120815413243878e-05
1.020000000000000107e+01,3.831114573874160913e-03,1.198295883956123192e-06,1.053740037679994079e-02,1.745964609798894264e-05,1.610143832936099251e-02,2.279451168063470387e-05
1.025000000000000000e+01,3.734223624400379547e-03,1.146731298623676284e-06,1.033643432317442323e-02,1.703188121636012620e-05,1.579279204424685612e-02,2.194150612178292397e-05
1.030000000000000071e+01,3.639328101682270077e-03,1.097196500421259621e-06,1.013976464635752903e-02,1.657354684752384923e-05,1.549011290694040852e-02,2.112083436841446214e-05
1.035000000000000142e+01,3.545174114933823204e-03,1.049715573248093979e-06,9.945953202364811105e-03,1.607856863360996338e-05,1.519327716872386110e-02,2.033119328027571475e-05
1.040000000000000036e+01,3.451755312932514898e-03,1.004288158689066269e-06,9.752289731518927821e-03,1.554305376873370449e-05,1.490216297107207523e-02,1.957133371767794182e-05
1.045000000000000107e+01,3.359339449566340133e-03,9.608793804902522273e-07,9.556761205815139659e-03,1.496546921754117416e-05,1.461665050775243918e-02,1.884006019945409392e-05
1.050000000000000000e+01,3.268321249594770446e-03,9.194151727975668779e-07,9.358670174634637837e-03,1.434667153955223032e-05,1.433662224417698965e-02,1.813623017163527171e-05
1.055000000000000071e+01,3.178828387786016701e-03,8.797827500761843969e-07,9.154312711975188394e-03,1.368979407909523785e-05,1.406196317252087456e-02,1.745875289156253145e-05
1.060000000000000142e+01,3.091232617999017593e-03,8.418355815773681869e-07,8.943004079320441765e-03,1.300000761993605680e-05,1.379256107884343878e-02,1.680658795141075102e-05
1.065000000000000036e+01,3.005913295708447126e-03,8.054019353460794282e-07,8.725458921831666728e-03,1.228417863179949507e-05,1.352830679809610345e-02,1.617874348205178904e-05
1.070000000000000107e+01,2.923222615648051262e-03,7.702958543904194594e-07,8.501348594828995672e-03,1.155045451210215720e-05,1.326909443441903931e-02,1.557427409178453064e-05
1.075000000000000000e+01,2.843448234610354303e-03,7.363293316381014033e-07,8.271641441813385939e-03,1.080780761716690031e-05,1.301482152732266577e-02,1.499227860397498829e-05
1.080000000000000071e+01,2.766777358006140136e-03,7.033244627242194303e-07,8.037731588793903606e-03,1.006556953518247287e-05,1.276538914890924629e-02,1.443189766269981104e-05
1.085000000000000142e+01,2.693268879057598812e-03,6.711244691634661906e-07,7.801334184423415821e-03,9.332984363764477273e-06,1.252070192280724942e-02,1.389231127605424716e-05
1.090000000000000036e+01,2.622840439741820195e-03,6.396026829203957128e-07,7.564372631462699600e-03,8.618805265264237333e-06,1.228066796150388898e-02,1.337273636319299452e-05
1.095000000000000107e+01,2.555274279828264467e-03,6.086688434906357303e-07,7.328851012664709501e-03,7.930952911660301921e-06,1.204519872478469582e-02,1.287242436402934933e-05
1.100000000000000000e+01,2.490241116588800055e-03,5.782723523955364455e-07,7.101088914153941972e-03,7.276248231375902255e-06,1.181420880756170466e-02,1.239065896064861548e-05
1.105000000000000071e+01,2.427337507569054826e-03,5.484024279780779736e-07,6.883080899662936784e-03,6.660225706146445284e-06,1.158761567008533000e-02,1.192675394784496768e-05
1.110000000000000142e+01,2.366130108151123616e-03,5.190853777341734668e-07,6.674198191544282281e-03,6.087027804145295770e-06,1.136533932707344333e-02,1.148005127775562853e-05
1.115000000000000036e+01,2.306199812996095021e-03,4.903794328241797125e-07,6.477741132333926337e-03,5.559376310882313898e-06,1.114730201444266190e-02,1.104991929128158389e-05
1.120000000000000107e+01,2.247179811128002629e-03,4.623677533035664229e-07,6.287087323846279885e-03,5.078612529049864818e-06,1.093342785300182446e-02,1.063575113767365714e-05
1.125000000000000000e+01,2.188783675226400535e-03,4.351503043527339733e-07,6.102710798754880719e-03,4.644795632841833242e-06,1.072364252769503895e-02,1.023696337397917051e-05
1.130000000000000071e+01,2.130821930543472763e-03,4.088353228693230671e-07,5.925002086289796882e-03,4.256846847561736847e-06,1.051787299890071317e-02,9.852994728438802750e-06
1.135000000000000142e+01,2.073361989465173118e-03,3.835310470500372869e-07,5.755255543719460867e-03,3.912726472649097578e-06,1.031604725913287841e-02,9.483305006636237003e-06
1.140000000000000036e+01,2.016324579393768534e-03,3.593382816431424272e-07,5.594595854688449305e-03,3.609630921482587667e-06,1.011809414455131992e-02,9.127374116271859221e-06
1.145000000000000107e+01,1.959705997267434819e-03,3.363442347118603185e-07,5.440185544257503808e-03,3.344197742102218411e-06,9.923943206304792000e-03,8.784701185717432140e-06
1.150000000000000000e+01,1.903673942761068471e-03,3.146179057874637321e-07,5.291499584265763230e-03,3.112707839886824041e-06,9.733524642257860085e-03,8.454803752729432570e-06
1.155000000000000071e+01,1.848445610771884233e-03,2.942071473283116239e-07,5.148172290035945252e-03,2.911275693888472552e-06,9.546769285422231077e-03,8.137217002473763573e-06
1.160000000000000142e+01,1.794265611520996350e-03,2.751373761633540871e-07,5.010124935698647385e-03,2.736020114999425663e-06,9.363608641724032247e-03,7.831493037905139774e-06
1.165000000000000036e+01,1.741384640521796527e-03,2.574117902209302884e-07,4.877761917400922145e-03,2.583209934234868611e-06,9.183974966828396119e-03,7.537200170095753688e-06
1.170000000000000107e+01,1.690040088261552005e-03,2.410128552797166355e-07,4.749064616939142024e-03,2.449380853961789081e-06,9.007801369776743255e-03,7.253922220882030490e-06
1.175000000000000000e+01,1.640439569140979400e-03,2.259047694929159669e-07,4.624549308213514974e-03,2.331421482506018360e-06,8.835021930257593373e-03,6.981257834803974568e-06
1.180000000000000071e+01,1.593513650804026516e-03,2.120365890804709881e-07,4.502544213632315648e-03,2.226628253842169168e-06,8.665571816431388158e-03,6.718819801422165548e-06
1.185000000000000142e+01,1.548809131144731743e-03,1.993457030095871144e-07,4.383140626600810080e-03,2.132730466587591106e-06,8.499387391292143393e-03,6.466234392462559031e-06
1.190000000000000036e+01,1.506231710102253927e-03,1.877613719315982869e-07,4.266064690991174836e-03,2.047888021448544150e-06,8.336406297433261378e-03,6.223140720692037865e-06
1.195000000000000107e+01,1.465528195375795850e-03,1.772080904438636508e-07,4.151328713131120264e-03,1.970665557110500881e-06,8.176567512600856763e-03,5.989190128880975204e-06
1.200000000000000000e+01,1.426949216824934148e-03,1.676085852074450712e-07,4.039431753734644588e-03,1.899987547980697768e-06,8.019811371337592573e-03,5.764045617653047987e-06
1.205000000000000071e+01,1.389896057299934602e-03,1.588863185459325600e-07,3.930318059071087784e-03,1.835079505445506398e-06,7.866079551103240947e-03,5.547381320514257027e-06
1.210000000000000142e+01,1.354166220667086780e-03,1.509674229513461929e-07,3.824321360991192551e-03,1.775400698715276939e-06,7.715315024263689515e-03,5.338882033007094936e-06
1.215000000000000036e+01,1.319583200385008540e-03,1.437820427999009406e-07,3.721764835847538554e-03,1.720573775892595210e-06,7.567461980052403968e-03,5.138242800911409599e-06
1.220000000000000107e+01,1.285977831100434780e-03,1.372651031857971617e-07,3.622980289172041818e-03,1.670316330321014971e-06,7.422465722842372382e-03,4.945168569902120913e-06
1.225000000000000000e+01,1.253198664280148755e-03,1.313565608814649904e-07,3.528619073702352147e-03,1.624378848711415132e-06,7.280272554687446974e-03,4.759373896285754061e-06
1.230000000000000071e+01,1.221308395161714274e-03,1.260012186548695615e-07,3.439019111305793332e-03,1.582492640621369049e-06,7.140829651015242162e-03,4.580582715588631896e-06
1.235000000000000142e+01,1.190348890824148749e-03,1.211482017310353405e-07,3.353843610941755100e-03,1.544330343700905191e-06,7.004084938553917575e-03,4.408528163067555963e-06
1.240000000000000036e+01,1.160396561022461297e-03,1.167502046290040548e-07,3.273051320054619004e-03,1.509480497504457662e-06,6.869986984077646429e-03,4.242952437847757179e-06
1.245000000000000107e+01,1.131469391390637746e-03,1.127626186505525702e-07,3.198134990236551657e-03,1.477436558690741268e-06,6.738484901439548320e-03,4.083606700521584589e-06
1.250000000000000000e+01,1.103218612586123314e-03,1.091426457153843562e-07,3.127461381966943534e-03,1.447599670147973466e-06,6.609528282742005087e-03,3.930250992783801491e-06
1.255000000000000071e+01,1.075679564898482984e-03,1.058484938321305648e-07,3.060467723620217875e-03,1.419293567448425563e-06,6.483067157522217835e-03,3.782654167110069055e-06
1.260000000000000142e+01,1.048700403360658525e-03,1.028387341257607550e-07,2.997701671735806053e-03,1.391789266858456227e-06,6.359051981669473254e-03,3.640593814628641737e-06
1.265000000000000036e+01,1.022326382765037815e-03,1.000718799813917309e-07,2.937355311205902195e-03,1.364336671234985515e-06,6.237433655610853493e-03,3.503856180167711144e-06
1.270000000000000107e+01,9.966270234704525076e-04,9.750622664570832893e-08,2.880357306793535077e-03,1.336199974328742088e-06,6.118163569264554145e-03,3.372236054911422069e-06
1.275000000000000000e+01,9.717045528686461472e-04,9.509996586937434452e-08,2.825874172537205797e-03,1.306693739621927344e-06,6.001193669506678548e-03,3.245536639056232103e-06
1.280000000000000071e+01,9.477188997427530215e-04,9.281156636013410808e-08,2.772477148896788750e-03,1.275216755933141034e-06,5.886476544540632933e-03,3.123569369184533961e-06
1.285000000000000142e+01,9.246741241107866473e-04,9.060038852312751704e-08,2.719312713255247170e-03,1.241281190615914962e-06,5.773965518674263955e-03,3.006153707603228922e-06
1.290000000000000036e+01,9.026503351102674018e-04,8.842748274733304315e-08,2.666263592823765651e-03,1.204535121826130604e-06,5.663614750635846858e-03,2.893116893462389000e-06
1.295000000000000107e+01,8.817020027633433151e-04,8.625650574715322468e-08,2.614328649363608856e-03,1.164777176747119751e-06,5.555379328692859435e-03,2.784293657909521463e-06
1.300000000000000000e+01,8.618462092026722091e-04,8.405468026859427777e-08,2.561908871196427392e-03,1.121962674474691592e-06,5.449215356436342556e-03,2.679525907700666913e-06
1.305000000000000071e+01,8.430543560331469569e-04,8.179372046617224666e-08,2.508652087421607384e-03,1.076201316388454681e-06,5.345080024087035635e-03,2.578662383459933807e-06
1.310000000000000142e+01,8.252499888939096974e-04,7.945064857277614106e-08,2.454379081899696682e-03,1.027747037822065142e-06,5.242931661469238044e-03,2.481558300066769088e-06
1.315000000000000036e+01,8.083138603148630344e-04,7.700843769133426995e-08,2.398962914455762558e-03,9.769810988913062642e-07,5.142729770272459061e-03,2.388074977406414690e-06
1.320000000000000107e+01,7.920949917734519067e-04,7.445642968745955956e-08,2.342501035415874965e-03,9.243898287640595510e-07,5.044435034759209291e-03,2.298079469934102880e-06
1.325000000000000000e+01,7.764249343422350430e-04,7.179049488625915051e-08,2.284870473359038642e-03,8.705386388757975983e-07,4.948009311563660896e-03,2.211444203205112477e-06
1.330000000000000071e+01,7.611323559292052475e-04,6.901291992429106850e-08,2.226190811880764727e-03,8.160439908094200405e-07,4.853415600554781065e-03,2.128046624771354719e-06
1.335000000000000142e+01,7.460559176642398696e-04,6.613202992278140850e-08,2.166875896803537212e-03,7.615449574930276605e-07,4.760617999822405397e-03,2.047768875726335803e-06
1.340000000000000036e+01,7.311194292635669846e-04,6.316156944841497235e-08,2.107983797207326534e-03,7.076758724585971396e-07,4.669581648622933047e-03,1.970497487797341666e-06
1.345000000000000107e+01,7.161460802747545871e-04,6.011988207069511061e-08,2.049298256022459921e-03,6.550413453361892063e-07,4.580272662557402855e-03,1.896123109347752992e-06
1.350000000000000000e+01,7.010416824069909533e-04,5.702893963762779219e-08,1.991168028307873598e-03,6.041946577207687812e-07,4.492658065341294076e-03,1.824540262074211311e-06
1.355000000000000071e+01,6.857533614028288793e-04,5.391327905365953127e-08,1.935093518994105647e-03,5.556202659479832372e-07,4.406705721282922622e-03,1.755647128665293597e-06
1.360000000000000142e+01,6.702592161258132987e-04,5.079890621239755506e-08,1.882215688743295052e-03,5.097208471157008786e-07,4.322384272058374388e-03,1.689345370318013977e-06
1.365000000000000036e+01,6.545649703113362193e-04,4.771222411769399977e-08,1.830132014418476118e-03,4.668090489228303490e-07,4.239663080619491403e-03,1.625539971853899403e-06
1.370000000000000107e+01,6.386996216855321063e-04,4.467903580001105849e-08,1.778765307043394476e-03,4.271038553014504639e-07,4.158512184170887367e-03,1.564139111284165664e-06
1.375000000000000000e+01,6.227551641849879893e-04,4.172366334575374573e-08,1.728040149509914129e-03,3.907312669711833525e-07,4.078902257185421099e-03,1.505054050067382921e-06
1.380000000000000071e+01,6.068387396344476076e-04,3.886821329049883593e-08,1.679587202867154896e-03,3.577288238630594258e-07,4.000804584473804590e-03,1.448199039985485742e-06
1.385000000000000142e+01,5.909068612267782440e-04,3.613200688204798315e-08,1.633535486505481929e-03,3.280533667864526317e-07,3.924191043457685851e-03,1.393491242518871709e-06
1.390000000000000036e+01,5.750339701326644907e-04,3.353118229863878612e-08,1.588719452052856458e-03,3.015913484480872671e-07,3.849034094076847316e-03,1.340850656796925962e-06
1.395000000000000107e+01,5.592940874117983963e-04,3.107846563260066854e-08,1.545204015529726051e-03,2.781709571016912149e-07,3.775306774235833839e-03,1.290200052593942814e-06
1.400000000000000000e+01,5.437573483244404361e-04,2.878309890755967689e-08,1.502824870368573047e-03,2.575753067855735868e-07,3.702982698389183352e-03,1.241464905382341520e-06
1.405000000000000071e+01,5.284871430116488663e-04,2.665090692323227408e-08,1.461672063685116223e-03,2.395559726761190185e-07,3.632036056785102173e-03,1.194573331092869641e-06
1.410000000000000142e+01,5.135378482470835757e-04,2.468448041180677123e-08,1.422178924646743141e-03,2.238462044368493052e-07,3.562441613023930188e-03,1.149456018913497166e-06
1.415000000000000036e+01,4.990186767403939194e-04,2.288345073755197180e-08,1.384693023091874975e-03,2.101732300451377762e-07,3.494174697912771042e-03,1.106046161137278767e-06
1.420000000000000107e+01,4.849375797510585844e-04,2.124483092074517031e-08,1.348264831231079687e-03,1.982691624861691371e-07,3.427211198072109381e-03,1.064279379703145947e-06
1.425000000000000000e+01,4.712613593661132017e-04,1.976339877184807691e-08,1.312875430215920637e-03,1.878801365439390709e-07,3.361527538325480985e-03,1.024093649628906514e-06
1.430000000000000071e+01,4.579595462288073814e-04,1.843210000172767721e-08,1.278494581545212838e-03,1.787734269167301721e-07,3.297100657527558300e-03,9.854292199879014378e-07
1.435000000000000142e+01,4.450107988659737757e-04,1.724245196183857000e-08,1.245446404726252392e-03,1.707424259563262580e-07,3.233907978107080413e-03,9.482285334142518790e-07
1.440000000000000036e+01,4.324499058549256900e-04,1.618493184550368570e-08,1.213213502478963481e-03,1.636094832675188107e-07,3.171927370171370719e-03,9.124361453297205732e-07
1.445000000000000107e+01,4.202447430533445588e-04,1.524933649519731938e-08,1.181722505330007941e-03,1.572267241402387852e-07,3.111137111498375133e-03,8.779986441694012476e-07
1.450000000000000000e+01,4.084871694751011830e-04,1.442510422976269323e-08,1.151006019224817909e-03,1.514750637259290353e-07,3.051515845099779089e-03,8.448645738526598680e-07
1.455000000000000071e+01,3.972464379679276829e-04,1.370159221284449355e-08,1.121143024576293267e-03,1.462617142470529462e-07,2.993042536255840526e-03,8.129843596147106574e-07
1.460000000000000142e+01,3.863851008201910032e-04,1.306830576227263289e-08,1.092084452343455555e-03,1.415165397491557801e-07,2.935696430991512236e-03,7.823102381025074889e-07
1.465000000000000036e+01,3.758709507562055263e-04,1.251507861420400813e-08,1.063929696469594153e-03,1.371876448245276819e-07,2.879457017888417507e-03,7.527961923688442769e-07
1.470000000000000107e+01,3.656963396579410316e-04,1.203220548435015554e-08,1.036741676833351179e-03,1.332365898410689968e-07,2.824303994922179161e-03,7.243978920949434776e-07
1.475000000000000000e+01,3.559038807484981378e-04,1.161053029112292733e-08,1.010437454932226970e-03,1.296336066656210238e-07,2.770217242701870052e-03,6.970726390587277838e-07
1.480000000000000071e+01,3.466526985196608695e-04,1.124149509432393812e-08,9.853665272894979784e-04,1.263531484331360952e-07,2.717176805096315102e-03,6.707793175663965711e-07
1.485000000000000142e+01,3.377302655188845013e-04,1.091715612155726268e-08,9.614471303620256842e-04,1.233700486972537930e-07,2.665162877792617239e-03,6.454783492993112945e-07
1.490000000000000036e+01,3.291395685729632276e-04,1.063017416160194262e-08,9.387859172789261332e-04,1.206564944342572854e-07,2.614155804878399558e-03,6.211316518132413197e-07
1.495000000000000107e+01,3.208911458207685066e-04,1.037378706179288890e-08,9.172077545559233474e-04,1.181799395771347467e-07,2.564136083102585423e-03,5.977025997749900587e-07
1.500000000000000000e+01,3.130078617663677588e-04,1.014177205099918957e-08,8.968791158450754517e-04,1.159020068640991753e-07,2.515084373077840219e-03,5.751559879395261107e-07
1.505000000000000071e+01,3.055524844306743443e-04,9.928405120590189459e-09,8.778986461736206903e-04,1.137783512896482938e-07,2.466981516364417839e-03,5.534579948610800986e-07
1.510000000000000142e+01,2.984257206205792709e-04,9.728423763303636525e-09,8.602031689120130968e-04,1.117593930908626383e-07,2.419808557135800023e-03,5.325761463911880491e-07
1.515000000000000036e+01,2.916239732038406721e-04,9.536998058878612430e-09,8.435900990778604641e-04,1.097917756661864755e-07,2.373546766981284289e-03,5.124792781378852859e-07
1.520000000000000107e+01,2.851450583104332454e-04,9.349713503093712407e-09,8.276298058033642203e-04,1.078203665192907003e-07,2.328177671351092624e-03,4.931374962317999395e-07
1.525000000000000000e+01,2.789827592459738644e-04,9.162567227179206160e-09,8.121434655193590429e-04,1.057905983134976885e-07,2.283683076191582017e-03,4.745221359526115863e-07
1.530000000000000071e+01,2.731256487743644024e-04,8.971977487052479671e-09,7.975088066186364084e-04,1.036509421823456340e-07,2.240045093441096844e-03,4.566057179973792688e-07
1.535000000000000142e+01,2.675560146530996000e-04,8.774804658858636763e-09,7.831702537681028021e-04,1.013553151961306389e-07,2.197246164246189487e-03,4.393619024042557408e-07
1.540000000000000036e+01,2.622898967831367592e-04,8.568380590115864925e-09,7.691879367160273963e-04,9.886524605248401218e-08,2.155269078995475981e-03,4.227654403654235085e-07
1.545000000000000107e+01,2.572979408612456023e-04,8.350542131447480634e-09,7.555109695852764689e-04,9.615165473902143850e-08,2.114096993534550842e-03,4.067921243577487399e-07
1.550000000000000000e+01,2.525021051805395058e-04,8.119664085009855815e-09,7.417422526804826445e-04,9.319613988513733071e-08,2.073713441200991138e-03,3.914187371772897842e-07
1.555000000000000071e+01,2.478565075102722717e-04,7.874686683927808330e-09,7.277947745388927987e-04,8.999170852218996446e-08,2.034102340584834946e-03,3.766230005762842889e-07
1.560000000000000142e+01,2.433262158099691326e-04,7.615133051134692539e-09,7.135861820289471401e-04,8.654292396553944231e-08,1.995247999161421908e-03,3.623835242639558661e-07
1.565000000000000036e+01,2.390182573378099367e-04,7.341112824727850306e-09,6.990458649784652909e-04,8.286548588390792471e-08,1.957135113146748519e-03,3.486797560445142129e-07
1.570000000000000107e+01,2.347076037221825580e-04,7.053309195824895680e-09,6.841256819129929237e-04,7.898529023137926071e-08,1.919748764081900382e-03,3.354919338295510534e-07
1.575000000000000000e+01,2.303546757695774461e-04,6.752947876185166676e-09,6.688087307084533912e-04,7.493704408226498341e-08,1.883074412756646126e-03,3.228010401831554886e-07
1.580000000000000071e+01,2.259300694676638264e-04,6.441747877153833720e-09,6.531093028659836191e-04,7.076253062835963817e-08,1.847097891131977039e-03,3.105887599444120126e-07
1.585000000000000142e+01,2.214127898165817523e-04,6.121855319731661813e-09,6.372286892198264930e-04,6.650863233154891053e-08,1.811805392919267101e-03,2.988374413330412079e-07
1.590000000000000036e+01,2.167901431056282213e-04,5.795762699947710485e-09,6.212249971357800601e-04,6.222522561819284706e-08,1.777183463425364377e-03,2.875300607902739449e-07
1.595000000000000107e+01,2.120573034483870024e-04,5.466217016402548638e-09,6.050856654204913839e-04,5.796305909422306814e-08,1.743218989186481578e-03,2.766501916491299827e-07
1.600000000000000000e+01,2.072166540577733036e-04,5.136120865965836628e-09,5.889972229322725352e-04,5.377171988476904569e-08,1.709899187799546281e-03,2.661819765760532238e-07
1.605000000000000071e+01,2.022938432742405119e-04,4.808430995937427345e-09,5.737569244752146157e-04,4.969778039186537570e-08,1.677211598228640736e-03,2.561101035880256094e-07
1.610000000000000142e+01,1.972957319008965791e-04,4.486058861665667961e-09,5.592823606164901498e-04,4.578320166547631368e-08,1.645144071728270102e-03,2.464197853328768742e-07
1.615000000000000213e+01,1.922248670253414772e-04,4.171777498263856535e-09,5.448647489533872028e-04,4.206405088742456175e-08,1.613684763395092795e-03,2.370967412305562361e-07
1.619999999999999929e+01,1.871026946379150311e-04,3.868138514888555968e-09,5.303825830346543336e-04,3.856957035239539442e-08,1.582822124245392408e-03,2.281271820125687120e-07
1.625000000000000000e+01,1.819526232296399693e-04,3.577402315884751707e-09,5.159266149743646111e-04,3.532161491521520807e-08,1.552544893624671542e-03,2.194977961664032743e-07
1.630000000000000071e+01,1.768128998618004040e-04,3.301483809111241036e-09,5.015033255291172654e-04,3.233445518772746179e-08,1.522842091693780986e-03,2.111957377904851927e-07
1.635000000000000142e+01,1.716990551198248934e-04,3.041914944398377787e-09,4.871919598015309960e-04,2.961492572181841924e-08,1.493703011706044859e-03,2.032086153901579965e-07
1.640000000000000213e+01,1.666253526345179111e-04,2.799824497993453955e-09,4.735710186854215332e-04,2.716288177656978008e-08,1.465117211791942646e-03,1.955244811922967504e-07
1.644999999999999929e+01,1.616134075856202423e-04,2.575934638832624203e-09,4.605336716737634868e-04,2.497191564643788958e-08,1.437074506000268152e-03,1.881318206203216033e-07
1.650000000000000000e+01,1.566885025072317498e-04,2.370573026811952105e-09,4.479655465137201680e-04,2.303027435753922754e-08,1.409564954402688476e-03,1.810195416469964734e-07
1.655000000000000071e+01,1.518953874958984412e-04,2.183698538114388778e-09,4.357875754704952382e-04,2.132191506693285119e-08,1.382578852146625157e-03,1.741769638237615475e-07
1.660000000000000142e+01,1.472217289622609210e-04,2.014938212720195191e-09,4.239997439731510876e-04,1.982763277774881440e-08,1.356106717431991571e-03,1.675938068669601611e-07
1.665000000000000213e+01,1.426793722453766880e-04,1.863632687852009536e-09,4.126207159704878020e-04,1.852619687051098617e-08,1.330139278483116489e-03,1.612601787582770365e-07
1.669999999999999929e+01,1.382778490957308913e-04,1.728887221219975635e-09,4.016551467891733211e-04,1.739543812387094714e-08,1.304667459680303176e-03,1.551665633848654656e-07
1.675000000000000000e+01,1.340246865087737409e-04,1.609625413215735746e-09,3.911296305315916625e-04,1.641323586791121911e-08,1.279682367099028778e-03,1.493038078008773405e-07
1.680000000000000071e+01,1.299852712644215661e-04,1.504642893418304585e-09,3.810617341121224125e-04,1.555836505718043476e-08,1.255175273772502365e-03,1.436631092343302941e-07
1.685000000000000142e+01,1.261084488829458347e-04,1.412658523181314699e-09,3.714168010987925635e-04,1.481117464936898659e-08,1.231137605040742320e-03,1.382360019904905217e-07
1.690000000000000213e+01,1.223827664652918780e-04,1.332361056883924508e-09,3.620464258433041239e-04,1.415408095865158200e-08,1.207560924373290035e-03,1.330143444152573527e-07
1.694999999999999929e+01,1.188061444500751115e-04,1.262449670297847780e-09,3.529067642959343200e-04,1.357187184789565455e-08,1.184436920051997128e-03,1.279903060804279967e-07
1.700000000000000000e+01,1.153754368152413529e-04,1.201667274067669643e-09,3.439780151282808901e-04,1.305182900612277775e-08,1.161757393075584692e-03,1.231563553389792620e-07
1.705000000000000071e+01,1.120990984660986359e-04,1.148826051683791106e-09,3.352790612848778476e-04,1.258368549452046385e-08,1.139514246600805206e-03,1.185052473749957106e-07
1.710000000000000142e+01,1.089619483023700089e-04,1.102825163866739684e-09,3.267913536909805247e-04,1.215944373438534290e-08,1.117699477169987760e-03,1.140300128423894993e-07
1.715000000000000213e+01,1.059585933323641612e-04,1.062661017049237399e-09,3.185061691805817375e-04,1.177308481029779595e-08,1.096305167895850110e-03,1.097239471520126256e-07
1.719999999999999929e+01,1.030851214434784491e-04,1.027430878957020610e-09,3.104285659631387303e-04,1.142020320131421226e-08,1.075323483687503452e-03,1.055806004310726055e-07
1.725000000000000000e+01,1.003427226015978977e-04,9.963309210125654106e-10,3.026455109339377231e-04,1.109760183616005156e-08,1.054746668512164314e-03,1.015937681446013969e-07
1.730000000000000071e+01,9.772741204228711190e-05,9.686499638062068490e-10,2.952514092618312483e-04,1.080288086208729590e-08,1.034567044601148204e-03,9.775748233839970235e-08
1.735000000000000142e+01,9.523441950540554148e-05,9.437602936840129556e-10,2.881378779182507338e-04,1.053405002729441708e-08,1.014777013431405204e-03,9.406600343818712498e-08
1.740000000000000213e+01,9.286329139389883276e-05,9.211069082643306679e-10,2.812705873043395695e-04,1.028918951664818893e-08,9.953690582497995865e-04,9.051381252187251541e-08
1.744999999999999929e+01,9.065476836465089297e-05,9.001964458441052837e-10,2.746622419282205739e-04,1.006617793189025717e-08,9.763357478596350553e-04,8.709560397154810440e-08
1.750000000000000000e+01,8.855724428009581158e-05,8.805868734475599298e-10,2.684321798008329485e-04,9.862499381289470289e-09,9.576697413598335169e-04,8.380627840905647517e-08
1.755000000000000071e+01,8.656770126886072984e-05,8.618787704268878822e-10,2.625178286562265709e-04,9.675134840403179327e-09,9.393637935169009759e-04,8.064093582328623603e-08
1.760000000000000142e+01,8.468187996397199407e-05,8.437087715614482414e-10,2.569210936666488343e-04,9.500536521222132223e-09,9.214107604577520018e-04,7.759486880777889799e-08
1.765000000000000213e+01,8.289376294506309089e-05,8.257454489776144455e-10,2.516920846248917043e-04,9.334678325214105105e-09,9.038036053952128081e-04,7.466355584249201670e-08
1.769999999999999929e+01,8.119522882686657818e-05,8.076876384773692126e-10,2.467196811890270676e-04,9.173170848802402467e-09,8.865354041346202273e-04,7.184265457213971250e-08
1.775000000000000000e+01,7.957993832856261399e-05,7.892649729684443699e-10,2.420472185616260002e-04,9.011426047873869294e-09,8.695993501553897975e-04,6.912799505382987395e-08
1.780000000000000071e+01,7.805928729062522819e-05,7.702401895839241588e-10,2.376260920403780908e-04,8.844854637775036463e-09,8.529887591118480872e-04,6.651557296713985747e-08
1.785000000000000142e+01,7.660071414616870635e-05,7.504126387374566232e-10,2.334168634991213979e-04,8.669078596369125422e-09,8.366970726489245981e-04,6.400154279888478796e-08
1.790000000000000213e+01,7.522091079270065998e-05,7.296223482717005469e-10,2.293345620690435808e-04,8.480141654601794499e-09,8.207178614770050708e-04,6.158221103140324316e-08
1.794999999999999929e+01,7.386887746884761416e-05,7.077539840214151741e-10,2.253777513389747266e-04,8.274702238024828381e-09,8.050448276935800009e-04,5.925402937628252344e-08
1.800000000000000000e+01,7.252952124460884588e-05,6.847400944919220563e-10,2.214576282105323586e-04,8.050195751322573771e-09,7.896718063751119020e-04,5.701358810446091184e-08
1.805000000000000071e+01,7.118975429167429935e-05,6.605631227206511982e-10,2.175100161575435067e-04,7.804956134540230423e-09,7.745927664897893361e-04,5.485760952830654428e-08
1.810000000000000142e+01,6.983875413182483573e-05,6.352558004537582398e-10,2.134956317812451189e-04,7.538290012869438957e-09,7.598018112000104289e-04,5.278294169163462304e-08
1.815000000000000213e+01,6.846805544655866277e-05,6.088996944660314665e-10,2.093792058999615930e-04,7.250500266795808259e-09,7.452931776329644979e-04,5.078655232003161913e-08
1.819999999999999929e+01,6.707154405952950619e-05,5.816218376578263401e-10,2.051321089784313278e-04,6.942859242247739730e-09,7.310612361993910728e-04,4.886552307688213571e-08
1.825000000000000000e+01,6.564847728056734161e-05,5.535895347252400117e-10,2.007353317300369759e-04,6.617534908629411926e-09,7.171004895357347862e-04,4.701704416089484557e-08
1.830000000000000071e+01,6.420165865560912958e-05,5.250035717749028718e-10,1.961884815614362888e-04,6.277475902442807508e-09,7.034055711350415416e-04,4.523840926955425860e-08
1.835000000000000142e+01,6.272371834007121232e-05,4.960901718828351511e-10,1.915459490708986356e-04,5.926263454404637530e-09,6.899712437186369040e-04,4.352701094067163205e-08
1.840000000000000213e+01,6.121540688506677962e-05,4.670921179781813867e-10,1.867723702557153357e-04,5.567939621088592092e-09,6.767923973855213609e-04,4.188033627193626467e-08
1.844999999999999929e+01,5.968014825335729475e-05,4.382595074959469416e-10,1.819762080449388955e-04,5.206822003136797337e-09,6.638640475610601372e-04,4.029596300684903274e-08
1.850000000000000000e+01,5.812264376662070359e-05,4.098406100278513070e-10,1.771111914532119593e-04,4.847315245109063744e-09,6.511813327523060949e-04,3.877155596530562522e-08
1.855000000000000071e+01,5.654863074229458372e-05,3.820732725010921409e-10,1.722106467658186422e-04,4.493729125591876350e-09,6.387395121053155485e-04,3.730486378887581882e-08
1.860000000000000142e+01,5.496463108459118520e-05,3.551772612440413873e-10,1.675421421542239012e-04,4.150112037349218086e-09,6.265339627510193958e-04,3.589371596481744673e-08
1.865000000000000213e+01,5.337769998791786331e-05,3.293478532423049572e-10,1.630518856868803847e-04,3.820107225150131936e-09,6.145601769211936219e-04,3.453602008921259914e-08
1.869999999999999929e+01,5.179518607452806081e-05,3.047508974224005571e-10,1.585865557101946060e-04,3.506837407591074385e-09,6.028137588151131782e-04,3.322975932829739692e-08
1.875000000000000000e+01,5.022451175014305418e-05,2.815194686199013559e-10,1.541632478571994128e-04,3.212821480853444892e-09,5.912904212005730756e-04,3.197299003791064828e-08
1.880000000000000071e+01,4.868074582536034153e-05,2.597521393189777838e-10,1.499120039817153317e-04,2.939925010030623986e-09,5.799859817398414236e-04,3.076383950372629333e-08
1.885000000000000142e+01,4.716527372484561893e-05,2.395128037580674279e-10,1.457174927156408442e-04,2.689344275018118004e-09,5.688963590410981179e-04,2.960050376919008527e-08
1.890000000000000213e+01,4.568330054198108217e-05,2.208319108355242080e-10,1.415900617102617697e-04,2.461621859110962861e-09,5.580175684483212450e-04,2.848124552343134924e-08
1.894999999999999929e+01,4.424049050950991846e-05,2.037089002404792128e-10,1.375922029735802922e-04,2.256690238994893897e-09,5.473457175964062046e-04,2.740439202742470102e-08
1.900000000000000000e+01,4.284154798832385852e-05,1.881155926794021923e-10,1.337549323397232005e-04,2.073938623865684694e-09,5.368770017724599488e-04,2.636833306290274971e-08
1.905000000000000071e+01,4.149003327003418604e-05,1.740002607818759708e-10,1.300392084842035402e-04,1.912297444909796157e-09,5.266076991376954447e-04,2.537151889457900666e-08
1.910000000000000142e+01,4.018833261764586463e-05,1.612921017054325098e-10,1.264680576531030721e-04,1.770334435833117323e-09,5.165341658761093144e-04,2.441245824179163712e-08
1.915000000000000213e+01,3.894237049922099839e-05,1.499058439193960129e-10,1.230567963712507593e-04,1.646356167789636286e-09,5.066528313452842939e-04,2.348971626046247183e-08
1.920000000000000284e+01,3.775159842381548377e-05,1.397462465291871166e-10,1.197724841811988823e-04,1.538509182571086581e-09,4.969601933105013535e-04,2.260191254009609762e-08
1.925000000000000000e+01,3.661252054485524801e-05,1.307122865778422114e-10,1.166111484667897236e-04,1.444875461210476172e-09,4.874528133454014808e-04,2.174771912331941795e-08
1.930000000000000071e+01,3.552415586467625532e-05,1.227008744594253670e-10,1.135655423396715862e-04,1.363557810487229811e-09,4.781273124804780281e-04,2.092585855715937921e-08
1.935000000000000142e+01,3.448522633718955656e-05,1.156099862525012961e-10,1.106427926100946930e-04,1.292751775590223202e-09,4.689803671747408875e-04,2.013510198592139001e-08
1.940000000000000213e+01,3.349679464389592473e-05,1.093411509476098626e-10,1.078125468165114405e-04,1.230801816168855267e-09,4.600087056762691869e-04,1.937426729526939989e-08
1.945000000000000284e+01,3.256395044354219444e-05,1.038012770821698990e-10,1.050612288422302971e-04,1.176240637649387847e-09,4.512091048246004931e-04,1.864221731607144156e-08
1.950000000000000000e+01,3.167578832211374786e-05,9.890384461096308206e-11,1.023793131452105712e-04,1.127811677185251711e-09,4.425783873326967358e-04,1.793785809494161948e-08
1.955000000000000071e+01,3.082897466434083032e-05,9.456952195804665126e-11,9.976173980651719027e-05,1.084475740182616880e-09,4.341134195694565661e-04,1.726013723637772029e-08
1.960000000000000142e+01,3.003117152665827163e-05,9.072629382680762402e-11,9.720244373574691318e-05,1.045403617741883083e-09,4.258111098463654084e-04,1.660804231915925079e-08
1.965000000000000213e+01,2.927264961677523536e-05,8.730920188978208497e-11,9.469642244365402165e-05,1.009957151172057456e-09,4.176684071948511337e-04,1.598059938741741555e-08
1.970000000000000284e+01,2.854989669031507559e-05,8.425980799497224827e-11,9.224609764197439150e-05,9.776616265389099869e-10,4.096823006051688210e-04,1.537687151468046043e-08
1.975000000000000000e+01,2.786479924931108866e-05,8.152548864917745312e-11,8.987315697493329430e-05,9.481725754928859472e-10,4.018498186840130187e-04,1.479595743736526392e-08
1.980000000000000071e+01,2.721434261579467673e-05,7.905866138947476557e-11,8.758002037307225968e-05,9.212400386554718750e-10,3.941680296772005548e-04,1.423699025272822338e-08
1.985000000000000142e+01,2.659302601134034692e-05,7.681602970574747548e-11,8.536324244030082898e-05,8.966731375958635469e-10,3.866340417961361170e-04,1.369913617526392597e-08
1.990000000000000213e+01,2.599893693780214768e-05,7.475791512566985454e-11,8.322740636153871897e-05,8.743074338341363884e-10,3.792450037826127374e-04,1.318159334497362254e-08
1.995000000000000284e+01,2.543016836461770055e-05,7.284772469898309210e-11,8.122226132542511494e-05,8.539770680858046547e-10,3.719981056457910096e-04,1.268359068080622995e-08
2.000000000000000000e+01,2.488527518914822917e-05,7.105158115554002227e-11,7.934224863489128103e-05,8.354931133197725238e-10,3.648905795076807048e-04,1.220438677286359770e-08
2.005000000000000071e+01,2.436430124829109907e-05,6.933812303765562541e-11,7.754510015009052210e-05,8.186289846200871344e-10,3.579197004986938812e-04,1.174326880759607996e-08
2.010000000000000142e+01,2.386160362176226174e-05,6.767846444640795822e-11,7.584014706284121282e-05,8.031131682068830405e-10,3.510827876522154881e-04,1.129955152111657562e-08
2.015000000000000213e+01,2.337591875496471816e-05,6.604628970055680353e-11,7.425325389262103380e-05,7.886289971889942821e-10,3.443772047559375601e-04,1.087257617684183439e-08
2.020000000000000284e+01,2.290846811966767139e-05,6.441804783734376637e-11,7.274805954349588199e-05,7.748207418370881174e-10,3.378003611271918690e-04,1.046170956484046114e-08
2.025000000000000000e+01,2.245236891086801104e-05,6.277320577452466200e-11,7.132603129880458657e-05,7.613049186455763719e-10,3.313497122889524178e-04,1.006634302144091431e-08
2.030000000000000071e+01,2.200513160748612958e-05,6.109451704523383780e-11,6.999182302166118629e-05,7.476854680991689514e-10,3.250227605319690595e-04,9.685891468752893365e-09
2.035000000000000142e+01,2.156430197605374330e-05,5.936826495086186337e-11,6.873018618290995115e-05,7.335713105455825084e-10,3.188170553560937259e-04,9.319792474719337302e-09
2.040000000000000213e+01,2.112752108657426991e-05,5.758444414749103652e-11,6.751735978177502134e-05,7.185947599691079108e-10,3.127301937900038966e-04,8.967505335095083776e-09
2.045000000000000284e+01,2.069260059335795255e-05,5.573685231195514613e-11,6.633814481359999579e-05,7.024293472676302441e-10,3.067598205929591244e-04,8.628510179312378396e-09
2.050000000000000000e+01,2.025760628657341162e-05,5.382307275255519924e-11,6.517932919078981476e-05,6.848057631223722743e-10,3.009036283450385865e-04,8.302307102529540597e-09
2.055000000000000071e+01,1.982099684965125605e-05,5.184433874596142403e-11,6.402915932409746001e-05,6.655248572169449681e-10,2.951593574335365693e-04,7.988415326269793962e-09
2.060000000000000142e+01,1.938421091194469429e-05,4.980528015488637367e-11,6.286819942158887009e-05,6.444669046787253398e-10,2.895247959431514911e-04,7.686372389959873362e-09
2.065000000000000213e+01,1.894383449344221756e-05,4.771356177737730529e-11,6.168356787573388940e-05,6.215966506961493835e-10,2.839977794565495144e-04,7.395733375400219241e-09
2.070000000000000284e+01,1.849947951776905234e-05,4.557943031533724361e-11,6.046445274253544011e-05,5.969639494222756487e-10,2.785761907701805201e-04,7.116070165776751987e-09
2.075000000000000000e+01,1.805122072042289290e-05,4.341519242162051150e-11,5.920293746271031084e-05,5.707001043789314511e-10,2.732579595281963217e-04,6.846970740299713149e-09
2.080000000000000071e+01,1.759957299712695860e-05,4.123464977329847259e-11,5.790024390906510293e-05,5.430102781891158087e-10,2.680410617753086681e-04,6.588038504969911087e-09
2.085000000000000142e+01,1.714545835511050161e-05,3.905251848632844287e-11,5.655460291614421641e-05,5.141625565223633810e-10,2.629235194276568414e-04,6.338891659369012327e-09
2.090000000000000213e+01,1.669016410519978417e-05,3.688385955911366239e-11,5.516565824505363609e-05,4.844744153670419623e-10,2.579033996594888535e-04,6.099162598785724772e-09
2.095000000000000284e+01,1.623529122397930163e-05,3.474354466767697597e-11,5.373778603395722636e-05,4.542974468385153748e-10,2.529788142028062533e-04,5.868497350455669536e-09
2.100000000000000000e+01,1.578269088534391864e-05,3.264577788904110479e-11,5.229527938653482857e-05,4.240012452876680306e-10,2.481479185571669010e-04,5.646555042235423160e-09
2.105000000000000071e+01,1.533757875757099447e-05,3.060368921600442617e-11,5.084218732558249407e-05,3.939573447149543506e-10,2.434089111076216108e-04,5.433007401667680939e-09
2.110000000000000142e+01,1.490411295693705576e-05,2.862901047998851350e-11,4.938358636471214063e-05,3.645240358283157965e-10,2.387600321501820910e-04,5.227538283135272719e-09
2.115000000000000213e+01,1.447867191061006101e-05,2.673183893828937579e-11,4.795347805894864204e-05,3.360327845147420679e-10,2.341995628262471272e-04,5.029843220649550551e-09
2.120000000000000284e+01,1.406350158993787114e-05,2.492048868307398214e-11,4.659684958462325305e-05,3.087768329484125899e-10,2.297258239698527025e-04,4.839629003769938360e-09
2.125000000000000000e+01,1.366316783008255722e-05,2.320142550095708700e-11,4.526740428439462283e-05,2.830024011400752189e-10,2.253371748743469784e-04,4.656613274197037913e-09
2.130000000000000071e+01,1.327496788793293822e-05,2.157927708307410515e-11,4.394932151010222821e-05,2.589027319881226745e-10,2.210320119879041257e-04,4.480524140708684083e-09
2.135000000000000142e+01,1.289947089117983217e-05,2.005690769930747039e-11,4.270620857063943182e-05,2.366150480919293285e-10,2.168087675500135936e-04,4.311099810300536961e-09
2.140000000000000213e+01,1.253690944370491589e-05,1.863554466508446710e-11,4.148860120646952968e-05,2.162203240820456252e-10,2.126659081835347075e-04,4.148088233633014957e-09
2.145000000000000284e+01,1.218727589795580839e-05,1.731494312607035143e-11,4.031676911652856059e-05,1.977456328946228460e-10,2.086019334589188216e-04,3.991246763156526890e-09
2.150000000000000000e+01,1.185086750610700565e-05,1.609357578121622005e-11,3.917723487379871531e-05,1.811687052713309332e-10,2.046153744486561149e-04,3.840341822570281192e-09
2.155000000000000071e+01,1.152813755198537477e-05,1.496883502430373346e-11,3.807245178821879215e-05,1.664242536468567366e-10,2.007047922907984061e-04,3.695148586550976685e-09
2.160000000000000142e+01,1.122103882461810961e-05,1.393723644164758745e-11,3.700477294298222921e-05,1.534115570602853404e-10,1.968687767804808120e-04,3.555450669952992615e-09
2.165000000000000213e+01,1.092576601527385902e-05,1.299461447594247119e-11,3.597556500022908431e-05,1.420027831078297248e-10,1.931059450077241750e-04,3.421039825921144559e-09
2.170000000000000284e+01,1.064053436159166738e-05,1.213630316946348519e-11,3.499392899724232143e-05,1.320515344675105325e-10,1.894149400584431431e-04,3.291715652562512212e-09
2.175000000000000000e+01,1.036473873213469978e-05,1.135729706233083834e-11,3.405090226504348881e-05,1.234011475907441706e-10,1.857944297936228143e-04,3.167285307990797445e-09
2.180000000000000071e+01,1.009787212854411621e-05,1.065238939429682845e-11,3.314203014888032913e-05,1.158923347595029081e-10,1.822431057191151941e-04,3.047563233682734941e-09
2.185000000000000142e+01,9.839549294154901858e-06,1.001628662212729786e-11,3.226490894563557009e-05,1.093698418435118314e-10,1.787596819556221410e-04,2.932370886171710427e-09
2.190000000000000213e+01,9.589487141434123961e-06,9.443699833228234688e-12,3.141667192097481130e-05,1.036878862208684168e-10,1.753428943152869352e-04,2.821536477151281988e-09
2.195000000000000284e+01,9.348539941201310387e-06,8.929414858087275367e-12,3.059535714990722444e-05,9.871423583558341976e-11,1.719914994880741388e-04,2.714894722074807468e-09
2.200000000000000000e+01,9.117176277850234684e-06,8.468343740200644512e-12,2.979909372068637700e-05,9.433288499577634176e-11,1.687042743379470427e-04,2.612286597322086348e-09
2.205000000000000071e+01,8.894243794853203317e-06,8.055560721861377542e-12,2.902220484532519229e-05,9.044536971982651861e-11,1.654800153058730728e-04,2.513559105966012743e-09
2.210000000000000142e+01,8.678124021406084294e-06,7.686326080161830964e-12,2.826313828998002978e-05,8.697084066605824160e-11,1.623175379140418797e-04,2.418565052117883387e-09
2.215000000000000213e+01,8.468982613750755019e-06,7.356101049548951426e-12,2.752121479036222655e-05,8.384507157656266292e-11,1.592156763634654921e-04,2.327162823765758976e-09
2.220000000000000284e+01,8.266930780642368454e-06,7.060556755651348936e-12,2.679663785835742008e-05,8.101862365677191487e-11,1.561732832154146455e-04,2.239216183952167213e-09
2.225000000000000000e+01,8.071990838318639371e-06,6.795579624753272576e-12,2.609038655639400335e-05,7.845441061923562417e-11,1.531892291459752793e-04,2.154594070070609208e-09
2.230000000000000071e+01,7.884072661948318044e-06,6.557275188118329376e-12,2.540671765864242334e-05,7.612491567240353120e-11,1.502624027623918979e-04,2.073170400999732464e-09
2.235000000000000142e+01,7.702961468876853770e-06,6.341971628770105878e-12,2.474668569180270817e-05,7.400930202165619190e-11,1.473917104697742111e-04,1.994823891742973055e-09
2.240000000000000213e+01,7.528317227750119999e-06,6.146223869874113461e-12,2.411094509598076552e-05,7.209063481416924008e-11,1.445760763771380866e-04,1.919437875202739369e-09
2.245000000000000284e+01,7.359685244056750645e-06,5.966818517101508574e-12,2.350095504805022520e-05,7.035339786330592703e-11,1.418144422325408511e-04,1.846900130693313488e-09
2.250000000000000000e+01,7.196582673495554071e-06,5.800779568897826021e-12,2.292253419188816779e-05,6.878144626068153852e-11,1.391057673781859151e-04,1.777102718786197768e-09
2.255000000000000071e+01,7.039226104005135684e-06,5.645374513173910251e-12,2.237950573771972532e-05,6.735648957273580719e-11,1.364490287176737952e-04,1.709941822085325046e-09
2.260000000000000142e+01,6.886088233784936966e-06,5.498120240436528069e-12,2.187521933835361832e-05,6.605715306305938417e-11,1.338432206889968070e-04,1.645317591546270720e-09
2.265000000000000213e+01,6.736491067500286986e-06,5.356788116389654422e-12,2.139705040963719713e-05,6.485861931722484451e-11,1.312873552382710419e-04,1.583133997981625668e-09
2.270000000000000284e+01,6.589782674098114827e-06,5.219407558996544449e-12,2.095259448005885040e-05,6.373281234996404256e-11,1.287804617905073602e-04,1.523298688431836018e-09
2.275000000000000000e+01,6.445366088819765223e-06,5.084267538436738722e-12,2.053330128378554945e-05,6.264905275383350623e-11,1.263215872148485905e-04,1.465722847124499188e-09
2.280000000000000071e+01,6.302724331548157459e-06,4.949915543246274096e-12,2.013486252536110838e-05,6.157508708309255092e-11,1.239097957825924191e-04,1.410321060792682955e-09
2.285000000000000142e+01,6.161440495782993905e-06,4.815153711605290529e-12,1.975683908940147849e-05,6.047837818957864389e-11,1.215441691169584883e-04,1.357011188171699420e-09
2.290000000000000213e+01,6.021212103945617009e-06,4.679031993922450846e-12,1.939928884711287287e-05,5.932753575096682331e-11,1.192238061339211520e-04,1.305714233541233052e-09
2.295000000000000284e+01,5.883129950625057015e-06,4.540838374906969381e-12,1.905541278598775034e-05,5.809376730624972759e-11,1.169478229735563309e-04,1.256354224223723060e-09
2.300000000000000000e+01,5.746479197250739311e-06,4.400086327155288136e-12,1.872213512177323488e-05,5.675223881352703100e-11,1.147153529212677464e-04,1.208858091988359667e-09
2.305000000000000071e+01,5.610903045411355480e-06,4.256499784920247596e-12,1.839305684913233681e-05,5.528324877605639449e-11,1.125255463180251179e-04,1.163155558341597185e-09
2.310000000000000142e+01,5.477574954524523740e-06,4.109996011308472759e-12,1.806427320515156478e-05,5.367313979433225248e-11,1.103775704584321641e-04,1.119179023708610752e-09
2.315000000000000213e+01,5.345853036602144106e-06,3.960666783611949096e-12,1.773201394429061318e-05,5.191489430894568327e-11,1.082706094751084214e-04,1.076863460525149517e-09
2.320000000000000284e+01,5.218020139932516521e-06,3.808758341987408243e-12,1.739285800754386438e-05,5.000838559314737309e-11,1.062038642075808495e-04,1.036146310265644180e-09
2.325000000000000000e+01,5.092238477360616499e-06,3.654650540850776880e-12,1.704400518657851393e-05,4.796027910872648200e-11,1.041765520536938692e-04,9.969673844316032093e-10
2.330000000000000071e+01,4.968667716580975407e-06,3.498835616307730014e-12,1.668351287276959266e-05,4.578360169710073588e-11,1.021879068014987609e-04,9.592687695149890978e-10
2.335000000000000142e+01,4.847390786023662491e-06,3.341896943519081890e-12,1.631040103889933246e-05,4.349701552205504337e-11,1.002371784396986548e-04,9.229947359355670542e-10
2.340000000000000213e+01,4.728611285818887834e-06,3.184488111786026421e-12,1.592462026769700891e-05,4.112384928287757933e-11,9.832363294501218493e-05,8.880916509303358145e-10
2.345000000000000284e+01,4.612598834564351268e-06,3.027312598207627485e-12,1.552699965944242340e-05,3.869095036496089125e-11,9.644655204526340225e-05,8.545078953487350141e-10
2.350000000000000000e+01,4.499561806077741345e-06,2.871104277582140610e-12,1.511925429571859579e-05,3.622742800112998901e-11,9.460523295758617066e-05,8.221937842808126120e-10
2.355000000000000071e+01,4.389627300590620622e-06,2.716608969774838897e-12,1.471224969650850119e-05,3.376335920401805121e-11,9.279898810181015938e-05,7.911014914185517889e-10
2.360000000000000142e+01,4.282828756123356390e-06,2.564567197366083906e-12,1.430115169488985541e-05,3.132852650230737750e-11,9.102714478982674247e-05,7.611849770245834710e-10
2.365000000000000213e+01,4.179105262198469312e-06,2.415698305766682899e-12,1.388845177217899591e-05,2.895124991433061189e-11,8.928904489247578254e-05,7.323999193588697083e-10
2.370000000000000284e+01,4.078980284351860330e-06,2.270686083581421330e-12,1.347816274924431845e-05,2.665736584869040301e-11,8.758404448619362594e-05,7.047036493937744062e-10
2.375000000000000000e+01,3.981776246394227085e-06,2.130166010326224402e-12,1.309166749913111340e-05,2.446939358518993805e-11,8.591151348228572818e-05,6.780550886321363780e-10
2.380000000000000071e+01,3.886991700140825341e-06,1.994714248680647851e-12,1.271726750592433355e-05,2.240591657501831990e-11,8.427083524219037083e-05,6.524146898321240359e-10
2.385000000000000142e+01,3.794344312724970469e-06,1.864838486268691468e-12,1.234756152615480346e-05,2.048119192337936476e-11,8.266140618247082327e-05,6.277443804371122373e-10
2.390000000000000213e+01,3.703577703466012229e-06,1.740970714871049824e-12,1.198402000000928568e-05,1.870498794374507617e-11,8.108263537348258060e-05,6.040075085086017702e-10
2.395000000000000284e+01,3.614474965811131883e-06,1.623462011067899723e-12,1.164155018962018577e-05,1.708263736292262234e-11,7.953394413572264512e-05,5.811687909650699218e-10
2.400000000000000000e+01,3.526872674874881949e-06,1.512579350643904603e-12,1.131478412455854292e-05,1.561528323429106422e-11,7.801476563777247656e-05,5.591942639391227536e-10
2.405000000000000071e+01,3.441096693507224654e-06,1.408504449789021941e-12,1.099629507165194483e-05,1.430028634332623307e-11,7.652454449952381230e-05,5.380512350787054482e-10
2.410000000000000142e+01,3.356876847179759844e-06,1.311334580409509016e-12,1.068679043645703986e-05,1.313175714831458451e-11,7.506273640403672901e-05,5.177082376346121889e-10
2.415000000000000213e+01,3.274009001270077146e-06,1.221085256886688236e-12,1.038686827037922503e-05,1.210117219513101648e-11,7.362880772096328202e-05,4.981349861951751645e-10
2.420000000000000284e+01,3.192972941580498530e-06,1.137694640283741877e-12,1.009832067962151603e-05,1.119803441491862908e-11,7.222223514399406642e-05,4.793023339487958707e-10
2.425000000000000000e+01,3.114332813855831822e-06,1.061029456643263860e-12,9.821700139660789140e-06,1.041053854530312970e-11,7.084250534428776134e-05,4.611822313749969081e-10
2.430000000000000071e+01,3.037486131961031212e-06,9.908921820943384292e-13,9.554582847682735767e-06,9.726206775168820949e-12,6.948911464134834676e-05,4.437476862839590208e-10
2.435000000000000142e+01,2.962255169159480954e-06,9.270292122314820359e-13,9.296680032961120510e-06,9.132465175701957062e-12,6.816156869234346095e-05,4.269727251423040323e-10
2.440000000000000213e+01,2.888511659419046262e-06,8.691397093474337458e-13,9.047520199691014867e-06,8.617138066554946261e-12,6.685938220042868631e-05,4.108323556385186677e-10
2.445000000000000284e+01,2.816374813917134931e-06,8.168848105308490941e-13,8.806506576312075329e-06,8.168844675034664471e-12,6.558207864227293387e-05,3.953025304544157225e-10
2.450000000000000000e+01,2.745953435577526771e-06,7.698968833639062997e-13,8.572990450464069656e-06,7.777289789529740626e-12,6.432919001466536578e-05,3.803601122190804191e-10
2.455000000000000071e+01,2.677338641971268604e-06,7.277885339280389679e-13,8.346548033218580779e-06,7.433447137983690995e-12,6.310025659984051273e-05,3.659828396287599424e-10
2.460000000000000142e+01,2.610617187961307247e-06,6.901611029817138702e-13,8.126981869849570289e-06,7.129640554114965675e-12,6.189482674896442825e-05,3.521492947201687605e-10
2.465000000000000213e+01,2.545821060150212819e-06,6.566124285226429005e-13,7.913138799228943180e-06,6.859533325324863730e-12,6.071245668309044352e-05,3.388388712859515466e-10
2.470000000000000284e+01,2.482935634925580710e-06,6.267437037486503896e-13,7.705036812213953795e-06,6.618040235138719718e-12,5.955271031079689052e-05,3.260317444199091739e-10
2.475000000000000000e+01,2.421941819247317767e-06,6.001653154271941537e-13,7.502188663557120668e-06,6.401179602741565099e-12,5.841515906165622334e-05,3.137088411765384290e-10
2.480000000000000071e+01,2.362792499733547535e-06,5.765016053570828994e-13,7.304879148384676090e-06,6.205884057993373540e-12,5.729938173464624106e-05,3.018518123249915942e-10
2.485000000000000142e+01,2.305415556548423849e-06,5.553945534570385195e-13,7.114520206537223079e-06,6.029788931620333654e-12,5.620496436058580465e-05,2.904430051722759533e-10
2.490000000000000213e+01,2.249718292413651189e-06,5.365064318185123520e-13,6.930871155752624002e-06,5.871016118166027592e-12,5.513150007766060094e-05,2.794654374249698702e-10
2.495000000000000284e+01,2.195706096318502267e-06,5.195215220867747579e-13,6.754670958571009257e-06,5.727969271099987868e-12,5.407858901908326350e-05,2.689027720534224202e-10
2.500000000000000000e+01,2.143523541666674275e-06,5.041470217276459578e-13,6.586501139469080454e-06,5.599153441613312300e-12,5.304583821191758423e-05,2.587392931177925374e-10


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L6_k0.1_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.549273424035277236e-01,9.897734035436198674e-01,9.175486129256460455e-01,9.157660525503557025e-01,6.794078464847435050e-01,2.928519162174157420e-01
2.000000000000000111e-01,8.531356980914190924e-01,7.991748020641002981e-01,9.135035255246962693e-01,9.077262627763670322e-01,6.694881980265676713e-01,2.739683151930419891e-01
4.000000000000000222e-01,7.952322303110465063e-01,6.886519296874147322e-01,9.072617939085467764e-01,8.954148114235905842e-01,6.596518922475491653e-01,2.571712733404498130e-01
6.000000000000000888e-01,7.803927023493424375e-01,6.392433875038248114e-01,8.947087441080390224e-01,8.711013820383344264e-01,6.498155974575985372e-01,2.418800907434187075e-01
8.000000000000000444e-01,7.702054355322058843e-01,6.210686935327085489e-01,8.701696224994442952e-01,8.250479320927968097e-01,6.398846632000254608e-01,2.276278848662751375e-01
1.000000000000000000e+00,7.605906389392553812e-01,6.121445688502309412e-01,8.304209520639072029e-01,7.539455103253540624e-01,6.297908071913074224e-01,2.141440536446466147e-01
1.200000000000000178e+00,7.503219760402238814e-01,5.998680040065973440e-01,7.795207041875574783e-01,6.686920177817109456e-01,6.195237881762336585e-01,2.013503822886985317e-01
1.400000000000000133e+00,7.386577110551703074e-01,5.784246466428375477e-01,7.285642485400484203e-01,5.895638140941038552e-01,6.091398676998442951e-01,1.892935784747452888e-01
1.600000000000000089e+00,7.231827763164270229e-01,5.484562791167051365e-01,6.956654979460570321e-01,5.315288720913522447e-01,5.987382305071615729e-01,1.780539369566463415e-01
1.800000000000000044e+00,7.048651263229974706e-01,5.155830319675391848e-01,6.848654438327308469e-01,4.962539819168360067e-01,5.884178318182913259e-01,1.676738282273491087e-01
2.000000000000000000e+00,6.863339593829255181e-01,4.852842487605170119e-01,6.746122783562450431e-01,4.765324453613277167e-01,5.782392611645790215e-01,1.581313433057371376e-01
2.200000000000000178e+00,6.690218275814432403e-01,4.594809062683941070e-01,6.641416834840785377e-01,4.641779563346007942e-01,5.682102439509680858e-01,1.493544500141758824e-01
2.400000000000000355e+00,6.530565629347284684e-01,4.378665983278525187e-01,6.533782956277391918e-01,4.541613910905695217e-01,5.582989751974086756e-01,1.412535722924050940e-01
2.600000000000000089e+00,6.397459282025168559e-01,4.196758442529509581e-01,6.427398308211105249e-01,4.445471811181097577e-01,5.484662360708585371e-01,1.337524795061984240e-01
2.800000000000000266e+00,6.283482919065902506e-01,4.027246016159020114e-01,6.325163052110207573e-01,4.342957270145220150e-01,5.386980547138773279e-01,1.268057413657101840e-01
3.000000000000000000e+00,6.153742056382949244e-01,3.828138745717281632e-01,6.221319737146226991e-01,4.211559128275498276e-01,5.290193247983167035e-01,1.203966100541333240e-01
3.200000000000000178e+00,6.004894257121677903e-01,3.564196455358640270e-01,6.071490952781060102e-01,4.014573286836394250e-01,5.194796935790227943e-01,1.145160878484504652e-01
3.400000000000000355e+00,5.848082721044887133e-01,3.246456840869353933e-01,5.859447806461476338e-01,3.725686200925495406e-01,5.101216144207395553e-01,1.091349616164907638e-01
3.600000000000000089e+00,5.695076143087286491e-01,2.934923145918070242e-01,5.635062622224629170e-01,3.363621892070913777e-01,5.009522810632675016e-01,1.041870001959015052e-01
3.800000000000000266e+00,5.554713158240425219e-01,2.689857370743017340e-01,5.427639042214902343e-01,2.996148083344151725e-01,4.919357257385583715e-01,9.957461954983345964e-02
4.000000000000000000e+00,5.432288751631679791e-01,2.528670558531477264e-01,5.256965706580899456e-01,2.695635274005827586e-01,4.830058216183669151e-01,9.519369244317442413e-02
4.200000000000000178e+00,5.320137521442673822e-01,2.426715165582492562e-01,5.122392980815373420e-01,2.490153085917880815e-01,4.740913957210999841e-01,9.096429084748347549e-02
4.400000000000000355e+00,5.196741815120795582e-01,2.337006992713445142e-01,5.020016015112028773e-01,2.360254698578721499e-01,4.651446549006674758e-01,8.685300744980965770e-02
4.600000000000000533e+00,5.038344540802427440e-01,2.207250205856743919e-01,4.923355249698745384e-01,2.269889600172527722e-01,4.561644032698158879e-01,8.287666886619128592e-02
4.800000000000000711e+00,4.838204061054387495e-01,2.004910501112129317e-01,4.817555989591302268e-01,2.191906278460866719e-01,4.472030501721956375e-01,7.908514663319667071e-02
5.000000000000000000e+00,4.617310580180855606e-01,1.747426520037856368e-01,4.720640587381592645e-01,2.114518429681790657e-01,4.383497603891390870e-01,7.553173788587946857e-02
5.200000000000000178e+00,4.464493910838480129e-01,1.496254864278217245e-01,4.621636836483519195e-01,2.035454538071755637e-01,4.296953367207419494e-01,7.224680034675691476e-02
5.400000000000000355e+00,4.357895782052841338e-01,1.306282736610233364e-01,4.514987898473923345e-01,1.952999579554252074e-01,4.218536815636579340e-01,6.922681237591690739e-02
5.600000000000000533e+00,4.269074240713865431e-01,1.190186104372568943e-01,4.391346565833700311e-01,1.861660820897099722e-01,4.145278536265005198e-01,6.643976826033162753e-02
5.800000000000000711e+00,4.189778808657222964e-01,1.129293998155326412e-01,4.245852430495415386e-01,1.755647817438973357e-01,4.074674939391515482e-01,6.383931552765748085e-02
6.000000000000000000e+00,4.120871973242209441e-01,1.098429484213099272e-01,4.104437134240486174e-01,1.636585041358757930e-01,4.005683274163162055e-01,6.137936400288706434e-02
6.200000000000000178e+00,4.056952024997301232e-01,1.077979660324382694e-01,3.979777719459628438e-01,1.516891436967019446e-01,3.938005779179405974e-01,5.902450730443768029e-02
6.400000000000000355e+00,3.988559836560319205e-01,1.055175483574994494e-01,3.879252780652457933e-01,1.412727528914337338e-01,3.873373780612437978e-01,5.675474408942191712e-02
6.600000000000000533e+00,3.906860665252954723e-01,1.023422836234986755e-01,3.805924937345442904e-01,1.332068648699571700e-01,3.808968378911059549e-01,5.456453749307281498e-02
6.800000000000000711e+00,3.810795388604174549e-01,9.832145414524086358e-02,3.739327514182405610e-01,1.270382044629489449e-01,3.744988813038925834e-01,5.245742583185133978e-02
7.000000000000000000e+00,3.709168156822174600e-01,9.413452541837810661e-02,3.657594428672580888e-01,1.216494373877158308e-01,3.681737522311971378e-01,5.043881841393173943e-02
7.200000000000000178e+00,3.615814598693293247e-01,9.059517856751429787e-02,3.563925166589574367e-01,1.160344855770914507e-01,3.619439329353117407e-01,4.851034244925122446e-02
7.400000000000000355e+00,3.541960101709574205e-01,8.812871870009109099e-02,3.465858505009125068e-01,1.097351601574259733e-01,3.558130442793291381e-01,4.666811591722389019e-02
7.600000000000000533e+00,3.489622715383093876e-01,8.660970178993557256e-02,3.369853380054622649e-01,1.029159968958754806e-01,3.497667336666304139e-01,4.490498988195458507e-02
7.800000000000000711e+00,3.450395564284699512e-01,8.544022645049828557e-02,3.279514496681104618e-01,9.608303516809002520e-02,3.437828535235775140e-01,4.321463165939213452e-02
8.000000000000000000e+00,3.410994842252140224e-01,8.365982371842403675e-02,3.204942199348304044e-01,8.965960187508137391e-02,3.378447003518202374e-01,4.159456673570608581e-02
8.200000000000001066e+00,3.360486058711594781e-01,8.017217482465319178e-02,3.136660311078825480e-01,8.378831858514897146e-02,3.319511285370376763e-01,4.004624011942270467e-02
8.400000000000000355e+00,3.293321572677964104e-01,7.434082566943905901e-02,3.072545821283702017e-01,7.845117081818814286e-02,3.261187599410946270e-01,3.857222029860035706e-02
8.599999999999999645e+00,3.208062455488475684e-01,6.672093637158441060e-02,3.014863876803263176e-01,7.367837953062203460e-02,3.203747797696960831e-01,3.717259249978563385e-02
8.800000000000000711e+00,3.108977000544424496e-01,5.896428431412004123e-02,2.970411687372417897e-01,6.959213551750514926e-02,3.147440290807198560e-01,3.584292120100347756e-02
9.000000000000000000e+00,3.008804963942162125e-01,5.266792073543559438e-02,2.928561379125166342e-01,6.625889613691675339e-02,3.092376202742592728e-01,3.457468773864139089e-02
9.200000000000001066e+00,2.921493899710578268e-01,4.838997702570158044e-02,2.880283252861585153e-01,6.354982306457471197e-02,3.038487057404004599e-01,3.335740335400910056e-02
9.400000000000000355e+00,2.850723296653974170e-01,4.568998241863605342e-02,2.822697190541983980e-01,6.115383869296597830e-02,2.985562626406560449e-01,3.218114377985217822e-02
9.600000000000001421e+00,2.789958035345671550e-01,4.373039386218319224e-02,2.759757550641623869e-01,5.868183595283230081e-02,2.933342589159863012e-01,3.103873101365350190e-02
9.800000000000000711e+00,2.739287298033692419e-01,4.177013493592585808e-02,2.697988418160228719e-01,5.580734219105944194e-02,2.881624667479005808e-01,2.992710795972560595e-02
1.000000000000000000e+01,2.687403149211602393e-01,3.941385604242127194e-02,2.641217960034750734e-01,5.244717911481350248e-02,2.830348753853228483e-01,2.884745500710341262e-02
1.020000000000000107e+01,2.630475795065683187e-01,3.668949393741889609e-02,2.588870973230863459e-01,4.884338442111996192e-02,2.779618739832676044e-01,2.780386614293206202e-02
1.040000000000000036e+01,2.566841821614461172e-01,3.393006802244240977e-02,2.538172486103759118e-01,4.541210697304062793e-02,2.729645761196908826e-01,2.680105056385977819e-02
1.060000000000000142e+01,2.498622611553322770e-01,3.151169818371880871e-02,2.487805267159121925e-01,4.249151073102385573e-02,2.680638468656202922e-01,2.584203188706602622e-02
1.080000000000000071e+01,2.432291977837288954e-01,2.964634390360086635e-02,2.439679808926112359e-01,4.020731465532646765e-02,2.632699295752745083e-01,2.492678850582669831e-02
1.100000000000000000e+01,2.374511236898146083e-01,2.833353968900777925e-02,2.396691490047935802e-01,3.849632703792346677e-02,2.585781255662418232e-01,2.405228975138678366e-02
1.120000000000000107e+01,2.327653150743116406e-01,2.742631902531522670e-02,2.358661695534291780e-01,3.719730661969933988e-02,2.539721471682683251e-01,2.321372274535976263e-02
1.140000000000000036e+01,2.288968007820163519e-01,2.672518865837363727e-02,2.321342910811677318e-01,3.613384445162561021e-02,2.494326200912073133e-01,2.240618942434993710e-02
1.160000000000000142e+01,2.252762284544362059e-01,2.604116669346534518e-02,2.279953871752203320e-01,3.515990648484276782e-02,2.449461207180777533e-01,2.162603408680323358e-02
1.180000000000000071e+01,2.213862779894085198e-01,2.524230230504467126e-02,2.233234366240395563e-01,3.415363180622404959e-02,2.405104412357149668e-01,2.087128506268842720e-02
1.200000000000000000e+01,2.170486337567458235e-01,2.430300703230470899e-02,2.184097029989490180e-01,3.297273843850187514e-02,2.361339397555674013e-01,2.014124562417127576e-02
1.220000000000000107e+01,2.126348385173204014e-01,2.331297217752264367e-02,2.137157870772122825e-01,3.145111823598619599e-02,2.318299249686672781e-01,1.943569858968717534e-02
1.240000000000000036e+01,2.083914008016858332e-01,2.241133823004817782e-02,2.095646370543365333e-01,2.950716441824089917e-02,2.276094331332438880e-01,1.875425173752932884e-02
1.260000000000000142e+01,2.043339594339654008e-01,2.169137984643614014e-02,2.059499391980960659e-01,2.727387923883592413e-02,2.234760298793108113e-01,1.809609434049484766e-02
1.280000000000000071e+01,2.005911263853183968e-01,2.114489556031231426e-02,2.026163615736415180e-01,2.507061804625317081e-02,2.194245757420066334e-01,1.746012324278603187e-02
1.300000000000000000e+01,1.971901491202476264e-01,2.065710103069318820e-02,1.993597762995019118e-01,2.321018661573635844e-02,2.154438061099261115e-01,1.684524207537499083e-02
1.320000000000000107e+01,1.940141872122952971e-01,2.003008260510747568e-02,1.961718303011189823e-01,2.182846802423053095e-02,2.115212917723827968e-01,1.625064751638212804e-02
1.340000000000000036e+01,1.908377971928063022e-01,1.905743090951872443e-02,1.930744684968791758e-01,2.086638100401291482e-02,2.076488095855438254e-01,1.567599091815345680e-02
1.360000000000000142e+01,1.874505990310455783e-01,1.767178639679262142e-02,1.899151861829868893e-01,2.016477523810693284e-02,2.038259732080965336e-01,1.512137345724535835e-02
1.380000000000000071e+01,1.837921164061424584e-01,1.605018460251795079e-02,1.864192301195545520e-01,1.957248506055340315e-02,2.000603703451792614e-01,1.458717428829379992e-02
1.400000000000000000e+01,1.799818808775055512e-01,1.451829080819455088e-02,1.824563344235352880e-01,1.900483410668755979e-02,1.963638427589082247e-01,1.407372731597112368e-02
1.420000000000000107e+01,1.762147764363687918e-01,1.332424001588225840e-02,1.782166515045039423e-01,1.843548232088673341e-02,1.927465608814292186e-01,1.358090953548012764e-02
1.440000000000000036e+01,1.726466626959283768e-01,1.251649973416499306e-02,1.741075412970569392e-01,1.784299421749971359e-02,1.892119290376113871e-01,1.310781288652801066e-02
1.460000000000000142e+01,1.693441562602944483e-01,1.199617505094035391e-02,1.704896379412970675e-01,1.717008503766177807e-02,1.857549829632232086e-01,1.265272552551810134e-02
1.480000000000000071e+01,1.662456328723803667e-01,1.162339479391137284e-02,1.674860586799594153e-01,1.635073170651361874e-02,1.823649208685267364e-01,1.221350821805415425e-02
1.500000000000000000e+01,1.631472978828247267e-01,1.128133372156999749e-02,1.649579703040605638e-01,1.538685345255349710e-02,1.790301177893596218e-01,1.178819131382070375e-02
1.520000000000000107e+01,1.598255611284161715e-01,1.089828608799218654e-02,1.626432998978407096e-01,1.438239339703682035e-02,1.757428750618024171e-01,1.137547140023317284e-02
1.540000000000000036e+01,1.562202519616428531e-01,1.045440713730807006e-02,1.603479837805448782e-01,1.348146938497211955e-02,1.725016884378763882e-01,1.097487607203707916e-02
1.560000000000000142e+01,1.524943303930119398e-01,9.977027391590403624e-03,1.580091473038020555e-01,1.277131955193908444e-02,1.693103816337132028e-01,1.058658966661692701e-02
1.580000000000000071e+01,1.489301946301560819e-01,9.518292940311576245e-03,1.555931563249254301e-01,1.224305299314350573e-02,1.661750594336619813e-01,1.021110473348630504e-02
1.600000000000000000e+01,1.457569750260202524e-01,9.124222802101235666e-03,1.529849673516691100e-01,1.182681856471227630e-02,1.631006559283919854e-01,9.848885351250651760e-03
1.619999999999999929e+01,1.430676786461514971e-01,8.814760096470881240e-03,1.500392879422393910e-01,1.145119171145739072e-02,1.600886335198141164e-01,9.500142005952273011e-03
1.640000000000000213e+01,1.408039492589557851e-01,8.581075387104420207e-03,1.467429756888141146e-01,1.107896120095305456e-02,1.571365434051720800e-01,9.164729177970650301e-03
1.660000000000000142e+01,1.387722332524776725e-01,8.391005276293533183e-03,1.432861235277811951e-01,1.070455611657959195e-02,1.542392974591138555e-01,8.842145838921192103e-03
1.680000000000000071e+01,1.367328466763290118e-01,8.198055483917004657e-03,1.399619605203487605e-01,1.032638023805965144e-02,1.513914169375983054e-01,8.531624218410839566e-03
1.700000000000000000e+01,1.345123601123125179e-01,7.957594797112660726e-03,1.369919000065720760e-01,9.923550678385482937e-03,1.485892390559305776e-01,8.232285146424277861e-03
1.719999999999999929e+01,1.320451483455622466e-01,7.647311426105930440e-03,1.344208894345524374e-01,9.463243868915838242e-03,1.458321169967008168e-01,7.943309124836390317e-03
1.740000000000000213e+01,1.293314829570371138e-01,7.278823016704313517e-03,1.322357353566180616e-01,8.935539079702570220e-03,1.431220951062355251e-01,7.664052915412464771e-03
1.760000000000000142e+01,1.264027516997079381e-01,6.890050314846065879e-03,1.303542665693061542e-01,8.378625776743168704e-03,1.404622587968746283e-01,7.394063708917758028e-03
1.780000000000000071e+01,1.233538484827307186e-01,6.522828639958658595e-03,1.285871075886303172e-01,7.861131330287355126e-03,1.378546239414347452e-01,7.133004528656107686e-03
1.800000000000000000e+01,1.203624204252786573e-01,6.200556987358860767e-03,1.268604057848986555e-01,7.435038338002813822e-03,1.352986802691535928e-01,6.880563179252195682e-03
1.819999999999999929e+01,1.176151737646376205e-01,5.917735429930681690e-03,1.250631570652863955e-01,7.105192582157372413e-03,1.327913516097443958e-01,6.636420642225960426e-03
1.840000000000000213e+01,1.152064421072447609e-01,5.646581482831262294e-03,1.230366629426817293e-01,6.838922257816566590e-03,1.303283448686133883e-01,6.400295490702620320e-03
1.860000000000000142e+01,1.131071485059155224e-01,5.359170467528769077e-03,1.206646873960676991e-01,6.597322750440788586e-03,1.279061042146300564e-01,6.172012973314698961e-03
1.880000000000000071e+01,1.112016403559360350e-01,5.050693504566029779e-03,1.179854625096670995e-01,6.358325819609791235e-03,1.255305079327521667e-01,5.951532048164439280e-03
1.900000000000000000e+01,1.093573898711366621e-01,4.742478584710795898e-03,1.151986099935747854e-01,6.119000160875756600e-03,1.232369579180961766e-01,5.738903688719847705e-03
1.920000000000000284e+01,1.074927278263796138e-01,4.462230176947067431e-03,1.125531855987820795e-01,5.883395521915333465e-03,1.209813733356548404e-01,5.534181914535190629e-03
1.940000000000000213e+01,1.055769857899253039e-01,4.224326174490290742e-03,1.102054289752278649e-01,5.650192734244031956e-03,1.187662810970565586e-01,5.337328745359401494e-03
1.960000000000000142e+01,1.035840882675277685e-01,4.027584777390891962e-03,1.081579481015012972e-01,5.411442550974913945e-03,1.165937213125140121e-01,5.148148011782271299e-03
1.980000000000000071e+01,1.014978294239035628e-01,3.863538116327477293e-03,1.063282956811220231e-01,5.162514468569989225e-03,1.144641394279715119e-01,4.966267460243327728e-03
2.000000000000000000e+01,9.934366610988989987e-02,3.722300588107450760e-03,1.046542693780338484e-01,4.911702980819446056e-03,1.123761479581973227e-01,4.791172299580111378e-03
2.020000000000000284e+01,9.717700261265682649e-02,3.594197742413224143e-03,1.031073752194089643e-01,4.677299176964545661e-03,1.103271290446980191e-01,4.622279514025796725e-03
2.040000000000000213e+01,9.504894125505376767e-02,3.471130431694392261e-03,1.016314717275153823e-01,4.473389755438667709e-03,1.083142319355937661e-01,4.459033458826984486e-03
2.060000000000000142e+01,9.299135324123025681e-02,3.348800222389465217e-03,1.001053216858199951e-01,4.298742859241876796e-03,1.063352511294192310e-01,4.300997986258928672e-03
2.080000000000000071e+01,9.103040039328663680e-02,3.227821753573558664e-03,9.838117859227457629e-02,4.139418262281390794e-03,1.043890690905125984e-01,4.147916625605030209e-03
2.100000000000000000e+01,8.919295259591936142e-02,3.112335384498671979e-03,9.638156917150898784e-02,3.980596172251496360e-03,1.024755971508063829e-01,3.999715950931154174e-03
2.120000000000000284e+01,8.748859521787787086e-02,3.007066446614190154e-03,9.416675988025255406e-02,3.815823102045001226e-03,1.005953345384631437e-01,3.856446982354409109e-03
2.140000000000000213e+01,8.590161843493789029e-02,2.914464786055918563e-03,9.190621604698072378e-02,3.647673421194681277e-03,9.874878318850738301e-02,3.718190084970558924e-03
2.160000000000000142e+01,8.440516818990291548e-02,2.832621520437182943e-03,8.978108176953093766e-02,3.482256758838690215e-03,9.693598772981754097e-02,3.584967998348538055e-03
2.180000000000000071e+01,8.297348625442375891e-02,2.754516860454895091e-03,8.789037993379074376e-02,3.323432958010212254e-03,9.515637873178289796e-02,3.456702167603145203e-03
2.200000000000000000e+01,8.157202282693351569e-02,2.669730596865270249e-03,8.622017495300202117e-02,3.171166505905981172e-03,9.340892597080181770e-02,3.333218098616219996e-03
2.220000000000000284e+01,8.014340134793811188e-02,2.569036493770813102e-03,8.469833327953774083e-02,3.024288328988409408e-03,9.169247242285338828e-02,3.214280837568254251e-03
2.240000000000000213e+01,7.862543284523199061e-02,2.449839364483746666e-03,8.327450536381567070e-02,2.883919943881595692e-03,9.000608044990596190e-02,3.099636534769753017e-03
2.260000000000000142e+01,7.698610990536415566e-02,2.318362258816336445e-03,8.192927060011434559e-02,2.753480491026086968e-03,8.834924841635703741e-02,2.989045150724287721e-03
2.280000000000000071e+01,7.525224290699659979e-02,2.186252862924971570e-03,8.062072785289582655e-02,2.635227928715445662e-03,8.672191081800756374e-02,2.882299903187080306e-03
2.300000000000000000e+01,7.351033371607264277e-02,2.064196572856444485e-03,7.925683275514104620e-02,2.527438168933947467e-03,8.512421932561746452e-02,2.779234368053905713e-03
2.320000000000000284e+01,7.185828389018715512e-02,1.957400070771348616e-03,7.773929285032736558e-02,2.425527287773603796e-03,8.355620818562140006e-02,2.679719324237159368e-03
2.340000000000000213e+01,7.034191937907141590e-02,1.865164879305004561e-03,7.604143835837187670e-02,2.325652174456545665e-03,8.201752039331403066e-02,2.583652015593523518e-03
2.360000000000000142e+01,6.894465237139367486e-02,1.783343858578748413e-03,7.424121453594424713e-02,2.226890587506327474e-03,8.050735016611501593e-02,2.490942372304141839e-03
2.380000000000000071e+01,6.762542060238919961e-02,1.707374651463149703e-03,7.247757723429240628e-02,2.130552271711435436e-03,7.902463996826086801e-02,2.401502566433885710e-03
2.400000000000000000e+01,6.634692190791696698e-02,1.634167734937414049e-03,7.087088832944957173e-02,2.038291179851682393e-03,7.756842278371622879e-02,2.315244687855529636e-03
2.420000000000000284e+01,6.507109658625320758e-02,1.562434718473534922e-03,6.946311635159778397e-02,1.950929780514780096e-03,7.613811315453686279e-02,2.232085265695240954e-03
2.440000000000000213e+01,6.375459474916791991e-02,1.492298545096839603e-03,6.821201312435833108e-02,1.868497550457282400e-03,7.473358122154065419e-02,2.151949193789323787e-03
2.460000000000000142e+01,6.237768226133467986e-02,1.424979376806371958e-03,6.704427059389100885e-02,1.790943890335385414e-03,7.335497538739665924e-02,2.074765475705381453e-03
2.480000000000000071e+01,6.096940785893370518e-02,1.362347815556974899e-03,6.591595624865001501e-02,1.718602639653165134e-03,7.200240484763550941e-02,2.000454100869068774e-03
2.500000000000000000e+01,5.959165154301868106e-02,1.306011594928281486e-03,6.481591580358571358e-02,1.651773353433344266e-03,7.067565966262298605e-02,1.928911614486176736e-03
2.520000000000000284e+01,5.829940694395383677e-02,1.256401752629510236e-03,6.372237816067106986e-02,1.589783506652334231e-03,6.937410135663771293e-02,1.860005536145251537e-03
2.540000000000000213e+01,5.711118776534512831e-02,1.212545204155573292e-03,6.257768259208379424e-02,1.530694345951744226e-03,6.809674667500555112e-02,1.793582614414606594e-03
2.560000000000000142e+01,5.601010045797149423e-02,1.172608188827845184e-03,6.132052247342335144e-02,1.472248337140495862e-03,6.684247139717913733e-02,1.729487241683664222e-03
2.580000000000000071e+01,5.496554153594727932e-02,1.134730786387355217e-03,5.994346197600023546e-02,1.413183905151267888e-03,6.561023306024517388e-02,1.667580900471821344e-03
2.600000000000000000e+01,5.394818557237533729e-02,1.097604487643758127e-03,5.851225624392774466e-02,1.353601169969845990e-03,6.439924319938541974e-02,1.607754720241746753e-03
2.620000000000000284e+01,5.293537842215091660e-02,1.060583184993394877e-03,5.713137513533322887e-02,1.294305407231426900e-03,6.320906234869910767e-02,1.549932719000036985e-03
2.640000000000000213e+01,5.191797917073628921e-02,1.023492038028310080e-03,5.588849183283346733e-02,1.236170282485207729e-03,6.203960807166283148e-02,1.494067812713800736e-03
2.660000000000000142e+01,5.090318170267834480e-02,9.863620971337526064e-04,5.481094332032585698e-02,1.180098040968478477e-03,6.089106699507970677e-02,1.440133422953559453e-03
2.680000000000000071e+01,4.990176116265276213e-02,9.491565891333646416e-04,5.385959323831007728e-02,1.127154191081975766e-03,5.976371935812870712e-02,1.388112229959388927e-03
2.700000000000000000e+01,4.891682325675868193e-02,9.115417281856814371e-04,5.297109851805878455e-02,1.078367928592303526e-03,5.865772637499656883e-02,1.337983415959706403e-03
2.720000000000000284e+01,4.794943481969653198e-02,8.729587737454625167e-04,5.210533462550995254e-02,1.034237717129859535e-03,5.757296402669905000e-02,1.289711295942290014e-03
2.740000000000000213e+01,4.700185813532155310e-02,8.331969442793734672e-04,5.124532961054231034e-02,9.942975941907769826e-04,5.650897600496102707e-02,1.243239491447598911e-03
2.760000000000000142e+01,4.607709145829977371e-02,7.930491213718168829e-04,5.036366271539425427e-02,9.571015119513915682e-04,5.546506314717661312e-02,1.198493480863144570e-03
2.780000000000000071e+01,4.518113101379060692e-02,7.542239481791431031e-04,4.941056664675053112e-02,9.208237121721665926e-04,5.444045967303035721e-02,1.155390303357582390e-03
2.800000000000000000e+01,4.431834965433396889e-02,7.183817424276785039e-04,4.834854911343362815e-02,8.842400856280994504e-04,5.343450639589978485e-02,1.113850006922979981e-03
2.820000000000000284e+01,4.347965070345417848e-02,6.861948366139434836e-04,4.719558879339472851e-02,8.473658947651000004e-04,5.244674109337132961e-02,1.073802667564431688e-03
2.840000000000000213e+01,4.264439221619642506e-02,6.572419238582254131e-04,4.602714498331011983e-02,8.111660794951641327e-04,5.147688197785770664e-02,1.035188517814699793e-03
2.860000000000000142e+01,4.182699175587095003e-02,6.305592356555048128e-04,4.493661994292078021e-02,7.766360299866786497e-04,5.052474450007166107e-02,9.979538077946378122e-04
2.880000000000000071e+01,4.099801124744892333e-02,6.051932371504941928e-04,4.398828455007539051e-02,7.441776328891067365e-04,4.959015682403680736e-02,9.620470710385866341e-04
2.900000000000000000e+01,4.014218039829872686e-02,5.804735299422922757e-04,4.318850371824894258e-02,7.137416407927694821e-04,4.867291214271940447e-02,9.274183278213768726e-04
2.920000000000000284e+01,3.926295723991508196e-02,5.561340692100871091e-04,4.249140789525324841e-02,6.852916997992489125e-04,4.777275271342661112e-02,8.940203408256989712e-04
2.940000000000000213e+01,3.837314625953461289e-02,5.323675187134161400e-04,4.183815653383424898e-02,6.589346497719316981e-04,4.688936457487036941e-02,8.618096715227252860e-04
2.960000000000000142e+01,3.749539685762175861e-02,5.097179414797771944e-04,4.119083868389823017e-02,6.346256624374354074e-04,4.602237769122255462e-02,8.307464317168485133e-04
2.980000000000000071e+01,3.665805809156294504e-02,4.887829620318236666e-04,4.052926859049870573e-02,6.118522940825904966e-04,4.517138365701188485e-02,8.007933233294248134e-04
3.000000000000000000e+01,3.588461690885561689e-02,4.698992300709962933e-04,3.982747568990717413e-02,5.896766300012522537e-04,4.433597778390745148e-02,7.719149965470166290e-04
3.020000000000000284e+01,3.518326140495778992e-02,4.530064613099804962e-04,3.904962053825847268e-02,5.671817877721553863e-04,4.351580978160679569e-02,7.440778497454387250e-04
3.040000000000000213e+01,3.454447938827773928e-02,4.377097372027977692e-04,3.817799214739083652e-02,5.440259058248531239e-04,4.271061175631511025e-02,7.172494305704710856e-04
3.060000000000000142e+01,3.394743539396106319e-02,4.234322845178450554e-04,3.724038263422040085e-02,5.206563937550178324e-04,4.192018203280741678e-02,6.913967940252150907e-04
3.080000000000000071e+01,3.336907142084953592e-02,4.095714131058550921e-04,3.630430920256042665e-02,4.979613360277188863e-04,4.114433377311345341e-02,6.664844515165563050e-04
3.100000000000000000e+01,3.278962357488719032e-02,3.956258142809699436e-04,3.544403360407456793e-02,4.766374883938982645e-04,4.038284409082082416e-02,6.424735566062509578e-04
3.120000000000000284e+01,3.219337951622408545e-02,3.812797893854720207e-04,3.470574014200015350e-02,4.568334865457402425e-04,3.963543884102776332e-02,6.193234850824212451e-04
3.140000000000000213e+01,3.156894237222353933e-02,3.664394561232583915e-04,3.408786577557793712e-02,4.383209574994287750e-04,3.890182012106975507e-02,5.969952416253468050e-04
3.160000000000000142e+01,3.091303559163913889e-02,3.512266484031060024e-04,3.354890121907929540e-02,4.208902168251464236e-04,3.818171159534664016e-02,5.754547126964693147e-04
3.180000000000000071e+01,3.023539182121042293e-02,3.359263219249478084e-04,3.304001867007399368e-02,4.045126263612426501e-04,3.747488667122365891e-02,5.546739243764474501e-04
3.200000000000000000e+01,2.955816616492930662e-02,3.208811258246319293e-04,3.253001709660879870e-02,3.891696618581039950e-04,3.678116122194849402e-02,5.346299200554025313e-04
3.220000000000000284e+01,2.890772944941572345e-02,3.063751033831409220e-04,3.200099975419956611e-02,3.746224776780609166e-04,3.610035921136890008e-02,5.153023473942362417e-04
3.239999999999999858e+01,2.830398813385371151e-02,2.925900873347531063e-04,3.143098709998676937e-02,3.604052771067718305e-04,3.543227525384404913e-02,4.966712615588109213e-04
3.260000000000000142e+01,2.775397686386745985e-02,2.796521409541183572e-04,3.079421958379759822e-02,3.460761000121887008e-04,3.477665487898881636e-02,4.787159800071915002e-04
3.280000000000000426e+01,2.725177234628450851e-02,2.676688654874051455e-04,3.008421092279165571e-02,3.315256693143035739e-04,3.413319898797197161e-02,4.614148659038668897e-04
3.300000000000000000e+01,2.678216489146375764e-02,2.566735555286650213e-04,2.933117882045063393e-02,3.170838103517344044e-04,3.350158692244326053e-02,4.447454880336320325e-04
3.320000000000000284e+01,2.632517039721610913e-02,2.465397620030266418e-04,2.859268808837492001e-02,3.033116717036506648e-04,3.288150901741996451e-02,4.286848552108563190e-04
3.339999999999999858e+01,2.586062740306686869e-02,2.369908103414047830e-04,2.792535414913860370e-02,2.906346242021899456e-04,3.227270072727183442e-02,4.132098295591000634e-04
3.360000000000000142e+01,2.537312618118160376e-02,2.277182997726561516e-04,2.735789558492544155e-02,2.791175074144916675e-04,3.167496974091163486e-02,3.982978192704266038e-04
3.380000000000000426e+01,2.485613737431130801e-02,2.185138239257967160e-04,2.688053272014414088e-02,2.685413835817886358e-04,3.108820438242484302e-02,3.839274598691738271e-04
3.400000000000000000e+01,2.431328562475527574e-02,2.093365047346311956e-04,2.645770150731444059e-02,2.586473610567332094e-04,3.051235262095924189e-02,3.700787596858162915e-04
3.420000000000000284e+01,2.375663067166736836e-02,2.003086473054471522e-04,2.605384471318276246e-02,2.492857609597751959e-04,2.994737177984903992e-02,3.567325032301427905e-04
3.439999999999999858e+01,2.320371199224141590e-02,1.916578705391494726e-04,2.564751929410754791e-02,2.403637952417866225e-04,2.939316597871611744e-02,3.438693454957360350e-04
3.460000000000000142e+01,2.267388379920556168e-02,1.836231355156779166e-04,2.522471702118120329e-02,2.317154151186163883e-04,2.884953987323793378e-02,3.314693837031437284e-04
3.480000000000000426e+01,2.218305105620692677e-02,1.763554883218925807e-04,2.476696026181462312e-02,2.230758436647181252e-04,2.831619324075407285e-02,3.195126935554214133e-04
3.500000000000000000e+01,2.173800983323867508e-02,1.698575387922593265e-04,2.425517595651462480e-02,2.142120539007840113e-04,2.779276159357917803e-02,3.079805839440926405e-04
3.520000000000000284e+01,2.133417120472839643e-02,1.639880577079823841e-04,2.368785099725635029e-02,2.050981589235187884e-04,2.727888451757011154e-02,2.968567627024033687e-04
3.539999999999999858e+01,2.095865692444574130e-02,1.585190001973871689e-04,2.309112793695917640e-02,1.959745083274750473e-04,2.677427020057888615e-02,2.861276722045740743e-04
3.560000000000000142e+01,2.059629671027276079e-02,1.532077595486712040e-04,2.250947170776482903e-02,1.872235066827804284e-04,2.627872880863636393e-02,2.757818528306515385e-04
3.580000000000000426e+01,2.023442017360032111e-02,1.478540898340781080e-04,2.198493523066067865e-02,1.791521635432478954e-04,2.579216448466520317e-02,2.658087900264617036e-04
3.600000000000000000e+01,1.986458293969062955e-02,1.423341160067796045e-04,2.153791159546201983e-02,1.718495823917319141e-04,2.531453452838955745e-02,2.561978478452692524e-04
3.620000000000000284e+01,1.948225766368155698e-02,1.366183285827276216e-04,2.115936774529820347e-02,1.652104840197148234e-04,2.484579572430722222e-02,2.469376187523124864e-04
3.639999999999999858e+01,1.908662454743853196e-02,1.307747594309149148e-04,2.082119503851891096e-02,1.590625683300274785e-04,2.438585935432496798e-02,2.380156968900444005e-04
3.660000000000000142e+01,1.868137347577721388e-02,1.249469211863464069e-04,2.049602888541920270e-02,1.532629331748399022e-04,2.393457027349683158e-02,2.294187795423663725e-04
3.680000000000000426e+01,1.827507118867530839e-02,1.193029366990417132e-04,2.016675297781034618e-02,1.476980392585083986e-04,2.349171503826605334e-02,2.211330672815354169e-04
3.700000000000000000e+01,1.787905179425764227e-02,1.139756562112495292e-04,1.982081658468433719e-02,1.422391982064696338e-04,2.305705316553390005e-02,2.131449530288320846e-04
3.720000000000000284e+01,1.750306471898096378e-02,1.090251323260957398e-04,1.944316158755899498e-02,1.367429583390416137e-04,2.263035755932023968e-02,2.054418577454534406e-04
3.739999999999999858e+01,1.715140083176654173e-02,1.044398599254003446e-04,1.902208802264595058e-02,1.311203298394319225e-04,2.221144733837705082e-02,1.980128934324376384e-04
3.760000000000000142e+01,1.682199791850922527e-02,1.001666704354457424e-04,1.856256516701984896e-02,1.254140194508119623e-04,2.180019986376358077e-02,1.908490207257592319e-04
3.780000000000000426e+01,1.650842468921305192e-02,9.614397641280235461e-05,1.809001311117188968e-02,1.198040621440963401e-04,2.139653809166985540e-02,1.839426083346717348e-04
3.800000000000000000e+01,1.620267758133853847e-02,9.231915764065299463e-05,1.763988825457177279e-02,1.145210390149312021e-04,2.100040083362835625e-02,1.772866429143685760e-04
3.820000000000000284e+01,1.589726030620526934e-02,8.864983154104081546e-05,1.724130977130318432e-02,1.097252213937676552e-04,2.061171101796343413e-02,1.708740067617225608e-04
3.840000000000000568e+01,1.558657472264407540e-02,8.510149836405767401e-05,1.690417732324912825e-02,1.054377689845485916e-04,2.023035624835492485e-02,1.646971086657131452e-04
3.860000000000000142e+01,1.526805316714640280e-02,8.165056040068622970e-05,1.661638918218167130e-02,1.015627838061800633e-04,1.985618801345368292e-02,1.587478633779503402e-04
3.880000000000000426e+01,1.494280959331561846e-02,7.829080919944518709e-05,1.635412777570090931e-02,9.796346798389844301e-05,1.948903623693502146e-02,1.530178235096764957e-04
3.900000000000000000e+01,1.461533310615598449e-02,7.503641579779744256e-05,1.609666438568745778e-02,9.452311484278151405e-05,1.912872954131747058e-02,1.474982929228279508e-04
3.920000000000000284e+01,1.429223780952331400e-02,7.191743763908665498e-05,1.583185705821939931e-02,9.115584111606657111e-05,1.877511070030603649e-02,1.421804015893376278e-04
3.940000000000000568e+01,1.398047554678527420e-02,6.896901934963410119e-05,1.555085701784159752e-02,8.778942863016826054e-05,1.842804072115916680e-02,1.370552287404523824e-04
3.960000000000000142e+01,1.368542480702956109e-02,6.621837370842639575e-05,1.524346766996483200e-02,8.436383822469977964e-05,1.808739158424165633e-02,1.321140374907598617e-04
3.980000000000000426e+01,1.340936273525036339e-02,6.367384150616856519e-05,1.490370268641702176e-02,8.085938573592922054e-05,1.775303367948068492e-02,1.273485795764361884e-04
4.000000000000000000e+01,1.315092129139359967e-02,6.131918505107854613e-05,1.453891212534122630e-02,7.732634305322293872e-05,1.742482663490963618e-02,1.227513601341937788e-04
4.020000000000000284e+01,1.290575486688552015e-02,5.911467519565859685e-05,1.417035674369241868e-02,7.387819893712804179e-05,1.710262043353840203e-02,1.183157844505566852e-04
4.040000000000000568e+01,1.266804850274404898e-02,5.700465510476265119e-05,1.382427052597657614e-02,7.064172504806750022e-05,1.678626821616018006e-02,1.140361921583031893e-04
4.060000000000000142e+01,1.243221242349796911e-02,5.492962928789883080e-05,1.352026727730927698e-02,6.769616671162076926e-05,1.647564525502824562e-02,1.099078180187230882e-04
4.080000000000000426e+01,1.219421832382045455e-02,5.284033007421907156e-05,1.326291786979387835e-02,6.504372191504723935e-05,1.617066379429113812e-02,1.059266719105666566e-04
4.100000000000000000e+01,1.195234088383498490e-02,5.071119515654327903e-05,1.304071144360878683e-02,6.262630009570735088e-05,1.587127415818179177e-02,1.020892820836085920e-04
4.120000000000000284e+01,1.170736011543287332e-02,4.854970023834588989e-05,1.283468528670073799e-02,6.036651838987177070e-05,1.557744918765470096e-02,9.839228395550681557e-05
4.140000000000000568e+01,1.146233673492302180e-02,4.639637767921120956e-05,1.262942838991998676e-02,5.819809062901568617e-05,1.528915797881140806e-02,9.483195098920931053e-05
4.160000000000000142e+01,1.122186123353386550e-02,4.431176798195396709e-05,1.241598276763657485e-02,5.607047651745796261e-05,1.500634061871197224e-02,9.140385240407356026e-05
4.180000000000000426e+01,1.099059755462957443e-02,4.235339112997930179e-05,1.218717935662175060e-02,5.394159183738797357e-05,1.472889498079843658e-02,8.810279617150440739e-05
4.200000000000000000e+01,1.077142044985358871e-02,4.055359472118386267e-05,1.193541961093960886e-02,5.178087223992029433e-05,1.445668062148715120e-02,8.492308201773704360e-05
4.220000000000000284e+01,1.056411414115821824e-02,3.890978737467190791e-05,1.165852282106805658e-02,4.958686280126570450e-05,1.418953716684289747e-02,8.185893996774010575e-05
4.240000000000000568e+01,1.036550999838975994e-02,3.739052510386445624e-05,1.136595516530557008e-02,4.740084187163964814e-05,1.392730909875092640e-02,7.890496368741779071e-05
4.260000000000000142e+01,1.017093047333106695e-02,3.595151491412946403e-05,1.107691026490955494e-02,4.529640089366922831e-05,1.366986737359482222e-02,7.605639293804553687e-05
4.280000000000000426e+01,9.975939688674682893e-03,3.455233984939843706e-05,1.081169552330218248e-02,4.334604999423457010e-05,1.341712039405004719e-02,7.330920057024850546e-05
4.300000000000000000e+01,9.777541000946294095e-03,3.316783890095155636e-05,1.058282831474087644e-02,4.158724533007243277e-05,1.316901099300311559e-02,7.066001641417159434e-05
4.320000000000000284e+01,9.574700658740737530e-03,3.179262897911190036e-05,1.039019369491810986e-02,4.001060833552440879e-05,1.292550098328963670e-02,6.810594139934155031e-05
4.340000000000000568e+01,9.368489318370486901e-03,3.043945651014190820e-05,1.022236344140113433e-02,3.857394952506236203e-05,1.268654943547954661e-02,6.564429998417211634e-05
4.360000000000000142e+01,9.161924743557758877e-03,2.913237439406101605e-05,1.006411842806200635e-02,3.722639865118150917e-05,1.245209361517883931e-02,6.327238555948275103e-05
4.380000000000000426e+01,8.959288919623976943e-03,2.789658664844380431e-05,9.904024430864430059e-03,3.592411763816986600e-05,1.222204065779562004e-02,6.098726968453273230e-05
4.400000000000000000e+01,8.764850420488259908e-03,2.674856757964784408e-05,9.735416966398359115e-03,3.463232276207573639e-05,1.199627325141144896e-02,5.878573935845603758e-05
4.420000000000000284e+01,8.581426214044536940e-03,2.569056046875875803e-05,9.552613039835830544e-03,3.332301219386858801e-05,1.177466601911042812e-02,5.666437943924110667e-05
4.440000000000000568e+01,8.409498523489817093e-03,2.471140189040879433e-05,9.350230421162581546e-03,3.197958916508905701e-05,1.155710448341063304e-02,5.461975143358038483e-05
4.460000000000000142e+01,8.247339867274057490e-03,2.379223186636553284e-05,9.128338746849859464e-03,3.060792474376044175e-05,1.134349799894947101e-02,5.264857919518566986e-05
4.480000000000000426e+01,8.091961231479398095e-03,2.291349219381881916e-05,8.896401568534956922e-03,2.924177988635182806e-05,1.113378186958201461e-02,5.074786550607539944e-05
4.500000000000000000e+01,7.940213774344426906e-03,2.205980177373568758e-05,8.670486918874040910e-03,2.793230845372667492e-05,1.092790963881475758e-02,4.891491902708944197e-05
4.520000000000000284e+01,7.789484493648361069e-03,2.122130887863657811e-05,8.467303482676977189e-03,2.672526598987565242e-05,1.072584091433760947e-02,4.714732387888637133e-05
4.540000000000000568e+01,7.637952722376323625e-03,2.039255888924534273e-05,8.299232234446661874e-03,2.564099920588881136e-05,1.052753082267664925e-02,4.544289566894634826e-05
4.560000000000000142e+01,7.484719959664855315e-03,1.957117009150382531e-05,8.148584184637409911e-03,2.466987342344916352e-05,1.033292463513594064e-02,4.379964064841648352e-05
4.580000000000000426e+01,7.330002761047870949e-03,1.875782000201241129e-05,8.014480115198018700e-03,2.378293777647554674e-05,1.014195766980225191e-02,4.221570575245510849e-05
4.600000000000000000e+01,7.175248309288579512e-03,1.795708959333218116e-05,7.890451966211468188e-03,2.294710892605928939e-05,9.954558498214997539e-03,4.068930696503929382e-05
4.620000000000000284e+01,7.022898791098726098e-03,1.717756736539215737e-05,7.763356393888646428e-03,2.213440749665992536e-05,9.770653189486736001e-03,3.921864702163547741e-05
4.640000000000000568e+01,6.875703686750324513e-03,1.643019525153552099e-05,7.628098577639869787e-03,2.132334925981432277e-05,9.590168874095868212e-03,3.780185262273372704e-05
4.660000000000000142e+01,6.735774848590489472e-03,1.572519453550627074e-05,7.480148312606884654e-03,2.049837065009570133e-05,9.413035524736709098e-03,3.643695618836969533e-05
4.680000000000000426e+01,6.603791149496899583e-03,1.506879392590125187e-05,7.315954353662619536e-03,1.965306386845145812e-05,9.239185550271937844e-03,3.512192331575761584e-05
4.700000000000000000e+01,6.478747375553983723e-03,1.446109631287232925e-05,7.137331674830559719e-03,1.879597124311144761e-05,9.068551834550414234e-03,3.385470625849382453e-05
4.720000000000000284e+01,6.358350165176122372e-03,1.389592563198361672e-05,6.953635769454982914e-03,1.795174845339499593e-05,8.901065966246402006e-03,3.263330186514047963e-05
4.740000000000000568e+01,6.239791334323040346e-03,1.336259068999513854e-05,6.781552255144968240e-03,1.715269282171461821e-05,8.736658742156825155e-03,3.145580523268116859e-05
4.760000000000000142e+01,6.120504858906513322e-03,1.284875991304863777e-05,6.636197829062013415e-03,1.642422930020974082e-05,8.575263834532323090e-03,3.032045930368461515e-05
4.780000000000000426e+01,5.998688867923790413e-03,1.234361225541855112e-05,6.507523054972381982e-03,1.577399502846158917e-05,8.416823136608292746e-03,2.922569414943663980e-05
4.800000000000000000e+01,5.873616392349876453e-03,1.184075847528660760e-05,6.392457620094276101e-03,1.519138768567285168e-05,8.261290396891118187e-03,2.817013708091887798e-05
4.820000000000000284e+01,5.745839329439529457e-03,1.134029903383318381e-05,6.286394989150036021e-03,1.465593326057577625e-05,8.108630075990568356e-03,2.715257589952026521e-05
4.840000000000000568e+01,5.617247094731915580e-03,1.084894655513894391e-05,6.184015532070171947e-03,1.414693402850664790e-05,7.958811041528431399e-03,2.617187927519666960e-05
4.860000000000000142e+01,5.490757741127948698e-03,1.037748972138455427e-05,6.082364691077171009e-03,1.364824030969894071e-05,7.811797919720665610e-03,2.522690498538622967e-05
4.880000000000000426e+01,5.369497102279659553e-03,9.936348869671657509e-06,5.974584615794007597e-03,1.314801632114134477e-05,7.667544375928824624e-03,2.431643627764072199e-05
4.900000000000000000e+01,5.255706523874661279e-03,9.531342638536661013e-06,5.856432514362216839e-03,1.263786523420043133e-05,7.525991449007478871e-03,2.343917102544697189e-05
4.920000000000000284e+01,5.149950928707370049e-03,9.161688055442822329e-06,5.725697769063206426e-03,1.211479906942313906e-05,7.387071330123546817e-03,2.259375978826922500e-05
4.940000000000000568e+01,5.051078006349512574e-03,8.820812795588106237e-06,5.584645158432176293e-03,1.158479797026268829e-05,7.250714480824921662e-03,2.177886749862489646e-05
4.960000000000000142e+01,4.956862408658975830e-03,8.499051375723388986e-06,5.442695767873314411e-03,1.106332204106473982e-05,7.116856977127289201e-03,2.099323085722694092e-05
4.980000000000000426e+01,4.864855631393515123e-03,8.186724236448457507e-06,5.316783431449260272e-03,1.056994420990725866e-05,6.985445487921420130e-03,2.023569540993488958e-05
5.000000000000000000e+01,4.773008282253863969e-03,7.876480216261135296e-06,5.203697050539411381e-03,1.011962198108131989e-05,6.856438558300086139e-03,1.950522932589521854e-05
5.020000000000000284e+01,4.679969335457685904e-03,7.564531712960647175e-06,5.103435125286106926e-03,9.716488205684478373e-06,6.729804117312894463e-03,1.880091604528853620e-05
5.040000000000000568e+01,4.585211368754125820e-03,7.250928157857034577e-06,5.013380224312921109e-03,9.353992781339233838e-06,6.605514154909409782e-03,1.812192766784365643e-05
5.060000000000000142e+01,4.489105893900217914e-03,6.939068538640578183e-06,4.929725343289077105e-03,9.020029400562401884e-06,6.483538386372986184e-03,1.746748321963356821e-05
5.080000000000000426e+01,4.392893407330503673e-03,6.634504558082920695e-06,4.848125571190721461e-03,8.702441194683348946e-06,6.363839249061906123e-03,1.683680309462017624e-05
5.100000000000000000e+01,4.298397359114778521e-03,6.343165211824804904e-06,4.764097625006582203e-03,8.391532673306134095e-06,6.246370267700690829e-03,1.622907652078124446e-05
5.120000000000000284e+01,4.207449084842183017e-03,6.069499181553027355e-06,4.674236814054235495e-03,8.079921518154300445e-06,6.131078479261900874e-03,1.564345525820874823e-05
5.140000000000000568e+01,4.121226136493345675e-03,5.815260476366007411e-06,4.578859792600802059e-03,7.762403618294043035e-06,6.017909760439360892e-03,1.507907403505069081e-05
5.160000000000000142e+01,4.039839101362597065e-03,5.579395993375257270e-06,4.473723157950651452e-03,7.437530760090813929e-06,5.906814569520139196e-03,1.453508484269858348e-05
5.180000000000000426e+01,3.962382766889050063e-03,5.358898880649848564e-06,4.369350714778643535e-03,7.109712504529806747e-06,5.797751585092780942e-03,1.401068743105298043e-05
5.200000000000000000e+01,3.887371178254224891e-03,5.150045726183186852e-06,4.273724111417694094e-03,6.789040954575180942e-06,5.690687983201464517e-03,1.350514456541277045e-05
5.220000000000000284e+01,3.813265835302652711e-03,4.949415120379949544e-06,4.182459851013463174e-03,6.487544008972232580e-06,5.585596830603357758e-03,1.301778170047463683e-05
5.240000000000000568e+01,3.738850204550777517e-03,4.754406728188669400e-06,4.097547570448100210e-03,6.213786981499553573e-06,5.482453233676636180e-03,1.254797775048091814e-05
5.260000000000000142e+01,3.663397520464285913e-03,4.563373425341094089e-06,4.019672851976063659e-03,5.969402725933922866e-06,5.381230925272767994e-03,1.209515280316145956e-05
5.280000000000000426e+01,3.586720874368468526e-03,4.375663070197721591e-06,3.947848027614999158e-03,5.749578442182106490e-06,5.281900197118287801e-03,1.165875398018540578e-05
5.300000000000000000e+01,3.509196016519544863e-03,4.191712805758485608e-06,3.880011649951223968e-03,5.546387428496074676e-06,5.184427254004113882e-03,1.123823882520435342e-05
5.320000000000000284e+01,3.431747978074372544e-03,4.013030828740466854e-06,3.813793440746195400e-03,5.352126529577641700e-06,5.088774675245056819e-03,1.083305858891606677e-05
5.340000000000000568e+01,3.355703458506467413e-03,3.841807504598680677e-06,3.747025019172393456e-03,5.160774322598790060e-06,4.994902640253085641e-03,1.044264750516138903e-05
5.360000000000000142e+01,3.282443639168576045e-03,3.680156131673243109e-06,3.678052315712803354e-03,4.967931233763402436e-06,4.902770574635408572e-03,1.006642362362430110e-05
5.380000000000000426e+01,3.212952541293219270e-03,3.529318124888827590e-06,3.606090235443882436e-03,4.770836241196983216e-06,4.812338775865588128e-03,9.703801457400626940e-06
5.400000000000000000e+01,3.147494456247530020e-03,3.389225902942203696e-06,3.531541371312410960e-03,4.569302480429184947e-06,4.723569558771098346e-03,9.354210797646899644e-06
5.420000000000000284e+01,3.085599816240039601e-03,3.258567248490453475e-06,3.455926371478510069e-03,4.366728416771920399e-06,4.636427713089178240e-03,9.017114157580415808e-06
5.440000000000000568e+01,3.026322221014322422e-03,3.135200458015913880e-06,3.381380337810533255e-03,4.169613826963142352e-06,4.550880499059736448e-03,8.692018229791573374e-06
5.460000000000000142e+01,2.968571744851677009e-03,3.016670695210134851e-06,3.309973593408708798e-03,3.985084012212678322e-06,4.466897661020070333e-03,8.378479046401137784e-06
5.480000000000000426e+01,2.911366299119362393e-03,2.900685574343639150e-06,3.243104122473504554e-03,3.817752550196667639e-06,4.384451723897867144e-03,8.076102205291744312e-06
5.500000000000000000e+01,2.853981572182752360e-03,2.785549825042127242e-06,3.181137627658599688e-03,3.667977162203359722e-06,4.303518294330788141e-03,7.784538029717248396e-06
5.520000000000000284e+01,2.796060019042579965e-03,2.670564188664056471e-06,3.123395076949754892e-03,3.532464251637587193e-06,4.224075735853837811e-03,7.503470064680917150e-06
5.540000000000000568e+01,2.737704274412038324e-03,2.556263526798871528e-06,3.068445158905762186e-03,3.406366381944972008e-06,4.146103828966881191e-03,7.232596983188035988e-06
5.560000000000000142e+01,2.679494941691294534e-03,2.444287367918901214e-06,3.014534852859436422e-03,3.285185715026958377e-06,4.069581720186088783e-03,6.971612165593172370e-06
5.580000000000000426e+01,2.622344173245394570e-03,2.336808303585713499e-06,2.960022537056264565e-03,3.165509955396770373e-06,3.994486042840646178e-03,6.720188187568445584e-06
5.600000000000000000e+01,2.567177444766028174e-03,2.235722162201083682e-06,2.903771069978647746e-03,3.044929537897184237e-06,3.920790095936699943e-03,6.477972196005964809e-06
5.620000000000000284e+01,2.514571031834615840e-03,2.141979097238950403e-06,2.845447641132438019e-03,2.922083383531297936e-06,3.848464421158631632e-03,6.244593232276662467e-06
5.640000000000000568e+01,2.464536635050113868e-03,2.055347115062226384e-06,2.785615273929249042e-03,2.797218761855465010e-06,3.777478439542296569e-03,6.019677395090032397e-06
5.660000000000000142e+01,2.416559795389503374e-03,1.974636571736840215e-06,2.725543530824743078e-03,2.672676321701177920e-06,3.707802420888820817e-03,5.802864515576623697e-06
5.680000000000000426e+01,2.369833668552021044e-03,1.898190879759324530e-06,2.666802832793573920e-03,2.552423017370328172e-06,3.639409085323562151e-03,5.593821281576692356e-06
5.700000000000000000e+01,2.323536519883848388e-03,1.824396891324754235e-06,2.610795312060098638e-03,2.440493985053725038e-06,3.572274403820286520e-03,5.392248494387559671e-06
5.720000000000000284e+01,2.277039375136426930e-03,1.752059203453645913e-06,2.558373718589308354e-03,2.339227086374661076e-06,3.506377439320355893e-03,5.197882069123337204e-06
5.740000000000000568e+01,2.230021205691524577e-03,1.680600520701865934e-06,2.509650135163202667e-03,2.248440728623981090e-06,3.441699282054007207e-03,5.010488003262072342e-06
5.760000000000000142e+01,2.182517788276630739e-03,1.610105897172960265e-06,2.464022228083639389e-03,2.165957397523110218e-06,3.378221361197843598e-03,4.829852077299384461e-06
5.780000000000000426e+01,2.134916936124159684e-03,1.541220161002307670e-06,2.420371957638450897e-03,2.088858637007824689e-06,3.315923682096693498e-03,4.655766544098792142e-06
5.800000000000000000e+01,2.087880004405353544e-03,1.474900432624716164e-06,2.377362566999798726e-03,2.014506085468964758e-06,3.254783686554121088e-03,4.488017832836267529e-06
5.820000000000000284e+01,2.042169750861735997e-03,1.412070728846736603e-06,2.333774414048592552e-03,1.940877248448640711e-06,3.194776263279510906e-03,4.326379603397385939e-06
5.840000000000000568e+01,1.998414705027014640e-03,1.353295517022584405e-06,2.288821479631674132e-03,1.866516918624079480e-06,3.135874945366671964e-03,4.170613460422525074e-06
5.860000000000000142e+01,1.956904027833047260e-03,1.298605530063541544e-06,2.242363362886736541e-03,1.790646675638274550e-06,3.078053781714171124e-03,4.020476289627999278e-06
5.880000000000000426e+01,1.917516804175211417e-03,1.247535900333107687e-06,2.194930052588364103e-03,1.713556651436061641e-06,3.021289091893079003e-03,3.875730604521291668e-06
5.900000000000000000e+01,1.879814049316603152e-03,1.199323639434477067e-06,2.147539731279432366e-03,1.636850035781000870e-06,2.965560458298114200e-03,3.736153917185841069e-06
5.920000000000000284e+01,1.843220573753245667e-03,1.153144056470299967e-06,2.101373307570184295e-03,1.563046469100829968e-06,2.910850739259198978e-03,3.601544684210103604e-06
5.940000000000000568e+01,1.807192318376509184e-03,1.108285692964567474e-06,2.057422650399239397e-03,1.494565875779104333e-06,2.857145301767036877e-03,3.471724292303964304e-06
5.960000000000000142e+01,1.771317262034614827e-03,1.064239864017629603e-06,2.016229450071276713e-03,1.432690898099156299e-06,2.804430848618523226e-03,3.346535529449038935e-06
5.980000000000000426e+01,1.735364162649541062e-03,1.020742988964705841e-06,1.977780739495910850e-03,1.377166007369740850e-06,2.752694162851499187e-03,3.225838032962223069e-06
6.000000000000000000e+01,1.699311788230169077e-03,9.778077493586039244e-07,1.941556740663332630e-03,1.326586421677869995e-06,2.701920991087622577e-03,3.109501278748545271e-06
6.020000000000000284e+01,1.663361917504291212e-03,9.357282982424887464e-07,1.906684679633960725e-03,1.279156555727065578e-06,2.652095265284192330e-03,2.997396408387460378e-06
6.040000000000000568e+01,1.627904902222074507e-03,8.950116654037025433e-07,1.872157072427631979e-03,1.233265404492975063e-06,2.603198867996838611e-03,2.889389104827030787e-06
6.060000000000000142e+01,1.593409463213239525e-03,8.562191651555579335e-07,1.837085238717269496e-03,1.187671819119806485e-06,2.555212044385283925e-03,2.785335791275878800e-06
6.080000000000000426e+01,1.560256298885406758e-03,8.197717365253284959e-07,1.800938479883371079e-03,1.141509126357875935e-06,2.508114327855912647e-03,2.685084220618710837e-06
6.100000000000000000e+01,1.528590525095708695e-03,7.858106809719964048e-07,1.763692829134891034e-03,1.094398462670567806e-06,2.461885617428164613e-03,2.588477721334710833e-06
6.120000000000000284e+01,1.498273549806277598e-03,7.541728352859925714e-07,1.725829881283115399e-03,1.046682295658132225e-06,2.416507004912031315e-03,2.495361134726326633e-06
6.140000000000000568e+01,1.468952461172773945e-03,7.244688000202268452e-07,1.688181269930807494e-03,9.994978664077121205e-07,2.371961141804990614e-03,2.405586455410511965e-06
6.160000000000000142e+01,1.440190281939269287e-03,6.962056967559725806e-07,1.651669875937103373e-03,9.544411990653252692e-07,2.328232212190099217e-03,2.319017022318654926e-06
6.180000000000000426e+01,1.411584298466045297e-03,6.689015223513497724e-07,1.617035534260550253e-03,9.129104317748526262e-07,2.285305725120767312e-03,2.235529910752306181e-06
6.200000000000000000e+01,1.382842410130848566e-03,6.421743400966225897e-07,1.584637989555033903e-03,8.755218254698358320e-07,2.243168270974899448e-03,2.155016403556067824e-06
6.220000000000000284e+01,1.353831051780186694e-03,6.158124543646914794e-07,1.554391952873942313e-03,8.419574705614736141e-07,2.201807220325407728e-03,2.077380327315854886e-06
6.240000000000000568e+01,1.324610952532886271e-03,5.898210906107333140e-07,1.525827837335058277e-03,8.112683881603280508e-07,2.161210281721463646e-03,2.002534265747017823e-06
6.260000000000000142e+01,1.295447959087243570e-03,5.644188348851591442e-07,1.498232929553142091e-03,7.823418705463499723e-07,2.121364949282723324e-03,1.930394420447634316e-06
6.280000000000000426e+01,1.266765793462003558e-03,5.399609177514750479e-07,1.470831677715647191e-03,7.542169723656887542e-07,2.082258036855431926e-03,1.860875672334519881e-06
6.300000000000000000e+01,1.239026868360843360e-03,5.168051418064024541e-07,1.442977274193538552e-03,7.261669455989458701e-07,2.043875529533094575e-03,1.793888493026354971e-06
6.320000000000000284e+01,1.212577694200249207e-03,4.951771520585016637e-07,1.414317378666907514e-03,6.976997887181326174e-07,2.006202833829226484e-03,1.729338569397973927e-06
6.340000000000000568e+01,1.187533206151703295e-03,4.750959128761061949e-07,1.384884048851437290e-03,6.686388693355441717e-07,1.969334772885068981e-03,1.667128840336752454e-06
6.360000000000000142e+01,1.163758432576412604e-03,4.563834389996073428e-07,1.355073682599509510e-03,6.392611857109871528e-07,1.933203121211049102e-03,1.607162835423875841e-06
6.380000000000000426e+01,1.140943441208650509e-03,4.387365566000894090e-07,1.325520453031250705e-03,6.103131541929628634e-07,1.897740565662572963e-03,1.549348106593051546e-06
6.400000000000000000e+01,1.118715081262738453e-03,4.218167856458697547e-07,1.296902696749949136e-03,5.827740021378842402e-07,1.862939264610921153e-03,1.493598935778443430e-06
6.420000000000000284e+01,1.096730658728735375e-03,4.053252638897337965e-07,1.269745397161174249e-03,5.574512378352430884e-07,1.828788695285887920e-03,1.439837908448369945e-06
6.440000000000000568e+01,1.074737523784690838e-03,3.890541761879886005e-07,1.244283383634365052e-03,5.346546347613656377e-07,1.795275441867875662e-03,1.387996119052451130e-06
6.460000000000000853e+01,1.052611444537251799e-03,3.729196859922752772e-07,1.220421548847615105e-03,5.141433335516600024e-07,1.762383819874271734e-03,1.338011878815076761e-06
6.479999999999999716e+01,1.030382884692438491e-03,3.569755985672650891e-07,1.197785655842540037e-03,4.953292664256505864e-07,1.730097059109562399e-03,1.289828108600555064e-06
6.500000000000000000e+01,1.008238724614282265e-03,3.413959520575940117e-07,1.175831532392206287e-03,4.775502148117335044e-07,1.698398682786269849e-03,1.243389116085262907e-06
6.520000000000000284e+01,9.864771153399122441e-04,3.264184606710846225e-07,1.153982773879290739e-03,4.602381006762473753e-07,1.667273772705938229e-03,1.198637827353355197e-06
6.540000000000000568e+01,9.654115321937800425e-04,3.122620788135903252e-07,1.131774149733555303e-03,4.429580212524384352e-07,1.636709890833640008e-03,1.155514415085962068e-06
6.560000000000000853e+01,9.452563580295110989e-04,2.990522087154658443e-07,1.108970693200676469e-03,4.254174884434761701e-07,1.606697476518696927e-03,1.113956647704336500e-06
6.579999999999999716e+01,9.260495775726195833e-04,2.867860233243832996e-07,1.085626359907802688e-03,4.075295462307246193e-07,1.577229592973297505e-03,1.073901559043973125e-06
6.600000000000000000e+01,9.076517135535838287e-04,2.753474647538050595e-07,1.062061003929606418e-03,3.894963679709364937e-07,1.548301025443201556e-03,1.035287636261538895e-06
6.620000000000000284e+01,8.898120942158922742e-04,2.645551744530450991e-07,1.038762022165798425e-03,3.718002366900597326e-07,1.519906938843646827e-03,9.980567848361059696e-07
6.640000000000000568e+01,8.722564471858998197e-04,2.542159479802058208e-07,1.016240230888390290e-03,3.550390677315187615e-07,1.492041487780751061e-03,9.621556501271003948e-07
6.660000000000000853e+01,8.547543261046658359e-04,2.441650813073969310e-07,9.948839796070948864e-04,3.396769626672948051e-07,1.464696811662995202e-03,9.275361483942411711e-07
6.679999999999999716e+01,8.371564582911138587e-04,2.342911792982634924e-07,9.748571504823420626e-04,3.258626692079962737e-07,1.437862699416629902e-03,8.941551646665713482e-07
6.700000000000000000e+01,8.194150378353533271e-04,2.245510899734777497e-07,9.560692198146421121e-04,3.134192057661669613e-07,1.411526956741287727e-03,8.619734340492664518e-07
6.720000000000000284e+01,8.015967745098862528e-04,2.149757814269481003e-07,9.382162460553300455e-04,3.019769851407245483e-07,1.385676295182830618e-03,8.309538014019949381e-07
6.740000000000000568e+01,7.838800746901527540e-04,2.056599382023114273e-07,9.208703722636478158e-04,2.911333981201049622e-07,1.360297468070271673e-03,8.010593262458167877e-07
6.760000000000000853e+01,7.665183552675437859e-04,1.967299658893295052e-07,9.035918483622315143e-04,2.805442592750594844e-07,1.335378380069211042e-03,7.722518509322810271e-07
6.779999999999999716e+01,7.497661311710020291e-04,1.882982139127353754e-07,8.860402350031850371e-04,2.699451828289266631e-07,1.310908927301619340e-03,7.444915011518844524e-07
6.800000000000000000e+01,7.337940267304099472e-04,1.804230240840636076e-07,8.680595171804190600e-04,2.591645700654380665e-07,1.286881359769278307e-03,7.177371897932153729e-07
6.820000000000000284e+01,7.186354474059704735e-04,1.730923667722756490e-07,8.497127869015038901e-04,2.481684687309366853e-07,1.263290035185515988e-03,6.919477962426201446e-07
6.840000000000000568e+01,7.041908558067283726e-04,1.662344446979124535e-07,8.312553132142802862e-04,2.371067031625866919e-07,1.240130591642965184e-03,6.670835254345772322e-07
6.860000000000000853e+01,6.902777534702969967e-04,1.597441672443361310e-07,8.130545338138618324e-04,2.262928236284786143e-07,1.217398774343119751e-03,6.431070485536076896e-07
6.879999999999999716e+01,6.766911364856021066e-04,1.535106400084328963e-07,7.954814999869514814e-04,2.160915163468734831e-07,1.195089304195780851e-03,6.199842338858989213e-07
6.900000000000000000e+01,6.632482793323720826e-04,1.474377465565401970e-07,7.788065971577922330e-04,2.067669523717788004e-07,1.173195170642290803e-03,5.976844134991571606e-07
6.920000000000000284e+01,6.498159013648810477e-04,1.414586395954978153e-07,7.631303117126266239e-04,1.983844067321995807e-07,1.151707555962976472e-03,5.761801598183964668e-07
6.940000000000000568e+01,6.363303120688461887e-04,1.355470291997832179e-07,7.483661207062146468e-04,1.908175529366221642e-07,1.130616351340666065e-03,5.554465680067612869e-07
6.960000000000000853e+01,6.228138822750476722e-04,1.297232572549999128e-07,7.342737291237823143e-04,1.838348442266924017e-07,1.109911037663012783e-03,5.354601545823854252e-07
6.979999999999999716e+01,6.093767444435121668e-04,1.240487577366989053e-07,7.205278668770548345e-04,1.771930062032869668e-07,1.089581643489248054e-03,5.161976566479990484e-07
7.000000000000000000e+01,5.961890432714265966e-04,1.186056079215748118e-07,7.068042182986584510e-04,1.706870630432492792e-07,1.069619532063297235e-03,4.976351085241289432e-07
7.020000000000000284e+01,5.834236308672025679e-04,1.134671307320414761e-07,6.928632262620167690e-04,1.641621902532813392e-07,1.050017843574999879e-03,4.797474799438242541e-07
7.040000000000000568e+01,5.711917188526328829e-04,1.086724641907795577e-07,6.786107709715328814e-04,1.575244507388074345e-07,1.030771494491640331e-03,4.625089231285538607e-07
7.060000000000000853e+01,5.595041917669063385e-04,1.042160705961320879e-07,6.641178667827278255e-04,1.507689703212735241e-07,1.011876724803771783e-03,4.458934446965532333e-07
7.079999999999999716e+01,5.482766493681876874e-04,1.000540823596568037e-07,6.495935122690510303e-04,1.440027269098996345e-07,9.933303011903404141e-04,4.298757204481770645e-07
7.100000000000000000e+01,5.373681448666580394e-04,9.612080948510036098e-08,6.353199246442752836e-04,1.374235789752346972e-07,9.751286024699224939e-04,4.144318169669155410e-07
7.120000000000000284e+01,5.266275905633193821e-04,9.234657033647808269e-08,6.215703123399810275e-04,1.312467610350156444e-07,9.572668694310108211e-04,3.995396847999888513e-07
7.140000000000000568e+01,5.159288275831355091e-04,8.867180633725061409e-08,6.085336325883853974e-04,1.256160679198909721e-07,9.397388459828939474e-04,3.851793559046327245e-07
7.160000000000000853e+01,5.051921454438053393e-04,8.505711607726270833e-08,5.962675088449709759e-04,1.205534061744575772e-07,9.225368898727345866e-04,3.713328054681764326e-07
7.179999999999999716e+01,4.943984055644422239e-04,8.148996820133206874e-08,5.846900225015278906e-04,1.159713757783589541e-07,9.056524674497211380e-04,3.579834821327820610e-07
7.200000000000000000e+01,4.835970718876554404e-04,7.798661785802826453e-08,5.736082502432931834e-04,1.117274287369828758e-07,8.890768485064076427e-04,3.451156076907022257e-07
7.220000000000000284e+01,4.729004853299087507e-04,7.458624143927324955e-08,5.627726398389663268e-04,1.076767082016545812e-07,8.728018079011496061e-04,3.327134559956223312e-07
7.240000000000000568e+01,4.624560146278044255e-04,7.133680654504723541e-08,5.519430194609060286e-04,1.036980269415553737e-07,8.568201844222504736e-04,3.207608546492325917e-07
7.260000000000000853e+01,4.523994815842035896e-04,6.827734399184088930e-08,5.410473833441771605e-04,9.970028767079897602e-08,8.411261962706994373e-04,3.092410669604961181e-07
7.279999999999999716e+01,4.428088654924601910e-04,6.542434022140132964e-08,5.299726211961716237e-04,9.563119232560522159e-08,8.257154523993858342e-04,2.981370503003569178e-07
7.300000000000000000e+01,4.336815451873980991e-04,6.276782515718165121e-08,5.185449289315026975e-04,9.149550774497540249e-08,8.105846493088156345e-04,2.874319479389925041e-07
7.320000000000000284e+01,4.249444517597780399e-04,6.027707904923106341e-08,5.070319772093181488e-04,8.736632281084887071e-08,7.957310195126309198e-04,2.771096249100065485e-07
7.340000000000000568e+01,4.164859676804988494e-04,5.791127658532907209e-08,4.959116905202095096e-04,8.336757894066060786e-08,7.811516809424627920e-04,2.671550989137192396e-07
7.360000000000000853e+01,4.081898141066705229e-04,5.562985975800554989e-08,4.852146472076107261e-04,7.962677978370965875e-08,7.668430786073815800e-04,2.575547857085161340e-07
7.379999999999999716e+01,3.999590754841057523e-04,5.340016244937002394e-08,4.750692504507426656e-04,7.622300522448599074e-08,7.528006767824120971e-04,2.482965251905532044e-07
7.400000000000000000e+01,3.917308851485997259e-04,5.120253676395261692e-08,4.655043049805896046e-04,7.316117423379845597e-08,7.390189651865275216e-04,2.393693798141125114e-07
7.420000000000000284e+01,3.834866474643428762e-04,4.903354874055116065e-08,4.564461335605377924e-04,7.038350038713393650e-08,7.254917387125458693e-04,2.307632338351446658e-07
7.440000000000000568e+01,3.752576960503957492e-04,4.690628531150398118e-08,4.477417210914913493e-04,6.780261767805217919e-08,7.122125460265141955e-04,2.224682838434121972e-07
7.460000000000000853e+01,3.671199544583860310e-04,4.484607616343955445e-08,4.392004445636992177e-04,6.533140443824414077e-08,6.991751870802265408e-04,2.144745668952086678e-07
7.479999999999999716e+01,3.591720379591242839e-04,4.288168091177161289e-08,4.307921984254876207e-04,6.289705532467431800e-08,6.863741490813330109e-04,2.067716734773686300e-07
7.500000000000000000e+01,3.515008373646834306e-04,4.103501705577157942e-08,4.222741836105297101e-04,6.044559370968794788e-08,6.738048826916077016e-04,1.993487227152189684e-07
7.520000000000000284e+01,3.441495216998075144e-04,3.931393076654520452e-08,4.134900847574802499e-04,5.794890589111915708e-08,6.614638399406393317e-04,1.921945736338649508e-07
7.540000000000000568e+01,3.371042802252406526e-04,3.771084585079924572e-08,4.044618458698534384e-04,5.541605984165651844e-08,6.493482433461774143e-04,1.852981689371138126e-07
7.560000000000000853e+01,3.303046708126500708e-04,3.620673026443511110e-08,3.953805858303852051e-04,5.289766784369759421e-08,6.374556369287247021e-04,1.786488916193122443e-07
7.579999999999999716e+01,3.236679368923955631e-04,3.477741959486410414e-08,3.865367918101766573e-04,5.047174715040479395e-08,6.257833547453039687e-04,1.722368476224894991e-07
7.600000000000000000e+01,3.171130843784115364e-04,3.339942460667452022e-08,3.781830898932581823e-04,4.821332194274483414e-08,6.143280830254143742e-04,1.660530306353366375e-07
7.620000000000000284e+01,3.105773497879491798e-04,3.205410581963456882e-08,3.702713399878684582e-04,4.616439494709804691e-08,6.030856586652996601e-04,1.600893509660636525e-07
7.640000000000000568e+01,3.040263178493499141e-04,3.073052768452631843e-08,3.628120220004768613e-04,4.432171401556312488e-08,5.920511551161277471e-04,1.543385240173806499e-07
7.660000000000000853e+01,2.974609627152793910e-04,2.942723193524164837e-08,3.557376920717547891e-04,4.264632592591300748e-08,5.812192059361421690e-04,1.487938362926372203e-07
7.680000000000001137e+01,2.909205296307125640e-04,2.815222042719117077e-08,3.489830030726159219e-04,4.108400609406634506e-08,5.705844522032797695e-04,1.434488442684802145e-07
7.700000000000000000e+01,2.844759744223766796e-04,2.692018983672234561e-08,3.424170183912894389e-04,3.958212692789548735e-08,5.601419855250132709e-04,1.382970932530034514e-07
7.720000000000000284e+01,2.782106450796984604e-04,2.574725913447632585e-08,3.358338373908058478e-04,3.809721007607170578e-08,5.498876771635619748e-04,1.333319414789115186e-07
7.740000000000000568e+01,2.721929628959527357e-04,2.464513864294475026e-08,3.291196197761179641e-04,3.659786852071159072e-08,5.398183161099055728e-04,1.285465327682914833e-07
7.760000000000000853e+01,2.664533657351794379e-04,2.361727722006147376e-08,3.222018154434197522e-04,3.506976263095542402e-08,5.299315200558399504e-04,1.239339025775678299e-07
7.780000000000001137e+01,2.609769247971124276e-04,2.265837783616074456e-08,3.151236721573859008e-04,3.352225156950614700e-08,5.202254374910857040e-04,1.194871606365677471e-07
7.800000000000000000e+01,2.557132499041824946e-04,2.175676280689850899e-08,3.080468742660392545e-04,3.198946863678488390e-08,5.106983211958023450e-04,1.151996854779658638e-07
7.820000000000000284e+01,2.505952690155929460e-04,2.089791260769424366e-08,3.011555924484721159e-04,3.051987446841343269e-08,5.013480998490273599e-04,1.110652826699849290e-07
7.840000000000000568e+01,2.455568752535244609e-04,2.006773536099299107e-08,2.945797766145482233e-04,2.915719965932320156e-08,4.921720777542348303e-04,1.070782785341223042e-07
7.860000000000000853e+01,2.405453066394657130e-04,1.925510321448715771e-08,2.883948353499654464e-04,2.792339212846586788e-08,4.831668449351225075e-04,1.032335332039019101e-07
7.880000000000001137e+01,2.355297106954923662e-04,1.845379560506111321e-08,2.826158582876943924e-04,2.681317462716608306e-08,4.743284035347202767e-04,9.952636679866477673e-08
7.900000000000000000e+01,2.305075473117776256e-04,1.766374261340599961e-08,2.771723734670399628e-04,2.580114321518382977e-08,4.656524495697477416e-04,9.595241106659626464e-08
7.920000000000000284e+01,2.255068327805446842e-04,1.689091941998757505e-08,2.719323913630521117e-04,2.485412191048018932e-08,4.571347177653549551e-04,9.250742512324729301e-08
7.940000000000000568e+01,2.205799047302036406e-04,1.614531832003348778e-08,2.667680884161131535e-04,2.394059599818325597e-08,4.487713007632290903e-04,8.918713227428209844e-08
7.960000000000000853e+01,2.157870745388460419e-04,1.543735888232316829e-08,2.615779737101197829e-04,2.303477816547784501e-08,4.405588745110186871e-04,8.598712940226309917e-08
7.980000000000001137e+01,2.111751210050713567e-04,1.477415210505455429e-08,2.562741792724340488e-04,2.211858290967085189e-08,4.324947848865948012e-04,8.290289080282669076e-08
8.000000000000000000e+01,2.067606135147339490e-04,1.415724056809852194e-08,2.508145205956117865e-04,2.118500502742727000e-08,4.245769766278049626e-04,7.992985166737496011e-08
8.020000000000000284e+01,2.025261980180505434e-04,1.358257279808740233e-08,2.452540577874039651e-04,2.024192213668754816e-08,4.168037805573551204e-04,7.706353283104312657e-08
8.040000000000000568e+01,1.984298892566471804e-04,1.304224869082657540e-08,2.397270204627479414e-04,1.931177219697868442e-08,4.091736159079727695e-04,7.429966591326149984e-08
8.060000000000000853e+01,1.944202155738806851e-04,1.252691402312965670e-08,2.343645632147284708e-04,1.842420956973714801e-08,4.016846944460869236e-04,7.163428921950600175e-08
8.080000000000001137e+01,1.904496841465029913e-04,1.202789080668056888e-08,2.292523595844521054e-04,1.760437146010443152e-08,3.943348132287163919e-04,6.906379722693752420e-08
8.100000000000000000e+01,1.864838417656377266e-04,1.153874794059441366e-08,2.244415401220073696e-04,1.686336406790711487e-08,3.871212895324210239e-04,6.658493468833543090e-08
8.120000000000000284e+01,1.825072063413429846e-04,1.105637265052861842e-08,2.199398264552663608e-04,1.619612197284543471e-08,3.800410415770030326e-04,6.419473447369194067e-08
8.140000000000000568e+01,1.785271466020823010e-04,1.058147139602501861e-08,2.156903505827038349e-04,1.558634869966232011e-08,3.730907768880663234e-04,6.189041158128877667e-08
8.160000000000000853e+01,1.745740037874324302e-04,1.011817681260444760e-08,2.115920989245639102e-04,1.501384619738703430e-08,3.662672306530750715e-04,5.966924173110561319e-08
8.180000000000001137e+01,1.706944212020968985e-04,9.672564747769162759e-09,2.075472492968218844e-04,1.445972043678882167e-08,3.595673958619812513e-04,5.752846146001134021e-08
8.200000000000000000e+01,1.669374546047488420e-04,9.250446617989489419e-09,2.034750219383610391e-04,1.390860190217414448e-08,3.529886941708213453e-04,5.546521944599872091e-08
8.220000000000000284e+01,1.633381268893496275e-04,8.855323360617755084e-09,1.993090560628132989e-04,1.335003596541735404e-08,3.465290463729831872e-04,5.347658817237206905e-08
8.240000000000000568e+01,1.599061585399446782e-04,8.487360920992203875e-09,1.950284717084486725e-04,1.278077795282605590e-08,3.401868190723987442e-04,5.155962268801970194e-08
8.260000000000000853e+01,1.566251004568196194e-04,8.143656484283194167e-09,1.906896536121390926e-04,1.220693049422294652e-08,3.339606549735369486e-04,4.971144083126142759e-08
8.280000000000001137e+01,1.534606136208146532e-04,7.819386834777637190e-09,1.863977579766168131e-04,1.164313838838892518e-08,3.278492324510264293e-04,4.792930001101679663e-08
8.300000000000000000e+01,1.503719731868203560e-04,7.509163654104330897e-09,1.822425462985922950e-04,1.110754594625972349e-08,3.218510283203292145e-04,4.621065371714510470e-08
8.320000000000000284e+01,1.473216340506220995e-04,7.208146610815454672e-09,1.782804332959604253e-04,1.061460676898920214e-08,3.159641587946491006e-04,4.455317868375906078e-08
8.340000000000000568e+01,1.442816351952894702e-04,6.912845650292074193e-09,1.745468345624089047e-04,1.016980664637802738e-08,3.101863446246471800e-04,4.295476844181714521e-08
8.360000000000000853e+01,1.412381489791839616e-04,6.621694453372304395e-09,1.710446963693270273e-04,9.769012089734981631e-09,3.045150020818143699e-04,4.141349382632166488e-08
8.380000000000001137e+01,1.381947036441620461e-04,6.335331497979517823e-09,1.677283186219690771e-04,9.401801559686615037e-09,2.989474231459810188e-04,3.992753887069025675e-08
8.400000000000000000e+01,1.351723362707761707e-04,6.056357410690930940e-09,1.645209009465123579e-04,9.055825131900723904e-09,2.934809891690596390e-04,3.849512946269874839e-08
8.420000000000000284e+01,1.322042696688302045e-04,5.788441101550735615e-09,1.613478348264103378e-04,8.719724831571677040e-09,2.881133617518077603e-04,3.711447614537048460e-08
8.440000000000000568e+01,1.293251153701785656e-04,5.535008882604769696e-09,1.581453346271237241e-04,8.384403988437451592e-09,2.828426048023746859e-04,3.578374730095733767e-08
8.460000000000000853e+01,1.265585516888018233e-04,5.298055702240228518e-09,1.548647574217124263e-04,8.043983529956247085e-09,2.776672077710235268e-04,3.450107672215373844e-08
8.480000000000001137e+01,1.239093983631244520e-04,5.077575645748479023e-09,1.515007304851898572e-04,7.697256074055939947e-09,2.725860023096921057e-04,3.326459723000082610e-08
8.500000000000000000e+01,1.213636578957059140e-04,4.871744753251884633e-09,1.481081963476473548e-04,7.348775918328652986e-09,2.675979929878509142e-04,3.207248575798564076e-08
8.520000000000000284e+01,1.188951184609535091e-04,4.677603136794298745e-09,1.447687238260746329e-04,7.007962301188515616e-09,2.627021501896695862e-04,3.092300619060326498e-08
8.540000000000000568e+01,1.164739634150767546e-04,4.491853384413746946e-09,1.415427451823637124e-04,6.685737207553209564e-09,2.578972273506919166e-04,2.981454058039515287e-08
8.560000000000000853e+01,1.140737738009274445e-04,4.311535211686071758e-09,1.384676904140846280e-04,6.390218497842593664e-09,2.531816561508392293e-04,2.874560321172960375e-08
8.580000000000001137e+01,1.116762638614000885e-04,4.134539805151201930e-09,1.355687202659323193e-04,6.123890386160764349e-09,2.485535448606096369e-04,2.771483459972441045e-08
8.600000000000000000e+01,1.092746897641085258e-04,3.959984066032804501e-09,1.328461924701992243e-04,5.883608722205954001e-09,2.440107705598205305e-04,2.672097590256724646e-08
8.620000000000000284e+01,1.068760391169190388e-04,3.788369922441411040e-09,1.302631696104779074e-04,5.662786737466650186e-09,2.395511306799712767e-04,2.576282962568175681e-08
8.640000000000000568e+01,1.045004609808235333e-04,3.621382226071713860e-09,1.277599203809357388e-04,5.453946796022031342e-09,2.351725100266493498e-04,2.483921796285581023e-08
8.660000000000000853e+01,1.021762567731041818e-04,3.461281236804457371e-09,1.252781501897783816e-04,5.250329656808734446e-09,2.308730227919461836e-04,2.394895183551934008e-08
8.680000000000001137e+01,9.993094112050708718e-05,3.310076891730082797e-09,1.227680846913890345e-04,5.046613338405580209e-09,2.266510983599096495e-04,2.309081962580759853e-08
8.700000000000000000e+01,9.778186240380893322e-05,3.168831148138736151e-09,1.201961954279827556e-04,4.839551509875406548e-09,2.225054919296051898e-04,2.226359669511831969e-08
8.720000000000000284e+01,9.573088665653038925e-05,3.037370932748742303e-09,1.175672512969805740e-04,4.628873082742446216e-09,2.184352172940502712e-04,2.146606950780443826e-08
8.740000000000000568e+01,9.376532922576331767e-05,2.914455789518500178e-09,1.149302790533281057e-04,4.417807013293955401e-09,2.144394194993612716e-04,2.069706497858088018e-08
8.760000000000000853e+01,9.186351012854450675e-05,2.798222954767379350e-09,1.123451034401964812e-04,4.212308019507292530e-09,2.105172239672780093e-04,1.995547664792298547e-08
8.780000000000001137e+01,9.000137693265633282e-05,2.686678541410783605e-09,1.098505885563637340e-04,4.018874847288308489e-09,2.066676068305720439e-04,1.924028207182262629e-08
8.800000000000000000e+01,8.815774627199599836e-05,2.578102319015109147e-09,1.074716234057602565e-04,3.842008894861772527e-09,2.028893230676235583e-04,1.855054820924812084e-08
8.820000000000000284e+01,8.631791865164255653e-05,2.471349394322145800e-09,1.052259283828965291e-04,3.682729932205735066e-09,1.991809078342926043e-04,1.788542344534175670e-08
8.840000000000000568e+01,8.447633728496086120e-05,2.366053943676427691e-09,1.031120079114117581e-04,3.538795714739674123e-09,1.955407426529933161e-04,1.724411738953507979e-08
8.860000000000000853e+01,8.263815017808074986e-05,2.262683514684210081e-09,1.011004464559679434e-04,3.406092479648509509e-09,1.919671618906991701e-04,1.662587314203806355e-08
8.880000000000001137e+01,8.081840239142105769e-05,2.162365341232433530e-09,9.914553135571206165e-05,3.280109740827801658e-09,1.884585694864753013e-04,1.602993982870232612e-08
8.900000000000000000e+01,7.903776366683835258e-05,2.066483059929350158e-09,9.720205966594883985e-05,3.156827381403165972e-09,1.850135379023962212e-04,1.545555358974162322e-08
8.920000000000000284e+01,7.731552997767746722e-05,1.976178415137236052e-09,9.523141906354415723e-05,3.033140114086294152e-09,1.816308665331899368e-04,1.490193202994832044e-08
8.940000000000000568e+01,7.566278038464895940e-05,1.891967250241483783e-09,9.321140265019709197e-05,2.907288131278448521e-09,1.783095846090930990e-04,1.436828197832084741e-08
8.960000000000000853e+01,7.407899579396351388e-05,1.813618844306099808e-09,9.115318182892196796e-05,2.779403635623845037e-09,1.750488958290671989e-04,1.385381607876220605e-08
8.980000000000001137e+01,7.255341139284017158e-05,1.740298480511337546e-09,8.909952127000712093e-05,2.651731195337241072e-09,1.718480783456342051e-04,1.335777211741212514e-08
9.000000000000000000e+01,7.106953846108482269e-05,1.670852095382693870e-09,8.709357421096245745e-05,2.528014248094678743e-09,1.687063690802080129e-04,1.287942987866704718e-08
9.020000000000000284e+01,6.961012445990458740e-05,1.604096652888791225e-09,8.516021955253963254e-05,2.412096321080718211e-09,1.656228678896363863e-04,1.241812215326702343e-08
9.040000000000000568e+01,6.816088240680093300e-05,1.539047979941953916e-09,8.331694131866217764e-05,2.306437308397414449e-09,1.625964903432360531e-04,1.197323805444945880e-08
9.060000000000000853e+01,6.671297051835931621e-05,1.475084322240420188e-09,8.157682420481856395e-05,2.211358864374079371e-09,1.596259805873023740e-04,1.154421803063292736e-08
9.080000000000001137e+01,6.526474265562965109e-05,1.412050080805197506e-09,7.993749516957551282e-05,2.125301974245616142e-09,1.567099762997227540e-04,1.113054157644014088e-08
9.100000000000000000e+01,6.382257929165355943e-05,1.350268774258432119e-09,7.837493525313168625e-05,2.045700645582812803e-09,1.538471040674646128e-04,1.073171075266819285e-08
9.120000000000000284e+01,6.239981318222326929e-05,1.290423067907044042e-09,7.685294063840546631e-05,1.969831370945537040e-09,1.510360786004877809e-04,1.034723426912175158e-08
9.140000000000000568e+01,6.101306684480511575e-05,1.233309696155340470e-09,7.533572547469143902e-05,1.895304472115331318e-09,1.482757811324991097e-04,9.976616814240335321e-09
9.160000000000000853e+01,5.967681154354152441e-05,1.179554369296769045e-09,7.379386075169160541e-05,1.820320343034630407e-09,1.455652982411787758e-04,9.619356240836198910e-09
9.180000000000001137e+01,5.839846424241228618e-05,1.129405909329626476e-09,7.221387483537441163e-05,1.743953105304380171e-09,1.429039111538029847e-04,9.274948209596941561e-09
9.200000000000000000e+01,5.717636666063988856e-05,1.082685259907015686e-09,7.061002923596350692e-05,1.666471147023229979e-09,1.402910375625158849e-04,8.942895561335903176e-09
9.220000000000000284e+01,5.600125534773329528e-05,1.038878406421037834e-09,6.901774613313094056e-05,1.589402787985985744e-09,1.377261414857698120e-04,8.622718953630078245e-09
9.240000000000000568e+01,5.485981284018257064e-05,9.973005631080909010e-10,6.746685153457711152e-05,1.515079570236332999e-09,1.352086371843401187e-04,8.313965880939680727e-09
9.260000000000000853e+01,5.373831781646800726e-05,9.572593850343291446e-10,6.597292012175030125e-05,1.445753865318270198e-09,1.327378153003660782e-04,8.016216191237688884e-09
9.280000000000001137e+01,5.262537566957240019e-05,9.181861147204428067e-10,6.454835141137313772e-05,1.382744776210151584e-09,1.303128113889106448e-04,7.729083027237974870e-09
9.300000000000000000e+01,5.151384624637152720e-05,8.797353358781304981e-10,6.320248094110754553e-05,1.326070486459481342e-09,1.279326223915617990e-04,7.452208877966284057e-09
9.320000000000000284e+01,5.040227762445709069e-05,8.418493971128365609e-10,6.193231101074599533e-05,1.274673473827791989e-09,1.255961620579503738e-04,7.185257504752959627e-09
9.340000000000000568e+01,4.929552409918493730e-05,8.047616083213001813e-10,6.071842097520782205e-05,1.226962096215033397e-09,1.233023372078593930e-04,6.927903830873656927e-09
9.360000000000000853e+01,4.820372706552071692e-05,7.689125496817705605e-10,5.953237880984786130e-05,1.181297706596458641e-09,1.210501242575747307e-04,6.679824775474130900e-09
9.380000000000001137e+01,4.713925611923007621e-05,7.347912243488110383e-10,5.834609992624865862e-05,1.136268201650504797e-09,1.188386276625314766e-04,6.440693760803248019e-09
9.400000000000000000e+01,4.611243970821529508e-05,7.027600072796520542e-10,5.713767197492066586e-05,1.090844708544630741e-09,1.166671067965377586e-04,6.210180195260122964e-09
9.420000000000000284e+01,4.512797164684807354e-05,6.729370501309456327e-10,5.590020077811852002e-05,1.044563025643068501e-09,1.145349648590457398e-04,5.987953389798296755e-09
9.440000000000000568e+01,4.418369541223302727e-05,6.451771292547705224e-10,5.464935502906844534e-05,9.977035379668366135e-10,1.124417027817637088e-04,5.773689060335325883e-09
9.460000000000000853e+01,4.327202047264159591e-05,6.191381789895494093e-10,5.341370104783521258e-05,9.512854033316290581e-10,1.103868512315401673e-04,5.567076254447638293e-09
9.480000000000001137e+01,4.238275847965582036e-05,5.943867822268619011e-10,5.221304805689772484e-05,9.067419351137367658e-10,1.083699009349573938e-04,5.367822962203132004e-09
9.500000000000000000e+01,4.150589477660317624e-05,5.704997444559795922e-10,5.105721371154987680e-05,8.653743604774697065e-10,1.063902519440826106e-04,5.175659281095972529e-09
9.520000000000000284e+01,4.063361546556196034e-05,5.471441463722086697e-10,4.995549235187125343e-05,8.278700065649962275e-10,1.044471954106476627e-04,4.990337512624341571e-09
9.540000000000000568e+01,3.976171317795424088e-05,5.241353962512818737e-10,4.891474408631839830e-05,7.941356968156326613e-10,1.025399302057660404e-04,4.811629089800424209e-09
9.560000000000000853e+01,3.889055153876706556e-05,5.014691248058944762e-10,4.793180119376810758e-05,7.634715807645819188e-10,1.006676064020081875e-04,4.639318967933000372e-09
9.580000000000001137e+01,3.802528048849192574e-05,4.793119795102036146e-10,4.699076039261354179e-05,7.349004716818323487e-10,9.882938175073573063e-05,4.473198936551771527e-09
9.600000000000000000e+01,3.717470925783841442e-05,4.579404676994814669e-10,4.606891215100853391e-05,7.074428656376781174e-10,9.702447616305429653e-05,4.313061778499460105e-09
9.620000000000000284e+01,3.634868287566220404e-05,4.376408572408549586e-10,4.514413375623727378e-05,6.802681190012588915e-10,9.525221114746289242e-05,4.158697923202767603e-09
9.640000000000000568e+01,3.555477262561119333e-05,4.186083087298996699e-10,4.420041913466872795e-05,6.527913618754618839e-10,9.351202480974558874e-05,4.009895277341506903e-09
9.660000000000000853e+01,3.479576775880675394e-05,4.008867334794002198e-10,4.323529161218711098e-05,6.247891991128810776e-10,9.180345833630031128e-05,3.866441777842129188e-09
9.680000000000001137e+01,3.406911892958451203e-05,3.843678578230580319e-10,4.226397397629528434e-05,5.964992839670865176e-10,9.012611701264773751e-05,3.728129465752407645e-09
9.700000000000000000e+01,3.336830092212241498e-05,3.688368441258062128e-10,4.130842022745338511e-05,5.685896914204627366e-10,8.847961644164156530e-05,3.594758744434682638e-09
9.720000000000000284e+01,3.268505917281414643e-05,3.540355553988239425e-10,4.038116504414998961e-05,5.419358847477296243e-10,8.686352974577251523e-05,3.466141769939892933e-09
9.740000000000000568e+01,3.201147209563945921e-05,3.397203057506027186e-10,3.948856306962999661e-05,5.172858201159809279e-10,8.527735138492199037e-05,3.342104299685102674e-09
9.760000000000000853e+01,3.134143584752592743e-05,3.257064637346753366e-10,3.863772476174159149e-05,4.949904770363159161e-10,8.372048744340895117e-05,3.222485648347060661e-09
9.780000000000001137e+01,3.067171719148903614e-05,3.119005278268825471e-10,3.783360998124555598e-05,4.749346799090766128e-10,8.219227343938245299e-05,3.107136744789577620e-09
9.800000000000000000e+01,3.000266764333690857e-05,2.983163086611683830e-10,3.707308906263152609e-05,4.566617201327090970e-10,8.069201270808763998e-05,2.995916743977206896e-09
9.820000000000000284e+01,2.933830321544834754e-05,2.850656683938316347e-10,3.634321906230232927e-05,4.395721588757743512e-10,7.921902380913992331e-05,2.888689120616678954e-09
9.840000000000000568e+01,2.868530444386588002e-05,2.723184265209059843e-10,3.562592966872559993e-05,4.230797520226428932e-10,7.777268451726321167e-05,2.785318387466576275e-09
9.860000000000000853e+01,2.805090591106245784e-05,2.602413107226035454e-10,3.490396714357987687e-05,4.066968482234366746e-10,7.635246169644551004e-05,2.685668346868763401e-09
9.880000000000001137e+01,2.744039018316696667e-05,2.489398520622782349e-10,3.416600014401787242e-05,3.900952237230039005e-10,7.495791981902865026e-05,2.589602183095239980e-09
9.900000000000000000e+01,2.685533478951420243e-05,2.384269044516031785e-10,3.341261157061521984e-05,3.731777938099343716e-10,7.358870586471006681e-05,2.496984054747587247e-09
9.920000000000000284e+01,2.629339432460484660e-05,2.286263561030378109e-10,3.265794910339806932e-05,3.561302264103303392e-10,7.224451448301185189e-05,2.407681460564702549e-09
9.940000000000000568e+01,2.574946820947568343e-05,2.194026163715009246e-10,3.191845232207241105e-05,3.393846481880457764e-10,7.092504317724845474e-05,2.321567615813470200e-09
9.960000000000000853e+01,2.521741970551056602e-05,2.105985711820383199e-10,3.120172492635812022e-05,3.234701691029979023e-10,6.962995052364798459e-05,2.238523254316109366e-09
9.980000000000001137e+01,2.469158503844559713e-05,2.020694202711581617e-10,3.051209682595032213e-05,3.088107993315350690e-10,6.835882932409343305e-05,2.158437483345115281e-09
1.000000000000000000e+02,2.416784553395694477e-05,1.937088198012363697e-10,2.985513248733844349e-05,2.955780332283419388e-10,6.711120139082650234e-05,2.081207505388787754e-09


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L6_k0.4_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.618576838281628349e-01,1.010358769620252506e+00,9.089727522687143235e-01,9.020104920776212953e-01,6.946490527739224152e-01,2.996111193100970960e-01
5.000000000000000278e-02,8.570354628667355978e-01,8.085882250652407510e-01,9.052808735092201520e-01,8.947039736996481585e-01,6.844563477943624852e-01,2.805912535968959620e-01
1.000000000000000056e-01,8.100226813614237464e-01,6.557332461618080588e-01,9.014527201497730680e-01,8.871906661177485498e-01,6.744380784057109057e-01,2.638079243626669790e-01
1.500000000000000222e-01,7.902204746890927334e-01,5.415673659213044999e-01,8.973982773349395980e-01,8.792939418854125444e-01,6.645837304893472686e-01,2.488966556037307543e-01
2.000000000000000111e-01,7.707734351976343046e-01,4.572348959898608900e-01,8.930163503876249464e-01,8.708168178517946556e-01,6.548811186257286199e-01,2.355485895370263982e-01
2.500000000000000000e-01,7.576145096474224960e-01,3.954391004063593229e-01,8.881864958649230424e-01,8.615289987414204154e-01,6.457251892274056271e-01,2.235037500634029506e-01
3.000000000000000444e-01,7.480326014280533897e-01,3.504025882678822312e-01,8.827638635006928025e-01,8.511606644526035215e-01,6.366439344924864630e-01,2.125446422097458932e-01
3.500000000000000333e-01,7.384182163061416837e-01,3.176899777791896695e-01,8.765774475147041223e-01,8.394038907206778921e-01,6.275719116091148519e-01,2.024903938837246398e-01
4.000000000000000222e-01,7.291022218807143851e-01,2.939704554751377819e-01,8.694321198368719639e-01,8.259222655115410205e-01,6.185077094307976919e-01,1.931915299019790477e-01
4.500000000000000111e-01,7.202427039848741108e-01,2.767758147404809632e-01,8.611145861697449000e-01,8.103686711702258183e-01,6.094494855835492775e-01,1.845253884478368911e-01
5.000000000000000000e-01,7.118546803885144048e-01,2.642863064833069764e-01,8.514030853105354346e-01,7.924103585497557223e-01,6.003953512053571417e-01,1.763921407261691554e-01
5.500000000000000444e-01,7.038558794215987735e-01,2.551575809928882665e-01,8.400802815373060728e-01,7.717594246577959005e-01,5.913437086647367336e-01,1.687113482828764277e-01
6.000000000000000888e-01,6.961118534913307565e-01,2.483893297246641818e-01,8.269484335619493587e-01,7.482057721382571192e-01,5.822935157072869350e-01,1.614189824637727588e-01
6.500000000000000222e-01,6.884716631697905820e-01,2.432296730152354591e-01,8.118456203331128052e-01,7.216487842008950659e-01,5.732444786891719435e-01,1.544648313305074516e-01
7.000000000000000666e-01,6.807912814290643100e-01,2.391072877743819769e-01,7.946616140749187540e-01,6.921235145242683462e-01,5.641971915760971568e-01,1.478102269597112994e-01
7.500000000000000000e-01,6.729457106977472236e-01,2.355838307808941212e-01,7.753519456954276468e-01,6.598173501284556597e-01,5.551532425114222846e-01,1.414260374971827994e-01
8.000000000000000444e-01,6.648327721084723585e-01,2.323208299291134593e-01,7.539488143453895175e-01,6.250739413831750690e-01,5.461153094036206301e-01,1.352908814754493205e-01
8.500000000000000888e-01,6.563720432191628706e-01,2.290569029096438114e-01,7.305677353053451339e-01,5.883826551372627334e-01,5.370872613001831386e-01,1.293895350686810608e-01
9.000000000000000222e-01,6.475019771803559587e-01,2.255924623064144430e-01,7.054091641960371639e-01,5.503536965157811434e-01,5.280742733569716574e-01,1.237115148087046396e-01
9.500000000000000666e-01,6.381772904107443356e-01,2.217798778983810504e-01,6.787547359334211716e-01,5.116810487377639882e-01,5.190829504695178009e-01,1.182498277543062581e-01
1.000000000000000000e+00,6.283676372892641471e-01,2.175174789393519159e-01,6.509581669992905439e-01,4.730971339731062653e-01,5.101214401405317345e-01,1.129998874581976537e-01
1.050000000000000044e+00,6.180576734349338963e-01,2.127459490560021094e-01,6.224312485903020775e-01,4.353242696791689847e-01,5.011995024251220121e-01,1.079585969864841899e-01
1.100000000000000089e+00,6.072479988809613705e-01,2.074457559118785821e-01,5.976350654998165979e-01,3.990283631945610310e-01,4.923284976019934311e-01,1.031235998478430699e-01
1.150000000000000133e+00,5.959562107993959801e-01,2.016343976353814904e-01,5.783908945232844045e-01,3.647797955400752246e-01,4.835212532311747302e-01,9.849269655767900478e-02
1.200000000000000178e+00,5.842173367844001319e-01,1.953625156974688748e-01,5.655155898755834798e-01,3.330252114408090436e-01,4.747917824708058898e-01,9.406341961125713746e-02
1.250000000000000000e+00,5.720831668843215922e-01,1.887083307957965195e-01,5.528547977116513579e-01,3.040722175297660423e-01,4.661548445826596554e-01,8.983275396205823993e-02
1.300000000000000044e+00,5.596203404971717976e-01,1.817703513015824224e-01,5.418528778415900859e-01,2.780871328733388048e-01,4.576253650144735396e-01,8.579698477685140934e-02
1.350000000000000089e+00,5.469073636745529488e-01,1.746587861752230131e-01,5.333162219405824800e-01,2.551042712847775840e-01,4.492177630422501955e-01,8.195165015777902684e-02
1.400000000000000133e+00,5.340309456334649818e-01,1.674864607245536152e-01,5.246115621504179316e-01,2.350440245733905753e-01,4.409452632036708897e-01,7.829157426293766042e-02
1.450000000000000178e+00,5.210820986526201182e-01,1.603602076927578279e-01,5.158805921594246113e-01,2.177363994367222388e-01,4.328192828261952507e-01,7.481095603798962324e-02
1.500000000000000000e+00,5.081523435396156918e-01,1.533736647853113366e-01,5.072683470870993361e-01,2.029466432096448947e-01,4.248489820467132860e-01,7.150349047166529304e-02
1.550000000000000044e+00,4.953301668430133420e-01,1.466021861918169189e-01,4.989081023300902529e-01,1.904000658330201601e-01,4.170410315714110361e-01,6.836250252763893809e-02
1.600000000000000089e+00,4.826977006147332716e-01,1.401002424482034880e-01,4.909072426644986997e-01,1.798039465016173233e-01,4.093996053589707973e-01,6.538107815207057361e-02
1.650000000000000133e+00,4.703275602374273889e-01,1.339013239387930043e-01,4.833360197444023232e-01,1.708653028903493742e-01,4.019265581580952484e-01,6.255218143441279577e-02
1.700000000000000178e+00,4.582799329136156841e-01,1.280200478171478751e-01,4.762208362049169530e-01,1.633041239454532112e-01,3.946217188474042681e-01,5.986875157920357182e-02
1.750000000000000000e+00,4.466002875286961271e-01,1.224559369747424964e-01,4.695429325928727193e-01,1.568623053465507677e-01,3.874832270486878727e-01,5.732377740500826241e-02
1.800000000000000044e+00,4.353182934131170634e-01,1.171982053987888905e-01,4.632424169962438554e-01,1.513089279468562975e-01,3.805078572050921148e-01,5.491035033586024600e-02
1.850000000000000089e+00,4.244485007579029134e-01,1.122308409792154293e-01,4.572267300203848306e-01,1.464426914894516873e-01,3.736912992279977086e-01,5.262169914319743402e-02
1.900000000000000133e+00,4.139929887699793087e-01,1.075373123978871220e-01,4.513820395877602420e-01,1.420923074692466426e-01,3.670283871193889547e-01,5.045121101193585089e-02
1.950000000000000178e+00,4.039456573968275288e-01,1.031043300711942390e-01,4.455857899717574622e-01,1.381155334128790213e-01,3.605132813330941266e-01,4.839244392520559296e-02
2.000000000000000000e+00,3.942973571573111236e-01,9.892425233774980453e-02,4.397187058110323954e-01,1.343973616996201326e-01,3.541396168591220417e-01,4.643913504412430782e-02
2.050000000000000266e+00,3.850408041343533760e-01,9.499593361734068320e-02,4.336749191239504531e-01,1.308477099053289294e-01,3.479006295543927152e-01,4.458520890063892572e-02
2.100000000000000089e+00,3.761742685208891990e-01,9.132403881731969431e-02,4.273694203003669534e-01,1.273988264906446288e-01,3.417892709131188367e-01,4.282478803635869635e-02
2.149999999999999911e+00,3.677033074345750774e-01,8.791706613532281056e-02,4.207425823511621865e-01,1.240025360425368733e-01,3.357983183073279809e-01,4.115220741207546717e-02
2.200000000000000178e+00,3.596402459388844397e-01,8.478449292385686897e-02,4.137619506519526480e-01,1.206273987289117333e-01,3.299204848108861499e-01,3.956203265690218240e-02
2.250000000000000000e+00,3.520015903721735451e-01,8.193355640884471269e-02,4.064217682612661364e-01,1.172558383052312858e-01,3.241485304270648737e-01,3.804908115883723352e-02
2.300000000000000266e+00,3.448039735513896420e-01,7.936618800739929369e-02,3.987408203468230661e-01,1.138812895903655587e-01,3.184753748724591382e-01,3.660844421232872098e-02
2.350000000000000089e+00,3.380594816557344062e-01,7.707654242528083621e-02,3.907591697714639656e-01,1.105054197697332569e-01,3.128942108891270557e-01,3.523550798221992963e-02
2.400000000000000355e+00,3.317712435867884446e-01,7.504942508087761310e-02,3.825342709955572018e-01,1.071354819574731609e-01,3.073986162066269512e-01,3.392597092754739974e-02
2.450000000000000178e+00,3.259299956186239022e-01,7.325975905578928360e-02,3.741368354681227082e-01,1.037818614647043891e-01,3.019826616354051030e-01,3.267585552998628767e-02
2.500000000000000000e+00,3.205120570021064985e-01,7.167308100785257929e-02,3.656467072678294405e-01,1.004558747838037169e-01,2.966410122691103823e-01,3.148151263977016362e-02
2.550000000000000266e+00,3.154788811224076839e-01,7.024693969606124466e-02,3.571489048172258318e-01,9.716787887736748341e-02,2.913690183765689223e-01,3.033961741455816485e-02
2.600000000000000089e+00,3.107781588149993168e-01,6.893300115585065946e-02,3.487298895137377341e-01,9.392574419873661595e-02,2.861627922826126547e-01,2.924715659688671698e-02
2.650000000000000355e+00,3.063463409224425060e-01,6.767963669695235829e-02,3.404740183147403343e-01,9.073373848535569441e-02,2.810192674087221842e-01,2.820140765946166014e-02
2.700000000000000178e+00,3.021123418823885576e-01,6.643477009398011945e-02,3.324600028098382287e-01,8.759185860955440162e-02,2.759362357273458244e-01,2.719991105331763526e-02
2.750000000000000000e+00,2.980020104366266631e-01,6.514877313199959885e-02,3.247570354164744932e-01,8.449563328264206308e-02,2.709123602425692612e-01,2.624043734393469163e-02
2.800000000000000266e+00,2.939427184405378202e-01,6.377721322659016256e-02,3.174201563845529539e-01,8.143639921860432174e-02,2.659471598003927961e-01,2.532095136029291829e-02
2.850000000000000089e+00,2.898672544741018875e-01,6.228327013481252394e-02,3.104847057064396010e-01,7.840202744718149930e-02,2.610409645838795423e-01,2.443957558758982906e-02
2.900000000000000355e+00,2.857162945741012483e-01,6.063965484318321192e-02,3.039606317508466438e-01,7.537804608578743681e-02,2.561948420498799117e-01,2.359455491481485256e-02
2.950000000000000178e+00,2.814391413733955405e-01,5.882988995856237857e-02,2.978286309238485918e-01,7.234907365049977890e-02,2.514104947510885091e-01,2.278422454205821651e-02
3.000000000000000000e+00,2.769930530299045679e-01,5.684885339030477935e-02,2.920401683375059010e-01,6.930044663845727482e-02,2.466901333421752107e-01,2.200698241907752747e-02
3.050000000000000266e+00,2.723420169424642934e-01,5.470254680405914338e-02,2.865217658632026598e-01,6.621990099384539308e-02,2.421073762178150290e-01,2.126126709557212696e-02
3.100000000000000089e+00,2.674559415083839764e-01,5.240712185383093052e-02,2.811822907350398637e-01,6.309915345524898245e-02,2.376801426231727465e-01,2.054554138124520951e-02
3.150000000000000355e+00,2.623108609909385325e-01,4.998727001209724019e-02,2.759217922978624560e-01,5.993522912235010186e-02,2.333217805871146966e-01,1.985828179300510796e-02
3.200000000000000178e+00,2.568901340927564059e-01,4.747414334588152818e-02,2.706408177588417452e-01,5.673139778675877903e-02,2.290353023161400547e-01,1.919797344034049683e-02
3.250000000000000000e+00,2.511861566515723454e-01,4.490301293971935004e-02,2.652491798462776051e-01,5.349761349897180773e-02,2.248233985538186930e-01,1.856310977875769846e-02
3.300000000000000266e+00,2.452019965032371518e-01,4.231088261282543728e-02,2.597261441227609047e-01,5.025039706634114312e-02,2.206882907252913362e-01,1.795219653664035034e-02
3.350000000000000089e+00,2.389525058678076130e-01,3.973425792341845481e-02,2.546856003414062486e-01,4.701215514517571858e-02,2.166316147976299344e-01,1.736375907112944206e-02
3.400000000000000355e+00,2.324646825036076059e-01,3.720722961113074462e-02,2.497403543332666065e-01,4.380998616226497444e-02,2.126543418337937252e-01,1.679635240594819570e-02
3.450000000000000178e+00,2.259887455964703085e-01,3.475997577060405824e-02,2.445787219185115990e-01,4.067407559536634354e-02,2.087567375541261594e-01,1.624857322215779790e-02
3.500000000000000000e+00,2.198579460823282539e-01,3.241772859026183923e-02,2.392202823338731021e-01,3.763582456927173914e-02,2.049383604890809840e-01,1.571907309198357708e-02
3.550000000000000266e+00,2.136380718577461091e-01,3.020019870275519186e-02,2.337031167813655719e-01,3.472588102217623318e-02,2.011980957468551268e-01,1.520657225602305151e-02
3.600000000000000089e+00,2.077664965868655234e-01,2.812140955080121019e-02,2.280802553640091657e-01,3.197224877742155247e-02,1.975342192537703490e-01,1.470987324509716657e-02
3.650000000000000355e+00,2.019597759109746926e-01,2.618986867384837450e-02,2.243850399092236492e-01,2.939863629671989401e-02,1.939444857373039677e-01,1.422787364745698585e-02
3.700000000000000178e+00,1.963240234247936589e-01,2.440899223490801406e-02,2.207910207026019533e-01,2.702317598517684633e-02,1.904262328311772390e-01,1.375957733248576662e-02
3.750000000000000000e+00,1.913982950729165022e-01,2.277770083187439371e-02,2.172207237036183347e-01,2.485760126334388836e-02,1.869764935277771767e-01,1.330410347699050380e-02
3.800000000000000266e+00,1.866242679986737651e-01,2.129111481763711414e-02,2.136976157466287385e-01,2.290691833652463288e-02,1.835921097384624889e-01,1.286069281088704844e-02
3.850000000000000089e+00,1.820319584296435367e-01,1.994129191727023881e-02,2.102412173662286665e-01,2.116955931425293369e-02,1.802698408213539161e-01,1.242871061187940558e-02
3.900000000000000355e+00,1.776455545864049912e-01,1.871796535559440075e-02,2.068656529000849065e-01,1.963795918613774061e-02,1.770064624142718146e-01,1.200764613357860854e-02
3.950000000000000178e+00,1.734827235907360210e-01,1.760925443781796718e-02,2.035786356376188266e-01,1.829946587715147732e-02,1.737988525520084704e-01,1.159710834167911736e-02
4.000000000000000000e+00,1.695542035673190673e-01,1.660233008157564749e-02,2.003808347138824608e-01,1.713747295601594431e-02,1.706440636382579312e-01,1.119681804565498401e-02
4.049999999999999822e+00,1.658637006923216195e-01,1.568402468065861408e-02,1.972656438352469177e-01,1.613265916542882747e-02,1.675393802016202915e-01,1.080659673195210127e-02
4.100000000000000533e+00,1.624080924273668680e-01,1.484137915693699294e-02,1.942194329311808798e-01,1.526422640999714267e-02,1.644823633659873718e-01,1.042635260964575213e-02
4.150000000000000355e+00,1.591779189552210427e-01,1.406212091961842221e-02,1.912223681230767469e-01,1.451104529485970455e-02,1.614708835499742423e-01,1.005606455205129354e-02
4.200000000000000178e+00,1.561581317105456834e-01,1.333506578390321502e-02,1.882498235446770085e-01,1.385264101328320327e-02,1.585031430875812331e-01,9.695764741487297722e-03
4.250000000000000000e+00,1.533290601515662765e-01,1.265043587248829149e-02,1.852743039054408347e-01,1.326997842107899631e-02,1.555776903001410971e-01,9.345520887631963980e-03
4.299999999999999822e+00,1.506675481860624832e-01,1.200008520412548275e-02,1.822676905423842031e-01,1.274603002413729133e-02,1.526934261541783855e-01,9.005418887149672577e-03
4.350000000000000533e+00,1.481481961041835604e-01,1.137762588064290120e-02,1.792035557850110428e-01,1.226613171103213898e-02,1.498496041350335095e-01,8.675546724770012361e-03
4.400000000000000355e+00,1.457446298062791135e-01,1.077845095687703439e-02,1.760592827038496289e-01,1.181814681623113462e-02,1.470458234725053326e-01,8.355980291675635732e-03
4.450000000000000178e+00,1.434307184099079535e-01,1.019965520305510243e-02,1.728177775640739600e-01,1.139246899269099472e-02,1.442820154724074877e-01,8.046771629389718600e-03
4.500000000000000000e+00,1.411816761324014013e-01,9.639861570895530071e-03,1.695204040846930993e-01,1.098189879020712231e-02,1.415584225053158063e-01,7.747939913709032608e-03
4.549999999999999822e+00,1.389750037715947462e-01,9.098968386870570982e-03,1.662493491103825827e-01,1.058142878507440862e-02,1.388755692130681230e-01,7.459465292654064369e-03
4.600000000000000533e+00,1.367912373024282591e-01,8.577839009869078074e-03,1.628660863150825644e-01,1.018796891336486155e-02,1.362342257117351851e-01,7.181285503333070461e-03
4.650000000000000355e+00,1.346144752674350298e-01,8.077960759374943484e-03,1.593827380296140850e-01,9.800038690473421993e-03,1.336353629641297003e-01,6.913295030743843092e-03
4.700000000000000178e+00,1.324326612668019487e-01,7.601102384687623975e-03,1.558170199719333404e-01,9.417447446454849450e-03,1.310801010114059917e-01,6.655346448218526882e-03
4.750000000000000000e+00,1.302376101107447781e-01,7.148998631463390416e-03,1.521913681611430924e-01,9.040978460652852530e-03,1.285696513256668894e-01,6.407253500536991102e-03
4.800000000000000711e+00,1.280247855521059464e-01,6.723086508216949073e-03,1.485319233583051457e-01,8.672088482161527390e-03,1.261521076095466765e-01,6.168795457364087062e-03
4.850000000000000533e+00,1.257928582754551938e-01,6.324311142683563744e-03,1.448674209294150139e-01,8.312630789687396743e-03,1.238129047214593798e-01,5.939722272451001574e-03
4.900000000000000355e+00,1.235430899456286952e-01,5.953010586310618010e-03,1.412280188585703922e-01,7.964607630284812473e-03,1.215137212053583604e-01,5.719760125164171510e-03
4.950000000000000178e+00,1.212786011963529476e-01,5.608879801754748304e-03,1.376440885373682310e-01,7.629956364743911527e-03,1.192551448353629251e-01,5.508616985385322851e-03
5.000000000000000000e+00,1.190035896979655949e-01,5.291005640116331135e-03,1.341449921959772529e-01,7.310372640367973802e-03,1.170377020686784730e-01,5.305987920089958072e-03
5.050000000000000711e+00,1.167225701040016939e-01,4.997957997066306175e-03,1.307578760815854280e-01,7.007173107578119377e-03,1.148618246794121112e-01,5.111559940195777030e-03
5.100000000000000533e+00,1.144397098415733116e-01,4.727918286409620204e-03,1.275065177830461138e-01,6.721199345461279992e-03,1.127278215949582274e-01,4.925016261668164509e-03
5.150000000000000355e+00,1.121583299588996829e-01,4.478825177102740973e-03,1.244102778261783337e-01,6.452763598702967660e-03,1.106358571631861909e-01,4.746039919916495917e-03
5.200000000000000178e+00,1.098806243544121763e-01,4.248519021801663853e-03,1.214832186724890128e-01,6.201635587617011953e-03,1.085859366156632783e-01,4.574316728325545853e-03
5.250000000000000000e+00,1.076076220192326571e-01,4.034869984709033019e-03,1.187334665442210113e-01,5.967068060414858731e-03,1.065778989724563280e-01,4.409537609759117162e-03
5.300000000000000711e+00,1.053393793147304330e-01,3.835879729360482104e-03,1.161628979701456732e-01,5.747857014954452920e-03,1.046114171109361890e-01,4.251400355225419189e-03
5.350000000000000533e+00,1.030753521133048745e-01,3.649751754880917014e-03,1.137672246684985622e-01,5.542430781011485619e-03,1.026860042496695602e-01,4.099610878864511608e-03
5.400000000000000355e+00,1.008148714921886235e-01,3.474930263556210049e-03,1.115365182238332586e-01,5.348960604275564308e-03,1.008010257284324557e-01,3.953884045674659758e-03
5.450000000000000178e+00,9.855763798182896884e-02,3.310111206165902188e-03,1.094561582956693063e-01,5.165484189133607781e-03,9.895571473297329335e-02,3.813944150453288384e-03
5.500000000000000000e+00,9.630415750915796713e-02,3.154231561789700225e-03,1.075081167938897464e-01,4.990032992356143587e-03,9.714919053598973508e-02,3.679525125276150027e-03
5.550000000000000711e+00,9.405606117573193925e-02,3.006443919635060080e-03,1.056724289780939380e-01,4.820754021407573642e-03,9.538047790028246486e-02,3.550370549756121444e-03
5.600000000000000533e+00,9.181627364337296981e-02,2.866083224032868818e-03,1.039286739855835584e-01,4.656017525950330305e-03,9.364852649263620543e-02,3.426233533893415471e-03
5.650000000000000355e+00,8.958901608847771869e-02,2.732631451323292229e-03,1.022573016163078052e-01,4.494503257606046256e-03,9.195222944869212156e-02,3.306876537586164646e-03
5.700000000000000178e+00,8.737964788609080269e-02,2.605684400388323229e-03,1.006406908207048145e-01,4.335259821304567919e-03,9.029044056241307403e-02,3.192071183531906570e-03
5.750000000000000000e+00,8.519436799592049192e-02,2.484923069543083958e-03,9.906388797985032912e-02,4.177733901246212522e-03,8.866198990030399463e-02,3.081598110969252513e-03
5.800000000000000711e+00,8.303981525741409297e-02,2.370090557657214721e-03,9.751502916986883041e-02,4.021768619735298020e-03,8.706569791804190384e-02,2.975246906298021840e-03
5.850000000000000533e+00,8.092262684438784881e-02,2.260974257087609244e-03,9.598548764712440395e-02,3.867572757080226312e-03,8.550038835460564701e-02,2.872816133205382746e-03
5.900000000000000355e+00,7.884902998691649401e-02,2.157392380850801147e-03,9.446980313400622775e-02,3.715664803590128500e-03,8.396490027957002888e-02,2.774113470034866857e-03
5.950000000000000178e+00,7.682454167444541238e-02,2.059183573238849204e-03,9.296544750759566655e-02,3.566797632130335946e-03,8.245809967083153613e-02,2.678955946659300653e-03
6.000000000000000000e+00,7.485382476746531288e-02,1.966198412251135737e-03,9.147246952766778516e-02,3.421870818835381911e-03,8.097889081374062825e-02,2.587170258235186020e-03
6.050000000000000711e+00,7.294070134584744458e-02,1.878291908774872010e-03,8.999304648368011694e-02,3.281838209396755607e-03,7.952622765976535835e-02,2.498593120238719930e-03
6.100000000000000533e+00,7.108827595316929981e-02,1.795316518839769684e-03,8.853095859556117664e-02,3.147618208537482018e-03,7.809912509129558755e-02,2.413071619385984481e-03
6.150000000000000355e+00,6.929909587566265849e-02,1.717115602495948058e-03,8.709099611083480352e-02,3.020013511370401096e-03,7.669666983948550398e-02,2.330463509478399205e-03
6.200000000000000178e+00,6.757528132444019786e-02,1.643517603423232110e-03,8.567831092947354732e-02,2.899645710112194914e-03,7.531803062347754152e-02,2.250637400576728682e-03
6.250000000000000000e+00,6.591858554573798434e-02,1.574331436590502894e-03,8.429773436608693771e-02,2.786908557370302523e-03,7.396246694695705892e-02,2.173472794404177934e-03
6.300000000000000711e+00,6.433037604297116296e-02,1.509343637590501892e-03,8.295309879184514790e-02,2.681941832980541500e-03,7.262933592005761663e-02,2.098859928201027986e-03
6.350000000000000533e+00,6.281155093443686888e-02,1.448317753622703269e-03,8.164661959169600136e-02,2.584625933344777884e-03,7.131809648122799938e-02,2.026699402585678197e-03
6.400000000000000355e+00,6.136241602561177261e-02,1.390996269238996361e-03,8.037840856592161354e-02,2.494595650363417259e-03,7.002831047608330806e-02,1.956901585084169521e-03
6.450000000000000178e+00,5.998255134291609336e-02,1.337105099163279692e-03,7.914619213786142082e-02,2.411270265740995261e-03,6.875964020140232225e-02,1.889385798347348235e-03
6.500000000000000000e+00,5.867069441417325365e-02,1.286360390526069663e-03,7.794529042203481028e-02,2.333896143079839877e-03,6.751184222802586454e-02,1.824079319035467684e-03
6.550000000000000711e+00,5.742466365979134041e-02,1.238477101875540103e-03,7.676887558289849367e-02,2.261597490871211473e-03,6.628475755681555170e-02,1.760916228325826302e-03
6.600000000000000533e+00,5.624133968863372773e-02,1.193178604821355576e-03,7.560847870002264381e-02,2.193430881526505123e-03,6.507829841428786066e-02,1.699836166629765466e-03
6.650000000000000355e+00,5.511671569835489143e-02,1.150206415125320375e-03,7.445466946676131126e-02,2.128439391634874035e-03,6.389243223552822093e-02,1.640783052396844934e-03
6.700000000000000178e+00,5.404602152746304511e-02,1.109329120460078155e-03,7.329780777997470242e-02,2.065702794859214896e-03,6.272716358954563698e-02,1.583703827300698757e-03
6.750000000000000000e+00,5.302391985103935279e-02,1.070349635796414602e-03,7.212876719083138877e-02,2.004380994782931861e-03,6.158251495790831309e-02,1.528547287600020513e-03
6.800000000000000711e+00,5.204476685220421617e-02,1.033110075570203368e-03,7.093955270573409910e-02,1.943748732810542199e-03,6.045850736795091440e-02,1.475263054477155738e-03
6.850000000000000533e+00,5.110292151761851309e-02,9.974937645089027027e-04,6.972376816672981592e-02,1.883220458048288654e-03,5.935514189978336602e-02,1.423800725499498390e-03
6.900000000000000355e+00,5.019307654256825735e-02,9.634241882496834709e-04,6.847692000572933035e-02,1.822365031856971324e-03,5.827238303099670919e-02,1.374109236131688949e-03
6.950000000000000178e+00,4.931057242970115356e-02,9.308609783194466553e-04,6.719656761932003841e-02,1.760910611152648100e-03,5.721014465994037068e-02,1.326136445703726859e-03
7.000000000000000000e+00,4.845165108638478657e-02,8.997933011627809886e-04,6.588234410839434452e-02,1.698740585302225756e-03,5.616827946896427171e-02,1.279828947674296674e-03
7.050000000000000711e+00,4.761361165295946440e-02,8.702312489965852420e-04,6.453587616777001212e-02,1.635881824856345607e-03,5.514657206877562889e-02,1.235132090566435324e-03
7.100000000000000533e+00,4.679484901603721270e-02,8.421959897269503618e-04,6.316063121583802287e-02,1.572486744506764508e-03,5.414473612260830432e-02,1.191990184525898010e-03
7.150000000000000355e+00,4.599477754917113970e-02,8.157095116260072590e-04,6.176171596831070421e-02,1.508810805159762833e-03,5.316241540386433539e-02,1.150346859715362276e-03
7.200000000000000178e+00,4.521366053123306028e-02,7.907847936397073346e-04,6.034564539103226544e-02,1.445187102753721017e-03,5.219918851202999532e-02,1.110145537061913053e-03
7.250000000000000000e+00,4.445237458035974920e-02,7.674171512832498720e-04,5.892009534831894879e-02,1.381999636284338877e-03,5.125457677518002741e-02,1.071329969281224499e-03
7.300000000000000711e+00,4.371213857487059318e-02,7.455773660095679030e-04,5.749364673923489100e-02,1.319656733425407860e-03,5.032805471547785459e-02,1.033844810417431422e-03
7.350000000000000533e+00,4.299423127646815473e-02,7.252070227548875576e-04,5.607552357996448134e-02,1.258565953909827981e-03,4.941906235413124487e-02,9.976361749765411645e-04
7.400000000000000355e+00,4.234190369048716762e-02,7.062162782295517728e-04,5.467532235512162497e-02,1.199111599006939637e-03,4.852701858657786083e-02,9.626521525799765786e-04
7.450000000000000178e+00,4.173093880934415634e-02,6.884840827623861948e-04,5.330272525731588606e-02,1.141635737325456335e-03,4.765133486483375674e-02,9.288432503491644105e-04
7.500000000000000000e+00,4.113239180308692067e-02,6.718606991791602418e-04,5.196718649591615391e-02,1.086423418449184580e-03,4.679142847568656949e-02,8.961627423744928690e-04
7.550000000000000711e+00,4.054492772089946656e-02,6.561722164113575895e-04,5.067758047399210930e-02,1.033692492212081974e-03,4.594673479180765019e-02,8.645669130866470795e-04
7.600000000000000533e+00,3.996681835661031884e-02,6.412266507030533460e-04,4.944180608474740141e-02,9.835881896884204369e-04,4.511671798755695351e-02,8.340151886707261944e-04
7.650000000000000355e+00,3.939600414966078212e-02,6.268211652693987061e-04,4.826635555847486742e-02,9.361823612468239339e-04,4.430087984168684656e-02,8.044701574657450336e-04
7.700000000000000178e+00,3.883018586884867673e-02,6.127499172489993002e-04,4.715587990825028525e-02,8.914770184974751474e-04,4.349876638544575985e-02,7.758974862860496240e-04
7.750000000000000000e+00,3.826691816970051452e-02,5.988120526773627961e-04,4.611281130296255443e-02,8.494116034341377304e-04,4.270997228819288505e-02,7.482657445840113289e-04
7.800000000000000711e+00,3.770367497687464320e-02,5.848194081515052005e-04,4.513712352550137974e-02,8.098732227681956167e-04,4.193414299664752209e-02,7.215461522175020508e-04
7.850000000000000533e+00,3.713787154768560805e-02,5.706035337620455608e-04,4.422630910092820167e-02,7.727089505819664285e-04,4.117097475309210858e-02,6.957122692283134943e-04
7.900000000000000355e+00,3.656686603177467659e-02,5.560217185439568326e-04,4.337561613807487670e-02,7.377392276355762470e-04,4.042021270859407628e-02,6.707396474707821247e-04
7.950000000000000178e+00,3.598800214699314493e-02,5.409617715508940970e-04,4.257852706745388766e-02,7.047713766398269438e-04,3.968164741735916157e-02,6.466054641926630066e-04
8.000000000000000000e+00,3.539874566346579848e-02,5.253453849231847763e-04,4.182740029619674837e-02,6.736123103100795807e-04,3.895511004660640042e-02,6.232881568441807092e-04
8.050000000000000711e+00,3.479690015169814576e-02,5.091299778402497275e-04,4.111416197611879320e-02,6.440796284057244674e-04,3.824046666278987927e-02,6.007670765963425393e-04
8.099999999999999645e+00,3.418082774199074358e-02,4.923089909709364980e-04,4.043094044582479230e-02,6.160104713760159714e-04,3.753761196037207204e-02,5.790221754420018553e-04
8.150000000000000355e+00,3.354960677656726453e-02,4.749106693672973129e-04,3.977057080717012055e-02,5.892677073704074555e-04,3.684646278524610769e-02,5.580337385207368491e-04
8.200000000000001066e+00,3.290310635793974176e-02,4.569954369503637743e-04,3.912694061329276274e-02,5.637432587760403228e-04,3.616695177359045138e-02,5.377821696651945409e-04
8.250000000000000000e+00,3.224199459715786781e-02,4.386520264912399615e-04,3.849518220614428499e-02,5.393586051742175775e-04,3.549902138135969248e-02,5.182478343432770848e-04
8.300000000000000711e+00,3.158963111580644079e-02,4.199925832169064638e-04,3.787173587947435804e-02,5.160627130543873117e-04,3.484261852327168174e-02,4.994109604040769491e-04
8.349999999999999645e+00,3.093025784391851413e-02,4.011470051219881471e-04,3.725431275943378445e-02,4.938278222879381122e-04,3.419768997699527968e-02,4.812515935543135864e-04
8.400000000000000355e+00,3.026207813943268196e-02,3.822568156700384369e-04,3.664178281748571575e-02,4.726436523665123401e-04,3.356417864248520400e-02,4.637496015013186507e-04
8.450000000000001066e+00,2.958816052067990768e-02,3.634688819078079410e-04,3.603400713336304267e-02,4.525106695869912567e-04,3.294202068228734709e-02,4.468847183656572014e-04
8.500000000000000000e+00,2.891199851956782405e-02,3.449292908864577201e-04,3.543162785855915459e-02,4.334330768312994559e-04,3.233114351017293830e-02,4.306366194080370430e-04
8.550000000000000711e+00,2.823739579525642515e-02,3.267776786681098750e-04,3.483582595359917961e-02,4.154121527262674913e-04,3.173146454615401874e-02,4.149850153885124436e-04
8.599999999999999645e+00,2.756833226229585959e-02,3.091422696032209761e-04,3.424805624915819996e-02,3.984404838811136311e-04,3.114289061854918009e-02,3.999097559748738965e-04
8.650000000000000355e+00,2.690880918459263166e-02,2.921358311521667929e-04,3.366977170748802761e-02,3.824975134196302497e-04,3.056531787008941875e-02,3.853909324729810947e-04
8.700000000000001066e+00,2.626267410567817429e-02,2.758526849926791567e-04,3.310215345464648934e-02,3.675466844102105333e-04,2.999863201577732813e-02,3.714089716409860317e-04
8.750000000000000000e+00,2.563343151454424568e-02,2.603668434200454951e-04,3.254586895530754698e-02,3.535343022940745043e-04,2.944270880488738390e-02,3.579447143049957545e-04
8.800000000000000711e+00,2.502405232645690814e-02,2.457312667516987014e-04,3.200088521901049698e-02,3.403900898345724375e-04,2.889741455659348285e-02,3.449794747214658371e-04
8.849999999999999645e+00,2.443680321362376798e-02,2.319781683724407258e-04,3.146636385364025984e-02,3.280292736020892536e-04,2.836260666577368472e-02,3.324950789278097434e-04
8.900000000000000355e+00,2.387312237379267399e-02,2.191202345162225791e-04,3.094065724117295302e-02,3.163559320941609584e-04,2.783813400941101412e-02,3.204738824924720491e-04
8.950000000000001066e+00,2.333356737475471981e-02,2.071525801845359375e-04,3.042140983985153896e-02,3.052672585845523875e-04,2.732383722111783597e-02,3.088987699496653812e-04
9.000000000000000000e+00,2.281785064004314412e-02,1.960552336416923570e-04,2.990574941390651900e-02,2.946583495965921775e-04,2.681954883799354816e-02,2.977531396516612137e-04
9.050000000000000711e+00,2.232496046743592116e-02,1.857959309387115818e-04,2.939053657409109940e-02,2.844271221335526942e-04,2.632509335684482532e-02,2.870208787103009467e-04
9.099999999999999645e+00,2.185334632513915090e-02,1.763330084337854427e-04,2.887263337509500191e-02,2.744789862730513848e-04,2.584028726281962715e-02,2.766863330982931432e-04
9.150000000000000355e+00,2.140113426052967990e-02,1.676182032732138742e-04,2.834915465718671271e-02,2.647309490673693116e-04,2.536493911055133499e-02,2.667342778591760681e-04
9.200000000000001066e+00,2.096633624717427966e-02,1.595992059913682647e-04,2.781767641352637932e-02,2.551148940979368254e-04,2.489884974469411955e-02,2.571498917959077644e-04
9.250000000000000000e+00,2.054702530725859011e-02,1.522218516616157880e-04,2.727638852724167257e-02,2.455798610890457716e-04,2.444181274296809009e-02,2.479187400697168472e-04
9.300000000000000711e+00,2.014146127873163439e-02,1.454318818978276163e-04,2.672419037402969447e-02,2.360932343585881636e-04,2.399361515120047167e-02,2.390267669630302065e-04
9.349999999999999645e+00,1.974816461070499907e-02,1.391762550932486319e-04,2.616073498547260776e-02,2.266408309180047425e-04,2.355403855790545731e-02,2.304602997720789988e-04
9.400000000000000355e+00,1.936594420878623088e-02,1.334040227444770090e-04,2.558643076373105438e-02,2.172259531876498851e-04,2.312286052794555735e-02,2.222060635218320204e-04
9.450000000000001066e+00,1.899388944649426508e-02,1.280668225501629140e-04,2.500241022252339129e-02,2.078675333953444748e-04,2.269985638348479343e-02,2.142512050495317083e-04
9.500000000000000000e+00,1.863133703249959111e-02,1.231190622574671783e-04,2.441047412961520890e-02,1.985975440641614084e-04,2.228480128870712410e-02,2.065833240720702424e-04
9.550000000000000711e+00,1.827782196055829922e-02,1.185178811380327267e-04,2.381301766044154403e-02,1.894578802709834372e-04,2.187747256548993810e-02,1.991905081976803036e-04
9.600000000000001421e+00,1.795686487937431589e-02,1.142229787614691623e-04,2.321294327658060194e-02,1.804969345256630866e-04,2.147765214293091349e-02,1.920613684949861691e-04
9.650000000000000355e+00,1.764638226271629529e-02,1.101963945618127333e-04,2.261356326880175488e-02,1.717660851688775742e-04,2.108512902634446240e-02,1.851850721945139133e-04
9.700000000000001066e+00,1.734224142944217409e-02,1.064023084068259990e-04,2.201849335609705471e-02,1.633163058805834689e-04,2.069970166241516529e-02,1.785513693457179286e-04
9.750000000000000000e+00,1.704360972648824232e-02,1.028069142419859542e-04,2.143153748074709194e-02,1.551950795230903500e-04,2.032118007722782255e-02,1.721506107423501227e-04
9.800000000000000711e+00,1.678099076686724936e-02,9.937839829484411023e-05,2.085656310996047980e-02,1.474437667065843201e-04,1.994938767274597596e-02,1.659737551019471475e-04
9.850000000000001421e+00,1.651875519112711022e-02,9.608703259238090535e-05,2.029736617854435710e-02,1.400955408661479500e-04,1.958416258416370223e-02,1.600123642746927521e-04
9.900000000000000355e+00,1.625562429362082187e-02,9.290537566163158210e-05,1.975752562467404660e-02,1.331739599494912287e-04,1.922535852402055406e-02,1.542585860943597302e-04
9.950000000000001066e+00,1.599056910698911163e-02,8.980855680417140535e-05,1.924024964472481614e-02,1.266922025635214028e-04,1.887284506723303779e-02,1.487051253044131740e-04
1.000000000000000000e+01,1.572261603076829245e-02,8.677460928533428219e-05,1.874821949674218557e-02,1.206529559263667462e-04,1.852650736219470240e-02,1.433452037385085306e-04
1.005000000000000071e+01,1.545086596963168683e-02,8.378481164306696084e-05,1.828344157836668538e-02,1.150489062545839367e-04,1.818624528467067611e-02,1.381725115604397246e-04
1.010000000000000142e+01,1.517451921398248887e-02,8.082399507241522208e-05,1.784712344892516039e-02,1.098637509965813981e-04,1.785197208127569171e-02,1.331811518409097841e-04
1.015000000000000036e+01,1.489290356081156633e-02,7.788077801633052548e-05,1.743959249945902998e-02,1.050736279535850607e-04,1.752361257599347952e-02,1.283655810478720298e-04
1.020000000000000107e+01,1.460550301893999599e-02,7.494769589263947833e-05,1.706027489290780699e-02,1.006488397577199207e-04,1.720110103490200132e-02,1.237205481475586082e-04
1.025000000000000000e+01,1.431198455675283809e-02,7.202120329173315890e-05,1.670774587607208941e-02,9.655574391492517108e-05,1.688437879984474796e-02,1.192410349609323076e-04
1.030000000000000071e+01,1.401222069779419800e-02,6.910153686954969947e-05,1.637985133031723273e-02,9.275867871758977537e-05,1.657339181051119617e-02,1.149222002119493365e-04
1.035000000000000142e+01,1.370630628334472759e-02,6.619243842498845831e-05,1.607388754652784579e-02,8.922180336514071966e-05,1.626808813600359727e-02,1.107593293648138661e-04
1.040000000000000036e+01,1.339456831878159393e-02,6.330074828368658052e-05,1.578681593498231298e-02,8.591074572064993984e-05,1.596841563167719288e-02,1.067477919083975808e-04
1.045000000000000107e+01,1.307756842138276497e-02,6.043588828229198054e-05,1.551548503932517059e-02,8.279397198631611890e-05,1.567431982546536179e-02,1.028830072416441713e-04
1.050000000000000000e+01,1.275609792564696109e-02,5.760926075538503412e-05,1.525683456065138853e-02,7.984381757423320925e-05,1.538574212102203007e-02,9.916041977957272134e-05
1.055000000000000071e+01,1.243116613406617006e-02,5.483359461394271409e-05,1.500806322288903219e-02,7.703714572750803777e-05,1.510261838408534160e-02,9.557548336973589894e-05
1.060000000000000142e+01,1.210398250398303857e-02,5.212227175540766678e-05,1.476675109062864331e-02,7.435562805982970467e-05,1.482487795492786614e-02,9.212365461487624727e-05
1.065000000000000036e+01,1.177593372909033556e-02,4.948866676436787775e-05,1.453093466877869791e-02,7.178566722426766244e-05,1.455244310513073222e-02,8.880039426560084291e-05
1.070000000000000107e+01,1.144855671252084997e-02,4.694553042934648801e-05,1.429913836901297239e-02,6.931800467783498574e-05,1.428522893269873473e-02,8.560117549787752442e-05
1.075000000000000000e+01,1.112350834753942676e-02,4.450444342054226781e-05,1.407036859468512556e-02,6.694707457630523582e-05,1.402314366710977200e-02,8.252149763821427838e-05
1.080000000000000071e+01,1.082521851292387281e-02,4.217536102252472983e-05,1.384407738856081697e-02,6.467017722834875269e-05,1.376608933645483840e-02,7.955690375177737581e-05
1.085000000000000142e+01,1.053542743456945333e-02,3.996626359286056828e-05,1.362010212841129400e-02,6.248655175108204941e-05,1.351396273331204566e-02,7.670300046590135246e-05
1.090000000000000036e+01,1.025312904210751858e-02,3.788292089882001055e-05,1.339858686747230458e-02,6.039642758840325172e-05,1.326665660504860837e-02,7.395547845752139745e-05
1.095000000000000107e+01,9.979549555480873857e-03,3.592877209296810423e-05,1.317989013837430300e-02,5.840012883736913485e-05,1.302406098818579584e-02,7.131013217652857228e-05
1.100000000000000000e+01,9.715815579333248950e-03,3.410491717535999698e-05,1.296448375421037531e-02,5.649729473979846997e-05,1.278606460530629617e-02,6.876287759186844165e-05
1.105000000000000071e+01,9.462914427364249245e-03,3.241021062540058734e-05,1.275284761660594804e-02,5.468626540778248710e-05,1.255255624645741294e-02,6.630976701408579507e-05
1.110000000000000142e+01,9.221655374901556457e-03,3.084144366063989486e-05,1.254536688856138470e-02,5.296366522505825333e-05,1.232342606458032910e-02,6.394700034581258770e-05
1.115000000000000036e+01,8.993472974700529241e-03,2.939359841039088542e-05,1.234223989392205754e-02,5.132419882910639635e-05,1.209856672544656550e-02,6.167093241885406572e-05
1.120000000000000107e+01,8.785065716319234719e-03,2.806015523327391690e-05,1.214340698367600072e-02,4.976065750459628524e-05,1.187787436603389077e-02,5.947807637253679617e-05
1.125000000000000000e+01,8.587647112570585134e-03,2.683343346011953187e-05,1.194851095479801742e-02,4.826411842133598059e-05,1.166124933026428320e-02,5.736510329462690450e-05
1.130000000000000071e+01,8.400919506396096678e-03,2.570494596199321253e-05,1.175689689154654251e-02,4.682430640286882717e-05,1.144859666657278841e-02,5.532883856860078492e-05
1.135000000000000142e+01,8.224421489565758581e-03,2.466574904256853935e-05,1.156765301397993592e-02,4.543007849636922560e-05,1.123982638692396646e-02,5.336625553871158009e-05
1.140000000000000036e+01,8.057551808624255699e-03,2.370677111414494915e-05,1.137968580612882738e-02,4.406998589662310323e-05,1.103485350077488408e-02,5.147446721113580273e-05
1.145000000000000107e+01,7.899599011028421436e-03,2.281910628459748953e-05,1.119181562292519486e-02,4.273286581367814811e-05,1.083359784936310105e-02,4.965071675422227932e-05
1.150000000000000000e+01,7.749774527542481126e-03,2.199426217788168588e-05,1.100287617714949297e-02,4.140841744324534954e-05,1.063598377500122108e-02,4.789236754666041266e-05
1.155000000000000071e+01,7.607246463495761536e-03,2.122435483125479066e-05,1.081180354865572159e-02,4.008772084848496547e-05,1.044193966640935035e-02,4.619689345628659845e-05
1.160000000000000142e+01,7.471171626493030606e-03,2.050224714342517199e-05,1.061770585658976425e-02,3.876366466809213910e-05,1.025139742433737663e-02,4.456186992432938565e-05
1.165000000000000036e+01,7.340724143718210803e-03,1.982163087386660085e-05,1.041991071140301560e-02,3.743125739967002717e-05,1.006429189185680147e-02,4.298496629226875531e-05
1.170000000000000107e+01,7.219406894452741301e-03,1.917705541169376391e-05,1.021799198928016739e-02,3.608780679887313404e-05,9.880560290966745526e-03,4.146393965421043816e-05
1.175000000000000000e+01,7.106075275296538929e-03,1.856390926662031504e-05,1.001177972913562357e-02,3.473296193038346360e-05,9.700141701962905136e-03,3.999663035969935589e-05
1.180000000000000071e+01,6.996748580632458463e-03,1.797836234779461134e-05,9.801357447691266128e-03,3.336862191942909899e-05,9.522976614902254819e-03,3.858095914209490985e-05
1.185000000000000142e+01,6.890688162380417120e-03,1.741727850096016735e-05,9.587050646214536481e-03,3.199872389951654390e-05,9.349006574089661209e-03,3.721492571604450965e-05
1.190000000000000036e+01,6.787253678311806933e-03,1.687810843706463225e-05,9.369409370792180364e-03,3.062892958065871051e-05,9.178173927489624573e-03,3.589660858186268953e-05
1.195000000000000107e+01,6.685903535469854206e-03,1.635877312753042856e-05,9.149186755100050319e-03,2.926623496395745061e-05,9.010421683991213723e-03,3.462416569970235784e-05
1.200000000000000000e+01,6.586189706938567687e-03,1.585754703428650503e-05,8.927314670676195565e-03,2.791853084122897162e-05,8.845693473135532447e-03,3.339583565448364102e-05
1.205000000000000071e+01,6.487747596968853128e-03,1.537294929859128799e-05,8.704876957326941958e-03,2.659414282135756760e-05,8.683933594764131625e-03,3.220993892322040515e-05
1.210000000000000142e+01,6.390282364785481069e-03,1.490364937246691068e-05,8.483080178244332969e-03,2.530137882391195089e-05,8.525087140451095835e-03,3.106487887698809920e-05
1.215000000000000036e+01,6.293553567370921420e-03,1.444839169568587865e-05,8.263221415549264551e-03,2.404810948825611893e-05,8.369100164784289489e-03,2.995914219583755198e-05
1.220000000000000107e+01,6.197360021365271379e-03,1.400594205593633203e-05,8.046652302228837067e-03,2.284140306005896201e-05,8.215919882662875429e-03,2.889129844073950646e-05
1.225000000000000000e+01,6.101526467959362578e-03,1.357505636459382553e-05,7.834738341197491213e-03,2.168723139274160447e-05,8.065494868739574510e-03,2.785999860567933735e-05
1.230000000000000071e+01,6.005893088133758967e-03,1.315447085843956771e-05,7.628812718089834563e-03,2.059025812801087651e-05,7.917775236800875943e-03,2.686397255865272907e-05
1.235000000000000142e+01,5.910308302838160333e-03,1.274291129345081528e-05,7.430124438506452260e-03,1.955371429407397991e-05,7.772712779993985396e-03,2.590202536615181312e-05
1.240000000000000036e+01,5.814624732342796656e-03,1.233911759368116433e-05,7.239781856972040894e-03,1.857936086366899716e-05,7.630261057055652031e-03,2.497303257603370770e-05
1.245000000000000107e+01,5.718697799133678518e-03,1.194187968779843154e-05,7.058694522786643742e-03,1.766753259148014655e-05,7.490375414714848905e-03,2.407593460363193191e-05
1.250000000000000000e+01,5.622386342519518007e-03,1.155007991035662113e-05,6.887518485180084069e-03,1.681725299266577939e-05,7.353012941852317408e-03,2.320973042192564864e-05
1.255000000000000071e+01,5.525554812344242450e-03,1.116273734170321153e-05,6.726612157548390002e-03,1.602640685439483517e-05,7.218132356436493535e-03,2.237347079607630889e-05
1.260000000000000142e+01,5.428077019223674637e-03,1.077904976738562303e-05,6.576010636394923059e-03,1.529195433704453629e-05,7.085693831372452331e-03,2.156625132446284137e-05
1.265000000000000036e+01,5.329841747830405332e-03,1.039842949910850048e-05,6.435425144682520131e-03,1.461016958652601921e-05,6.955658769893369522e-03,2.078720555246834275e-05
1.270000000000000107e+01,5.230760445362196871e-03,1.002053005069584729e-05,6.304270726808372874e-03,1.397688682891284236e-05,6.827989544737791787e-03,2.003549841273653202e-05
1.275000000000000000e+01,5.130776590188367015e-03,9.645261537071771142e-06,6.181720170675268113e-03,1.338773806266077120e-05,6.702649217895475728e-03,1.931032021838145692e-05
1.280000000000000071e+01,5.029875565263812812e-03,9.272793596138929954e-06,6.066777006508220806e-03,1.283836854619046109e-05,6.579601259040864306e-03,1.861088139638237930e-05
1.285000000000000142e+01,4.928093433968303710e-03,8.903545561317367113e-06,5.958357146793774248e-03,1.232461909151803310e-05,6.458809280848552131e-03,1.793640810032850317e-05
1.290000000000000036e+01,4.825523198886487106e-03,8.538164482179658610e-06,5.855368292124445845e-03,1.184266747470485051e-05,6.340236808215231681e-03,1.728613878829743399e-05
1.295000000000000107e+01,4.722317734680158037e-03,8.177492356638793141e-06,5.756778349292669163e-03,1.138912480098426171e-05,6.223847096087972881e-03,1.665932179654058720e-05
1.300000000000000000e+01,4.618689249758160809e-03,7.822524564937627167e-06,5.661667574492794917e-03,1.096108615829841389e-05,6.109603007279505033e-03,1.605521388626670421e-05
1.305000000000000071e+01,4.514905589897959953e-03,7.474361958110562605e-06,5.569262620278038305e-03,1.055613811937783464e-05,5.997466957562184835e-03,1.547307969229749888e-05
1.310000000000000142e+01,4.411283900119298759e-03,7.134159337080886997e-06,5.478953266036850484e-03,1.017232840684702524e-05,5.887400930748868701e-03,1.491219196137066002e-05
1.315000000000000036e+01,4.308182180202787398e-03,6.803073158961919802e-06,5.390294102586799634e-03,9.808105163622918559e-06,5.779366561703457375e-03,1.437183243641610209e-05
1.320000000000000107e+01,4.205989192637657817e-03,6.482211230207575412e-06,5.302993998150052832e-03,9.462234673747287728e-06,5.673325280603921071e-03,1.385129322255262465e-05
1.325000000000000000e+01,4.105113069302940634e-03,6.172586906924980868e-06,5.216896130255759684e-03,9.133707017992519160e-06,5.569238507628436474e-03,1.334987846140202341e-05
1.330000000000000071e+01,4.005968849228651318e-03,5.875079943940985486e-06,5.131951046630278679e-03,8.821639043550805854e-06,5.467067883842896374e-03,1.286690614239600997e-05
1.335000000000000142e+01,3.908965093009281189e-03,5.590405645879534363e-06,5.048184862533818505e-03,8.525183249749571467e-06,5.366775521676602802e-03,1.240170989214369245e-05
1.340000000000000036e+01,3.814489697614855974e-03,5.319093410423297993e-06,4.965664486623675225e-03,8.243449856948237438e-06,5.268324257151796829e-03,1.195364060410103463e-05
1.345000000000000107e+01,3.722895125671735542e-03,5.061475154106116315e-06,4.884461817012654243e-03,7.975447579446298083e-06,5.171677886067167947e-03,1.152206779871808536e-05
1.350000000000000000e+01,3.634483505028341180e-03,4.817683513371674950e-06,4.804619230259338063e-03,7.720046628727226851e-06,5.076801367617679930e-03,1.110638063658784313e-05
1.355000000000000071e+01,3.549492445899814913e-03,4.587659155815488056e-06,4.726119340108972215e-03,7.475965397792140791e-06,4.983660981363061127e-03,1.070598854138440082e-05
1.360000000000000142e+01,3.468082884452994719e-03,4.371166052354345074e-06,4.648862639526299238e-03,7.241780278795452547e-06,4.892224426850761906e-03,1.032032142309716611e-05
1.365000000000000036e+01,3.390330619986554710e-03,4.167813178478384181e-06,4.572656701366630168e-03,7.015956282856002026e-06,4.802460859300244390e-03,9.948829522980154005e-06
1.370000000000000107e+01,3.316223239024278756e-03,3.977080851912287199e-06,4.497219489648765327e-03,6.796894672718131722e-06,4.714340859260421519e-03,9.590982927840064151e-06
1.375000000000000000e+01,3.245663634892000278e-03,3.798349786029934660e-06,4.422196859221506210e-03,6.582992762238469541e-06,4.627836338729914532e-03,9.246270821346220294e-06
1.380000000000000071e+01,3.178480339038704684e-03,3.630930944564100072e-06,4.347191196200144922e-03,6.372710421991981876e-06,4.542920390550443319e-03,8.914200553070071565e-06
1.385000000000000142e+01,3.114443629925900663e-03,3.474094415211378002e-06,4.271795724884580418e-03,6.164637662933711370e-06,4.459567091643474278e-03,8.594296611632049756e-06
1.390000000000000036e+01,3.053285288964830563e-03,3.327095760564385417e-06,4.195628390203901166e-03,5.957557923262538154e-06,4.377751273601843476e-03,8.286099586884906480e-06
1.395000000000000107e+01,2.994719301928418752e-03,3.189198630155512923e-06,4.118360499877949527e-03,5.750502303701083061e-06,4.297448276083606217e-03,7.989165198229791418e-06
1.400000000000000000e+01,2.938460900397329989e-03,3.059692798034171462e-06,4.039737591854766427e-03,5.542790909126347305e-06,4.218633699273438044e-03,7.703063453080703053e-06
1.405000000000000071e+01,2.884241971405095313e-03,2.937907194561249867e-06,3.959592175242069613e-03,5.334058572328170589e-06,4.141283171353300416e-03,7.427377982592147385e-06
1.410000000000000142e+01,2.831821746155021441e-03,2.823217897580886241e-06,3.877849414452134991e-03,5.124263465060942469e-06,4.065372145517970326e-03,7.161705582627917911e-06
1.415000000000000036e+01,2.780992528415189135e-03,2.715051408202519200e-06,3.794527399611728486e-03,4.913678349749129687e-06,3.990875738718451492e-03,6.905655968188794488e-06
1.420000000000000107e+01,2.731580871688565459e-03,2.612883836430079100e-06,3.709733618991262107e-03,4.702865406375302917e-06,3.917768621217104959e-03,6.658851730652755693e-06
1.425000000000000000e+01,2.683445021347505375e-03,2.516236844689310725e-06,3.623658926723997108e-03,4.492636609261087009e-06,3.846024962438434908e-03,6.420928470534277837e-06
1.430000000000000071e+01,2.636469644410076741e-03,2.424671333255149125e-06,3.536569901557798726e-03,4.284002469243707832e-06,3.775618434769593707e-03,6.191535065085099248e-06
1.435000000000000142e+01,2.590558937894347005e-03,2.337779898618291714e-06,3.448800133125529827e-03,4.078112557637231030e-06,3.706522273179929921e-03,5.970334020656585626e-06
1.440000000000000036e+01,2.545629180897438729e-03,2.255179059015382941e-06,3.360740689525465019e-03,3.876191567705961148e-06,3.638709385047093556e-03,5.757001854694206448e-06
1.445000000000000107e+01,2.501601690878215312e-03,2.176502131771240481e-06,3.272829814330246133e-03,3.679474744137663986e-06,3.572152501620934339e-03,5.551229451567654905e-06
1.450000000000000000e+01,2.458396960444195374e-03,2.101393480385638824e-06,3.185541760773297724e-03,3.489146335401206710e-06,3.506824360298631607e-03,5.352722339873959540e-06
1.455000000000000071e+01,2.415930494895561324e-03,2.029504643869939910e-06,3.099374585806904513e-03,3.306284327076773806e-06,3.442697905439432837e-03,5.161200845842737876e-06
1.460000000000000142e+01,2.374110576053359550e-03,1.960492636171277772e-06,3.014836695031756011e-03,3.131814137386678755e-06,3.379746494865722931e-03,4.976400087279633856e-06
1.465000000000000036e+01,2.332837899656830735e-03,1.894020478490102953e-06,2.932431959152854897e-03,2.966473248840301408e-06,3.317944099467480014e-03,4.798069784234391315e-06
1.470000000000000107e+01,2.292006825269672990e-03,1.829759818798712652e-06,2.852643330457676606e-03,2.810787966500372450e-06,3.257265484381602610e-03,4.625973875342034913e-06
1.475000000000000000e+01,2.251507864587333398e-03,1.767395314782464637e-06,2.775915095530976252e-03,2.665062689244412816e-06,3.197686361940047309e-03,4.459889941637787115e-06
1.480000000000000071e+01,2.211231005198452480e-03,1.706630318943582810e-06,2.702634226712256373e-03,2.529381308345362691e-06,3.139183508819969916e-03,4.299608451733276996e-06
1.485000000000000142e+01,2.171069488982890500e-03,1.647193313942081342e-06,2.633111741356374338e-03,2.403619654815755926e-06,3.081734842409983820e-03,4.144931852827309614e-06
1.490000000000000036e+01,2.130923706091298990e-03,1.588844504670021072e-06,2.567565506742236665e-03,2.287467341993694714e-06,3.025319454145118485e-03,3.995673540526371547e-06
1.495000000000000107e+01,2.090704913745314308e-03,1.531381979706182615e-06,2.506106433435219272e-03,2.180456921258091818e-06,2.969917600276383157e-03,3.851656746463866068e-06
1.500000000000000000e+01,2.050338549416389194e-03,1.474646904206558227e-06,2.448730292001688978e-03,2.081998003551092120e-06,2.915510653061271357e-03,3.712713386017858530e-06
1.505000000000000071e+01,2.009766991319355232e-03,1.418527292012297179e-06,2.395317229715971611e-03,1.991413902736013116e-06,2.862081017542685013e-03,3.578682909006306880e-06
1.510000000000000142e+01,1.968951723674077729e-03,1.362960018106853136e-06,2.345640279589744550e-03,1.907978422499494544e-06,2.809612020810232837e-03,3.449411194232276881e-06
1.515000000000000036e+01,1.927874962225374893e-03,1.307930863804046072e-06,2.299382781074245635e-03,1.830950620024404653e-06,2.758087781828625924e-03,3.324749524456905861e-06
1.520000000000000107e+01,1.886540840705288723e-03,1.253472526140179736e-06,2.256163001723232499e-03,1.759605712025372053e-06,2.707493070529197986e-03,3.204553672214484271e-06
1.525000000000000000e+01,1.844976218665625228e-03,1.199660660118127157e-06,2.215562889771891929e-03,1.693260710702267543e-06,2.657813164887292377e-03,3.088683119358680369e-06
1.530000000000000071e+01,1.803231063608794205e-03,1.146608148804427905e-06,2.177157265597669603e-03,1.631293853753365495e-06,2.609033714181098560e-03,2.977000424898028452e-06
1.535000000000000142e+01,1.761378255143203298e-03,1.094457904216733538e-06,2.140540034686139615e-03,1.573157387738513346e-06,2.561140615610725535e-03,2.869370747109876565e-06
1.540000000000000036e+01,1.719512627558962342e-03,1.043374585523919591e-06,2.105344971182472429e-03,1.518383743199738568e-06,2.514119910041995309e-03,2.765661517658078215e-06
1.545000000000000107e+01,1.677749128257721148e-03,9.935356762795205809e-07,2.071259864463845333e-03,1.466585572193832727e-06,2.467957700940772662e-03,2.665742257965674339e-06
1.550000000000000000e+01,1.636220081349313432e-03,9.451223872078813259e-07,2.038033945023355869e-03,1.417450479056494577e-06,2.422640098707683730e-03,2.569484521810531537e-06
1.555000000000000071e+01,1.595071647419333194e-03,8.983108454772162414e-07,2.005479282627079841e-03,1.370731545057515482e-06,2.378153190741592697e-03,2.476761943314940679e-06
1.560000000000000142e+01,1.554459624220849495e-03,8.532639973617259485e-07,1.973467239735351812e-03,1.326234916594430917e-06,2.334483035781288567e-03,2.387450366368853373e-06
1.565000000000000036e+01,1.514544737617152300e-03,8.101245923609993397e-07,1.941921149381264401e-03,1.283805792033791044e-06,2.291615679514475389e-03,2.301428030118729809e-06
1.570000000000000107e+01,1.475487550945750329e-03,7.690095382542425973e-07,1.910806293752742102e-03,1.243314108980128882e-06,2.249537187197359414e-03,2.218575785411878202e-06
1.575000000000000000e+01,1.437443104394333943e-03,7.300058242815954175e-07,1.880118102157159752e-03,1.204641112833057039e-06,2.208233688167366825e-03,2.138777318846640616e-06
1.580000000000000071e+01,1.400555408771250081e-03,6.931681103083275422e-07,1.849869351984169321e-03,1.167667795309827733e-06,2.167691426695975230e-03,2.061919364092770065e-06
1.585000000000000142e+01,1.364951973053443474e-03,6.585179802044033715e-07,1.820077106301232163e-03,1.132265948021306564e-06,2.127896813626933836e-03,1.987891884100833184e-06
1.590000000000000036e+01,1.330738639035983781e-03,6.260447641926299923e-07,1.790750196490111098e-03,1.098292302866373630e-06,2.088836473654126936e-03,1.916588212364389350e-06
1.595000000000000107e+01,1.297995106393272586e-03,5.957077532626038581e-07,1.761878255764541632e-03,1.065585949749564413e-06,2.050497283861600108e-03,1.847905146172898432e-06
1.600000000000000000e+01,1.266771614814109648e-03,5.674395634902059259e-07,1.733423542803853292e-03,1.033968953303507258e-06,2.012866400200321974e-03,1.781742989451167449e-06
1.605000000000000071e+01,1.237087253056691916e-03,5.411503624520784656e-07,1.705316862572610684e-03,1.003249851565218815e-06,1.975931269819589629e-03,1.718005547015029339e-06
1.610000000000000142e+01,1.208930244684787176e-03,5.167326455680013502e-07,1.677458539170403364e-03,9.732295248679197283e-07,1.939679628503197546e-03,1.656600075632029415e-06
1.615000000000000213e+01,1.182260311784089080e-03,4.940662472676152102e-07,1.649724512068386807e-03,9.437087822004917988e-07,1.904099483777589412e-03,1.597437199979539916e-06
1.619999999999999929e+01,1.157012890940214631e-03,4.730232890047380403e-07,1.621976448090613242e-03,9.144969300100722513e-07,1.869179085463055362e-03,1.540430803337082411e-06
1.625000000000000000e+01,1.133104664017286914e-03,4.534728006770962105e-07,1.594073822159790439e-03,8.854205654451401477e-07,1.834906886444808913e-03,1.485497903609161873e-06
1.630000000000000071e+01,1.110439668271088164e-03,4.352848002692784035e-07,1.565885689382005190e-03,8.563318688213641884e-07,1.801271497182318007e-03,1.432558525097020273e-06
1.635000000000000142e+01,1.088915223440387698e-03,4.183336741476383731e-07,1.537300394002763700e-03,8.271157516338199873e-07,1.768261637909104584e-03,1.381535575433206753e-06
1.640000000000000213e+01,1.068427050952049486e-03,4.025007626984418441e-07,1.508232368504112833e-03,7.976953370584135380e-07,1.735866092583278255e-03,1.332354735422261766e-06
1.644999999999999929e+01,1.048873202894673147e-03,3.876761182593998047e-07,1.478626012874568194e-03,7.680353981297183009e-07,1.704073668438009113e-03,1.284944367388108884e-06
1.650000000000000000e+01,1.030156686877356812e-03,3.737594602783693640e-07,1.448457152903415406e-03,7.381435423490283449e-07,1.672873164481282612e-03,1.239235445224360888e-06
1.655000000000000071e+01,1.012186899668449103e-03,3.606604027391765667e-07,1.417732744255959920e-03,7.080690981003099534e-07,1.642253351556145508e-03,1.195161506887733224e-06
1.660000000000000142e+01,9.948801272119298621e-04,3.482980684014756655e-07,1.386489432568460516e-03,6.778998165047107983e-07,1.612202965661510470e-03,1.152658627761361013e-06
1.665000000000000213e+01,9.781594197294303950e-04,3.366002315936276628e-07,1.354791426451739311e-03,6.477566423032464968e-07,1.582710715224934809e-03,1.111665411310284769e-06
1.669999999999999929e+01,9.619541208657508922e-04,3.255021455017620373e-07,1.322727974938376445e-03,6.177869211146221161e-07,1.553765301990899222e-03,1.072122991883914818e-06
1.675000000000000000e+01,9.461992497451364621e-04,3.149452114368448976e-07,1.290410603045358956e-03,5.881564924152310891e-07,1.525355454217063207e-03,1.033975043475051404e-06
1.680000000000000071e+01,9.308348433744546499e-04,3.048756376327265871e-07,1.257970159080781065e-03,5.590411647871361727e-07,1.497469970024376765e-03,9.971677877613939930e-07
1.685000000000000142e+01,9.158052984826140636e-04,2.952432156307238187e-07,1.225553661691052530e-03,5.306180818338919687e-07,1.470097768079824422e-03,9.616499948288608247e-07
1.690000000000000213e+01,9.010587239849118888e-04,2.860003156298186779e-07,1.193320895742507395e-03,5.030574654654084687e-07,1.443227942341946931e-03,9.273729705620067830e-07
1.694999999999999929e+01,8.865463235128033439e-04,2.771011709815317427e-07,1.161440686668373115e-03,4.765151718319779828e-07,1.416849817390434391e-03,8.942905257080429881e-07
1.700000000000000000e+01,8.722218522984099718e-04,2.685014889864093071e-07,1.130086778059662903e-03,4.511264195121506600e-07,1.390953000894828160e-03,8.623589229752782432e-07
1.705000000000000071e+01,8.580412120270931821e-04,2.601583928541628589e-07,1.099433245596499222e-03,4.270009562627085117e-07,1.365527430040081947e-03,8.315368000968329975e-07
1.710000000000000142e+01,8.439622471429901766e-04,2.520306703545450782e-07,1.069649404315391487e-03,4.042198270094509921e-07,1.340563409189108289e-03,8.017850684527032548e-07
1.715000000000000213e+01,8.299447845817085152e-04,2.440792801053223874e-07,1.040894212095366551e-03,3.828337992215278727e-07,1.316051636684121380e-03,7.730667884771674033e-07
1.719999999999999929e+01,8.159509235059444251e-04,2.362680478965316405e-07,1.013310249884467841e-03,3.628633994461318327e-07,1.291983219420583936e-03,7.453470245744087143e-07
1.725000000000000000e+01,8.019455439366859287e-04,2.285644736696094057e-07,9.870174788040753534e-04,3.443004228772557990e-07,1.268349674616792329e-03,7.185926835305560498e-07
1.730000000000000071e+01,7.878969740562095578e-04,2.209405649525112069e-07,9.624710441625628290e-04,3.271107015463365395e-07,1.245142918994967011e-03,6.927723413746859745e-07
1.735000000000000142e+01,7.737777423917066100e-04,2.133736144021054839e-07,9.397235661358399779e-04,3.112378598124890267e-07,1.222355246335432143e-03,6.678560642590006148e-07
1.740000000000000213e+01,7.595653446723789858e-04,2.058468469070809136e-07,9.182349387211002868e-04,2.966077505083985960e-07,1.199979295019228554e-03,6.438152291796964070e-07
1.744999999999999929e+01,7.452429718059562546e-04,1.983498744123232431e-07,8.979612762195962041e-04,2.831332519935836319e-07,1.178008007699780186e-03,6.206223502503886660e-07
1.750000000000000000e+01,7.308001664429062067e-04,1.908789129638079235e-07,8.788343042421748515e-04,2.707191145937917420e-07,1.156434585614360194e-03,5.982509157977384726e-07
1.755000000000000071e+01,7.162333907000141553e-04,1.834367350406282215e-07,8.607676656155289693e-04,2.592665722296501905e-07,1.135252440245349296e-03,5.766752408218812478e-07
1.760000000000000142e+01,7.015464897054829192e-04,1.760323496118052999e-07,8.436637054117963885e-04,2.486774781234774827e-07,1.114455145065170035e-03,5.558703384150012737e-07
1.765000000000000213e+01,6.867510250774099684e-04,1.686804211705489631e-07,8.274198670690669638e-04,2.388577781876534750e-07,1.094036389953775270e-03,5.358118126323997617e-07
1.769999999999999929e+01,6.718664374061617678e-04,1.614004560436022013e-07,8.119338823971558117e-04,2.297201974506790153e-07,1.073989940580159135e-03,5.164757741385562195e-07
1.775000000000000000e+01,6.569199882809771858e-04,1.542157985426086619e-07,7.975077198509787722e-04,2.211860789668297148e-07,1.054309604614743706e-03,4.978387787821259546e-07
1.780000000000000071e+01,6.419464372945480213e-04,1.471524902663806888e-07,7.839918648354449529e-04,2.131863766007518723e-07,1.034989206119676930e-03,4.798777881591506642e-07
1.785000000000000142e+01,6.269874269026453608e-04,1.402380526065942723e-07,7.709558298779051449e-04,2.056618589091006033e-07,1.016064782324456418e-03,4.625701502638247767e-07
1.790000000000000213e+01,6.120905711720452374e-04,1.335002550730432207e-07,7.583010620753698715e-04,1.985626278321715155e-07,9.975636449174297114e-04,4.458935975489796319e-07
1.794999999999999929e+01,5.973082654578149714e-04,1.269659305362959304e-07,7.459501704346078316e-04,1.918470907433083824e-07,9.793832353957370937e-04,4.298262591568952380e-07
1.800000000000000000e+01,5.826962481400059990e-04,1.206598932381555476e-07,7.338463144781119749e-04,1.854805462628836227e-07,9.615178436171087362e-04,4.143466837519387149e-07
1.805000000000000071e+01,5.683119524083774790e-04,1.146040070120168273e-07,7.219510703313009774e-04,1.794335528132084137e-07,9.439620585556155559e-04,3.994338692906139103e-07
1.810000000000000142e+01,5.542126890416759289e-04,1.088164403200238650e-07,7.102411987302717326e-04,1.736802448011617878e-07,9.267107652437881187e-04,3.850672961877751124e-07
1.815000000000000213e+01,5.404537054893145207e-04,1.033111322943510102e-07,6.987046931863215727e-04,1.681967460168904845e-07,9.097591412882241775e-04,3.712269606529310659e-07
1.819999999999999929e+01,5.270861778066092407e-04,9.809748085608794356e-08,6.873364329150721515e-04,1.629598054282394553e-07,8.931026516085712472e-04,3.578934054406550213e-07
1.825000000000000000e+01,5.141552137962692890e-04,9.318025105434777979e-08,6.761337324294270984e-04,1.579457495756550190e-07,8.767370401181300010e-04,3.450477458399796594e-07
1.830000000000000071e+01,5.016979776264932729e-04,8.855968982823543694e-08,6.650920868290620012e-04,1.531298110041651237e-07,8.606583172456290032e-04,3.326716893718360945e-07
1.835000000000000142e+01,4.897420814788819516e-04,8.423182313489862860e-08,6.542014625468568073e-04,1.484858563960568342e-07,8.448627424753824347e-04,3.207475483235172026e-07
1.840000000000000213e+01,4.783044147721290029e-04,8.018890334114234392e-08,6.434435518131371209e-04,1.439865038986390396e-07,8.293468014341612337e-04,3.092582448804920066e-07
1.844999999999999929e+01,4.673905786288420883e-04,7.641996929488783575e-08,6.327904282509703212e-04,1.396035888398561413e-07,8.141071774500545453e-04,2.981873091802230193e-07
1.850000000000000000e+01,4.569950483637461925e-04,7.291147873284459152e-08,6.225780040490224440e-04,1.353089123841489854e-07,7.991407179213198819e-04,2.875188710795340153e-07
1.855000000000000071e+01,4.471020985244157880e-04,6.964797260706574096e-08,6.123577345708056639e-04,1.310751899440165767e-07,7.844443962312985580e-04,2.772376467755478634e-07
1.860000000000000142e+01,4.376874103880231239e-04,6.661273331411172607e-08,6.020068212375954877e-04,1.268771059843831667e-07,7.700152703004369600e-04,2.673289216393226304e-07
1.865000000000000213e+01,4.287201722533452697e-04,6.378840332542710158e-08,5.914927731943317966e-04,1.226923793134631730e-07,7.558504391536127482e-04,2.577785307100227582e-07
1.869999999999999929e+01,4.201654111145579373e-04,6.115753687159010836e-08,5.807850133252504118e-04,1.185027475896844404e-07,7.419469990811019752e-04,2.485728382638645073e-07
1.875000000000000000e+01,4.119862793877439875e-04,5.870306457942092133e-08,5.698568819092474395e-04,1.142947906803394288e-07,7.283020010720985806e-04,2.396987177320041925e-07
1.880000000000000071e+01,4.041460602130559797e-04,5.640865872407810379e-08,5.586875475513384572e-04,1.100605284233249156e-07,7.149358478950218650e-04,2.311435330167351427e-07
1.885000000000000142e+01,3.966097304308842039e-04,5.425899447682287858e-08,5.472636879410162003e-04,1.057977477722150308e-07,7.018304570711816513e-04,2.228951219714961809e-07
1.890000000000000213e+01,3.893450068752389104e-04,5.223990969400875325e-08,5.355808438299466913e-04,1.015100356358020232e-07,6.889659026752302864e-04,2.149417824946015928e-07
1.894999999999999929e+01,3.823228792176709342e-04,5.033847197874864025e-08,5.236443909657628867e-04,9.720651534764200755e-08,6.763378574711246486e-04,2.072722613663169461e-07
1.900000000000000000e+01,3.755176908485248336e-04,4.854296663483189325e-08,5.114701111855391629e-04,9.290130512010060355e-08,6.639420138652142546e-04,1.998757456587091581e-07
1.905000000000000071e+01,3.689068662014870648e-04,4.684282252353426381e-08,4.992687508793821954e-04,8.861273475166413331e-08,6.517740809573041583e-04,1.927418562886331208e-07
1.910000000000000142e+01,3.624704009367009307e-04,4.522849465138297262e-08,4.871552238630051396e-04,8.436237123575132561e-08,6.398297860399354683e-04,1.858606430824377210e-07
1.915000000000000213e+01,3.561902337729527541e-04,4.369132260069471016e-08,4.749716318110610192e-04,8.017391404894944458e-08,6.281048802321279522e-04,1.792225805870452116e-07
1.920000000000000284e+01,3.500496081181677559e-04,4.222338280739886247e-08,4.627664208809675363e-04,7.607202639845342669e-08,6.165951476578236320e-04,1.728185638007482978e-07
1.925000000000000000e+01,3.440325104442711903e-04,4.081735041747383311e-08,4.505933448321302443e-04,7.208116953966499267e-08,6.053231549393273776e-04,1.666399030075226923e-07
1.930000000000000071e+01,3.381232441357383332e-04,3.946638329800931599e-08,4.385103037542803289e-04,6.822450370454912883e-08,5.942858205670024279e-04,1.606783169749281057e-07
1.935000000000000142e+01,3.323061674302143728e-04,3.816403705804579015e-08,4.265780789960795828e-04,6.452291174909793535e-08,5.834598676833231256e-04,1.549259239076589655e-07
1.940000000000000213e+01,3.265655976657761512e-04,3.690421597190819216e-08,4.148589389780732916e-04,6.099419108849503914e-08,5.728405071769107366e-04,1.493752297232071423e-07
1.945000000000000284e+01,3.208858653784642289e-04,3.568116080185483538e-08,4.034150945428241573e-04,5.765244674502569809e-08,5.624229294892168531e-04,1.440191134176887285e-07
1.950000000000000000e+01,3.152514918038264581e-04,3.448947096005985536e-08,3.923069886032789187e-04,5.450770436922278574e-08,5.522023367849396812e-04,1.388508095026537286e-07
1.955000000000000071e+01,3.096474600763597391e-04,3.332415545411467288e-08,3.818171139948774552e-04,5.156574790079587085e-08,5.421739732488441068e-04,1.338638877020391713e-07
1.960000000000000142e+01,3.040595506768190015e-04,3.218070478657180865e-08,3.721288276693338385e-04,4.882817304721225769e-08,5.323331525719673897e-04,1.290522302881529030e-07
1.965000000000000213e+01,2.984747128333620691e-04,3.105517452324284896e-08,3.628665916006675344e-04,4.629263579470821068e-08,5.226752819285017089e-04,1.244100075947441434e-07
1.970000000000000284e+01,2.928814445963405272e-04,2.994427063725892486e-08,3.540438302546873865e-04,4.395326538915526360e-08,5.131958819989898297e-04,1.199316523647770678e-07
1.975000000000000000e+01,2.872701555619928179e-04,2.884542694554002163e-08,3.456647395775298360e-04,4.180120410053129358e-08,5.038906028493179935e-04,1.156118336646665746e-07
1.980000000000000071e+01,2.816334887326302043e-04,2.775686589744832344e-08,3.377244118010369221e-04,3.982523187339816307e-08,4.947552357130983883e-04,1.114454311230626158e-07
1.985000000000000142e+01,2.759665825719869554e-04,2.667763552565030534e-08,3.302094169062941916e-04,3.801243271417749235e-08,4.857857209341304530e-04,1.074275102316620653e-07
1.990000000000000213e+01,2.702672609585118858e-04,2.560761736990878782e-08,3.230989281509149191e-04,3.634886122264765480e-08,4.769781524951728201e-04,1.035532993818890397e-07
1.995000000000000284e+01,2.645361464541057359e-04,2.454750246164842048e-08,3.163663445425397348e-04,3.482017171435045230e-08,4.683287796818328286e-04,9.981816921102222322e-08
2.000000000000000000e+01,2.587766992368070230e-04,2.349873483212987116e-08,3.099812142736684960e-04,3.341217843759919594e-08,4.598340065020426132e-04,9.621761470281359495e-08
2.005000000000000071e+01,2.529951881361295588e-04,2.246342430877445596e-08,3.039111590884127699e-04,3.211132290106067137e-08,4.514903895018341357e-04,9.274724034043585615e-08
2.010000000000000142e+01,2.472006002395069611e-04,2.144423243927532423e-08,2.981234949691181739e-04,3.090503268078325099e-08,4.432946345898041546e-04,8.940274845385128672e-08
2.015000000000000213e+01,2.414044920181003290e-04,2.044423710456790850e-08,2.925863636741639785e-04,2.978196464776797661e-08,4.352435934115837942e-04,8.617993074940621174e-08
2.020000000000000284e+01,2.356207800718723017e-04,1.946678265490145135e-08,2.872693982250008166e-04,2.873213376343394345e-08,4.273342597101785728e-04,8.307466286583897049e-08
2.025000000000000000e+01,2.298654661765575299e-04,1.851532316965924789e-08,2.821441395953059239e-04,2.774693591824298665e-08,4.195637659784081644e-04,8.008290167582769794e-08
2.030000000000000071e+01,2.241562910534773668e-04,1.759326668001381565e-08,2.771844722025201759e-04,2.681907932791934805e-08,4.119293805671752186e-04,7.720068495186957598e-08
2.035000000000000142e+01,2.185123140862622047e-04,1.670382791884051244e-08,2.725897800957534042e-04,2.594244346344836348e-08,4.044285052696652708e-04,7.442413294382828016e-08
2.040000000000000213e+01,2.129534206867541961e-04,1.584989642209504605e-08,2.681888698370821786e-04,2.511188721815206553e-08,3.970586732680316498e-04,7.174945137494981230e-08
2.045000000000000284e+01,2.074997637201439699e-04,1.503392567508132827e-08,2.638672370215315653e-04,2.432302898173693548e-08,3.898175472156766735e-04,6.917293535345587307e-08
2.050000000000000000e+01,2.021711498308323787e-04,1.425784757150947151e-08,2.596149096587129640e-04,2.357202059350356586e-08,3.827029171431418778e-04,6.669097371598083626e-08
2.055000000000000071e+01,1.969863862942129945e-04,1.352301484202745822e-08,2.554260345607484183e-04,2.285533498627787378e-08,3.757126978246086413e-04,6.430005336344277321e-08
2.060000000000000142e+01,1.919626103663170619e-04,1.283017242635021406e-08,2.512973189390816774e-04,2.216958399280065908e-08,3.688449252282126290e-04,6.199676321447051218e-08
2.065000000000000213e+01,1.871146318497156130e-04,1.217945712099374587e-08,2.473609130237263017e-04,2.151137860682471132e-08,3.620977516970450764e-04,5.977779748040312610e-08
2.070000000000000284e+01,1.824543302048201097e-04,1.157042333496623274e-08,2.436805270220708660e-04,2.087723933917739879e-08,3.554694395662731047e-04,5.763995805287514349e-08
2.075000000000000000e+01,1.779901574393588540e-04,1.100209151467306827e-08,2.400020854755151312e-04,2.026355955175110469e-08,3.489583530102245289e-04,5.558015588386197802e-08
2.080000000000000071e+01,1.737268027323399331e-04,1.047301482222411658e-08,2.363173072755966983e-04,1.966662013180985549e-08,3.425629480243796250e-04,5.359541132298564679e-08
2.085000000000000142e+01,1.696650692597731784e-04,9.981359010067921752e-09,2.326168413324117214e-04,1.908264988077242699e-08,3.362817605723644894e-04,5.168285345284948574e-08
2.090000000000000213e+01,1.658019948435341924e-04,9.524990146260012309e-09,2.288902467288176463e-04,1.850792276879293841e-08,3.301133930577604815e-04,4.983971852621595381e-08
2.095000000000000284e+01,1.621312171059232287e-04,9.101564901126609718e-09,2.251262265064950371e-04,1.793888090903028388e-08,3.240564994052029307e-04,4.806334765622434961e-08
2.100000000000000000e+01,1.586435473401307981e-04,8.708618477797315546e-09,2.213130693580912106e-04,1.737227081594453690e-08,3.181097691458385042e-04,4.635118394113129787e-08
2.105000000000000071e+01,1.553276852257624147e-04,8.343645907568742067e-09,2.174392398732998422e-04,1.680528023634359031e-08,3.122719109908526111e-04,4.470076921809884772e-08
2.110000000000000142e+01,1.521709879875694164e-04,8.004173273805443960e-09,2.134940515485312306e-04,1.623566351611552068e-08,3.065416364373530866e-04,4.310974063739216384e-08
2.115000000000000213e+01,1.491602070361359176e-04,7.687816403819370946e-09,2.094683578463430330e-04,1.566184496574844776e-08,3.009176439793545890e-04,4.157582723102400348e-08
2.120000000000000284e+01,1.462821207993927257e-04,7.392325602412661364e-09,2.053552041196742895e-04,1.508299184374467328e-08,2.953986044912116911e-04,4.009684662122079490e-08
2.125000000000000000e+01,1.435240181134845791e-04,7.115616021172915985e-09,2.011503951556860151e-04,1.449905118794933615e-08,2.899831483122154328e-04,3.867070197741648064e-08
2.130000000000000071e+01,1.408740147119976588e-04,6.855784198759522908e-09,1.968529470385729611e-04,1.391074757503091486e-08,2.846698544920368422e-04,3.729537928937975623e-08
2.135000000000000142e+01,1.383212100783247237e-04,6.611112114764225759e-09,1.924654057796479551e-04,1.331954176331647611e-08,2.794572425620959967e-04,3.596894498208488426e-08
2.140000000000000213e+01,1.358557098995766699e-04,6.380060732443265435e-09,1.879940270813968610e-04,1.272755287469024324e-08,2.743437670840719067e-04,3.468954385831222146e-08
2.145000000000000284e+01,1.334685496067803106e-04,6.161255438251759809e-09,1.834488207290527087e-04,1.213744912552620705e-08,2.693278151010640963e-04,3.345539732050171124e-08
2.150000000000000000e+01,1.311515574926249859e-04,5.953466009022221156e-09,1.788434690652291042e-04,1.155231398952679229e-08,2.644077064872905761e-04,3.226480179624181846e-08
2.155000000000000071e+01,1.288971929419152618e-04,5.755583756268180344e-09,1.741951318324980516e-04,1.097549597449396849e-08,2.595816970664673669e-04,3.111612727340065882e-08
2.160000000000000142e+01,1.266983881853977925e-04,5.566598330289449515e-09,1.695241496179318932e-04,1.041045087356142004e-08,2.548479842544561442e-04,3.000781584197703773e-08
2.165000000000000213e+01,1.245484128769862493e-04,5.385576344220169771e-09,1.650414900312181256e-04,9.860585407379494911e-09,2.502047148845875269e-04,2.893838014021243374e-08
2.170000000000000284e+01,1.224407719433923732e-04,5.211643537463762972e-09,1.606560898469347573e-04,9.329110646915172239e-09,2.456499947990782020e-04,2.790640161163422006e-08
2.175000000000000000e+01,1.203691402996169210e-04,5.043971681234238615e-09,1.563232353147940318e-04,8.818912572432511712e-09,2.411818997403219946e-04,2.691052849620667757e-08
2.180000000000000071e+01,1.183273338703626112e-04,4.881770879569453710e-09,1.521997650729156625e-04,8.332445686410892830e-09,2.367984870529582725e-04,2.594947350093522365e-08
2.185000000000000142e+01,1.163093144978285371e-04,4.724287378784092415e-09,1.483043090976869345e-04,7.871653879230017398e-09,2.324978077111561716e-04,2.502201112111318879e-08
2.190000000000000213e+01,1.143092256641549848e-04,4.570806504001704153e-09,1.445159029386679889e-04,7.437920878469530668e-09,2.282779182135607240e-04,2.412697461082092210e-08
2.195000000000000284e+01,1.123214554227010541e-04,4.420659923681976089e-09,1.408486750297568133e-04,7.032050727721320562e-09,2.241368919375151623e-04,2.326325262822428829e-08
2.200000000000000000e+01,1.103407219311684957e-04,4.273236124441666348e-09,1.373144835339042754e-04,6.654276962246784674e-09,2.200728296100827282e-04,2.242978560579382198e-08
2.205000000000000071e+01,1.083621755509831913e-04,4.127992772639712486e-09,1.339224799373833698e-04,6.304297583735336518e-09,2.160838686309681498e-04,2.162556191618901203e-08
2.210000000000000142e+01,1.063815100806374606e-04,3.984469550907273466e-09,1.306787555418893721e-04,5.981331669818174387e-09,2.121681910661985535e-04,2.084961392001389872e-08
2.215000000000000213e+01,1.043950748807504777e-04,3.842300083352494162e-09,1.275861054178550631e-04,5.684192544752714416e-09,2.083240302159327761e-04,2.010101399117275231e-08
2.220000000000000284e+01,1.023999798096320631e-04,3.701221691406504047e-09,1.246439566541591754e-04,5.411371916681874543e-09,2.045496757399490185e-04,1.937887061880976896e-08
2.225000000000000000e+01,1.003941860944717836e-04,3.561081935996634256e-09,1.218485070946450049e-04,5.161129257003761109e-09,2.008434773957623002e-04,1.868232468191647266e-08
2.230000000000000071e+01,9.837657825542362800e-05,3.421841179342381619e-09,1.191931010672218205e-04,4.931580935574001898e-09,1.972038475033663027e-04,1.801054598414894552e-08
2.235000000000000142e+01,9.634701445063512375e-05,3.283570716992352647e-09,1.166688297936534555e-04,4.720784186159371216e-09,1.936292622947873563e-04,1.736273012306139812e-08
2.240000000000000213e+01,9.430635447739828215e-05,3.146446362812294911e-09,1.142652951957109247e-04,4.526811796549440228e-09,1.901182623345269295e-04,1.673809575094089873e-08
2.245000000000000284e+01,9.225646562273715000e-05,3.010737692494166821e-09,1.119714328356846684e-04,4.347814421738281537e-09,1.866694522083712647e-04,1.613588226498950139e-08
2.250000000000000000e+01,9.020020644062775943e-05,2.876793443234352678e-09,1.097762692190862880e-04,4.182068525278063131e-09,1.832814996737486485e-04,1.555534794408623788e-08
2.255000000000000071e+01,8.814138765156958526e-05,2.745023810655495464e-09,1.076695003469372241e-04,4.028009081836220674e-09,1.799531344467206325e-04,1.499576852908888628e-08
2.260000000000000142e+01,8.608470836383884308e-05,2.615880565522530615e-09,1.056418224117595570e-04,3.884247247091474618e-09,1.766831467713865099e-04,1.445643622481377787e-08
2.265000000000000213e+01,8.403566535717357691e-05,2.489836024132077983e-09,1.036850129587915182e-04,3.749574153384027720e-09,1.734703858802629959e-04,1.393665908549197155e-08
2.270000000000000284e+01,8.200043357187894834e-05,2.367361944497589791e-09,1.017918325113313448e-04,3.622952768697425785e-09,1.703137584126450301e-04,1.343576073244037273e-08
2.275000000000000000e+01,7.998571710179032987e-05,2.248909387738310169e-09,9.995586245908906454e-05,3.503500326408458885e-09,1.672122268157516436e-04,1.295308034343613842e-08
2.280000000000000071e+01,7.799857153526312098e-05,2.134890487092844546e-09,9.817138579809245313e-05,3.390464174831882553e-09,1.641648077141604845e-04,1.248797284809350867e-08
2.285000000000000142e+01,7.604620010549248898e-05,2.025662916189986239e-09,9.647588543547529270e-05,3.283194007008154300e-09,1.611705701997256826e-04,1.203980926238422903e-08
2.290000000000000213e+01,7.413572774554840134e-05,1.921517656916802261e-09,9.490861079169462665e-05,3.181113326287343476e-09,1.582286339694045105e-04,1.160797709803751872e-08
2.295000000000000284e+01,7.227395903294027858e-05,1.822670450466958358e-09,9.351114761299340894e-05,3.083692709377923787e-09,1.553381672238997487e-04,1.119188078840714341e-08
2.300000000000000000e+01,7.046712852234817445e-05,1.729257088593715147e-09,9.212355681698883737e-05,2.990426983446325362e-09,1.524983842366710069e-04,1.079094208084110922e-08
2.305000000000000071e+01,6.872065531448189773e-05,1.641332480933269671e-09,9.074252868108471600e-05,2.900817882355395124e-09,1.497085425106511186e-04,1.040460035586505169e-08
2.310000000000000142e+01,6.703891762486238444e-05,1.558873232266614187e-09,8.936501661130073662e-05,2.814363137338062186e-09,1.469679394580659644e-04,1.003231284477555842e-08
2.315000000000000213e+01,6.542506662683441178e-05,1.481783292259147919e-09,8.798794781502319970e-05,2.730552337204182394e-09,1.442759085654415744e-04,9.673554728725395053e-09
2.320000000000000284e+01,6.388090033114070048e-05,1.409902108204535775e-09,8.660802720326323705e-05,2.648869306979837647e-09,1.416318150389546480e-04,9.327819113322256075e-09
2.325000000000000000e+01,6.240681595840159260e-05,1.343014624020532876e-09,8.522164051415101168e-05,2.568800239872630621e-09,1.390350509620335293e-04,8.994616882515200917e-09
2.330000000000000071e+01,6.100185211401684671e-05,1.280862428262842886e-09,8.382485461110948915e-05,2.489846405552414841e-09,1.364850300346373124e-04,8.673476443607763109e-09
2.335000000000000142e+01,5.966382064704529468e-05,1.223155359059544191e-09,8.241350518883893469e-05,2.411539968229302231e-09,1.339811819990225999e-04,8.363943381273742473e-09
2.340000000000000213e+01,5.838951480542406533e-05,1.169582920527526772e-09,8.098335556728651803e-05,2.333461291019017944e-09,1.315229468873430486e-04,8.065580042290767880e-09
2.345000000000000284e+01,5.717496877384073515e-05,1.119824946902734581e-09,7.953030568309253266e-05,2.255256078732202855e-09,1.291097692498225594e-04,7.777965074343371060e-09
2.350000000000000000e+01,5.601573713327751133e-05,1.073561059000641670e-09,7.805062831569507245e-05,2.176650810472794947e-09,1.267410925367463167e-04,7.500692941828526939e-09
2.355000000000000071e+01,5.490716270472546708e-05,1.030478583343322614e-09,7.654121007556120610e-05,2.097465119474298153e-09,1.244163538120575559e-04,7.233373439396247730e-09
2.360000000000000142e+01,5.384460692045975252e-05,9.902787376073866835e-10,7.499977735001849325e-05,2.017620067655499252e-09,1.221349789705551540e-04,6.975631220347181236e-09
2.365000000000000213e+01,5.282362602361776344e-05,9.526810175586418280e-10,7.342509154990861393e-05,1.937141609718195828e-09,1.198963786149378282e-04,6.727105352421506839e-09
2.370000000000000284e+01,5.184008636789051922e-05,9.174258418855498130e-10,7.181710281593932258e-05,1.856158917718029419e-09,1.176999447242507864e-04,6.487448908408970486e-09
2.375000000000000000e+01,5.089022081677503043e-05,8.842756153067493617e-10,7.017705608554309976e-05,1.774897613672536383e-09,1.155450482132944738e-04,6.256328593840886378e-09
2.380000000000000071e+01,4.997063465910773605e-05,8.530144517874625536e-10,6.850754753469760782e-05,1.693668308848626340e-09,1.134310374452944428e-04,6.033424409204743219e-09
2.385000000000000142e+01,4.907827333603905808e-05,8.234468554319837376e-10,6.681253256338840515e-05,1.612851151564557352e-09,1.113572377199703882e-04,5.818429340000678385e-09
2.390000000000000213e+01,4.821036585077046930e-05,7.953956854431331376e-10,6.509728855434687006e-05,1.532877323273103886e-09,1.093229517185241063e-04,5.611049064801715137e-09
2.395000000000000284e+01,4.736435739966184973e-05,7.686997342147074011e-10,6.336833660845499737e-05,1.454208583718134014e-09,1.073274608484119737e-04,5.411001669459347124e-09
2.400000000000000000e+01,4.653784294797493602e-05,7.432112266251157774e-10,6.163332643472978992e-05,1.377316044494454731e-09,1.053700273962456749e-04,5.218017354785173382e-09
2.405000000000000071e+01,4.572851065029110199e-05,7.187935077962204268e-10,5.990088768122445769e-05,1.302659346774038963e-09,1.034498973686132875e-04,5.031838125416353181e-09
2.410000000000000142e+01,4.493410073908755021e-05,6.953191308373312411e-10,5.818044941257920156e-05,1.230667339151409462e-09,1.015663038793921454e-04,4.852217449030570828e-09
2.415000000000000213e+01,4.415238235736898575e-05,6.726684908514829814e-10,5.661457779650723757e-05,1.161721206032142617e-09,9.971847092907717047e-05,4.678919877435575174e-09
2.420000000000000284e+01,4.338114826488064169e-05,6.507290823299421949e-10,5.515543427326772657e-05,1.096140799869964052e-09,9.790561741705773873e-05,4.511720624088990423e-09
2.425000000000000000e+01,4.261822562979526079e-05,6.293953893433559642e-10,5.373058502610185812e-05,1.034174698364947038e-09,9.612696123138960401e-05,4.350405096041706018e-09
2.430000000000000071e+01,4.186150017908187303e-05,6.085693564038604537e-10,5.234546923888955326e-05,9.759942580872755391e-10,9.438172327168455836e-05,4.194768381868360917e-09
2.435000000000000142e+01,4.110895058693567737e-05,5.881613364069285654e-10,5.100492889621067739e-05,9.216916863541142134e-10,9.266913127811419646e-05,4.044614700584769961e-09
2.440000000000000213e+01,4.035868986631409403e-05,5.680913734964492829e-10,4.971303766303258095e-05,8.712819197243104068e-10,9.098842336174587839e-05,3.899756819615203937e-09
2.445000000000000284e+01,3.960901051766823835e-05,5.482906547095337678e-10,4.847295009487772384e-05,8.247078940704782960e-10,8.933885115682043071e-05,3.760015452363465327e-09
2.450000000000000000e+01,3.885843023224596065e-05,5.287029553600928916e-10,4.728677824889621593e-05,7.818486286958108408e-10,8.771968254241437036e-05,3.625218647713990840e-09
2.455000000000000071e+01,3.810573508864818380e-05,5.092859087235310525e-10,4.615550777443007516e-05,7.425294327204868784e-10,8.613020390749717345e-05,3.495201184754131205e-09
2.460000000000000142e+01,3.735001749348328533e-05,4.900119491351014484e-10,4.507896903203583138e-05,7.065334795708620403e-10,8.456972195813334126e-05,3.369803986137610282e-09
2.465000000000000213e+01,3.659070664420631196e-05,4.708688067805177456e-10,4.405587838522299427e-05,6.736139847777551622e-10,8.303756508716324464e-05,3.248873562831020175e-09
2.470000000000000284e+01,3.582759001365195016e-05,4.518594693550204401e-10,4.308395853096421704e-05,6.435062599471359942e-10,8.153308434408716851e-05,3.132261501580950351e-09
2.475000000000000000e+01,3.506082517239667999e-05,4.330015672003974126e-10,4.216013438581604284e-05,6.159389953283400539e-10,8.005565405538575725e-05,3.019824004432767487e-09
2.480000000000000071e+01,3.429094201388993308e-05,4.143261812333987725e-10,4.128078531051290539e-05,5.906442362473342713e-10,7.860467215281130972e-05,2.911421487178048196e-09
2.485000000000000142e+01,3.351883594887678452e-05,3.958761138462191623e-10,4.044202044185949872e-05,5.673656546787626064e-10,7.717956026931538534e-05,2.806918240881038837e-09
2.490000000000000213e+01,3.274575277027038598e-05,3.777036992385775984e-10,3.963993698433313726e-05,5.458648655855525476e-10,7.577976365962229427e-05,2.706182157815518947e-09
2.495000000000000284e+01,3.197326566859635494e-05,3.598682590938062399e-10,3.887082468381090406e-05,5.259256876240284257e-10,7.440475099567991056e-05,2.609084520406974230e-09
2.500000000000000000e+01,3.120324445856352574e-05,3.424333305266432747e-10,3.813129317953565964e-05,5.073563894526980576e-10,7.305401407724278488e-05,2.515499849278835200e-09


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L8_k0.1_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.835899570602277819e-01,9.956372374263672276e-01,9.597710902693498136e-01,9.481978190416135988e-01,7.389830852793298765e-01,1.898588644083015753e-01
2.000000000000000111e-01,8.821773015232619031e-01,7.408671008062506225e-01,9.570590672974101931e-01,9.427769202733643494e-01,7.255224762528984517e-01,1.740884905691786333e-01
4.000000000000000222e-01,8.661314852714188106e-01,6.027465169444069515e-01,9.507726354560792625e-01,9.303159470776058981e-01,7.123243914727803716e-01,1.604642160560265096e-01
6.000000000000000888e-01,8.581985962660680922e-01,5.443787960307506779e-01,9.350430652534585940e-01,8.996793811613029712e-01,6.991974819642259309e-01,1.483666049913558715e-01
8.000000000000000444e-01,8.509971542097596320e-01,5.250322587848383904e-01,9.027269152336178104e-01,8.387260984711508716e-01,6.859397370880635503e-01,1.373177610780708102e-01
1.000000000000000000e+00,8.428834944643709415e-01,5.182531205518908779e-01,8.510045820578144848e-01,7.462659551051318285e-01,6.724225813598112556e-01,1.270380016964603731e-01
1.200000000000000178e+00,8.328575420034660670e-01,5.097308626332450743e-01,7.954999598801801852e-01,6.401821582639839470e-01,6.586267669239993516e-01,1.174263117151028157e-01
1.400000000000000133e+00,8.190310827333545651e-01,4.914540417693781804e-01,7.677659911646755875e-01,5.471323260297533686e-01,6.446363293793586635e-01,1.084962372541770081e-01
1.600000000000000089e+00,7.989037433894765616e-01,4.596872536163590373e-01,7.548013291682962311e-01,4.833088913776753537e-01,6.306044508748401833e-01,1.003019389153290697e-01
1.800000000000000044e+00,7.720280042058365044e-01,4.169062364669886001e-01,7.444715686977312341e-01,4.480750052105558212e-01,6.167042199230416966e-01,9.288125141628184034e-02
2.000000000000000000e+00,7.416549894237809415e-01,3.710712366971525844e-01,7.358324739097832357e-01,4.316833413332051839e-01,6.030786125596758751e-01,8.622784695285203027e-02
2.200000000000000178e+00,7.127568824009370418e-01,3.301227125792640105e-01,7.272201657401109465e-01,4.241515306130336782e-01,5.898048192559084413e-01,8.028906911835161087e-02
2.400000000000000355e+00,6.900227478866706177e-01,2.985028946473610167e-01,7.177459073598830841e-01,4.190464605763941641e-01,5.773989921345721310e-01,7.497827039503565660e-02
2.600000000000000089e+00,6.721007332637375375e-01,2.774372365487638437e-01,7.076669680617715397e-01,4.130279761310044484e-01,5.657402941676149544e-01,7.019277708125735982e-02
2.800000000000000266e+00,6.582601748432663769e-01,2.653868494591582472e-01,6.970158130825185872e-01,4.035309207673101195e-01,5.542103716076191011e-01,6.583356718383749639e-02
3.000000000000000000e+00,6.468410148600218790e-01,2.584860401559015974e-01,6.840782761339234685e-01,3.870892846333586768e-01,5.427247903742253854e-01,6.182338884998791334e-02
3.200000000000000178e+00,6.355612642109644828e-01,2.515023291930163496e-01,6.660820626384204024e-01,3.604074711175674350e-01,5.312340835646202075e-01,5.811734552638260498e-02
3.400000000000000355e+00,6.216437063028541488e-01,2.388754515105384613e-01,6.429445871397947432e-01,3.239432328125171900e-01,5.197500627385254202e-01,5.469978273389604351e-02
3.600000000000000089e+00,6.030657910611987305e-01,2.170986513486679592e-01,6.196312426262323703e-01,2.839639984864966160e-01,5.083426341950093574e-01,5.156764342789901118e-02
3.800000000000000266e+00,5.813639096366995940e-01,1.881779532925995091e-01,5.999731523858886639e-01,2.492132095127841118e-01,4.971048043963545160e-01,4.870999998055397517e-02
4.000000000000000000e+00,5.615774252712216752e-01,1.590637379275040841e-01,5.842618737682587771e-01,2.249593065283215232e-01,4.861057136527059397e-01,4.609671645811034418e-02
4.200000000000000178e+00,5.430773550219797352e-01,1.359405059636448754e-01,5.719963355261096227e-01,2.108230730121015695e-01,4.767014984384264076e-01,4.368179514777852102e-02
4.400000000000000355e+00,5.254766249561165781e-01,1.204259459776038377e-01,5.618620776373084436e-01,2.032949518316955750e-01,4.675251496303353127e-01,4.141648955250585434e-02
4.600000000000000533e+00,5.091953993166944414e-01,1.107683493965642418e-01,5.524155733746217711e-01,1.988886635939893788e-01,4.584485491723513384e-01,3.926312482420726141e-02
4.800000000000000711e+00,4.942291674670825641e-01,1.044164885416073302e-01,5.430134725522637318e-01,1.954035876989899112e-01,4.494336426552918984e-01,3.720326127900340507e-02
5.000000000000000000e+00,4.801636210111838166e-01,9.924500243276113132e-02,5.336003542820875190e-01,1.915105616290412871e-01,4.404639232929435932e-01,3.523827905603629101e-02
5.200000000000000178e+00,4.666763843760569075e-01,9.353712663094264357e-02,5.235633913024531072e-01,1.858143647672753640e-01,4.315535437227298599e-01,3.338343114381235599e-02
5.400000000000000355e+00,4.535009025325583698e-01,8.599571652872536887e-02,5.110441897701152314e-01,1.765718375886072278e-01,4.227459792735198119e-01,3.165796031509792580e-02
5.600000000000000533e+00,4.409369233087873652e-01,7.647461857755424863e-02,4.944473854369610955e-01,1.626239499747199335e-01,4.140997717985238635e-01,3.007486614460620766e-02
5.800000000000000711e+00,4.273280367966877935e-01,6.640427474293059129e-02,4.735203369510105897e-01,1.448104371835135518e-01,4.056652100332757693e-01,2.863408101247214010e-02
6.000000000000000000e+00,4.126946183864542150e-01,5.769730959919659730e-02,4.541372295703202111e-01,1.262286380659215501e-01,3.974629310203325883e-01,2.732131671255299057e-02
6.200000000000000178e+00,3.986845502725338553e-01,5.129970283075636212e-02,4.387960852696690672e-01,1.105511157558468904e-01,3.894754741913371010e-01,2.611215575857056201e-02
6.400000000000000355e+00,3.864688499640308583e-01,4.700940596751272682e-02,4.262747880244490695e-01,9.977931690183174107e-02,3.816551396220838610e-01,2.497891491894153188e-02
6.600000000000000533e+00,3.756147458878929535e-01,4.408157069402210415e-02,4.161080846753733020e-01,9.354435188944876245e-02,3.739432208661960799e-01,2.389749161039909572e-02
6.800000000000000711e+00,3.649119552378531361e-01,4.171020006791227586e-02,4.073049702785794812e-01,9.019817049477146798e-02,3.662924317999267099e-01,2.285224578187102992e-02
7.000000000000000000e+00,3.535866049554150514e-01,3.920209877162431772e-02,3.989815666845346609e-01,8.818771442418044115e-02,3.590469396011433112e-01,2.183791675370677643e-02
7.200000000000000178e+00,3.416878719145813870e-01,3.604176463181095469e-02,3.909095494495027912e-01,8.659733342506227560e-02,3.522035519076118226e-01,2.085828256018239235e-02
7.400000000000000355e+00,3.298214855228270292e-01,3.208334293053139580e-02,3.832809993374620139e-01,8.488934839167214252e-02,3.456971653553361223e-01,1.992208666110763943e-02
7.600000000000000533e+00,3.183530306692332612e-01,2.774870381016479592e-02,3.758256454573212779e-01,8.242844839270138668e-02,3.393220083983881086e-01,1.903784304273090783e-02
7.800000000000000711e+00,3.071266487190331684e-01,2.382176360926977279e-02,3.673072446486496667e-01,7.842112358278482964e-02,3.330674397649328600e-01,1.820976952368692087e-02
8.000000000000000000e+00,2.964575679278993459e-01,2.089100189194387225e-02,3.563680416391147299e-01,7.246367433939365776e-02,3.269685351769513471e-01,1.743640337241068872e-02
8.200000000000001066e+00,2.871779452601694316e-01,1.904016159969795785e-02,3.432292303427864066e-01,6.512848299492196569e-02,3.210470705819223336e-01,1.671179341597378923e-02
8.400000000000000355e+00,2.796609805490788969e-01,1.799748591317698598e-02,3.306873570323926592e-01,5.782461660943433168e-02,3.152051681094999447e-01,1.602795449741497083e-02
8.599999999999999645e+00,2.735067429986177689e-01,1.740889454731828906e-02,3.196474902987734845e-01,5.194156918067455164e-02,3.094231106798545627e-01,1.537725436447683926e-02
8.800000000000000711e+00,2.679946037695031813e-01,1.697967553610844199e-02,3.106411542181610752e-01,4.806132591334851684e-02,3.038098795041876965e-01,1.475404644855222644e-02
9.000000000000000000e+00,2.624528908867568844e-01,1.649059708469168689e-02,3.033125388662507582e-01,4.587415182917425893e-02,2.982792556615759816e-01,1.415537511537302146e-02
9.200000000000001066e+00,2.563364666720334695e-01,1.578746753827769966e-02,2.968470532449095645e-01,4.467347003361626934e-02,2.928110361388771010e-01,1.358076608860066779e-02
9.400000000000000355e+00,2.493097594907308645e-01,1.481559854122149050e-02,2.906543353816687381e-01,4.386561080431831960e-02,2.874139711588127311e-01,1.303123566891246400e-02
9.600000000000001421e+00,2.414117888146026236e-01,1.367572424600281902e-02,2.846167638233784714e-01,4.312168214558791124e-02,2.820984093957441541e-01,1.250789601970996034e-02
9.800000000000000711e+00,2.331419168780232976e-01,1.258673541223783582e-02,2.786754612126944863e-01,4.220404802047172943e-02,2.768726388672959060e-01,1.201074779136280385e-02
1.000000000000000000e+01,2.253278360212776776e-01,1.173607274545124431e-02,2.722792841156065902e-01,4.075533310792953112e-02,2.717399907648819779e-01,1.153816807797442695e-02
1.020000000000000107e+01,2.186974204658045096e-01,1.117291734829492685e-02,2.645122870013860705e-01,3.836274392741034767e-02,2.666981470020596823e-01,1.108722513301646159e-02
1.040000000000000036e+01,2.134205257321753479e-01,1.083336960641843004e-02,2.557594764857100689e-01,3.492761377871320128e-02,2.617404568289070088e-01,1.065456488294888246e-02
1.060000000000000142e+01,2.090924817628795895e-01,1.061547347839118111e-02,2.460347406643197399e-01,3.093246646881172429e-02,2.568582928039158109e-01,1.023743932726928554e-02
1.080000000000000071e+01,2.050823586546431099e-01,1.041016698337122320e-02,2.367861272583254850e-01,2.721302926802129235e-02,2.520437921234707224e-01,9.834466632570367656e-03
1.100000000000000000e+01,2.007681476394400366e-01,1.008131205909419854e-02,2.292526142336298867e-01,2.442312392820886885e-02,2.475306376491514526e-01,9.445828115354021337e-03
1.120000000000000107e+01,1.956098830386347465e-01,9.469770138106447036e-03,2.234988049931521115e-01,2.270912666242117656e-02,2.431111359860137766e-01,9.072806696519801137e-03
1.140000000000000036e+01,1.893124848559950280e-01,8.502006713447925190e-03,2.188793225032290013e-01,2.179961780998211293e-02,2.387565609029704272e-01,8.716867185430051193e-03
1.160000000000000142e+01,1.821043661910587419e-01,7.320503017706965140e-03,2.147100998301146590e-01,2.130631089715210799e-02,2.344712019698734773e-01,8.378739594907286259e-03
1.180000000000000071e+01,1.748933789661515914e-01,6.222964566003620808e-03,2.106161067598438796e-01,2.095562496185859880e-02,2.302561413302704474e-01,8.057962378376769264e-03
1.200000000000000000e+01,1.685656259045502647e-01,5.431900784878046159e-03,2.065665532898338097e-01,2.062602703088995543e-02,2.261086315519834355e-01,7.753031156135530358e-03
1.220000000000000107e+01,1.635973284796448102e-01,4.968672928184880017e-03,2.025543685007220596e-01,2.023634732682325771e-02,2.220235978224417706e-01,7.461938852822817131e-03
1.240000000000000036e+01,1.597007550187541369e-01,4.722973741672919362e-03,1.982314785762221698e-01,1.962824717798683852e-02,2.179959571128300966e-01,7.182761193251041218e-03
1.260000000000000142e+01,1.564467619613559568e-01,4.569483489686082534e-03,1.930149107484210036e-01,1.859066593075654750e-02,2.140224210130932392e-01,6.914049870098288794e-03
1.280000000000000071e+01,1.531948663625178897e-01,4.423173901326384050e-03,1.867135577099277577e-01,1.704481562489611191e-02,2.101024080467680522e-01,6.654968285695990124e-03
1.300000000000000000e+01,1.494236078683507940e-01,4.239941984237799444e-03,1.799542108230671178e-01,1.519786379904405904e-02,2.062382189056519155e-01,6.405210337476169129e-03
1.320000000000000107e+01,1.451491316886345528e-01,4.004953329617537590e-03,1.737950246072562654e-01,1.345157874470243910e-02,2.024343776599550060e-01,6.164780403904781061e-03
1.340000000000000036e+01,1.402457932236888527e-01,3.729442276772979015e-03,1.688261499708784974e-01,1.213258685172244507e-02,1.986959262206337007e-01,5.933731289473121069e-03
1.360000000000000142e+01,1.349690434113753612e-01,3.445053238678204809e-03,1.649282423002694509e-01,1.131701440425129761e-02,1.950261121192387037e-01,5.711963188700068181e-03
1.380000000000000071e+01,1.299687344612302509e-01,3.184987961371924144e-03,1.616733816431193127e-01,1.087465162972663449e-02,1.914246691477827222e-01,5.499152073119573103e-03
1.400000000000000000e+01,1.256293840639023940e-01,2.967254054058147614e-03,1.586310968161366020e-01,1.062239904875274601e-02,1.878877190027332389e-01,5.294804820938152704e-03
1.420000000000000107e+01,1.219289929727497834e-01,2.795189506102802469e-03,1.555981445002709851e-01,1.043537376097762592e-02,1.844092830251824466e-01,5.098381979731399227e-03
1.440000000000000036e+01,1.187915392914544455e-01,2.664013659927830062e-03,1.525931988013212171e-01,1.025824588769641901e-02,1.809835226243275697e-01,4.909422011031951485e-03
1.460000000000000142e+01,1.160194473694947243e-01,2.560718288770476737e-03,1.496050035788176191e-01,1.004954542935567949e-02,1.776067465723987771e-01,4.727624105467676842e-03
1.480000000000000071e+01,1.133651012098535332e-01,2.463684473523506703e-03,1.463868487894303405e-01,9.732969713586335156e-03,1.742785817366749312e-01,4.552865320880856298e-03
1.500000000000000000e+01,1.104375073897169990e-01,2.349221746425678506e-03,1.426068232291093918e-01,9.217635651291045465e-03,1.710019717880302825e-01,4.385138238492398803e-03
1.520000000000000107e+01,1.069922685725093053e-01,2.202851826726976835e-03,1.382404838511651357e-01,8.481016902738497745e-03,1.677818837344771385e-01,4.224419007439565547e-03
1.540000000000000036e+01,1.031363371867963230e-01,2.029100111390581482e-03,1.337041497588162264e-01,7.626265281369002877e-03,1.646230811161038532e-01,4.070517469140775765e-03
1.560000000000000142e+01,9.920850278115690701e-02,1.850585717620122908e-03,1.295288147099204479e-01,6.832893656007158791e-03,1.615279280859862610e-01,3.922988996404219199e-03
1.580000000000000071e+01,9.551849176053434087e-02,1.693357157236213134e-03,1.260080373819006949e-01,6.238328600775448068e-03,1.584953042943091917e-01,3.781165218515335560e-03
1.600000000000000000e+01,9.238521093266996442e-02,1.570827901173628242e-03,1.231194546349625163e-01,5.866335979039232797e-03,1.555210573894637571e-01,3.644295753245172052e-03
1.619999999999999929e+01,8.969048624907652312e-02,1.480338852872646518e-03,1.206102115138838471e-01,5.652591779856341175e-03,1.525995470560292666e-01,3.511734939644382131e-03
1.640000000000000213e+01,8.733286905229600827e-02,1.411190450424007654e-03,1.182016938551460339e-01,5.515626135636825592e-03,1.497254772308455884e-01,3.383094106399799246e-03
1.660000000000000142e+01,8.515073287493876708e-02,1.352758536354265384e-03,1.157772769699764587e-01,5.403772347609002609e-03,1.468954166956412954e-01,3.258305237293329486e-03
1.680000000000000071e+01,8.312822606955869165e-02,1.295785280901950174e-03,1.133666881895001866e-01,5.294189038526214697e-03,1.441086651557292320e-01,3.137579150826493371e-03
1.700000000000000000e+01,8.117634207881398167e-02,1.230838935190557964e-03,1.109555747436213047e-01,5.164184201653604020e-03,1.413671890719327695e-01,3.021275465898671121e-03
1.719999999999999929e+01,7.911681256251555661e-02,1.151235891138061582e-03,1.083606604868224410e-01,4.972933414045753106e-03,1.386745052834498226e-01,2.909730345983344100e-03
1.740000000000000213e+01,7.682704048649813267e-02,1.058979036704462643e-03,1.053720942805017047e-01,4.679079563116370424e-03,1.360338608786686443e-01,2.803104406917563286e-03
1.760000000000000142e+01,7.437382557826120733e-02,9.652460968361304848e-04,1.020272283260392626e-01,4.281847587222713247e-03,1.334465500331259713e-01,2.701304637033666127e-03
1.780000000000000071e+01,7.197231876419757368e-02,8.830563685524766334e-04,9.865019214364792455e-02,3.840775275513469075e-03,1.309112054055916463e-01,2.603999907727249773e-03
1.800000000000000000e+01,6.981113909837344256e-02,8.192837563439044676e-04,9.559384213769989147e-02,3.444345557399274439e-03,1.284243223002580203e-01,2.510709081520876278e-03
1.819999999999999929e+01,6.791916131319886141e-02,7.724859237422229599e-04,9.304677014645371114e-02,3.153289907360573054e-03,1.259815969099851440e-01,2.420917867369937020e-03
1.840000000000000213e+01,6.618080696623535042e-02,7.359587279756698609e-04,9.093373402276447304e-02,2.971660603090349462e-03,1.235793808469223959e-01,2.334182930532184477e-03
1.860000000000000142e+01,6.446048049955245551e-02,7.020993894883955028e-04,8.903832788457095859e-02,2.863917742125725568e-03,1.212157075044258125e-01,2.250198264810074171e-03
1.880000000000000071e+01,6.270327652416439468e-02,6.654868390262905740e-04,8.717214325496557004e-02,2.790353964762928157e-03,1.188906295838477872e-01,2.168815293697816220e-03
1.900000000000000000e+01,6.093631524477576000e-02,6.242835195198535685e-04,8.528399229034037965e-02,2.727684753693570413e-03,1.166058186675676400e-01,2.090019908078831132e-03
1.920000000000000284e+01,5.919296293421415223e-02,5.801940707718649531e-04,8.341162919618724803e-02,2.665680039711834648e-03,1.143635694726024832e-01,2.013879223036371159e-03
1.940000000000000213e+01,5.749833604784121421e-02,5.369552526565843321e-04,8.153433702754631085e-02,2.592561656521564714e-03,1.121655883191904762e-01,1.940478339254832164e-03
1.960000000000000142e+01,5.590397119164572382e-02,4.980268594601629153e-04,7.950820532440541766e-02,2.488348157219719917e-03,1.100120894289562945e-01,1.869868136139557534e-03
1.980000000000000071e+01,5.440036115686162910e-02,4.649839467371349533e-04,7.718555678498989492e-02,2.335748524129999289e-03,1.079015849752089501e-01,1.802036944702762981e-03
2.000000000000000000e+01,5.295179244687467368e-02,4.374639827570375554e-04,7.459981143784544244e-02,2.138899721603900426e-03,1.058313866198797998e-01,1.736907075275207716e-03
2.020000000000000284e+01,5.154251535387472521e-02,4.142246822104204626e-04,7.199608109455328531e-02,1.928700936492063357e-03,1.037985136426868710e-01,1.674349145973316006e-03
2.040000000000000213e+01,5.017723800689544156e-02,3.941824707852558058e-04,6.966297510291381834e-02,1.745402785064474431e-03,1.018006171183918340e-01,1.614205261289264164e-03
2.060000000000000142e+01,4.888509353317035955e-02,3.765468161983496391e-04,6.774330449333890170e-02,1.613493045334681887e-03,9.983661839563230667e-02,1.556313113215956282e-03
2.080000000000000071e+01,4.764009198929008287e-02,3.603047225234756040e-04,6.618731544585540472e-02,1.531373840511585397e-03,9.790687266452342830e-02,1.500524220320110288e-03
2.100000000000000000e+01,4.638716652885709751e-02,3.442075719589037614e-04,6.482131097493168403e-02,1.481082648589489726e-03,9.601278302680898991e-02,1.446711815831984481e-03
2.120000000000000284e+01,4.512967102922421647e-02,3.276588999608019389e-04,6.348957255119974663e-02,1.444525292448048089e-03,9.415597861809321678e-02,1.394768953919844814e-03
2.140000000000000213e+01,4.398588707886390975e-02,3.113514220149492121e-04,6.214491106878829163e-02,1.411618729564461045e-03,9.233739709410704322e-02,1.344602885965382952e-03
2.160000000000000142e+01,4.289554082164755144e-02,2.965634784533597353e-04,6.079643250665475729e-02,1.377298952403288937e-03,9.055669705877142373e-02,1.296132825176937384e-03
2.180000000000000071e+01,4.186806215465758291e-02,2.838042181510653768e-04,5.940991305267082079e-02,1.334646531399675011e-03,8.881225300571786441e-02,1.249293506721148826e-03
2.200000000000000000e+01,4.088676313083314251e-02,2.723524545725599429e-04,5.788735586456739135e-02,1.273450728663249720e-03,8.710167079850654470e-02,1.204040796020644987e-03
2.220000000000000284e+01,3.991819055896471402e-02,2.610254523504294279e-04,5.616066763544183549e-02,1.187176215114716694e-03,8.542253872595573227e-02,1.160353323506808183e-03
2.240000000000000213e+01,3.893859876126458397e-02,2.491302174842658615e-04,5.428598497572337256e-02,1.081489166958098103e-03,8.377310195025874928e-02,1.118226698343832790e-03
2.260000000000000142e+01,3.794946461509771107e-02,2.366408367469814743e-04,5.243026560692941318e-02,9.741524900448864446e-04,8.215677931677294044e-02,1.077661187643347849e-03
2.280000000000000071e+01,3.696897413962308560e-02,2.237188368467974537e-04,5.078305166751251321e-02,8.845415953272349648e-04,8.057032530571076046e-02,1.038646795752252126e-03
2.300000000000000000e+01,3.601192030621219037e-02,2.104086551718503477e-04,4.943055800117983345e-02,8.221128689788376230e-04,7.901329682339182370e-02,1.001150693882776020e-03
2.320000000000000284e+01,3.508165900266060899e-02,1.969623839003670240e-04,4.832298435946891929e-02,7.836008978556769245e-04,7.748625190170396748e-02,9.651114039327325818e-04
2.340000000000000213e+01,3.418152801402328522e-02,1.842456570149469865e-04,4.734012135255849518e-02,7.591959863628863856e-04,7.598937876713786344e-02,9.304421974963610282e-04
2.360000000000000142e+01,3.332723830408770155e-02,1.734112670462182519e-04,4.638081516524007741e-02,7.403612653493937519e-04,7.452222520875961820e-02,8.970429482333626197e-04
2.380000000000000071e+01,3.253805945080026629e-02,1.649964526560231148e-04,4.541028735144328476e-02,7.228834186005339123e-04,7.308373866500214588e-02,8.648163030055481919e-04
2.400000000000000000e+01,3.181049041268375899e-02,1.584170513499008918e-04,4.442603104729895419e-02,7.046022684401828705e-04,7.167256064535844351e-02,8.336824064104604928e-04
2.420000000000000284e+01,3.110569976212131105e-02,1.523483061231871959e-04,4.339555148520483213e-02,6.819136854445597556e-04,7.028741585738287889e-02,8.035874955238417154e-04
2.440000000000000213e+01,3.037054753369803836e-02,1.455397888637245641e-04,4.225522019518537786e-02,6.495809353230714601e-04,6.892743166936361743e-02,7.745045205276363713e-04
2.460000000000000142e+01,2.957207989639804371e-02,1.374027918419041497e-04,4.097569820783175665e-02,6.047134660364195200e-04,6.759227849733705218e-02,7.464266874560877276e-04
2.480000000000000071e+01,2.871357379021998585e-02,1.281470601793329030e-04,3.961945151656575542e-02,5.508905438442500760e-04,6.628209228256248808e-02,7.193564610218601075e-04
2.500000000000000000e+01,2.782796144690816847e-02,1.185962504135569295e-04,3.830782819239720444e-02,4.974247173916781801e-04,6.499721525687668366e-02,6.932933227699798967e-04
2.520000000000000284e+01,2.696347814219601097e-02,1.098095488451503090e-04,3.715521309376723647e-02,4.536538242772412315e-04,6.373786355883802324e-02,6.682237879751362197e-04
2.540000000000000213e+01,2.616663998666469981e-02,1.025993619299101530e-04,3.620337407776077349e-02,4.234608530314577140e-04,6.250386561873635949e-02,6.441165645556443369e-04
2.560000000000000142e+01,2.546178064894648319e-02,9.717249645465395448e-05,3.540909223138384576e-02,4.045636783331078195e-04,6.129457858220250382e-02,6.209240016003347937e-04
2.580000000000000071e+01,2.484036346755339256e-02,9.314816531940825169e-05,3.466987160213737262e-02,3.919824367503328688e-04,6.010899759839742618e-02,5.985886991272795559e-04
2.600000000000000000e+01,2.427122837100582214e-02,8.989338452398960941e-05,3.393629484834065346e-02,3.817635143827245899e-04,5.894598929521744496e-02,5.770525158501504546e-04
2.620000000000000284e+01,2.371861237230784084e-02,8.682859384110858700e-05,3.318987418735392519e-02,3.720745758750634716e-04,5.780455412396802439e-02,5.562649049143776961e-04
2.640000000000000213e+01,2.315279163724651840e-02,8.350284008758128798e-05,3.243255405237340655e-02,3.618398859276268078e-04,5.668403889010204671e-02,5.361882260387939615e-04
2.660000000000000142e+01,2.255409685697969818e-02,7.957335356097573580e-05,3.163915682478216085e-02,3.491528284591211093e-04,5.558424049705743691e-02,5.167987854237358772e-04
2.680000000000000071e+01,2.191483501597991934e-02,7.488056775243154977e-05,3.076580778810107317e-02,3.315216742040285832e-04,5.450536075779302547e-02,4.980836149132223051e-04
2.700000000000000000e+01,2.124162634514333708e-02,6.959147292286710514e-05,2.980203352434388983e-02,3.079527761930769434e-04,5.344782074764441171e-02,4.800344107825468723e-04
2.720000000000000284e+01,2.055804595673160762e-02,6.421588132533810199e-05,2.880073563037006956e-02,2.806914561618388928e-04,5.241202255440537833e-02,4.626411555123809854e-04
2.740000000000000213e+01,1.990031788662744924e-02,5.938339422085661234e-05,2.785248966436346119e-02,2.544449563878596870e-04,5.139819903218534325e-02,4.458879434833433269e-04
2.760000000000000142e+01,1.930169307055686415e-02,5.551478414845978523e-05,2.706530260802145899e-02,2.334705882338294837e-04,5.040643925179334739e-02,4.297522127185755977e-04
2.780000000000000071e+01,1.877585974544760533e-02,5.264521668433471557e-05,2.641370398910133227e-02,2.191644548654223370e-04,4.943671579102533464e-02,4.142068067669731307e-04
2.800000000000000000e+01,1.831319245492564474e-02,5.051045271882221075e-05,2.583938391831605910e-02,2.100760405635001085e-04,4.849090422876211476e-02,3.992232416289765752e-04
2.820000000000000284e+01,1.789169438163884865e-02,4.876538864724560976e-05,2.528880227762181354e-02,2.037447287651467326e-04,4.756607461952633287e-02,3.847746587072501485e-04
2.840000000000000213e+01,1.749060164704285825e-02,4.712747919960652077e-05,2.473171561276591227e-02,1.983856938879975489e-04,4.665822230148318484e-02,3.708376810161992713e-04
2.860000000000000142e+01,1.709301756629947808e-02,4.537988936188469509e-05,2.416918589088595803e-02,1.931899837494573796e-04,4.576702801758597561e-02,3.573930306178967932e-04
2.880000000000000071e+01,1.668097869678037554e-02,4.334560472261428149e-05,2.360222409923503142e-02,1.875461095941256817e-04,4.489237620049393862e-02,3.444250688113060285e-04
2.900000000000000000e+01,1.623881120386706095e-02,4.093933189892244411e-05,2.300500064461575428e-02,1.803758146337975732e-04,4.403426199461598495e-02,3.319205744598469673e-04
2.920000000000000284e+01,1.576610606947134036e-02,3.824769280978689722e-05,2.235543153409537409e-02,1.704735531747781795e-04,4.319266493717009020e-02,3.198672254042080401e-04
2.940000000000000213e+01,1.528295015019161610e-02,3.551574229930244382e-05,2.165348630500399385e-02,1.576097824366546804e-04,4.236744360328287273e-02,3.082522957916353419e-04
2.960000000000000142e+01,1.481804441147992896e-02,3.302117343281872603e-05,2.094024718401505530e-02,1.432191574316066631e-04,4.155829102427191502e-02,2.970619158873461559e-04
2.980000000000000071e+01,1.439110581607787147e-02,3.093805080471181783e-05,2.030294935151372160e-02,1.297706767622496199e-04,4.076475860727050982e-02,2.862809592693322386e-04
3.000000000000000000e+01,1.400534206452832241e-02,2.928566576268668784e-05,1.975172769208517407e-02,1.192552330871073909e-04,3.998688642082080108e-02,2.758934252665500931e-04
3.020000000000000284e+01,1.365206552579537568e-02,2.796686148481773693e-05,1.928311288131157042e-02,1.121334691015550507e-04,3.922463864532950428e-02,2.658831241059005394e-04
3.040000000000000213e+01,1.331892479984049180e-02,2.684072697404671657e-05,1.885905861875709216e-02,1.075285488070636683e-04,3.847648612708590155e-02,2.562344427158140276e-04
3.060000000000000142e+01,1.299564913489125763e-02,2.578390343389536191e-05,1.844204769771915636e-02,1.042027814236838330e-04,3.774227224422658372e-02,2.469329260049423760e-04
3.080000000000000071e+01,1.267610787356575688e-02,2.472348240884070841e-05,1.802001753143365331e-02,1.013256445046153091e-04,3.702197305203240585e-02,2.379654573656621915e-04
3.100000000000000000e+01,1.235754137768573305e-02,2.363689863759093067e-05,1.759998864575137989e-02,9.852185013426136896e-05,3.631558813672550179e-02,2.293200344485709556e-04
3.120000000000000284e+01,1.203933093548872381e-02,2.252627941799773619e-05,1.717791939804481222e-02,9.545681632325816524e-05,3.562303051988396918e-02,2.209853791275871119e-04
3.140000000000000213e+01,1.172263434248324750e-02,2.139163759880950992e-05,1.673280550372191131e-02,9.157019523389368703e-05,3.494406240346314280e-02,2.129506753627523753e-04
3.160000000000000142e+01,1.140909001198785362e-02,2.022591609528079758e-05,1.624670070914238304e-02,8.631922230814502157e-05,3.427829923127787004e-02,2.052055502574010298e-04
3.180000000000000071e+01,1.109819507727208103e-02,1.903328283537259036e-05,1.573160008373208907e-02,7.971445955367513253e-05,3.362527206633750959e-02,1.977401855109898034e-04
3.200000000000000000e+01,1.078763907884838259e-02,1.785054743583644232e-05,1.522942326564062990e-02,7.255974720206153012e-05,3.298451781552279999e-02,1.905453678849612360e-04
3.220000000000000284e+01,1.047816828450253736e-02,1.674511507245735419e-05,1.477643592824132504e-02,6.605435915269560875e-05,3.235566328043749940e-02,1.836123727162068458e-04
3.239999999999999858e+01,1.017678625965764624e-02,1.578164254074272970e-05,1.438475307673338713e-02,6.106279298963198645e-05,3.173847499869364430e-02,1.769326956906346093e-04
3.260000000000000142e+01,9.892453708840049861e-03,1.498391145961529064e-05,1.404467954956310424e-02,5.768859539132996860e-05,3.113285749129853300e-02,1.704977146768875255e-04
3.280000000000000426e+01,9.628590123760176825e-03,1.432876190872727713e-05,1.373130014590432171e-02,5.544456961768664345e-05,3.053879935215129265e-02,1.642983924493035823e-04
3.300000000000000000e+01,9.382240590065669961e-03,1.377469614081885766e-05,1.342071533225982528e-02,5.373719386868282337e-05,2.995628795778057865e-02,1.583251548553706728e-04
3.320000000000000284e+01,9.150189806419704863e-03,1.328871931106862215e-05,1.310598267430879670e-02,5.219546926209592133e-05,2.938522894043711989e-02,1.525680626282298390e-04
3.339999999999999858e+01,8.931411581216290585e-03,1.284294037998057398e-05,1.279236746408518068e-02,5.064796431178124228e-05,2.882540463148954013e-02,1.470172874503189377e-04
3.360000000000000142e+01,8.722643704333288284e-03,1.239629577244917704e-05,1.247778154835806758e-02,4.891671360096392751e-05,2.827648619258675208e-02,1.416637377079376942e-04
3.380000000000000426e+01,8.515905369466472002e-03,1.189652944571123358e-05,1.214767920080149326e-02,4.672573613731276589e-05,2.773808917923775014e-02,1.364995748685044656e-04
3.400000000000000000e+01,8.303043197849753476e-03,1.130909168975932744e-05,1.179144742712489105e-02,4.385675997779054595e-05,2.720984586448578491e-02,1.315184053958803954e-04
3.420000000000000284e+01,8.081671373418364279e-03,1.064389174162061200e-05,1.141936136277742209e-02,4.039853686341110994e-05,2.669146547704800282e-02,1.267150911665707209e-04
3.439999999999999858e+01,7.855540470588154647e-03,9.952312921901558318e-06,1.106148507026062829e-02,3.680526659257681477e-05,2.618276211089982236e-02,1.220852766270468111e-04
3.460000000000000142e+01,7.630400070455323723e-03,9.298174633281886599e-06,1.074288125844552987e-02,3.365414222876042603e-05,2.568364332973985947e-02,1.176248011676158756e-04
3.480000000000000426e+01,7.411292456049583394e-03,8.728432184367168462e-06,1.046865084427995272e-02,3.129896569579788837e-05,2.519406639200852047e-02,1.133291584046084935e-04
3.500000000000000000e+01,7.203043592870027496e-03,8.262538826054385556e-06,1.022885684049284864e-02,2.971582989268306321e-05,2.471398044049532422e-02,1.091931286502197731e-04
3.520000000000000284e+01,7.010766703915993943e-03,7.897794714249248017e-06,1.000428934378948254e-02,2.863072350824682910e-05,2.424327765554611103e-02,1.052106671625538712e-04
3.539999999999999858e+01,6.838006038313509255e-03,7.616378811515532991e-06,9.778834774182667763e-03,2.775967059438815476e-05,2.378177127606776603e-02,1.013750691865034477e-04
3.560000000000000142e+01,6.683332046090056412e-03,7.386821195671136458e-06,9.549225279902883584e-03,2.694249191946684473e-05,2.332920596173130787e-02,9.767935630906166662e-05
3.580000000000000426e+01,6.538410110950500231e-03,7.165792618040198674e-06,9.319275119935410689e-03,2.610500774148922755e-05,2.288529313860668615e-02,9.411676658022616814e-05
3.600000000000000000e+01,6.390863117052018351e-03,6.908222889683075010e-06,9.086211549368838902e-03,2.515435316806256401e-05,2.244975643589387088e-02,9.068120893901583657e-05
3.620000000000000284e+01,6.230849051090856482e-03,6.583903077397082076e-06,8.839737403008364816e-03,2.395186133779778984e-05,2.202237092694939169e-02,8.736755983924999656e-05
3.639999999999999858e+01,6.059413942000645495e-03,6.190595164367665132e-06,8.574784655113798504e-03,2.240695385958258286e-05,2.160298288454013185e-02,8.417172320970355383e-05
3.660000000000000142e+01,5.880374047526028096e-03,5.755691151317113456e-06,8.301833853338151659e-03,2.059542417374812969e-05,2.119150335746620983e-02,8.109043889738373929e-05
3.680000000000000426e+01,5.698451577879125839e-03,5.325531068003716488e-06,8.043309147144182478e-03,1.876427152932340779e-05,2.078787858309322917e-02,7.812090411899252711e-05
3.700000000000000000e+01,5.521480775888469410e-03,4.946882073774438517e-06,7.814629112827362056e-03,1.719342388449577116e-05,2.039204986858096993e-02,7.526034021377840818e-05
3.720000000000000284e+01,5.357828319376781341e-03,4.648487788034230090e-06,7.615850571584691434e-03,1.603065624200136709e-05,2.000391976067140976e-02,7.250565278753619573e-05
3.739999999999999858e+01,5.213178565012537360e-03,4.431835244740023905e-06,7.438990391104955205e-03,1.523836970893393206e-05,1.962333732397427907e-02,6.985328182025446703e-05
3.760000000000000142e+01,5.087220897290091991e-03,4.275771287495308791e-06,7.270575552709553080e-03,1.467364753640629720e-05,1.925010598129680423e-02,6.729925112354830075e-05
3.780000000000000426e+01,4.973832808938747664e-03,4.150026281882989510e-06,7.102524079795554529e-03,1.420497807331920937e-05,1.888400836484637607e-02,6.483935653819967375e-05
3.800000000000000000e+01,4.864835793904857299e-03,4.026983283619808070e-06,6.931763536281089488e-03,1.376400206304277286e-05,1.852483766122958037e-02,6.246940776273893995e-05
3.820000000000000284e+01,4.753562807364824540e-03,3.885881740586322742e-06,6.759292832720743133e-03,1.331563745801361115e-05,1.817242406967279830e-02,6.018544905323216045e-05
3.840000000000000568e+01,4.635872776669235085e-03,3.713067814576253031e-06,6.582844770660328110e-03,1.280798016843359455e-05,1.782664710515412254e-02,5.798390607372307315e-05
3.860000000000000142e+01,4.509989008987761762e-03,3.504285746237224092e-06,6.397763800470197826e-03,1.216972910636987139e-05,1.748742931957328328e-02,5.586163167629092438e-05
3.880000000000000426e+01,4.377028264320805516e-03,3.268586810096278573e-06,6.204257016509402700e-03,1.136393878915600456e-05,1.715471413781493454e-02,5.381585511212702089e-05
3.900000000000000000e+01,4.241609953133200321e-03,3.027762459075153767e-06,6.010601330237072895e-03,1.044159373030952789e-05,1.682843732763009831e-02,5.184407074132163469e-05
3.920000000000000284e+01,4.110722618640095562e-03,2.807955007206667144e-06,5.828204101586347864e-03,9.531653371434730437e-06,1.650850428429167030e-02,4.994391638977002890e-05
3.940000000000000568e+01,3.990657626101323449e-03,2.627929739006725713e-06,5.664810626260277301e-03,8.766007779955577639e-06,1.619478200942774115e-02,4.811307971587333880e-05
3.960000000000000142e+01,3.884155610980772732e-03,2.492185388048238927e-06,5.521331911804709842e-03,8.203401154418547614e-06,1.588710752657189126e-02,4.634924600771189534e-05
3.980000000000000426e+01,3.789977075109208279e-03,2.392684370393016331e-06,5.392120467762496518e-03,7.814395382808087714e-06,1.558530771369059063e-02,4.465008284137929919e-05
4.000000000000000000e+01,3.704550703319969135e-03,2.315650610515387257e-06,5.268510414212250123e-03,7.527009897280099294e-06,1.528922204296996601e-02,4.301325228749561225e-05
4.020000000000000284e+01,3.623580915965773225e-03,2.247246964897996333e-06,5.144406641412093383e-03,7.281282554356053783e-06,1.499871976753561903e-02,4.143644091208619363e-05
4.040000000000000568e+01,3.542616268584408354e-03,2.175657385697359345e-06,5.018789930711085520e-03,7.047477989672472544e-06,1.471370566082537239e-02,3.991739436150526130e-05
4.060000000000000142e+01,3.457609696675205749e-03,2.091809099337751955e-06,4.892284027229489712e-03,6.807328968800015074e-06,1.443411263678226648e-02,3.845394124902211646e-05
4.080000000000000426e+01,3.366491290219834377e-03,1.991198740780197996e-06,4.762986100861111433e-03,6.531964809537933712e-06,1.415988452067569285e-02,3.704399779841383022e-05
4.100000000000000000e+01,3.270674886679177887e-03,1.875886202025979597e-06,4.627965368869564611e-03,6.186602846853459105e-06,1.389095612433958148e-02,3.568555802166676510e-05
4.120000000000000284e+01,3.174524222605141534e-03,1.753964176736354247e-06,4.488251901942170649e-03,5.759660780099735294e-06,1.362723862717862833e-02,3.437668331719031075e-05
4.140000000000000568e+01,3.082651158773180855e-03,1.635990895940828497e-06,4.350131146830492346e-03,5.285115165155557042e-06,1.336861558311669418e-02,3.311550310393724441e-05
4.160000000000000142e+01,2.997341938806613766e-03,1.530784754478619130e-06,4.221136179675180448e-03,4.830626944762388392e-06,1.311495026853912345e-02,3.190022802942542302e-05
4.180000000000000426e+01,2.918402521017248938e-03,1.443042010088807297e-06,4.105671754404311563e-03,4.457541952518386517e-06,1.286610091287757225e-02,3.072916824449888892e-05
4.200000000000000000e+01,2.844826898501021800e-03,1.373106655419668119e-06,4.003403274159333253e-03,4.186880462142535478e-06,1.262193798879275748e-02,2.960074601887018834e-05
4.220000000000000284e+01,2.775823118870695584e-03,1.317882202080869769e-06,3.909862539859616272e-03,3.997921207556924837e-06,1.238235732861660623e-02,2.851349354672475943e-05
4.240000000000000568e+01,2.710331444614156541e-03,1.272215536129847503e-06,3.819192493018336992e-03,3.853664559639845220e-06,1.214728423917055440e-02,2.746603139935669424e-05
4.260000000000000142e+01,2.646490784212149252e-03,1.230541512527259095e-06,3.727819509159238480e-03,3.726107700337064664e-06,1.191666696637612953e-02,2.645703078734624515e-05
4.280000000000000426e+01,2.582361307297737635e-03,1.188297349311623565e-06,3.635405882558341486e-03,3.601877587388082854e-06,1.169046210697793561e-02,2.548517199129562646e-05
4.300000000000000000e+01,2.517203923558502220e-03,1.142515205416208763e-06,3.542083742334574577e-03,3.471584225659982862e-06,1.146861802191468521e-02,2.454911620656030961e-05
4.320000000000000284e+01,2.451742059612661406e-03,1.091684577586843403e-06,3.446239467819713770e-03,3.320507076232373384e-06,1.125106300965502890e-02,2.364750321232851534e-05
4.340000000000000568e+01,2.387097520617673455e-03,1.035612966127109476e-06,3.346329437197794777e-03,3.133267060663107023e-06,1.103770254825490148e-02,2.277897455139405629e-05
4.360000000000000142e+01,2.323722719768289962e-03,9.757081276440425355e-07,3.244036551419546797e-03,2.908344932212150948e-06,1.082842586315163613e-02,2.194221004200925168e-05
4.380000000000000426e+01,2.261516788771032304e-03,9.151920069225187787e-07,3.144205281672802013e-03,2.666437462568892895e-06,1.062311858352160167e-02,2.113596196622815769e-05
4.400000000000000000e+01,2.200593862675439584e-03,8.583875550685605114e-07,3.051725290593343583e-03,2.441586416448945154e-06,1.042167653534799288e-02,2.035907597041374288e-05
4.420000000000000284e+01,2.141447086964608140e-03,8.090117357473332618e-07,2.968960824947042623e-03,2.261036751243232336e-06,1.022401580221124831e-02,1.961049475356765737e-05
4.440000000000000568e+01,2.084423245479900474e-03,7.685823695045707850e-07,2.895058302379279868e-03,2.130905886967927174e-06,1.003007564785610498e-02,1.888924558916145593e-05
4.460000000000000142e+01,2.029460410628402666e-03,7.361676878735662883e-07,2.826590421156385726e-03,2.038349183046228344e-06,9.839813385737052748e-03,1.819441576997638224e-05
4.480000000000000426e+01,1.976501515658726522e-03,7.094689758155626561e-07,2.759640475954024726e-03,1.965026630970575315e-06,9.653193228665233466e-03,1.752512285066072108e-05
4.500000000000000000e+01,1.925910537072692170e-03,6.860231524535971516e-07,2.692202114780958486e-03,1.898340456327969361e-06,9.470173470053617690e-03,1.688048856383852250e-05
4.520000000000000284e+01,1.878170456203071817e-03,6.635607408080158353e-07,2.624328916267051805e-03,1.832506264500762586e-06,9.290696906736872415e-03,1.625962436777238321e-05
4.540000000000000568e+01,1.833093799773064664e-03,6.398379619037489558e-07,2.555983291564816080e-03,1.762778595220639217e-06,9.114687910484968458e-03,1.566163223369265318e-05
4.560000000000000142e+01,1.789523115154669549e-03,6.128810545373299396e-07,2.485909048501594790e-03,1.681749688934532047e-06,8.942056796730111015e-03,1.508561869117509290e-05
4.580000000000000426e+01,1.746001638856998833e-03,5.818371784564053414e-07,2.413310017633825931e-03,1.582746400887863190e-06,8.772709419068642697e-03,1.453071603609574331e-05
4.600000000000000000e+01,1.701662816602481434e-03,5.476383630609425282e-07,2.339813406942191365e-03,1.466899774911172519e-06,8.606558215766991343e-03,1.399610302677105186e-05
4.620000000000000284e+01,1.656437558165894117e-03,5.127256508788853655e-07,2.268896975170912184e-03,1.345895043553165050e-06,8.443530646298503736e-03,1.348101804201124117e-05
4.640000000000000568e+01,1.610730812067704635e-03,4.799728643700644485e-07,2.203620176498858815e-03,1.236288263228501762e-06,8.283572064692436634e-03,1.298476025995097968e-05
4.660000000000000142e+01,1.565263075800712392e-03,4.515832380974677811e-07,2.145615014490331266e-03,1.149662418176869819e-06,8.126642234923629055e-03,1.250667871779676136e-05
4.680000000000000426e+01,1.521199866345618931e-03,4.285465580412326281e-07,2.094273416147714607e-03,1.086938712240422206e-06,7.972707146389835034e-03,1.204615388861892907e-05
4.700000000000000000e+01,1.480045315698194511e-03,4.106593864473609759e-07,2.045473596692604958e-03,1.040794109930407215e-06,7.821729522372190130e-03,1.160257932332403176e-05
4.720000000000000284e+01,1.442951960646321865e-03,3.967857948830333670e-07,1.996663392573079596e-03,1.002544453025833376e-06,7.673661683465799604e-03,1.117535020452167316e-05
4.740000000000000568e+01,1.409865727342094269e-03,3.851483640641119493e-07,1.946913484922751462e-03,9.669053818661978557e-07,7.528443219620596996e-03,1.076386184186283471e-05
4.760000000000000142e+01,1.379361369165805085e-03,3.736811458518474488e-07,1.896663349400664906e-03,9.316185489533968338e-07,7.386003915881702436e-03,1.036751660129591162e-05
4.780000000000000426e+01,1.349415553312715383e-03,3.605175942452509343e-07,1.846105052541867787e-03,8.943613196133584109e-07,7.246270441245506247e-03,9.985734808192345949e-06
4.800000000000000000e+01,1.318370382557638911e-03,3.445239885957295261e-07,1.794695541321950387e-03,8.513780710038316411e-07,7.109174077748430312e-03,9.617964555576077621e-06
4.820000000000000284e+01,1.285346516443317075e-03,3.256593130974580378e-07,1.742601747094746183e-03,7.996918046782786414e-07,6.974656542687663989e-03,9.263686589874485581e-06
4.840000000000000568e+01,1.250208517151229007e-03,3.049878982399600714e-07,1.691245676801152740e-03,7.405676194133791953e-07,6.842671796480044068e-03,8.922412803943055432e-06
4.860000000000000142e+01,1.213552901145715244e-03,2.843154526404766710e-07,1.642341947416066459e-03,6.802759831017444205e-07,6.713183384016896578e-03,8.593679621769733637e-06
4.880000000000000426e+01,1.176751203521252554e-03,2.655569180929050557e-07,1.597528746061764419e-03,6.267549135000474936e-07,6.586158685467888123e-03,8.277039664506106003e-06
4.900000000000000000e+01,1.141676389523841456e-03,2.500649219321523080e-07,1.557150820532315037e-03,5.848551428102204890e-07,6.461562618951385492e-03,7.972055434950172965e-06
4.920000000000000284e+01,1.109963156688515079e-03,2.382130812470193380e-07,1.520102876183454087e-03,5.541721851322795772e-07,6.339353317888580738e-03,7.678297168027796793e-06
4.940000000000000568e+01,1.082219377263498586e-03,2.294215178673103298e-07,1.484443095887096661e-03,5.307953179008891230e-07,6.219481236361854362e-03,7.395344627672455587e-06
4.960000000000000142e+01,1.057816376277512455e-03,2.225356959642972278e-07,1.448596681901885780e-03,5.107167660359153398e-07,6.101891652868033852e-03,7.122791027516936979e-06
4.980000000000000426e+01,1.035346504554021316e-03,2.162642333504566608e-07,1.412235867651750760e-03,4.917553811427627752e-07,5.986529301398462594e-03,6.860247010191644635e-06
5.000000000000000000e+01,1.013215638962266163e-03,2.094624063757992599e-07,1.375802368898953456e-03,4.729755407769996926e-07,5.873343215458046856e-03,6.607343186495122092e-06
5.020000000000000284e+01,9.900061614497438541e-04,2.012957067314155410e-07,1.339333148600299010e-03,4.531422657512828644e-07,5.762289916726720876e-03,6.363730378600279150e-06
5.040000000000000568e+01,9.647602681082514736e-04,1.914113437683262944e-07,1.302295385211566610e-03,4.303408826826634484e-07,5.653333771879093597e-03,6.129077312087573226e-06
5.060000000000000142e+01,9.373327306264877265e-04,1.800924452029133287e-07,1.264622035095591115e-03,4.033152167727674788e-07,5.546444480620645046e-03,5.903066299924225713e-06
5.080000000000000426e+01,9.085924367499304422e-04,1.682171125435377197e-07,1.227373266741848146e-03,3.730889920986903074e-07,5.441592824222702546e-03,5.685388345322537642e-06
5.100000000000000000e+01,8.801633721404364093e-04,1.569302828863574910e-07,1.192127638877453835e-03,3.430028774118156612e-07,5.338746479044500365e-03,5.475739496397960703e-06
5.120000000000000284e+01,8.537137622096182057e-04,1.471800905187293104e-07,1.159945709664183654e-03,3.168314454751565382e-07,5.237867578827249369e-03,5.273819810192631264e-06
5.140000000000000568e+01,8.302119941590891143e-04,1.393940073016873373e-07,1.130866071620372079e-03,2.965440621964216977e-07,5.138912902249266439e-03,5.079335157085031270e-06
5.160000000000000142e+01,8.096606496394717981e-04,1.334440798634822567e-07,1.103953726498241739e-03,2.815644249423668185e-07,5.041836483652762865e-03,4.892000953176962428e-06
5.180000000000000426e+01,7.913520241105050914e-04,1.288251638682251023e-07,1.077823012035689391e-03,2.698637955360394119e-07,4.946593533571822139e-03,4.711546231846552050e-06
5.200000000000000000e+01,7.742194859670704400e-04,1.248725029153773914e-07,1.051514868441971251e-03,2.595951061154673761e-07,4.853144094319170737e-03,4.537716379591944738e-06
5.220000000000000284e+01,7.570628048938370970e-04,1.209251364624379514e-07,1.024964493906425694e-03,2.498213900357069479e-07,4.761454969491716108e-03,4.370273324776141065e-06
5.240000000000000568e+01,7.388233163033530813e-04,1.164553145312249387e-07,9.984872615928623314e-04,2.400764424944845737e-07,4.671499141639282732e-03,4.208992909879206927e-06
5.260000000000000142e+01,7.189968483880732932e-04,1.111927947081355604e-07,9.720003665892201251e-04,2.296530075309877996e-07,4.583252919731641006e-03,4.053660347398559585e-06
5.280000000000000426e+01,6.979327482030298719e-04,1.052011856770508779e-07,9.451016667787353644e-04,2.175889917510789085e-07,4.496692016708458452e-03,3.904065525530873464e-06
5.300000000000000000e+01,6.767071467987219660e-04,9.883801419863870151e-08,9.178381352581577862e-04,2.034262333733399982e-07,4.411788192116614105e-03,3.759999969116038636e-06
5.320000000000000284e+01,6.565539704827323035e-04,9.260056128249541955e-08,8.910208548247853556e-04,1.879180164110477060e-07,4.328507800271915243e-03,3.621256420764198895e-06
5.340000000000000568e+01,6.382330821700242431e-04,8.694167101602920807e-08,8.657033355006213187e-04,1.728489026374312596e-07,4.246812740556321977e-03,3.487630804196090041e-06
5.360000000000000142e+01,6.218179382885515505e-04,8.214185802017493151e-08,8.425111841402961078e-04,1.599964005274567541e-07,4.166663336877325652e-03,3.358925439374363781e-06
5.380000000000000426e+01,6.069327388619113464e-04,7.826348691942287786e-08,8.213573756745118880e-04,1.501058585275052745e-07,4.088021973846148530e-03,3.234952128228895761e-06
5.400000000000000000e+01,5.930261266398550394e-04,7.516919515320149484e-08,8.015160717488442263e-04,1.427038634551296602e-07,4.010856094218516812e-03,3.115534014731329943e-06
5.420000000000000284e+01,5.794730364006106613e-04,7.258604500815449543e-08,7.820431588643483867e-04,1.367469513757085125e-07,3.935139440725857543e-03,3.000505675091152445e-06
5.440000000000000568e+01,5.656695451127665385e-04,7.019957368876270311e-08,7.623938878272242719e-04,1.313933187374589714e-07,3.860851102219055482e-03,2.889711517818375497e-06
5.460000000000000142e+01,5.512483389686488903e-04,6.774609054548207004e-08,7.426503422987293726e-04,1.262532275351858979e-07,3.787972772051817136e-03,2.783003128959904525e-06
5.480000000000000426e+01,5.362854828711958880e-04,6.506634467394623679e-08,7.230674891849671456e-04,1.211080756294575883e-07,3.716485317601489220e-03,2.680236509939363310e-06
5.500000000000000000e+01,5.212789429348828633e-04,6.211135854034561815e-08,7.035662803312479939e-04,1.155901735540372333e-07,3.646365993835706809e-03,2.581270083537189316e-06
5.520000000000000284e+01,5.068408603339033406e-04,5.892438837226475664e-08,6.838903393385388626e-04,1.092490526837565779e-07,3.577587316466391415e-03,2.485963935983578193e-06
5.540000000000000568e+01,4.933255576816458418e-04,5.562306523104966900e-08,6.641418910133378012e-04,1.019497471512038433e-07,3.510117914271615545e-03,2.394180258707692267e-06
5.560000000000000142e+01,4.807108175488843550e-04,5.237811957124716152e-08,6.449057770271141802e-04,9.416232156259265897e-08,3.443924927317688900e-03,2.305784591560949815e-06
5.580000000000000426e+01,4.687501737963571712e-04,4.937093128627695332e-08,6.268451467119135661e-04,8.678670566660212815e-08,3.378976993638883528e-03,2.220647326273569524e-06
5.600000000000000000e+01,4.571445224376565440e-04,4.673334767630040755e-08,6.102794982381568164e-04,8.061407816633067018e-08,3.315246718074644442e-03,2.138644947304849530e-06
5.620000000000000284e+01,4.456202971333907874e-04,4.450342285608700193e-08,5.950340567480183213e-04,7.588054879728198188e-08,3.252711755189803631e-03,2.059660613217700287e-06
5.640000000000000568e+01,4.339961032192797183e-04,4.262826202785828540e-08,5.805330911402390662e-04,7.226306965110309811e-08,3.191354171585268542e-03,1.983583911536593391e-06
5.660000000000000142e+01,4.222801413435658957e-04,4.100674106408378443e-08,5.661391103110723511e-04,6.923995510508142397e-08,3.131158398014682182e-03,1.910309922105901928e-06
5.680000000000000426e+01,4.107198870750205719e-04,3.953281976767908835e-08,5.515718609569640824e-04,6.644312892585147650e-08,3.072108596857978449e-03,1.839737980009936609e-06
5.700000000000000000e+01,3.997037315692083203e-04,3.811103162575661732e-08,5.369824180589277294e-04,6.372617657444640339e-08,3.014186449665994839e-03,1.771770601848029798e-06
5.720000000000000284e+01,3.899942427664851983e-04,3.665406988469627786e-08,5.225793738543533032e-04,6.099812676399508652e-08,2.957370151033521157e-03,1.706312894296038915e-06
5.740000000000000568e+01,3.809021828510562022e-04,3.509053968855892766e-08,5.083131714536699838e-04,5.808195255830071856e-08,2.901634893327920042e-03,1.643272502107452687e-06
5.760000000000000142e+01,3.719072876551304981e-04,3.338997620714562179e-08,4.940422758223862905e-04,5.477780049255141741e-08,2.846954559247695093e-03,1.582559921116463095e-06
5.780000000000000426e+01,3.628719573048299328e-04,3.158301143946241729e-08,4.798854520635241917e-04,5.106339097475042523e-08,2.793303916509075249e-03,1.524088891215143601e-06
5.800000000000000000e+01,3.537174612407762873e-04,2.975386494803845573e-08,4.662449627888441911e-04,4.720551646018513596e-08,2.740660465920829493e-03,1.467776607148893045e-06
5.820000000000000284e+01,3.444662701347440872e-04,2.800747186635676831e-08,4.535136634579781242e-04,4.363856403479454962e-08,2.689005268640137433e-03,1.413543611774654419e-06
5.840000000000000568e+01,3.352559207530279818e-04,2.643310429699390093e-08,4.418176812648722082e-04,4.069745195419854847e-08,2.638322503857723576e-03,1.361313415704051726e-06
5.860000000000000142e+01,3.263085940171384092e-04,2.508233445412290055e-08,4.309443587953320403e-04,3.843342388692002978e-08,2.588598017695890006e-03,1.311012039990956097e-06
5.880000000000000426e+01,3.178590111983301122e-04,2.396304826535077536e-08,4.204429019633307220e-04,3.665289951972442291e-08,2.539817503847452244e-03,1.262567719952979927e-06
5.900000000000000000e+01,3.100647323299359284e-04,2.304237825247063077e-08,4.098957122327632368e-04,3.510728010135181454e-08,2.491965048722459726e-03,1.215910909682002926e-06
5.920000000000000284e+01,3.029351906524050493e-04,2.225438632977135291e-08,3.991902712113154549e-04,3.364591096125134996e-08,2.445022562505784394e-03,1.170974552160637368e-06
5.940000000000000568e+01,2.963122140836984869e-04,2.151370896821766267e-08,3.884964863842086812e-04,3.222039992443461098e-08,2.398970225189427704e-03,1.127694440833960020e-06
5.960000000000000142e+01,2.899153330173582827e-04,2.073603979732189091e-08,3.779669620954483728e-04,3.079096594218327470e-08,2.353787681256731996e-03,1.086009466683245247e-06
5.980000000000000426e+01,2.834375924027468020e-04,1.986136859689794367e-08,3.675572117818079834e-04,2.926754358105493472e-08,2.309455462268629813e-03,1.045861610358334628e-06
6.000000000000000000e+01,2.766546385254919048e-04,1.887211404611653192e-08,3.571864275311957266e-04,2.755758554036254886e-08,2.265956073920304733e-03,1.007195645453307308e-06
6.020000000000000284e+01,2.695035288025809180e-04,1.779879364091543664e-08,3.469633209437987639e-04,2.566732246995591942e-08,2.223274351342349221e-03,9.699586201803585748e-07
6.040000000000000568e+01,2.621018743947517980e-04,1.670977819526106326e-08,3.371615145982226965e-04,2.374202206984649119e-08,2.181396995535813885e-03,9.340992594926419245e-07
6.060000000000000142e+01,2.547033190295136399e-04,1.568741339758510530e-08,3.280157328145966796e-04,2.199037542808569109e-08,2.140311532630876246e-03,8.995674627478244840e-07
6.080000000000000426e+01,2.476085074767644056e-04,1.479910779013854496e-08,3.195645644749341803e-04,2.055360201395914811e-08,2.100005150556876268e-03,8.663140459490118913e-07
6.100000000000000000e+01,2.410642054384387026e-04,1.407562389119013340e-08,3.116159464826680149e-04,1.943206520002141984e-08,2.060463880771622527e-03,8.342907930331651047e-07
6.120000000000000284e+01,2.351840133052806681e-04,1.350548101594312078e-08,3.038411362913584143e-04,1.852198190294767255e-08,2.021672417124400524e-03,8.034507708147878309e-07
6.140000000000000568e+01,2.299135288895842201e-04,1.304483119069919887e-08,2.959854759836535532e-04,1.771127982690221516e-08,1.983614591401263328e-03,7.737487751037668366e-07
6.160000000000000142e+01,2.250479979108705299e-04,1.263423450149708059e-08,2.880384087783900530e-04,1.694235201715335038e-08,1.946274271129144100e-03,7.451417415408474541e-07
6.180000000000000426e+01,2.202977190108313917e-04,1.221433867804707801e-08,2.801658342631248083e-04,1.620008871011012202e-08,1.909636298484691319e-03,7.175889747968434320e-07
6.200000000000000000e+01,2.153846575212010840e-04,1.173877159990223064e-08,2.724764043421810055e-04,1.546256114241360148e-08,1.873687092114626872e-03,6.910521100878345257e-07
6.220000000000000284e+01,2.101391661934371878e-04,1.118551660187916556e-08,2.649229681965426420e-04,1.468012573953384846e-08,1.838414680796342281e-03,6.654948066254948967e-07
6.240000000000000568e+01,2.045575192746662758e-04,1.056435790661477586e-08,2.574449885884932498e-04,1.380816272724586945e-08,1.803808174569657835e-03,6.408822636826937412e-07
6.260000000000000142e+01,1.987946160535660107e-04,9.914354747673635651e-09,2.501188120117764152e-04,1.285735439825847154e-08,1.769856910288499733e-03,6.171807142189259563e-07
6.280000000000000426e+01,1.930973224609681222e-04,9.288969308908516627e-09,2.431220891976259776e-04,1.190526005363945316e-08,1.736549634673103994e-03,5.943570562016068093e-07
6.300000000000000000e+01,1.877106277082848766e-04,8.735178369851409822e-09,2.365920346571777767e-04,1.105139681406536417e-08,1.703874055819541234e-03,5.723787213204603176e-07
6.320000000000000284e+01,1.827957386184424508e-04,8.277546562980644214e-09,2.305237903787053571e-04,1.035386847172856879e-08,1.671816926748146337e-03,5.512137845512467515e-07
6.340000000000000568e+01,1.783869772665667931e-04,7.914045330492124141e-09,2.247558216091492171e-04,9.801868226359172350e-09,1.640364603330858638e-03,5.308312327886197205e-07
6.360000000000000142e+01,1.743937843858931066e-04,7.622055913985129359e-09,2.190536187200547416e-04,9.341364057865457102e-09,1.609503836005797984e-03,5.112012693003687050e-07
6.380000000000000426e+01,1.706383342817314477e-04,7.368433128970478235e-09,2.132672845667332446e-04,8.922226099559729509e-09,1.579222473816812742e-03,4.922955380308656107e-07
6.400000000000000000e+01,1.669147550410748774e-04,7.119100537774052712e-09,2.074310735109518558e-04,8.522771573954297308e-09,1.549509802674920150e-03,4.740871942572170303e-07
6.420000000000000284e+01,1.630553982345512957e-04,6.847131286332756657e-09,2.016841978412245657e-04,8.138136005991653143e-09,1.520356389026013928e-03,4.565508076162926601e-07
6.440000000000000568e+01,1.589846571604008386e-04,6.539098847043741625e-09,1.961006255173899427e-04,7.755987886651130880e-09,1.491753499704120056e-03,4.396621413450173165e-07
6.460000000000000853e+01,1.547391425514763844e-04,6.198005023689237038e-09,1.906417646153104586e-04,7.350785220231147985e-09,1.463692338397467110e-03,4.233978882863779298e-07
6.479999999999999716e+01,1.504445730240321804e-04,5.840854302025761054e-09,1.852701537205214395e-04,6.903451749912469318e-09,1.436163406178090360e-03,4.077354464301435745e-07
6.500000000000000000e+01,1.462600902359602502e-04,5.491421062289457485e-09,1.800433901264788486e-04,6.424691348323612285e-09,1.409156231235208015e-03,3.926527872278086745e-07
6.520000000000000284e+01,1.423161491285609244e-04,5.171566562862497944e-09,1.750758025121889314e-04,5.955712460669792648e-09,1.382659555338952399e-03,3.781284273592858825e-07
6.540000000000000568e+01,1.386728976001877023e-04,4.894776547957225430e-09,1.704400768536122070e-04,5.542758230288321010e-09,1.356661884391915278e-03,3.641414801626606591e-07
6.560000000000000853e+01,1.353123506435197348e-04,4.663608350553496822e-09,1.661037802755472095e-04,5.207547492781547899e-09,1.331152179272648318e-03,3.506717463759649275e-07
6.579999999999999716e+01,1.321591475882240784e-04,4.470769048553382670e-09,1.619309244956482381e-04,4.938673903877531409e-09,1.306120423070209098e-03,3.376998027060394257e-07
6.600000000000000000e+01,1.291146920437232415e-04,4.302776349367927697e-09,1.577563648817588123e-04,4.707858026949532051e-09,1.281557857871814393e-03,3.252070552798821811e-07
6.620000000000000284e+01,1.260912613774787660e-04,4.144855551744637570e-09,1.534998390888800857e-04,4.492667922136640398e-09,1.257456814036618173e-03,3.131757403473843131e-07
6.640000000000000568e+01,1.230369091402894514e-04,3.985319247780969528e-09,1.492160500726773167e-04,4.285411585750553826e-09,1.233810209716184854e-03,3.015888742196467417e-07
6.660000000000000853e+01,1.199449974120529088e-04,3.817852295872882333e-09,1.450165109507219269e-04,4.084993426035123717e-09,1.210610919864281085e-03,2.904301721482673760e-07
6.679999999999999716e+01,1.168469739162120261e-04,3.641404821607540553e-09,1.409513842741952003e-04,3.885292701964177136e-09,1.187851254801885938e-03,2.796839638153402596e-07
6.700000000000000000e+01,1.137930291448921742e-04,3.458801409707621394e-09,1.369940719511879106e-04,3.674322553641039543e-09,1.165522734871047260e-03,2.693351282177594227e-07
6.720000000000000284e+01,1.108692099041839308e-04,3.275317436037088929e-09,1.331257002834267838e-04,3.444923703356742840e-09,1.143616226385476848e-03,2.593690574213317040e-07
6.740000000000000568e+01,1.080629250697400038e-04,3.097453063113067635e-09,1.293885420341917296e-04,3.204936481999046904e-09,1.122122366683505745e-03,2.497716448558448168e-07
6.760000000000000853e+01,1.054072091174011998e-04,2.931423325483836573e-09,1.258516544343807764e-04,2.975206370827426562e-09,1.101032104457738735e-03,2.405292852297156505e-07
6.779999999999999716e+01,1.028267768122488249e-04,2.781373629913817418e-09,1.225465142528724518e-04,2.776097475602299548e-09,1.080337148942493546e-03,2.316288715110832932e-07
6.800000000000000000e+01,1.002840864192724177e-04,2.648226445520032164e-09,1.194298364879014314e-04,2.614448946733543046e-09,1.060030165555107384e-03,2.230577792006879169e-07
6.820000000000000284e+01,9.776850446822842413e-05,2.529996532500635028e-09,1.163934649654633976e-04,2.481947228491621638e-09,1.040104658038044872e-03,2.148038373657068058e-07
6.840000000000000568e+01,9.529261913554874623e-05,2.423254632419011563e-09,1.133265651541252725e-04,2.364556412556690663e-09,1.020554598723764916e-03,2.068552955007091733e-07
6.860000000000000853e+01,9.288437192102001001e-05,2.324484832279941410e-09,1.101953843662571090e-04,2.253000791559703617e-09,1.001373961283724776e-03,1.992007996522372039e-07
6.879999999999999716e+01,9.057125001154282416e-05,2.230471282459588429e-09,1.070627446045426283e-04,2.145343376282020139e-09,9.825563377541268479e-04,1.918293870688860572e-07
6.900000000000000000e+01,8.836488866679632881e-05,2.138078817290837744e-09,1.040174477299529834e-04,2.041826246320321180e-09,9.640947762848033412e-04,1.847304982348167438e-07
6.920000000000000284e+01,8.625349996781132172e-05,2.044404150768227214e-09,1.010921811980183279e-04,1.939410811571711112e-09,9.459818818837615814e-04,1.778939952134924041e-07
6.940000000000000568e+01,8.420480944266707729e-05,1.947641517816492015e-09,9.826423897274170745e-05,1.832325137409975784e-09,9.282101206125199224e-04,1.713101716697718494e-07
6.960000000000000853e+01,8.217755074648779923e-05,1.848003329549139804e-09,9.551834399885959239e-05,1.717738761148815280e-09,9.107721968930024585e-04,1.649697438258830590e-07
6.979999999999999716e+01,8.013724442568963095e-05,1.747841614943790071e-09,9.287846135528710426e-05,1.600150728824368154e-09,8.936613564475151886e-04,1.588638197576251166e-07
7.000000000000000000e+01,7.807080416512903473e-05,1.650814646605927858e-09,9.038158519629002716e-05,1.489467259666493621e-09,8.768715060130763709e-04,1.529838527695661009e-07
7.020000000000000284e+01,7.599405760498088923e-05,1.560646920261789753e-09,8.803568799530573860e-05,1.394184259688831395e-09,8.603971181050233154e-04,1.473215903468736724e-07
7.040000000000000568e+01,7.394806707947545554e-05,1.480086370014485344e-09,8.579739360866658025e-05,1.315854159382399123e-09,8.442329736739289086e-04,1.418690318930056783e-07
7.060000000000000853e+01,7.198449260079510927e-05,1.410281227381408514e-09,8.358474968547059463e-05,1.249472985941389221e-09,8.283738538019847115e-04,1.366184055281241422e-07
7.079999999999999716e+01,7.014528893982931103e-05,1.350533811765753816e-09,8.132716525131945319e-05,1.188585221313740381e-09,8.128567307689955933e-04,1.315621674754798215e-07
7.100000000000000000e+01,6.844519951989952986e-05,1.298412909672053910e-09,7.901954119655418861e-05,1.129883658505340260e-09,7.976433974997521959e-04,1.266930196659634001e-07
7.120000000000000284e+01,6.686471424169943727e-05,1.250281097587294983e-09,7.672437467070009726e-05,1.073508302992868521e-09,7.827144071085357941e-04,1.220039354617478228e-07
7.140000000000000568e+01,6.535629347388451928e-05,1.202211390786576711e-09,7.451197715840023441e-05,1.019971387765331388e-09,7.680648632759142381e-04,1.174881817882349453e-07
7.160000000000000853e+01,6.386098801441717615e-05,1.151083344968517745e-09,7.240378591625356241e-05,9.676708348706654791e-10,7.536898460114660556e-04,1.131393282182847483e-07
7.179999999999999716e+01,6.232931122010658995e-05,1.095520067478039904e-09,7.038041111666455631e-05,9.136858595458604100e-10,7.395842964826724502e-04,1.089512381853857175e-07
7.200000000000000000e+01,6.073893053210984225e-05,1.036325780044228414e-09,6.842841554316770876e-05,8.567982371529437958e-10,7.257430016665414102e-04,1.049180430754523159e-07
7.220000000000000284e+01,5.910245465885098436e-05,9.762068077553907511e-10,6.656003636528736800e-05,7.993768265747091144e-10,7.121606785680979637e-04,1.010341052621260058e-07
7.240000000000000568e+01,5.746228737314952779e-05,9.188052555325576052e-10,6.479354577411939437e-05,7.460229589946186553e-10,6.988321187414677556e-04,9.729397975385114471e-08
7.260000000000000853e+01,5.587464578124286664e-05,8.673906674648844934e-10,6.312472800739580940e-05,7.001823575382092947e-10,6.857523325513346446e-04,9.369238449519857516e-08
7.279999999999999716e+01,5.438886125278745936e-05,8.237591444100209485e-10,6.151389004684836232e-05,6.618624446912404241e-10,6.729166358007533742e-04,9.022418603788845955e-08
7.300000000000000000e+01,5.302976300779953071e-05,7.877861864565581351e-10,5.990023967496571844e-05,6.283359461219099797e-10,6.603206467211347004e-04,8.688440159367932893e-08
7.320000000000000284e+01,5.179433129759251491e-05,7.577014679397051756e-10,5.824127776128256188e-05,5.967729136400884549e-10,6.479601983814123681e-04,8.366821287500547573e-08
7.340000000000000568e+01,5.063550844894953420e-05,7.307991736505040943e-10,5.654744538882306440e-05,5.661596929183613417e-10,6.358312050186123348e-04,8.057098374723433941e-08
7.360000000000000853e+01,4.951124620547302235e-05,7.042348763269458299e-10,5.487412566721874070e-05,5.369867534264970686e-10,6.239295368169371029e-04,7.758827338988934900e-08
7.379999999999999716e+01,4.837308301289598809e-05,6.757331762610539883e-10,5.327374852790483015e-05,5.095585836503391804e-10,6.122509506598084166e-04,7.471583905297728239e-08
7.400000000000000000e+01,4.718837121903121852e-05,6.441543500860113100e-10,5.175880573670920662e-05,4.829539162064961101e-10,6.007910993526754343e-04,7.194962660738740693e-08
7.420000000000000284e+01,4.595370233785008783e-05,6.098055699979439398e-10,5.031315500822436626e-05,4.556991613841036060e-10,5.895456106296741248e-04,6.928575152547185670e-08
7.440000000000000568e+01,4.469270166440709671e-05,5.743071281633283645e-10,4.892579805957867077e-05,4.273274885814228324e-10,5.785102020383409887e-04,6.672047606628016674e-08
7.460000000000000853e+01,4.344569210519126114e-05,5.399615146224961632e-10,4.760251844001547563e-05,3.991203668703931273e-10,5.676807864103856904e-04,6.425018905384843247e-08
7.479999999999999716e+01,4.225431990280592478e-05,5.088715695435147805e-10,4.635118580422062574e-05,3.732279970857890861e-10,5.570535277552368181e-04,6.187139268799577931e-08
7.500000000000000000e+01,4.117646165328898826e-05,4.822271084414593228e-10,4.516236405846651828e-05,3.510099949083403119e-10,5.466248269976141643e-04,5.958069756708204197e-08
7.520000000000000284e+01,4.022490144902184637e-05,4.600507494596860993e-10,4.400246219651047179e-05,3.321461285283424608e-10,5.363912443108018353e-04,5.737482420180173450e-08
7.540000000000000568e+01,3.934845893661894939e-05,4.413947328260992080e-10,4.282794279680471875e-05,3.152151881230597235e-10,5.263493895200887758e-04,5.525060777297108628e-08
7.560000000000000853e+01,3.847269164677322048e-05,4.247789168204249511e-10,4.161531149349661921e-05,2.990079349051654362e-10,5.164958238991476441e-04,5.320500276501201358e-08
7.579999999999999716e+01,3.757832075900946673e-05,4.086649497115400856e-10,4.038189807036754155e-05,2.832824561593298743e-10,5.068270106736023602e-04,5.123508491434270711e-08
7.600000000000000000e+01,3.665175200376481990e-05,3.918605724802702388e-10,3.917331422665553867e-05,2.684110161000067811e-10,4.973393308122924525e-04,4.933804920845886536e-08
7.620000000000000284e+01,3.570798059751345609e-05,3.737974445826066108e-10,3.802659149074967467e-05,2.545131850213425057e-10,4.880291545941343816e-04,4.751120412750878623e-08
7.640000000000000568e+01,3.478647973984459269e-05,3.546192212398618486e-10,3.694731385243012602e-05,2.410668840528402574e-10,4.788929386155309697e-04,4.575196353649793330e-08
7.660000000000000853e+01,3.388639808851224184e-05,3.350421792004815532e-10,3.592170567589550933e-05,2.273648654467087450e-10,4.699273097489320449e-04,4.405783818769414774e-08
7.680000000000001137e+01,3.302596024241292414e-05,3.160407416284237514e-10,3.494049593024827778e-05,2.132746940651486798e-10,4.611291042248056075e-04,4.242642852189981663e-08
7.700000000000000000e+01,3.221322108523606755e-05,2.984934498497455717e-10,3.400531030091917984e-05,1.994814992473810655e-10,4.524953483907463432e-04,4.085541962471274108e-08
7.720000000000000284e+01,3.147291513156998263e-05,2.829247737284645418e-10,3.311780007548143352e-05,1.869565922847250700e-10,4.440231906056008428e-04,3.934257826901374797e-08
7.740000000000000568e+01,3.075942084162504542e-05,2.694067431435043500e-10,3.226674503227880305e-05,1.761753604694631928e-10,4.357098121763165418e-04,3.788575130951537725e-08
7.760000000000000853e+01,3.006473021476371204e-05,2.576121124638402689e-10,3.142522840156154415e-05,1.668175577242630631e-10,4.275523519925319526e-04,3.648286441700483456e-08
7.780000000000001137e+01,2.937986055176563759e-05,2.469746744533713070e-10,3.056345916851339748e-05,1.581639842250518813e-10,4.195497142394212595e-04,3.513192025983963938e-08
7.800000000000000000e+01,2.869799636514784767e-05,2.368947861451752695e-10,2.967080395628647090e-05,1.497334771009480041e-10,4.116992688292695716e-04,3.383099571506292647e-08
7.820000000000000284e+01,2.801527252953943788e-05,2.269151665651696717e-10,2.876738446068022507e-05,1.415500514127092576e-10,4.039955979758440632e-04,3.257823834615664226e-08
7.840000000000000568e+01,2.733271010198242540e-05,2.168050504047297780e-10,2.789055884727315431e-05,1.338743509829050039e-10,3.964358054048575477e-04,3.137186288556737476e-08
7.860000000000000853e+01,2.665671854648728135e-05,2.065434314960894376e-10,2.706699568837195655e-05,1.267679403178318383e-10,3.890171223120177384e-04,3.021014850198945528e-08
7.880000000000001137e+01,2.599764204087549744e-05,1.962485609361196950e-10,2.629857601687279493e-05,1.199604222951702152e-10,3.817369301044857047e-04,2.909143719177669244e-08
7.900000000000000000e+01,2.536202773186458382e-05,1.861101458914831168e-10,2.557351691664142923e-05,1.131218556250930193e-10,3.745927432616757112e-04,2.801413300813656007e-08
7.920000000000000284e+01,2.474637564608462865e-05,1.763422441011508619e-10,2.488342822644805434e-05,1.062208596277202840e-10,3.675821612526383362e-04,2.697670141198644735e-08
7.940000000000000568e+01,2.414619766464333946e-05,1.671404552061431167e-10,2.422691593501263770e-05,9.958714814835282364e-11,3.607028098548618997e-04,2.597766798996697693e-08
7.960000000000000853e+01,2.356140921170519126e-05,1.586347826608559755e-10,2.360164017167496120e-05,9.361978956761682600e-11,3.539522949399377498e-04,2.501561608657171754e-08
7.980000000000001137e+01,2.299446825390183996e-05,1.508586467807579862e-10,2.299590275333842488e-05,8.843795722314111811e-11,3.473281853060384639e-04,2.408918336395465230e-08
8.000000000000000000e+01,2.244933373313300176e-05,1.437579445720278398e-10,2.238842190427059702e-05,8.380638968149536157e-11,3.408280287761214565e-04,2.319705775624498556e-08
8.020000000000000284e+01,2.192200428810464564e-05,1.372320784789689799e-10,2.175937453912240945e-05,7.937653692454489395e-11,3.344493928290354231e-04,2.233797356917265553e-08
8.040000000000000568e+01,2.141221727788456883e-05,1.311705261493081727e-10,2.110600786736105020e-05,7.498320846981160075e-11,3.281899123070870241e-04,2.151070846898878169e-08
8.060000000000000853e+01,2.091767934231155088e-05,1.254597661414673554e-10,2.044818546007519231e-05,7.071905059115382397e-11,3.220473250267169682e-04,2.071408178717720397e-08
8.080000000000001137e+01,2.043407111516252369e-05,1.199733053575000567e-10,1.981569934195734280e-05,6.675745952689234721e-11,3.160194816475972511e-04,1.994695407596105951e-08
8.100000000000000000e+01,1.995599993419898074e-05,1.145775143428945717e-10,1.922761092294142710e-05,6.313595249316222861e-11,3.101043267259625397e-04,1.920822741716095902e-08
8.120000000000000284e+01,1.947873970592478368e-05,1.091665363666980577e-10,1.868376134936028295e-05,5.971756145819009728e-11,3.042998594054275273e-04,1.849684579381618694e-08
8.140000000000000568e+01,1.900039946466880957e-05,1.037054293828645024e-10,1.817419718892755270e-05,5.634414834945055966e-11,2.986040900497635470e-04,1.781179490877046046e-08
8.160000000000000853e+01,1.852359257227931307e-05,9.824942636989361299e-11,1.769138775913659835e-05,5.300419115801350808e-11,2.930150100854408773e-04,1.715210108725716136e-08
8.180000000000001137e+01,1.805512806041648766e-05,9.292603801417694167e-11,1.723234517085301418e-05,4.984134667075578996e-11,2.875305861931685839e-04,1.651682922139290243e-08
8.200000000000000000e+01,1.760316931214116814e-05,8.789160271388385577e-11,1.679286926113559723e-05,4.700464822570765608e-11,2.821487796605426390e-04,1.590508002280191998e-08
8.220000000000000284e+01,1.717340136809958023e-05,8.328268801052610239e-11,1.636211435247523967e-05,4.449907439460534479e-11,2.768675816664328783e-04,1.531598707501378917e-08
8.240000000000000568e+01,1.676716796659069643e-05,7.917673007980821194e-11,1.592381036980540523e-05,4.218242429533595218e-11,2.716850494919194857e-04,1.474871424563958621e-08
8.260000000000000853e+01,1.638195408007218023e-05,7.556909121481361180e-11,1.546544175189305619e-05,3.989930236267110682e-11,2.665993290916821956e-04,1.420245388999381399e-08
8.280000000000001137e+01,1.601245648536698467e-05,7.237116790627471757e-11,1.498896511816680606e-05,3.761201257715632664e-11,2.616086555499826040e-04,1.367642599540898843e-08
8.300000000000000000e+01,1.565161540925706570e-05,6.943172057564364512e-11,1.451248157407309538e-05,3.540672692853420709e-11,2.567113320304757751e-04,1.316987809461248895e-08
8.320000000000000284e+01,1.529178157790837025e-05,6.657746995723537408e-11,1.405899481343187766e-05,3.338616560700995865e-11,2.519056962207693174e-04,1.268208554111708671e-08
8.340000000000000568e+01,1.492659690995114183e-05,6.366198246645126723e-11,1.364144771105848711e-05,3.156548207707043075e-11,2.471900876932874155e-04,1.221235166303690001e-08
8.360000000000000853e+01,1.455366937360464839e-05,6.060820441876120137e-11,1.325810086691716190e-05,2.986896080947970030e-11,2.425628285250335328e-04,1.176000740393483014e-08
8.380000000000001137e+01,1.417679958091239859e-05,5.743067479742222494e-11,1.290041602281118659e-05,2.821566487785193431e-11,2.380222237316266282e-04,1.132441028055134875e-08
8.400000000000000000e+01,1.380684707575304816e-05,5.422811194234116739e-11,1.256181150102852537e-05,2.659795292399075629e-11,2.335665801629785237e-04,1.090494275892615214e-08
8.420000000000000284e+01,1.345689497289783188e-05,5.114646824860689301e-11,1.223884939363959326e-05,2.507560089777643433e-11,2.291942356113288155e-04,1.050101036857526215e-08
8.440000000000000568e+01,1.313007208133696381e-05,4.832528088798837054e-11,1.192703276412771241e-05,2.370048500092954589e-11,2.249035864434163821e-04,1.011203994923612532e-08
8.460000000000000853e+01,1.282236254104032534e-05,4.584923778819329707e-11,1.161733969256776123e-05,2.245463269547860771e-11,2.206931031279052457e-04,9.737478332930405988e-09
8.480000000000001137e+01,1.252988687500710493e-05,4.372434643484458943e-11,1.129806340255458666e-05,2.126347984555362643e-11,2.165613280260176600e-04,9.376791566421218388e-09
8.500000000000000000e+01,1.225066115849275739e-05,4.188431026007275303e-11,1.096209559912496135e-05,2.006583191802585147e-11,2.125068567912985007e-04,9.029464578795160663e-09
8.520000000000000284e+01,1.197626226078731448e-05,4.021813299185092611e-11,1.061399724466951612e-05,1.886771169559971172e-11,2.085283109643105959e-04,8.695001075860250665e-09
8.540000000000000568e+01,1.170069152319717435e-05,3.860494173194295004e-11,1.027827127998293940e-05,1.772971174236601131e-11,2.046243124085855034e-04,8.372923420187387849e-09
8.560000000000000853e+01,1.141981479422635558e-05,3.694627165635788830e-11,9.963983195705830801e-06,1.670629188121406406e-11,2.007934690158031104e-04,8.062772312738339248e-09
8.580000000000001137e+01,1.113269176704811702e-05,3.519083839524475455e-11,9.679644222053741007e-06,1.579878790290131780e-11,1.970343763224834946e-04,7.764106195358591987e-09
8.600000000000000000e+01,1.084314027263915579e-05,3.334677443022566325e-11,9.419349915082427825e-06,1.496331662202526159e-11,1.933456334217155371e-04,7.476500408065456930e-09
8.620000000000000284e+01,1.056419364961276454e-05,3.147558178382592391e-11,9.169262817781955127e-06,1.415773838072528869e-11,1.897258662874058135e-04,7.199546224116630307e-09
8.640000000000000568e+01,1.030628871920744446e-05,2.966724326355978051e-11,8.923998015518032351e-06,1.337712117556097197e-11,1.861737492179116229e-04,6.932849918106916680e-09
8.660000000000000853e+01,1.006332873094428556e-05,2.800581941282708892e-11,8.686938367504851697e-06,1.264526978246270733e-11,1.826880162593637249e-04,6.676031990342163391e-09
8.680000000000001137e+01,9.829779030465606230e-06,2.654076071527833216e-11,8.460383003772421832e-06,1.197726363571567557e-11,1.792674586188437106e-04,6.428726597701444307e-09
8.700000000000000000e+01,9.603098068118273530e-06,2.527516767465378160e-11,8.238704308559769722e-06,1.135516559261200511e-11,1.759109095885041409e-04,6.190581164787615648e-09
8.720000000000000284e+01,9.380775349452058392e-06,2.417197477995653648e-11,8.012324500924617639e-06,1.074146099185274587e-11,1.726172232156292664e-04,5.961256097416291582e-09
8.740000000000000568e+01,9.160485229595976932e-06,2.317112517749949756e-11,7.775337907801548428e-06,1.011440438150944441e-11,1.693852550265120935e-04,5.740424502722668400e-09
8.760000000000000853e+01,8.940550211367046820e-06,2.220954230442783401e-11,7.530781597903808735e-06,9.488641111372846542e-12,1.662138518225120926e-04,5.527771834729436082e-09
8.780000000000001137e+01,8.721562398358157541e-06,2.123836654770686605e-11,7.290062249962181621e-06,8.901740293016806534e-12,1.631018536282237126e-04,5.322995425882500500e-09
8.800000000000000000e+01,8.508631314990573724e-06,2.023412773735615725e-11,7.066223249467994333e-06,8.381660010824977899e-12,1.600481060363345351e-04,5.125803921934392375e-09
8.820000000000000284e+01,8.299177503433490617e-06,1.920152899295695725e-11,6.865106691082323505e-06,7.926506200225771582e-12,1.570514774056065948e-04,4.935916687292165112e-09
8.840000000000000568e+01,8.096269807335996951e-06,1.816734093410019776e-11,6.681097296293095220e-06,7.512736629962475230e-12,1.541108739651709039e-04,4.753063266217564874e-09
8.860000000000000853e+01,7.902242258819224959e-06,1.716810060600537271e-11,6.504906451039907080e-06,7.119495900533862854e-12,1.512252471796331286e-04,4.576982962520137672e-09
8.880000000000001137e+01,7.716390206247468066e-06,1.623672683068548398e-11,6.332953575365800514e-06,6.743694600722024616e-12,1.483935910484925655e-04,4.407424549857805036e-09
8.900000000000000000e+01,7.534806252391402563e-06,1.539280827229004437e-11,6.166932743517427934e-06,6.393312675832572914e-12,1.456149309772181871e-04,4.244146073098387521e-09
8.920000000000000284e+01,7.356235268870527530e-06,1.463883095409669870e-11,6.007158614599755933e-06,6.069674418178275471e-12,1.428883089276460831e-04,4.086914671241126838e-09
8.940000000000000568e+01,7.180473086887739762e-06,1.396214513369219103e-11,5.848580920254956527e-06,5.759217143461812716e-12,1.402127706158202525e-04,3.935506353130262642e-09
8.960000000000000853e+01,7.010850063742269251e-06,1.334107466738468780e-11,5.684087948969033048e-06,5.443409401324684296e-12,1.375873593123395889e-04,3.789705684640379347e-09
8.980000000000001137e+01,6.846493467678713658e-06,1.275275345228135699e-11,5.510657256772351302e-06,5.116020051109891269e-12,1.350111179578932755e-04,3.649305388076118541e-09
9.000000000000000000e+01,6.684690042103828252e-06,1.217976700377804223e-11,5.332584895879299329e-06,4.790007580559120537e-12,1.324830980437475170e-04,3.514105894523730074e-09
9.020000000000000284e+01,6.526050957153024072e-06,1.161324761388225864e-11,5.159474711845674902e-06,4.487498346648963576e-12,1.300023712674154585e-04,3.383914911096204465e-09
9.040000000000000568e+01,6.370855867600811861e-06,1.105208053727987404e-11,5.000496518630404369e-06,4.222859999444660544e-12,1.275680391890663215e-04,3.258547058453409879e-09
9.060000000000000853e+01,6.218724044162575945e-06,1.050001781538048308e-11,4.858515105849522585e-06,3.994250281342371023e-12,1.251792371712055557e-04,3.137823604555930216e-09
9.080000000000001137e+01,6.069320942334867286e-06,9.962949501875221868e-12,4.728855891628363694e-06,3.789419513691965995e-12,1.228351313045365377e-04,3.021572284466019019e-09
9.100000000000000000e+01,5.922572087903463044e-06,9.447225322639911997e-12,4.605148272453315038e-06,3.597864397268988784e-12,1.205349098327664677e-04,2.909627169885415239e-09
9.120000000000000284e+01,5.778632873012866599e-06,8.958503410381780078e-12,4.484912577492866688e-06,3.417070336464312815e-12,1.182777726711684002e-04,2.801828543908992264e-09
9.140000000000000568e+01,5.641440106416261112e-06,8.500590539656054484e-12,4.368721127620926262e-06,3.248440581861118423e-12,1.160629231605830262e-04,2.698022744268476085e-09
9.160000000000000853e+01,5.507404711742357283e-06,8.074642003339063537e-12,4.255725502424236605e-06,3.089461432100893254e-12,1.138895650633587410e-04,2.598061955878349327e-09
9.180000000000001137e+01,5.376661917371586939e-06,7.679369012797741458e-12,4.141638305535632097e-06,2.931629305148537831e-12,1.117569055491948255e-04,2.501803954627004124e-09
9.200000000000000000e+01,5.249295785156466610e-06,7.312072348886602886e-12,4.021691874747326929e-06,2.766632183255965233e-12,1.096641625138110147e-04,2.409111823342842005e-09
9.220000000000000284e+01,5.125250530924076300e-06,6.969493734196773938e-12,3.894997745861988746e-06,2.594309325361623829e-12,1.076105729742561298e-04,2.319853671777432071e-09
9.240000000000000568e+01,5.004251739055805967e-06,6.647796429962559784e-12,3.766086334135581611e-06,2.424176395613575331e-12,1.055953990521929498e-04,2.233902391144153748e-09
9.260000000000000853e+01,4.886579084413076666e-06,6.342130984006035462e-12,3.642575993145113811e-06,2.268869182402399450e-12,1.036179291948668909e-04,2.151135460978823207e-09
9.280000000000001137e+01,4.770882381544884295e-06,6.046860002668131191e-12,3.532666467289527809e-06,2.135537228075919595e-12,1.016774742827520922e-04,2.071434807746728034e-09
9.300000000000000000e+01,4.655816334007931325e-06,5.756904845861029552e-12,3.434404392410298041e-06,2.022525002330062174e-12,9.977336031565553509e-05,1.994686698360728667e-09
9.320000000000000284e+01,4.541527093512518011e-06,5.469545365693974165e-12,3.342663330108124555e-06,1.923085533568796963e-12,9.790492064562913912e-05,1.920781643143153487e-09
9.340000000000000568e+01,4.428828631619591099e-06,5.185523481990439024e-12,3.255302379567096010e-06,1.831451513453506098e-12,9.607149075878245739e-05,1.849614283766077048e-09
9.360000000000000853e+01,4.319346242773281909e-06,4.908799686507140590e-12,3.171883586435657456e-06,1.745442678248713901e-12,9.427240744840182187e-05,1.781083251319039801e-09
9.380000000000001137e+01,4.213902782401115563e-06,4.645141368862501328e-12,3.090845078865872607e-06,1.664267603346355093e-12,9.250701240075289680e-05,1.715090994348521758e-09
9.400000000000000000e+01,4.112644724991088949e-06,4.400181151794726056e-12,3.011769640137275341e-06,1.585222125266299246e-12,9.077465849205570503e-05,1.651543590844233492e-09
9.420000000000000284e+01,4.015413962382182279e-06,4.177585426304331306e-12,2.932201062071722832e-06,1.503590890975131525e-12,8.907471613156222115e-05,1.590350565705601945e-09
9.440000000000000568e+01,3.921627661009580932e-06,3.977819313058224649e-12,2.846739331175845146e-06,1.416141569916762446e-12,8.740657710105088972e-05,1.531424732985338929e-09
9.460000000000000853e+01,3.830467087441735877e-06,3.797843375729800120e-12,2.756167517924037330e-06,1.324579137773064622e-12,8.576965442856186326e-05,1.474682071875915800e-09
9.480000000000001137e+01,3.741010553140592547e-06,3.631857511354250256e-12,2.664929861153334457e-06,1.235280848209269538e-12,8.416337843043989841e-05,1.420041632530017943e-09
9.500000000000000000e+01,3.652379430953640609e-06,3.472892614127513046e-12,2.581535361443648780e-06,1.155292701493688218e-12,8.258719052677984619e-05,1.367425458290026122e-09
9.520000000000000284e+01,3.564293912303770425e-06,3.314775114139642968e-12,2.507110183625302469e-06,1.088041929802041321e-12,8.104053722089940852e-05,1.316758507998919084e-09
9.540000000000000568e+01,3.477245172912825697e-06,3.153876504852312040e-12,2.440441779143915982e-06,1.032190666198964338e-12,7.952286646364906835e-05,1.267968565738164020e-09
9.560000000000000853e+01,3.391074144924345709e-06,2.990103938756415662e-12,2.379121388968129744e-06,9.839185180390880086e-13,7.803362761388804158e-05,1.220986133298608374e-09
9.580000000000001137e+01,3.306567543548298326e-06,2.826760593566577246e-12,2.320852962140346085e-06,9.399658723261791850e-13,7.657227478847064876e-05,1.175744309582321234e-09
9.600000000000000000e+01,3.224524257110395506e-06,2.669242237951908522e-12,2.264535388731322026e-06,8.987115176480453590e-13,7.513827212396447322e-05,1.132178667472420994e-09
9.620000000000000284e+01,3.145520197106110456e-06,2.523009105638303026e-12,2.210891471102928859e-06,8.590340120327480881e-13,7.373109881286578360e-05,1.090227140064338673e-09
9.640000000000000568e+01,3.069778219234641786e-06,2.391639995271658808e-12,2.157135193886147802e-06,8.189806527389311028e-13,7.235025194731656273e-05,1.049829924371455913e-09
9.660000000000000853e+01,2.998212440584289007e-06,2.275738615253453393e-12,2.099968896726917795e-06,7.761388344308276195e-13,7.099524611160733798e-05,1.010929403967169341e-09
9.680000000000001137e+01,2.928468518573396348e-06,2.172996873296690467e-12,2.037640177432935196e-06,7.294942206228901518e-13,6.966560994633527889e-05,9.734700857694167458e-10
9.700000000000000000e+01,2.859859526459722753e-06,2.079166690223390406e-12,1.971323530977506613e-06,6.808215353161496807e-13,6.836088105707660979e-05,9.373985426678160865e-10
9.720000000000000284e+01,2.791724320263699582e-06,1.989430045828179976e-12,1.907721388618041870e-06,6.340340886344467185e-13,6.708060121215590743e-05,9.026633535419090036e-10
9.740000000000000568e+01,2.724193119323417325e-06,1.899734014281265108e-12,1.848411999924541509e-06,5.928839182854596639e-13,6.582431356546723702e-05,8.692150347941703034e-10
9.760000000000000853e+01,2.657900921661067555e-06,1.807818894486762898e-12,1.795340231016164273e-06,5.589060036486833843e-13,6.459156277403545416e-05,8.370059617821483069e-10
9.780000000000001137e+01,2.592260257345168340e-06,1.713720311383927034e-12,1.747996406127343484e-06,5.311388548997132183e-13,6.338189773416667665e-05,8.059902832378922477e-10
9.800000000000000000e+01,2.527667296309857688e-06,1.619558759094005179e-12,1.704535097228007178e-06,5.074595853321672222e-13,6.219487569267824988e-05,7.761238353635966746e-10
9.820000000000000284e+01,2.464591290735652392e-06,1.528626199577782406e-12,1.663299950755154280e-06,4.860710971503639981e-13,6.103006605248609571e-05,7.473640633145210728e-10
9.840000000000000568e+01,2.403440288108958685e-06,1.444107196171331115e-12,1.623381701254585703e-06,4.659146501581242168e-13,5.988705241129418119e-05,7.196699556868380103e-10
9.860000000000000853e+01,2.344453647686194785e-06,1.367972263827777929e-12,1.584029895759377445e-06,4.460987278087978520e-13,5.876543212536742785e-05,6.930019933324842049e-10
9.880000000000001137e+01,2.287649590803212990e-06,1.300463122470767727e-12,1.543937631801743766e-06,4.254092356492689711e-13,5.766481366520656386e-05,6.673221092283433875e-10
9.900000000000000000e+01,2.233484661261456233e-06,1.240250572668694053e-12,1.501552650817864018e-06,4.026882111241695832e-13,5.658481284594918577e-05,6.425936530692607727e-10
9.920000000000000284e+01,2.180235247349761461e-06,1.185052817913969096e-12,1.456298142260175031e-06,3.777756847888775926e-13,5.552504936991225972e-05,6.187813537091215249e-10
9.940000000000000568e+01,2.127634279854789345e-06,1.132412520061964248e-12,1.409434895337582292e-06,3.520070329103281784e-13,5.448514490396466576e-05,5.958512745055948283e-10
9.960000000000000853e+01,2.076568002919200496e-06,1.080389356704902319e-12,1.363636185428724911e-06,3.276402064507941792e-13,5.346472325142470790e-05,5.737707601991267226e-10
9.980000000000001137e+01,2.026212108837187943e-06,1.028006250494845489e-12,1.321488712956815084e-06,3.065990378648585194e-13,5.246341235234188344e-05,5.525083778155006935e-10
1.000000000000000000e+02,1.976516267251517835e-06,9.753553305149631142e-13,1.284085092219677826e-06,2.895247157019744553e-13,5.148084718057591695e-05,5.320338567268993613e-10


==> reproducibility/pxp_upward_large/small_size_reference/data/up_curves_L8_k0.4_beta1.0.csv <==
t,Dtr_allg,HS2_allg,Dtr_Z2cat,HS2_Z2cat,Dtr_Gibbs1.0,HS2_Gibbs1.0
0.000000000000000000e+00,9.880633149023406725e-01,1.012301053874846701e+00,9.567078746550350399e-01,9.490609542328078962e-01,7.547032984956024704e-01,1.982155671541755704e-01
5.000000000000000278e-02,9.071496866520479818e-01,7.446761785668442046e-01,9.544583786011333615e-01,9.445386891702326482e-01,7.393304574030741261e-01,1.823510842570815194e-01
1.000000000000000056e-01,8.882160815239903418e-01,5.570769080589778044e-01,9.519906800183444151e-01,9.395993307303507347e-01,7.244991533669125072e-01,1.687654235829695870e-01
1.500000000000000222e-01,8.671806293779829033e-01,4.269757778718321628e-01,9.491347287415743406e-01,9.339091972797616270e-01,7.102169835652798469e-01,1.570327346352743958e-01
2.000000000000000111e-01,8.430717386520666379e-01,3.373082655023679211e-01,9.457053087573072947e-01,9.271093772874918759e-01,6.969253022402733810e-01,1.468060535455221194e-01
2.500000000000000000e-01,8.180623042056586192e-01,2.756505517791471016e-01,9.414939894110763152e-01,9.188039137485149999e-01,6.845209800741440809e-01,1.378035464199019455e-01
3.000000000000000444e-01,7.942656402892599443e-01,2.332315237166011912e-01,9.362652546915528617e-01,9.085579249010863334e-01,6.725045961833256980e-01,1.297968701729729224e-01
3.500000000000000333e-01,7.731508657334876800e-01,2.039929702477573659e-01,9.297572619280567441e-01,8.959065270896325872e-01,6.608156845043102745e-01,1.226014799912942960e-01
4.000000000000000222e-01,7.548107501486356341e-01,1.838044140062112253e-01,9.216874929146603446e-01,8.803748675811697844e-01,6.493985752868971506e-01,1.160686465175053278e-01
4.500000000000000111e-01,7.395017193197335192e-01,1.698615200343314702e-01,9.117632511377806726e-01,8.615086205229159910e-01,6.382009779824393547e-01,1.100789263321328981e-01
5.000000000000000000e-01,7.275093052429217888e-01,1.602527393939877642e-01,8.996965423556348984e-01,8.389129730127123930e-01,6.271741848388507901e-01,1.045368384246932875e-01
5.500000000000000444e-01,7.177092456892664174e-01,1.536606565133046276e-01,8.852223976803769157e-01,8.122965805938955342e-01,6.162736163994557703e-01,9.936652385399527554e-02
6.000000000000000888e-01,7.092999110851783140e-01,1.491623488499025652e-01,8.681192298866929891e-01,7.815154856727102306e-01,6.054592961265115036e-01,9.450819677246152795e-02
6.500000000000000222e-01,7.018922805263665410e-01,1.460984192801318415e-01,8.526464762540657549e-01,7.466109456705447567e-01,5.949423636935055049e-01,8.991522694179558683e-02
7.000000000000000666e-01,6.953192878934676413e-01,1.439877904108784468e-01,8.368721326769159585e-01,7.078348943181540509e-01,5.846479668963616705e-01,8.555172379422806839e-02
7.500000000000000000e-01,6.897938664281844101e-01,1.424721846868114428e-01,8.191608536600918367e-01,6.656576331501349308e-01,5.743508608231258084e-01,8.139051863746069038e-02
8.000000000000000444e-01,6.845374251304618962e-01,1.412795647905117358e-01,7.993533029250814437e-01,6.207543720692557665e-01,5.640341454738625471e-01,7.741146438955769093e-02
8.500000000000000888e-01,6.792334654318681331e-01,1.401996590523039710e-01,7.773876236752970126e-01,5.739701712770015618e-01,5.536842476561145698e-01,7.359999139362308207e-02
9.000000000000000222e-01,6.736733209758675178e-01,1.390673293137080213e-01,7.533240794464157730e-01,5.262661735760896242e-01,5.432909733882231862e-01,6.994587371473204307e-02
9.500000000000000666e-01,6.678220667953831402e-01,1.377512645562697369e-01,7.302328564967884850e-01,4.786530813749254598e-01,5.328476135167503625e-01,6.644217317171427495e-02
1.000000000000000000e+00,6.614413570096790984e-01,1.361465524840567431e-01,7.106753831628114249e-01,4.321199567356438509e-01,5.223510855588294755e-01,6.308433842896141175e-02
1.050000000000000044e+00,6.543827722807222802e-01,1.341702758405494411e-01,6.940581804060409477e-01,3.875671255378316249e-01,5.121408438309340561e-01,5.986944391422946432e-02
1.100000000000000089e+00,6.465610621072945818e-01,1.317595356335727330e-01,6.808127957865995894e-01,3.457510964087071592e-01,5.024298342705328935e-01,5.679555826100186194e-02
1.150000000000000133e+00,6.379095308157746169e-01,1.288713292309180969e-01,6.671564071040487764e-01,3.072471812573822625e-01,4.927336351771056111e-01,5.386123457672998410e-02
1.200000000000000178e+00,6.283798447199862025e-01,1.254836082877539560e-01,6.528876084633601362e-01,2.724324524428594629e-01,4.830514420117533181e-01,5.106511540996339082e-02
1.250000000000000000e+00,6.179429479888129961e-01,1.215967094093858974e-01,6.379543160068759100e-01,2.414884708780272726e-01,4.733853885184791666e-01,4.840564427928312208e-02
1.300000000000000044e+00,6.065901694244529851e-01,1.172342841392110674e-01,6.224279824497631619e-01,2.144205168365332370e-01,4.637414876608418890e-01,4.588087361708859113e-02
1.350000000000000089e+00,5.943337933518215710e-01,1.124429287563401547e-01,6.064714245121985980e-01,1.910883069204115381e-01,4.541299655930794987e-01,4.348835662369955612e-02
1.400000000000000133e+00,5.812066921681017240e-01,1.072899611613795934e-01,5.903086804904046359e-01,1.712425646047706362e-01,4.445650600959790699e-01,4.122510845216825759e-02
1.450000000000000178e+00,5.672610092483005850e-01,1.018591864381477169e-01,5.741968848435847761e-01,1.545622297220273500e-01,4.350644369938890810e-01,3.908762086361036031e-02
1.500000000000000000e+00,5.525662214973670050e-01,9.624495195427540395e-02,5.584001461317689152e-01,1.406882451176021953e-01,4.256483725863782208e-01,3.707191432432642431e-02
1.550000000000000044e+00,5.372070702939979459e-01,9.054520087335607426e-02,5.431662835821748914e-01,1.292513602716082732e-01,4.165021440392281948e-01,3.517361254552403560e-02
1.600000000000000089e+00,5.214455269033655416e-01,8.485447944046399515e-02,5.287075464859318785e-01,1.198928795132606639e-01,4.080497390400915636e-01,3.338802655757954624e-02
1.650000000000000133e+00,5.061853998692924517e-01,7.925787373273346370e-02,5.151862326645659795e-01,1.122784953551230480e-01,3.997566496972069783e-01,3.171023825456158185e-02
1.700000000000000178e+00,4.906627970764509405e-01,7.382664886496216605e-02,5.027641685838744046e-01,1.061061562642828110e-01,3.916293202059858425e-01,3.013517653636207938e-02
1.750000000000000000e+00,4.749598243630551719e-01,6.861600440006976331e-02,4.914781703413531044e-01,1.011093144529417731e-01,3.841365816368709774e-01,2.865768229866998140e-02
1.800000000000000044e+00,4.609087010602893608e-01,6.366494675752423782e-02,4.812277467558655486e-01,9.705695786381482448e-02,3.768511589971889064e-01,2.727256122071390620e-02
1.850000000000000089e+00,4.477787237783574792e-01,5.899791594644818865e-02,4.719478841681034598e-01,9.375166445949587035e-02,3.696969830096744625e-01,2.597462533572922339e-02
1.900000000000000133e+00,4.346670633031151088e-01,5.462756404673498739e-02,4.635308087176797098e-01,9.102663928358324663e-02,3.626781650152891556e-01,2.475872563319504380e-02
1.950000000000000178e+00,4.215168551946313347e-01,5.055799760893740780e-02,4.558386051973273845e-01,8.874239501374928119e-02,3.560947012492503005e-01,2.361977845841568835e-02
2.000000000000000000e+00,4.084202727437228897e-01,4.678785581169687957e-02,4.487178462966415204e-01,8.678347194501405404e-02,3.497500098217138920e-01,2.255278836982829715e-02
2.050000000000000266e+00,3.954817264158885792e-01,4.331276245941038938e-02,4.420141347537354659e-01,8.505539043981676095e-02,3.435440096600096416e-01,2.155286957591167826e-02
2.100000000000000089e+00,3.828097663474927526e-01,4.012691072256585612e-02,4.355843394508285837e-01,8.348189257959290344e-02,3.374730250843074320e-01,2.061526730965508244e-02
2.149999999999999911e+00,3.705491330330657473e-01,3.722376222665368939e-02,4.293051630417220044e-01,8.200245173822216793e-02,3.315320773151757550e-01,1.973537969877574988e-02
2.200000000000000178e+00,3.589192704669359468e-01,3.459602283234095021e-02,4.230778322817408954e-01,8.056999532688585708e-02,3.257151830180383678e-01,1.890877999865545056e-02
2.250000000000000000e+00,3.477920352162797712e-01,3.223516762598796492e-02,4.168295017154557969e-01,7.914878285670773339e-02,3.200156814347686063e-01,1.813123855853290486e-02
2.300000000000000266e+00,3.372273240242050774e-01,3.013081738960122352e-02,4.105122518450774471e-01,7.771239665878210134e-02,3.144265566876416895e-01,1.739874361820709092e-02
2.350000000000000089e+00,3.272652511269421582e-01,2.827022695936416349e-02,4.041005017657051113e-01,7.624182687694001925e-02,3.089407311751189988e-01,1.670751996359707420e-02
2.400000000000000355e+00,3.179348550764491410e-01,2.663805581672070572e-02,3.975874419847514329e-01,7.472365908586973970e-02,3.035513150034540586e-01,1.605404455580553350e-02
2.450000000000000178e+00,3.092792818055601911e-01,2.521648347489092307e-02,3.909808603215897960e-01,7.314839739690942588e-02,2.982518039792989573e-01,1.543505842849490252e-02
2.500000000000000000e+00,3.012065631213912686e-01,2.398563553385854932e-02,3.842985580599235229e-01,7.150897479013826330e-02,2.930362244614439504e-01,1.484757436463269784e-02
2.550000000000000266e+00,2.936874238289743921e-01,2.292422062567979479e-02,3.775634793932175493e-01,6.979951310903821649e-02,2.878992274534343254e-01,1.428888007265972059e-02
2.600000000000000089e+00,2.866810493980715413e-01,2.201025154766424879e-02,3.707987321666419422e-01,6.801439585375676500e-02,2.828361370268729358e-01,1.375653675999499725e-02
2.650000000000000355e+00,2.801377428434342343e-01,2.122173201591375652e-02,3.640228583155829534e-01,6.614770662865736284e-02,2.778429598240739762e-01,1.324837314364597785e-02
2.700000000000000178e+00,2.740289447085605956e-01,2.053722265199273145e-02,3.572459384167941954e-01,6.419306494492432735e-02,2.729163632647458315e-01,1.276247505311490539e-02
2.750000000000000000e+00,2.683157683972520191e-01,1.993624268501692845e-02,3.504671979496099543e-01,6.214386050148247576e-02,2.680536303734716297e-01,1.229717088685838670e-02
2.800000000000000266e+00,2.628973933544893615e-01,1.939950577052044697e-02,3.436745081995307149e-01,5.999385000403377466e-02,2.632525989981314152e-01,1.185101329737271378e-02
2.850000000000000089e+00,2.577489132794251736e-01,1.890902147687655022e-02,3.368455477229868045e-01,5.773804136819678245e-02,2.585115927077815123e-01,1.142275761230016236e-02
2.900000000000000355e+00,2.529643726961972594e-01,1.844811457739046340e-02,3.299498619567748925e-01,5.537375415216214819e-02,2.538293499097251105e-01,1.101133765009822824e-02
2.950000000000000178e+00,2.483179274975726991e-01,1.800142160311090853e-02,3.229513273162739617e-01,5.290171800690569165e-02,2.492049567467523041e-01,1.061583974753342596e-02
3.000000000000000000e+00,2.437287337857493852e-01,1.755491932826345330e-02,3.158117175251273223e-01,5.032705802377777926e-02,2.446377881445086500e-01,1.023547596161560741e-02
3.050000000000000266e+00,2.391628577679181800e-01,1.709602516080016218e-02,3.084969957099505944e-01,4.766002079606154740e-02,2.401274599938223453e-01,9.869557514322547381e-03
3.100000000000000089e+00,2.345914250742467955e-01,1.661378763584018398e-02,3.009870669945289290e-01,4.491631908887133706e-02,2.356737939165031992e-01,9.517469588827355553e-03
3.150000000000000355e+00,2.300748998230211506e-01,1.609915983065646899e-02,2.932873288346616869e-01,4.211701455087770579e-02,2.312767944630001737e-01,9.178648541647689563e-03
3.200000000000000178e+00,2.256012549324107330e-01,1.554532361178493846e-02,2.854373634672657811e-01,3.928791217522591833e-02,2.269366370629790353e-01,8.852562458132651191e-03
3.250000000000000000e+00,2.210090994469537939e-01,1.494801256950475249e-02,2.775710835967796775e-01,3.645849998916013412e-02,2.226536637654288608e-01,8.538695754698410328e-03
3.300000000000000266e+00,2.162810699115441104e-01,1.430577031817362697e-02,2.697491502151967424e-01,3.366052408984053501e-02,2.184283829327345605e-01,8.236538239447473847e-03
3.350000000000000089e+00,2.114088244802933558e-01,1.362008131541619579e-02,2.618458932339539080e-01,3.092633412806555446e-02,2.142614687195549539e-01,7.945578713121997233e-03
3.400000000000000355e+00,2.063934834014935771e-01,1.289532416070284480e-02,2.543346937463143442e-01,2.828716086337937363e-02,2.101537564192981211e-01,7.665302860389873636e-03
3.450000000000000178e+00,2.012456959987685146e-01,1.213852062524808754e-02,2.469115142019990827e-01,2.577149170340468920e-02,2.061062305486714152e-01,7.395194882934210887e-03
3.500000000000000000e+00,1.959856018898701868e-01,1.135888325659481328e-02,2.394269408557410939e-01,2.340369220449977500e-02,2.021200037248818693e-01,7.134742091040514878e-03
3.550000000000000266e+00,1.906856899355232615e-01,1.056719463390459399e-02,2.323227164878355899e-01,2.120298509535710474e-02,1.981962857711798975e-01,6.883441520227195215e-03
3.600000000000000089e+00,1.855396146108926614e-01,9.775076399966577817e-03,2.252194223269414208e-01,1.918285015707073965e-02,1.943363438470047944e-01,6.640807583221840921e-03
3.650000000000000355e+00,1.803786093383134559e-01,8.994221451693713842e-03,2.181794738810859391e-01,1.735085644279632175e-02,1.906152803112816652e-01,6.406379802856051846e-03
3.700000000000000178e+00,1.751895955230173829e-01,8.235665765908778760e-03,2.112667927358834463e-01,1.570889091732816795e-02,1.869559534445403293e-01,6.179729785873528704e-03
3.750000000000000000e+00,1.699601013241495984e-01,7.509167548782769847e-03,2.046723056399181173e-01,1.425371108994333280e-02,1.833586957670620965e-01,5.960466771769892119e-03
3.800000000000000266e+00,1.646896921051319296e-01,6.822743340967791364e-03,1.985038466901925536e-01,1.297772740128399008e-02,1.798240268632769479e-01,5.748241301431799948e-03
3.850000000000000089e+00,1.593910397514024524e-01,6.182387487202957790e-03,1.926195147241208938e-01,1.186991479090989884e-02,1.763524438670732442e-01,5.542746773832738644e-03
3.900000000000000355e+00,1.541468233367091489e-01,5.591977479228052786e-03,1.870586776257304740e-01,1.091676009234870959e-02,1.729443804188810496e-01,5.343718873810668693e-03
3.950000000000000178e+00,1.490645920851079165e-01,5.053346976181981830e-03,1.818482577316578308e-01,1.010316886404973719e-02,1.696001684926640996e-01,5.150933042379845193e-03
4.000000000000000000e+00,1.440830683119827815e-01,4.566493378586639063e-03,1.770288128715565568e-01,9.413277334341572933e-03,1.663200041857099132e-01,4.964200310439549277e-03
4.049999999999999822e+00,1.391777478592411965e-01,4.129878735118337751e-03,1.726009493093704772e-01,8.831137895691832523e-03,1.631039182917778108e-01,4.783361919691057548e-03
4.100000000000000533e+00,1.343738929097077484e-01,3.740781180249606354e-03,1.684990346043974963e-01,8.341266590876439749e-03,1.599517523277985409e-01,4.608283208604900191e-03
4.150000000000000355e+00,1.296939003389635525e-01,3.395657759869522615e-03,1.646941052309505160e-01,7.929056226773437133e-03,1.568631406179980259e-01,4.438847248330740625e-03
4.200000000000000178e+00,1.251566959418540237e-01,3.090486659440741957e-03,1.611478031050211090e-01,7.581068449356905686e-03,1.538374990025165867e-01,4.274948679034292973e-03
4.250000000000000000e+00,1.207775548051601977e-01,2.821065735532820619e-03,1.578160421286334825e-01,7.285222743721563553e-03,1.508740206763124203e-01,4.116488129464245492e-03
4.299999999999999822e+00,1.165681431710809263e-01,2.583253370563579586e-03,1.546528339259202744e-01,7.030901004003432993e-03,1.479716795381735284e-01,3.963367511471131699e-03
4.350000000000000533e+00,1.125366437512500262e-01,2.373145945385041200e-03,1.516137822330194118e-01,6.808984435422820759e-03,1.451292412200493320e-01,3.815486377306445947e-03
4.400000000000000355e+00,1.086879220009585589e-01,2.187193013954655610e-03,1.486589038931798723e-01,6.611836425050865440e-03,1.423452816772619034e-01,3.672739421193864894e-03
4.450000000000000178e+00,1.050237821457487980e-01,2.022256298648338318e-03,1.457546244927727108e-01,6.433241706323350635e-03,1.396182128728707672e-01,3.535015107205250612e-03
4.500000000000000000e+00,1.015433972180887767e-01,1.875621905274074946e-03,1.428749609128508180e-01,6.268309364681581494e-03,1.369463147191762598e-01,3.402195320486428413e-03
4.549999999999999822e+00,9.824787100096141201e-02,1.744976857197657553e-03,1.400020048754122004e-01,6.113345384679452418e-03,1.343277720852223689e-01,3.274155873761157992e-03
4.600000000000000533e+00,9.514762823874496622e-02,1.628361432788262737e-03,1.371592739599751809e-01,5.965699652155029287e-03,1.317607153779283002e-01,3.150767658773061773e-03
4.650000000000000355e+00,9.221216515614219511e-02,1.524108156887140362e-03,1.343100437925925095e-01,5.823592525098223414e-03,1.292432629851597847e-01,3.031898213479542522e-03
4.700000000000000178e+00,8.943803816765164005e-02,1.430776937218416079e-03,1.314572822831940879e-01,5.685927051271274027e-03,1.267735637498926260e-01,2.917413478810066459e-03
4.750000000000000000e+00,8.682122354656693353e-02,1.347094014954974394e-03,1.286107940416102435e-01,5.552094312492102113e-03,1.243498376322116489e-01,2.807179540338124862e-03
4.800000000000000711e+00,8.435703969141156167e-02,1.271900340659933709e-03,1.257852657541937424e-01,5.421780825279026717e-03,1.219704128063207882e-01,2.701064185800703364e-03
4.850000000000000533e+00,8.203990688124895847e-02,1.204112877070391162e-03,1.229989159813476007e-01,5.294788020923722749e-03,1.196337576210689951e-01,2.598938153938387934e-03
4.900000000000000355e+00,7.986293922026949099e-02,1.142700316176501613e-03,1.202719808499713439e-01,5.170874200958307070e-03,1.173385061080836622e-01,2.500675998486055936e-03
4.950000000000000178e+00,7.781742075587071150e-02,1.086672897960848806e-03,1.176249195581887674e-01,5.049628749756412786e-03,1.150834760333217383e-01,2.406156538615371061e-03
5.000000000000000000e+00,7.589230471361443908e-02,1.035084528352654947e-03,1.150760978638528664e-01,4.930386663718361664e-03,1.128676788386315244e-01,2.315262909808083695e-03
5.050000000000000711e+00,7.407393094155874380e-02,9.870442922387207083e-04,1.126664587029884979e-01,4.812188679103338029e-03,1.106903211949154392e-01,2.227882264137612863e-03
5.100000000000000533e+00,7.234610744499976598e-02,9.417337997294937188e-04,1.104394449954269053e-01,4.693788675226588138e-03,1.085507982747966893e-01,2.143905194485263600e-03
5.150000000000000355e+00,7.069056604423865076e-02,8.984266150568134433e-04,1.083485773417637854e-01,4.573705968516720774e-03,1.064486792379676222e-01,2.063224972634588109e-03
5.200000000000000178e+00,6.908769242638769514e-02,8.565062795013709835e-04,1.063062915345388409e-01,4.450316059019144774e-03,1.043836857928735345e-01,1.985736696756127719e-03
5.250000000000000000e+00,6.752793638970273904e-02,8.154800843012472355e-04,1.042963546839154737e-01,4.321969830050582245e-03,1.023556650375085919e-01,1.911336440574721044e-03
5.300000000000000711e+00,6.598732844771547368e-02,7.749866600039224691e-04,1.022983104296529833e-01,4.187128570796462210e-03,1.003645580701137685e-01,1.839920486112337980e-03
5.350000000000000533e+00,6.444481612143347637e-02,7.347964749411236641e-04,1.002896578618472645e-01,4.044500816494871198e-03,9.841036607579742301e-02,1.771384706248359036e-03
5.400000000000000355e+00,6.288494622390619626e-02,6.948053188635622355e-04,9.829331245027286834e-02,3.893167051754213657e-03,9.649311571648125363e-02,1.705624144463079722e-03
5.450000000000000178e+00,6.129522309518332934e-02,6.550216513968927946e-04,9.631496792169982890e-02,3.732679793355274736e-03,9.461282566224443746e-02,1.642532818971843400e-03
5.500000000000000000e+00,5.966666161995783785e-02,6.155492298015119781e-04,9.428295039779846509e-02,3.563129281039642028e-03,9.276947599296134217e-02,1.582003758734425560e-03
5.550000000000000711e+00,5.799413184614570643e-02,5.765666696647166189e-04,9.218368122864853409e-02,3.385168634330196040e-03,9.096298197165318677e-02,1.523929260936957193e-03
5.600000000000000533e+00,5.633142392820199296e-02,5.383055693878132557e-04,9.000982657098413608e-02,3.199996456164007266e-03,8.919317335885951215e-02,1.468201344524864725e-03
5.650000000000000355e+00,5.464170185917004846e-02,5.010286224413789714e-04,8.776006426166646501e-02,3.009299012126935308e-03,8.745978002602650125e-02,1.414712362872793273e-03
5.700000000000000178e+00,5.291876735045707852e-02,4.650088461360246802e-04,8.543846467174626147e-02,2.815157835788908124e-03,8.576242417031261500e-02,1.363355731014308670e-03
5.750000000000000000e+00,5.117112240367278908e-02,4.305107586921985263e-04,8.305364204343626544e-02,2.619931526380649394e-03,8.410061897384410456e-02,1.314026719012913917e-03
5.800000000000000711e+00,4.940979169008277022e-02,3.977740946978838019e-04,8.061782260604222206e-02,2.426122350887662416e-03,8.247377312855275200e-02,1.266623262774268198e-03
5.850000000000000533e+00,4.764775604330249298e-02,3.670004814652437345e-04,7.817384390938193761e-02,2.236238916906463717e-03,8.088732604692544514e-02,1.221046746423522754e-03
5.900000000000000355e+00,4.589932497949442830e-02,3.383433901039499666e-04,7.579569072354720716e-02,2.052665672160736750e-03,7.934541658760631277e-02,1.177202715718030004e-03
5.950000000000000178e+00,4.418862352621312495e-02,3.119015895593486138e-04,7.342649522897384817e-02,1.877548472626678179e-03,7.783395036134110878e-02,1.135001489180804003e-03
6.000000000000000000e+00,4.256245912178015234e-02,2.877162305432321094e-04,7.107982545889098003e-02,1.712703207834404950e-03,7.635219048325744828e-02,1.094358642051708160e-03
6.050000000000000711e+00,4.099158585857831660e-02,2.657715425907743807e-04,6.878513557038809512e-02,1.559551802715656264e-03,7.489937765453885676e-02,1.055195347113725224e-03
6.100000000000000533e+00,3.949550326305075604e-02,2.459989360344728981e-04,6.655961384463512931e-02,1.419087165666878952e-03,7.347474392071684512e-02,1.017438565370838537e-03
6.150000000000000355e+00,3.808479505044214813e-02,2.282840783320170186e-04,6.440476505682073138e-02,1.291866124448612027e-03,7.207752449339117906e-02,9.810210879236270359e-04
6.200000000000000178e+00,3.675444053635719410e-02,2.124762939158594951e-04,6.233691141813872683e-02,1.178027318923955281e-03,7.070696729154159199e-02,9.458814377966578459e-04
6.250000000000000000e+00,3.552801056356011400e-02,1.983994575176782117e-04,6.042551391353426227e-02,1.077329546715240054e-03,6.936234014678223370e-02,9.119636466097366841e-04
6.300000000000000711e+00,3.439286397039773707e-02,1.858634469196722286e-04,5.865299666581307719e-02,9.892052340321837688e-04,6.804293586886452083e-02,8.792169256497761685e-04
6.350000000000000533e+00,3.332734186189875714e-02,1.746752132852800120e-04,5.713883871547198456e-02,9.128234929934184389e-04,6.674807556082004711e-02,8.475952539901982635e-04
6.400000000000000355e+00,3.232801952226882491e-02,1.646486192801408801e-04,5.572925491451388713e-02,8.471575272192183358e-04,6.547711069243336568e-02,8.170569078153443058e-04
6.450000000000000178e+00,3.139033172196818017e-02,1.556123737765887141e-04,5.440748085398550149e-02,7.910518188642517686e-04,6.422942447999407944e-02,7.875639551212238864e-04
6.500000000000000000e+00,3.050949217367881702e-02,1.474156306734066165e-04,5.315829312800147977e-02,7.432854202988419499e-04,6.300443308198867831e-02,7.590817386416597642e-04
6.550000000000000711e+00,2.970549631253559253e-02,1.399310848443743502e-04,5.198866964127515228e-02,7.026286415162918660e-04,6.180158701496029500e-02,7.315783674160363783e-04
6.600000000000000533e+00,2.894531544879451468e-02,1.330556563425160685e-04,5.089293930478470951e-02,6.678913571159120297e-04,6.062037303800478505e-02,7.050242341464398174e-04
6.650000000000000355e+00,2.822447115786834090e-02,1.267090752750290174e-04,4.983878049341051303e-02,6.379619776612954936e-04,5.946031656933019327e-02,6.793915716937335867e-04
6.700000000000000178e+00,2.753906614144866968e-02,1.208308430048331289e-04,4.882017163681665051e-02,6.118367994807211423e-04,5.832098450680901769e-02,6.546540580491959404e-04
6.750000000000000000e+00,2.688576377207474097e-02,1.153761391441187001e-04,4.782214818977025689e-02,5.886399563258619926e-04,5.720198814862102743e-02,6.307864751922288155e-04
6.800000000000000711e+00,2.626169177487962247e-02,1.103112665001676588e-04,4.683476963408014782e-02,5.676345603681927322e-04,5.610298576928478276e-02,6.077644236702788765e-04
6.850000000000000533e+00,2.566430561768455465e-02,1.056091843408230404e-04,4.584952333590679163e-02,5.482258664245826365e-04,5.502368431595539011e-02,5.855640917228925255e-04
6.900000000000000355e+00,2.509124168642570124e-02,1.012455868912003488e-04,4.485980791932798334e-02,5.299574536893705314e-04,5.396383966096280488e-02,5.641620754545253287e-04
6.950000000000000178e+00,2.454018379168579345e-02,9.719585550419199030e-05,4.386121842661781095e-02,5.125015223138543359e-04,5.292325488689225005e-02,5.435352449980179051e-04
7.000000000000000000e+00,2.400875997278468024e-02,9.343306762633738936e-05,4.285164407660257968e-02,4.956444694030138001e-04,5.190177619552631405e-02,5.236606507819190331e-04
7.050000000000000711e+00,2.349448017095864122e-02,8.992710112021664627e-05,4.183121001776709397e-02,4.792689528945828802e-04,5.089928622506697392e-02,5.045154638308494647e-04
7.100000000000000533e+00,2.299471941836039521e-02,8.664474406144871774e-05,4.082385947085699629e-02,4.633336761523153616e-04,4.991569482975202754e-02,4.860769443478567481e-04
7.150000000000000355e+00,2.250674597892713541e-02,8.355061960773401482e-05,3.981274891222754547e-02,4.478521277814598864e-04,4.895092770860644954e-02,4.683224334803919552e-04
7.200000000000000178e+00,2.202778936695939244e-02,8.060867035236957275e-05,3.880195549367323332e-02,4.328714825893585942e-04,4.800491362892701785e-02,4.512293639803496978e-04
7.250000000000000000e+00,2.155513923381053437e-02,7.778391940167735986e-05,3.779736553911236530e-02,4.184528016646024695e-04,4.707757130749103819e-02,4.347752862733192695e-04
7.300000000000000711e+00,2.108626286508044623e-02,7.504423436546561461e-05,3.680562525076386954e-02,4.046535543961710503e-04,4.616879719604359555e-02,4.189379071271716955e-04
7.350000000000000533e+00,2.061892693524271930e-02,7.236185973208961782e-05,3.583368153900915593e-02,3.915133187375559516e-04,4.527845538037861967e-02,4.036951385762392185e-04
7.400000000000000355e+00,2.015130876997575995e-02,6.971454410098124705e-05,3.488829748848940038e-02,3.790432994348095445e-04,4.440637051061008256e-02,3.890251549861307914e-04
7.450000000000000178e+00,1.968436720134522297e-02,6.708616136914279430e-05,3.397556762843395584e-02,3.672200449848283328e-04,4.355232419125364129e-02,3.749064561546874190e-04
7.500000000000000000e+00,1.922273578945311520e-02,6.446679904826940722e-05,3.310044900151459801e-02,3.559834568722838573e-04,4.271605471412395771e-02,3.613179341939611175e-04
7.550000000000000711e+00,1.875754827762920324e-02,6.185235347119268090e-05,3.226630960862784947e-02,3.452388886386651931e-04,4.189725957801399697e-02,3.482389417082515891e-04
7.600000000000000533e+00,1.828914788223539797e-02,5.924372395719968500e-05,3.147450558004101506e-02,3.348628505160489805e-04,4.109560001390721862e-02,3.356493585651387193e-04
7.650000000000000355e+00,1.781836768327945200e-02,5.664573200189303696e-05,3.072737207826170894e-02,3.247115915186429207e-04,4.031070673151380956e-02,3.235296544351764321e-04
7.700000000000000178e+00,1.734644429703350796e-02,5.406590601960714908e-05,3.001815646629921869e-02,3.146316467540469144e-04,3.954218624884973943e-02,3.118609443179371182e-04
7.750000000000000000e+00,1.687490800108943506e-02,5.151326839533088247e-05,2.935385864373671327e-02,3.044713301069976782e-04,3.878962736095474539e-02,3.006250345165792674e-04
7.800000000000000711e+00,1.640545646778765118e-02,4.899724282682451715e-05,2.871496572479776896e-02,2.940921309646643816e-04,3.805260746964513746e-02,2.898044569776882804e-04
7.850000000000000533e+00,1.593982195139859864e-02,4.652677057810999614e-05,2.809202581608578192e-02,2.833790392930453242e-04,3.733069860060525547e-02,2.793824905544004889e-04
7.900000000000000355e+00,1.547964499079046083e-02,4.410968920030418849e-05,2.747698094251381160e-02,2.722489682625800858e-04,3.662347298147776431e-02,2.693431685289168005e-04
7.950000000000000178e+00,1.502636891752097414e-02,4.175239120240091371e-05,2.686296026358848954e-02,2.606566519069973033e-04,3.593050806756951238e-02,2.596712725767134260e-04
8.000000000000000000e+00,1.458116671404255729e-02,3.945974711813676891e-05,2.624479538844663035e-02,2.485976450874650317e-04,3.525139090462910130e-02,2.503523141909968054e-04
8.050000000000000711e+00,1.414490537898499198e-02,3.723525051380500430e-05,2.561924819096032466e-02,2.361083190485566271e-04,3.458572172782799908e-02,2.413725053347000619e-04
8.099999999999999645e+00,1.371814524751381083e-02,3.508132373284162547e-05,2.498500093457554916e-02,2.232630024370105206e-04,3.393311672017741004e-02,2.327187206807491851e-04
8.150000000000000355e+00,1.330116553581729873e-02,3.299971350184368116e-05,2.434246437129150564e-02,2.101686416789414792e-04,3.329320989211411591e-02,2.243784541887877747e-04
8.200000000000001066e+00,1.289400500027612292e-02,3.099190484141527038e-05,2.369346257413239287e-02,1.969575278967128254e-04,3.266565409223810834e-02,2.163397729193744349e-04
8.250000000000000000e+00,1.249650916397058477e-02,2.905948907009005711e-05,2.304085845530197060e-02,1.837787485124370106e-04,3.205012121058377350e-02,2.085912709004293089e-04
8.300000000000000711e+00,1.210838249361876999e-02,2.720443540200563387e-05,2.238818395045689622e-02,1.707890660626300240e-04,3.144630168370679546e-02,2.011220255543892015e-04
8.349999999999999645e+00,1.172925200915359879e-02,2.542923358060870904e-05,2.173932550982740630e-02,1.581439073495292990e-04,3.085390344971694621e-02,1.939215587074314773e-04
8.400000000000000355e+00,1.135875198461757003e-02,2.373689478356611355e-05,2.109828875502579859e-02,1.459890717149403701e-04,3.027265052723502811e-02,1.869798035886098119e-04
8.450000000000001066e+00,1.099663164316808626e-02,2.213081731349462018e-05,2.047673777176203108e-02,1.344536511483062084e-04,2.970228140291866770e-02,1.802870785499103407e-04
8.500000000000000000e+00,1.064287003508520082e-02,2.061454024801398456e-05,1.987501897482647079e-02,1.236445127378728412e-04,2.914254740718444370e-02,1.738340675630179952e-04
8.550000000000000711e+00,1.029776629618063197e-02,1.919142062234406671e-05,1.929327251309142024e-02,1.136425416533491065e-04,2.859321123803837059e-02,1.676118069352239000e-04
8.599999999999999645e+00,9.980985797292564812e-03,1.786427683917183646e-05,1.873339975833840376e-02,1.045006950646121545e-04,2.805404576073650819e-02,1.616116771853732420e-04
8.650000000000000355e+00,9.679124822488970048e-03,1.663504251606710241e-05,1.819782576372252353e-02,9.624378611247636330e-05,2.752483316952863621e-02,1.558253986666404236e-04
8.700000000000001066e+00,9.388299605779021687e-03,1.550447123765351568e-05,1.768835809955263474e-02,8.886981070570411237e-05,2.700536455086231108e-02,1.502450293351215399e-04
8.750000000000000000e+00,9.112427829444828126e-03,1.447192460158550144e-05,1.721577677421341768e-02,8.235255319917245175e-05,2.649543983937876351e-02,1.448629630435328288e-04
8.800000000000000711e+00,8.847059918809418305e-03,1.353526487060196818e-05,1.679393037248741449e-02,7.664516102672649424e-05,2.599486811308227008e-02,1.396719268736373420e-04
8.849999999999999645e+00,8.594817734598209774e-03,1.269086101631488190e-05,1.641301257642375361e-02,7.168436125581378339e-05,2.550346813613247471e-02,1.346649762823392562e-04
8.900000000000000355e+00,8.357497350129916569e-03,1.193370451790451086e-05,1.604801804364547682e-02,6.739499976350963543e-05,2.502106903003547753e-02,1.298354871883820503e-04
8.950000000000001066e+00,8.139780661130333744e-03,1.125762033449496442e-05,1.569773180975458579e-02,6.369461097704459576e-05,2.454751093883519864e-02,1.251771445281767235e-04
9.000000000000000000e+00,7.931576650297051528e-03,1.065555005644309753e-05,1.536047623329009001e-02,6.049776708573251270e-05,2.408264555226454634e-02,1.206839272189233551e-04
9.050000000000000711e+00,7.732564196584749278e-03,1.011987900525647676e-05,1.503418526730614796e-02,5.772000474593083776e-05,2.362633636244162658e-02,1.163500898469377060e-04
9.099999999999999645e+00,7.542256122533950655e-03,9.642777211389332606e-06,1.471653553343451465e-02,5.528117970438825986e-05,2.317845855307994890e-02,1.121701417177728573e-04
9.150000000000000355e+00,7.360012423285426653e-03,9.216525570594519701e-06,1.440511318998356251e-02,5.310815157802720957e-05,2.273889845277024535e-02,1.081388241401369402e-04
9.200000000000001066e+00,7.185046903425909223e-03,8.833802552311415015e-06,1.409759010236351882e-02,5.113674943378544220e-05,2.230755252237561631e-02,1.042510869555253830e-04
9.250000000000000000e+00,7.020841098630255760e-03,8.487912870402333844e-06,1.379188421185082933e-02,4.931301198879592233e-05,2.188432588727281386e-02,1.005020653676375530e-04
9.300000000000000711e+00,6.862336792545106930e-03,8.172946675470789529e-06,1.348628556540886099e-02,4.759373320169167881e-05,2.146913046436828981e-02,9.688705807664639309e-05
9.349999999999999645e+00,6.706794154058016641e-03,7.883865231527171071e-06,1.317953836146060556e-02,4.594637436029507958e-05,2.106188276815888771e-02,9.340150759701518353e-05
9.400000000000000355e+00,6.553269696708772726e-03,7.616515928729315714e-06,1.287293705595008927e-02,4.434842748761089193e-05,2.066250150686353704e-02,9.004098345253674484e-05
9.450000000000001066e+00,6.403799835157692084e-03,7.367585247613988709e-06,1.256524352528130307e-02,4.278633218641689635e-05,2.027090509691917633e-02,8.680116871993167325e-05
9.500000000000000000e+00,6.255896818350827580e-03,7.134502518575459013e-06,1.225550164573404807e-02,4.125405919032655816e-05,1.988700923094990566e-02,8.367785015435222253e-05
9.550000000000000711e+00,6.108391079827992648e-03,6.915309817500456737e-06,1.194422587905925003e-02,3.975147914983181020e-05,1.951072463067221249e-02,8.066691189656709031e-05
9.600000000000001421e+00,5.962487169138388013e-03,6.708514110777101863e-06,1.163332837906382207e-02,3.828263480284311443e-05,1.914195510296535369e-02,7.776433254944286732e-05
9.650000000000000355e+00,5.816851907605607476e-03,6.512936986585419256e-06,1.132658716404774321e-02,3.685402892567198052e-05,1.878059599612877384e-02,7.496618523354599056e-05
9.700000000000001066e+00,5.673370760251574864e-03,6.327575284995558386e-06,1.102124823283714104e-02,3.547302967888864360e-05,1.842653312631933882e-02,7.226864009676495985e-05
9.750000000000000000e+00,5.534746691352942019e-03,6.151483040433480744e-06,1.071900732403820861e-02,3.414647965455435091e-05,1.807964221377473396e-02,6.966796866487650979e-05
9.800000000000000711e+00,5.403453564744784693e-03,5.983681772663901392e-06,1.042263892865303090e-02,3.287957581582291483e-05,1.773978883721025884e-02,6.716054937903607916e-05
9.850000000000001421e+00,5.276157861270869796e-03,5.823102681784519456e-06,1.013401405179967588e-02,3.167506556736478099e-05,1.740682888508706880e-02,6.474287366903235398e-05
9.900000000000000355e+00,5.151448670020876766e-03,5.668561039907306166e-06,9.853277482601625892e-03,3.053278062187819871e-05,1.708060945629875926e-02,6.241155195208278978e-05
9.950000000000001066e+00,5.033327404501807684e-03,5.518760273177828417e-06,9.581807173267346128e-03,2.944950654537511551e-05,1.676097014172442390e-02,6.016331901860279415e-05
1.000000000000000000e+01,4.923517485206491823e-03,5.372321054395234611e-06,9.320693713910335049e-03,2.841916338471909783e-05,1.644774460300124988e-02,5.799503836055927954e-05
1.005000000000000071e+01,4.816678885347560474e-03,5.227829257912374643e-06,9.070650540552772229e-03,2.743325309402493823e-05,1.614076235616349053e-02,5.590370510639293378e-05
1.010000000000000142e+01,4.712910960170410904e-03,5.083895870542181755e-06,8.831943205489254170e-03,2.648151390634780771e-05,1.583985066534055602e-02,5.388644734113968179e-05
1.015000000000000036e+01,4.612206223793946687e-03,4.939221851680358712e-06,8.604349036213779223e-03,2.555271136685995114e-05,1.554483645495088537e-02,5.194052570419800181e-05
1.020000000000000107e+01,4.514455022901596101e-03,4.792661397107416822e-06,8.391702696766112704e-03,2.463549106370279356e-05,1.525554815690128609e-02,5.006333126413286269e-05
1.025000000000000000e+01,4.419460845786656045e-03,4.643277962265002275e-06,8.188093462407555409e-03,2.371921928992942367e-05,1.497181742114596370e-02,4.825238176514358446e-05
1.030000000000000071e+01,4.326956146877202966e-03,4.490388609220193732e-06,7.995625633459062243e-03,2.279474457082449271e-05,1.469348063242933988e-02,4.650531641975814832e-05
1.035000000000000142e+01,4.236617413315557808e-03,4.333593624772588128e-06,7.807844936306109450e-03,2.185502436026082456e-05,1.442038019198431213e-02,4.481988948457734832e-05
1.040000000000000036e+01,4.148085130430377576e-03,4.172789792687724173e-06,7.622939124108000369e-03,2.089557604167658039e-05,1.415236553929669940e-02,4.319396289924837072e-05
1.045000000000000107e+01,4.060993173495989865e-03,4.008167084147259683e-06,7.439403564075391245e-03,1.991472821737250081e-05,1.388929390479894110e-02,4.162549829312350109e-05
1.050000000000000000e+01,3.975004553601800550e-03,3.840189769914597100e-06,7.256174679795703020e-03,1.891366560004270614e-05,1.363103079868052160e-02,4.011254867000804578e-05
1.055000000000000071e+01,3.889843841220919779e-03,3.669563989247764875e-06,7.072679615870198708e-03,1.789627716613426790e-05,1.337745025322401200e-02,3.865325007058482889e-05
1.060000000000000142e+01,3.805316848926561420e-03,3.497194589449761274e-06,6.888809226944896114e-03,1.686883133118055313e-05,1.312843484569590179e-02,3.724581348674616579e-05
1.065000000000000036e+01,3.721313495239723761e-03,3.324134552056228638e-06,6.704833194036483382e-03,1.583951281434519963e-05,1.288387553553839264e-02,3.588851726490975775e-05
1.070000000000000107e+01,3.637795298162146973e-03,3.151530542413896997e-06,6.521599554557768949e-03,1.481786300065953678e-05,1.264367135332037165e-02,3.457970018953376292e-05
1.075000000000000000e+01,3.557564751490339180e-03,2.980568071965151484e-06,6.342492000701300051e-03,1.381416880569648220e-05,1.240772897970515189e-02,3.331775538675432719e-05
1.080000000000000071e+01,3.483044806544088705e-03,2.812419475765838892e-06,6.165207220731240383e-03,1.283884448638343532e-05,1.217596225085992856e-02,3.210112513461753521e-05
1.085000000000000142e+01,3.410227187732981120e-03,2.648197423602266662e-06,5.990542074036183176e-03,1.190184701562892715e-05,1.194829162270246575e-02,3.092829661388412906e-05
1.090000000000000036e+01,3.339212235231093107e-03,2.488916053582801130e-06,5.820801037942134257e-03,1.101215925799604479e-05,1.172464362071279874e-02,2.979779858462742813e-05
1.095000000000000107e+01,3.267206778656605703e-03,2.335461100739318146e-06,5.663709819409081664e-03,1.017736708026505373e-05,1.150495029536618280e-02,2.870819893115596195e-05
1.100000000000000000e+01,3.195077251019005655e-03,2.188569650762517181e-06,5.525455064831701069e-03,9.403347561116576594e-06,1.128914869622383091e-02,2.765810298293875429e-05
1.105000000000000071e+01,3.122167918748801774e-03,2.048819439136338081e-06,5.392951499393446729e-03,8.694076427088795784e-06,1.107718037097880047e-02,2.664615249334854758e-05
1.110000000000000142e+01,3.048622864809055061e-03,1.916626990648787709e-06,5.264746225218663866e-03,8.051554414774944661e-06,1.086899088984410143e-02,2.567102514168520050e-05
1.115000000000000036e+01,2.974625657600502102e-03,1.792253394926293739e-06,5.140991358725430574e-03,7.475844958039439857e-06,1.066452939101795137e-02,2.473143441701304080e-05
1.120000000000000107e+01,2.900359188202765795e-03,1.675816167876144834e-06,5.021836109287082864e-03,6.965209762591181009e-06,1.046374813984931457e-02,2.382612974421226639e-05
1.125000000000000000e+01,2.825999644233976541e-03,1.567305468702935221e-06,4.907377409860053975e-03,6.516324624807402120e-06,1.026660209287721254e-02,2.295389672222845613e-05
1.130000000000000071e+01,2.751713073694036366e-03,1.466602923545270027e-06,4.797612385177326376e-03,6.124555291999097711e-06,1.007304845809293276e-02,2.211355736039099108e-05
1.135000000000000142e+01,2.677653999970378527e-03,1.373501431258866464e-06,4.692401078224414483e-03,5.784272141918704948e-06,9.883046244398965841e-03,2.130397021923203805e-05
1.140000000000000036e+01,2.603965535035825292e-03,1.287724564277821015e-06,4.591446782543926255e-03,5.489182790379261052e-06,9.696555796020170717e-03,2.052403038575049060e-05
1.145000000000000107e+01,2.530780619753248122e-03,1.208944490008679765e-06,4.494298399376931569e-03,5.232663178175594952e-06,9.513538311196287692e-03,1.977266923782163352e-05
1.150000000000000000e+01,2.458224292767005690e-03,1.136797685086371349e-06,4.400375112226801409e-03,5.008069984023000252e-06,9.333955348442208796e-03,1.904885397685654658e-05
1.155000000000000071e+01,2.386417080984877277e-03,1.070898057035518030e-06,4.309009348424335320e-03,4.809020105661441691e-06,9.157768327599048741e-03,1.835158693045440734e-05
1.160000000000000142e+01,2.315479564264828934e-03,1.010847392326611131e-06,4.219500510523917572e-03,4.629626213876056331e-06,8.984938036439469103e-03,1.767990464649126051e-05
1.165000000000000036e+01,2.245537863910416435e-03,9.562432923799982192e-07,4.131170099282335806e-03,4.464680810194310477e-06,8.815424156421801383e-03,1.703287681595615395e-05
1.170000000000000107e+01,2.177322540960043018e-03,9.066849263413808453e-07,4.043409048907426265e-03,4.309784635998161487e-06,8.649184823070678318e-03,1.640960507327194126e-05
1.175000000000000000e+01,2.115162235008414063e-03,8.617770189375413961e-07,3.955710566486927982e-03,4.161418545770915515e-06,8.486176237248782908e-03,1.580922172952026005e-05
1.180000000000000071e+01,2.056408869166020861e-03,8.211325106617030326e-07,3.867686552408306985e-03,4.016960952640752953e-06,8.326352343213288057e-03,1.523088849590709142e-05
1.185000000000000142e+01,1.999635127487499765e-03,7.843742906151385928e-07,3.779071842698801965e-03,3.874655583746830498e-06,8.169664587846927478e-03,1.467379525221279601e-05
1.190000000000000036e+01,1.945302748844646764e-03,7.511363286715446171e-07,3.689724750466091309e-03,3.733536467318143201e-06,8.016061772915788336e-03,1.413715890836521980e-05
1.195000000000000107e+01,1.893364536145801611e-03,7.210644435827697283e-07,3.599630243011864902e-03,3.593318749908235849e-06,7.865490008794825266e-03,1.362022239736472676e-05
1.200000000000000000e+01,1.843622594836485679e-03,6.938168557904243342e-07,3.508903262152880849e-03,3.454265064878423580e-06,7.717892774025256718e-03,1.312225382544938848e-05
1.205000000000000071e+01,1.798664686465185859e-03,6.690646024838156919e-07,3.418128726115291470e-03,3.317037715007180594e-06,7.573211080564580880e-03,1.264254579160648518e-05
1.210000000000000142e+01,1.759702854088533329e-03,6.464918466372244084e-07,3.327488100608462073e-03,3.182546888651882340e-06,7.431383739918227122e-03,1.218041487435874794e-05
1.215000000000000036e+01,1.722348047541299304e-03,6.257960939908493155e-07,3.238540128703628306e-03,3.051804521911784737e-06,7.292347720764237595e-03,1.173520127022177403e-05
1.220000000000000107e+01,1.686554674664014373e-03,6.066883391084058159e-07,3.150547983965435676e-03,2.925792298963441764e-06,7.156038584457903064e-03,1.130626855631221162e-05
1.225000000000000000e+01,1.652238777755004814e-03,5.888931861619737075e-07,3.063556210014029002e-03,2.805350728314352831e-06,7.022390981172492094e-03,1.089300354012065081e-05
1.230000000000000071e+01,1.619275334589397085e-03,5.721490216634765073e-07,2.978198335085194444e-03,2.691094349942847294e-06,6.891339186611589694e-03,1.049481615309369743e-05
1.235000000000000142e+01,1.587500809813960833e-03,5.562083439887463770e-07,2.895101522342485856e-03,2.583356044357117894e-06,6.762817657394541541e-03,1.011113934180603988e-05
1.240000000000000036e+01,1.556720324664427656e-03,5.408383684766510888e-07,2.814846690604923263e-03,2.482161270112098498e-06,6.636761582497515202e-03,9.741428911287988634e-06
1.245000000000000107e+01,1.526718015876630998e-03,5.258220202273663556e-07,2.737917767605663796e-03,2.387230995173023929e-06,6.513107408595413331e-03,9.385163279375757198e-06
1.250000000000000000e+01,1.497268744680153646e-03,5.109593964618660459e-07,2.664673103836888522e-03,2.298010245735270825e-06,6.391793318791437473e-03,9.041843108372479851e-06
1.255000000000000071e+01,1.468149369471530817e-03,4.960697277267089360e-07,2.595663937996973286e-03,2.213717690816478442e-06,6.272759646962062195e-03,8.710990790218330317e-06
1.260000000000000142e+01,1.439148240741740681e-03,4.809937976537001954e-07,2.530364690260372522e-03,2.133410600725927667e-06,6.155949213630889857e-03,8.392149772956447796e-06
1.265000000000000036e+01,1.410072250261797892e-03,4.655967029156897730e-07,2.468625987397157859e-03,2.056058915416427480e-06,6.041307573690818042e-03,8.084883728621157777e-06
1.270000000000000107e+01,1.380751467233406419e-03,4.497707588626833965e-07,2.410146153761199683e-03,1.980622048534267806e-06,5.928783171141580911e-03,7.788775574800851426e-06
1.275000000000000000e+01,1.351041937018245855e-03,4.334382928717990725e-07,2.355543832439217691e-03,1.906122409402751595e-06,5.818327400984840692e-03,7.503426373113378617e-06
1.280000000000000071e+01,1.321248342129695361e-03,4.165540263583889051e-07,2.302836360563269291e-03,1.831710387667158364e-06,5.709894583196918789e-03,7.228454136865048471e-06
1.285000000000000142e+01,1.290853206805578964e-03,3.991067348580959283e-07,2.251390829000820930e-03,1.756716625195509296e-06,5.603441857971654463e-03,6.963492586611763098e-06
1.290000000000000036e+01,1.260686535785447921e-03,3.811198973323277762e-07,2.200614955373245835e-03,1.680688689617805297e-06,5.498929014923426700e-03,6.708189895792221313e-06
1.295000000000000107e+01,1.229808711180645610e-03,3.626511006428145227e-07,2.150019741896009445e-03,1.603410648005900065e-06,5.396318271457112639e-03,6.462207468903022805e-06
1.300000000000000000e+01,1.198067036313228825e-03,3.437900487994592347e-07,2.099255466297344011e-03,1.524905404547414013e-06,5.295574016916871490e-03,6.225218791931882146e-06
1.305000000000000071e+01,1.165511726815251581e-03,3.246551314688566284e-07,2.048123003450261562e-03,1.445420911567536114e-06,5.196662539375410984e-03,5.996908389296436083e-06
1.310000000000000142e+01,1.132240281551659443e-03,3.053886221532804993e-07,1.996565822980055256e-03,1.365402407361775005e-06,5.099551751061886205e-03,5.776970913890579510e-06
1.315000000000000036e+01,1.098396015295209725e-03,2.861506918760035618e-07,1.944648052859096650e-03,1.285453619959951980e-06,5.004210926573691293e-03,5.565110387703249921e-06
1.320000000000000107e+01,1.064666684462165034e-03,2.671125275746162682e-07,1.893156302346512849e-03,1.206290372683828767e-06,4.910610465366385333e-03,5.361039600614603374e-06
1.325000000000000000e+01,1.031636752740718987e-03,2.484489254044145533e-07,1.843002792352544956e-03,1.128690230733710333e-06,4.818721686811678478e-03,5.164479665175670917e-06
1.330000000000000071e+01,9.985043076672396600e-04,2.303307798448393887e-07,1.793510064492136137e-03,1.053441756703787188e-06,4.728516662629420400e-03,4.975159716172061414e-06
1.335000000000000142e+01,9.655409289083036585e-04,2.129179050987886062e-07,1.744897519198351007e-03,9.812966340640294420e-07,4.639968088019250265e-03,4.792816736185376361e-06
1.340000000000000036e+01,9.330047139742397291e-04,1.963526045697674629e-07,1.697747386616629654e-03,9.129274213735843294e-07,4.553049189609303070e-03,4.617195482668150542e-06
1.345000000000000107e+01,9.015678875580390370e-04,1.807543495737594196e-07,1.655091819164383055e-03,8.488930734807430817e-07,4.467733665636289785e-03,4.448048488528437747e-06
1.350000000000000000e+01,8.709842939269914642e-04,1.662158454775932849e-07,1.614214399008906961e-03,7.896136679085840278e-07,4.383995651753695190e-03,4.285136106973673013e-06
1.355000000000000071e+01,8.412556421276718441e-04,1.528006602465617126e-07,1.574499721232830874e-03,7.353550605007303182e-07,4.301809704647607813e-03,4.128226572298002246e-06
1.360000000000000142e+01,8.125829045439854565e-04,1.405424766045193891e-07,1.536127684442562067e-03,6.862235128522234007e-07,4.221150795264244117e-03,3.977096051155184668e-06
1.365000000000000036e+01,7.849916503941682840e-04,1.294459148770375134e-07,1.499942441382440131e-03,6.421697244995025722e-07,4.141994303888234426e-03,3.831528663251556900e-06
1.370000000000000107e+01,7.584756603365278536e-04,1.194887688368900959e-07,1.465144640856456916e-03,6.030011943032019846e-07,4.064316010456244486e-03,3.691316455843385412e-06
1.375000000000000000e+01,7.330749525243802347e-04,1.106254098443804645e-07,1.431752900435703324e-03,5.684014463806205930e-07,3.988092075190023851e-03,3.556259322411737400e-06
1.380000000000000071e+01,7.088147631758470561e-04,1.027910515211377720e-07,1.399730764972715886e-03,5.379543948877499540e-07,3.913299006689628309e-03,3.426164861902321144e-06
1.385000000000000142e+01,6.857070687709051213e-04,9.590653182646512697e-08,1.368985726748294437e-03,5.111719887902277438e-07,3.839913616822511824e-03,3.300848180491176284e-06
1.390000000000000036e+01,6.637519051979372990e-04,8.988326273667795692e-08,1.339374589022759767e-03,4.875232652166508042e-07,3.767912963858038519e-03,3.180131642583799310e-06
1.395000000000000107e+01,6.429388885114122477e-04,8.462801819821274494e-08,1.310714483959913744e-03,4.664630352326099188e-07,3.697274287129774777e-03,3.063844581394636924e-06
1.400000000000000000e+01,6.232491024633512620e-04,8.004727484699667377e-08,1.282797860987849609e-03,4.474586121018793813e-07,3.627974937895745832e-03,2.951822981822317464e-06
1.405000000000000071e+01,6.046571666160884201e-04,7.605088167716665944e-08,1.255409103532700941e-03,4.300132499258143209e-07,3.559992311897588156e-03,2.843909149389661457e-06
1.410000000000000142e+01,5.873013123214526968e-04,7.255490786303248343e-08,1.228547790658696907e-03,4.136852692199678766e-07,3.493303789338838769e-03,2.739951378822184855e-06
1.415000000000000036e+01,5.711246128759115900e-04,6.948359536798621316e-08,1.201954001937977860e-03,3.981021844014537859e-07,3.427886687618380418e-03,2.639803634554214042e-06
1.420000000000000107e+01,5.558575162014602533e-04,6.677041815019220546e-08,1.175091939160303849e-03,3.829694957434425800e-07,3.363718231232112801e-03,2.543325253307590998e-06
1.425000000000000000e+01,5.414533786467833152e-04,6.435831684556014998e-08,1.147847183935890841e-03,3.680741457860752030e-07,3.300775541907834728e-03,2.450380676157521942e-06
1.430000000000000071e+01,5.278712168303923606e-04,6.219923215599457163e-08,1.120149199213792785e-03,3.532829500726375801e-07,3.239035650412551860e-03,2.360839214473593131e-06
1.435000000000000142e+01,5.150750726399059556e-04,6.025309868227794685e-08,1.092246737682601478e-03,3.385365795078036542e-07,3.178475529733755609e-03,2.274574851082153447e-06
1.440000000000000036e+01,5.030317184301041737e-04,5.848648211994393492e-08,1.064917918703842462e-03,3.238398847442623036e-07,3.119072147652882619e-03,2.191466075189119136e-06
1.445000000000000107e+01,4.917070335274293953e-04,5.687104666551801019e-08,1.037474871591870977e-03,3.092495034040467763e-07,3.060802535250691913e-03,2.111395747231952506e-06
1.450000000000000000e+01,4.811024919434037268e-04,5.538202765309467350e-08,1.010142335546448163e-03,2.948597740448394977e-07,3.003643866732794328e-03,2.034250988039344077e-06
1.455000000000000071e+01,4.713029267620659555e-04,5.399685949438749708e-08,9.829252484358191704e-04,2.807879959793026422e-07,2.947573545223351049e-03,1.959923085546766395e-06
1.460000000000000142e+01,4.620759485079274707e-04,5.269407437533733123e-08,9.556358709769008798e-04,2.671600246881827168e-07,2.892569288887647094e-03,1.888307411862540722e-06
1.465000000000000036e+01,4.533370603995486438e-04,5.145254675874197675e-08,9.284631836071030771e-04,2.540970856771627589e-07,2.838609211910265561e-03,1.819303343662764155e-06
1.470000000000000107e+01,4.449910485403129321e-04,5.025111652424975607e-08,9.016162569733995316e-04,2.417045354683643140e-07,2.785671895436060783e-03,1.752814179627838875e-06
1.475000000000000000e+01,4.369346804217100113e-04,4.906858325988415768e-08,8.753138959825367124e-04,2.300631097496805242e-07,2.733736444506762193e-03,1.688747049797861116e-06
1.480000000000000071e+01,4.290606082433737331e-04,4.788402898622180455e-08,8.497744974772796119e-04,2.192229899004370149e-07,2.682782528204036808e-03,1.627012813177417452e-06
1.485000000000000142e+01,4.212619002784762567e-04,4.667739888879909251e-08,8.252050955007704568e-04,2.092008051404951074e-07,2.632790401534293098e-03,1.567525941514679878e-06
1.490000000000000036e+01,4.134366704426671395e-04,4.543025103270623282e-08,8.017875545718378735e-04,1.999794829254318237e-07,2.583740908951006644e-03,1.510204388773103269e-06
1.495000000000000107e+01,4.054924068492078335e-04,4.412657720072708471e-08,7.796602942058343359e-04,1.915106779809224589e-07,2.535615470700856942e-03,1.454969447281303947e-06
1.500000000000000000e+01,3.973572761774111649e-04,4.275359772033262822e-08,7.589608068714899080e-04,1.837193612413279897e-07,2.488396054305756430e-03,1.401745592787039152e-06
1.505000000000000071e+01,3.889940762942421739e-04,4.130244243730964761e-08,7.403996527559745817e-04,1.765100416274249651e-07,2.442065134377682800e-03,1.350460321583730622e-06
1.510000000000000142e+01,3.803236923186202492e-04,3.976864624682246594e-08,7.230614108248315051e-04,1.697740303477585599e-07,2.396605644551879320e-03,1.301043983483063847e-06
1.515000000000000036e+01,3.713207020457389416e-04,3.815240877008367747e-08,7.067277539067343345e-04,1.633971399893647558e-07,2.352000925588272184e-03,1.253429614666612597e-06
1.520000000000000107e+01,3.619800096379510550e-04,3.645859161128113348e-08,6.912281932804030787e-04,1.572672364752512976e-07,2.308234673627510263e-03,1.207552774382357330e-06
1.525000000000000000e+01,3.523166741609935564e-04,3.469645087840852296e-08,6.763577677939400148e-04,1.512811254900285910e-07,2.265290892220846782e-03,1.163351389100671673e-06
1.530000000000000071e+01,3.423649979409293864e-04,3.287912521492266219e-08,6.618975389603252036e-04,1.453503484210579668e-07,2.223153851129000026e-03,1.120765607167687744e-06
1.535000000000000142e+01,3.321769443389079057e-04,3.102291871414127278e-08,6.476371257254307781e-04,1.394055769486790928e-07,2.181808054070328001e-03,1.079737666260799813e-06
1.540000000000000036e+01,3.218199881243438937e-04,2.914643247312593649e-08,6.333943537703305357e-04,1.333994202109607856e-07,2.141238216672920660e-03,1.040211775133672230e-06
1.545000000000000107e+01,3.113747627410095166e-04,2.726960740310239640e-08,6.190287890606182598e-04,1.273075841960740096e-07,2.101429254933928712e-03,1.002134010305951294e-06
1.550000000000000000e+01,3.009347646423082812e-04,2.541274399976236931e-08,6.044485845819944081e-04,1.211284407998084045e-07,2.062366283596388499e-03,9.654522275676687075e-07
1.555000000000000071e+01,2.906904708871703717e-04,2.359556234532966244e-08,5.896114410895886586e-04,1.148811664196254969e-07,2.024034623093070272e-03,9.301159874802090981e-07
1.560000000000000142e+01,2.808135820258440070e-04,2.183635835809461944e-08,5.745207122469606510e-04,1.086026915045170438e-07,1.986419813135907250e-03,8.960764935008725497e-07
1.565000000000000036e+01,2.712832582718142926e-04,2.015130125464128444e-08,5.592178791198739937e-04,1.023437596841066420e-07,1.949507630684680975e-03,8.632865409578460776e-07
1.570000000000000107e+01,2.621384100259206359e-04,1.855390359433960070e-08,5.437733335809069287e-04,9.616442659836633189e-08,1.913284109921742620e-03,8.317004748636056118e-07
1.575000000000000000e+01,2.533264172191237312e-04,1.705468047662608802e-08,5.282779828216132212e-04,9.012933492561999560e-08,1.877735561979253232e-03,8.012741544712098367e-07
1.580000000000000071e+01,2.448032280463754377e-04,1.566099977148502991e-08,5.134790478395219026e-04,8.430308561410370545e-08,1.842848592478823610e-03,7.719649225328339098e-07
1.585000000000000142e+01,2.365811896680689605e-04,1.437711185724623986e-08,4.992177464454099732e-04,7.874598951468210925e-08,1.808610115401651985e-03,7.437315773884726623e-07
1.590000000000000036e+01,2.286732898963080062e-04,1.320433616875064504e-08,4.852979202058727492e-04,7.351043292946500903e-08,1.775007362351715794e-03,7.165343462657769294e-07
1.595000000000000107e+01,2.210879194263622399e-04,1.214137359242858686e-08,4.719296540772568755e-04,6.863802994002338228e-08,1.742027886843252639e-03,6.903348584783699120e-07
1.600000000000000000e+01,2.138294306867232256e-04,1.118470874137710818e-08,4.601378089693610113e-04,6.415766874152474777e-08,1.709659563778595081e-03,6.650961175398263689e-07
1.605000000000000071e+01,2.068988015696477984e-04,1.032906445160668013e-08,4.489434368078932831e-04,6.008449330289065608e-08,1.677890584734002127e-03,6.407824715370790425e-07
1.610000000000000142e+01,2.002946317301560375e-04,9.567872226317238237e-09,4.381642829084307872e-04,5.641979968069181347e-08,1.646709450003345241e-03,6.173595814085781271e-07
1.615000000000000213e+01,1.941046389291264951e-04,8.893726351357388218e-09,4.278230661958861477e-04,5.315177168924847856e-08,1.616104958541380102e-03,5.947943870331609956e-07
1.619999999999999929e+01,1.883299322088972526e-04,8.298795376603611314e-09,4.179260848730244576e-04,5.025693597632477144e-08,1.586066196995076193e-03,5.730550712454731505e-07
1.625000000000000000e+01,1.828609584449304845e-04,7.775171874189482033e-09,4.084613417011107570e-04,4.770218358045684379e-08,1.556582528922688781e-03,5.521110220490217541e-07
1.630000000000000071e+01,1.776862389375878475e-04,7.315149093151018185e-09,3.993984938171003026e-04,4.544718457330882636e-08,1.527643585098257574e-03,5.319327933996892180e-07
1.635000000000000142e+01,1.727947104780922514e-04,6.911420625595840008e-09,3.906906679684091699e-04,4.344701441240461536e-08,1.499239255515093759e-03,5.124920649860079472e-07
1.640000000000000213e+01,1.681764587244105320e-04,6.557205879846353883e-09,3.822779080583424264e-04,4.165481440928073999e-08,1.471359683371846298e-03,4.937616014456552478e-07
1.644999999999999929e+01,1.638226616666855443e-04,6.246309563967447127e-09,3.740917896287631532e-04,4.002432290998647241e-08,1.443995260986481993e-03,4.757152114399422089e-07
1.650000000000000000e+01,1.597249765346964265e-04,5.973127230345746086e-09,3.660606000815238886e-04,3.851213657263229423e-08,1.417136627271625314e-03,4.583277069692647699e-07
1.655000000000000071e+01,1.558773286649178574e-04,5.732611105086051576e-09,3.581144815762743894e-04,3.707959036899576877e-08,1.390774666149052589e-03,4.415748632616237161e-07
1.660000000000000142e+01,1.522694192631173220e-04,5.520210975717682380e-09,3.502444913995230043e-04,3.569417831404007150e-08,1.364900505102994857e-03,4.254333795109691781e-07
1.665000000000000213e+01,1.488808977661070854e-04,5.331804027570465588e-09,3.425044937016948543e-04,3.433047208146537424e-08,1.339505512984509638e-03,4.098808406880459132e-07
1.669999999999999929e+01,1.456938642774477486e-04,5.163625498788113914e-09,3.346421930114337794e-04,3.297052933248572696e-08,1.314581296185974614e-03,3.948956805972520054e-07
1.675000000000000000e+01,1.426864749534615382e-04,5.012209226579166955e-09,3.266320095844051411e-04,3.160381571816908712e-08,1.290119692401032721e-03,3.804571463105830302e-07
1.680000000000000071e+01,1.398328626956264417e-04,4.874343966200979111e-09,3.187509525846934943e-04,3.022669237314871593e-08,1.266112761358854878e-03,3.665452640741335766e-07
1.685000000000000142e+01,1.371036128233227324e-04,4.747048146583960678e-09,3.108629581477178705e-04,2.884154294883703055e-08,1.242552772154749928e-03,3.531408067528964152e-07
1.690000000000000213e+01,1.344903894876252250e-04,4.627562800950266490e-09,3.028030213800051687e-04,2.745562992671293493e-08,1.219432187070618439e-03,3.402252628539846939e-07
1.694999999999999929e+01,1.319405126480706282e-04,4.513360022927277107e-09,2.948322453925849673e-04,2.607977866232337880e-08,1.196743642065664854e-03,3.277808071451126821e-07
1.700000000000000000e+01,1.294499208171262300e-04,4.402162607143459006e-09,2.867673709134550613e-04,2.472698935770551438e-08,1.174579222172455377e-03,3.157902728625319344e-07
1.705000000000000071e+01,1.269659379548805547e-04,4.291969605745687415e-09,2.786588675818686927e-04,2.341107239739020570e-08,1.152891726063969219e-03,3.042371254796097250e-07
1.710000000000000142e+01,1.244789462052658014e-04,4.181082350656212435e-09,2.706526948250706044e-04,2.214539204333500298e-08,1.131601140607256832e-03,2.931054379835167691e-07
1.715000000000000213e+01,1.219811911356430081e-04,4.068125965079276792e-09,2.628348276981305048e-04,2.094178850183993780e-08,1.110700024220523212e-03,2.823798675835243445e-07
1.719999999999999929e+01,1.194313610541651919e-04,3.952062372170018288e-09,2.551643061823079674e-04,1.980973019540137217e-08,1.090181104427846324e-03,2.720456337512975696e-07
1.725000000000000000e+01,1.168064917231310913e-04,3.832192126907781689e-09,2.477036618286503652e-04,1.875572814716783403e-08,1.070037271554145301e-03,2.620884974729450684e-07
1.730000000000000071e+01,1.140944086723452412e-04,3.708143861814831997e-09,2.405110225308219635e-04,1.778302417164541221e-08,1.050261573420967426e-03,2.524947415762215840e-07
1.735000000000000142e+01,1.112844674648198783e-04,3.579851571052098428e-09,2.336346782617605645e-04,1.689154542421233819e-08,1.030847211334126514e-03,2.432511519859550367e-07
1.740000000000000213e+01,1.083722030332820527e-04,3.447521210279787551e-09,2.271083544442039216e-04,1.607810097431815216e-08,1.011787537467714968e-03,2.343449997578514635e-07
1.744999999999999929e+01,1.054075374994483809e-04,3.311589049966043661e-09,2.209788143776201196e-04,1.533678236406934255e-08,9.930760535680153295e-04,2.257640237461466247e-07
1.750000000000000000e+01,1.023556885501990536e-04,3.172674821333857618e-09,2.152294688362752992e-04,1.465952023113700178e-08,9.747064107409397294e-04,2.174964137742209563e-07
1.755000000000000071e+01,9.923503976591737351e-05,3.031532916990585776e-09,2.098188417398731047e-04,1.403674333198699930e-08,9.566724099598783188e-04,2.095307941985931404e-07
1.760000000000000142e+01,9.606907820877631961e-05,2.889004775155077054e-09,2.047178769501231265e-04,1.345808470470665372e-08,9.389680028456939354e-04,2.018562077842250184e-07
1.765000000000000213e+01,9.288575989522411308e-05,2.745975144755076625e-09,1.998852750484804257e-04,1.291308197968642862e-08,9.215872922311312996e-04,1.944620998407840672e-07
1.769999999999999929e+01,8.971685933200403964e-05,2.603334280404738216e-09,1.952802294116800694e-04,1.239182445896556136e-08,9.045245320284164142e-04,1.873383026029310122e-07
1.775000000000000000e+01,8.659728136632410410e-05,2.461947346063380200e-09,1.909318418198504056e-04,1.188550783661709199e-08,8.877741259677131768e-04,1.804750198701928091e-07
1.780000000000000071e+01,8.356427660005565972e-05,2.322631509926699574e-09,1.866551193044134157e-04,1.138686750362326493e-08,8.713306248590394236e-04,1.738628119509506310e-07
1.785000000000000142e+01,8.065614663991862716e-05,2.186140477664936266e-09,1.823990535264395467e-04,1.089047240644380177e-08,8.551887221424180193e-04,1.674925809782442947e-07
1.790000000000000213e+01,7.791910199053720158e-05,2.053155606208097425e-09,1.781222626525798204e-04,1.039287256491073197e-08,8.393432476204205775e-04,1.613555566807171114e-07
1.794999999999999929e+01,7.544265678147435374e-05,1.924282313124036645e-09,1.737960691570773232e-04,9.892603836900551024e-09,8.237891594031602777e-04,1.554432826990166015e-07
1.800000000000000000e+01,7.315837494802960813e-05,1.800050269678493680e-09,1.694058605742143424e-04,9.390062703789580914e-09,8.085215342277463297e-04,1.497476035359918225e-07
1.805000000000000071e+01,7.104280024950060553e-05,1.680915837105874638e-09,1.649508657755638418e-04,8.887271257757275016e-09,7.935355564327726315e-04,1.442606522185305883e-07
1.810000000000000142e+01,6.906738136000735624e-05,1.567265352469564545e-09,1.604425674574865512e-04,8.387557888513543458e-09,7.788265059654346295e-04,1.389748387309834579e-07
1.815000000000000213e+01,6.720665812406729416e-05,1.459418153519275631e-09,1.560251199622482627e-04,7.895182257403410329e-09,7.643897458685086415e-04,1.338828392565383609e-07
1.819999999999999929e+01,6.543984738261166532e-05,1.357628601768286085e-09,1.516458330885905469e-04,7.414934040367904667e-09,7.502207097325851040e-04,1.289775862357483661e-07
1.825000000000000000e+01,6.375032372479800353e-05,1.262086766525503541e-09,1.473542395772537187e-04,6.951733791027583800e-09,7.363148896045109987e-04,1.242522592229844472e-07
1.830000000000000071e+01,6.212498706009247809e-05,1.172917819153924025e-09,1.431528611126723933e-04,6.510261409601727931e-09,7.226678248167133813e-04,1.197002764942011234e-07
1.835000000000000142e+01,6.055382879221836824e-05,1.090180513301453653e-09,1.390634639852442482e-04,6.094633473192638016e-09,7.092750921472473942e-04,1.153152873351714462e-07
1.840000000000000213e+01,5.904884440523922707e-05,1.013865361545111495e-09,1.351673406726173424e-04,5.708145506767247923e-09,6.961322976420747464e-04,1.110911649200253874e-07
1.844999999999999929e+01,5.758622308214977220e-05,9.438932436203789727e-10,1.317083105807366863e-04,5.353089585262547003e-09,6.832350703358406946e-04,1.070219996767748780e-07
1.850000000000000000e+01,5.616096274896792043e-05,8.801151920184815127e-10,1.283962024979305554e-04,5.030651873724591691e-09,6.705790580026215093e-04,1.031020930302340591e-07
1.855000000000000071e+01,5.477166340694578669e-05,8.223140060691507748e-10,1.252821386992884886e-04,4.740889212131045715e-09,6.581599249616208172e-04,9.932595141347674406e-08
1.860000000000000142e+01,5.341826840768102558e-05,7.702081652468395507e-10,1.222953259453776970e-04,4.482778952977186991e-09,6.459733518619557944e-04,9.568828044628495701e-08
1.865000000000000213e+01,5.210152517581185009e-05,7.234582734721458856e-10,1.194375346749965806e-04,4.254332208841480873e-09,6.340150372820074851e-04,9.218397919203637502e-08
1.869999999999999929e+01,5.082246120205006357e-05,6.816759997181078427e-10,1.167057672795676962e-04,4.052757630737547282e-09,6.222807009074191389e-04,8.880813442187909929e-08
1.875000000000000000e+01,4.958481631863789470e-05,6.444352176947777132e-10,1.140919533415401805e-04,3.874660902413733929e-09,6.107660880010541433e-04,8.555601483534100715e-08
1.880000000000000071e+01,4.838937232355820832e-05,6.112848172400092625e-10,1.115832022072433866e-04,3.716264310524784179e-09,5.994669748495281376e-04,8.242306520809134564e-08
1.885000000000000142e+01,4.725390507581501753e-05,5.817624851506590281e-10,1.091625971141283748e-04,3.573630976581827096e-09,5.883791748638272879e-04,7.940490045883491182e-08
1.890000000000000213e+01,4.616228831750945053e-05,5.554086489924862920e-10,1.068104310783911387e-04,3.442879496663645841e-09,5.774985450239813155e-04,7.649729964682314379e-08
1.894999999999999929e+01,4.509724991805803531e-05,5.317797510755739765e-10,1.045057154608503984e-04,3.320376666978520896e-09,5.668209923863058329e-04,7.369619992802541134e-08
1.900000000000000000e+01,4.405583980609138539e-05,5.104600701503459853e-10,1.022277568516311540e-04,3.202898484624305677e-09,5.563424804121436945e-04,7.099769051073323141e-08
1.905000000000000071e+01,4.303464150832733655e-05,4.910714269098370743e-10,9.995761177537787999e-05,3.087752494013541895e-09,5.460590349246771886e-04,6.839800665974405963e-08
1.910000000000000142e+01,4.203006594503094610e-05,4.732802815664869849e-10,9.767929263429949414e-05,2.972857588593212926e-09,5.359667495506751332e-04,6.589352380212110090e-08
1.915000000000000213e+01,4.103868664229429506e-05,4.568019390512345623e-10,9.538069767011225894e-05,2.856780373064850919e-09,5.260617905529390605e-04,6.348075178702096189e-08
1.920000000000000284e+01,4.005756994363623768e-05,4.414017992665774155e-10,9.305435284399441310e-05,2.738729962840779285e-09,5.163404010033085818e-04,6.115632934768314661e-08
1.925000000000000000e+01,3.908455781177680427e-05,4.268938059688275938e-10,9.072648402763283280e-05,2.618515494499510712e-09,5.067989042830033314e-04,5.891701880607794791e-08
1.930000000000000071e+01,3.811846270751939099e-05,4.131364399297986752e-10,8.839133107261381032e-05,2.496472529450324486e-09,4.974337069252787649e-04,5.675970105075992573e-08
1.935000000000000142e+01,3.715913577857432528e-05,4.000267552238620942e-10,8.613137045179495113e-05,2.373365878945952174e-09,4.882413008343661426e-04,5.468137080710295773e-08
1.940000000000000213e+01,3.620737991258611880e-05,3.874930615427477870e-10,8.385258388273442132e-05,2.250277129306215955e-09,4.792182649247107547e-04,5.267913220723355934e-08
1.945000000000000284e+01,3.526471145378289691e-05,3.754869051685706498e-10,8.156622499722821699e-05,2.128485308873525540e-09,4.703612662266134863e-04,5.075019465550453410e-08
1.950000000000000000e+01,3.433883335726508782e-05,3.639749965310625157e-10,7.928381624506628130e-05,2.009348756055235373e-09,4.616670605000169122e-04,4.889186897501477791e-08
1.955000000000000071e+01,3.342854742564218287e-05,3.529316776773166772e-10,7.701408604115425464e-05,1.894195394504125689e-09,4.531324923892072858e-04,4.710156381208251183e-08
1.960000000000000142e+01,3.256252939940397793e-05,3.423324268660108876e-10,7.476415844984747193e-05,1.784227394043630140e-09,4.447544951396186007e-04,4.537678226913155683e-08
1.965000000000000213e+01,3.171391368549245153e-05,3.321487710058685164e-10,7.255150289096714048e-05,1.680444706592162010e-09,4.365300898857886144e-04,4.371511873237851052e-08
1.970000000000000284e+01,3.088463260201568386e-05,3.223448324972862430e-10,7.039326998155615608e-05,1.583590334106436129e-09,4.284563845086291115e-04,4.211425585904950027e-08
1.975000000000000000e+01,3.008204018130123975e-05,3.128755882564549111e-10,6.830493354670585633e-05,1.494118528022132442e-09,4.205305720521844448e-04,4.057196168947898752e-08
1.980000000000000071e+01,2.930170755306357315e-05,3.036867775637122211e-10,6.629916831367393514e-05,1.412185545435555226e-09,4.127499286861263878e-04,3.908608685208001724e-08
1.985000000000000142e+01,2.854502699240302500e-05,2.947162724008668316e-10,6.438527933691334251e-05,1.337661189669988682e-09,4.051118112010725601e-04,3.765456183344717178e-08
1.990000000000000213e+01,2.781348639776914431e-05,2.858966271909273095e-10,6.258326849588166294e-05,1.270158215154258116e-09,3.976136540296928740e-04,3.627539429131675808e-08
1.995000000000000284e+01,2.710874803033872267e-05,2.771584595065145596e-10,6.088107992875826198e-05,1.209075828832901881e-09,3.902529657970961094e-04,3.494666639428583771e-08
2.000000000000000000e+01,2.643738968744941439e-05,2.684342815148118357e-10,5.927472514483346424e-05,1.153652998406996517e-09,3.830273254184436878e-04,3.366653217860920804e-08
2.005000000000000071e+01,2.579938332275442272e-05,2.596624029101995497e-10,5.776010885878402984e-05,1.103027083548773454e-09,3.759343777789460068e-04,3.243321491861744735e-08
2.010000000000000142e+01,2.519006454717993252e-05,2.507905565253294873e-10,5.632955793826443933e-05,1.056293420133622357e-09,3.689718290499097793e-04,3.124500451294778796e-08
2.015000000000000213e+01,2.460717096426695745e-05,2.417789523544539560e-10,5.497197270162850505e-05,1.012561871502899826e-09,3.621374417128531489e-04,3.010025489355703898e-08
2.020000000000000284e+01,2.404756095860415810e-05,2.326025376342204050e-10,5.367354950213938745e-05,9.710069628767466515e-10,3.554290293803338743e-04,2.899738146817920791e-08
2.025000000000000000e+01,2.350820132067781292e-05,2.232523224829189121e-10,5.241906241476155837e-05,9.309089742620297081e-10,3.488444515157919953e-04,2.793485860938101191e-08
2.030000000000000071e+01,2.299014984395697696e-05,2.137357149647988814e-10,5.120790041136467614e-05,8.916842184433787949e-10,3.423816081643061334e-04,2.691121720462635332e-08
2.035000000000000142e+01,2.248979610192899901e-05,2.040758894837748814e-10,5.001412179530081341e-05,8.529036094727617720e-10,3.360384348110734146e-04,2.592504228183670603e-08
2.040000000000000213e+01,2.199557028909476865e-05,1.943102823724882900e-10,4.881549555597255866e-05,8.142994739320291879e-10,3.298128974842766403e-04,2.497497072394711619e-08
2.045000000000000284e+01,2.150248977813274228e-05,1.844883641184920071e-10,4.760534054605715615e-05,7.757613208812138122e-10,3.237036356766244578e-04,2.405968908408012184e-08
2.050000000000000000e+01,2.103586887826729609e-05,1.746688761784015325e-10,4.638081393631849074e-05,7.373219263543352555e-10,3.177159867686938722e-04,2.317793151039946735e-08
2.055000000000000071e+01,2.059751662908131158e-05,1.649167407544978446e-10,4.516559633314247874e-05,6.991355763182166992e-10,3.118394827503860058e-04,2.232847778669118335e-08
2.060000000000000142e+01,2.015758440995922120e-05,1.552998547802811803e-10,4.398640922228723665e-05,6.614506327176683398e-10,3.060720932720474813e-04,2.151015149148142177e-08
2.065000000000000213e+01,1.971532352623465856e-05,1.458859665408514336e-10,4.281211083994441004e-05,6.245787374883027757e-10,3.004118140355512001e-04,2.072181827525864259e-08
2.070000000000000284e+01,1.927057261252201111e-05,1.367398077126541054e-10,4.165291374109086160e-05,5.888629572983060316e-10,2.948566658770871633e-04,1.996238425231906495e-08
2.075000000000000000e+01,1.882375725746377886e-05,1.279206186695211162e-10,4.051731746631391680e-05,5.546470147727314880e-10,2.894046942757330372e-04,1.923079450106310340e-08
2.080000000000000071e+01,1.840050131225481710e-05,1.194801644732325374e-10,3.940651530342489852e-05,5.222474748111823274e-10,2.840539692780219799e-04,1.852603166436363822e-08
2.085000000000000142e+01,1.799370837718790365e-05,1.114612967838183514e-10,3.833969848519171001e-05,4.919303869870980746e-10,2.788025858125823945e-04,1.784711463998962426e-08
2.090000000000000213e+01,1.760832043870088446e-05,1.038970763571959528e-10,3.739256517627392873e-05,4.638934590828461193e-10,2.736486643538888299e-04,1.719309735004250808e-08
2.095000000000000284e+01,1.723085683227274859e-05,9.681043462017064266e-11,3.647974397840543314e-05,4.382543849887734047e-10,2.685903518808516882e-04,1.656306757795427599e-08
2.100000000000000000e+01,1.685096392617799541e-05,9.021432305905564113e-11,3.559887090867587864e-05,4.150455031331128763e-10,2.636258230649149675e-04,1.595614586176941866e-08
2.105000000000000071e+01,1.646975994342856004e-05,8.411227705961792811e-11,3.475210415632963383e-05,3.942145465333905145e-10,2.587532816140583744e-04,1.537148443312801578e-08
2.110000000000000142e+01,1.608848889417384160e-05,7.849930683918571781e-11,3.394062397984570203e-05,3.756308849745166719e-10,2.539709616940275905e-04,1.480826619249560553e-08
2.115000000000000213e+01,1.570843382211727034e-05,7.336302196177750143e-11,3.316428355593181672e-05,3.590963706586223915e-10,2.492771293465955600e-04,1.426570371264538796e-08
2.120000000000000284e+01,1.533085035520654184e-05,6.868489680095562469e-11,3.242140538167263402e-05,3.443596918631028400e-10,2.446700838268459641e-04,1.374303826407522506e-08
2.125000000000000000e+01,1.495691618190455669e-05,6.444159098406796506e-11,3.170877232905557666e-05,3.311330195615553815e-10,2.401481587873836648e-04,1.323953885782262804e-08
2.130000000000000071e+01,1.458769455377239679e-05,6.060624985386338874e-11,3.102183253575395249e-05,3.191096987416185659e-10,2.357097232467556599e-04,1.275450130291267391e-08
2.135000000000000142e+01,1.422411205441291649e-05,5.714972378888764912e-11,3.037130306665985981e-05,3.079817832946793783e-10,2.313531822917857844e-04,1.228724727733689121e-08
2.140000000000000213e+01,1.386695225911022959e-05,5.404166037574939452e-11,2.975707138317798040e-05,2.974563305622740187e-10,2.270769774782749903e-04,1.183712341292841609e-08
2.145000000000000284e+01,1.351686664292341249e-05,5.125143865013013797e-11,2.916198192674500310e-05,2.872695453227243312e-10,2.228795869107674007e-04,1.140350039570293764e-08
2.150000000000000000e+01,1.317440133793205102e-05,4.874892889913650597e-11,2.857373175739428157e-05,2.771980774230423744e-10,2.187595249988396598e-04,1.098577208412857958e-08
2.155000000000000071e+01,1.284003387779478611e-05,4.650507411214368289e-11,2.797382170613429571e-05,2.670670155824418356e-10,2.147153419035978882e-04,1.058335464834647350e-08
2.160000000000000142e+01,1.251421071523753131e-05,4.449229963301302617e-11,2.735928245570797251e-05,2.567543653280764503e-10,2.107456227027814581e-04,1.019568573358420604e-08
2.165000000000000213e+01,1.219737629583748221e-05,4.268476571204529707e-11,2.673546060458890803e-05,2.461920358202701101e-10,2.068489863151670000e-04,9.822223650904743216e-09
2.170000000000000284e+01,1.188998706537242479e-05,4.105848349774332058e-11,2.610330189458539792e-05,2.353635746274536762e-10,2.030240842341302771e-04,9.462446598049972044e-09
2.175000000000000000e+01,1.159250661611821259e-05,3.959131871296471620e-11,2.547453196609315152e-05,2.242990700376630162e-10,1.992695991257783866e-04,9.115851912522218588e-09
2.180000000000000071e+01,1.130538025154849093e-05,3.826290908528583466e-11,2.484409460093710110e-05,2.130677790074981189e-10,1.955842433487839707e-04,8.781955358261863730e-09
2.185000000000000142e+01,1.102898980333981538e-05,3.705452184444694447e-11,2.419732917364752304e-05,2.017691304145261515e-10,1.919667574510238708e-04,8.460290446393302371e-09
2.190000000000000213e+01,1.076359428327845474e-05,3.594887655613421817e-11,2.354158823828489863e-05,1.905227962929380427e-10,1.884159086926957057e-04,8.150407789596603517e-09
2.195000000000000284e+01,1.050994271692211427e-05,3.492995649852888506e-11,2.288328502349127691e-05,1.794585197536219978e-10,1.849304896373637282e-04,7.851874488786646439e-09
2.200000000000000000e+01,1.026724537539677277e-05,3.398282893329609718e-11,2.224294804433158830e-05,1.687063416832287285e-10,1.815093168422056294e-04,7.564273550006466353e-09
2.205000000000000071e+01,1.003478401502638696e-05,3.309349116354223873e-11,2.161142613204699404e-05,1.583877857487820783e-10,1.781512296675328308e-04,7.287203328818399760e-09
2.210000000000000142e+01,9.811962496573505406e-06,3.224875536522202860e-11,2.098609888706126463e-05,1.486084510633982066e-10,1.748550892144660205e-04,7.020276999042005688e-09
2.215000000000000213e+01,9.598021901705885899e-06,3.143618096765423550e-11,2.037172523415180437e-05,1.394523334748720756e-10,1.716197773894149374e-04,6.763122042464069403e-09
2.220000000000000284e+01,9.392116837749481245e-06,3.064405898542445158e-11,1.977283765553453510e-05,1.309780595412746234e-10,1.684441960855608900e-04,6.515379756139151097e-09
2.225000000000000000e+01,9.193413130291732465e-06,2.986144832273252588e-11,1.919942875180296536e-05,1.232170812640530641e-10,1.653272664654666330e-04,6.276704774098964070e-09
2.230000000000000071e+01,9.005605095507983625e-06,2.907825985593854292e-11,1.864751820753275519e-05,1.161737530789903067e-10,1.622679283255355667e-04,6.046764600672258505e-09
2.235000000000000142e+01,8.829681694826380816e-06,2.828538024267753926e-11,1.811978863026656993e-05,1.098271026187360269e-10,1.592651395223336692e-04,5.825239153147282618e-09
2.240000000000000213e+01,8.659588748008546045e-06,2.747482410839864526e-11,1.761844571827357532e-05,1.041340188152025327e-10,1.563178754424715544e-04,5.611820312142552986e-09
2.245000000000000284e+01,8.491301007605804178e-06,2.663990072084768058e-11,1.714495078033999133e-05,9.903351855990686739e-11,1.534251285013408367e-04,5.406211478739076132e-09
2.250000000000000000e+01,8.321598812633014411e-06,2.577537965376847389e-11,1.671015874289974313e-05,9.445171797675838705e-11,1.505859076608433589e-04,5.208127138117401822e-09
2.255000000000000071e+01,8.150043450214751402e-06,2.487763939343452194e-11,1.630311648467090420e-05,9.030712608941013785e-11,1.477992379616603039e-04,5.017292430087958684e-09
2.260000000000000142e+01,7.976651229032572876e-06,2.394478342425169683e-11,1.592066763679864937e-05,8.651589529475046086e-11,1.450641600709144012e-04,4.833442727460434928e-09
2.265000000000000213e+01,7.803987286034785940e-06,2.297671003571946684e-11,1.556899432055164638e-05,8.299670118874103126e-11,1.423797298507112395e-04,4.656323223633535367e-09
2.270000000000000284e+01,7.639725985641245042e-06,2.197512483295044376e-11,1.523725005380121585e-05,7.967497947875830233e-11,1.397450179565870208e-04,4.485688531076799643e-09
2.275000000000000000e+01,7.472184472528922743e-06,2.094348853547857941e-11,1.491363359446885002e-05,7.648631483857194027e-11,1.371591094770595039e-04,4.321302292509583285e-09
2.280000000000000071e+01,7.306603111345186694e-06,1.988689687068391517e-11,1.459345566839875244e-05,7.337885022523588281e-11,1.346211036261535810e-04,4.162936806558500333e-09
2.285000000000000142e+01,7.138564019078999123e-06,1.881189391008244830e-11,1.427265332875383714e-05,7.031466008817855432e-11,1.321301134999759892e-04,4.010372669505078174e-09
2.290000000000000213e+01,6.967397286573809012e-06,1.772622472825509533e-11,1.394810700949875654e-05,6.727010219559899035e-11,1.296852659062549846e-04,3.863398434440299276e-09
2.295000000000000284e+01,6.793432135260006332e-06,1.663853744967144213e-11,1.361782387708429205e-05,6.423522631607956696e-11,1.272857012724697395e-04,3.721810288750946359e-09
2.300000000000000000e+01,6.617396755820814456e-06,1.555804827565715071e-11,1.328100798767231530e-05,6.121237045343710778e-11,1.249305736340618938e-04,3.585411750407022563e-09
2.305000000000000071e+01,6.440303996765331195e-06,1.449418568945406031e-11,1.293803254157078907e-05,5.821411448440507869e-11,1.226190506995692439e-04,3.454013383035995532e-09
2.310000000000000142e+01,6.263356192198608415e-06,1.345623153069043835e-11,1.259031055107456455e-05,5.526078569361069821e-11,1.203503139847373238e-04,3.327432529293073929e-09
2.315000000000000213e+01,6.087810967460560663e-06,1.245297690806455936e-11,1.224005060034954792e-05,5.237772066950165401e-11,1.181235590031048531e-04,3.205493061599584751e-09
2.320000000000000284e+01,5.914795088818638358e-06,1.149240997247524432e-11,1.189539209179792861e-05,4.959248408815219140e-11,1.159379954965856352e-04,3.088025148950836206e-09
2.325000000000000000e+01,5.745125085180238129e-06,1.058145048887305337e-11,1.156865266357257035e-05,4.693222863767567315e-11,1.137928476864992120e-04,2.974865038211154837e-09
2.330000000000000071e+01,5.579256883572194123e-06,9.725743096507223288e-12,1.125122452036106131e-05,4.442135391569231715e-11,1.116873545235760401e-04,2.865854848129987701e-09
2.335000000000000142e+01,5.417436877622890080e-06,8.929517376903454268e-12,1.094486793898113221e-05,4.207958818364135289e-11,1.096207699148512714e-04,2.760842374233939436e-09
2.340000000000000213e+01,5.259498244280098743e-06,8.195518648371340573e-12,1.067117563149158384e-05,3.992057822520905991e-11,1.075923629061269931e-04,2.659680902772566661e-09
2.345000000000000284e+01,5.105501559199632022e-06,7.525009090361468499e-12,1.041321437820685048e-05,3.795103209802427275e-11,1.056014178007895509e-04,2.562229032011097932e-09
2.350000000000000000e+01,4.955718562404684430e-06,6.917834683467864178e-12,1.018439216436039750e-05,3.617042000048676962e-11,1.036472341990818321e-04,2.468350499355613704e-09
2.355000000000000071e+01,4.810287834449879574e-06,6.372549816979617848e-12,9.974275428098056519e-06,3.457120220482876296e-11,1.017291269462240147e-04,2.377914013046405681e-09
2.360000000000000142e+01,4.669398105390244104e-06,5.886588502522274227e-12,9.779375068083290127e-06,3.313952201235523177e-11,9.984642598275980088e-05,2.290793087441571744e-09
2.365000000000000213e+01,4.533288434193460255e-06,5.456469111048345650e-12,9.601426171333394977e-06,3.185627743700194415e-11,9.799847609583776779e-05,2.206865881213329306e-09
2.370000000000000284e+01,4.402195185818932387e-06,5.078018517051299348e-12,9.429777263814235105e-06,3.069846873497492761e-11,9.618463657547172366e-05,2.126015038072996216e-09
2.375000000000000000e+01,4.276334236891731860e-06,4.746601504797451307e-12,9.263209309580634610e-06,2.964071032703920964e-11,9.440428078480042563e-05,2.048127529908597367e-09
2.380000000000000071e+01,4.155887933279906748e-06,4.457342206597788583e-12,9.100141198514260030e-06,2.865679492933977878e-11,9.265679565769275531e-05,1.973094502446811879e-09
2.385000000000000142e+01,4.040994984885935003e-06,4.205326075316881231e-12,8.938760166922592943e-06,2.772120416725077517e-11,9.094158114043995140e-05,1.900811123727850524e-09
2.390000000000000213e+01,3.931739832451079402e-06,3.985773261684399668e-12,8.777172556377773710e-06,2.681047255072566562e-11,8.925804959657396374e-05,1.831176435802113131e-09
2.395000000000000284e+01,3.828136219840828452e-06,3.794177054827047814e-12,8.616133629736581005e-06,2.590432910116388879e-11,8.760562519493306775e-05,1.764093210119854009e-09
2.400000000000000000e+01,3.730100127795944804e-06,3.626404018352555543e-12,8.452135710662576364e-06,2.498656161585669189e-11,8.598374330093877733e-05,1.699467807092628985e-09
2.405000000000000071e+01,3.637415978489063104e-06,3.478755383500869086e-12,8.283517766914421027e-06,2.404557093924505043e-11,8.439184988972014978e-05,1.637210040264683680e-09
2.410000000000000142e+01,3.549718707473866937e-06,3.347991935010334245e-12,8.115371900475533163e-06,2.307460511519694925e-11,8.282940099734951826e-05,1.577233045452960960e-09
2.415000000000000213e+01,3.466521531726154188e-06,3.231326869557424945e-12,7.946611839934876755e-06,2.207168448366277990e-11,8.129586222324095229e-05,1.519453155107181569e-09
2.420000000000000284e+01,3.387288816468225664e-06,3.126392792576466351e-12,7.770357053407629658e-06,2.103924742827523473e-11,7.979070829297073611e-05,1.463789778018307091e-09
2.425000000000000000e+01,3.312540931876233962e-06,3.031190071692830709e-12,7.586949467979777540e-06,1.998356161634740509e-11,7.831342268667356571e-05,1.410165284376237873e-09
2.430000000000000071e+01,3.241086315563492261e-06,2.944024163549044943e-12,7.401385057669779749e-06,1.891395654306324757e-11,7.686349733407806689e-05,1.358504896056352865e-09
2.435000000000000142e+01,3.172024393079130399e-06,2.863439307279400391e-12,7.209960961530081426e-06,1.784193966318437363e-11,7.544043237343642087e-05,1.308736581908338592e-09
2.440000000000000213e+01,3.105155204562121623e-06,2.788155209573398409e-12,7.013910079761721185e-06,1.678026034799797980e-11,7.404373596835614577e-05,1.260790957736250146e-09
2.445000000000000284e+01,3.040281641777939339e-06,2.717012146073753679e-12,6.814777864600251296e-06,1.574198361436045320e-11,7.267292417406474793e-05,1.214601190600170665e-09
2.450000000000000000e+01,2.977192266811917668e-06,2.648928408405678510e-12,6.614300796193402461e-06,1.473962955628288913e-11,7.132752084306459019e-05,1.170102907038847531e-09
2.455000000000000071e+01,2.915646379068485029e-06,2.582872382904172445e-12,6.414279862539292057e-06,1.378442538039984253e-11,7.000705755952993262e-05,1.127234104808725888e-09
2.460000000000000142e+01,2.855352414806393342e-06,2.517849901727387947e-12,6.217271916308356357e-06,1.288570574815011840e-11,6.871107359212258946e-05,1.085935067755302135e-09
2.465000000000000213e+01,2.796564468542571511e-06,2.452905991828311414e-12,6.025470547087846787e-06,1.205048466750708059e-11,6.743911585603813111e-05,1.046148283473458096e-09
2.470000000000000284e+01,2.738015130581784069e-06,2.387138871757764233e-12,5.848002648409580273e-06,1.128320936383822271e-11,6.619073887684879870e-05,1.007818363469232789e-09
2.475000000000000000e+01,2.678933257605214070e-06,2.319723090503985053e-12,5.677639264478897805e-06,1.058569424265075868e-11,6.496550475084631598e-05,9.708919656005224854e-10
2.480000000000000071e+01,2.619014957186763757e-06,2.249938113219034143e-12,5.515122463392101500e-06,9.957221977970903367e-12,6.376298309884219167e-05,9.353177186426460485e-10
2.485000000000000142e+01,2.558709621499405354e-06,2.177198448340202290e-12,5.360972222196096844e-06,9.394789513656095896e-12,6.258275101250842609e-05,9.010461488911906713e-10
2.490000000000000213e+01,2.497710105977472157e-06,2.101081559904973933e-12,5.215486815857121538e-06,8.893469773881713144e-12,6.142439299412781378e-05,8.680296087743184786e-10
2.495000000000000284e+01,2.435603040998903455e-06,2.021350270946392747e-12,5.078702079210360414e-06,8.446855382550041334e-12,6.028750089191132274e-05,8.362222074962636187e-10
2.500000000000000000e+01,2.372383019355426736e-06,1.937967070819924764e-12,4.950321242318181612e-06,8.047548746301477633e-12,5.917167383375246078e-05,8.055797437705392509e-10


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L10_k0.1.json <==
{
  "L": 10,
  "kappa": 0.1,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 123,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 478,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.11939628919996269,
      "leading_eigenvalues": [
        [
          -1.3142107484837652e-16,
          0.0
        ],
        [
          -0.11939628919996269,
          0.0
        ],
        [
          -0.17115764751343293,
          0.008337907867507877
        ],
        [
          -0.17115764751343293,
          -0.008337907867507877
        ],
        [
          -0.17881647757943442,
          -2.651000834066541
        ],
        [
          -0.17881647757943442,
          2.651000834066541
        ],
        [
          -0.18399465337743645,
          0.0
        ],
        [
          -0.19844026308690932,
          -0.017004465812222938
        ],
        [
          -0.19844026308690932,
          0.017004465812222938
        ],
        [
          -0.20242604221202065,
          -3.071949265184126
        ],
        [
          -0.20242604221202065,
          3.071949265184126
        ],
        [
          -0.20273528720984318,
          2.4270118547609587
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.9996195811605643,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.05534995219593573,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9874164749415089,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.12629755346796967,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6889902911330131,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.19379625805106968,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.05025748663231275,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.6148307032874704,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.06103802945637701,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.4928733954342401,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.25090417880131227,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.11421401838206871,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.4139109325689625,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.08478309067533457,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.5355498235270181,
          "visible_rate": 0.11939628919996269,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.08067595763629426,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 2.2528521635677936e-14
    },
    {
      "Theta_sign": -1,
      "dimension": 403,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.09945186741873054,
      "leading_eigenvalues": [
        [
          -0.09945186741873054,
          0.0
        ],
        [
          -0.18197500107833053,
          0.0
        ],
        [
          -0.18691925765546447,
          0.0
        ],
        [
          -0.19759000883833452,
          0.0
        ],
        [
          -0.20313958600667048,
          1.223175212281662
        ],
        [
          -0.20313958600667048,
          -1.223175212281662
        ],
        [
          -0.20557025214122615,
          -1.599183959214732
        ],
        [
          -0.20557025214122615,
          1.599183959214732
        ],
        [
          -0.20990109979708105,
          1.9600955169375551
        ],
        [
          -0.20990109979708105,
          -1.9600955169375551
        ],
        [
          -0.21350254657554196,
          1.4730505873370967
        ],
        [
          -0.21350254657554196,
          -1.4730505873370967
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.05229046154192008,
          "visible_rate": 0.09945186741873054,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9736780295519877,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.24695999512532615,
          "visible_rate": 0.09945186741873054,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.6343557468909744,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.40804542494177665,
          "visible_rate": 0.09945186741873054,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.45219920560027654,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.529660698211107,
          "visible_rate": 0.09945186741873054,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.36850751039450436,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 1.215350121428464e-14
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.11939628919996269,
      "Dtr0": 0.9943200711099972,
      "HS20": 0.9992393070396204
    },
    "Z2cat": {
      "rate": 0.11939628919996269,
      "Dtr0": 0.982194343594055,
      "HS20": 0.9749912949859156
    },
    "Neelmix": {
      "rate": 0.11939628919996269,
      "Dtr0": 0.9641597843419738,
      "HS20": 0.47470762127555444
    },
    "maxmix": {
      "rate": 0.11939628919996269,
      "Dtr0": 0.21601598040385647,
      "HS20": 0.0025258149625970953
    },
    "Gibbs0.25": {
      "rate": 0.09945186741873054,
      "Dtr0": 0.32001209052458124,
      "HS20": 0.006459933408184565
    },
    "Gibbs1.0": {
      "rate": 0.09945186741873054,
      "Dtr0": 0.762357014864419,
      "HS20": 0.1239421461322623
    },
    "Gibbs1.5": {
      "rate": 0.09945186741873054,
      "Dtr0": 0.8948468149277427,
      "HS20": 0.3378233289160233
    },
    "Gibbs2.0": {
      "rate": 0.09945186741873054,
      "Dtr0": 0.940845196753725,
      "HS20": 0.5673540687092963
    }
  },
  "steady_min_eigenvalue": 0.0013700481644214255,
  "steady_residual": 9.379159904372027e-16,
  "steady_excitation_density": 0.29226054192826406,
  "H_adjoint_eigen_residual_kappa_over_2": 0.07071067811865464,
  "dynamics": {
    "beta": 1.0,
    "final_time": 100.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 5.702340583465462,
        "Dtr_final_ratio": 0.05051118980485469,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0035408919690819965
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 8.774072178287243,
        "Dtr_final_ratio": 0.1142121773860064,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.018139640732952166
      }
    }
  },
  "elapsed_seconds": 18.609905119999894
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L10_k0.4.json <==
{
  "L": 10,
  "kappa": 0.4,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 123,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 478,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.481332689637589,
      "leading_eigenvalues": [
        [
          -1.567497489720602e-15,
          0.0
        ],
        [
          -0.481332689637589,
          0.0
        ],
        [
          -0.496826809250808,
          2.4702838916600847
        ],
        [
          -0.496826809250808,
          -2.4702838916600847
        ],
        [
          -0.6051242615365844,
          -2.9420638262540426
        ],
        [
          -0.6051242615365844,
          2.9420638262540426
        ],
        [
          -0.6682867466148341,
          -0.03648688695975615
        ],
        [
          -0.6682867466148341,
          0.03648688695975615
        ],
        [
          -0.7288564298460566,
          0.0
        ],
        [
          -0.7355748391929221,
          0.7833319719106578
        ],
        [
          -0.7355748391929221,
          -0.7833319719106578
        ],
        [
          -0.7595120916745554,
          -0.08006972447875674
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 1.0042898012752726,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.05367914667299826,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9882722746817443,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.10835751337525196,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6902080601988837,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.16671825431061305,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.08612838186553143,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.3390447653299208,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.09325985998952445,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.30402158284449665,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.2615537100825402,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.10026192079282009,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.42053935669880227,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.07610792321921293,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.5406779545174145,
          "visible_rate": 0.481332689637589,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.07338006398819885,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 2.5580433059859754e-14
    },
    {
      "Theta_sign": -1,
      "dimension": 403,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.3853466282387595,
      "leading_eigenvalues": [
        [
          -0.3853466282387595,
          0.0
        ],
        [
          -0.7268374668249562,
          -0.03329960460125759
        ],
        [
          -0.7268374668249562,
          0.03329960460125759
        ],
        [
          -0.7308010529303206,
          -0.7197407130794359
        ],
        [
          -0.7308010529303206,
          0.7197407130794359
        ],
        [
          -0.7491556394228857,
          -2.507543124744172
        ],
        [
          -0.7491556394228857,
          2.507543124744172
        ],
        [
          -0.7666466506523455,
          1.214414944659633
        ],
        [
          -0.7666466506523455,
          -1.214414944659633
        ],
        [
          -0.783533236094129,
          -1.5912314770958382
        ],
        [
          -0.783533236094129,
          1.5912314770958382
        ],
        [
          -0.7936312703870775,
          0.0
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.05229046154192008,
          "visible_rate": 0.3853466282387595,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9562393618286252,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.24695999512532615,
          "visible_rate": 0.3853466282387595,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.620972708458424,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.40804542494177665,
          "visible_rate": 0.3853466282387595,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.44144989764811043,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.529660698211107,
          "visible_rate": 0.3853466282387595,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.3588976322664594,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 1.426283926571735e-14
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.481332689637589,
      "Dtr0": 0.9965597544081717,
      "HS20": 1.0085980049455257
    },
    "Z2cat": {
      "rate": 0.481332689637589,
      "Dtr0": 0.9806967753482922,
      "HS20": 0.9766820889046289
    },
    "Neelmix": {
      "rate": 0.481332689637589,
      "Dtr0": 0.9614247020285965,
      "HS20": 0.476387166363506
    },
    "maxmix": {
      "rate": 0.481332689637589,
      "Dtr0": 0.35307228476743474,
      "HS20": 0.007418098162774799
    },
    "Gibbs0.25": {
      "rate": 0.3853466282387595,
      "Dtr0": 0.42413278559939377,
      "HS20": 0.01143169385353271
    },
    "Gibbs1.0": {
      "rate": 0.3853466282387595,
      "Dtr0": 0.786367502154312,
      "HS20": 0.12939958245024272
    },
    "Gibbs1.5": {
      "rate": 0.3853466282387595,
      "Dtr0": 0.9027609560515902,
      "HS20": 0.3433544193485575
    },
    "Gibbs2.0": {
      "rate": 0.3853466282387595,
      "Dtr0": 0.9521679628812136,
      "HS20": 0.5728731057306117
    }
  },
  "steady_min_eigenvalue": 0.0004986463321339565,
  "steady_residual": 2.9122422108967003e-15,
  "steady_excitation_density": 0.3055516981429713,
  "H_adjoint_eigen_residual_kappa_over_2": 0.28284271247461856,
  "dynamics": {
    "beta": 1.0,
    "final_time": 25.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 2.9265184846920085,
        "Dtr_final_ratio": 0.04040889189276866,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0019484749133102492
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 6.363741098443019,
        "Dtr_final_ratio": 0.1241662185288896,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.021640135806756902
      }
    }
  },
  "elapsed_seconds": 10.975481069006491
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L12_k0.1.json <==
{
  "L": 12,
  "kappa": 0.1,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 322,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 2418,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.11885950726685943,
      "leading_eigenvalues": [
        [
          -8.906072821947382e-16,
          0.0
        ],
        [
          -0.11885950726685943,
          0.0
        ],
        [
          -0.16944110693273032,
          0.0
        ],
        [
          -0.18150566404576177,
          0.0
        ],
        [
          -0.19023511704865628,
          0.0
        ],
        [
          -0.2106706872425801,
          2.6436421130358623
        ],
        [
          -0.2106706872425801,
          -2.6436421130358623
        ],
        [
          -0.21270339976536656,
          0.0
        ],
        [
          -0.21847697589885304,
          0.0
        ],
        [
          -0.2231939927770248,
          -2.498369648712951
        ],
        [
          -0.2231939927770248,
          2.498369648712951
        ],
        [
          -0.2275153083044431,
          -0.011786044125932899
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.9999925009029144,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.028991148886948915,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9941033451799112,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.11409921752203415,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6987560574320807,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.1615472416712738,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.03188568364422821,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.5723036198930715,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.04003751966857795,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.44463641421675876,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.2028972661980699,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.08487492116492443,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.3685772516508954,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.05736344852926835,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.502887751535099,
          "visible_rate": 0.11885950726685943,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.05173490967831134,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 2.0544611974344347e-14
    },
    {
      "Theta_sign": -1,
      "dimension": 2227,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.10191331404195782,
      "leading_eigenvalues": [
        [
          -0.10191331404195782,
          0.0
        ],
        [
          -0.19073443550784774,
          0.0
        ],
        [
          -0.19278071737168687,
          0.0
        ],
        [
          -0.22047580448139584,
          0.0
        ],
        [
          -0.23260810505677987,
          0.0
        ],
        [
          -0.23397167041029818,
          2.816337023438968
        ],
        [
          -0.23397167041029818,
          -2.816337023438968
        ],
        [
          -0.2367740616887524,
          0.0
        ],
        [
          -0.24158480339016736,
          0.00311266057998716
        ],
        [
          -0.24158480339016736,
          -0.00311266057998716
        ],
        [
          -0.24214158543326347,
          1.7443791881938224
        ],
        [
          -0.24214158543326347,
          -1.7443791881938224
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.035511255290252536,
          "visible_rate": 0.10191331404195782,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9752319691329322,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.20006457929927418,
          "visible_rate": 0.10191331404195782,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.5343606085546606,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.3654975713033639,
          "visible_rate": 0.10191331404195782,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.3456230577688679,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5001104385559417,
          "visible_rate": 0.10191331404195782,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.26798100025809174,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 1.9709101873687345e-14
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.11885950726685943,
      "Dtr0": 0.9979355337999016,
      "HS20": 0.9999850018620573
    },
    "Z2cat": {
      "rate": 0.11885950726685943,
      "Dtr0": 0.9920654724018508,
      "HS20": 0.988241460897892
    },
    "Neelmix": {
      "rate": 0.11885950726685943,
      "Dtr0": 0.9841610215657054,
      "HS20": 0.48826002779802535
    },
    "maxmix": {
      "rate": 0.11885950726685943,
      "Dtr0": 0.218776951857189,
      "HS20": 0.0010166968214598002
    },
    "Gibbs0.25": {
      "rate": 0.10191331404195782,
      "Dtr0": 0.33312479737836675,
      "HS20": 0.0028640522335012545
    },
    "Gibbs1.0": {
      "rate": 0.10191331404195782,
      "Dtr0": 0.809664518385056,
      "HS20": 0.08119313652084634
    },
    "Gibbs1.5": {
      "rate": 0.10191331404195782,
      "Dtr0": 0.9169492311550773,
      "HS20": 0.2694376650631845
    },
    "Gibbs2.0": {
      "rate": 0.10191331404195782,
      "Dtr0": 0.9629949646501882,
      "HS20": 0.5030065413966444
    }
  },
  "steady_min_eigenvalue": 0.0003928286138537595,
  "steady_residual": 1.3311955956245834e-15,
  "steady_excitation_density": 0.2905243268251116,
  "H_adjoint_eigen_residual_kappa_over_2": 0.07071067811865482,
  "elapsed_seconds": 27.268270011001732
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L6_k0.1.json <==
{
  "L": 6,
  "kappa": 0.1,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 18,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 30,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.10877785721210309,
      "leading_eigenvalues": [
        [
          2.3846761261339958e-17,
          0.0
        ],
        [
          -0.10877785721210309,
          0.008797718084174741
        ],
        [
          -0.10877785721210309,
          -0.008797718084174741
        ],
        [
          -0.11133908849856655,
          2.6508169446493466
        ],
        [
          -0.11133908849856655,
          -2.6508169446493466
        ],
        [
          -0.11654769429193818,
          -1.7310540633801683
        ],
        [
          -0.11654769429193818,
          1.7310540633801683
        ],
        [
          -0.13671565703451238,
          0.012725842939099919
        ],
        [
          -0.13671565703451238,
          -0.012725842939099919
        ],
        [
          -0.14614947404355078,
          -1.3487430067787534
        ],
        [
          -0.14614947404355078,
          1.3487430067787534
        ],
        [
          -0.15916733562174246,
          2.689336355361487
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.9948735615864056,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.1393276811084261,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9569566617931846,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.18813967874224033,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6361286250305193,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.32942789066802086,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.16295427961546524,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.19421075001354632,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.17698996201345926,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.19858101115006171,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.39051826671763484,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.2804586585988651,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.5327090268660842,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.25599591661502763,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.6215321246449579,
          "visible_rate": 0.10877785721210309,
          "visible_frequency": 0.008797718084174741,
          "visible_normalized_overlap": 0.2246593206546302,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 5.899797809385827e-15
    },
    {
      "Theta_sign": -1,
      "dimension": 17,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.09046899110980784,
      "leading_eigenvalues": [
        [
          -0.09046899110980784,
          0.0
        ],
        [
          -0.11665584977754972,
          1.7306065800803807
        ],
        [
          -0.11665584977754972,
          -1.7306065800803807
        ],
        [
          -0.14652269674079166,
          -2.645803561827926
        ],
        [
          -0.14652269674079166,
          2.645803561827926
        ],
        [
          -0.1489408865034974,
          1.3472277088857019
        ],
        [
          -0.1489408865034974,
          -1.3472277088857019
        ],
        [
          -0.1492095131510107,
          0.0
        ],
        [
          -0.1871728928416304,
          -0.01414047706984376
        ],
        [
          -0.1871728928416304,
          0.01414047706984376
        ],
        [
          -0.19237815684290444,
          2.2789113200395623
        ],
        [
          -0.19237815684290444,
          -2.2789113200395623
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.10573094989408177,
          "visible_rate": 0.09046899110980784,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9353164952810311,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.37462968325704,
          "visible_rate": 0.09046899110980784,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.8193055076441591,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.5069950966016348,
          "visible_rate": 0.09046899110980784,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.7094518112413023,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5911621654165868,
          "visible_rate": 0.09046899110980784,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.6372163523040701,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 2.963933396342074e-15
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.10877785721210309,
      "Dtr0": 0.9549273424035277,
      "HS20": 0.9897734035436195
    },
    "Z2cat": {
      "rate": 0.10877785721210309,
      "Dtr0": 0.917548612925646,
      "HS20": 0.9157660525503556
    },
    "Neelmix": {
      "rate": 0.10877785721210309,
      "Dtr0": 0.8253920653694057,
      "HS20": 0.404659627583219
    },
    "maxmix": {
      "rate": 0.10877785721210309,
      "Dtr0": 0.3021374566054316,
      "HS20": 0.026554097244995224
    },
    "Gibbs0.25": {
      "rate": 0.09046899110980784,
      "Dtr0": 0.3441256133468713,
      "HS20": 0.042504480419030585
    },
    "Gibbs1.0": {
      "rate": 0.09046899110980784,
      "Dtr0": 0.6794078464847435,
      "HS20": 0.2928519162174158
    },
    "Gibbs1.5": {
      "rate": 0.09046899110980784,
      "Dtr0": 0.7922549602118047,
      "HS20": 0.5408229352827111
    },
    "Gibbs2.0": {
      "rate": 0.09046899110980784,
      "Dtr0": 0.8625222071811866,
      "HS20": 0.735774887785703
    }
  },
  "steady_min_eigenvalue": 0.014856872774260113,
  "steady_residual": 7.715637117253725e-16,
  "steady_excitation_density": 0.3089674320960148,
  "H_adjoint_eigen_residual_kappa_over_2": 0.07071067811865477,
  "dynamics": {
    "beta": 1.0,
    "final_time": 100.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 7.176656332070295,
        "Dtr_final_ratio": 0.360116419213149,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0930752072052757
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 6.5317800732101405,
        "Dtr_final_ratio": 0.44486064723346425,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.14202237521391475
      }
    }
  },
  "elapsed_seconds": 2.692102105000231
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L6_k0.4.json <==
{
  "L": 6,
  "kappa": 0.4,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 18,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 30,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.42194625508167355,
      "leading_eigenvalues": [
        [
          1.1291993229394005e-15,
          0.0
        ],
        [
          -0.42194625508167355,
          2.6238227799107685
        ],
        [
          -0.42194625508167355,
          -2.6238227799107685
        ],
        [
          -0.4336062043913445,
          -0.029115944134131197
        ],
        [
          -0.4336062043913445,
          0.029115944134131197
        ],
        [
          -0.4608052920551784,
          -1.7153193876270023
        ],
        [
          -0.4608052920551784,
          1.7153193876270023
        ],
        [
          -0.5471360765215931,
          -0.05238350975803493
        ],
        [
          -0.5471360765215931,
          0.05238350975803493
        ],
        [
          -0.5693686418484044,
          -1.3376115247265739
        ],
        [
          -0.5693686418484044,
          1.3376115247265739
        ],
        [
          -0.6414500960361702,
          2.6511434288857365
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 1.0051660408212428,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.11635426887929275,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9497423293070711,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.22920331991155793,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6360918576241404,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.46534549151989746,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.18484884553779474,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.1515285351037573,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.19717497196626013,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.1421272724988083,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.399078588416902,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.06955618952585903,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.5384113006340775,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.050483703668834895,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.6260390504636477,
          "visible_rate": 0.42194625508167355,
          "visible_frequency": 2.6238227799107685,
          "visible_normalized_overlap": 0.042530162767117165,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 6.589386112988122e-15
    },
    {
      "Theta_sign": -1,
      "dimension": 17,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.36138353696092423,
      "leading_eigenvalues": [
        [
          -0.36138353696092423,
          0.0
        ],
        [
          -0.46595672833606105,
          1.7087561187656017
        ],
        [
          -0.46595672833606105,
          -1.7087561187656017
        ],
        [
          -0.5900450793854639,
          -2.644505847518155
        ],
        [
          -0.5900450793854639,
          2.644505847518155
        ],
        [
          -0.5932354783409391,
          1.3125340922421878
        ],
        [
          -0.5932354783409391,
          -1.3125340922421878
        ],
        [
          -0.5958127267420122,
          0.0
        ],
        [
          -0.7523095607408414,
          -0.059803951548199744
        ],
        [
          -0.7523095607408414,
          0.059803951548199744
        ],
        [
          -0.7591838301222891,
          2.2521469836840704
        ],
        [
          -0.7591838301222891,
          -2.2521469836840704
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.10573094989408177,
          "visible_rate": 0.36138353696092423,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9330984797491837,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.37462968325704,
          "visible_rate": 0.36138353696092423,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.8186547558372054,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.5069950966016348,
          "visible_rate": 0.36138353696092423,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.7096119219506547,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5911621654165868,
          "visible_rate": 0.36138353696092423,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.6378034214650328,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 3.778658599314388e-15
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.42194625508167355,
      "Dtr0": 0.9618576838281628,
      "HS20": 1.010358769620253
    },
    "Z2cat": {
      "rate": 0.42194625508167355,
      "Dtr0": 0.9089727522687143,
      "HS20": 0.9020104920776213
    },
    "Neelmix": {
      "rate": 0.42194625508167355,
      "Dtr0": 0.8226825013488643,
      "HS20": 0.4046128513357299
    },
    "maxmix": {
      "rate": 0.42194625508167355,
      "Dtr0": 0.33922347815714965,
      "HS20": 0.034169095696655466
    },
    "Gibbs0.25": {
      "rate": 0.36138353696092423,
      "Dtr0": 0.3840408195338032,
      "HS20": 0.0500570033354003
    },
    "Gibbs1.0": {
      "rate": 0.36138353696092423,
      "Dtr0": 0.6946490527739224,
      "HS20": 0.2996111193100971
    },
    "Gibbs1.5": {
      "rate": 0.36138353696092423,
      "Dtr0": 0.8010634665938154,
      "HS20": 0.5469307566285797
    },
    "Gibbs2.0": {
      "rate": 0.36138353696092423,
      "Dtr0": 0.8650126356366505,
      "HS20": 0.7413975985254535
    }
  },
  "steady_min_eigenvalue": 0.010727321059382637,
  "steady_residual": 1.1220191786490497e-15,
  "steady_excitation_density": 0.3137089521674512,
  "H_adjoint_eigen_residual_kappa_over_2": 0.28284271247461906,
  "dynamics": {
    "beta": 1.0,
    "final_time": 25.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 3.93345257709357,
        "Dtr_final_ratio": 0.427125666572834,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.1361293385188693
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 10.097624265831543,
        "Dtr_final_ratio": 0.5219602736574884,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.20169207706299458
      }
    }
  },
  "elapsed_seconds": 0.973936356997001
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L6_k1.0.json <==
{
  "L": 6,
  "kappa": 1.0,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 18,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 30,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.9229901733206449,
      "leading_eigenvalues": [
        [
          3.311385769617804e-15,
          0.0
        ],
        [
          -0.9229901733206449,
          0.0
        ],
        [
          -1.0526145824881237,
          -2.4943806289128063
        ],
        [
          -1.0526145824881237,
          2.4943806289128063
        ],
        [
          -1.0704644752750685,
          -1.6012506748647404
        ],
        [
          -1.0704644752750685,
          1.6012506748647404
        ],
        [
          -1.189565027693466,
          0.0
        ],
        [
          -1.1984510332498113,
          -1.2701650394421957
        ],
        [
          -1.1984510332498113,
          1.2701650394421957
        ],
        [
          -1.3865093227759262,
          -0.1519376582729356
        ],
        [
          -1.3865093227759262,
          0.1519376582729356
        ],
        [
          -1.4286800081191129,
          2.5063828387065303
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 1.0392036728892793,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.18162102653519877,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9332829147721377,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.25233260109454225,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6361863705422502,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.31956175854094526,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.2559453843269394,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.22713067652949398,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.26420295663044097,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.252375198228038,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.43153163150308776,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.31167434934268673,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.560795673787985,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.28452320551295085,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.6442421012108318,
          "visible_rate": 0.9229901733206449,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.2601919129984213,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 9.333307715602576e-15
    },
    {
      "Theta_sign": -1,
      "dimension": 17,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.9109355581293869,
      "leading_eigenvalues": [
        [
          -0.9109355581293869,
          0.0
        ],
        [
          -1.1534908171097547,
          -1.581385296620704
        ],
        [
          -1.1534908171097547,
          1.581385296620704
        ],
        [
          -1.4243987544379544,
          -1.0839965019655569
        ],
        [
          -1.4243987544379544,
          1.0839965019655569
        ],
        [
          -1.4689028065613445,
          0.0
        ],
        [
          -1.485913336427041,
          2.6150650046352077
        ],
        [
          -1.485913336427041,
          -2.6150650046352077
        ],
        [
          -1.7867347906851867,
          2.0843825844262165
        ],
        [
          -1.7867347906851867,
          -2.0843825844262165
        ],
        [
          -1.9628454739749068,
          -0.18123793687484008
        ],
        [
          -1.9628454739749068,
          0.18123793687484008
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.10573094989408177,
          "visible_rate": 0.9109355581293869,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9152551679025536,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.37462968325704,
          "visible_rate": 0.9109355581293869,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.8147527857805906,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.5069950966016348,
          "visible_rate": 0.9109355581293869,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.7126924399005905,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5911621654165868,
          "visible_rate": 0.9109355581293869,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.6444627897859566,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 4.947678600145461e-15
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.9229901733206449,
      "Dtr0": 0.9810874953650675,
      "HS20": 1.0799442737465683
    },
    "Z2cat": {
      "rate": 0.9229901733206449,
      "Dtr0": 0.8837008117427992,
      "HS20": 0.8710169990055773
    },
    "Neelmix": {
      "rate": 0.9229901733206449,
      "Dtr0": 0.8068548161857391,
      "HS20": 0.4047330980637213
    },
    "maxmix": {
      "rate": 0.9229901733206449,
      "Dtr0": 0.4482394159132256,
      "HS20": 0.0655080397582647
    },
    "Gibbs0.25": {
      "rate": 0.9109355581293869,
      "Dtr0": 0.4772959139208844,
      "HS20": 0.08098223605777148
    },
    "Gibbs1.0": {
      "rate": 0.9109355581293869,
      "Dtr0": 0.7469104907273034,
      "HS20": 0.3265669485649866
    },
    "Gibbs1.5": {
      "rate": 0.9109355581293869,
      "Dtr0": 0.8287693220233379,
      "HS20": 0.5715358157174208
    },
    "Gibbs2.0": {
      "rate": 0.9109355581293869,
      "Dtr0": 0.8785686653865221,
      "HS20": 0.7645205907925752
    }
  },
  "steady_min_eigenvalue": 0.0018546203356933574,
  "steady_residual": 1.4805240939547773e-15,
  "steady_excitation_density": 0.3319777711001978,
  "H_adjoint_eigen_residual_kappa_over_2": 0.7071067811865475,
  "elapsed_seconds": 0.0470655050012283
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L8_k0.1.json <==
{
  "L": 8,
  "kappa": 0.1,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 47,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 109,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.13055949700049618,
      "leading_eigenvalues": [
        [
          4.077222290607773e-16,
          0.0
        ],
        [
          -0.13055949700049618,
          -0.018978717800934884
        ],
        [
          -0.13055949700049618,
          0.018978717800934884
        ],
        [
          -0.14199182635556057,
          -1.083620909182614
        ],
        [
          -0.14199182635556057,
          1.083620909182614
        ],
        [
          -0.14712201813184322,
          -3.1932254223771803
        ],
        [
          -0.14712201813184322,
          3.1932254223771803
        ],
        [
          -0.14926726082240904,
          2.654995880112876
        ],
        [
          -0.14926726082240904,
          -2.654995880112876
        ],
        [
          -0.15743759984318,
          -0.8065513697343645
        ],
        [
          -0.15743759984318,
          0.8065513697343645
        ],
        [
          -0.1593303343971837,
          0.004865089189370304
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.9978162342968604,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.11956729765324442,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9737544962882655,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.11456879474415613,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.668976398248017,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.1324887090518597,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.08720778875148094,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.5574279049498646,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.10014157229336088,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.48860401632901496,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.31144538568759794,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.19273905854971612,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.4673861179735692,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.15984074282778388,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.5736029445164019,
          "visible_rate": 0.13055949700049618,
          "visible_frequency": -0.018978717800934884,
          "visible_normalized_overlap": 0.153930700051546,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 6.490890683265727e-15
    },
    {
      "Theta_sign": -1,
      "dimension": 78,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.0944801987445215,
      "leading_eigenvalues": [
        [
          -0.0944801987445215,
          0.0
        ],
        [
          -0.12813173490646967,
          0.0
        ],
        [
          -0.16036631357365633,
          -0.8053779610433178
        ],
        [
          -0.16036631357365633,
          0.8053779610433178
        ],
        [
          -0.16318866962943104,
          0.0
        ],
        [
          -0.16357059947207456,
          -1.88926808108382
        ],
        [
          -0.16357059947207456,
          1.88926808108382
        ],
        [
          -0.16971485300876382,
          1.0701758018339054
        ],
        [
          -0.16971485300876382,
          -1.0701758018339054
        ],
        [
          -0.17863708698406866,
          3.313544292948229
        ],
        [
          -0.17863708698406866,
          -3.313544292948229
        ],
        [
          -0.18475129880408395,
          0.0
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.07550818037332756,
          "visible_rate": 0.0944801987445215,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.958825748707061,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.3047304319266537,
          "visible_rate": 0.0944801987445215,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.7236249604800284,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.4553859562679518,
          "visible_rate": 0.0944801987445215,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.5664935774681302,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5604148098574391,
          "visible_rate": 0.0944801987445215,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.4843862302739849,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 4.31981732677434e-15
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.13055949700049618,
      "Dtr0": 0.9835899570602278,
      "HS20": 0.9956372374263667
    },
    "Z2cat": {
      "rate": 0.13055949700049618,
      "Dtr0": 0.9597710902693498,
      "HS20": 0.9481978190416134
    },
    "Neelmix": {
      "rate": 0.13055949700049618,
      "Dtr0": 0.9191950987407664,
      "HS20": 0.4475294214128896
    },
    "maxmix": {
      "rate": 0.13055949700049618,
      "Dtr0": 0.2631932241077443,
      "HS20": 0.007605198418922924
    },
    "Gibbs0.25": {
      "rate": 0.0944801987445215,
      "Dtr0": 0.31335669130430666,
      "HS20": 0.015729819804677393
    },
    "Gibbs1.0": {
      "rate": 0.0944801987445215,
      "Dtr0": 0.7389830852793299,
      "HS20": 0.18985886440830163
    },
    "Gibbs1.5": {
      "rate": 0.0944801987445215,
      "Dtr0": 0.8564844175471056,
      "HS20": 0.4258261524404801
    },
    "Gibbs2.0": {
      "rate": 0.0944801987445215,
      "Dtr0": 0.9178480852210302,
      "HS20": 0.643085097065436
    }
  },
  "steady_min_eigenvalue": 0.004542010531513931,
  "steady_residual": 8.520067599938838e-16,
  "steady_excitation_density": 0.2980682881400789,
  "H_adjoint_eigen_residual_kappa_over_2": 0.07071067811865472,
  "dynamics": {
    "beta": 1.0,
    "final_time": 100.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 6.709536314173984,
        "Dtr_final_ratio": 0.038393235066987615,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0018332580120284095
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 10.039578936021924,
        "Dtr_final_ratio": 0.024942967385823675,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0005441847582466761
      }
    }
  },
  "elapsed_seconds": 2.6408117589962785
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_result_L8_k0.4.json <==
{
  "L": 8,
  "kappa": 0.4,
  "g": 1.0,
  "gamma": 0.0,
  "direction": "up_projected",
  "Hilbert_dimension": 47,
  "complete_relevant_dihedral_Theta_spectrum": true,
  "blocks": [
    {
      "Theta_sign": 1,
      "dimension": 109,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.49212513773783384,
      "leading_eigenvalues": [
        [
          1.777850122680629e-16,
          0.0
        ],
        [
          -0.49212513773783384,
          -2.543401416671067
        ],
        [
          -0.49212513773783384,
          2.543401416671067
        ],
        [
          -0.5284220014375489,
          0.08570866191537672
        ],
        [
          -0.5284220014375489,
          -0.08570866191537672
        ],
        [
          -0.5385247541614311,
          -3.170898789479429
        ],
        [
          -0.5385247541614311,
          3.170898789479429
        ],
        [
          -0.5423523489516906,
          1.0179990704954915
        ],
        [
          -0.5423523489516906,
          -1.0179990704954915
        ],
        [
          -0.6022209535361944,
          0.0
        ],
        [
          -0.622222679569137,
          -0.8439992377899478
        ],
        [
          -0.622222679569137,
          0.8439992377899478
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 1.0061317278939408,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.05103492215219159,
          "first_visible_index": 1
        },
        "Z2cat": {
          "sector_norm": 0.9741975950662205,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.22462591822466235,
          "first_visible_index": 1
        },
        "Neelmix": {
          "sector_norm": 0.6713700023524746,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.3563156554356809,
          "first_visible_index": 1
        },
        "maxmix": {
          "sector_norm": 0.12415038188333731,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.10855745477021347,
          "first_visible_index": 1
        },
        "Gibbs0.25": {
          "sector_norm": 0.13388986030139788,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.10210811274394373,
          "first_visible_index": 1
        },
        "Gibbs1.0": {
          "sector_norm": 0.3245842433205448,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.04650988197067565,
          "first_visible_index": 1
        },
        "Gibbs1.5": {
          "sector_norm": 0.47622234212746767,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.032252503823002,
          "first_visible_index": 1
        },
        "Gibbs2.0": {
          "sector_norm": 0.5807510007360136,
          "visible_rate": 0.49212513773783384,
          "visible_frequency": -2.543401416671067,
          "visible_normalized_overlap": 0.026102456058843516,
          "first_visible_index": 1
        }
      },
      "leading_right_residual": 1.3585109595421106e-14
    },
    {
      "Theta_sign": -1,
      "dimension": 78,
      "imaginary_norm": 0.0,
      "spectral_gap": 0.3734769899359524,
      "leading_eigenvalues": [
        [
          -0.3734769899359524,
          0.0
        ],
        [
          -0.5111604991611096,
          0.0
        ],
        [
          -0.6278872779095979,
          -0.8212746175257822
        ],
        [
          -0.6278872779095979,
          0.8212746175257822
        ],
        [
          -0.6473148880197128,
          1.0592200787205275
        ],
        [
          -0.6473148880197128,
          -1.0592200787205275
        ],
        [
          -0.6481515617697396,
          0.0
        ],
        [
          -0.6485921200162106,
          1.8463153608871028
        ],
        [
          -0.6485921200162106,
          -1.8463153608871028
        ],
        [
          -0.7111952171881186,
          -3.302413327510725
        ],
        [
          -0.7111952171881186,
          3.302413327510725
        ],
        [
          -0.7156842256896614,
          -1.0861345363407948
        ]
      ],
      "states": {
        "allg": {
          "sector_norm": 0.0
        },
        "Z2cat": {
          "sector_norm": 0.0
        },
        "Neelmix": {
          "sector_norm": 0.0
        },
        "maxmix": {
          "sector_norm": 0.0
        },
        "Gibbs0.25": {
          "sector_norm": 0.07550818037332756,
          "visible_rate": 0.3734769899359524,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.9509213280919288,
          "first_visible_index": 0
        },
        "Gibbs1.0": {
          "sector_norm": 0.3047304319266537,
          "visible_rate": 0.3734769899359524,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.718518090981202,
          "first_visible_index": 0
        },
        "Gibbs1.5": {
          "sector_norm": 0.4553859562679518,
          "visible_rate": 0.3734769899359524,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.5627276373400475,
          "first_visible_index": 0
        },
        "Gibbs2.0": {
          "sector_norm": 0.5604148098574391,
          "visible_rate": 0.3734769899359524,
          "visible_frequency": 0.0,
          "visible_normalized_overlap": 0.4811496659440793,
          "first_visible_index": 0
        }
      },
      "leading_right_residual": 6.3676207349341165e-15
    }
  ],
  "state_results": {
    "allg": {
      "rate": 0.49212513773783384,
      "Dtr0": 0.9880633149023407,
      "HS20": 1.0123010538748451
    },
    "Z2cat": {
      "rate": 0.49212513773783384,
      "Dtr0": 0.956707874655035,
      "HS20": 0.9490609542328075
    },
    "Neelmix": {
      "rate": 0.49212513773783384,
      "Dtr0": 0.9163177704462738,
      "HS20": 0.4507376800587615
    },
    "maxmix": {
      "rate": 0.49212513773783384,
      "Dtr0": 0.33297618756404174,
      "HS20": 0.015413317321778489
    },
    "Gibbs0.25": {
      "rate": 0.3734769899359524,
      "Dtr0": 0.3822915031877853,
      "HS20": 0.023627979994818818
    },
    "Gibbs1.0": {
      "rate": 0.3734769899359524,
      "Dtr0": 0.7547032984956025,
      "HS20": 0.1982155671541755
    },
    "Gibbs1.5": {
      "rate": 0.3734769899359524,
      "Dtr0": 0.8729076747372467,
      "HS20": 0.43416408830744774
    },
    "Gibbs2.0": {
      "rate": 0.3734769899359524,
      "Dtr0": 0.9224442695955504,
      "HS20": 0.6513364839634305
    }
  },
  "steady_min_eigenvalue": 0.0023991748138213094,
  "steady_residual": 1.6187995372496608e-15,
  "steady_excitation_density": 0.3072991949393781,
  "H_adjoint_eigen_residual_kappa_over_2": 0.2828427124746189,
  "dynamics": {
    "beta": 1.0,
    "final_time": 25.0,
    "comparisons": {
      "allg": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 2.771231126001088,
        "Dtr_final_ratio": 0.04009322139544043,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.0024056799910946295
      },
      "Z2cat": {
        "Dtr_initial_farther": true,
        "Dtr_first_crossing": 5.674051842188033,
        "Dtr_final_ratio": 0.0836603212582173,
        "HS2_initial_farther": true,
        "HS2_final_ratio": 0.009989760552611084
      }
    }
  },
  "elapsed_seconds": 1.8790493120031897
}


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L10_k0.1_Theta-1.csv <==
real,imag
-9.945186741873053571e-02,0.000000000000000000e+00
-1.819750010783305338e-01,0.000000000000000000e+00
-1.869192576554644658e-01,0.000000000000000000e+00
-1.975900088383345243e-01,0.000000000000000000e+00
-2.031395860066704806e-01,1.223175212281661928e+00
-2.031395860066704806e-01,-1.223175212281661928e+00
-2.055702521412261508e-01,-1.599183959214732109e+00
-2.055702521412261508e-01,1.599183959214732109e+00
-2.099010997970810477e-01,1.960095516937555127e+00
-2.099010997970810477e-01,-1.960095516937555127e+00
-2.135025465755419627e-01,1.473050587337096706e+00
-2.135025465755419627e-01,-1.473050587337096706e+00
-2.162148799403431632e-01,6.258275224899683131e-01
-2.162148799403431632e-01,-6.258275224899683131e-01
-2.162823372121351617e-01,8.084849995168826853e-01
-2.162823372121351617e-01,-8.084849995168826853e-01
-2.164610465303561382e-01,2.578404175438285595e+00
-2.164610465303561382e-01,-2.578404175438285595e+00
-2.178639952175950856e-01,-8.000016435324374120e-01
-2.178639952175950856e-01,8.000016435324374120e-01
-2.197164109529035070e-01,-1.485103058000534881e+00
-2.197164109529035070e-01,1.485103058000534881e+00
-2.225889309552085693e-01,-1.187026984015813413e+00
-2.225889309552085693e-01,1.187026984015813413e+00
-2.227822714342357346e-01,-1.256182900084216840e-02
-2.227822714342357346e-01,1.256182900084216840e-02
-2.246165264330027278e-01,7.005377775671846052e-01
-2.246165264330027278e-01,-7.005377775671846052e-01
-2.250465424796724845e-01,2.573001556206925500e+00
-2.250465424796724845e-01,-2.573001556206925500e+00
-2.255310527011728516e-01,-1.168682820769923580e+00
-2.255310527011728516e-01,1.168682820769923580e+00
-2.261141853764407905e-01,0.000000000000000000e+00
-2.270654718740577060e-01,4.003473561211822185e-01
-2.270654718740577060e-01,-4.003473561211822185e-01
-2.271319658957401399e-01,2.658313929474005022e+00
-2.271319658957401399e-01,-2.658313929474005022e+00
-2.273569534981123852e-01,4.573173895145136392e+00
-2.273569534981123852e-01,-4.573173895145136392e+00
-2.277905314555275229e-01,2.410216376688152806e+00
-2.277905314555275229e-01,-2.410216376688152806e+00
-2.279132745731510812e-01,-1.342740432244390547e+00
-2.279132745731510812e-01,1.342740432244390547e+00
-2.291725687753387308e-01,-1.184791874063947592e+00
-2.291725687753387308e-01,1.184791874063947592e+00
-2.303349570853211459e-01,8.237854168938534283e-01
-2.303349570853211459e-01,-8.237854168938534283e-01
-2.303672112654078230e-01,0.000000000000000000e+00
-2.317324758665250672e-01,-3.847909538313794009e+00
-2.317324758665250672e-01,3.847909538313794009e+00
-2.321757103911650799e-01,3.469631446073027647e-01
-2.321757103911650799e-01,-3.469631446073027647e-01
-2.341352892125283525e-01,-3.914125563680887598e+00
-2.341352892125283525e-01,3.914125563680887598e+00
-2.345773637641107578e-01,-2.207230487195107477e-02
-2.345773637641107578e-01,2.207230487195107477e-02
-2.346636397365285953e-01,-3.774336701225524671e+00
-2.346636397365285953e-01,3.774336701225524671e+00
-2.349297041228599059e-01,2.285115880254507292e+00
-2.349297041228599059e-01,-2.285115880254507292e+00
-2.353698236779854236e-01,7.697668973540492399e-01
-2.353698236779854236e-01,-7.697668973540492399e-01
-2.355206267821438049e-01,-1.956269748859978064e+00
-2.355206267821438049e-01,1.956269748859978064e+00
-2.357192414893789500e-01,3.128192286500961927e+00
-2.357192414893789500e-01,-3.128192286500961927e+00
-2.368366187004954382e-01,1.620027736202683810e+00
-2.368366187004954382e-01,-1.620027736202683810e+00
-2.368440244659660854e-01,1.956531961548516385e+00
-2.368440244659660854e-01,-1.956531961548516385e+00
-2.372375161741227534e-01,-2.219237404739115238e+00
-2.372375161741227534e-01,2.219237404739115238e+00
-2.374216135437289821e-01,5.383037959257945815e-01
-2.374216135437289821e-01,-5.383037959257945815e-01
-2.380494022157328415e-01,-3.090124233686151634e+00
-2.380494022157328415e-01,3.090124233686151634e+00
-2.395897765449572225e-01,-6.731841346687897701e-03
-2.395897765449572225e-01,6.731841346687897701e-03
-2.396693046014405359e-01,-7.975554666284430105e-01
-2.396693046014405359e-01,7.975554666284430105e-01
-2.399296248405360932e-01,-4.546227757363848765e-01
-2.399296248405360932e-01,4.546227757363848765e-01
-2.404015763843505571e-01,1.787542649624269231e+00
-2.404015763843505571e-01,-1.787542649624269231e+00
-2.405815611245709640e-01,2.908271211685261370e+00
-2.405815611245709640e-01,-2.908271211685261370e+00
-2.426314073331913290e-01,-2.922368665135852694e+00
-2.426314073331913290e-01,2.922368665135852694e+00
-2.429484736817565937e-01,-2.139080690768580872e+00
-2.429484736817565937e-01,2.139080690768580872e+00
-2.450138985051357465e-01,-8.304682733525394767e-01
-2.450138985051357465e-01,8.304682733525394767e-01
-2.453600848242314392e-01,3.470872451855589458e-01
-2.453600848242314392e-01,-3.470872451855589458e-01
-2.454735470482121429e-01,1.331884684989800505e+00
-2.454735470482121429e-01,-1.331884684989800505e+00
-2.461206782565443785e-01,3.134522829890780571e+00
-2.461206782565443785e-01,-3.134522829890780571e+00
-2.464256977352530242e-01,-2.628513216030138544e+00
-2.464256977352530242e-01,2.628513216030138544e+00
-2.473710564448508287e-01,9.939494159118189565e-01
-2.473710564448508287e-01,-9.939494159118189565e-01
-2.474513117621480185e-01,0.000000000000000000e+00
-2.477168787067977052e-01,-6.206658912585056864e-01
-2.477168787067977052e-01,6.206658912585056864e-01
-2.488603933143062330e-01,-1.249979240806537995e+00
-2.488603933143062330e-01,1.249979240806537995e+00
-2.492414014501596053e-01,2.296175835813177191e+00
-2.492414014501596053e-01,-2.296175835813177191e+00
-2.494099858904462730e-01,-2.336138280175336757e+00
-2.494099858904462730e-01,2.336138280175336757e+00
-2.500212315204683455e-01,-4.616272035154985964e+00
-2.500212315204683455e-01,4.616272035154985964e+00
-2.500750650374156114e-01,-2.654094287770642602e+00
-2.500750650374156114e-01,2.654094287770642602e+00
-2.507616815358381102e-01,1.793456796299824685e+00
-2.507616815358381102e-01,-1.793456796299824685e+00
-2.508875854113020165e-01,-1.405079593884444034e+00
-2.508875854113020165e-01,1.405079593884444034e+00
-2.510370589280963016e-01,1.987869981521523527e-03
-2.510370589280963016e-01,-1.987869981521523527e-03
-2.515554382682364531e-01,3.040560858704457914e+00
-2.515554382682364531e-01,-3.040560858704457914e+00
-2.525187455610760079e-01,-3.581421296292789158e+00
-2.525187455610760079e-01,3.581421296292789158e+00
-2.528238315396023062e-01,-2.577803683581050276e+00
-2.528238315396023062e-01,2.577803683581050276e+00
-2.532924999829245238e-01,-2.435632664746711029e+00
-2.532924999829245238e-01,2.435632664746711029e+00
-2.534545684734514914e-01,-1.958868143936994821e+00
-2.534545684734514914e-01,1.958868143936994821e+00
-2.543094103043881393e-01,3.878599386463726706e+00
-2.543094103043881393e-01,-3.878599386463726706e+00
-2.557494704103228655e-01,2.412306911996333625e+00
-2.557494704103228655e-01,-2.412306911996333625e+00
-2.569895930374318516e-01,3.740797179355787705e+00
-2.569895930374318516e-01,-3.740797179355787705e+00
-2.578947990687610603e-01,-6.539730345292238400e-01
-2.578947990687610603e-01,6.539730345292238400e-01
-2.583968051180601799e-01,1.959229840037571835e+00
-2.583968051180601799e-01,-1.959229840037571835e+00
-2.594842969508644459e-01,-3.101938847318618020e+00
-2.594842969508644459e-01,3.101938847318618020e+00
-2.606784476814507645e-01,-5.258411224681885265e+00
-2.606784476814507645e-01,5.258411224681885265e+00
-2.608026438212044940e-01,-2.947954254763289761e+00
-2.608026438212044940e-01,2.947954254763289761e+00
-2.608449509602764338e-01,-4.378640833954515088e+00
-2.608449509602764338e-01,4.378640833954515088e+00
-2.609249683037028755e-01,0.000000000000000000e+00
-2.610217439603249590e-01,-3.303700937489683742e+00
-2.610217439603249590e-01,3.303700937489683742e+00
-2.611057255924859599e-01,6.743683291555151449e-01
-2.611057255924859599e-01,-6.743683291555151449e-01
-2.617484949436512665e-01,6.215627334493504241e-01
-2.617484949436512665e-01,-6.215627334493504241e-01
-2.619030232754022691e-01,-1.334009709824187651e+00
-2.619030232754022691e-01,1.334009709824187651e+00
-2.620616789992461504e-01,-5.368470403385599887e+00
-2.620616789992461504e-01,5.368470403385599887e+00
-2.622395693159256247e-01,4.910128317766468520e+00
-2.622395693159256247e-01,-4.910128317766468520e+00
-2.624731410626341965e-01,3.526671199437580118e+00
-2.624731410626341965e-01,-3.526671199437580118e+00
-2.631572778597812690e-01,4.736157851021021714e-01
-2.631572778597812690e-01,-4.736157851021021714e-01
-2.636201196166077509e-01,-1.481915648834696952e+00
-2.636201196166077509e-01,1.481915648834696952e+00
-2.639991823993839692e-01,-1.429983681864770428e+00
-2.639991823993839692e-01,1.429983681864770428e+00
-2.646998156832980342e-01,-2.072779176171366977e+00
-2.646998156832980342e-01,2.072779176171366977e+00
-2.649800233953009121e-01,-1.556395025722399517e+00
-2.649800233953009121e-01,1.556395025722399517e+00
-2.667079195228303501e-01,5.231639954108543641e-03
-2.667079195228303501e-01,-5.231639954108543641e-03
-2.668273859286869887e-01,1.632491386092389307e+00
-2.668273859286869887e-01,-1.632491386092389307e+00
-2.670620667431251594e-01,2.543785468964613550e+00
-2.670620667431251594e-01,-2.543785468964613550e+00
-2.671986949001291523e-01,-1.077489989038101559e+00
-2.671986949001291523e-01,1.077489989038101559e+00
-2.674468119456933635e-01,9.683911359525414486e-01
-2.674468119456933635e-01,-9.683911359525414486e-01
-2.682246846733824519e-01,-3.851542737310796216e+00
-2.682246846733824519e-01,3.851542737310796216e+00
-2.683701691407891499e-01,7.450630511628488772e-01
-2.683701691407891499e-01,-7.450630511628488772e-01
-2.688690128628679066e-01,-9.540912210508281643e-02
-2.688690128628679066e-01,9.540912210508281643e-02
-2.703559642016073461e-01,-6.287880555217541245e-03
-2.703559642016073461e-01,6.287880555217541245e-03
-2.707857774143570539e-01,-2.651530324217767465e+00
-2.707857774143570539e-01,2.651530324217767465e+00
-2.714076611715540155e-01,-1.594802923009991824e+00
-2.714076611715540155e-01,1.594802923009991824e+00
-2.715567922588347782e-01,-2.272746357442269716e+00
-2.715567922588347782e-01,2.272746357442269716e+00
-2.715708106543595068e-01,4.012647840649085640e-01
-2.715708106543595068e-01,-4.012647840649085640e-01
-2.720465169770706071e-01,9.282073415769879210e-01
-2.720465169770706071e-01,-9.282073415769879210e-01
-2.725801378360780403e-01,3.093458574782274262e+00
-2.725801378360780403e-01,-3.093458574782274262e+00
-2.727463280726312167e-01,5.064375523842726601e+00
-2.727463280726312167e-01,-5.064375523842726601e+00
-2.727778024228820763e-01,-1.375144406683794340e+00
-2.727778024228820763e-01,1.375144406683794340e+00
-2.737743397581476335e-01,2.201251083977059597e+00
-2.737743397581476335e-01,-2.201251083977059597e+00
-2.742031246933196442e-01,-2.300006119745703792e+00
-2.742031246933196442e-01,2.300006119745703792e+00
-2.744769193168295485e-01,-8.088070531266469132e-01
-2.744769193168295485e-01,8.088070531266469132e-01
-2.761244116197588694e-01,4.617500004180805639e+00
-2.761244116197588694e-01,-4.617500004180805639e+00
-2.765507683662060678e-01,-5.879442693814357135e+00
-2.765507683662060678e-01,5.879442693814357135e+00
-2.770561490697172613e-01,-8.327224405675811569e-01
-2.770561490697172613e-01,8.327224405675811569e-01
-2.780323044276369338e-01,-3.989315361643920976e+00
-2.780323044276369338e-01,3.989315361643920976e+00
-2.784670233991909383e-01,2.179924844185634480e+00
-2.784670233991909383e-01,-2.179924844185634480e+00
-2.787192570208503195e-01,-5.066006401364965051e+00
-2.787192570208503195e-01,5.066006401364965051e+00
-2.788553975060645285e-01,-1.948558613000815454e+00
-2.788553975060645285e-01,1.948558613000815454e+00
-2.793626880354213027e-01,-3.454357209671939710e+00
-2.793626880354213027e-01,3.454357209671939710e+00
-2.795888618816156912e-01,-2.288955521342696642e+00
-2.795888618816156912e-01,2.288955521342696642e+00
-2.795948622506323478e-01,0.000000000000000000e+00
-2.802096434402478464e-01,3.907098095441268626e+00
-2.802096434402478464e-01,-3.907098095441268626e+00
-2.809785436515432888e-01,-1.276006034121489829e+00
-2.809785436515432888e-01,1.276006034121489829e+00
-2.810375201882036045e-01,3.518978055118255899e+00
-2.810375201882036045e-01,-3.518978055118255899e+00
-2.819231403754753895e-01,5.041324661168631316e+00
-2.819231403754753895e-01,-5.041324661168631316e+00
-2.822245029277667960e-01,-2.950020738311465607e+00
-2.822245029277667960e-01,2.950020738311465607e+00
-2.823008230977200883e-01,2.720835247203896579e+00
-2.823008230977200883e-01,-2.720835247203896579e+00
-2.828929636435782990e-01,-1.465917398418723483e+00
-2.828929636435782990e-01,1.465917398418723483e+00
-2.847975404507134822e-01,-4.507984040389811931e+00
-2.847975404507134822e-01,4.507984040389811931e+00
-2.856303222645950601e-01,3.945536593608904297e-01
-2.856303222645950601e-01,-3.945536593608904297e-01
-2.861989057283993443e-01,-8.609893964445497483e-01
-2.861989057283993443e-01,8.609893964445497483e-01
-2.875543959749911060e-01,3.643339006902223343e+00
-2.875543959749911060e-01,-3.643339006902223343e+00
-2.883602780692697820e-01,6.250056319799683457e+00
-2.883602780692697820e-01,-6.250056319799683457e+00
-2.892617614574702900e-01,-1.743130429297124584e+00
-2.892617614574702900e-01,1.743130429297124584e+00
-2.902075517942001581e-01,3.597010225962105068e+00
-2.902075517942001581e-01,-3.597010225962105068e+00
-2.905250094822674489e-01,1.720616148167316783e+00
-2.905250094822674489e-01,-1.720616148167316783e+00
-2.922015669894988399e-01,2.224500968925085420e+00
-2.922015669894988399e-01,-2.224500968925085420e+00
-2.925385953358390356e-01,5.786833207958458521e-03
-2.925385953358390356e-01,-5.786833207958458521e-03
-2.934879175779074867e-01,0.000000000000000000e+00
-2.960059217647397212e-01,3.558710261457542767e+00
-2.960059217647397212e-01,-3.558710261457542767e+00
-2.961788801985746344e-01,3.943426250012544099e+00
-2.961788801985746344e-01,-3.943426250012544099e+00
-2.964627642361774562e-01,4.289727856522731031e+00
-2.964627642361774562e-01,-4.289727856522731031e+00
-2.965058150711213925e-01,-1.464403093244032616e+00
-2.965058150711213925e-01,1.464403093244032616e+00
-2.970779165161677726e-01,3.919462941347657381e+00
-2.970779165161677726e-01,-3.919462941347657381e+00
-2.970982407424007654e-01,2.108893240174242401e+00
-2.970982407424007654e-01,-2.108893240174242401e+00
-2.971027949858591199e-01,0.000000000000000000e+00
-2.971798001994646610e-01,5.242521085508119683e+00
-2.971798001994646610e-01,-5.242521085508119683e+00
-2.974753575741603817e-01,1.343915225369696431e+00
-2.974753575741603817e-01,-1.343915225369696431e+00
-2.977347058046033723e-01,1.604031787682094201e-01
-2.977347058046033723e-01,-1.604031787682094201e-01
-2.983122710258289123e-01,3.963614422010231397e+00
-2.983122710258289123e-01,-3.963614422010231397e+00
-2.993759637668527152e-01,4.743740540304345110e+00
-2.993759637668527152e-01,-4.743740540304345110e+00
-2.995298872658402334e-01,9.003291360794163367e-01
-2.995298872658402334e-01,-9.003291360794163367e-01
-3.018427640343503970e-01,3.034017090017052443e+00
-3.018427640343503970e-01,-3.034017090017052443e+00
-3.027208949438994212e-01,9.255531469130752198e-01
-3.027208949438994212e-01,-9.255531469130752198e-01
-3.041014978367388988e-01,0.000000000000000000e+00
-3.053605854342955617e-01,-3.027597549301658919e+00
-3.053605854342955617e-01,3.027597549301658919e+00
-3.075403156893875001e-01,1.302990324619328399e+00
-3.075403156893875001e-01,-1.302990324619328399e+00
-3.080947751899166809e-01,-7.024839423962523810e+00
-3.080947751899166809e-01,7.024839423962523810e+00
-3.092626530472608604e-01,4.429070523621501110e+00
-3.092626530472608604e-01,-4.429070523621501110e+00
-3.101695756569504137e-01,-5.783286270489731429e+00
-3.101695756569504137e-01,5.783286270489731429e+00
-3.102522350572023413e-01,-8.602320437575060597e-01
-3.102522350572023413e-01,8.602320437575060597e-01
-3.111136918771900683e-01,-1.999925640071336552e+00
-3.111136918771900683e-01,1.999925640071336552e+00
-3.113036472071712968e-01,-2.910808514433118166e+00
-3.113036472071712968e-01,2.910808514433118166e+00
-3.114989847223966768e-01,4.313749809991942520e-04
-3.114989847223966768e-01,-4.313749809991942520e-04
-3.117857557863740192e-01,-3.053441783022732725e+00
-3.117857557863740192e-01,3.053441783022732725e+00
-3.142659788009120048e-01,-1.123388423344108711e+00
-3.142659788009120048e-01,1.123388423344108711e+00
-3.145808015768768451e-01,2.095271627242368151e+00
-3.145808015768768451e-01,-2.095271627242368151e+00
-3.146925860259817131e-01,-3.086769567287397820e+00
-3.146925860259817131e-01,3.086769567287397820e+00
-3.146973921548525954e-01,3.114657127747114007e+00
-3.146973921548525954e-01,-3.114657127747114007e+00
-3.165799642637118216e-01,9.903657483998515865e-01
-3.165799642637118216e-01,-9.903657483998515865e-01
-3.166214309066301968e-01,-7.722525309201376587e+00
-3.166214309066301968e-01,7.722525309201376587e+00
-3.166949027774370595e-01,-6.644553775596047984e+00
-3.166949027774370595e-01,6.644553775596047984e+00
-3.173192968368234723e-01,6.508913563298895255e+00
-3.173192968368234723e-01,-6.508913563298895255e+00
-3.178418264047095931e-01,2.867797111269149379e+00
-3.178418264047095931e-01,-2.867797111269149379e+00
-3.181145010554737862e-01,6.577997350119070497e+00
-3.181145010554737862e-01,-6.577997350119070497e+00
-3.193968365509765595e-01,0.000000000000000000e+00
-3.196829791840964941e-01,3.951109308709133128e+00
-3.196829791840964941e-01,-3.951109308709133128e+00
-3.219324562705539461e-01,4.207522609542579062e+00
-3.219324562705539461e-01,-4.207522609542579062e+00
-3.229228458579751493e-01,5.034745129916578854e+00
-3.229228458579751493e-01,-5.034745129916578854e+00
-3.241949774718300148e-01,-2.744925450951202883e+00
-3.241949774718300148e-01,2.744925450951202883e+00
-3.249066895130245936e-01,-5.843928296164301983e+00
-3.249066895130245936e-01,5.843928296164301983e+00
-3.273625353782151914e-01,2.200103404663232620e+00
-3.273625353782151914e-01,-2.200103404663232620e+00
-3.282983811642099514e-01,-3.924644368856307519e+00
-3.282983811642099514e-01,3.924644368856307519e+00
-3.287167081302623250e-01,4.077724341335254188e+00
-3.287167081302623250e-01,-4.077724341335254188e+00
-3.292176583956936686e-01,1.962017089252269697e+00
-3.292176583956936686e-01,-1.962017089252269697e+00
-3.294340417860455172e-01,4.688709706580433512e+00
-3.294340417860455172e-01,-4.688709706580433512e+00
-3.319031951677002823e-01,7.010302735457572432e+00
-3.319031951677002823e-01,-7.010302735457572432e+00
-3.374693641826461699e-01,-1.232603746932596370e-03
-3.374693641826461699e-01,1.232603746932596370e-03
-3.416902647564484252e-01,-6.149279311166145234e+00
-3.416902647564484252e-01,6.149279311166145234e+00
-3.434892880467672605e-01,-4.848703914041622376e+00
-3.434892880467672605e-01,4.848703914041622376e+00
-3.448712613333936305e-01,-4.372013034527375552e+00
-3.448712613333936305e-01,4.372013034527375552e+00
-3.471166383997961180e-01,4.069260151444687779e+00
-3.471166383997961180e-01,-4.069260151444687779e+00
-3.480976193752295389e-01,5.038088896656093496e+00
-3.480976193752295389e-01,-5.038088896656093496e+00
-3.488167773389113657e-01,-3.686540270639340235e-03
-3.488167773389113657e-01,3.686540270639340235e-03
-3.496237275564157976e-01,6.030111650197759410e+00
-3.496237275564157976e-01,-6.030111650197759410e+00
-3.527623499240128968e-01,-7.027352936366059843e+00
-3.527623499240128968e-01,7.027352936366059843e+00
-3.540860639564282764e-01,5.886433835503440015e+00
-3.540860639564282764e-01,-5.886433835503440015e+00
-3.659566808739203037e-01,6.172841967541069508e+00
-3.659566808739203037e-01,-6.172841967541069508e+00
-3.678110671295184986e-01,5.035076126671011565e+00
-3.678110671295184986e-01,-5.035076126671011565e+00
-3.688772131345047223e-01,7.371318197158714725e+00
-3.688772131345047223e-01,-7.371318197158714725e+00
-3.733865081689208831e-01,1.339994164938959967e-02
-3.733865081689208831e-01,-1.339994164938959967e-02
-3.755585386191124253e-01,-2.943119895503047978e+00
-3.755585386191124253e-01,2.943119895503047978e+00
-3.765296848372917671e-01,-7.025044193392124825e+00
-3.765296848372917671e-01,7.025044193392124825e+00
-3.948223256723774055e-01,3.084857041186058524e+00
-3.948223256723774055e-01,-3.084857041186058524e+00
-4.086777050374201803e-01,-7.992869717282273356e+00
-4.086777050374201803e-01,7.992869717282273356e+00
-4.161153785274539496e-01,-6.030454891028651510e+00
-4.161153785274539496e-01,6.030454891028651510e+00
-4.176440235194971429e-01,9.947268020337485694e+00
-4.176440235194971429e-01,-9.947268020337485694e+00
-4.813757424512488114e-01,9.118459320862024597e+00
-4.813757424512488114e-01,-9.118459320862024597e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L10_k0.1_Theta1.csv <==
real,imag
-1.314210748483765237e-16,0.000000000000000000e+00
-1.193962891999626880e-01,0.000000000000000000e+00
-1.711576475134329312e-01,8.337907867507876603e-03
-1.711576475134329312e-01,-8.337907867507876603e-03
-1.788164775794344186e-01,-2.651000834066540968e+00
-1.788164775794344186e-01,2.651000834066540968e+00
-1.839946533774364512e-01,0.000000000000000000e+00
-1.984402630869093187e-01,-1.700446581222293807e-02
-1.984402630869093187e-01,1.700446581222293807e-02
-2.024260422120206515e-01,-3.071949265184125810e+00
-2.024260422120206515e-01,3.071949265184125810e+00
-2.027352872098431846e-01,2.427011854760958709e+00
-2.027352872098431846e-01,-2.427011854760958709e+00
-2.033346530308108024e-01,1.225109105951746491e+00
-2.033346530308108024e-01,-1.225109105951746491e+00
-2.033583715171347894e-01,0.000000000000000000e+00
-2.042616068835041987e-01,-1.598701828802649105e+00
-2.042616068835041987e-01,1.598701828802649105e+00
-2.051423795381884241e-01,0.000000000000000000e+00
-2.062563360396695300e-01,-2.969555769946969459e+00
-2.062563360396695300e-01,2.969555769946969459e+00
-2.092436128651745109e-01,-1.960660212684748993e+00
-2.092436128651745109e-01,1.960660212684748993e+00
-2.119705940218712392e-01,1.340050733498883817e+00
-2.119705940218712392e-01,-1.340050733498883817e+00
-2.130322536198196171e-01,1.484834867439701833e+00
-2.130322536198196171e-01,-1.484834867439701833e+00
-2.140777518114012623e-01,-1.474278238671167252e+00
-2.140777518114012623e-01,1.474278238671167252e+00
-2.158991065358676353e-01,2.287777631329422245e+00
-2.158991065358676353e-01,-2.287777631329422245e+00
-2.164715360339168060e-01,-8.015414007151744347e-01
-2.164715360339168060e-01,8.015414007151744347e-01
-2.172930168962821096e-01,3.924832700012911069e+00
-2.172930168962821096e-01,-3.924832700012911069e+00
-2.176428888688326235e-01,-7.741559175574961316e-01
-2.176428888688326235e-01,7.741559175574961316e-01
-2.182213708430646992e-01,6.979203852013833309e-01
-2.182213708430646992e-01,-6.979203852013833309e-01
-2.190314964648283069e-01,-8.050348976625846253e-01
-2.190314964648283069e-01,8.050348976625846253e-01
-2.217361417591430239e-01,-5.271543747905167443e+00
-2.217361417591430239e-01,5.271543747905167443e+00
-2.219919181101110972e-01,-9.839005890728072523e-03
-2.219919181101110972e-01,9.839005890728072523e-03
-2.222500337928110803e-01,2.373937555753774742e+00
-2.222500337928110803e-01,-2.373937555753774742e+00
-2.226012463287641574e-01,1.701063665447977158e-02
-2.226012463287641574e-01,-1.701063665447977158e-02
-2.230645181498078777e-01,-2.581731316979341440e+00
-2.230645181498078777e-01,2.581731316979341440e+00
-2.233135432974000523e-01,-1.186008376683436838e+00
-2.233135432974000523e-01,1.186008376683436838e+00
-2.241775220556806447e-01,-6.265781873854711082e-01
-2.241775220556806447e-01,6.265781873854711082e-01
-2.250734798267368386e-01,-1.169248118377047785e+00
-2.250734798267368386e-01,1.169248118377047785e+00
-2.255234025835703981e-01,3.846986710961887823e+00
-2.255234025835703981e-01,-3.846986710961887823e+00
-2.263690661111437963e-01,3.991502020073076085e-01
-2.263690661111437963e-01,-3.991502020073076085e-01
-2.269077920816365834e-01,1.343663428573579788e+00
-2.269077920816365834e-01,-1.343663428573579788e+00
-2.272957315595294236e-01,-1.185274085191270643e+00
-2.272957315595294236e-01,1.185274085191270643e+00
-2.278404174885499123e-01,-2.657951377236874801e+00
-2.278404174885499123e-01,2.657951377236874801e+00
-2.288485344502438623e-01,0.000000000000000000e+00
-2.291302443616424211e-01,8.280758891396686749e-01
-2.291302443616424211e-01,-8.280758891396686749e-01
-2.301151901846015813e-01,2.221652608436031962e+00
-2.301151901846015813e-01,-2.221652608436031962e+00
-2.308648314239721833e-01,1.956715236119095369e+00
-2.308648314239721833e-01,-1.956715236119095369e+00
-2.310631833201017282e-01,6.835860058790382832e-01
-2.310631833201017282e-01,-6.835860058790382832e-01
-2.322613446688973626e-01,4.574842372780269173e+00
-2.322613446688973626e-01,-4.574842372780269173e+00
-2.323557273916991295e-01,0.000000000000000000e+00
-2.348409155535204906e-01,-7.941797548256015471e-01
-2.348409155535204906e-01,7.941797548256015471e-01
-2.350634439280853138e-01,3.471756169531722835e-01
-2.350634439280853138e-01,-3.471756169531722835e-01
-2.366952573883216449e-01,3.918988704102052800e+00
-2.366952573883216449e-01,-3.918988704102052800e+00
-2.370070028187903910e-01,-2.912789753802475179e+00
-2.370070028187903910e-01,2.912789753802475179e+00
-2.374046781060646094e-01,1.587172111749093895e-03
-2.374046781060646094e-01,-1.587172111749093895e-03
-2.376807148717287044e-01,2.428412143850187555e+00
-2.376807148717287044e-01,-2.428412143850187555e+00
-2.380434582113495900e-01,1.956696750707551891e+00
-2.380434582113495900e-01,-1.956696750707551891e+00
-2.384312273876064425e-01,5.406688950031386387e-01
-2.384312273876064425e-01,-5.406688950031386387e-01
-2.395607675822515881e-01,-4.550876341260270408e-01
-2.395607675822515881e-01,4.550876341260270408e-01
-2.414151466168277249e-01,-1.245354366160037696e+00
-2.414151466168277249e-01,1.245354366160037696e+00
-2.418368986929856357e-01,-3.775962944983228375e+00
-2.418368986929856357e-01,3.775962944983228375e+00
-2.419264841314041625e-01,2.140434119756077891e+00
-2.419264841314041625e-01,-2.140434119756077891e+00
-2.422248596942672139e-01,-2.583297806488021209e+00
-2.422248596942672139e-01,2.583297806488021209e+00
-2.423513957150747189e-01,-1.787794049477385183e+00
-2.423513957150747189e-01,1.787794049477385183e+00
-2.425633416531679243e-01,-3.469273902238450002e-01
-2.425633416531679243e-01,3.469273902238450002e-01
-2.435505862094147211e-01,2.628748027854641123e+00
-2.435505862094147211e-01,-2.628748027854641123e+00
-2.441892735535154402e-01,-2.330442440254534731e+00
-2.441892735535154402e-01,2.330442440254534731e+00
-2.445513618213333018e-01,-2.411967709854492270e+00
-2.445513618213333018e-01,2.411967709854492270e+00
-2.447388862134975140e-01,-1.250831682780945586e+00
-2.447388862134975140e-01,1.250831682780945586e+00
-2.449660640338341411e-01,-2.568024653288452086e+00
-2.449660640338341411e-01,2.568024653288452086e+00
-2.457202780874243875e-01,9.930456710484826255e-01
-2.457202780874243875e-01,-9.930456710484826255e-01
-2.462776136088917767e-01,2.929247044268357580e+00
-2.462776136088917767e-01,-2.929247044268357580e+00
-2.462821439764367737e-01,1.794982889294963524e+00
-2.462821439764367737e-01,-1.794982889294963524e+00
-2.472104276061919403e-01,-8.317541992919477156e-01
-2.472104276061919403e-01,8.317541992919477156e-01
-2.473067053569505402e-01,-3.136850128721063502e+00
-2.473067053569505402e-01,3.136850128721063502e+00
-2.473400344218583125e-01,1.621576478019177259e+00
-2.473400344218583125e-01,-1.621576478019177259e+00
-2.475159467242418754e-01,-6.204832987785412479e-01
-2.475159467242418754e-01,6.204832987785412479e-01
-2.476094746997682394e-01,2.296590120099726087e-02
-2.476094746997682394e-01,-2.296590120099726087e-02
-2.479595768677410605e-01,0.000000000000000000e+00
-2.487860676474888399e-01,2.299519293673662368e+00
-2.487860676474888399e-01,-2.299519293673662368e+00
-2.492621898592187191e-01,-1.404045615124241309e+00
-2.492621898592187191e-01,1.404045615124241309e+00
-2.498476424182463074e-01,-4.616147572515834518e+00
-2.498476424182463074e-01,4.616147572515834518e+00
-2.507201518191851664e-01,6.693095342683568622e-03
-2.507201518191851664e-01,-6.693095342683568622e-03
-2.514484878863084694e-01,0.000000000000000000e+00
-2.516956544291978348e-01,-1.959385958448693010e+00
-2.516956544291978348e-01,1.959385958448693010e+00
-2.521791954893596310e-01,5.304592936609032527e+00
-2.521791954893596310e-01,-5.304592936609032527e+00
-2.523935837869646925e-01,-2.431460144764816533e+00
-2.523935837869646925e-01,2.431460144764816533e+00
-2.544024510050563737e-01,3.074519035959169422e+00
-2.544024510050563737e-01,-3.074519035959169422e+00
-2.547938258188787719e-01,3.881773113017561894e+00
-2.547938258188787719e-01,-3.881773113017561894e+00
-2.550641873045925712e-01,3.123509986464294119e+00
-2.550641873045925712e-01,-3.123509986464294119e+00
-2.551668943382467969e-01,-6.178366279470268729e+00
-2.551668943382467969e-01,6.178366279470268729e+00
-2.553368010196517268e-01,-3.043951273989354611e+00
-2.553368010196517268e-01,3.043951273989354611e+00
-2.554478196364540210e-01,-2.330699372455236063e+00
-2.554478196364540210e-01,2.330699372455236063e+00
-2.555188441613944761e-01,5.118861800955245123e+00
-2.555188441613944761e-01,-5.118861800955245123e+00
-2.559927674095554551e-01,2.281742425518347606e+00
-2.559927674095554551e-01,-2.281742425518347606e+00
-2.570089320807958932e-01,-6.510841593371632374e-01
-2.570089320807958932e-01,6.510841593371632374e-01
-2.579950314318745219e-01,-3.928963017218353837e+00
-2.579950314318745219e-01,3.928963017218353837e+00
-2.590012369373042578e-01,4.910965732463083100e+00
-2.590012369373042578e-01,-4.910965732463083100e+00
-2.590136313086004449e-01,-5.367897091264348219e+00
-2.590136313086004449e-01,5.367897091264348219e+00
-2.593593444888782074e-01,-2.679152681640895040e+00
-2.593593444888782074e-01,2.679152681640895040e+00
-2.595777378292219995e-01,1.326168211352415582e+00
-2.595777378292219995e-01,-1.326168211352415582e+00
-2.602673561994244267e-01,1.631029858712983449e+00
-2.602673561994244267e-01,-1.631029858712983449e+00
-2.604957554688339672e-01,-3.585797958441090838e+00
-2.604957554688339672e-01,3.585797958441090838e+00
-2.605847526334872377e-01,-3.302279528491562033e+00
-2.605847526334872377e-01,3.302279528491562033e+00
-2.615556613435572331e-01,-2.940311798640240504e+00
-2.615556613435572331e-01,2.940311798640240504e+00
-2.615588395676621269e-01,-3.103869056831896511e+00
-2.615588395676621269e-01,3.103869056831896511e+00
-2.616753342109930935e-01,-5.116259110738561287e-03
-2.616753342109930935e-01,5.116259110738561287e-03
-2.620866157043024725e-01,-3.527230520611549736e+00
-2.620866157043024725e-01,3.527230520611549736e+00
-2.626422073661853762e-01,-1.960851401097956970e+00
-2.626422073661853762e-01,1.960851401097956970e+00
-2.630708259481633893e-01,0.000000000000000000e+00
-2.631382471647835675e-01,6.800347154350733225e-01
-2.631382471647835675e-01,-6.800347154350733225e-01
-2.631428887470340650e-01,1.479735665616410900e+00
-2.631428887470340650e-01,-1.479735665616410900e+00
-2.634623453846018926e-01,-4.739050144531167796e-01
-2.634623453846018926e-01,4.739050144531167796e-01
-2.638432028345921720e-01,-2.067996827159902740e+00
-2.638432028345921720e-01,2.067996827159902740e+00
-2.643170749596089331e-01,-1.596020048343236297e+00
-2.643170749596089331e-01,1.596020048343236297e+00
-2.645807672823932144e-01,4.378760712689689250e+00
-2.645807672823932144e-01,-4.378760712689689250e+00
-2.648229377209784796e-01,6.232561753089680412e-01
-2.648229377209784796e-01,-6.232561753089680412e-01
-2.649487073495748746e-01,7.361425362453769550e-01
-2.649487073495748746e-01,-7.361425362453769550e-01
-2.651979633178582763e-01,-3.739241005175673926e+00
-2.651979633178582763e-01,3.739241005175673926e+00
-2.657666901051161101e-01,9.659419932343080717e-01
-2.657666901051161101e-01,-9.659419932343080717e-01
-2.659843241217306753e-01,3.918110007327856525e+00
-2.659843241217306753e-01,-3.918110007327856525e+00
-2.660273102249519628e-01,-1.554557079847451506e+00
-2.660273102249519628e-01,1.554557079847451506e+00
-2.666631625004924899e-01,4.566546205029809791e+00
-2.666631625004924899e-01,-4.566546205029809791e+00
-2.667456087976849965e-01,1.082107240773226842e+00
-2.667456087976849965e-01,-1.082107240773226842e+00
-2.679070330275961087e-01,-5.620368759016112700e-03
-2.679070330275961087e-01,5.620368759016112700e-03
-2.679316286573685812e-01,-9.353195331861302586e-01
-2.679316286573685812e-01,9.353195331861302586e-01
-2.685920327741591618e-01,3.639056480443069397e+00
-2.685920327741591618e-01,-3.639056480443069397e+00
-2.689050870807528359e-01,-1.990934332975705656e+00
-2.689050870807528359e-01,1.990934332975705656e+00
-2.695265768302802512e-01,-8.222640037564560300e-01
-2.695265768302802512e-01,8.222640037564560300e-01
-2.699236562644594661e-01,-9.602194099679012274e-02
-2.699236562644594661e-01,9.602194099679012274e-02
-2.703810490767991626e-01,-3.852192072093406416e+00
-2.703810490767991626e-01,3.852192072093406416e+00
-2.713002918099440830e-01,-1.425805094718055388e+00
-2.713002918099440830e-01,1.425805094718055388e+00
-2.718081553393036920e-01,2.653378949472984694e+00
-2.718081553393036920e-01,-2.653378949472984694e+00
-2.731257074825328424e-01,5.063913330196204932e+00
-2.731257074825328424e-01,-5.063913330196204932e+00
-2.741071732365836233e-01,5.042101237175383055e+00
-2.741071732365836233e-01,-5.042101237175383055e+00
-2.741741075000683203e-01,-2.201120115101316888e+00
-2.741741075000683203e-01,2.201120115101316888e+00
-2.742951130210657951e-01,2.542862717900249425e+00
-2.742951130210657951e-01,-2.542862717900249425e+00
-2.745055848877466786e-01,4.072201460274203488e-01
-2.745055848877466786e-01,-4.072201460274203488e-01
-2.747661518620718724e-01,7.988091270621767714e-01
-2.747661518620718724e-01,-7.988091270621767714e-01
-2.748261590997650994e-01,1.378018976103485338e+00
-2.748261590997650994e-01,-1.378018976103485338e+00
-2.754081784596354998e-01,1.301993394194405740e+00
-2.754081784596354998e-01,-1.301993394194405740e+00
-2.754207271089146314e-01,3.898908597048635016e+00
-2.754207271089146314e-01,-3.898908597048635016e+00
-2.761335573723259773e-01,0.000000000000000000e+00
-2.761867584969004419e-01,-4.616974090936359687e+00
-2.761867584969004419e-01,4.616974090936359687e+00
-2.764302418023490970e-01,1.945947975509510153e+00
-2.764302418023490970e-01,-1.945947975509510153e+00
-2.766224601215949153e-01,2.225779075022152664e+00
-2.766224601215949153e-01,-2.225779075022152664e+00
-2.767727799010361589e-01,-1.469503366978187842e+00
-2.767727799010361589e-01,1.469503366978187842e+00
-2.781759156838101710e-01,-7.835266485017307048e+00
-2.781759156838101710e-01,7.835266485017307048e+00
-2.783993050815835035e-01,-3.887898688633371624e-01
-2.783993050815835035e-01,3.887898688633371624e-01
-2.787693210178496805e-01,-5.878793991497357929e+00
-2.787693210178496805e-01,5.878793991497357929e+00
-2.792110055252949863e-01,3.455399932511040717e+00
-2.792110055252949863e-01,-3.455399932511040717e+00
-2.792983417702522009e-01,-2.951517443935254281e+00
-2.792983417702522009e-01,2.951517443935254281e+00
-2.793863316506740024e-01,-8.248979452261413492e-01
-2.793863316506740024e-01,8.248979452261413492e-01
-2.815467756346115014e-01,-1.276325443701085138e+00
-2.815467756346115014e-01,1.276325443701085138e+00
-2.817220369433743321e-01,5.072530266833542356e+00
-2.817220369433743321e-01,-5.072530266833542356e+00
-2.818812745670297160e-01,2.178229211822575451e+00
-2.818812745670297160e-01,-2.178229211822575451e+00
-2.819586751938091829e-01,4.838452373178057542e+00
-2.819586751938091829e-01,-4.838452373178057542e+00
-2.834225224616333527e-01,-3.988295574100451102e+00
-2.834225224616333527e-01,3.988295574100451102e+00
-2.847060876356486969e-01,-8.610892246637064096e-01
-2.847060876356486969e-01,8.610892246637064096e-01
-2.859420185389054403e-01,-6.245989029196887365e+00
-2.859420185389054403e-01,6.245989029196887365e+00
-2.860376341327699468e-01,4.746657079692007564e+00
-2.860376341327699468e-01,-4.746657079692007564e+00
-2.878706040971382718e-01,1.833834952494023222e-03
-2.878706040971382718e-01,-1.833834952494023222e-03
-2.879943494934865678e-01,-2.723136621706917282e+00
-2.879943494934865678e-01,2.723136621706917282e+00
-2.880406321716116880e-01,2.299932296077204175e+00
-2.880406321716116880e-01,-2.299932296077204175e+00
-2.892243030100276058e-01,1.742766966768565018e+00
-2.892243030100276058e-01,-1.742766966768565018e+00
-2.897629574742194292e-01,-4.506100564156853672e+00
-2.897629574742194292e-01,4.506100564156853672e+00
-2.898194160824908439e-01,3.557845199427906557e+00
-2.898194160824908439e-01,-3.557845199427906557e+00
-2.901414174062060813e-01,2.281983337761481323e+00
-2.901414174062060813e-01,-2.281983337761481323e+00
-2.902986660587465462e-01,3.596841438697354398e+00
-2.902986660587465462e-01,-3.596841438697354398e+00
-2.940772528303048361e-01,3.078625937876388718e+00
-2.940772528303048361e-01,-3.078625937876388718e+00
-2.943347547070492287e-01,4.990063854477998218e-03
-2.943347547070492287e-01,-4.990063854477998218e-03
-2.943580303982940016e-01,5.240817260522126375e+00
-2.943580303982940016e-01,-5.240817260522126375e+00
-2.951890242095037697e-01,3.048304520604594892e+00
-2.951890242095037697e-01,-3.048304520604594892e+00
-2.956273990090699799e-01,8.538635699526561096e-01
-2.956273990090699799e-01,-8.538635699526561096e-01
-2.959106963567137427e-01,-1.344902491140514744e+00
-2.959106963567137427e-01,1.344902491140514744e+00
-2.965654293581068690e-01,2.108849448130303728e+00
-2.965654293581068690e-01,-2.108849448130303728e+00
-2.966748165504151658e-01,4.290834333646699861e+00
-2.966748165504151658e-01,-4.290834333646699861e+00
-2.967844208335905787e-01,7.724132646384071599e+00
-2.967844208335905787e-01,-7.724132646384071599e+00
-2.973170972158475367e-01,-1.544814887890506583e-01
-2.973170972158475367e-01,1.544814887890506583e-01
-2.990541511497191163e-01,-3.915099412508241894e+00
-2.990541511497191163e-01,3.915099412508241894e+00
-3.003233027028134883e-01,-3.087390733325372061e+00
-3.003233027028134883e-01,3.087390733325372061e+00
-3.008766630281599630e-01,3.518409963583321254e+00
-3.008766630281599630e-01,-3.518409963583321254e+00
-3.013109905147924317e-01,-8.997110521361016966e-01
-3.013109905147924317e-01,8.997110521361016966e-01
-3.016660943623662994e-01,-1.722637105449462247e+00
-3.016660943623662994e-01,1.722637105449462247e+00
-3.017007419538122459e-01,-9.236353063922383422e-01
-3.017007419538122459e-01,9.236353063922383422e-01
-3.038490273411473819e-01,7.021642326989262273e+00
-3.038490273411473819e-01,-7.021642326989262273e+00
-3.050135794990710969e-01,-5.798126998192219439e+00
-3.050135794990710969e-01,5.798126998192219439e+00
-3.051482676776363090e-01,2.826791339512208623e+00
-3.051482676776363090e-01,-2.826791339512208623e+00
-3.053556853645414959e-01,-2.164089225995182719e+00
-3.053556853645414959e-01,2.164089225995182719e+00
-3.065104664720740835e-01,4.382203485528455428e-03
-3.065104664720740835e-01,-4.382203485528455428e-03
-3.066035469523094026e-01,5.831171902935774476e+00
-3.066035469523094026e-01,-5.831171902935774476e+00
-3.071466725397473674e-01,4.426828975003863853e+00
-3.071466725397473674e-01,-4.426828975003863853e+00
-3.074729884709560546e-01,-1.465318738974056734e+00
-3.074729884709560546e-01,1.465318738974056734e+00
-3.079854062416331195e-01,3.919132147521523279e+00
-3.079854062416331195e-01,-3.919132147521523279e+00
-3.091320531379285752e-01,3.969271458189793655e+00
-3.091320531379285752e-01,-3.969271458189793655e+00
-3.095948561164425517e-01,6.579836411187483414e+00
-3.095948561164425517e-01,-6.579836411187483414e+00
-3.106158435861666733e-01,-3.031061931938934695e+00
-3.106158435861666733e-01,3.031061931938934695e+00
-3.114467961665116080e-01,1.301857158242676782e+00
-3.114467961665116080e-01,-1.301857158242676782e+00
-3.117410786699066350e-01,6.161831375961438262e+00
-3.117410786699066350e-01,-6.161831375961438262e+00
-3.118022102925543937e-01,-2.000092550621174414e+00
-3.118022102925543937e-01,2.000092550621174414e+00
-3.128890082458092303e-01,3.116792676640810722e+00
-3.128890082458092303e-01,-3.116792676640810722e+00
-3.137906924649369045e-01,-2.096803012986816483e+00
-3.137906924649369045e-01,2.096803012986816483e+00
-3.145289119280810786e-01,-1.123926590860192976e+00
-3.145289119280810786e-01,1.123926590860192976e+00
-3.146902596640632765e-01,-2.905078296397117121e+00
-3.146902596640632765e-01,2.905078296397117121e+00
-3.149454476554370830e-01,0.000000000000000000e+00
-3.151308917001127696e-01,4.206159956074738027e+00
-3.151308917001127696e-01,-4.206159956074738027e+00
-3.164364112134850360e-01,9.914931500078802973e-01
-3.164364112134850360e-01,-9.914931500078802973e-01
-3.170756748354768839e-01,2.867310516786386820e+00
-3.170756748354768839e-01,-2.867310516786386820e+00
-3.179304075292905818e-01,6.645489828617245465e+00
-3.179304075292905818e-01,-6.645489828617245465e+00
-3.198726960712429124e-01,0.000000000000000000e+00
-3.224298907609741693e-01,-1.963821897560533269e+00
-3.224298907609741693e-01,1.963821897560533269e+00
-3.224949868259556762e-01,5.251296321142097767e+00
-3.224949868259556762e-01,-5.251296321142097767e+00
-3.229755175596526473e-01,1.627414281070820312e+00
-3.229755175596526473e-01,-1.627414281070820312e+00
-3.237696395078526468e-01,2.745274419017011969e+00
-3.237696395078526468e-01,-2.745274419017011969e+00
-3.246584261057655074e-01,-3.888009399044228598e+00
-3.246584261057655074e-01,3.888009399044228598e+00
-3.266287570609911484e-01,-7.485392464467682631e-03
-3.266287570609911484e-01,7.485392464467682631e-03
-3.267711069367004173e-01,-3.932520767306848519e+00
-3.267711069367004173e-01,3.932520767306848519e+00
-3.276778296527937950e-01,4.077669947668118411e+00
-3.276778296527937950e-01,-4.077669947668118411e+00
-3.279014243587833888e-01,-2.197957717852720094e+00
-3.279014243587833888e-01,2.197957717852720094e+00
-3.279233578126730109e-01,6.509235201468069221e+00
-3.279233578126730109e-01,-6.509235201468069221e+00
-3.294737141682682058e-01,-4.688365117838258378e+00
-3.294737141682682058e-01,4.688365117838258378e+00
-3.299947929973419125e-01,7.028413480761705578e+00
-3.299947929973419125e-01,-7.028413480761705578e+00
-3.324470084883700549e-01,5.027976333324452263e+00
-3.324470084883700549e-01,-5.027976333324452263e+00
-3.324631071234811497e-01,-2.646905455008579100e+00
-3.324631071234811497e-01,2.646905455008579100e+00
-3.351951567279012334e-01,4.847854576738657606e+00
-3.351951567279012334e-01,-4.847854576738657606e+00
-3.362060591029862877e-01,7.008637973868864002e+00
-3.362060591029862877e-01,-7.008637973868864002e+00
-3.375052015291938323e-01,-4.374495933910392154e+00
-3.375052015291938323e-01,4.374495933910392154e+00
-3.377249016870498277e-01,3.947762044430644490e+00
-3.377249016870498277e-01,-3.947762044430644490e+00
-3.380113147117658201e-01,0.000000000000000000e+00
-3.425528648419721711e-01,5.048783496105009760e+00
-3.425528648419721711e-01,-5.048783496105009760e+00
-3.454625929667149431e-01,0.000000000000000000e+00
-3.455014319379932086e-01,-3.097835403287422462e+00
-3.455014319379932086e-01,3.097835403287422462e+00
-3.476355197198247038e-01,4.069567609261374841e+00
-3.476355197198247038e-01,-4.069567609261374841e+00
-3.489049082336204144e-01,5.887286020324919100e+00
-3.489049082336204144e-01,-5.887286020324919100e+00
-3.498011012847040968e-01,-3.082704860910939093e+00
-3.498011012847040968e-01,3.082704860910939093e+00
-3.498131294928643609e-01,-6.029821925175419928e+00
-3.498131294928643609e-01,6.029821925175419928e+00
-3.568685352660669885e-01,-5.035255186856028686e+00
-3.568685352660669885e-01,5.035255186856028686e+00
-3.654037513765789891e-01,7.637042887296857652e-03
-3.654037513765789891e-01,-7.637042887296857652e-03
-3.662224150345020912e-01,6.157877090913516760e+00
-3.662224150345020912e-01,-6.157877090913516760e+00
-3.664325765108548683e-01,7.048039717389073644e+00
-3.664325765108548683e-01,-7.048039717389073644e+00
-3.691073246300682342e-01,-7.370734102100857221e+00
-3.691073246300682342e-01,7.370734102100857221e+00
-3.755706184062237440e-01,-2.943255035706975331e+00
-3.755706184062237440e-01,2.943255035706975331e+00
-3.846580049890340192e-01,1.012635804629486103e+01
-3.846580049890340192e-01,-1.012635804629486103e+01
-3.866825263518722799e-01,7.106392141323616407e+00
-3.866825263518722799e-01,-7.106392141323616407e+00
-3.908528698838653059e-01,0.000000000000000000e+00
-3.917290354409470599e-01,-7.894378316783273064e+00
-3.917290354409470599e-01,7.894378316783273064e+00
-3.923975739505349836e-01,7.034175365931110591e+00
-3.923975739505349836e-01,-7.034175365931110591e+00
-3.971511678373201848e-01,9.237277416947589970e+00
-3.971511678373201848e-01,-9.237277416947589970e+00
-4.008868409042904979e-01,-6.169128152203569471e+00
-4.008868409042904979e-01,6.169128152203569471e+00
-4.026738974222550116e-01,7.987025609296838802e+00
-4.026738974222550116e-01,-7.987025609296838802e+00
-4.102576588204127628e-01,9.950315709000351561e+00
-4.102576588204127628e-01,-9.950315709000351561e+00
-4.177434384445293802e-01,-6.034941798894646325e+00
-4.177434384445293802e-01,6.034941798894646325e+00
-4.520160610710682869e-01,9.117100076162863331e+00
-4.520160610710682869e-01,-9.117100076162863331e+00
-5.608665499325244941e-01,-1.206253420608894977e+01
-5.608665499325244941e-01,1.206253420608894977e+01


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L10_k0.4_Theta-1.csv <==
real,imag
-3.853466282387594810e-01,0.000000000000000000e+00
-7.268374668249562021e-01,-3.329960460125758887e-02
-7.268374668249562021e-01,3.329960460125758887e-02
-7.308010529303206049e-01,-7.197407130794358787e-01
-7.308010529303206049e-01,7.197407130794358787e-01
-7.491556394228856552e-01,-2.507543124744171958e+00
-7.491556394228856552e-01,2.507543124744171958e+00
-7.666466506523454960e-01,1.214414944659633067e+00
-7.666466506523454960e-01,-1.214414944659633067e+00
-7.835332360941289487e-01,-1.591231477095838232e+00
-7.835332360941289487e-01,1.591231477095838232e+00
-7.936312703870774810e-01,0.000000000000000000e+00
-8.201613041400044324e-01,1.420287366587904776e+00
-8.201613041400044324e-01,-1.420287366587904776e+00
-8.224476649624330449e-01,-1.931684508007557310e+00
-8.224476649624330449e-01,1.931684508007557310e+00
-8.382133816459786946e-01,1.474893460694148173e+00
-8.382133816459786946e-01,-1.474893460694148173e+00
-8.462567688565917345e-01,-3.782616322994920122e+00
-8.462567688565917345e-01,3.782616322994920122e+00
-8.543811330772452806e-01,8.450669384137657891e-01
-8.543811330772452806e-01,-8.450669384137657891e-01
-8.628958990380537486e-01,-1.241168797042000671e+00
-8.628958990380537486e-01,1.241168797042000671e+00
-8.678829150917277691e-01,4.552748165762400490e+00
-8.678829150917277691e-01,-4.552748165762400490e+00
-8.684764776274187525e-01,7.220057245899367260e-01
-8.684764776274187525e-01,-7.220057245899367260e-01
-8.705702792864744577e-01,2.942172409895490226e+00
-8.705702792864744577e-01,-2.942172409895490226e+00
-8.729336705257926265e-01,-6.741778745809016982e-02
-8.729336705257926265e-01,6.741778745809016982e-02
-8.735179031421830276e-01,-6.677023335755983835e-01
-8.735179031421830276e-01,6.677023335755983835e-01
-8.784009989091841053e-01,2.546663984861103902e+00
-8.784009989091841053e-01,-2.546663984861103902e+00
-8.854996007710249639e-01,-4.073457515630362624e-01
-8.854996007710249639e-01,4.073457515630362624e-01
-8.876766863106442251e-01,2.248783052354469181e+00
-8.876766863106442251e-01,-2.248783052354469181e+00
-8.880497263555116039e-01,-3.068075302508769475e+00
-8.880497263555116039e-01,3.068075302508769475e+00
-8.907167915423214177e-01,-4.948036616606742433e-01
-8.907167915423214177e-01,4.948036616606742433e-01
-8.920618167683838085e-01,-1.144913273073490778e+00
-8.920618167683838085e-01,1.144913273073490778e+00
-8.981052226593482235e-01,7.985680517770583631e-01
-8.981052226593482235e-01,-7.985680517770583631e-01
-9.014991155796356903e-01,2.593722220563763781e+00
-9.014991155796356903e-01,-2.593722220563763781e+00
-9.062770560060675606e-01,-7.061278218306251686e-01
-9.062770560060675606e-01,7.061278218306251686e-01
-9.088746953679649465e-01,-1.283823732156711639e+00
-9.088746953679649465e-01,1.283823732156711639e+00
-9.096898109806992316e-01,-1.602174540851076801e+00
-9.096898109806992316e-01,1.602174540851076801e+00
-9.101172698408273032e-01,-5.755137352655517215e-03
-9.101172698408273032e-01,5.755137352655517215e-03
-9.151783602639883552e-01,-2.214803930026293166e+00
-9.151783602639883552e-01,2.214803930026293166e+00
-9.172326175010988569e-01,1.952934315016509714e+00
-9.172326175010988569e-01,-1.952934315016509714e+00
-9.174006296707524211e-01,-1.196760033707194859e+00
-9.174006296707524211e-01,1.196760033707194859e+00
-9.238030589880033006e-01,1.907949621201172175e+00
-9.238030589880033006e-01,-1.907949621201172175e+00
-9.260051450913906468e-01,3.775301815016432805e+00
-9.260051450913906468e-01,-3.775301815016432805e+00
-9.270217415725250376e-01,1.008022726997052226e-01
-9.270217415725250376e-01,-1.008022726997052226e-01
-9.305031088792097282e-01,-3.723042445836714509e-01
-9.305031088792097282e-01,3.723042445836714509e-01
-9.405855884125445820e-01,-1.769059991110025098e+00
-9.405855884125445820e-01,1.769059991110025098e+00
-9.415091077975707989e-01,-2.878270373924618042e+00
-9.415091077975707989e-01,2.878270373924618042e+00
-9.419040554986908287e-01,2.627057660326163724e+00
-9.419040554986908287e-01,-2.627057660326163724e+00
-9.420515049708262367e-01,3.865144116411501685e+00
-9.420515049708262367e-01,-3.865144116411501685e+00
-9.475531770008689403e-01,3.503142433517649312e+00
-9.475531770008689403e-01,-3.503142433517649312e+00
-9.481470765733484019e-01,9.948302082862326978e-01
-9.481470765733484019e-01,-9.948302082862326978e-01
-9.566074768476714452e-01,2.444385750392292334e+00
-9.566074768476714452e-01,-2.444385750392292334e+00
-9.566659255861784672e-01,7.983631160221996703e-01
-9.566659255861784672e-01,-7.983631160221996703e-01
-9.603271870269343147e-01,-3.232698656273309563e-03
-9.603271870269343147e-01,3.232698656273309563e-03
-9.604389838397913159e-01,3.090665960350221120e+00
-9.604389838397913159e-01,-3.090665960350221120e+00
-9.615102352293491972e-01,2.897237599689157506e+00
-9.615102352293491972e-01,-2.897237599689157506e+00
-9.616969440785561041e-01,2.149906420499628545e+00
-9.616969440785561041e-01,-2.149906420499628545e+00
-9.630587180769962785e-01,1.268808368851481072e+00
-9.630587180769962785e-01,-1.268808368851481072e+00
-9.665356804820970371e-01,-4.559694841524612130e+00
-9.665356804820970371e-01,4.559694841524612130e+00
-9.676299332764480843e-01,8.060686333365900680e-01
-9.676299332764480843e-01,-8.060686333365900680e-01
-9.692073236867855268e-01,3.474417242926080562e-01
-9.692073236867855268e-01,-3.474417242926080562e-01
-9.714274654560576261e-01,-1.431791441843091706e+00
-9.714274654560576261e-01,1.431791441843091706e+00
-9.722753747777617139e-01,-3.766761942345010716e+00
-9.722753747777617139e-01,3.766761942345010716e+00
-9.736898525111039593e-01,-1.326116914565721894e+00
-9.736898525111039593e-01,1.326116914565721894e+00
-9.777888993061706335e-01,0.000000000000000000e+00
-9.856203183222623787e-01,4.428396855386363962e-01
-9.856203183222623787e-01,-4.428396855386363962e-01
-9.915102708930635389e-01,-2.274927126895621043e+00
-9.915102708930635389e-01,2.274927126895621043e+00
-9.940251251322304027e-01,6.074114229138091181e-01
-9.940251251322304027e-01,-6.074114229138091181e-01
-9.961747702838095186e-01,-2.577613107089248956e+00
-9.961747702838095186e-01,2.577613107089248956e+00
-9.991209124034134970e-01,-1.313001889194469196e-02
-9.991209124034134970e-01,1.313001889194469196e-02
-1.001693226167429618e+00,2.224222579963573754e+00
-1.001693226167429618e+00,-2.224222579963573754e+00
-1.004598600703572320e+00,1.935398173391976284e+00
-1.004598600703572320e+00,-1.935398173391976284e+00
-1.012851174551297806e+00,-1.233018623666451541e+00
-1.012851174551297806e+00,1.233018623666451541e+00
-1.014875198625397879e+00,4.803602918794301679e+00
-1.014875198625397879e+00,-4.803602918794301679e+00
-1.015489044788699058e+00,-1.714967045846948812e+00
-1.015489044788699058e+00,1.714967045846948812e+00
-1.017751331923677283e+00,-2.637223941838519270e+00
-1.017751331923677283e+00,2.637223941838519270e+00
-1.020840754191395749e+00,-5.185461122700712799e+00
-1.020840754191395749e+00,5.185461122700712799e+00
-1.022184341950877373e+00,-5.302801597252750909e+00
-1.022184341950877373e+00,5.302801597252750909e+00
-1.022457942165446276e+00,9.537915853847597214e-01
-1.022457942165446276e+00,-9.537915853847597214e-01
-1.023217471536294720e+00,-3.798625746644236578e+00
-1.023217471536294720e+00,3.798625746644236578e+00
-1.026393416253039037e+00,-3.020768548546644450e+00
-1.026393416253039037e+00,3.020768548546644450e+00
-1.026604628170272981e+00,-3.615038556090181127e-02
-1.026604628170272981e+00,3.615038556090181127e-02
-1.030258212572245924e+00,-3.473751329901767271e+00
-1.030258212572245924e+00,3.473751329901767271e+00
-1.032244066430217933e+00,-2.425480893823082074e+00
-1.032244066430217933e+00,2.425480893823082074e+00
-1.032577925006409547e+00,-2.961701218216451714e+00
-1.032577925006409547e+00,2.961701218216451714e+00
-1.036672943135832359e+00,1.923184109791850727e+00
-1.036672943135832359e+00,-1.923184109791850727e+00
-1.038194368789920441e+00,0.000000000000000000e+00
-1.038898065881597610e+00,-1.979906249859555878e+00
-1.038898065881597610e+00,1.979906249859555878e+00
-1.038977962882431161e+00,7.792610718362051880e-01
-1.038977962882431161e+00,-7.792610718362051880e-01
-1.041876937786430757e+00,-3.244709950594652614e+00
-1.041876937786430757e+00,3.244709950594652614e+00
-1.045714327278481903e+00,-6.833927747360650784e-01
-1.045714327278481903e+00,6.833927747360650784e-01
-1.046099686153731945e+00,-4.300489432454103422e+00
-1.046099686153731945e+00,4.300489432454103422e+00
-1.049241070963958133e+00,-3.102074156200712807e+00
-1.049241070963958133e+00,3.102074156200712807e+00
-1.050713913831369029e+00,1.579840901231412076e+00
-1.050713913831369029e+00,-1.579840901231412076e+00
-1.052541409072041745e+00,-2.396639180819243542e+00
-1.052541409072041745e+00,2.396639180819243542e+00
-1.056943665189155501e+00,-1.551853694192294242e+00
-1.056943665189155501e+00,1.551853694192294242e+00
-1.058003237434185229e+00,4.040163903099797671e-01
-1.058003237434185229e+00,-4.040163903099797671e-01
-1.060433267191424056e+00,-3.820584719203746094e+00
-1.060433267191424056e+00,3.820584719203746094e+00
-1.061188253770790624e+00,-6.256077791970663382e-01
-1.061188253770790624e+00,6.256077791970663382e-01
-1.062610873643238030e+00,2.488914538304598079e+00
-1.062610873643238030e+00,-2.488914538304598079e+00
-1.064421695201930085e+00,1.393898573690068865e+00
-1.064421695201930085e+00,-1.393898573690068865e+00
-1.064855266330443806e+00,3.058979630704421027e+00
-1.064855266330443806e+00,-3.058979630704421027e+00
-1.067526021887168497e+00,6.871726650755370924e-01
-1.067526021887168497e+00,-6.871726650755370924e-01
-1.074777250993360633e+00,3.883408414615447501e+00
-1.074777250993360633e+00,-3.883408414615447501e+00
-1.077211508004937812e+00,2.255577942041676831e+00
-1.077211508004937812e+00,-2.255577942041676831e+00
-1.078432770446054345e+00,1.499277426859681350e+00
-1.078432770446054345e+00,-1.499277426859681350e+00
-1.081522046492451761e+00,-8.564878453170335915e-01
-1.081522046492451761e+00,8.564878453170335915e-01
-1.083261119577207499e+00,2.847061588067341040e-02
-1.083261119577207499e+00,-2.847061588067341040e-02
-1.086063737066776280e+00,-3.897244310211949170e-01
-1.086063737066776280e+00,3.897244310211949170e-01
-1.088125339774176581e+00,-2.217994270657187794e+00
-1.088125339774176581e+00,2.217994270657187794e+00
-1.089027289070405580e+00,5.794279143265000265e+00
-1.089027289070405580e+00,-5.794279143265000265e+00
-1.091056873590730003e+00,-2.320258459903344672e+00
-1.091056873590730003e+00,2.320258459903344672e+00
-1.097558968864514206e+00,5.022304744504178409e+00
-1.097558968864514206e+00,-5.022304744504178409e+00
-1.099720222711991102e+00,-3.376136089379031674e-02
-1.099720222711991102e+00,3.376136089379031674e-02
-1.105194550654293506e+00,-3.897513864761952718e+00
-1.105194550654293506e+00,3.897513864761952718e+00
-1.105452858599930810e+00,-4.575402468479540907e+00
-1.105452858599930810e+00,4.575402468479540907e+00
-1.110590213769898416e+00,5.034975769138458013e+00
-1.110590213769898416e+00,-5.034975769138458013e+00
-1.110869966680031684e+00,-1.927547934266538698e+00
-1.110869966680031684e+00,1.927547934266538698e+00
-1.116269302920227968e+00,2.987869014193852646e+00
-1.116269302920227968e+00,-2.987869014193852646e+00
-1.120859300616357412e+00,2.633807970096031514e+00
-1.120859300616357412e+00,-2.633807970096031514e+00
-1.122180589859729238e+00,2.898414112186327163e+00
-1.122180589859729238e+00,-2.898414112186327163e+00
-1.122312321768880405e+00,2.185315600048665097e+00
-1.122312321768880405e+00,-2.185315600048665097e+00
-1.127400992332939778e+00,3.467681629828740952e+00
-1.127400992332939778e+00,-3.467681629828740952e+00
-1.128894987976981401e+00,-3.455199038326045802e+00
-1.128894987976981401e+00,3.455199038326045802e+00
-1.132783883872833686e+00,1.243801152578411173e+00
-1.132783883872833686e+00,-1.243801152578411173e+00
-1.136331564858624521e+00,-8.439542059573962307e-01
-1.136331564858624521e+00,8.439542059573962307e-01
-1.142230235479890776e+00,-4.908401757302707225e+00
-1.142230235479890776e+00,4.908401757302707225e+00
-1.146092900383390401e+00,1.315193148131985401e+00
-1.146092900383390401e+00,-1.315193148131985401e+00
-1.148911449151460484e+00,0.000000000000000000e+00
-1.149017711439278777e+00,-6.225844033367358143e+00
-1.149017711439278777e+00,6.225844033367358143e+00
-1.149197403493068315e+00,1.540664325461118089e+00
-1.149197403493068315e+00,-1.540664325461118089e+00
-1.152672152826679230e+00,-4.473591596128866144e+00
-1.152672152826679230e+00,4.473591596128866144e+00
-1.153401765487881203e+00,-1.006654583355387489e+00
-1.153401765487881203e+00,1.006654583355387489e+00
-1.153877715931618031e+00,2.686325601714079969e+00
-1.153877715931618031e+00,-2.686325601714079969e+00
-1.156111454885357936e+00,7.374013854413422608e-01
-1.156111454885357936e+00,-7.374013854413422608e-01
-1.156349233101722884e+00,-8.563539253122127715e-01
-1.156349233101722884e+00,8.563539253122127715e-01
-1.159597458461584907e+00,-3.773148514724727343e-01
-1.159597458461584907e+00,3.773148514724727343e-01
-1.163410115330229644e+00,2.220453291403927221e+00
-1.163410115330229644e+00,-2.220453291403927221e+00
-1.167092273673054015e+00,3.582208118131223973e+00
-1.167092273673054015e+00,-3.582208118131223973e+00
-1.167891391715958349e+00,1.422578571359103261e+00
-1.167891391715958349e+00,-1.422578571359103261e+00
-1.175106799039068450e+00,0.000000000000000000e+00
-1.175556944629873701e+00,3.904081354620474453e+00
-1.175556944629873701e+00,-3.904081354620474453e+00
-1.179700737820495782e+00,1.447631646973556840e+00
-1.179700737820495782e+00,-1.447631646973556840e+00
-1.180931100871653427e+00,-4.595910506952790797e+00
-1.180931100871653427e+00,4.595910506952790797e+00
-1.185514727147206848e+00,3.520148290864078877e+00
-1.185514727147206848e+00,-3.520148290864078877e+00
-1.187378763523670111e+00,-2.199086116639755506e+00
-1.187378763523670111e+00,2.199086116639755506e+00
-1.187431610738494570e+00,4.233992770981215514e+00
-1.187431610738494570e+00,-4.233992770981215514e+00
-1.190758613954101541e+00,-3.473568771593945392e+00
-1.190758613954101541e+00,3.473568771593945392e+00
-1.190904870953044092e+00,-2.360047025629917125e-02
-1.190904870953044092e+00,2.360047025629917125e-02
-1.192489129338361264e+00,1.690059697670956984e+00
-1.192489129338361264e+00,-1.690059697670956984e+00
-1.196124761241555312e+00,1.744023914707287348e+00
-1.196124761241555312e+00,-1.744023914707287348e+00
-1.196552589711574299e+00,-3.875958573021407894e+00
-1.196552589711574299e+00,3.875958573021407894e+00
-1.197480834163458852e+00,-1.078496395252560858e-01
-1.197480834163458852e+00,1.078496395252560858e-01
-1.204402522855032576e+00,-2.045056718631324433e+00
-1.204402522855032576e+00,2.045056718631324433e+00
-1.210072812148782706e+00,6.961571933680247071e+00
-1.210072812148782706e+00,-6.961571933680247071e+00
-1.217311973123233138e+00,-6.855990242090019213e-03
-1.217311973123233138e+00,6.855990242090019213e-03
-1.220943764775730411e+00,5.217090068271397207e+00
-1.220943764775730411e+00,-5.217090068271397207e+00
-1.222691414172766056e+00,8.471878361309036487e-01
-1.222691414172766056e+00,-8.471878361309036487e-01
-1.224186067573504566e+00,9.210645424939298831e-01
-1.224186067573504566e+00,-9.210645424939298831e-01
-1.225350543130011571e+00,1.329652718703052683e+00
-1.225350543130011571e+00,-1.329652718703052683e+00
-1.225782253676218181e+00,5.710934681170827254e+00
-1.225782253676218181e+00,-5.710934681170827254e+00
-1.246417494133034598e+00,6.461395869521688873e+00
-1.246417494133034598e+00,-6.461395869521688873e+00
-1.246737888001332006e+00,-1.321120279451563961e+00
-1.246737888001332006e+00,1.321120279451563961e+00
-1.250325651792058679e+00,-8.907745042789811940e-01
-1.250325651792058679e+00,8.907745042789811940e-01
-1.251752353278118735e+00,0.000000000000000000e+00
-1.258907817402240337e+00,1.921146628774334841e+00
-1.258907817402240337e+00,-1.921146628774334841e+00
-1.260485514797364370e+00,4.421616282429094547e+00
-1.260485514797364370e+00,-4.421616282429094547e+00
-1.262487446135951430e+00,3.901699057411081029e+00
-1.262487446135951430e+00,-3.901699057411081029e+00
-1.264043653487634478e+00,-3.014248200875682127e+00
-1.264043653487634478e+00,3.014248200875682127e+00
-1.268315623168316364e+00,2.840018607035466047e+00
-1.268315623168316364e+00,-2.840018607035466047e+00
-1.274101336268908202e+00,-6.553408888424696599e+00
-1.274101336268908202e+00,6.553408888424696599e+00
-1.274266939921973263e+00,-4.945175738208424043e+00
-1.274266939921973263e+00,4.945175738208424043e+00
-1.275640758825491439e+00,2.884317026252021243e+00
-1.275640758825491439e+00,-2.884317026252021243e+00
-1.276868433716118911e+00,-1.150477194534207159e+00
-1.276868433716118911e+00,1.150477194534207159e+00
-1.277179185804860229e+00,1.767288860583767635e-02
-1.277179185804860229e+00,-1.767288860583767635e-02
-1.278233902402911237e+00,-4.106549976935256474e+00
-1.278233902402911237e+00,4.106549976935256474e+00
-1.278361396892360169e+00,-7.626928788506330825e+00
-1.278361396892360169e+00,7.626928788506330825e+00
-1.289262262446817076e+00,2.110942600152476700e+00
-1.289262262446817076e+00,-2.110942600152476700e+00
-1.299724514751336990e+00,6.462141948788216794e+00
-1.299724514751336990e+00,-6.462141948788216794e+00
-1.303038267308818554e+00,-3.920206019346977655e+00
-1.303038267308818554e+00,3.920206019346977655e+00
-1.304938406660888006e+00,-2.968514530377291738e+00
-1.304938406660888006e+00,2.968514530377291738e+00
-1.315396209670052885e+00,6.922628985584724504e+00
-1.315396209670052885e+00,-6.922628985584724504e+00
-1.319012720286766305e+00,-3.052794201722254908e+00
-1.319012720286766305e+00,3.052794201722254908e+00
-1.320180146948302990e+00,5.744702430396207760e+00
-1.320180146948302990e+00,-5.744702430396207760e+00
-1.329012537770351887e+00,2.132814266790024504e+00
-1.329012537770351887e+00,-2.132814266790024504e+00
-1.331017633495067409e+00,9.408380952899988436e-01
-1.331017633495067409e+00,-9.408380952899988436e-01
-1.335953446768375574e+00,-4.589257559363168149e+00
-1.335953446768375574e+00,4.589257559363168149e+00
-1.340399944070369553e+00,1.933858490415876430e+00
-1.340399944070369553e+00,-1.933858490415876430e+00
-1.340683616784470455e+00,2.718237553423538788e+00
-1.340683616784470455e+00,-2.718237553423538788e+00
-1.342064520840955621e+00,-4.069952057537664203e+00
-1.342064520840955621e+00,4.069952057537664203e+00
-1.344830895863565079e+00,3.853823235181215612e+00
-1.344830895863565079e+00,-3.853823235181215612e+00
-1.360311734857757804e+00,6.057543189977693032e+00
-1.360311734857757804e+00,-6.057543189977693032e+00
-1.363783389732027729e+00,0.000000000000000000e+00
-1.376618659513269893e+00,3.044870015085610948e+00
-1.376618659513269893e+00,-3.044870015085610948e+00
-1.379372869048844485e+00,4.972605951854832007e+00
-1.379372869048844485e+00,-4.972605951854832007e+00
-1.400026635933902419e+00,-4.775890979287294336e+00
-1.400026635933902419e+00,4.775890979287294336e+00
-1.401509346895374986e+00,-2.102098016475650866e-02
-1.401509346895374986e+00,2.102098016475650866e-02
-1.405901569682987073e+00,5.937777023600284032e+00
-1.405901569682987073e+00,-5.937777023600284032e+00
-1.416250692769209341e+00,0.000000000000000000e+00
-1.416330601712207482e+00,4.227553292114285100e+00
-1.416330601712207482e+00,-4.227553292114285100e+00
-1.418723314896715548e+00,5.810745145485618046e+00
-1.418723314896715548e+00,-5.810745145485618046e+00
-1.427918028138132733e+00,6.978913082293188630e+00
-1.427918028138132733e+00,-6.978913082293188630e+00
-1.432767802317800099e+00,4.046694505793730912e+00
-1.432767802317800099e+00,-4.046694505793730912e+00
-1.477233169047473149e+00,-7.249061691194991219e+00
-1.477233169047473149e+00,7.249061691194991219e+00
-1.483560337152838304e+00,6.113325818628989161e+00
-1.483560337152838304e+00,-6.113325818628989161e+00
-1.491332797009205402e+00,4.963579257182909821e+00
-1.491332797009205402e+00,-4.963579257182909821e+00
-1.511997131349456458e+00,6.896431685014350776e+00
-1.511997131349456458e+00,-6.896431685014350776e+00
-1.513376302270986296e+00,-5.402162978439166430e-02
-1.513376302270986296e+00,5.402162978439166430e-02
-1.517367156274693318e+00,2.878805505382913132e+00
-1.517367156274693318e+00,-2.878805505382913132e+00
-1.630179277258818171e+00,3.058119164025733028e+00
-1.630179277258818171e+00,-3.058119164025733028e+00
-1.639623930937569085e+00,-7.881054215866829082e+00
-1.639623930937569085e+00,7.881054215866829082e+00
-1.652309928773569858e+00,9.805047033523562661e+00
-1.652309928773569858e+00,-9.805047033523562661e+00
-1.668863452295134886e+00,5.955152881906093931e+00
-1.668863452295134886e+00,-5.955152881906093931e+00
-1.958145517396979063e+00,9.030418719946082362e+00
-1.958145517396979063e+00,-9.030418719946082362e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L10_k0.4_Theta1.csv <==
real,imag
-1.567497489720602022e-15,0.000000000000000000e+00
-4.813326896375890174e-01,0.000000000000000000e+00
-4.968268092508080214e-01,2.470283891660084663e+00
-4.968268092508080214e-01,-2.470283891660084663e+00
-6.051242615365843847e-01,-2.942063826254042613e+00
-6.051242615365843847e-01,2.942063826254042613e+00
-6.682867466148341151e-01,-3.648688695975615265e-02
-6.682867466148341151e-01,3.648688695975615265e-02
-7.288564298460565860e-01,0.000000000000000000e+00
-7.355748391929221031e-01,7.833319719106578427e-01
-7.355748391929221031e-01,-7.833319719106578427e-01
-7.595120916745553563e-01,-8.006972447875673748e-02
-7.595120916745553563e-01,8.006972447875673748e-02
-7.751820273415416240e-01,1.216900398775143888e+00
-7.751820273415416240e-01,-1.216900398775143888e+00
-7.789277618091723365e-01,1.254808426262864263e+00
-7.789277618091723365e-01,-1.254808426262864263e+00
-7.802300314666290593e-01,-5.194715629578560367e+00
-7.802300314666290593e-01,5.194715629578560367e+00
-7.843895025254028486e-01,3.816741364184028651e+00
-7.843895025254028486e-01,-3.816741364184028651e+00
-7.845038566551260084e-01,-1.575297392372413618e+00
-7.845038566551260084e-01,1.575297392372413618e+00
-7.934840956655234701e-01,0.000000000000000000e+00
-7.982267245113592313e-01,1.422137954706854002e+00
-7.982267245113592313e-01,-1.422137954706854002e+00
-8.117844299903316241e-01,-1.927497428456493189e+00
-8.117844299903316241e-01,1.927497428456493189e+00
-8.160609250349964983e-01,0.000000000000000000e+00
-8.304950078849633321e-01,2.518201130701964718e+00
-8.304950078849633321e-01,-2.518201130701964718e+00
-8.317503983923923983e-01,6.890050512374711333e-01
-8.317503983923923983e-01,-6.890050512374711333e-01
-8.334101680557098879e-01,2.403517741775983652e+00
-8.334101680557098879e-01,-2.403517741775983652e+00
-8.386425449757695105e-01,-1.431659369883476529e+00
-8.386425449757695105e-01,1.431659369883476529e+00
-8.430051593647334141e-01,2.920731370199034060e+00
-8.430051593647334141e-01,-2.920731370199034060e+00
-8.438024870709643910e-01,-7.428617047083185820e-01
-8.438024870709643910e-01,7.428617047083185820e-01
-8.493979876150788977e-01,2.314829444390905433e+00
-8.493979876150788977e-01,-2.314829444390905433e+00
-8.610177749244123380e-01,-6.619813722434349235e-02
-8.610177749244123380e-01,6.619813722434349235e-02
-8.655571255472287451e-01,6.667229675447335913e-01
-8.655571255472287451e-01,-6.667229675447335913e-01
-8.663561854192050049e-01,-3.830257814687572093e-01
-8.663561854192050049e-01,3.830257814687572093e-01
-8.825701061666683112e-01,-4.262435472232856820e-02
-8.825701061666683112e-01,4.262435472232856820e-02
-8.827772946274989874e-01,-1.326778746504989170e+00
-8.827772946274989874e-01,1.326778746504989170e+00
-8.881141366008186155e-01,-1.174138906109481573e+00
-8.881141366008186155e-01,1.174138906109481573e+00
-8.925263397775305974e-01,-3.766756079410293001e+00
-8.925263397775305974e-01,3.766756079410293001e+00
-8.930482361783081968e-01,8.412295723522744684e-01
-8.930482361783081968e-01,-8.412295723522744684e-01
-8.956725332968359377e-01,2.601731173480883008e+00
-8.956725332968359377e-01,-2.601731173480883008e+00
-8.991053686920635890e-01,-4.559408243804281113e+00
-8.991053686920635890e-01,4.559408243804281113e+00
-9.003236596316547269e-01,-3.079939491056490564e+00
-9.003236596316547269e-01,3.079939491056490564e+00
-9.025227137722333648e-01,-1.214466869914657243e+00
-9.025227137722333648e-01,1.214466869914657243e+00
-9.080577338714599378e-01,2.603116606517703158e+00
-9.080577338714599378e-01,-2.603116606517703158e+00
-9.148030651399944313e-01,-1.910971556933914517e+00
-9.148030651399944313e-01,1.910971556933914517e+00
-9.152427273174469358e-01,-2.120152120537418389e-02
-9.152427273174469358e-01,2.120152120537418389e-02
-9.182328384256519538e-01,3.838362099132520022e+00
-9.182328384256519538e-01,-3.838362099132520022e+00
-9.202513085138613880e-01,-7.453149138838016663e-01
-9.202513085138613880e-01,7.453149138838016663e-01
-9.225745271876966136e-01,8.129623082442498649e-01
-9.225745271876966136e-01,-8.129623082442498649e-01
-9.226666281839466244e-01,2.127656610795433778e+00
-9.226666281839466244e-01,-2.127656610795433778e+00
-9.231094108250312846e-01,-1.209653330102271385e+00
-9.231094108250312846e-01,1.209653330102271385e+00
-9.245285800445357527e-01,4.887562628567861944e-01
-9.245285800445357527e-01,-4.887562628567861944e-01
-9.291138703517104469e-01,-2.549481956818143047e+00
-9.291138703517104469e-01,2.549481956818143047e+00
-9.322510593912691768e-01,6.352881085944782624e-01
-9.322510593912691768e-01,-6.352881085944782624e-01
-9.328237620078282388e-01,-2.266136075661481453e+00
-9.328237620078282388e-01,2.266136075661481453e+00
-9.339927488784939280e-01,1.966806235449625850e+00
-9.339927488784939280e-01,-1.966806235449625850e+00
-9.407186909320567336e-01,-2.918582246148026194e+00
-9.407186909320567336e-01,2.918582246148026194e+00
-9.458984345487864154e-01,0.000000000000000000e+00
-9.479734399696404523e-01,-1.257401808093682627e+00
-9.479734399696404523e-01,1.257401808093682627e+00
-9.492710133959602059e-01,-1.780116928350153227e+00
-9.492710133959602059e-01,1.780116928350153227e+00
-9.492897597774495599e-01,3.853465251542005365e-01
-9.492897597774495599e-01,-3.853465251542005365e-01
-9.496970249924646668e-01,0.000000000000000000e+00
-9.511709926154950923e-01,2.186576923107895976e+00
-9.511709926154950923e-01,-2.186576923107895976e+00
-9.514182890065623344e-01,-1.312630575165794289e+00
-9.514182890065623344e-01,1.312630575165794289e+00
-9.532005490510172541e-01,-1.607490087372616561e+00
-9.532005490510172541e-01,1.607490087372616561e+00
-9.569500517183386901e-01,-2.406159852497884444e+00
-9.569500517183386901e-01,2.406159852497884444e+00
-9.569968573427347636e-01,-2.264007250319723941e+00
-9.569968573427347636e-01,2.264007250319723941e+00
-9.580028180549730044e-01,4.974041750069215340e+00
-9.580028180549730044e-01,-4.974041750069215340e+00
-9.613383547787908157e-01,-3.790585966701581988e+00
-9.613383547787908157e-01,3.790585966701581988e+00
-9.613896618971289332e-01,3.454274255343757760e-01
-9.613896618971289332e-01,-3.454274255343757760e-01
-9.643398337110518082e-01,1.422578601856542946e+00
-9.643398337110518082e-01,-1.422578601856542946e+00
-9.657159616082768849e-01,4.634522657771855125e-01
-9.657159616082768849e-01,-4.634522657771855125e-01
-9.688359316016861289e-01,9.357895152576477527e-01
-9.688359316016861289e-01,-9.357895152576477527e-01
-9.714377640750502252e-01,-2.923172491184126365e+00
-9.714377640750502252e-01,2.923172491184126365e+00
-9.734546887415274075e-01,-4.556499482109434673e+00
-9.734546887415274075e-01,4.556499482109434673e+00
-9.773544329031408351e-01,0.000000000000000000e+00
-9.776394339255537469e-01,-3.823661490003631425e+00
-9.776394339255537469e-01,3.823661490003631425e+00
-9.776764887257234360e-01,-1.910464232718882105e+00
-9.776764887257234360e-01,1.910464232718882105e+00
-9.791129975319248224e-01,6.156376239962665586e+00
-9.791129975319248224e-01,-6.156376239962665586e+00
-9.809471947352244037e-01,0.000000000000000000e+00
-9.833390778901301976e-01,2.591700113391474325e+00
-9.833390778901301976e-01,-2.591700113391474325e+00
-9.836734268501903244e-01,8.049259157023511690e-01
-9.836734268501903244e-01,-8.049259157023511690e-01
-9.838874034434978988e-01,-3.033620775622665189e+00
-9.838874034434978988e-01,3.033620775622665189e+00
-9.849888695981078302e-01,9.167324380513468263e-02
-9.849888695981078302e-01,-9.167324380513468263e-02
-9.871798300007228466e-01,6.000791152976892029e-01
-9.871798300007228466e-01,-6.000791152976892029e-01
-9.888636833776485169e-01,-3.472709455181126170e+00
-9.888636833776485169e-01,3.472709455181126170e+00
-9.937535765500451479e-01,3.548334808616951719e+00
-9.937535765500451479e-01,-3.548334808616951719e+00
-9.969933211858091893e-01,-2.411494020172194955e-02
-9.969933211858091893e-01,2.411494020172194955e-02
-9.977249475053853178e-01,2.259901476572987011e+00
-9.977249475053853178e-01,-2.259901476572987011e+00
-1.000198818253928312e+00,9.862321316840474417e-01
-1.000198818253928312e+00,-9.862321316840474417e-01
-1.003713297421652939e+00,-1.965055562538212008e+00
-1.003713297421652939e+00,1.965055562538212008e+00
-1.006363213180732075e+00,-2.680259755163943769e+00
-1.006363213180732075e+00,2.680259755163943769e+00
-1.009431033333485495e+00,-2.555746330387548504e+00
-1.009431033333485495e+00,2.555746330387548504e+00
-1.010620741251197829e+00,-3.771533815190500682e+00
-1.010620741251197829e+00,3.771533815190500682e+00
-1.011211435356456079e+00,1.727595958507771590e+00
-1.011211435356456079e+00,-1.727595958507771590e+00
-1.014807927330129367e+00,3.105810962064268654e+00
-1.014807927330129367e+00,-3.105810962064268654e+00
-1.017343707561391142e+00,4.981564112127410127e+00
-1.017343707561391142e+00,-4.981564112127410127e+00
-1.018820475829034899e+00,0.000000000000000000e+00
-1.021699693363914196e+00,-2.415941460791309670e+00
-1.021699693363914196e+00,2.415941460791309670e+00
-1.026592438815149499e+00,-6.489143471420442122e-01
-1.026592438815149499e+00,6.489143471420442122e-01
-1.026642397108014304e+00,-3.015770787923788721e+00
-1.026642397108014304e+00,3.015770787923788721e+00
-1.027266709694505842e+00,-3.229773315503888131e+00
-1.027266709694505842e+00,3.229773315503888131e+00
-1.029571106412415116e+00,-1.263739528135393808e+00
-1.029571106412415116e+00,1.263739528135393808e+00
-1.031658703876346284e+00,-1.576686469769367216e+00
-1.031658703876346284e+00,1.576686469769367216e+00
-1.032785351379224892e+00,-3.860812497965751433e+00
-1.032785351379224892e+00,3.860812497965751433e+00
-1.034778670538973877e+00,0.000000000000000000e+00
-1.040896623451684988e+00,7.360669689822024742e-01
-1.040896623451684988e+00,-7.360669689822024742e-01
-1.041087100013912359e+00,-3.080497008390336688e+00
-1.041087100013912359e+00,3.080497008390336688e+00
-1.041358889742310501e+00,2.233658956324834133e+00
-1.041358889742310501e+00,-2.233658956324834133e+00
-1.042302140075948458e+00,5.279557196534560681e+00
-1.042302140075948458e+00,-5.279557196534560681e+00
-1.047474585199938524e+00,-2.047419052777252682e-02
-1.047474585199938524e+00,2.047419052777252682e-02
-1.047803412020061664e+00,1.929849006064557670e+00
-1.047803412020061664e+00,-1.929849006064557670e+00
-1.049543939190412445e+00,-2.410101915046949372e+00
-1.049543939190412445e+00,2.410101915046949372e+00
-1.050599425942308596e+00,4.462602983718952920e+00
-1.050599425942308596e+00,-4.462602983718952920e+00
-1.052496262998485532e+00,5.268502670244281205e+00
-1.052496262998485532e+00,-5.268502670244281205e+00
-1.054145022907639895e+00,-4.305579195223996791e+00
-1.054145022907639895e+00,4.305579195223996791e+00
-1.056838489266266334e+00,7.656189274934779299e-01
-1.056838489266266334e+00,-7.656189274934779299e-01
-1.062977861209252861e+00,4.841134438689449482e+00
-1.062977861209252861e+00,-4.841134438689449482e+00
-1.064183628750043464e+00,1.487099016511151728e+00
-1.064183628750043464e+00,-1.487099016511151728e+00
-1.067315252238231427e+00,-1.592670978364949752e+00
-1.067315252238231427e+00,1.592670978364949752e+00
-1.076186027897853448e+00,-3.961407758340762530e-01
-1.076186027897853448e+00,3.961407758340762530e-01
-1.078061779691024125e+00,-3.871304802163221925e+00
-1.078061779691024125e+00,3.871304802163221925e+00
-1.082521871600303109e+00,-2.866685275706526426e+00
-1.082521871600303109e+00,2.866685275706526426e+00
-1.086640302324260121e+00,7.754338275194202268e+00
-1.086640302324260121e+00,-7.754338275194202268e+00
-1.089158829633011027e+00,6.977465441920976952e-01
-1.089158829633011027e+00,-6.977465441920976952e-01
-1.089460502510647189e+00,-1.038787918606842720e+00
-1.089460502510647189e+00,1.038787918606842720e+00
-1.090623964379508370e+00,3.851380642097864460e+00
-1.090623964379508370e+00,-3.851380642097864460e+00
-1.091587255002344659e+00,-5.744227991820288537e+00
-1.091587255002344659e+00,5.744227991820288537e+00
-1.092342808909722907e+00,-3.806440690199129673e+00
-1.092342808909722907e+00,3.806440690199129673e+00
-1.092797486467599777e+00,-1.344709867978524320e+00
-1.092797486467599777e+00,1.344709867978524320e+00
-1.095565317533910399e+00,1.464532430687945919e+00
-1.095565317533910399e+00,-1.464532430687945919e+00
-1.095723348177650047e+00,0.000000000000000000e+00
-1.096193421700058845e+00,5.780132792416336152e+00
-1.096193421700058845e+00,-5.780132792416336152e+00
-1.096755042084020193e+00,6.406677633159141294e-01
-1.096755042084020193e+00,-6.406677633159141294e-01
-1.098696311690276373e+00,-3.538343733048316508e+00
-1.098696311690276373e+00,3.538343733048316508e+00
-1.100271742216830884e+00,9.311392739711080724e-01
-1.100271742216830884e+00,-9.311392739711080724e-01
-1.100825753358156245e+00,3.541412691760925657e-02
-1.100825753358156245e+00,-3.541412691760925657e-02
-1.101974589046407216e+00,-1.926431763292470789e+00
-1.101974589046407216e+00,1.926431763292470789e+00
-1.102197187902855147e+00,1.406813100816599160e+00
-1.102197187902855147e+00,-1.406813100816599160e+00
-1.108887361115675985e+00,2.656513923761027129e+00
-1.108887361115675985e+00,-2.656513923761027129e+00
-1.109720129705742853e+00,-4.104410049646535219e-01
-1.109720129705742853e+00,4.104410049646535219e-01
-1.111116100675113572e+00,-9.061380843115886263e-02
-1.111116100675113572e+00,9.061380843115886263e-02
-1.111365938416584598e+00,-2.481701045349410606e+00
-1.111365938416584598e+00,2.481701045349410606e+00
-1.114641870086809705e+00,4.637315092737039457e+00
-1.114641870086809705e+00,-4.637315092737039457e+00
-1.117108604065031763e+00,2.205309726250439528e+00
-1.117108604065031763e+00,-2.205309726250439528e+00
-1.119139526174116828e+00,3.945304137067968675e-01
-1.119139526174116828e+00,-3.945304137067968675e-01
-1.121842345335453128e+00,2.182576751875099141e+00
-1.121842345335453128e+00,-2.182576751875099141e+00
-1.122227416617675777e+00,0.000000000000000000e+00
-1.122986064783291216e+00,-2.915661024912950872e+00
-1.122986064783291216e+00,2.915661024912950872e+00
-1.123253441961076016e+00,4.556482316537963762e+00
-1.123253441961076016e+00,-4.556482316537963762e+00
-1.128416060525326392e+00,-1.492520639778385005e+00
-1.128416060525326392e+00,1.492520639778385005e+00
-1.129027572877026264e+00,5.020707605156034425e+00
-1.129027572877026264e+00,-5.020707605156034425e+00
-1.131842932261007295e+00,7.966413047332397968e-01
-1.131842932261007295e+00,-7.966413047332397968e-01
-1.132409663497922381e+00,-2.719351407591659164e+00
-1.132409663497922381e+00,2.719351407591659164e+00
-1.139320497279877387e+00,1.257471136700258008e+00
-1.139320497279877387e+00,-1.257471136700258008e+00
-1.139818352668348300e+00,1.324337507044892170e+00
-1.139818352668348300e+00,-1.324337507044892170e+00
-1.146282832457092837e+00,-1.909657614353800215e+00
-1.146282832457092837e+00,1.909657614353800215e+00
-1.149838777918359645e+00,-3.905017871712430200e+00
-1.149838777918359645e+00,3.905017871712430200e+00
-1.151237879771307870e+00,-3.444464838362585546e+00
-1.151237879771307870e+00,3.444464838362585546e+00
-1.153762739862636444e+00,-2.217277189085702371e+00
-1.153762739862636444e+00,2.217277189085702371e+00
-1.158325165858944406e+00,-3.526648031205437128e+00
-1.158325165858944406e+00,3.526648031205437128e+00
-1.160325470230302747e+00,8.154944625825936155e-01
-1.160325470230302747e+00,-8.154944625825936155e-01
-1.161231326174696932e+00,-3.008222958954567705e+00
-1.161231326174696932e+00,3.008222958954567705e+00
-1.165209839251400314e+00,8.655706996246856910e-01
-1.165209839251400314e+00,-8.655706996246856910e-01
-1.166106728351892441e+00,-2.304091257652468805e+00
-1.166106728351892441e+00,2.304091257652468805e+00
-1.166551062695729613e+00,-4.784766262515098845e+00
-1.166551062695729613e+00,4.784766262515098845e+00
-1.167626982684143666e+00,-5.039339925982842416e+00
-1.167626982684143666e+00,5.039339925982842416e+00
-1.176774178759524725e+00,-6.238294993745775230e+00
-1.176774178759524725e+00,6.238294993745775230e+00
-1.179054617230158808e+00,0.000000000000000000e+00
-1.179359868143630807e+00,2.115247016053955154e+00
-1.179359868143630807e+00,-2.115247016053955154e+00
-1.186585534571013234e+00,-7.651313390947968252e+00
-1.186585534571013234e+00,7.651313390947968252e+00
-1.191479456742407184e+00,-4.457136405569161575e+00
-1.191479456742407184e+00,4.457136405569161575e+00
-1.193614919634867544e+00,-2.421797747640104526e-02
-1.193614919634867544e+00,2.421797747640104526e-02
-1.195675877207960536e+00,-4.245336090285560360e+00
-1.195675877207960536e+00,4.245336090285560360e+00
-1.197416596373285458e+00,-6.913568192478972918e+00
-1.197416596373285458e+00,6.913568192478972918e+00
-1.197423130749555753e+00,-3.511807758094168452e+00
-1.197423130749555753e+00,3.511807758094168452e+00
-1.197823682477823670e+00,5.220874533573175214e+00
-1.197823682477823670e+00,-5.220874533573175214e+00
-1.198298528003754138e+00,9.020658002588096691e-01
-1.198298528003754138e+00,-9.020658002588096691e-01
-1.201688941006051614e+00,3.869748762303706346e+00
-1.201688941006051614e+00,-3.869748762303706346e+00
-1.202452911280079473e+00,1.358115391111177406e+00
-1.202452911280079473e+00,-1.358115391111177406e+00
-1.202505158382250583e+00,-8.296460918277883678e-01
-1.202505158382250583e+00,8.296460918277883678e-01
-1.207550718523700883e+00,2.040440978364014502e+00
-1.207550718523700883e+00,-2.040440978364014502e+00
-1.208102218556439844e+00,2.197476504654577223e+00
-1.208102218556439844e+00,-2.197476504654577223e+00
-1.208646574040868948e+00,-1.731589889182445718e+00
-1.208646574040868948e+00,1.731589889182445718e+00
-1.208833844644027655e+00,3.018539863372710297e+00
-1.208833844644027655e+00,-3.018539863372710297e+00
-1.209951469483478537e+00,3.056726862210155105e+00
-1.209951469483478537e+00,-3.056726862210155105e+00
-1.226125945160264630e+00,4.387422563706190104e+00
-1.226125945160264630e+00,-4.387422563706190104e+00
-1.228035419194704936e+00,-6.055645666890384859e+00
-1.228035419194704936e+00,6.055645666890384859e+00
-1.230473728918298093e+00,-1.919201334173190165e+00
-1.230473728918298093e+00,1.919201334173190165e+00
-1.232609592400888854e+00,3.454098406048760062e+00
-1.232609592400888854e+00,-3.454098406048760062e+00
-1.236593888360323579e+00,-6.548765878164621412e+00
-1.236593888360323579e+00,6.548765878164621412e+00
-1.237752159945912034e+00,-2.839736783381201946e+00
-1.237752159945912034e+00,2.839736783381201946e+00
-1.240366863865586700e+00,-3.822511930689753701e+00
-1.240366863865586700e+00,3.822511930689753701e+00
-1.244598092777791543e+00,-2.773659936175604468e+00
-1.244598092777791543e+00,2.773659936175604468e+00
-1.248282790633570727e+00,6.501495238868435500e+00
-1.248282790633570727e+00,-6.501495238868435500e+00
-1.250530451017276334e+00,1.710641494481550007e+00
-1.250530451017276334e+00,-1.710641494481550007e+00
-1.253386872282858944e+00,-1.452716811912929673e+00
-1.253386872282858944e+00,1.452716811912929673e+00
-1.255166259425308795e+00,-2.094290476311365445e+00
-1.255166259425308795e+00,2.094290476311365445e+00
-1.255531890406133444e+00,-1.316290168240410896e+00
-1.255531890406133444e+00,1.316290168240410896e+00
-1.255890069276782040e+00,0.000000000000000000e+00
-1.260487581988197769e+00,3.928352272014049795e+00
-1.260487581988197769e+00,-3.928352272014049795e+00
-1.263790656660627176e+00,-8.970168295323748264e-01
-1.263790656660627176e+00,8.970168295323748264e-01
-1.266284945183889121e+00,4.476070869996450624e-02
-1.266284945183889121e+00,-4.476070869996450624e-02
-1.271560813877045337e+00,-4.100286246540759016e+00
-1.271560813877045337e+00,4.100286246540759016e+00
-1.278845033419594435e+00,-5.233538992476757024e+00
-1.278845033419594435e+00,5.233538992476757024e+00
-1.297828761578376344e+00,1.162036141741911166e+00
-1.297828761578376344e+00,-1.162036141741911166e+00
-1.302049521078714189e+00,9.520661746837836281e-01
-1.302049521078714189e+00,-9.520661746837836281e-01
-1.302518850190918620e+00,6.950420217513857857e+00
-1.302518850190918620e+00,-6.950420217513857857e+00
-1.304251760443286390e+00,-1.256188508457185826e-02
-1.304251760443286390e+00,1.256188508457185826e-02
-1.307962376547291417e+00,-3.078789331488273717e+00
-1.307962376547291417e+00,3.078789331488273717e+00
-1.309139998191493515e+00,3.878706406588702471e+00
-1.309139998191493515e+00,-3.878706406588702471e+00
-1.316665876367725252e+00,4.917740690798050096e+00
-1.316665876367725252e+00,-4.917740690798050096e+00
-1.318256845120537646e+00,-6.476710761884009848e+00
-1.318256845120537646e+00,6.476710761884009848e+00
-1.321691832514065634e+00,2.979790218694712056e+00
-1.321691832514065634e+00,-2.979790218694712056e+00
-1.328784149189979003e+00,-4.595555392722934229e+00
-1.328784149189979003e+00,4.595555392722934229e+00
-1.332054658186691443e+00,-2.737135183563244922e+00
-1.332054658186691443e+00,2.737135183563244922e+00
-1.335757183100942491e+00,-5.711414043157905240e+00
-1.335757183100942491e+00,5.711414043157905240e+00
-1.336149728603340137e+00,1.573087529748564917e+00
-1.336149728603340137e+00,-1.573087529748564917e+00
-1.338654363169719419e+00,1.945725807484703473e+00
-1.338654363169719419e+00,-1.945725807484703473e+00
-1.340323981401470466e+00,-4.022269416318093427e+00
-1.340323981401470466e+00,4.022269416318093427e+00
-1.349712510287646161e+00,-5.035081113613874143e-02
-1.349712510287646161e+00,5.035081113613874143e-02
-1.352350416831758828e+00,-3.844922589870825025e+00
-1.352350416831758828e+00,3.844922589870825025e+00
-1.352386864882193063e+00,-2.626171144611486596e+00
-1.352386864882193063e+00,2.626171144611486596e+00
-1.352852085945517313e+00,-2.817366589500503338e+00
-1.352852085945517313e+00,2.817366589500503338e+00
-1.362253286074177838e+00,0.000000000000000000e+00
-1.365959816143685002e+00,-4.778273605629586029e+00
-1.365959816143685002e+00,4.778273605629586029e+00
-1.369522593845023728e+00,-6.905374619593239061e+00
-1.369522593845023728e+00,6.905374619593239061e+00
-1.369658178928519821e+00,2.122044488541934726e+00
-1.369658178928519821e+00,-2.122044488541934726e+00
-1.374601999399843955e+00,-4.280708449101364721e+00
-1.374601999399843955e+00,4.280708449101364721e+00
-1.376542318152513378e+00,3.920216272277735392e+00
-1.376542318152513378e+00,-3.920216272277735392e+00
-1.381287831442688407e+00,6.995557361262850549e+00
-1.381287831442688407e+00,-6.995557361262850549e+00
-1.386383919905925577e+00,-5.005163503556410376e+00
-1.386383919905925577e+00,5.005163503556410376e+00
-1.399431121008448686e+00,0.000000000000000000e+00
-1.403633533796210031e+00,-4.045099340966570090e+00
-1.403633533796210031e+00,4.045099340966570090e+00
-1.404593021861463287e+00,5.942924952319662779e+00
-1.404593021861463287e+00,-5.942924952319662779e+00
-1.413403123343470069e+00,5.842818667782125885e+00
-1.413403123343470069e+00,-5.842818667782125885e+00
-1.423805769443638791e+00,-3.028124163895728582e+00
-1.423805769443638791e+00,3.028124163895728582e+00
-1.424820476282331994e+00,-4.990010418857108832e+00
-1.424820476282331994e+00,4.990010418857108832e+00
-1.444085647674960171e+00,-3.081844145031567006e+00
-1.444085647674960171e+00,3.081844145031567006e+00
-1.476095179619258069e+00,-4.203055864235323569e-02
-1.476095179619258069e+00,4.203055864235323569e-02
-1.488229591755664494e+00,-7.237026881810678880e+00
-1.488229591755664494e+00,7.237026881810678880e+00
-1.500275997589643140e+00,6.108682622665491557e+00
-1.500275997589643140e+00,-6.108682622665491557e+00
-1.507692043521373870e+00,-7.798103636947677941e+00
-1.507692043521373870e+00,7.798103636947677941e+00
-1.524320702082570644e+00,2.886221695056688574e+00
-1.524320702082570644e+00,-2.886221695056688574e+00
-1.547764183650026215e+00,-1.001093238348387615e+01
-1.547764183650026215e+00,1.001093238348387615e+01
-1.587421657863299806e+00,-6.855635043630694980e+00
-1.587421657863299806e+00,6.855635043630694980e+00
-1.601736794922584917e+00,9.150427594941730192e+00
-1.601736794922584917e+00,-9.150427594941730192e+00
-1.606172691222879756e+00,0.000000000000000000e+00
-1.623230880533974574e+00,9.854117242330071136e+00
-1.623230880533974574e+00,-9.854117242330071136e+00
-1.645634043637403954e+00,-6.052373426576048487e+00
-1.645634043637403954e+00,6.052373426576048487e+00
-1.653971246497614400e+00,6.917020987576261604e+00
-1.653971246497614400e+00,-6.917020987576261604e+00
-1.678663190516557435e+00,7.847332010203223795e+00
-1.678663190516557435e+00,-7.847332010203223795e+00
-1.694262308676018680e+00,-6.019245239585661267e+00
-1.694262308676018680e+00,6.019245239585661267e+00
-1.810997137919230449e+00,9.025932631508952753e+00
-1.810997137919230449e+00,-9.025932631508952753e+00
-2.252582038050716662e+00,-1.191136433741544920e+01
-2.252582038050716662e+00,1.191136433741544920e+01


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L12_k0.1_Theta-1.csv <==
real,imag
-1.019133140419578171e-01,0.000000000000000000e+00
-1.907344355078477438e-01,0.000000000000000000e+00
-1.927807173716868661e-01,0.000000000000000000e+00
-2.204758044813958373e-01,0.000000000000000000e+00
-2.326081050567798680e-01,0.000000000000000000e+00
-2.339716704102981770e-01,2.816337023438967968e+00
-2.339716704102981770e-01,-2.816337023438967968e+00
-2.367740616887523963e-01,0.000000000000000000e+00
-2.415848033901673575e-01,3.112660579987160028e-03
-2.415848033901673575e-01,-3.112660579987160028e-03
-2.421415854332634732e-01,1.744379188193822428e+00
-2.421415854332634732e-01,-1.744379188193822428e+00
-2.450357053106548277e-01,-1.435973072131197181e+00
-2.450357053106548277e-01,1.435973072131197181e+00
-2.455098231028524092e-01,9.223791744072231680e-01
-2.455098231028524092e-01,-9.223791744072231680e-01
-2.470368681562255808e-01,3.158077116412372209e-01
-2.470368681562255808e-01,-3.158077116412372209e-01
-2.502979995557018666e-01,3.426512935538745808e+00
-2.502979995557018666e-01,-3.426512935538745808e+00
-2.509825887918251675e-01,0.000000000000000000e+00
-2.520485981253394736e-01,-2.502025665846665969e+00
-2.520485981253394736e-01,2.502025665846665969e+00
-2.523330135205633096e-01,0.000000000000000000e+00
-2.528674125891396951e-01,-2.607415805182204505e+00
-2.528674125891396951e-01,2.607415805182204505e+00
-2.536197727334529861e-01,-1.744867160888841973e+00
-2.536197727334529861e-01,1.744867160888841973e+00
-2.554289144924140054e-01,-9.600314927979372026e-01
-2.554289144924140054e-01,9.600314927979372026e-01
-2.557109760122099340e-01,-1.439474862509214415e+00
-2.557109760122099340e-01,1.439474862509214415e+00
-2.567967202640139002e-01,1.181298121528673306e+00
-2.567967202640139002e-01,-1.181298121528673306e+00
-2.570174119078296737e-01,5.161339409566554313e-03
-2.570174119078296737e-01,-5.161339409566554313e-03
-2.573785838559076167e-01,0.000000000000000000e+00
-2.578805009112941082e-01,-3.143547464795902524e+00
-2.578805009112941082e-01,3.143547464795902524e+00
-2.588092786952333468e-01,1.340797440862640411e+00
-2.588092786952333468e-01,-1.340797440862640411e+00
-2.600394697904548913e-01,4.681748528018583322e-01
-2.600394697904548913e-01,-4.681748528018583322e-01
-2.609874405100311989e-01,2.521640939553555949e+00
-2.609874405100311989e-01,-2.521640939553555949e+00
-2.614373607544396849e-01,9.281247220839098366e-01
-2.614373607544396849e-01,-9.281247220839098366e-01
-2.619753850769680481e-01,9.742335050080638270e-01
-2.619753850769680481e-01,-9.742335050080638270e-01
-2.633186633719687975e-01,2.363167821422850867e+00
-2.633186633719687975e-01,-2.363167821422850867e+00
-2.634925362023973205e-01,1.899235057858745357e+00
-2.634925362023973205e-01,-1.899235057858745357e+00
-2.635037068906805890e-01,0.000000000000000000e+00
-2.638517645287812852e-01,-1.093033563885033921e+00
-2.638517645287812852e-01,1.093033563885033921e+00
-2.638705090206538983e-01,-1.881511602149141149e+00
-2.638705090206538983e-01,1.881511602149141149e+00
-2.642026589042610896e-01,-4.869984811948376846e-01
-2.642026589042610896e-01,4.869984811948376846e-01
-2.643052711185260861e-01,2.204507107887342165e+00
-2.643052711185260861e-01,-2.204507107887342165e+00
-2.647938173223796099e-01,3.945140686861186463e+00
-2.647938173223796099e-01,-3.945140686861186463e+00
-2.649803972195495239e-01,-4.404121853172495271e+00
-2.649803972195495239e-01,4.404121853172495271e+00
-2.651491122959832025e-01,2.837009976086066754e+00
-2.651491122959832025e-01,-2.837009976086066754e+00
-2.655456854121949206e-01,2.662032581603742010e+00
-2.655456854121949206e-01,-2.662032581603742010e+00
-2.656072801692301311e-01,-2.942491352988195530e+00
-2.656072801692301311e-01,2.942491352988195530e+00
-2.657977310830611506e-01,-1.136589227200890617e+00
-2.657977310830611506e-01,1.136589227200890617e+00
-2.662423197852344381e-01,-1.314295853815636406e+00
-2.662423197852344381e-01,1.314295853815636406e+00
-2.663321372528714148e-01,5.982716939854262339e-01
-2.663321372528714148e-01,-5.982716939854262339e-01
-2.665097796869936864e-01,0.000000000000000000e+00
-2.673940153953611731e-01,-2.349884196387104662e+00
-2.673940153953611731e-01,2.349884196387104662e+00
-2.676958370999444892e-01,1.381167669190084268e+00
-2.676958370999444892e-01,-1.381167669190084268e+00
-2.682791558996568404e-01,2.806909293564314289e+00
-2.682791558996568404e-01,-2.806909293564314289e+00
-2.687284648775393192e-01,-1.742606103191109090e+00
-2.687284648775393192e-01,1.742606103191109090e+00
-2.692218024048469438e-01,1.041136779592300110e+00
-2.692218024048469438e-01,-1.041136779592300110e+00
-2.694526494517976989e-01,7.816860308577543437e-01
-2.694526494517976989e-01,-7.816860308577543437e-01
-2.701814343534087448e-01,1.617163507091386343e+00
-2.701814343534087448e-01,-1.617163507091386343e+00
-2.702506118328051321e-01,1.950598639373423815e+00
-2.702506118328051321e-01,-1.950598639373423815e+00
-2.702702401782556274e-01,4.507828819003818072e-03
-2.702702401782556274e-01,-4.507828819003818072e-03
-2.705982580687992800e-01,1.142591784556203693e+00
-2.705982580687992800e-01,-1.142591784556203693e+00
-2.712423382085444867e-01,4.356609215393807411e-01
-2.712423382085444867e-01,-4.356609215393807411e-01
-2.712671623659855813e-01,1.880927681822789133e+00
-2.712671623659855813e-01,-1.880927681822789133e+00
-2.713679802700846300e-01,1.159388198267836900e+00
-2.713679802700846300e-01,-1.159388198267836900e+00
-2.714439807113342429e-01,-3.670659968195046918e+00
-2.714439807113342429e-01,3.670659968195046918e+00
-2.715163863617835460e-01,2.465353781581705483e+00
-2.715163863617835460e-01,-2.465353781581705483e+00
-2.715215676374670428e-01,-1.758353334681299618e+00
-2.715215676374670428e-01,1.758353334681299618e+00
-2.719038160218091305e-01,-8.271344385309714609e-02
-2.719038160218091305e-01,8.271344385309714609e-02
-2.721729523313294319e-01,-4.640934652175655040e-01
-2.721729523313294319e-01,4.640934652175655040e-01
-2.721910133452375424e-01,0.000000000000000000e+00
-2.723569465919196686e-01,1.713333711606582543e+00
-2.723569465919196686e-01,-1.713333711606582543e+00
-2.724317311722198598e-01,-4.066568892952327485e-01
-2.724317311722198598e-01,4.066568892952327485e-01
-2.727904145504495004e-01,-5.598694749744647092e-01
-2.727904145504495004e-01,5.598694749744647092e-01
-2.729892200792549684e-01,-3.804699808728368104e+00
-2.729892200792549684e-01,3.804699808728368104e+00
-2.730481394564978070e-01,-6.244249577031381060e-01
-2.730481394564978070e-01,6.244249577031381060e-01
-2.733033736262748814e-01,-1.517750492926502659e+00
-2.733033736262748814e-01,1.517750492926502659e+00
-2.740998456843993791e-01,3.285734414873858200e-01
-2.740998456843993791e-01,-3.285734414873858200e-01
-2.746181342362934430e-01,-8.789217166021047190e-01
-2.746181342362934430e-01,8.789217166021047190e-01
-2.747721948616526078e-01,8.458546836446556583e-01
-2.747721948616526078e-01,-8.458546836446556583e-01
-2.749251500928611147e-01,2.390204773419677853e+00
-2.749251500928611147e-01,-2.390204773419677853e+00
-2.756440869138996330e-01,2.600496184695573643e+00
-2.756440869138996330e-01,-2.600496184695573643e+00
-2.757346520514911692e-01,2.075966967913394967e+00
-2.757346520514911692e-01,-2.075966967913394967e+00
-2.761823241204205415e-01,-8.367038935458911419e-01
-2.761823241204205415e-01,8.367038935458911419e-01
-2.764292840479788405e-01,3.584952793674421878e-01
-2.764292840479788405e-01,-3.584952793674421878e-01
-2.765372534799477311e-01,-5.274077122944335061e-01
-2.765372534799477311e-01,5.274077122944335061e-01
-2.769900981353787262e-01,-2.363809707207230382e+00
-2.769900981353787262e-01,2.363809707207230382e+00
-2.769922809580410705e-01,-2.983600636625777930e-02
-2.769922809580410705e-01,2.983600636625777930e-02
-2.771025501678003877e-01,1.985681506217606418e-01
-2.771025501678003877e-01,-1.985681506217606418e-01
-2.777082884461847812e-01,7.801663204024866793e-01
-2.777082884461847812e-01,-7.801663204024866793e-01
-2.785483889620578024e-01,1.990841696844150854e-01
-2.785483889620578024e-01,-1.990841696844150854e-01
-2.786121031700579675e-01,1.258225472700046144e+00
-2.786121031700579675e-01,-1.258225472700046144e+00
-2.786620307943282748e-01,1.799580508035286242e+00
-2.786620307943282748e-01,-1.799580508035286242e+00
-2.788744319362661539e-01,-9.142779857791718534e-01
-2.788744319362661539e-01,9.142779857791718534e-01
-2.789837550325410254e-01,4.885441482694554138e-01
-2.789837550325410254e-01,-4.885441482694554138e-01
-2.793792776811809264e-01,2.355222688562590871e+00
-2.793792776811809264e-01,-2.355222688562590871e+00
-2.797323415969097948e-01,-1.751102000601316044e+00
-2.797323415969097948e-01,1.751102000601316044e+00
-2.798129525512061955e-01,3.032263529497577180e-03
-2.798129525512061955e-01,-3.032263529497577180e-03
-2.802293847537759008e-01,-9.612074996719934816e-01
-2.802293847537759008e-01,9.612074996719934816e-01
-2.803708652079951458e-01,-3.657462176667024778e+00
-2.803708652079951458e-01,3.657462176667024778e+00
-2.804416968819934963e-01,-1.098460212873234143e+00
-2.804416968819934963e-01,1.098460212873234143e+00
-2.808073005307332171e-01,1.810919897262567080e+00
-2.808073005307332171e-01,-1.810919897262567080e+00
-2.809120854749659335e-01,-3.445273885219529042e+00
-2.809120854749659335e-01,3.445273885219529042e+00
-2.810246964617140741e-01,3.432355347961040248e+00
-2.810246964617140741e-01,-3.432355347961040248e+00
-2.811187976797716592e-01,-3.232921194225280015e-01
-2.811187976797716592e-01,3.232921194225280015e-01
-2.814195641383673285e-01,6.018192770846598760e-01
-2.814195641383673285e-01,-6.018192770846598760e-01
-2.815271546060733598e-01,4.757340768445220691e-01
-2.815271546060733598e-01,-4.757340768445220691e-01
-2.817042644445096888e-01,-5.044552718887912457e-02
-2.817042644445096888e-01,5.044552718887912457e-02
-2.817388776972696851e-01,-6.199998110623627934e-01
-2.817388776972696851e-01,6.199998110623627934e-01
-2.822268810810240058e-01,4.306305512997122276e-01
-2.822268810810240058e-01,-4.306305512997122276e-01
-2.822990691424264176e-01,7.043137331049902361e-01
-2.822990691424264176e-01,-7.043137331049902361e-01
-2.823342826480224055e-01,-2.293010393026722493e+00
-2.823342826480224055e-01,2.293010393026722493e+00
-2.824248092955387035e-01,1.323730199212181047e+00
-2.824248092955387035e-01,-1.323730199212181047e+00
-2.824880583199503303e-01,1.319573397942833903e+00
-2.824880583199503303e-01,-1.319573397942833903e+00
-2.829040673346124857e-01,1.444719464567373546e+00
-2.829040673346124857e-01,-1.444719464567373546e+00
-2.829334891093265858e-01,1.118234034415839240e+00
-2.829334891093265858e-01,-1.118234034415839240e+00
-2.832407824618855541e-01,3.084363752012059923e+00
-2.832407824618855541e-01,-3.084363752012059923e+00
-2.832688745938732877e-01,-2.483998068844606610e+00
-2.832688745938732877e-01,2.483998068844606610e+00
-2.834115359206434981e-01,1.866356375551168290e+00
-2.834115359206434981e-01,-1.866356375551168290e+00
-2.836501774812550392e-01,1.900264202070456765e+00
-2.836501774812550392e-01,-1.900264202070456765e+00
-2.839426680817896953e-01,-9.081303959963412664e-01
-2.839426680817896953e-01,9.081303959963412664e-01
-2.839783458464639754e-01,3.125168420825887416e+00
-2.839783458464639754e-01,-3.125168420825887416e+00
-2.840077547438865091e-01,1.507492342731868051e+00
-2.840077547438865091e-01,-1.507492342731868051e+00
-2.840914427697922573e-01,3.667858371997026801e+00
-2.840914427697922573e-01,-3.667858371997026801e+00
-2.840995656245125511e-01,-4.383695368188661234e+00
-2.840995656245125511e-01,4.383695368188661234e+00
-2.842075952969116415e-01,2.879258132483265786e+00
-2.842075952969116415e-01,-2.879258132483265786e+00
-2.844166548513707427e-01,-2.565720259166531125e+00
-2.844166548513707427e-01,2.565720259166531125e+00
-2.845528122579141228e-01,1.976672053501384640e+00
-2.845528122579141228e-01,-1.976672053501384640e+00
-2.845624942411120739e-01,-2.256886878881429581e+00
-2.845624942411120739e-01,2.256886878881429581e+00
-2.848097422710217930e-01,-1.633721561270909284e+00
-2.848097422710217930e-01,1.633721561270909284e+00
-2.850393392982810692e-01,-2.495047363213853675e+00
-2.850393392982810692e-01,2.495047363213853675e+00
-2.852118071334489025e-01,-2.238913807270821010e+00
-2.852118071334489025e-01,2.238913807270821010e+00
-2.852233941813168139e-01,-4.086803772136295976e+00
-2.852233941813168139e-01,4.086803772136295976e+00
-2.852557195584282113e-01,-1.132430659667222672e+00
-2.852557195584282113e-01,1.132430659667222672e+00
-2.853788494757348859e-01,3.518685588888772031e+00
-2.853788494757348859e-01,-3.518685588888772031e+00
-2.855741801596537455e-01,2.948421231682600840e-01
-2.855741801596537455e-01,-2.948421231682600840e-01
-2.856563969781060752e-01,-6.331038627318607004e-01
-2.856563969781060752e-01,6.331038627318607004e-01
-2.856798233763716555e-01,3.581972365712938533e+00
-2.856798233763716555e-01,-3.581972365712938533e+00
-2.858411616998439708e-01,1.261797818148162831e+00
-2.858411616998439708e-01,-1.261797818148162831e+00
-2.859263152268924357e-01,1.748708178834932347e+00
-2.859263152268924357e-01,-1.748708178834932347e+00
-2.860490963399066056e-01,6.511460495625459588e-01
-2.860490963399066056e-01,-6.511460495625459588e-01
-2.862352407656494346e-01,1.140616560815689295e+00
-2.862352407656494346e-01,-1.140616560815689295e+00
-2.862785709484676477e-01,2.322392881869222325e+00
-2.862785709484676477e-01,-2.322392881869222325e+00
-2.863210277426377348e-01,2.983749667770250191e+00
-2.863210277426377348e-01,-2.983749667770250191e+00
-2.863939681931779724e-01,-5.087709503494505014e+00
-2.863939681931779724e-01,5.087709503494505014e+00
-2.866509236237064218e-01,8.206230415497967057e-01
-2.866509236237064218e-01,-8.206230415497967057e-01
-2.867910673473680894e-01,1.281730552032102732e+00
-2.867910673473680894e-01,-1.281730552032102732e+00
-2.869468654743172475e-01,-1.793535712995483148e-03
-2.869468654743172475e-01,1.793535712995483148e-03
-2.871291086299747053e-01,3.477073803905259552e+00
-2.871291086299747053e-01,-3.477073803905259552e+00
-2.873161634559914246e-01,-6.674398568530762743e-01
-2.873161634559914246e-01,6.674398568530762743e-01
-2.874026887619437476e-01,-9.860879402064929300e-01
-2.874026887619437476e-01,9.860879402064929300e-01
-2.874421330235396588e-01,0.000000000000000000e+00
-2.874593813166752554e-01,3.323131692053328035e+00
-2.874593813166752554e-01,-3.323131692053328035e+00
-2.875460702604319962e-01,5.165052943701852861e+00
-2.875460702604319962e-01,-5.165052943701852861e+00
-2.879800717467787541e-01,1.068708579500763589e+00
-2.879800717467787541e-01,-1.068708579500763589e+00
-2.881575738583788127e-01,-4.411712242026218922e-01
-2.881575738583788127e-01,4.411712242026218922e-01
-2.881794742383489427e-01,1.618000636316764274e+00
-2.881794742383489427e-01,-1.618000636316764274e+00
-2.883629237171654869e-01,2.558005601334893520e+00
-2.883629237171654869e-01,-2.558005601334893520e+00
-2.884232702160465234e-01,-1.317462927926243088e+00
-2.884232702160465234e-01,1.317462927926243088e+00
-2.888437046646229467e-01,-9.606986397285112167e-01
-2.888437046646229467e-01,9.606986397285112167e-01
-2.889564078907754241e-01,-9.108973662008088557e-01
-2.889564078907754241e-01,9.108973662008088557e-01
-2.889879540439063699e-01,-2.038297448468463280e+00
-2.889879540439063699e-01,2.038297448468463280e+00
-2.890761784398765410e-01,1.448399112244013409e+00
-2.890761784398765410e-01,-1.448399112244013409e+00
-2.893009473195260473e-01,-2.691813892676352626e+00
-2.893009473195260473e-01,2.691813892676352626e+00
-2.893412652180341604e-01,1.275336249188555905e-02
-2.893412652180341604e-01,-1.275336249188555905e-02
-2.894638501320876967e-01,3.977515873433772331e+00
-2.894638501320876967e-01,-3.977515873433772331e+00
-2.896739693110134128e-01,7.894791634334356045e-01
-2.896739693110134128e-01,-7.894791634334356045e-01
-2.898000611143252137e-01,2.788038367700192310e+00
-2.898000611143252137e-01,-2.788038367700192310e+00
-2.906256893640559724e-01,5.169487001020673489e+00
-2.906256893640559724e-01,-5.169487001020673489e+00
-2.908244202899735176e-01,4.240536933372642259e-01
-2.908244202899735176e-01,-4.240536933372642259e-01
-2.908443662130483776e-01,2.209523485399244314e-01
-2.908443662130483776e-01,-2.209523485399244314e-01
-2.908629910405868824e-01,8.257835418488745916e-01
-2.908629910405868824e-01,-8.257835418488745916e-01
-2.909356935553102375e-01,4.963593670442549288e-01
-2.909356935553102375e-01,-4.963593670442549288e-01
-2.909706734821412288e-01,-1.131643319125287928e+00
-2.909706734821412288e-01,1.131643319125287928e+00
-2.909961186837819458e-01,5.884265913302469744e-03
-2.909961186837819458e-01,-5.884265913302469744e-03
-2.910717935850895000e-01,-1.384261269741561051e+00
-2.910717935850895000e-01,1.384261269741561051e+00
-2.911149186251737464e-01,3.201956274681271530e+00
-2.911149186251737464e-01,-3.201956274681271530e+00
-2.911523000390164873e-01,1.740721644551190161e+00
-2.911523000390164873e-01,-1.740721644551190161e+00
-2.911983869452657303e-01,-9.450238073453642862e-01
-2.911983869452657303e-01,9.450238073453642862e-01
-2.912182993005493215e-01,-1.347778496395163783e+00
-2.912182993005493215e-01,1.347778496395163783e+00
-2.913220592457499980e-01,-2.431013254573117344e+00
-2.913220592457499980e-01,2.431013254573117344e+00
-2.913932798161610327e-01,-1.188971316163285330e+00
-2.913932798161610327e-01,1.188971316163285330e+00
-2.914561225131030442e-01,-6.163152868694641295e-01
-2.914561225131030442e-01,6.163152868694641295e-01
-2.918920309427993631e-01,1.041378236773095711e+00
-2.918920309427993631e-01,-1.041378236773095711e+00
-2.919080691516230397e-01,-2.230021301670469747e+00
-2.919080691516230397e-01,2.230021301670469747e+00
-2.922925733082639699e-01,1.646738728872102042e+00
-2.922925733082639699e-01,-1.646738728872102042e+00
-2.924748222577894241e-01,-4.106615587731220707e+00
-2.924748222577894241e-01,4.106615587731220707e+00
-2.926495878591959809e-01,2.185303424344028578e+00
-2.926495878591959809e-01,-2.185303424344028578e+00
-2.928311247689338037e-01,-3.501760440505279792e+00
-2.928311247689338037e-01,3.501760440505279792e+00
-2.929198512780760155e-01,-1.377382911276752608e+00
-2.929198512780760155e-01,1.377382911276752608e+00
-2.930542244722459388e-01,2.652704904091591764e+00
-2.930542244722459388e-01,-2.652704904091591764e+00
-2.931048503822491491e-01,1.152817864927412783e+00
-2.931048503822491491e-01,-1.152817864927412783e+00
-2.931574204547676699e-01,-6.908705199206726100e+00
-2.931574204547676699e-01,6.908705199206726100e+00
-2.932387068284451614e-01,-8.702472547187392049e-01
-2.932387068284451614e-01,8.702472547187392049e-01
-2.933030844574030516e-01,4.517368044581755449e-01
-2.933030844574030516e-01,-4.517368044581755449e-01
-2.933055883803708519e-01,-4.753424045327358627e+00
-2.933055883803708519e-01,4.753424045327358627e+00
-2.934183937757842697e-01,-6.327754097071676131e-01
-2.934183937757842697e-01,6.327754097071676131e-01
-2.935001108859651708e-01,3.689911260923173231e+00
-2.935001108859651708e-01,-3.689911260923173231e+00
-2.936171234849480616e-01,-3.985257681206163749e+00
-2.936171234849480616e-01,3.985257681206163749e+00
-2.938322547739152801e-01,2.816150564000144296e+00
-2.938322547739152801e-01,-2.816150564000144296e+00
-2.938623505315084983e-01,-1.761760232983694552e+00
-2.938623505315084983e-01,1.761760232983694552e+00
-2.940961335267917032e-01,-1.324199664419824840e+00
-2.940961335267917032e-01,1.324199664419824840e+00
-2.941463812370885833e-01,1.447812709191719227e+00
-2.941463812370885833e-01,-1.447812709191719227e+00
-2.942299842343107930e-01,-3.544030617431845887e+00
-2.942299842343107930e-01,3.544030617431845887e+00
-2.942770821764627565e-01,-1.574686917940894881e+00
-2.942770821764627565e-01,1.574686917940894881e+00
-2.944171815535205350e-01,-1.119770335021877727e+00
-2.944171815535205350e-01,1.119770335021877727e+00
-2.944420679697660193e-01,-1.942637410222370908e+00
-2.944420679697660193e-01,1.942637410222370908e+00
-2.946885207498685655e-01,4.245427099370009394e+00
-2.946885207498685655e-01,-4.245427099370009394e+00
-2.947079627583445438e-01,1.099574591674928215e+00
-2.947079627583445438e-01,-1.099574591674928215e+00
-2.947126579347365549e-01,3.057436771342002757e+00
-2.947126579347365549e-01,-3.057436771342002757e+00
-2.948912676442764225e-01,-1.045306971518133565e+00
-2.948912676442764225e-01,1.045306971518133565e+00
-2.949019573963906904e-01,-2.227166973201784861e-01
-2.949019573963906904e-01,2.227166973201784861e-01
-2.949108081452276320e-01,3.441559806645939190e+00
-2.949108081452276320e-01,-3.441559806645939190e+00
-2.949497428351829376e-01,3.123214865916274618e+00
-2.949497428351829376e-01,-3.123214865916274618e+00
-2.950013975006079425e-01,5.693183933486170467e+00
-2.950013975006079425e-01,-5.693183933486170467e+00
-2.951248155538720996e-01,2.173192185944866850e+00
-2.951248155538720996e-01,-2.173192185944866850e+00
-2.951880789357516077e-01,-1.449578872862169021e+00
-2.951880789357516077e-01,1.449578872862169021e+00
-2.953428254287402965e-01,3.650497172804899382e+00
-2.953428254287402965e-01,-3.650497172804899382e+00
-2.954661093530842608e-01,1.943025916314968349e+00
-2.954661093530842608e-01,-1.943025916314968349e+00
-2.955302030856178930e-01,1.285849631035854035e+00
-2.955302030856178930e-01,-1.285849631035854035e+00
-2.956221073583953918e-01,0.000000000000000000e+00
-2.956856760663497674e-01,-2.589319011715875973e+00
-2.956856760663497674e-01,2.589319011715875973e+00
-2.957678862637291295e-01,-1.808622053957664955e+00
-2.957678862637291295e-01,1.808622053957664955e+00
-2.958419972696816336e-01,-4.912486947355854117e-01
-2.958419972696816336e-01,4.912486947355854117e-01
-2.961693421484180577e-01,-6.444162832621301851e-01
-2.961693421484180577e-01,6.444162832621301851e-01
-2.963050858409127519e-01,6.679911600014594164e-01
-2.963050858409127519e-01,-6.679911600014594164e-01
-2.964039099304560110e-01,5.199476727923194597e-01
-2.964039099304560110e-01,-5.199476727923194597e-01
-2.965671200976277566e-01,-4.294264606231252834e-01
-2.965671200976277566e-01,4.294264606231252834e-01
-2.967713831373681166e-01,-2.165815170866797867e+00
-2.967713831373681166e-01,2.165815170866797867e+00
-2.968508712934256888e-01,-1.866748620691878746e-01
-2.968508712934256888e-01,1.866748620691878746e-01
-2.973757152610936871e-01,-1.550333887381328823e+00
-2.973757152610936871e-01,1.550333887381328823e+00
-2.976829122737038591e-01,1.921931774467518575e-02
-2.976829122737038591e-01,-1.921931774467518575e-02
-2.976851534721443038e-01,-1.137632676351798988e+00
-2.976851534721443038e-01,1.137632676351798988e+00
-2.977679678383800543e-01,6.056980207366292612e-01
-2.977679678383800543e-01,-6.056980207366292612e-01
-2.979689835148432997e-01,0.000000000000000000e+00
-2.981123434609945777e-01,1.400968311757315510e+00
-2.981123434609945777e-01,-1.400968311757315510e+00
-2.982965603009068989e-01,-8.495576133678715003e-01
-2.982965603009068989e-01,8.495576133678715003e-01
-2.983993854788987710e-01,-3.053170593459600290e+00
-2.983993854788987710e-01,3.053170593459600290e+00
-2.984436021973884134e-01,2.507624945963339957e+00
-2.984436021973884134e-01,-2.507624945963339957e+00
-2.986550923412863989e-01,2.370797102555775027e-01
-2.986550923412863989e-01,-2.370797102555775027e-01
-2.986746368582411382e-01,3.503967847552879045e-01
-2.986746368582411382e-01,-3.503967847552879045e-01
-2.987202647432496416e-01,-2.999045641167623621e+00
-2.987202647432496416e-01,2.999045641167623621e+00
-2.987231213755545678e-01,7.373624170088788170e-03
-2.987231213755545678e-01,-7.373624170088788170e-03
-2.988021545025844050e-01,-2.664773704045856562e+00
-2.988021545025844050e-01,2.664773704045856562e+00
-2.988233556333379504e-01,-2.936789703600684032e+00
-2.988233556333379504e-01,2.936789703600684032e+00
-2.988284703689016997e-01,-1.423852781467755735e+00
-2.988284703689016997e-01,1.423852781467755735e+00
-2.988477156470389362e-01,-4.126842037495642046e+00
-2.988477156470389362e-01,4.126842037495642046e+00
-2.988586460670214495e-01,-3.502426881847046758e+00
-2.988586460670214495e-01,3.502426881847046758e+00
-2.989822833212830155e-01,-3.304664186840910123e+00
-2.989822833212830155e-01,3.304664186840910123e+00
-2.990152441293087993e-01,-1.376566627614833171e+00
-2.990152441293087993e-01,1.376566627614833171e+00
-2.991422894140605138e-01,-4.957765379393261007e+00
-2.991422894140605138e-01,4.957765379393261007e+00
-2.992516834891570943e-01,-2.826097618886937557e+00
-2.992516834891570943e-01,2.826097618886937557e+00
-2.992910363541479990e-01,1.897586428066649900e-01
-2.992910363541479990e-01,-1.897586428066649900e-01
-2.997020586978853540e-01,1.891763362539359061e+00
-2.997020586978853540e-01,-1.891763362539359061e+00
-2.997876326771380384e-01,-3.825813965628871660e+00
-2.997876326771380384e-01,3.825813965628871660e+00
-2.997931134387998853e-01,-1.226715447135480641e+00
-2.997931134387998853e-01,1.226715447135480641e+00
-2.998958701967533447e-01,2.641441039878050442e-02
-2.998958701967533447e-01,-2.641441039878050442e-02
-3.001370753822651949e-01,1.176674355361170932e+00
-3.001370753822651949e-01,-1.176674355361170932e+00
-3.002330499967223454e-01,6.559305629140820271e-01
-3.002330499967223454e-01,-6.559305629140820271e-01
-3.003218050494197433e-01,4.045846382163793997e+00
-3.003218050494197433e-01,-4.045846382163793997e+00
-3.004361774726593270e-01,1.818558871297065505e+00
-3.004361774726593270e-01,-1.818558871297065505e+00
-3.004942671891526196e-01,3.780897371220723446e+00
-3.004942671891526196e-01,-3.780897371220723446e+00
-3.005197538033935745e-01,-3.278623430311812914e+00
-3.005197538033935745e-01,3.278623430311812914e+00
-3.006301478698497620e-01,0.000000000000000000e+00
-3.007026553288116300e-01,-1.297902135124811451e+00
-3.007026553288116300e-01,1.297902135124811451e+00
-3.007813214477935149e-01,-1.774873818907517498e+00
-3.007813214477935149e-01,1.774873818907517498e+00
-3.008833414143070040e-01,-4.472458345370964317e+00
-3.008833414143070040e-01,4.472458345370964317e+00
-3.009428823775426309e-01,-2.241699509865338502e+00
-3.009428823775426309e-01,2.241699509865338502e+00
-3.010329436469801889e-01,-1.868583085521633658e+00
-3.010329436469801889e-01,1.868583085521633658e+00
-3.012224095726332429e-01,-4.026614408900879738e+00
-3.012224095726332429e-01,4.026614408900879738e+00
-3.013661274702482129e-01,-1.918168928682889351e+00
-3.013661274702482129e-01,1.918168928682889351e+00
-3.013773192369166853e-01,5.283163391175550672e+00
-3.013773192369166853e-01,-5.283163391175550672e+00
-3.014648248302874700e-01,2.165671314144932413e+00
-3.014648248302874700e-01,-2.165671314144932413e+00
-3.015074705593064897e-01,-1.145538668903160140e+00
-3.015074705593064897e-01,1.145538668903160140e+00
-3.016478931201758140e-01,2.367542203331458595e+00
-3.016478931201758140e-01,-2.367542203331458595e+00
-3.017378912289183646e-01,-3.877355364704469842e+00
-3.017378912289183646e-01,3.877355364704469842e+00
-3.017474975661174064e-01,2.409113724829624825e+00
-3.017474975661174064e-01,-2.409113724829624825e+00
-3.017716096718951468e-01,3.455588760948763993e-01
-3.017716096718951468e-01,-3.455588760948763993e-01
-3.019384851798049274e-01,-4.330547243367963262e+00
-3.019384851798049274e-01,4.330547243367963262e+00
-3.021473515581379887e-01,3.125218718178564559e-01
-3.021473515581379887e-01,-3.125218718178564559e-01
-3.021851399581010345e-01,4.451374033568105126e-01
-3.021851399581010345e-01,-4.451374033568105126e-01
-3.021964584295187550e-01,-1.541596216241410078e+00
-3.021964584295187550e-01,1.541596216241410078e+00
-3.025338714975383536e-01,-2.002635674599201554e+00
-3.025338714975383536e-01,2.002635674599201554e+00
-3.026387383046875712e-01,2.656373320022660245e+00
-3.026387383046875712e-01,-2.656373320022660245e+00
-3.027003982745096744e-01,2.859133043410903685e+00
-3.027003982745096744e-01,-2.859133043410903685e+00
-3.027484456674143787e-01,-1.708887519905652130e+00
-3.027484456674143787e-01,1.708887519905652130e+00
-3.028471730356978031e-01,2.225103579123413500e+00
-3.028471730356978031e-01,-2.225103579123413500e+00
-3.028551724158634051e-01,-2.384957334451335953e+00
-3.028551724158634051e-01,2.384957334451335953e+00
-3.028735967091036319e-01,-1.089651760899810681e-03
-3.028735967091036319e-01,1.089651760899810681e-03
-3.028957606088255039e-01,-6.032484484208958664e-01
-3.028957606088255039e-01,6.032484484208958664e-01
-3.030452729867481598e-01,2.299567328616265893e+00
-3.030452729867481598e-01,-2.299567328616265893e+00
-3.030605853088517154e-01,5.943555693927390138e+00
-3.030605853088517154e-01,-5.943555693927390138e+00
-3.030688335840426295e-01,-1.839700975053204735e+00
-3.030688335840426295e-01,1.839700975053204735e+00
-3.032656919917163796e-01,1.449399501448033645e+00
-3.032656919917163796e-01,-1.449399501448033645e+00
-3.035197757910901295e-01,3.225961985824297162e+00
-3.035197757910901295e-01,-3.225961985824297162e+00
-3.036123292385995986e-01,1.730835861511472729e+00
-3.036123292385995986e-01,-1.730835861511472729e+00
-3.038995473181436702e-01,1.858130753121305156e+00
-3.038995473181436702e-01,-1.858130753121305156e+00
-3.039225607784132865e-01,2.996986513454222845e+00
-3.039225607784132865e-01,-2.996986513454222845e+00
-3.040649204938945527e-01,-8.978791761439981478e-01
-3.040649204938945527e-01,8.978791761439981478e-01
-3.041629959263113525e-01,-4.092460144711703052e+00
-3.041629959263113525e-01,4.092460144711703052e+00
-3.042437653702976252e-01,-2.928843134180816321e+00
-3.042437653702976252e-01,2.928843134180816321e+00
-3.042919628172731095e-01,-5.126235155534962118e+00
-3.042919628172731095e-01,5.126235155534962118e+00
-3.044550517073989493e-01,-2.450440904955575316e-01
-3.044550517073989493e-01,2.450440904955575316e-01
-3.045051551898281805e-01,2.037266718924131581e+00
-3.045051551898281805e-01,-2.037266718924131581e+00
-3.048853050110010843e-01,-9.541056638742673179e-01
-3.048853050110010843e-01,9.541056638742673179e-01
-3.049021446035797833e-01,-4.529689301567636939e+00
-3.049021446035797833e-01,4.529689301567636939e+00
-3.049453752749449187e-01,-3.521441523090922399e+00
-3.049453752749449187e-01,3.521441523090922399e+00
-3.050250182479231076e-01,-3.483923568689152539e+00
-3.050250182479231076e-01,3.483923568689152539e+00
-3.050515578848360665e-01,-3.672675909081854595e+00
-3.050515578848360665e-01,3.672675909081854595e+00
-3.052177535293829624e-01,4.232987375371747518e+00
-3.052177535293829624e-01,-4.232987375371747518e+00
-3.054280439454669649e-01,-3.299971755397489853e-02
-3.054280439454669649e-01,3.299971755397489853e-02
-3.055197406771140156e-01,2.947410778491573513e+00
-3.055197406771140156e-01,-2.947410778491573513e+00
-3.055261167297684821e-01,-1.581875177322572990e+00
-3.055261167297684821e-01,1.581875177322572990e+00
-3.055741320746232503e-01,-7.182017567894846133e-01
-3.055741320746232503e-01,7.182017567894846133e-01
-3.056252384784068354e-01,2.597556731273924502e+00
-3.056252384784068354e-01,-2.597556731273924502e+00
-3.058051463174256135e-01,-1.679768392318615189e-01
-3.058051463174256135e-01,1.679768392318615189e-01
-3.058579840602497768e-01,-1.638849795020767441e+00
-3.058579840602497768e-01,1.638849795020767441e+00
-3.058730200292695267e-01,-9.299718769344789138e-01
-3.058730200292695267e-01,9.299718769344789138e-01
-3.060346254489666462e-01,-3.332596517077465847e+00
-3.060346254489666462e-01,3.332596517077465847e+00
-3.063443406355966792e-01,9.466388846775812549e-02
-3.063443406355966792e-01,-9.466388846775812549e-02
-3.064208255961686778e-01,1.049873105995304812e+00
-3.064208255961686778e-01,-1.049873105995304812e+00
-3.064993247223258277e-01,1.080098789141763715e+00
-3.064993247223258277e-01,-1.080098789141763715e+00
-3.065306733190772404e-01,-3.927560839919745916e+00
-3.065306733190772404e-01,3.927560839919745916e+00
-3.065388817964950219e-01,-4.604681196824716438e-01
-3.065388817964950219e-01,4.604681196824716438e-01
-3.065478936254689701e-01,-7.392619275627756448e-01
-3.065478936254689701e-01,7.392619275627756448e-01
-3.067811120885659548e-01,-2.344553219056139337e+00
-3.067811120885659548e-01,2.344553219056139337e+00
-3.069226602796280567e-01,4.317117292790701999e-01
-3.069226602796280567e-01,-4.317117292790701999e-01
-3.069390122081697148e-01,4.402201842726139458e-01
-3.069390122081697148e-01,-4.402201842726139458e-01
-3.070024323071742778e-01,1.934815429511067775e+00
-3.070024323071742778e-01,-1.934815429511067775e+00
-3.070662299502907588e-01,3.981149205945159864e+00
-3.070662299502907588e-01,-3.981149205945159864e+00
-3.070813215817700392e-01,-1.735463693687214898e-02
-3.070813215817700392e-01,1.735463693687214898e-02
-3.071582887018385888e-01,2.775823919473661583e+00
-3.071582887018385888e-01,-2.775823919473661583e+00
-3.071656709896984916e-01,1.399829378533552715e+00
-3.071656709896984916e-01,-1.399829378533552715e+00
-3.072689861014208379e-01,3.285022569918110591e+00
-3.072689861014208379e-01,-3.285022569918110591e+00
-3.073696086634394864e-01,1.318082220075330158e+00
-3.073696086634394864e-01,-1.318082220075330158e+00
-3.073866966259277689e-01,2.183729155067785310e+00
-3.073866966259277689e-01,-2.183729155067785310e+00
-3.074259830241102831e-01,-8.906042310942678952e-01
-3.074259830241102831e-01,8.906042310942678952e-01
-3.074889294152834962e-01,-2.352996265433239031e+00
-3.074889294152834962e-01,2.352996265433239031e+00
-3.075520271429864616e-01,-4.032734293598869257e+00
-3.075520271429864616e-01,4.032734293598869257e+00
-3.076257022229635374e-01,8.884888082903139583e-01
-3.076257022229635374e-01,-8.884888082903139583e-01
-3.076280635181344314e-01,-1.729675867102890452e+00
-3.076280635181344314e-01,1.729675867102890452e+00
-3.076756303432900408e-01,1.503408741759516332e+00
-3.076756303432900408e-01,-1.503408741759516332e+00
-3.077111748757853649e-01,2.591886277220318835e+00
-3.077111748757853649e-01,-2.591886277220318835e+00
-3.077953147743793250e-01,-5.026325300936029458e-03
-3.077953147743793250e-01,5.026325300936029458e-03
-3.077986020958418112e-01,-1.638776837152080113e+00
-3.077986020958418112e-01,1.638776837152080113e+00
-3.078258835520454317e-01,-1.114345005824429302e+00
-3.078258835520454317e-01,1.114345005824429302e+00
-3.078629847838716405e-01,2.611362623621717560e+00
-3.078629847838716405e-01,-2.611362623621717560e+00
-3.082805865686815139e-01,-1.440902776141914199e+00
-3.082805865686815139e-01,1.440902776141914199e+00
-3.082806261804113546e-01,1.691557507987138997e+00
-3.082806261804113546e-01,-1.691557507987138997e+00
-3.084044313696302497e-01,-1.608504117922774812e+00
-3.084044313696302497e-01,1.608504117922774812e+00
-3.085289622558565759e-01,-3.927279199864164294e-02
-3.085289622558565759e-01,3.927279199864164294e-02
-3.087256328622406398e-01,-6.907604611220788948e-01
-3.087256328622406398e-01,6.907604611220788948e-01
-3.087342775318820953e-01,6.619172271650857198e-01
-3.087342775318820953e-01,-6.619172271650857198e-01
-3.087743170963261896e-01,2.165057490979239940e+00
-3.087743170963261896e-01,-2.165057490979239940e+00
-3.089389921332404976e-01,4.485039621588728487e+00
-3.089389921332404976e-01,-4.485039621588728487e+00
-3.089516182939445188e-01,2.026726046802329873e-01
-3.089516182939445188e-01,-2.026726046802329873e-01
-3.089730129163884564e-01,9.095567470872223392e-01
-3.089730129163884564e-01,-9.095567470872223392e-01
-3.090798715356802839e-01,1.888426760631182477e-01
-3.090798715356802839e-01,-1.888426760631182477e-01
-3.090941828969390182e-01,-1.261341739504705517e+00
-3.090941828969390182e-01,1.261341739504705517e+00
-3.093750275457912702e-01,-3.106138850811841490e+00
-3.093750275457912702e-01,3.106138850811841490e+00
-3.093830775359274199e-01,1.168188495712364772e-01
-3.093830775359274199e-01,-1.168188495712364772e-01
-3.094300835041393638e-01,4.026390974462784378e+00
-3.094300835041393638e-01,-4.026390974462784378e+00
-3.097271862162106482e-01,4.897503499462936283e+00
-3.097271862162106482e-01,-4.897503499462936283e+00
-3.097435631924747579e-01,6.136053196846449342e-01
-3.097435631924747579e-01,-6.136053196846449342e-01
-3.097709734014719163e-01,0.000000000000000000e+00
-3.097786877175590092e-01,-4.940261241874461362e+00
-3.097786877175590092e-01,4.940261241874461362e+00
-3.099733773735954823e-01,-1.963880312156485397e+00
-3.099733773735954823e-01,1.963880312156485397e+00
-3.100030833943149822e-01,-1.878309289195591703e+00
-3.100030833943149822e-01,1.878309289195591703e+00
-3.100049530329923031e-01,-1.767850413973513168e+00
-3.100049530329923031e-01,1.767850413973513168e+00
-3.101646850457315807e-01,-4.680360115053582959e+00
-3.101646850457315807e-01,4.680360115053582959e+00
-3.104891810591965395e-01,1.551082231800886335e+00
-3.104891810591965395e-01,-1.551082231800886335e+00
-3.106186872847125913e-01,1.873720524572285662e+00
-3.106186872847125913e-01,-1.873720524572285662e+00
-3.106359452140944333e-01,1.723692334417642691e+00
-3.106359452140944333e-01,-1.723692334417642691e+00
-3.106807097770763471e-01,-3.486387314862244846e+00
-3.106807097770763471e-01,3.486387314862244846e+00
-3.107100077888474976e-01,-9.643744676885053213e-01
-3.107100077888474976e-01,9.643744676885053213e-01
-3.107835305163042516e-01,2.570488798489249049e+00
-3.107835305163042516e-01,-2.570488798489249049e+00
-3.108441460855695393e-01,-1.073291392147187814e-02
-3.108441460855695393e-01,1.073291392147187814e-02
-3.110635214602501808e-01,3.005787889871150753e+00
-3.110635214602501808e-01,-3.005787889871150753e+00
-3.111749244264908065e-01,-1.981412330844487313e+00
-3.111749244264908065e-01,1.981412330844487313e+00
-3.112033561823590588e-01,2.480937588594950061e+00
-3.112033561823590588e-01,-2.480937588594950061e+00
-3.112108591369339150e-01,1.708526830362372628e+00
-3.112108591369339150e-01,-1.708526830362372628e+00
-3.113706737314070327e-01,-3.268004810271540883e+00
-3.113706737314070327e-01,3.268004810271540883e+00
-3.115388936316253465e-01,3.280836228956668932e-01
-3.115388936316253465e-01,-3.280836228956668932e-01
-3.118953426473733970e-01,-1.380584402028801172e+00
-3.118953426473733970e-01,1.380584402028801172e+00
-3.119088027189802492e-01,-3.204004371387454957e-03
-3.119088027189802492e-01,3.204004371387454957e-03
-3.119314578390161019e-01,3.403176181574397940e+00
-3.119314578390161019e-01,-3.403176181574397940e+00
-3.119486456576289202e-01,2.965568301695491904e+00
-3.119486456576289202e-01,-2.965568301695491904e+00
-3.119734234098713310e-01,-4.987527067308961115e-01
-3.119734234098713310e-01,4.987527067308961115e-01
-3.120537949632329333e-01,3.911392261850261232e+00
-3.120537949632329333e-01,-3.911392261850261232e+00
-3.121944846016777575e-01,2.861792407763232404e+00
-3.121944846016777575e-01,-2.861792407763232404e+00
-3.122641792503569880e-01,-1.744126816035498573e+00
-3.122641792503569880e-01,1.744126816035498573e+00
-3.126837654658709553e-01,4.768452038035368545e+00
-3.126837654658709553e-01,-4.768452038035368545e+00
-3.127817771965911708e-01,4.153942861138726350e+00
-3.127817771965911708e-01,-4.153942861138726350e+00
-3.128235147924662285e-01,-2.192240350484292222e+00
-3.128235147924662285e-01,2.192240350484292222e+00
-3.128435515833130065e-01,4.754803508286024716e+00
-3.128435515833130065e-01,-4.754803508286024716e+00
-3.128960413118887507e-01,2.035273565553944231e+00
-3.128960413118887507e-01,-2.035273565553944231e+00
-3.129180810972806981e-01,-2.154490245011551064e-01
-3.129180810972806981e-01,2.154490245011551064e-01
-3.130101271570456811e-01,-1.889864340360691175e+00
-3.130101271570456811e-01,1.889864340360691175e+00
-3.131351945223322941e-01,-6.670278417828323647e-01
-3.131351945223322941e-01,6.670278417828323647e-01
-3.131965505804984451e-01,4.732062043634090998e+00
-3.131965505804984451e-01,-4.732062043634090998e+00
-3.132441136389597647e-01,-2.281200941716680752e+00
-3.132441136389597647e-01,2.281200941716680752e+00
-3.133694950926459999e-01,3.588338995119868091e+00
-3.133694950926459999e-01,-3.588338995119868091e+00
-3.134079429442827025e-01,2.332680054614994614e+00
-3.134079429442827025e-01,-2.332680054614994614e+00
-3.134098360706852326e-01,-5.367277248519367605e-01
-3.134098360706852326e-01,5.367277248519367605e-01
-3.134274259275161012e-01,-2.541275250874897917e+00
-3.134274259275161012e-01,2.541275250874897917e+00
-3.134342547723821815e-01,3.092626083662759484e-01
-3.134342547723821815e-01,-3.092626083662759484e-01
-3.136465715534498822e-01,-8.482634228029217738e-01
-3.136465715534498822e-01,8.482634228029217738e-01
-3.136531220275755594e-01,-1.008237737006598828e-01
-3.136531220275755594e-01,1.008237737006598828e-01
-3.140397429594512513e-01,-2.576084048107447178e+00
-3.140397429594512513e-01,2.576084048107447178e+00
-3.140859955409961435e-01,2.833610422498730852e+00
-3.140859955409961435e-01,-2.833610422498730852e+00
-3.141459309318654913e-01,6.213075235933125384e-01
-3.141459309318654913e-01,-6.213075235933125384e-01
-3.143314972032520416e-01,-3.882955668440388308e+00
-3.143314972032520416e-01,3.882955668440388308e+00
-3.144222512363650801e-01,-7.261782239008941486e-01
-3.144222512363650801e-01,7.261782239008941486e-01
-3.147158891010602977e-01,-3.330281841419547639e+00
-3.147158891010602977e-01,3.330281841419547639e+00
-3.148477362146315794e-01,1.655996584995781618e+00
-3.148477362146315794e-01,-1.655996584995781618e+00
-3.148881612061206203e-01,6.678920622506283600e-01
-3.148881612061206203e-01,-6.678920622506283600e-01
-3.150080497188313400e-01,2.556077294651644571e+00
-3.150080497188313400e-01,-2.556077294651644571e+00
-3.152178655998683077e-01,2.776951766882443717e+00
-3.152178655998683077e-01,-2.776951766882443717e+00
-3.153152522272162361e-01,8.135368305790842136e-01
-3.153152522272162361e-01,-8.135368305790842136e-01
-3.153225006671385167e-01,-4.441445431775665753e+00
-3.153225006671385167e-01,4.441445431775665753e+00
-3.153667075532057273e-01,1.117618705877069241e+00
-3.153667075532057273e-01,-1.117618705877069241e+00
-3.153785734073492053e-01,-1.092728569255645210e+00
-3.153785734073492053e-01,1.092728569255645210e+00
-3.154767388905826975e-01,3.979059569013911890e+00
-3.154767388905826975e-01,-3.979059569013911890e+00
-3.155682341393895585e-01,-5.343254071831203156e+00
-3.155682341393895585e-01,5.343254071831203156e+00
-3.155902129087606034e-01,2.445472076984717968e-01
-3.155902129087606034e-01,-2.445472076984717968e-01
-3.156916417690303067e-01,3.830923623687318091e+00
-3.156916417690303067e-01,-3.830923623687318091e+00
-3.158477443827645281e-01,-5.165128841449591945e+00
-3.158477443827645281e-01,5.165128841449591945e+00
-3.162198806916179383e-01,-1.793923990007922020e+00
-3.162198806916179383e-01,1.793923990007922020e+00
-3.162842117323542146e-01,8.030516746904039493e-01
-3.162842117323542146e-01,-8.030516746904039493e-01
-3.164048574519743307e-01,-1.446801872317229787e+00
-3.164048574519743307e-01,1.446801872317229787e+00
-3.164175918305833224e-01,6.021112180593016783e-01
-3.164175918305833224e-01,-6.021112180593016783e-01
-3.166653251767640453e-01,-4.125247161824705522e+00
-3.166653251767640453e-01,4.125247161824705522e+00
-3.167161240164903524e-01,1.327329946710304473e-03
-3.167161240164903524e-01,-1.327329946710304473e-03
-3.167192276459923628e-01,-4.360201548860457299e-01
-3.167192276459923628e-01,4.360201548860457299e-01
-3.167265147859985586e-01,2.017836595460801519e+00
-3.167265147859985586e-01,-2.017836595460801519e+00
-3.167983101359995723e-01,-1.924267359820098555e+00
-3.167983101359995723e-01,1.924267359820098555e+00
-3.168864000100124478e-01,2.799947127752318909e+00
-3.168864000100124478e-01,-2.799947127752318909e+00
-3.169232336722728749e-01,-2.119972410058334145e+00
-3.169232336722728749e-01,2.119972410058334145e+00
-3.169397959585457114e-01,2.047751981754819095e+00
-3.169397959585457114e-01,-2.047751981754819095e+00
-3.169777205504726858e-01,-2.732993785405973153e+00
-3.169777205504726858e-01,2.732993785405973153e+00
-3.170285026228080172e-01,-1.495445896099122596e+00
-3.170285026228080172e-01,1.495445896099122596e+00
-3.170303841235291298e-01,3.322588756795734621e+00
-3.170303841235291298e-01,-3.322588756795734621e+00
-3.172532625959241237e-01,-4.470546817381046978e+00
-3.172532625959241237e-01,4.470546817381046978e+00
-3.173800965368792082e-01,-1.960855508071347453e+00
-3.173800965368792082e-01,1.960855508071347453e+00
-3.177759199597860462e-01,2.941410940560257536e+00
-3.177759199597860462e-01,-2.941410940560257536e+00
-3.178544522511421722e-01,2.441448631951486092e+00
-3.178544522511421722e-01,-2.441448631951486092e+00
-3.180479053918213173e-01,-2.315389605736260403e+00
-3.180479053918213173e-01,2.315389605736260403e+00
-3.182526429159054926e-01,-3.611810992536444775e+00
-3.182526429159054926e-01,3.611810992536444775e+00
-3.183203023026557332e-01,6.734872362216420605e+00
-3.183203023026557332e-01,-6.734872362216420605e+00
-3.183220689740748899e-01,1.115074613339363668e-01
-3.183220689740748899e-01,-1.115074613339363668e-01
-3.183733342586048121e-01,-3.631832659234144778e+00
-3.183733342586048121e-01,3.631832659234144778e+00
-3.184709706605310386e-01,-1.756064038654717052e+00
-3.184709706605310386e-01,1.756064038654717052e+00
-3.185722119633703775e-01,-3.045635070742739980e+00
-3.185722119633703775e-01,3.045635070742739980e+00
-3.186903625510833504e-01,1.085421121239342090e+00
-3.186903625510833504e-01,-1.085421121239342090e+00
-3.186982985227961862e-01,4.803312074927991837e+00
-3.186982985227961862e-01,-4.803312074927991837e+00
-3.187281661489793083e-01,3.079601544223331988e+00
-3.187281661489793083e-01,-3.079601544223331988e+00
-3.187669747062897851e-01,2.385632864613334014e+00
-3.187669747062897851e-01,-2.385632864613334014e+00
-3.188781349234218743e-01,-2.607866278991165743e+00
-3.188781349234218743e-01,2.607866278991165743e+00
-3.188984191494888543e-01,4.387218853027766152e-01
-3.188984191494888543e-01,-4.387218853027766152e-01
-3.189014132265916013e-01,-8.522112790194400489e-01
-3.189014132265916013e-01,8.522112790194400489e-01
-3.190726847127822730e-01,3.675657772085104469e+00
-3.190726847127822730e-01,-3.675657772085104469e+00
-3.191152225152068533e-01,-7.492830217567302276e-01
-3.191152225152068533e-01,7.492830217567302276e-01
-3.191679104427287417e-01,-6.865771398631894673e-01
-3.191679104427287417e-01,6.865771398631894673e-01
-3.192888976335479523e-01,2.513293688226222677e+00
-3.192888976335479523e-01,-2.513293688226222677e+00
-3.192889598410407759e-01,-4.853723439832903774e-01
-3.192889598410407759e-01,4.853723439832903774e-01
-3.192936054764995424e-01,4.285233861745617823e+00
-3.192936054764995424e-01,-4.285233861745617823e+00
-3.193200938809037659e-01,5.302638807753054628e+00
-3.193200938809037659e-01,-5.302638807753054628e+00
-3.194149710962858046e-01,4.316223083532960914e+00
-3.194149710962858046e-01,-4.316223083532960914e+00
-3.194613684196583869e-01,-3.553148149516603294e+00
-3.194613684196583869e-01,3.553148149516603294e+00
-3.194641043453251283e-01,-2.359978395458445899e+00
-3.194641043453251283e-01,2.359978395458445899e+00
-3.195592345840901904e-01,2.769312383868955507e+00
-3.195592345840901904e-01,-2.769312383868955507e+00
-3.196792942316870612e-01,-4.533815932859925901e-01
-3.196792942316870612e-01,4.533815932859925901e-01
-3.197167177792308301e-01,6.490628184451870730e+00
-3.197167177792308301e-01,-6.490628184451870730e+00
-3.199082855829410987e-01,6.640331707164879305e+00
-3.199082855829410987e-01,-6.640331707164879305e+00
-3.199910351190783375e-01,-2.222000133001735822e+00
-3.199910351190783375e-01,2.222000133001735822e+00
-3.200259616066871704e-01,-2.657866082602355906e+00
-3.200259616066871704e-01,2.657866082602355906e+00
-3.201586901323065781e-01,-4.665486891359746480e+00
-3.201586901323065781e-01,4.665486891359746480e+00
-3.202542499307183821e-01,2.720482381348162448e+00
-3.202542499307183821e-01,-2.720482381348162448e+00
-3.205370097323755330e-01,-4.531692460181011128e+00
-3.205370097323755330e-01,4.531692460181011128e+00
-3.205596269247544816e-01,2.888143051118623905e+00
-3.205596269247544816e-01,-2.888143051118623905e+00
-3.205610127686280841e-01,1.665273622168339074e+00
-3.205610127686280841e-01,-1.665273622168339074e+00
-3.205775058348178108e-01,-1.153417178167952084e+00
-3.205775058348178108e-01,1.153417178167952084e+00
-3.206745377691965215e-01,2.074496682559042515e+00
-3.206745377691965215e-01,-2.074496682559042515e+00
-3.207603530371683220e-01,-2.375442368532387327e+00
-3.207603530371683220e-01,2.375442368532387327e+00
-3.209513786208560981e-01,1.875017251159588616e-01
-3.209513786208560981e-01,-1.875017251159588616e-01
-3.209672506815991477e-01,4.246077609158760424e+00
-3.209672506815991477e-01,-4.246077609158760424e+00
-3.211069128973224607e-01,2.081544622860221239e+00
-3.211069128973224607e-01,-2.081544622860221239e+00
-3.211665973644112215e-01,-4.783997200425946783e-01
-3.211665973644112215e-01,4.783997200425946783e-01
-3.211844847430819772e-01,-1.507281212060866293e+00
-3.211844847430819772e-01,1.507281212060866293e+00
-3.211909009864026832e-01,0.000000000000000000e+00
-3.212500104067315121e-01,8.288593760168827540e-03
-3.212500104067315121e-01,-8.288593760168827540e-03
-3.213237447984678141e-01,3.182526704015812058e+00
-3.213237447984678141e-01,-3.182526704015812058e+00
-3.213459144914127541e-01,-9.876891575135586798e-01
-3.213459144914127541e-01,9.876891575135586798e-01
-3.217505198601678384e-01,1.263501477968153042e+00
-3.217505198601678384e-01,-1.263501477968153042e+00
-3.218593155748843415e-01,-3.918649660784807143e+00
-3.218593155748843415e-01,3.918649660784807143e+00
-3.219676263778882275e-01,3.438546528690274773e+00
-3.219676263778882275e-01,-3.438546528690274773e+00
-3.220087224270450355e-01,2.682633919410569945e+00
-3.220087224270450355e-01,-2.682633919410569945e+00
-3.220291885428462897e-01,1.301838516174208982e+00
-3.220291885428462897e-01,-1.301838516174208982e+00
-3.220381305891116819e-01,5.817088743544615026e-01
-3.220381305891116819e-01,-5.817088743544615026e-01
-3.220488514787809287e-01,3.489709026997743546e+00
-3.220488514787809287e-01,-3.489709026997743546e+00
-3.222035382950543259e-01,4.578353511563260980e+00
-3.222035382950543259e-01,-4.578353511563260980e+00
-3.223488200068538312e-01,6.299518755736835951e-01
-3.223488200068538312e-01,-6.299518755736835951e-01
-3.224151157449747784e-01,-9.327410302833729627e-01
-3.224151157449747784e-01,9.327410302833729627e-01
-3.227777465344312535e-01,-2.495372773698805613e+00
-3.227777465344312535e-01,2.495372773698805613e+00
-3.228127686915389094e-01,-9.237502971987514577e-01
-3.228127686915389094e-01,9.237502971987514577e-01
-3.229118245294210210e-01,-8.670769444394030856e-01
-3.229118245294210210e-01,8.670769444394030856e-01
-3.230052973714339082e-01,2.168468517876843471e+00
-3.230052973714339082e-01,-2.168468517876843471e+00
-3.231155259182658668e-01,-4.684470157542406810e+00
-3.231155259182658668e-01,4.684470157542406810e+00
-3.231259053547584914e-01,-3.682014913555331947e+00
-3.231259053547584914e-01,3.682014913555331947e+00
-3.231651755259739023e-01,5.290925547016095409e-01
-3.231651755259739023e-01,-5.290925547016095409e-01
-3.233477057798146426e-01,-3.631983368024096936e+00
-3.233477057798146426e-01,3.631983368024096936e+00
-3.233626690959242600e-01,-3.571657513544908014e+00
-3.233626690959242600e-01,3.571657513544908014e+00
-3.235101493119225680e-01,-8.448504437333240746e-01
-3.235101493119225680e-01,8.448504437333240746e-01
-3.235771992351297865e-01,1.752120400550056134e+00
-3.235771992351297865e-01,-1.752120400550056134e+00
-3.236231002708950255e-01,5.120643246495401257e+00
-3.236231002708950255e-01,-5.120643246495401257e+00
-3.237930567751328148e-01,1.381783996991632124e+00
-3.237930567751328148e-01,-1.381783996991632124e+00
-3.237931504680843231e-01,0.000000000000000000e+00
-3.238276793356419381e-01,-4.223939051686615542e+00
-3.238276793356419381e-01,4.223939051686615542e+00
-3.239071906250235444e-01,-2.721178695426275773e+00
-3.239071906250235444e-01,2.721178695426275773e+00
-3.239580749354645239e-01,-1.584848044279349999e+00
-3.239580749354645239e-01,1.584848044279349999e+00
-3.241367216217002079e-01,-1.118143436202026386e+00
-3.241367216217002079e-01,1.118143436202026386e+00
-3.242562751340049010e-01,6.644943704269657969e-01
-3.242562751340049010e-01,-6.644943704269657969e-01
-3.242737594495705977e-01,2.683648116501103686e+00
-3.242737594495705977e-01,-2.683648116501103686e+00
-3.244645304843721823e-01,1.077181132261325835e+00
-3.244645304843721823e-01,-1.077181132261325835e+00
-3.244937755146826697e-01,-1.924899504780164472e+00
-3.244937755146826697e-01,1.924899504780164472e+00
-3.245004869762262434e-01,-3.545413131064906853e+00
-3.245004869762262434e-01,3.545413131064906853e+00
-3.245234627013103834e-01,2.223449362903911375e+00
-3.245234627013103834e-01,-2.223449362903911375e+00
-3.247705627884320823e-01,1.708373767734449045e+00
-3.247705627884320823e-01,-1.708373767734449045e+00
-3.249189661967384901e-01,-2.837609113773825076e+00
-3.249189661967384901e-01,2.837609113773825076e+00
-3.250807142543487016e-01,-4.438774699002110857e+00
-3.250807142543487016e-01,4.438774699002110857e+00
-3.253098929034308195e-01,4.606591362158699354e+00
-3.253098929034308195e-01,-4.606591362158699354e+00
-3.253861977159128172e-01,-5.882633901304206603e+00
-3.253861977159128172e-01,5.882633901304206603e+00
-3.254272316625380079e-01,-2.393792065765871335e+00
-3.254272316625380079e-01,2.393792065765871335e+00
-3.255792970471316217e-01,-5.549145853245701865e+00
-3.255792970471316217e-01,5.549145853245701865e+00
-3.256920386832344860e-01,-5.225648846013469573e+00
-3.256920386832344860e-01,5.225648846013469573e+00
-3.257028316837834447e-01,8.858985886065374737e-01
-3.257028316837834447e-01,-8.858985886065374737e-01
-3.258096083670442566e-01,-2.958550512331035165e+00
-3.258096083670442566e-01,2.958550512331035165e+00
-3.258330302437393300e-01,-3.793773549160884606e+00
-3.258330302437393300e-01,3.793773549160884606e+00
-3.258439387258896813e-01,0.000000000000000000e+00
-3.258893510141450678e-01,2.849799218471243289e+00
-3.258893510141450678e-01,-2.849799218471243289e+00
-3.259264798266242602e-01,-3.918578793742899080e+00
-3.259264798266242602e-01,3.918578793742899080e+00
-3.259563647074876780e-01,5.790002308532177011e+00
-3.259563647074876780e-01,-5.790002308532177011e+00
-3.261672988794426242e-01,-1.178226058919195074e+00
-3.261672988794426242e-01,1.178226058919195074e+00
-3.262363929359406445e-01,-1.963810675253966798e+00
-3.262363929359406445e-01,1.963810675253966798e+00
-3.262989676801678063e-01,2.188361437316861835e+00
-3.262989676801678063e-01,-2.188361437316861835e+00
-3.263985292026794216e-01,-4.227491777062022393e+00
-3.263985292026794216e-01,4.227491777062022393e+00
-3.264484310292609659e-01,-1.877361209137271836e-01
-3.264484310292609659e-01,1.877361209137271836e-01
-3.265197777751329689e-01,3.619236015647394056e-01
-3.265197777751329689e-01,-3.619236015647394056e-01
-3.265864964916704860e-01,-9.801698392674386418e-02
-3.265864964916704860e-01,9.801698392674386418e-02
-3.266637730912238524e-01,-4.521629181431336519e+00
-3.266637730912238524e-01,4.521629181431336519e+00
-3.269063931209911233e-01,-2.951631156967893244e+00
-3.269063931209911233e-01,2.951631156967893244e+00
-3.270146358525786168e-01,-1.491739234272741799e+00
-3.270146358525786168e-01,1.491739234272741799e+00
-3.270239513126830810e-01,-9.052656569481908333e-01
-3.270239513126830810e-01,9.052656569481908333e-01
-3.271064446585268959e-01,1.898376051655870311e+00
-3.271064446585268959e-01,-1.898376051655870311e+00
-3.271167533330002763e-01,9.232635871005578920e-01
-3.271167533330002763e-01,-9.232635871005578920e-01
-3.271877412291078757e-01,5.070587092672409923e+00
-3.271877412291078757e-01,-5.070587092672409923e+00
-3.272575887567081288e-01,-2.350618439677688798e+00
-3.272575887567081288e-01,2.350618439677688798e+00
-3.272750350619269555e-01,-6.053709997676979704e+00
-3.272750350619269555e-01,6.053709997676979704e+00
-3.275175007904506663e-01,1.982859705967884301e-01
-3.275175007904506663e-01,-1.982859705967884301e-01
-3.275809380791161463e-01,6.932598042755116374e+00
-3.275809380791161463e-01,-6.932598042755116374e+00
-3.276547863237206926e-01,5.419749569525714530e-03
-3.276547863237206926e-01,-5.419749569525714530e-03
-3.276769803772060508e-01,2.765470260846269124e+00
-3.276769803772060508e-01,-2.765470260846269124e+00
-3.278056777562577961e-01,-2.480435768936659624e+00
-3.278056777562577961e-01,2.480435768936659624e+00
-3.278415260245375329e-01,1.825319876299410282e+00
-3.278415260245375329e-01,-1.825319876299410282e+00
-3.278937046779826225e-01,-2.827112564377721071e+00
-3.278937046779826225e-01,2.827112564377721071e+00
-3.280101606561452998e-01,-1.802258063887849149e+00
-3.280101606561452998e-01,1.802258063887849149e+00
-3.280621010601663667e-01,3.005624581020746700e+00
-3.280621010601663667e-01,-3.005624581020746700e+00
-3.280709518161921134e-01,5.654118429858308037e-01
-3.280709518161921134e-01,-5.654118429858308037e-01
-3.282030323887421552e-01,-2.156276350518320228e+00
-3.282030323887421552e-01,2.156276350518320228e+00
-3.283851675761245703e-01,-5.037719291167764624e+00
-3.283851675761245703e-01,5.037719291167764624e+00
-3.284566850690075479e-01,-7.913564631180701747e-01
-3.284566850690075479e-01,7.913564631180701747e-01
-3.284913733182790452e-01,2.901782191256128129e+00
-3.284913733182790452e-01,-2.901782191256128129e+00
-3.286195282953583430e-01,-6.323466422345042304e+00
-3.286195282953583430e-01,6.323466422345042304e+00
-3.288968212241208944e-01,2.229268745827799325e+00
-3.288968212241208944e-01,-2.229268745827799325e+00
-3.289108376432025582e-01,-3.554887312302628555e+00
-3.289108376432025582e-01,3.554887312302628555e+00
-3.291222319820464315e-01,-1.976002122545697862e-02
-3.291222319820464315e-01,1.976002122545697862e-02
-3.291233527858941632e-01,1.056414283604004245e+00
-3.291233527858941632e-01,-1.056414283604004245e+00
-3.291350647110706795e-01,6.267876410896223049e+00
-3.291350647110706795e-01,-6.267876410896223049e+00
-3.291937188852151475e-01,1.103784182177923956e+00
-3.291937188852151475e-01,-1.103784182177923956e+00
-3.292374605852567138e-01,-1.202008349724348779e+00
-3.292374605852567138e-01,1.202008349724348779e+00
-3.292504552825672448e-01,3.195876981594565791e+00
-3.292504552825672448e-01,-3.195876981594565791e+00
-3.293402383736123706e-01,3.617483523459683603e+00
-3.293402383736123706e-01,-3.617483523459683603e+00
-3.295005527062594419e-01,-2.983441972954266941e+00
-3.295005527062594419e-01,2.983441972954266941e+00
-3.295402024510610817e-01,4.382211661344623366e+00
-3.295402024510610817e-01,-4.382211661344623366e+00
-3.295408263909559432e-01,0.000000000000000000e+00
-3.295766745799374453e-01,2.728953118748298934e+00
-3.295766745799374453e-01,-2.728953118748298934e+00
-3.295947382546735582e-01,7.072094170666680668e+00
-3.295947382546735582e-01,-7.072094170666680668e+00
-3.296941288928656455e-01,-3.526670355145405722e+00
-3.296941288928656455e-01,3.526670355145405722e+00
-3.301130569686616667e-01,4.606809436267970348e+00
-3.301130569686616667e-01,-4.606809436267970348e+00
-3.301378318825811675e-01,-2.791898231589584167e+00
-3.301378318825811675e-01,2.791898231589584167e+00
-3.302652836553272575e-01,-2.452747482960750958e+00
-3.302652836553272575e-01,2.452747482960750958e+00
-3.303677064103978656e-01,-1.671275858497861755e+00
-3.303677064103978656e-01,1.671275858497861755e+00
-3.303931343160972922e-01,-5.365830827178982076e+00
-3.303931343160972922e-01,5.365830827178982076e+00
-3.305069968574192441e-01,-6.548258117913823284e+00
-3.305069968574192441e-01,6.548258117913823284e+00
-3.305147321202994148e-01,1.594848682742044813e-03
-3.305147321202994148e-01,-1.594848682742044813e-03
-3.309426762940756994e-01,-2.665516917989905643e+00
-3.309426762940756994e-01,2.665516917989905643e+00
-3.309503157497578618e-01,3.562890880041983621e+00
-3.309503157497578618e-01,-3.562890880041983621e+00
-3.310282632392944624e-01,1.147336863934516726e+00
-3.310282632392944624e-01,-1.147336863934516726e+00
-3.310340809621095115e-01,-5.946388133201120640e-03
-3.310340809621095115e-01,5.946388133201120640e-03
-3.311451473056867822e-01,-3.886221786947678059e+00
-3.311451473056867822e-01,3.886221786947678059e+00
-3.311730813754564240e-01,-5.411111516337804295e-01
-3.311730813754564240e-01,5.411111516337804295e-01
-3.312944699374416602e-01,-6.055893427774947657e-01
-3.312944699374416602e-01,6.055893427774947657e-01
-3.314620152701597267e-01,-1.254623368837540998e+00
-3.314620152701597267e-01,1.254623368837540998e+00
-3.315487447583020941e-01,-1.578032737123541862e+00
-3.315487447583020941e-01,1.578032737123541862e+00
-3.316460796261337940e-01,-1.627565516352059927e+00
-3.316460796261337940e-01,1.627565516352059927e+00
-3.316555319907620314e-01,4.810241649486839854e+00
-3.316555319907620314e-01,-4.810241649486839854e+00
-3.317783678108519041e-01,-7.829056484949637351e+00
-3.317783678108519041e-01,7.829056484949637351e+00
-3.318654145688131329e-01,1.414650751688958152e+00
-3.318654145688131329e-01,-1.414650751688958152e+00
-3.319340914070704196e-01,3.429128424917779139e+00
-3.319340914070704196e-01,-3.429128424917779139e+00
-3.320774711107749022e-01,-4.334666210139801024e+00
-3.320774711107749022e-01,4.334666210139801024e+00
-3.321694615114701432e-01,-2.777611709232330917e+00
-3.321694615114701432e-01,2.777611709232330917e+00
-3.321981470262062586e-01,-2.809706930254077251e-01
-3.321981470262062586e-01,2.809706930254077251e-01
-3.322116362328630945e-01,3.302412319993412115e+00
-3.322116362328630945e-01,-3.302412319993412115e+00
-3.322382792369944493e-01,1.721608720463057907e+00
-3.322382792369944493e-01,-1.721608720463057907e+00
-3.322597066722560166e-01,1.018329193462172017e-01
-3.322597066722560166e-01,-1.018329193462172017e-01
-3.323311145880670781e-01,1.769254882032520904e+00
-3.323311145880670781e-01,-1.769254882032520904e+00
-3.323389975800820073e-01,-1.266763603981584829e+00
-3.323389975800820073e-01,1.266763603981584829e+00
-3.323803142931746057e-01,5.001406371158735098e+00
-3.323803142931746057e-01,-5.001406371158735098e+00
-3.324090348862803745e-01,-1.090560807186047976e+00
-3.324090348862803745e-01,1.090560807186047976e+00
-3.324286110829741125e-01,-2.477248431160988584e+00
-3.324286110829741125e-01,2.477248431160988584e+00
-3.326451859386913013e-01,-2.708908832559863367e+00
-3.326451859386913013e-01,2.708908832559863367e+00
-3.327233462503695338e-01,2.625276846591649171e+00
-3.327233462503695338e-01,-2.625276846591649171e+00
-3.329947684564845689e-01,-9.485433244295582433e-01
-3.329947684564845689e-01,9.485433244295582433e-01
-3.331704250656253308e-01,2.413042980795136572e+00
-3.331704250656253308e-01,-2.413042980795136572e+00
-3.332470757919873128e-01,-3.518746339319331895e+00
-3.332470757919873128e-01,3.518746339319331895e+00
-3.332759496163143487e-01,-1.131322307957796980e+00
-3.332759496163143487e-01,1.131322307957796980e+00
-3.332918587437299074e-01,-4.921267300960502133e+00
-3.332918587437299074e-01,4.921267300960502133e+00
-3.335346748362890690e-01,5.002164303457228733e+00
-3.335346748362890690e-01,-5.002164303457228733e+00
-3.336633577591355815e-01,-3.486315196430970431e+00
-3.336633577591355815e-01,3.486315196430970431e+00
-3.336641365832111461e-01,2.296129115854072811e-01
-3.336641365832111461e-01,-2.296129115854072811e-01
-3.336815309119618433e-01,4.678727857663250944e+00
-3.336815309119618433e-01,-4.678727857663250944e+00
-3.337397882270042304e-01,2.500877595951298993e+00
-3.337397882270042304e-01,-2.500877595951298993e+00
-3.337940732334203631e-01,4.509036721311138862e+00
-3.337940732334203631e-01,-4.509036721311138862e+00
-3.338407184228042723e-01,1.733442658642967871e+00
-3.338407184228042723e-01,-1.733442658642967871e+00
-3.338422820706625771e-01,2.990104336902816851e+00
-3.338422820706625771e-01,-2.990104336902816851e+00
-3.339286299783527090e-01,-2.541777883374581215e+00
-3.339286299783527090e-01,2.541777883374581215e+00
-3.339532549489296898e-01,8.468403426494819364e-01
-3.339532549489296898e-01,-8.468403426494819364e-01
-3.339695398995713438e-01,3.201225666368411993e+00
-3.339695398995713438e-01,-3.201225666368411993e+00
-3.340136931224633177e-01,4.719871698712469588e+00
-3.340136931224633177e-01,-4.719871698712469588e+00
-3.341610601848449269e-01,-7.773107631874873746e-01
-3.341610601848449269e-01,7.773107631874873746e-01
-3.341744863628263174e-01,-3.034763437971100597e+00
-3.341744863628263174e-01,3.034763437971100597e+00
-3.341832807955705253e-01,2.554804747644404905e+00
-3.341832807955705253e-01,-2.554804747644404905e+00
-3.342780031021794773e-01,4.935083776975552006e+00
-3.342780031021794773e-01,-4.935083776975552006e+00
-3.342988907280786126e-01,2.847231387248330581e+00
-3.342988907280786126e-01,-2.847231387248330581e+00
-3.343071174067040463e-01,-2.953553682572173322e+00
-3.343071174067040463e-01,2.953553682572173322e+00
-3.343267001203366617e-01,-1.702681419980476729e+00
-3.343267001203366617e-01,1.702681419980476729e+00
-3.343792367600135762e-01,2.942155020552506439e+00
-3.343792367600135762e-01,-2.942155020552506439e+00
-3.344314485233788048e-01,-3.683956407468828687e+00
-3.344314485233788048e-01,3.683956407468828687e+00
-3.344475147163788464e-01,7.051130606874147499e-01
-3.344475147163788464e-01,-7.051130606874147499e-01
-3.345853074824638451e-01,1.079465574928079041e+00
-3.345853074824638451e-01,-1.079465574928079041e+00
-3.347642865916833355e-01,-1.244199185376488465e-01
-3.347642865916833355e-01,1.244199185376488465e-01
-3.348738994551964110e-01,3.615425160914568892e+00
-3.348738994551964110e-01,-3.615425160914568892e+00
-3.349736290609896527e-01,1.413748667959436434e+00
-3.349736290609896527e-01,-1.413748667959436434e+00
-3.351184236665144534e-01,-4.087010380507726026e+00
-3.351184236665144534e-01,4.087010380507726026e+00
-3.351378581170001980e-01,0.000000000000000000e+00
-3.351810387905935773e-01,1.665724041008487477e+00
-3.351810387905935773e-01,-1.665724041008487477e+00
-3.351941395076352137e-01,-7.274698938784422531e+00
-3.351941395076352137e-01,7.274698938784422531e+00
-3.352208636945021580e-01,-2.619280560310225603e+00
-3.352208636945021580e-01,2.619280560310225603e+00
-3.353449713590532233e-01,-3.173797183992519422e+00
-3.353449713590532233e-01,3.173797183992519422e+00
-3.354147033934768984e-01,-4.812921854489732532e+00
-3.354147033934768984e-01,4.812921854489732532e+00
-3.356942879427489146e-01,1.570662292049449293e+00
-3.356942879427489146e-01,-1.570662292049449293e+00
-3.358607196907144044e-01,-5.477442298408072396e+00
-3.358607196907144044e-01,5.477442298408072396e+00
-3.358929041049578679e-01,-4.270007683785021158e+00
-3.358929041049578679e-01,4.270007683785021158e+00
-3.359571542301265090e-01,3.388948313534593026e+00
-3.359571542301265090e-01,-3.388948313534593026e+00
-3.359614020410880419e-01,1.267437644839410904e+00
-3.359614020410880419e-01,-1.267437644839410904e+00
-3.359761786093810043e-01,4.074408369861509449e+00
-3.359761786093810043e-01,-4.074408369861509449e+00
-3.361905404603693359e-01,-4.754221430179446983e+00
-3.361905404603693359e-01,4.754221430179446983e+00
-3.363525345474735473e-01,1.321669202472200322e+00
-3.363525345474735473e-01,-1.321669202472200322e+00
-3.363532019323399180e-01,-4.238258493563312745e-01
-3.363532019323399180e-01,4.238258493563312745e-01
-3.363830606894593345e-01,5.324263730816340079e+00
-3.363830606894593345e-01,-5.324263730816340079e+00
-3.363873297689186082e-01,1.505297671632569223e+00
-3.363873297689186082e-01,-1.505297671632569223e+00
-3.366792266970545233e-01,-1.298187989477478377e+00
-3.366792266970545233e-01,1.298187989477478377e+00
-3.369155291041394662e-01,-2.821245614480782926e+00
-3.369155291041394662e-01,2.821245614480782926e+00
-3.370989804691272296e-01,3.023331675653476491e+00
-3.370989804691272296e-01,-3.023331675653476491e+00
-3.371218055033761152e-01,-4.948947299121492449e+00
-3.371218055033761152e-01,4.948947299121492449e+00
-3.371487000974334736e-01,8.202488958819064147e-01
-3.371487000974334736e-01,-8.202488958819064147e-01
-3.371777123762441652e-01,-2.464135567118985293e+00
-3.371777123762441652e-01,2.464135567118985293e+00
-3.372391120963392774e-01,4.798527411127578191e+00
-3.372391120963392774e-01,-4.798527411127578191e+00
-3.372814876673417839e-01,5.603855352530704437e+00
-3.372814876673417839e-01,-5.603855352530704437e+00
-3.374081470424494245e-01,4.477196840961092938e+00
-3.374081470424494245e-01,-4.477196840961092938e+00
-3.374201645280734962e-01,5.695290398409253996e+00
-3.374201645280734962e-01,-5.695290398409253996e+00
-3.374689838443416523e-01,1.864331324796245415e+00
-3.374689838443416523e-01,-1.864331324796245415e+00
-3.374783669833021915e-01,0.000000000000000000e+00
-3.375642642031195240e-01,1.323373836598411790e+00
-3.375642642031195240e-01,-1.323373836598411790e+00
-3.377126204680662158e-01,2.249514829776091407e+00
-3.377126204680662158e-01,-2.249514829776091407e+00
-3.377245480156901847e-01,2.951558424865685648e+00
-3.377245480156901847e-01,-2.951558424865685648e+00
-3.382268618034885987e-01,-9.251342388853007748e-01
-3.382268618034885987e-01,9.251342388853007748e-01
-3.382571421371819431e-01,1.734115422643884852e+00
-3.382571421371819431e-01,-1.734115422643884852e+00
-3.383069435069165909e-01,4.082121196594028945e+00
-3.383069435069165909e-01,-4.082121196594028945e+00
-3.384187007997859764e-01,2.333012416916177223e+00
-3.384187007997859764e-01,-2.333012416916177223e+00
-3.385560346692004785e-01,1.815275123839802385e+00
-3.385560346692004785e-01,-1.815275123839802385e+00
-3.387730048538775129e-01,-1.700183969779190951e+00
-3.387730048538775129e-01,1.700183969779190951e+00
-3.388858051541263072e-01,1.808859797351368259e+00
-3.388858051541263072e-01,-1.808859797351368259e+00
-3.389437470569184319e-01,4.652966423530497053e+00
-3.389437470569184319e-01,-4.652966423530497053e+00
-3.392822828982333672e-01,3.229612748404523614e+00
-3.392822828982333672e-01,-3.229612748404523614e+00
-3.393616240886939694e-01,4.536295847094248046e+00
-3.393616240886939694e-01,-4.536295847094248046e+00
-3.395008562864046953e-01,7.280769200682056796e-01
-3.395008562864046953e-01,-7.280769200682056796e-01
-3.395308610016968820e-01,-4.870955448838642510e-01
-3.395308610016968820e-01,4.870955448838642510e-01
-3.396403813587149934e-01,-1.495922259840433977e-01
-3.396403813587149934e-01,1.495922259840433977e-01
-3.397817794824293802e-01,3.618933317787346393e+00
-3.397817794824293802e-01,-3.618933317787346393e+00
-3.398200784132503482e-01,6.468784842719375039e-01
-3.398200784132503482e-01,-6.468784842719375039e-01
-3.399281745443077929e-01,3.442440449015898629e+00
-3.399281745443077929e-01,-3.442440449015898629e+00
-3.399338531771898264e-01,-1.344466528453040599e+00
-3.399338531771898264e-01,1.344466528453040599e+00
-3.400173202250133531e-01,2.110237799891931498e+00
-3.400173202250133531e-01,-2.110237799891931498e+00
-3.400214609641196706e-01,2.382224873559759981e+00
-3.400214609641196706e-01,-2.382224873559759981e+00
-3.401228922221046780e-01,-1.836544315838352315e+00
-3.401228922221046780e-01,1.836544315838352315e+00
-3.402346480868716494e-01,3.683764451587400401e+00
-3.402346480868716494e-01,-3.683764451587400401e+00
-3.403808273206365698e-01,5.124940538592816175e+00
-3.403808273206365698e-01,-5.124940538592816175e+00
-3.406042268322069244e-01,0.000000000000000000e+00
-3.406164218069680505e-01,-6.959026335435495314e-01
-3.406164218069680505e-01,6.959026335435495314e-01
-3.406640360127227707e-01,-3.543280574045887477e+00
-3.406640360127227707e-01,3.543280574045887477e+00
-3.407166215031230960e-01,3.577104609834276694e+00
-3.407166215031230960e-01,-3.577104609834276694e+00
-3.408268041525612801e-01,-2.701640943438037290e+00
-3.408268041525612801e-01,2.701640943438037290e+00
-3.409308999416040820e-01,-3.261146351450222358e+00
-3.409308999416040820e-01,3.261146351450222358e+00
-3.410108860292159205e-01,3.865677888123299599e+00
-3.410108860292159205e-01,-3.865677888123299599e+00
-3.410147589021478853e-01,-4.575211746172401561e+00
-3.410147589021478853e-01,4.575211746172401561e+00
-3.411572971705911783e-01,8.007206901895902451e-01
-3.411572971705911783e-01,-8.007206901895902451e-01
-3.412509431004060456e-01,-5.172429697511660152e+00
-3.412509431004060456e-01,5.172429697511660152e+00
-3.413950664109131061e-01,9.009060562577305697e-01
-3.413950664109131061e-01,-9.009060562577305697e-01
-3.414020880360976173e-01,4.322548162987714382e-01
-3.414020880360976173e-01,-4.322548162987714382e-01
-3.414205380739729345e-01,3.345043565785893680e+00
-3.414205380739729345e-01,-3.345043565785893680e+00
-3.414359801655565962e-01,-4.407503222271638710e-01
-3.414359801655565962e-01,4.407503222271638710e-01
-3.414670952031810813e-01,-1.784980379159281094e+00
-3.414670952031810813e-01,1.784980379159281094e+00
-3.415000231463413694e-01,-2.990418869130984536e+00
-3.415000231463413694e-01,2.990418869130984536e+00
-3.415650579122120334e-01,3.922261193320126349e+00
-3.415650579122120334e-01,-3.922261193320126349e+00
-3.418650499148803146e-01,3.986416724132145095e+00
-3.418650499148803146e-01,-3.986416724132145095e+00
-3.419274740443949967e-01,7.606971615579648516e-01
-3.419274740443949967e-01,-7.606971615579648516e-01
-3.419329353426389106e-01,-1.296037229618212550e+00
-3.419329353426389106e-01,1.296037229618212550e+00
-3.420618564081469026e-01,1.852085445816553433e+00
-3.420618564081469026e-01,-1.852085445816553433e+00
-3.421197961522296493e-01,-3.247084628326510014e+00
-3.421197961522296493e-01,3.247084628326510014e+00
-3.422971919829871368e-01,-1.632416351684649491e+00
-3.422971919829871368e-01,1.632416351684649491e+00
-3.423475990564375793e-01,-5.147903116867057705e+00
-3.423475990564375793e-01,5.147903116867057705e+00
-3.424642119917311600e-01,-1.466138620404102477e+00
-3.424642119917311600e-01,1.466138620404102477e+00
-3.425493632860845405e-01,-3.498950765572884869e+00
-3.425493632860845405e-01,3.498950765572884869e+00
-3.425908423488809862e-01,2.313262073172730471e+00
-3.425908423488809862e-01,-2.313262073172730471e+00
-3.426589615121954369e-01,-2.000576759034350616e+00
-3.426589615121954369e-01,2.000576759034350616e+00
-3.426874252655662256e-01,2.776417348847610711e+00
-3.426874252655662256e-01,-2.776417348847610711e+00
-3.429539930299750905e-01,-3.656717574972864426e+00
-3.429539930299750905e-01,3.656717574972864426e+00
-3.430071364125572009e-01,-1.087418757113022050e+00
-3.430071364125572009e-01,1.087418757113022050e+00
-3.430256496496577601e-01,6.802804322656887948e-01
-3.430256496496577601e-01,-6.802804322656887948e-01
-3.433377255596570254e-01,2.172076717741493024e+00
-3.433377255596570254e-01,-2.172076717741493024e+00
-3.434895621841658198e-01,-8.061714422780533185e-02
-3.434895621841658198e-01,8.061714422780533185e-02
-3.438367027223717676e-01,4.554059173037632892e-03
-3.438367027223717676e-01,-4.554059173037632892e-03
-3.438384860256578079e-01,5.987532134932217254e+00
-3.438384860256578079e-01,-5.987532134932217254e+00
-3.438398095800501153e-01,-5.235803190189151302e+00
-3.438398095800501153e-01,5.235803190189151302e+00
-3.438404873836353737e-01,-3.548574010450828098e+00
-3.438404873836353737e-01,3.548574010450828098e+00
-3.440853367916035799e-01,-2.921729676648127771e+00
-3.440853367916035799e-01,2.921729676648127771e+00
-3.440863001859654213e-01,-3.429063289255526392e+00
-3.440863001859654213e-01,3.429063289255526392e+00
-3.442118192826849610e-01,-5.356819822860432012e+00
-3.442118192826849610e-01,5.356819822860432012e+00
-3.442836552589992882e-01,3.418014448105351821e+00
-3.442836552589992882e-01,-3.418014448105351821e+00
-3.443332034741212189e-01,-6.269778368908585975e+00
-3.443332034741212189e-01,6.269778368908585975e+00
-3.447664978965021554e-01,-4.479775421643724442e+00
-3.447664978965021554e-01,4.479775421643724442e+00
-3.448296987944330372e-01,-3.034436918795034188e+00
-3.448296987944330372e-01,3.034436918795034188e+00
-3.449299800851518549e-01,-1.030680602620101416e+00
-3.449299800851518549e-01,1.030680602620101416e+00
-3.449991515483523674e-01,4.147865647439449965e+00
-3.449991515483523674e-01,-4.147865647439449965e+00
-3.452017200490159476e-01,4.484230298133574877e+00
-3.452017200490159476e-01,-4.484230298133574877e+00
-3.452285478576129774e-01,-1.970326018908688859e+00
-3.452285478576129774e-01,1.970326018908688859e+00
-3.453084958418833339e-01,-3.878420435946394740e-02
-3.453084958418833339e-01,3.878420435946394740e-02
-3.453483777919921227e-01,2.220195142061511362e+00
-3.453483777919921227e-01,-2.220195142061511362e+00
-3.454936211854299777e-01,5.295089610207730502e+00
-3.454936211854299777e-01,-5.295089610207730502e+00
-3.455078661919110949e-01,-5.449747645804436047e+00
-3.455078661919110949e-01,5.449747645804436047e+00
-3.456469159228749977e-01,1.517024995290857436e+00
-3.456469159228749977e-01,-1.517024995290857436e+00
-3.456529658764156965e-01,-4.027447279901462451e+00
-3.456529658764156965e-01,4.027447279901462451e+00
-3.458104925564586818e-01,8.771868243044187580e-03
-3.458104925564586818e-01,-8.771868243044187580e-03
-3.458421168668562862e-01,-3.441612796812436592e+00
-3.458421168668562862e-01,3.441612796812436592e+00
-3.462516469036654998e-01,5.256914484285097444e+00
-3.462516469036654998e-01,-5.256914484285097444e+00
-3.463850522964648238e-01,-7.409789294332612686e-01
-3.463850522964648238e-01,7.409789294332612686e-01
-3.464280345138333050e-01,-1.843389873527275125e+00
-3.464280345138333050e-01,1.843389873527275125e+00
-3.464679764661772188e-01,1.125429037725253156e+00
-3.464679764661772188e-01,-1.125429037725253156e+00
-3.465364152348694438e-01,2.998203998999423359e+00
-3.465364152348694438e-01,-2.998203998999423359e+00
-3.468153056475440921e-01,-6.218878827774345197e+00
-3.468153056475440921e-01,6.218878827774345197e+00
-3.468401277961948859e-01,-3.369363075884238778e+00
-3.468401277961948859e-01,3.369363075884238778e+00
-3.470064779489197004e-01,-4.037620253519741631e+00
-3.470064779489197004e-01,4.037620253519741631e+00
-3.472602473377098820e-01,1.517197345295187461e+00
-3.472602473377098820e-01,-1.517197345295187461e+00
-3.472642795934675064e-01,6.110607288041477680e+00
-3.472642795934675064e-01,-6.110607288041477680e+00
-3.472927102400049648e-01,-7.528090155601596223e+00
-3.472927102400049648e-01,7.528090155601596223e+00
-3.475254301937409362e-01,4.247744605281524422e+00
-3.475254301937409362e-01,-4.247744605281524422e+00
-3.475693698939816279e-01,1.930631925303660346e+00
-3.475693698939816279e-01,-1.930631925303660346e+00
-3.476057386049723474e-01,-1.363138264861448956e+00
-3.476057386049723474e-01,1.363138264861448956e+00
-3.476824873143268269e-01,3.355081606560601948e+00
-3.476824873143268269e-01,-3.355081606560601948e+00
-3.477406880442082127e-01,-4.586589776767480586e+00
-3.477406880442082127e-01,4.586589776767480586e+00
-3.479964919871901818e-01,5.367049228104175285e+00
-3.479964919871901818e-01,-5.367049228104175285e+00
-3.481086613955697295e-01,7.392361928024053341e+00
-3.481086613955697295e-01,-7.392361928024053341e+00
-3.481958097285065001e-01,-9.184834057552956343e-01
-3.481958097285065001e-01,9.184834057552956343e-01
-3.483282187075072978e-01,1.158654447100393226e+00
-3.483282187075072978e-01,-1.158654447100393226e+00
-3.483539090550205608e-01,-6.845974225840241179e-01
-3.483539090550205608e-01,6.845974225840241179e-01
-3.484130928589119769e-01,-5.980053981052352974e+00
-3.484130928589119769e-01,5.980053981052352974e+00
-3.485157284484491358e-01,1.663902780966182604e+00
-3.485157284484491358e-01,-1.663902780966182604e+00
-3.485723470860068729e-01,0.000000000000000000e+00
-3.486126511667043681e-01,-1.996991199968104758e-01
-3.486126511667043681e-01,1.996991199968104758e-01
-3.486897460052222897e-01,1.852543017032664885e+00
-3.486897460052222897e-01,-1.852543017032664885e+00
-3.487490792071952228e-01,6.261671397809574380e+00
-3.487490792071952228e-01,-6.261671397809574380e+00
-3.488596307851464240e-01,-1.304607841812754243e+00
-3.488596307851464240e-01,1.304607841812754243e+00
-3.489038735919847700e-01,5.388875427615493763e+00
-3.489038735919847700e-01,-5.388875427615493763e+00
-3.489286219317450088e-01,3.253129088239421929e+00
-3.489286219317450088e-01,-3.253129088239421929e+00
-3.490395228624572077e-01,-2.463580263433528539e-01
-3.490395228624572077e-01,2.463580263433528539e-01
-3.491683376757285240e-01,-4.354324110841694129e+00
-3.491683376757285240e-01,4.354324110841694129e+00
-3.492295224644399454e-01,-5.805574419599017766e+00
-3.492295224644399454e-01,5.805574419599017766e+00
-3.492585898899383534e-01,1.773898362598037792e+00
-3.492585898899383534e-01,-1.773898362598037792e+00
-3.492711342698748833e-01,4.128115039494540284e+00
-3.492711342698748833e-01,-4.128115039494540284e+00
-3.493583606343979575e-01,-1.577998176383119677e+00
-3.493583606343979575e-01,1.577998176383119677e+00
-3.493730539932921042e-01,1.193245042480046259e+00
-3.493730539932921042e-01,-1.193245042480046259e+00
-3.494705443800191214e-01,-7.212645624486158091e-01
-3.494705443800191214e-01,7.212645624486158091e-01
-3.496125904384085881e-01,1.377164336805705824e+00
-3.496125904384085881e-01,-1.377164336805705824e+00
-3.497297402687074008e-01,-5.935198774117684373e+00
-3.497297402687074008e-01,5.935198774117684373e+00
-3.497925235961139578e-01,1.635971775946683193e+00
-3.497925235961139578e-01,-1.635971775946683193e+00
-3.498000993439684958e-01,7.744669122544663997e-01
-3.498000993439684958e-01,-7.744669122544663997e-01
-3.498263462446036254e-01,-4.137188170195943648e+00
-3.498263462446036254e-01,4.137188170195943648e+00
-3.499373524066355934e-01,-5.769797108868496283e-01
-3.499373524066355934e-01,5.769797108868496283e-01
-3.500840169688553272e-01,-3.912744673916562110e+00
-3.500840169688553272e-01,3.912744673916562110e+00
-3.504678196888428854e-01,1.778224059419599934e+00
-3.504678196888428854e-01,-1.778224059419599934e+00
-3.505400000105504676e-01,2.400960284626712404e+00
-3.505400000105504676e-01,-2.400960284626712404e+00
-3.506379702455910685e-01,4.474972966388100382e+00
-3.506379702455910685e-01,-4.474972966388100382e+00
-3.508844197339002213e-01,-2.978785586828047283e+00
-3.508844197339002213e-01,2.978785586828047283e+00
-3.511914305510905887e-01,-5.243714354297701163e+00
-3.511914305510905887e-01,5.243714354297701163e+00
-3.512688866046203007e-01,-4.780580333900273302e-03
-3.512688866046203007e-01,4.780580333900273302e-03
-3.514064609054393662e-01,2.815417559879763054e+00
-3.514064609054393662e-01,-2.815417559879763054e+00
-3.515278510711619120e-01,-5.475868104124648639e+00
-3.515278510711619120e-01,5.475868104124648639e+00
-3.516399248965546565e-01,-2.243612470050414753e+00
-3.516399248965546565e-01,2.243612470050414753e+00
-3.517206760204906191e-01,1.095112109306085380e+00
-3.517206760204906191e-01,-1.095112109306085380e+00
-3.520108658947814217e-01,-1.977810509385103499e+00
-3.520108658947814217e-01,1.977810509385103499e+00
-3.521035721605865754e-01,1.510372557611311395e+00
-3.521035721605865754e-01,-1.510372557611311395e+00
-3.521132340404258265e-01,-5.695061544683785115e+00
-3.521132340404258265e-01,5.695061544683785115e+00
-3.522429953182790729e-01,-3.774092110812223400e+00
-3.522429953182790729e-01,3.774092110812223400e+00
-3.522529008318938670e-01,-1.665034947591787162e+00
-3.522529008318938670e-01,1.665034947591787162e+00
-3.525104122918386595e-01,-4.286045819421580916e+00
-3.525104122918386595e-01,4.286045819421580916e+00
-3.527814344035331562e-01,-5.164714167544559587e+00
-3.527814344035331562e-01,5.164714167544559587e+00
-3.529639270811079088e-01,1.303776789215655318e+00
-3.529639270811079088e-01,-1.303776789215655318e+00
-3.531392855019489518e-01,-3.863362202596406503e-01
-3.531392855019489518e-01,3.863362202596406503e-01
-3.534096357402032318e-01,-3.874199017063715722e+00
-3.534096357402032318e-01,3.874199017063715722e+00
-3.534870018444478124e-01,-5.357941095059181258e+00
-3.534870018444478124e-01,5.357941095059181258e+00
-3.538305067006543014e-01,2.507125624010543952e+00
-3.538305067006543014e-01,-2.507125624010543952e+00
-3.539146062644756840e-01,-2.216200176453680948e-01
-3.539146062644756840e-01,2.216200176453680948e-01
-3.542073729208226052e-01,3.303564259277699922e+00
-3.542073729208226052e-01,-3.303564259277699922e+00
-3.542780810064471986e-01,-2.284536234186477444e+00
-3.542780810064471986e-01,2.284536234186477444e+00
-3.545264837341951525e-01,-5.283112538181668150e+00
-3.545264837341951525e-01,5.283112538181668150e+00
-3.545350262175108735e-01,-2.764364104206240125e+00
-3.545350262175108735e-01,2.764364104206240125e+00
-3.545874526430083384e-01,0.000000000000000000e+00
-3.547469782242925751e-01,2.277922482950262673e+00
-3.547469782242925751e-01,-2.277922482950262673e+00
-3.548037177202431058e-01,-3.660742080881774552e+00
-3.548037177202431058e-01,3.660742080881774552e+00
-3.548561507965724005e-01,4.894747269947628432e+00
-3.548561507965724005e-01,-4.894747269947628432e+00
-3.551212062190272079e-01,-4.418860671411048990e+00
-3.551212062190272079e-01,4.418860671411048990e+00
-3.551866702701222400e-01,2.031497960107857992e+00
-3.551866702701222400e-01,-2.031497960107857992e+00
-3.552781306442843179e-01,-5.823517630998796157e+00
-3.552781306442843179e-01,5.823517630998796157e+00
-3.553036302446659356e-01,-7.112808921111601033e-03
-3.553036302446659356e-01,7.112808921111601033e-03
-3.553424077033496831e-01,-3.101456151105326242e+00
-3.553424077033496831e-01,3.101456151105326242e+00
-3.556525178469427395e-01,-3.615365692104593798e+00
-3.556525178469427395e-01,3.615365692104593798e+00
-3.557910345988185563e-01,2.931513970797116730e+00
-3.557910345988185563e-01,-2.931513970797116730e+00
-3.557976459869472419e-01,-3.724155112335284290e+00
-3.557976459869472419e-01,3.724155112335284290e+00
-3.559535917573719566e-01,1.847954855810404640e+00
-3.559535917573719566e-01,-1.847954855810404640e+00
-3.560316753612321472e-01,1.363446703778809388e+00
-3.560316753612321472e-01,-1.363446703778809388e+00
-3.561752122215211536e-01,-1.383687516744406487e+00
-3.561752122215211536e-01,1.383687516744406487e+00
-3.562594383914600149e-01,-5.094260341591258623e+00
-3.562594383914600149e-01,5.094260341591258623e+00
-3.564473746185949365e-01,2.433448838342896714e+00
-3.564473746185949365e-01,-2.433448838342896714e+00
-3.564483633199950763e-01,7.209601388461620353e+00
-3.564483633199950763e-01,-7.209601388461620353e+00
-3.566108428558636412e-01,3.586921054910419127e+00
-3.566108428558636412e-01,-3.586921054910419127e+00
-3.570010076066313376e-01,4.591321198910622847e+00
-3.570010076066313376e-01,-4.591321198910622847e+00
-3.570435010999852277e-01,1.814470440210893321e+00
-3.570435010999852277e-01,-1.814470440210893321e+00
-3.571394789858346464e-01,6.009945872682059154e+00
-3.571394789858346464e-01,-6.009945872682059154e+00
-3.574809423848148704e-01,-2.997678598649833770e+00
-3.574809423848148704e-01,2.997678598649833770e+00
-3.574985587535326470e-01,5.141740810686050267e+00
-3.574985587535326470e-01,-5.141740810686050267e+00
-3.582513967707717795e-01,-1.025377424149148897e+00
-3.582513967707717795e-01,1.025377424149148897e+00
-3.583190496916384138e-01,4.909645008874483629e+00
-3.583190496916384138e-01,-4.909645008874483629e+00
-3.583230321164929122e-01,3.488568755547249545e+00
-3.583230321164929122e-01,-3.488568755547249545e+00
-3.583650468471260009e-01,6.109330239894842585e+00
-3.583650468471260009e-01,-6.109330239894842585e+00
-3.584282815592815252e-01,8.207822451628387084e-01
-3.584282815592815252e-01,-8.207822451628387084e-01
-3.584329246882022590e-01,1.508765112928183383e+00
-3.584329246882022590e-01,-1.508765112928183383e+00
-3.584536454424669394e-01,4.318517437336532261e+00
-3.584536454424669394e-01,-4.318517437336532261e+00
-3.589557357001906812e-01,5.605625455255226264e+00
-3.589557357001906812e-01,-5.605625455255226264e+00
-3.593514574606684886e-01,-2.571814934410272979e+00
-3.593514574606684886e-01,2.571814934410272979e+00
-3.593776154412007262e-01,3.654877302309124776e+00
-3.593776154412007262e-01,-3.654877302309124776e+00
-3.595994963202890915e-01,6.426251220517742446e+00
-3.595994963202890915e-01,-6.426251220517742446e+00
-3.596005131796226051e-01,-2.482453475427354839e+00
-3.596005131796226051e-01,2.482453475427354839e+00
-3.597183158587848872e-01,5.835079885720616311e+00
-3.597183158587848872e-01,-5.835079885720616311e+00
-3.598921912504195464e-01,3.206177915190818961e+00
-3.598921912504195464e-01,-3.206177915190818961e+00
-3.599209803342490188e-01,6.460062873940410899e-01
-3.599209803342490188e-01,-6.460062873940410899e-01
-3.600666116345762613e-01,-4.930849039674245482e+00
-3.600666116345762613e-01,4.930849039674245482e+00
-3.601680861560558888e-01,3.745438235897588175e+00
-3.601680861560558888e-01,-3.745438235897588175e+00
-3.602615971641427439e-01,-4.348254892565127427e+00
-3.602615971641427439e-01,4.348254892565127427e+00
-3.603373599443184805e-01,-1.703943819493696887e+00
-3.603373599443184805e-01,1.703943819493696887e+00
-3.603844101562132529e-01,-7.350893778763164299e+00
-3.603844101562132529e-01,7.350893778763164299e+00
-3.605107161072741428e-01,3.544740974964589952e+00
-3.605107161072741428e-01,-3.544740974964589952e+00
-3.606012028079359499e-01,4.455380031497345072e+00
-3.606012028079359499e-01,-4.455380031497345072e+00
-3.606529505531282376e-01,4.856827205272639682e-04
-3.606529505531282376e-01,-4.856827205272639682e-04
-3.609112653253871983e-01,7.610731155703682305e+00
-3.609112653253871983e-01,-7.610731155703682305e+00
-3.609387535223801402e-01,5.443074107775499826e+00
-3.609387535223801402e-01,-5.443074107775499826e+00
-3.612720153156443459e-01,-6.212762659637810714e+00
-3.612720153156443459e-01,6.212762659637810714e+00
-3.614038768128488011e-01,2.704038656565634025e+00
-3.614038768128488011e-01,-2.704038656565634025e+00
-3.614055507689452051e-01,-5.993183500034882094e-01
-3.614055507689452051e-01,5.993183500034882094e-01
-3.614275859337675589e-01,3.678443694093844307e+00
-3.614275859337675589e-01,-3.678443694093844307e+00
-3.615651994572881556e-01,-7.413293173741353215e+00
-3.615651994572881556e-01,7.413293173741353215e+00
-3.615788898302032539e-01,-3.602343996233580814e+00
-3.615788898302032539e-01,3.602343996233580814e+00
-3.616599800309970858e-01,-7.768519425929098186e-03
-3.616599800309970858e-01,7.768519425929098186e-03
-3.618116641441078141e-01,-2.884572968380465063e+00
-3.618116641441078141e-01,2.884572968380465063e+00
-3.623463519060401428e-01,3.862781650674335321e+00
-3.623463519060401428e-01,-3.862781650674335321e+00
-3.624206124972503829e-01,3.699413403605292583e+00
-3.624206124972503829e-01,-3.699413403605292583e+00
-3.627513813241789453e-01,-4.414001249116319414e+00
-3.627513813241789453e-01,4.414001249116319414e+00
-3.628313446175290835e-01,2.649485661741216802e+00
-3.628313446175290835e-01,-2.649485661741216802e+00
-3.628679701221365628e-01,4.171680968428491454e+00
-3.628679701221365628e-01,-4.171680968428491454e+00
-3.629239707666327419e-01,-9.731979744085179629e-01
-3.629239707666327419e-01,9.731979744085179629e-01
-3.632581734724084632e-01,-6.796443417617433091e+00
-3.632581734724084632e-01,6.796443417617433091e+00
-3.633661766328059040e-01,2.067831222729326957e+00
-3.633661766328059040e-01,-2.067831222729326957e+00
-3.633923703584587273e-01,-2.612906649339431731e+00
-3.633923703584587273e-01,2.612906649339431731e+00
-3.633945927224376260e-01,1.937894569932504307e+00
-3.633945927224376260e-01,-1.937894569932504307e+00
-3.634620806085058220e-01,-8.447268542667348834e-01
-3.634620806085058220e-01,8.447268542667348834e-01
-3.635575958711554367e-01,6.848756101886515957e+00
-3.635575958711554367e-01,-6.848756101886515957e+00
-3.636339395834109478e-01,4.473454739827155358e+00
-3.636339395834109478e-01,-4.473454739827155358e+00
-3.636636326180227030e-01,2.622131798443912754e+00
-3.636636326180227030e-01,-2.622131798443912754e+00
-3.639731829631583926e-01,-1.775761436454100117e+00
-3.639731829631583926e-01,1.775761436454100117e+00
-3.640167677077875696e-01,-2.153482288196792549e+00
-3.640167677077875696e-01,2.153482288196792549e+00
-3.640813592975190027e-01,2.227022359602506718e+00
-3.640813592975190027e-01,-2.227022359602506718e+00
-3.641162931130559333e-01,4.205896969158937182e+00
-3.641162931130559333e-01,-4.205896969158937182e+00
-3.641812273495110830e-01,2.282646999410523403e+00
-3.641812273495110830e-01,-2.282646999410523403e+00
-3.643115026978506199e-01,-4.471373713644950953e+00
-3.643115026978506199e-01,4.471373713644950953e+00
-3.643845374519929514e-01,7.193484025259889947e+00
-3.643845374519929514e-01,-7.193484025259889947e+00
-3.644443852950354779e-01,3.771637541483044309e+00
-3.644443852950354779e-01,-3.771637541483044309e+00
-3.645884884923696334e-01,4.624707881938040721e+00
-3.645884884923696334e-01,-4.624707881938040721e+00
-3.650481096212752630e-01,-7.260142158042454108e-01
-3.650481096212752630e-01,7.260142158042454108e-01
-3.650554057891435278e-01,-3.708028287180819005e-01
-3.650554057891435278e-01,3.708028287180819005e-01
-3.652886994622941974e-01,5.552717844441062978e-02
-3.652886994622941974e-01,-5.552717844441062978e-02
-3.658508154210607932e-01,-2.817780245261522598e+00
-3.658508154210607932e-01,2.817780245261522598e+00
-3.660153162857969766e-01,-5.407170904471895412e+00
-3.660153162857969766e-01,5.407170904471895412e+00
-3.661689414188292191e-01,2.035375113460410335e-01
-3.661689414188292191e-01,-2.035375113460410335e-01
-3.662005450801806283e-01,5.920063711569241612e-03
-3.662005450801806283e-01,-5.920063711569241612e-03
-3.663958071259900695e-01,-5.983981522282951993e+00
-3.663958071259900695e-01,5.983981522282951993e+00
-3.667211154835460230e-01,7.361783197701158299e-01
-3.667211154835460230e-01,-7.361783197701158299e-01
-3.670370003133253678e-01,2.254746661032787980e+00
-3.670370003133253678e-01,-2.254746661032787980e+00
-3.671509223077575323e-01,-2.029205167102615448e+00
-3.671509223077575323e-01,2.029205167102615448e+00
-3.671871219589829538e-01,1.680154464792646518e+00
-3.671871219589829538e-01,-1.680154464792646518e+00
-3.675038433754140299e-01,4.289175720907049794e+00
-3.675038433754140299e-01,-4.289175720907049794e+00
-3.675042102173036174e-01,5.642374525378800243e+00
-3.675042102173036174e-01,-5.642374525378800243e+00
-3.680034621335585010e-01,3.675915533915937061e+00
-3.680034621335585010e-01,-3.675915533915937061e+00
-3.682496795675045398e-01,3.562407759736610391e+00
-3.682496795675045398e-01,-3.562407759736610391e+00
-3.683058165099011294e-01,5.395277211472782497e+00
-3.683058165099011294e-01,-5.395277211472782497e+00
-3.683151496032111005e-01,9.295308954560249637e-01
-3.683151496032111005e-01,-9.295308954560249637e-01
-3.683211387016060989e-01,-6.921553915794975254e+00
-3.683211387016060989e-01,6.921553915794975254e+00
-3.683992170868806149e-01,-4.398339934037863053e+00
-3.683992170868806149e-01,4.398339934037863053e+00
-3.685080137586235760e-01,-2.800021441691713520e+00
-3.685080137586235760e-01,2.800021441691713520e+00
-3.686294407403332141e-01,-6.418315112441062453e+00
-3.686294407403332141e-01,6.418315112441062453e+00
-3.686323060831964149e-01,-3.687566809065319973e+00
-3.686323060831964149e-01,3.687566809065319973e+00
-3.686958037919686459e-01,8.885970481857264139e-03
-3.686958037919686459e-01,-8.885970481857264139e-03
-3.687385216174301483e-01,-5.762325693131382209e+00
-3.687385216174301483e-01,5.762325693131382209e+00
-3.689506858922839694e-01,5.249335478428059254e+00
-3.689506858922839694e-01,-5.249335478428059254e+00
-3.692382511162723979e-01,5.194824933562674829e+00
-3.692382511162723979e-01,-5.194824933562674829e+00
-3.692767772017168104e-01,6.677690116474595428e+00
-3.692767772017168104e-01,-6.677690116474595428e+00
-3.698905001409818483e-01,6.577542556484135439e+00
-3.698905001409818483e-01,-6.577542556484135439e+00
-3.700208129317149042e-01,-1.073920932503903192e+00
-3.700208129317149042e-01,1.073920932503903192e+00
-3.701641862919262671e-01,6.569000545846010120e+00
-3.701641862919262671e-01,-6.569000545846010120e+00
-3.703479877496398398e-01,3.391405447613574875e+00
-3.703479877496398398e-01,-3.391405447613574875e+00
-3.705103875758504195e-01,4.715918329708397749e+00
-3.705103875758504195e-01,-4.715918329708397749e+00
-3.707831190640771268e-01,-5.821758152494561855e+00
-3.707831190640771268e-01,5.821758152494561855e+00
-3.707946676358868654e-01,-5.784738097256362899e+00
-3.707946676358868654e-01,5.784738097256362899e+00
-3.708309050347489144e-01,-5.552227324926524155e+00
-3.708309050347489144e-01,5.552227324926524155e+00
-3.714826548998746980e-01,-4.203859298238835862e+00
-3.714826548998746980e-01,4.203859298238835862e+00
-3.715097632907367053e-01,-6.211882372239059258e+00
-3.715097632907367053e-01,6.211882372239059258e+00
-3.715437712404555670e-01,-2.241461592942795900e+00
-3.715437712404555670e-01,2.241461592942795900e+00
-3.719598756577711107e-01,-4.931674565130245824e+00
-3.719598756577711107e-01,4.931674565130245824e+00
-3.720093399658028765e-01,3.634477995854721311e+00
-3.720093399658028765e-01,-3.634477995854721311e+00
-3.720286027463762801e-01,5.581858525100890311e+00
-3.720286027463762801e-01,-5.581858525100890311e+00
-3.722501672408735085e-01,-7.599099875631505352e-01
-3.722501672408735085e-01,7.599099875631505352e-01
-3.722752792722452964e-01,-1.617531926512239426e+00
-3.722752792722452964e-01,1.617531926512239426e+00
-3.723896286648680221e-01,4.448134560514526825e+00
-3.723896286648680221e-01,-4.448134560514526825e+00
-3.725663841595345804e-01,6.191483592023649507e+00
-3.725663841595345804e-01,-6.191483592023649507e+00
-3.727902412947382005e-01,2.987848042371420654e+00
-3.727902412947382005e-01,-2.987848042371420654e+00
-3.728187432838048210e-01,5.889766950524717437e+00
-3.728187432838048210e-01,-5.889766950524717437e+00
-3.734278993321190621e-01,-1.010380466430764290e+00
-3.734278993321190621e-01,1.010380466430764290e+00
-3.736518916728114315e-01,-4.091677739162940419e+00
-3.736518916728114315e-01,4.091677739162940419e+00
-3.739738849524595343e-01,-3.232427539183492016e+00
-3.739738849524595343e-01,3.232427539183492016e+00
-3.742142700672081990e-01,-2.221555458131039273e+00
-3.742142700672081990e-01,2.221555458131039273e+00
-3.744953759402828153e-01,5.738699805223516748e+00
-3.744953759402828153e-01,-5.738699805223516748e+00
-3.745709183571012679e-01,-2.244486250704105679e+00
-3.745709183571012679e-01,2.244486250704105679e+00
-3.748087012805109697e-01,2.907096122376419789e+00
-3.748087012805109697e-01,-2.907096122376419789e+00
-3.749388204476801212e-01,3.497543664808974384e+00
-3.749388204476801212e-01,-3.497543664808974384e+00
-3.751936348356538220e-01,-8.013872491614392857e+00
-3.751936348356538220e-01,8.013872491614392857e+00
-3.756182107923408120e-01,-5.511604506100483691e-01
-3.756182107923408120e-01,5.511604506100483691e-01
-3.756332163913111977e-01,-7.023341335913567463e+00
-3.756332163913111977e-01,7.023341335913567463e+00
-3.756585502508444918e-01,0.000000000000000000e+00
-3.759114561696730306e-01,-4.761373882162755145e+00
-3.759114561696730306e-01,4.761373882162755145e+00
-3.759455251625197780e-01,5.492505475290171191e+00
-3.759455251625197780e-01,-5.492505475290171191e+00
-3.760419895746225372e-01,1.222738558172958845e+00
-3.760419895746225372e-01,-1.222738558172958845e+00
-3.760478228709621118e-01,3.085145815017087845e+00
-3.760478228709621118e-01,-3.085145815017087845e+00
-3.763190439466017612e-01,6.134261835982552036e+00
-3.763190439466017612e-01,-6.134261835982552036e+00
-3.769524314743716298e-01,-3.618610441043724535e+00
-3.769524314743716298e-01,3.618610441043724535e+00
-3.769648555599336981e-01,-3.569340741646977566e+00
-3.769648555599336981e-01,3.569340741646977566e+00
-3.770633920222169477e-01,1.120694576848914846e-02
-3.770633920222169477e-01,-1.120694576848914846e-02
-3.773797232071609553e-01,-2.928727021002616837e+00
-3.773797232071609553e-01,2.928727021002616837e+00
-3.774712251740625635e-01,-2.769886444053001995e+00
-3.774712251740625635e-01,2.769886444053001995e+00
-3.775034005544902760e-01,5.460424200169999409e+00
-3.775034005544902760e-01,-5.460424200169999409e+00
-3.776694403456954952e-01,7.281975889687141823e+00
-3.776694403456954952e-01,-7.281975889687141823e+00
-3.780247856002054707e-01,7.647676406938874294e+00
-3.780247856002054707e-01,-7.647676406938874294e+00
-3.780707039993543850e-01,-4.351128025847067704e+00
-3.780707039993543850e-01,4.351128025847067704e+00
-3.781487753170929000e-01,-7.303680822688016328e+00
-3.781487753170929000e-01,7.303680822688016328e+00
-3.781595812825675473e-01,6.628284392756375709e+00
-3.781595812825675473e-01,-6.628284392756375709e+00
-3.783182348598230771e-01,-2.703495633909576146e+00
-3.783182348598230771e-01,2.703495633909576146e+00
-3.783881779736177897e-01,-2.869317607803272718e+00
-3.783881779736177897e-01,2.869317607803272718e+00
-3.785562462416458551e-01,2.054601858080856935e+00
-3.785562462416458551e-01,-2.054601858080856935e+00
-3.786180064908665766e-01,1.221196959697017775e-01
-3.786180064908665766e-01,-1.221196959697017775e-01
-3.786469463708552752e-01,-2.821855847430609909e+00
-3.786469463708552752e-01,2.821855847430609909e+00
-3.787462950289000041e-01,-5.409489789917574676e+00
-3.787462950289000041e-01,5.409489789917574676e+00
-3.787666998980566690e-01,5.252653293938918111e+00
-3.787666998980566690e-01,-5.252653293938918111e+00
-3.788070244517512952e-01,-3.682515645298785056e+00
-3.788070244517512952e-01,3.682515645298785056e+00
-3.788995634501572951e-01,4.567919057369436153e+00
-3.788995634501572951e-01,-4.567919057369436153e+00
-3.790753114732939855e-01,-5.554387997886259143e+00
-3.790753114732939855e-01,5.554387997886259143e+00
-3.798198873764552230e-01,6.637714984884194536e+00
-3.798198873764552230e-01,-6.637714984884194536e+00
-3.799510333968821874e-01,0.000000000000000000e+00
-3.802073680262459954e-01,-6.272507379246812675e+00
-3.802073680262459954e-01,6.272507379246812675e+00
-3.804572955721708949e-01,4.651709261440450049e+00
-3.804572955721708949e-01,-4.651709261440450049e+00
-3.807761280830452844e-01,-7.099123040956091479e+00
-3.807761280830452844e-01,7.099123040956091479e+00
-3.809562595722628675e-01,8.201851528756659349e+00
-3.809562595722628675e-01,-8.201851528756659349e+00
-3.813063480521218795e-01,6.264561278536354472e+00
-3.813063480521218795e-01,-6.264561278536354472e+00
-3.813778701062024989e-01,2.482229411910126249e+00
-3.813778701062024989e-01,-2.482229411910126249e+00
-3.831352171677893104e-01,4.498349544678664991e+00
-3.831352171677893104e-01,-4.498349544678664991e+00
-3.833499807998926867e-01,-7.233879486945136161e-01
-3.833499807998926867e-01,7.233879486945136161e-01
-3.834904893300965512e-01,-8.721177410372261463e+00
-3.834904893300965512e-01,8.721177410372261463e+00
-3.841458403730535487e-01,-3.828788747905540912e+00
-3.841458403730535487e-01,3.828788747905540912e+00
-3.842461069284074937e-01,2.890824178771780772e+00
-3.842461069284074937e-01,-2.890824178771780772e+00
-3.842492302547926286e-01,-3.534505413561422227e+00
-3.842492302547926286e-01,3.534505413561422227e+00
-3.846482992097591258e-01,0.000000000000000000e+00
-3.851161747254828183e-01,1.507796172118525790e+00
-3.851161747254828183e-01,-1.507796172118525790e+00
-3.853616375237816638e-01,3.076486063345785560e+00
-3.853616375237816638e-01,-3.076486063345785560e+00
-3.855003003316997967e-01,-5.910613012936936528e+00
-3.855003003316997967e-01,5.910613012936936528e+00
-3.859924376856613826e-01,-2.621414697250409542e+00
-3.859924376856613826e-01,2.621414697250409542e+00
-3.861871379873433874e-01,6.321346001914243118e+00
-3.861871379873433874e-01,-6.321346001914243118e+00
-3.862794539882926648e-01,-4.112778036291031905e-03
-3.862794539882926648e-01,4.112778036291031905e-03
-3.867155799015256079e-01,6.242500996453008710e+00
-3.867155799015256079e-01,-6.242500996453008710e+00
-3.870898923526668867e-01,7.138482917323954347e+00
-3.870898923526668867e-01,-7.138482917323954347e+00
-3.874216558642895603e-01,5.679113161328442239e+00
-3.874216558642895603e-01,-5.679113161328442239e+00
-3.874425300956474416e-01,-7.241784590257500653e+00
-3.874425300956474416e-01,7.241784590257500653e+00
-3.875729412068585900e-01,6.273515410014790739e+00
-3.875729412068585900e-01,-6.273515410014790739e+00
-3.877611597895742612e-01,-6.040524540735120240e+00
-3.877611597895742612e-01,6.040524540735120240e+00
-3.884137008710947248e-01,4.643253321432617042e+00
-3.884137008710947248e-01,-4.643253321432617042e+00
-3.890354646296455554e-01,-6.315764653072245771e+00
-3.890354646296455554e-01,6.315764653072245771e+00
-3.891382967295584638e-01,-5.610545989436063863e+00
-3.891382967295584638e-01,5.610545989436063863e+00
-3.894053953117559974e-01,9.168415805990968170e-01
-3.894053953117559974e-01,-9.168415805990968170e-01
-3.899089709086838162e-01,-6.708831310092866040e+00
-3.899089709086838162e-01,6.708831310092866040e+00
-3.902192247488725507e-01,-4.850789448410397497e+00
-3.902192247488725507e-01,4.850789448410397497e+00
-3.907131336203720773e-01,1.773268495250908128e+00
-3.907131336203720773e-01,-1.773268495250908128e+00
-3.908208921403165115e-01,0.000000000000000000e+00
-3.910139505826476514e-01,-3.578742160508588732e+00
-3.910139505826476514e-01,3.578742160508588732e+00
-3.910899531296347931e-01,-5.267907641220159753e+00
-3.910899531296347931e-01,5.267907641220159753e+00
-3.912685823296427889e-01,-4.474078991251219328e+00
-3.912685823296427889e-01,4.474078991251219328e+00
-3.914607491788632543e-01,-5.008656242513568557e+00
-3.914607491788632543e-01,5.008656242513568557e+00
-3.921447319848203605e-01,7.852334839705500613e+00
-3.921447319848203605e-01,-7.852334839705500613e+00
-3.928804771926366346e-01,-5.336070823771248861e+00
-3.928804771926366346e-01,5.336070823771248861e+00
-3.934500531880664731e-01,3.737635885043464778e+00
-3.934500531880664731e-01,-3.737635885043464778e+00
-3.934889350609037661e-01,-7.721899296832090087e+00
-3.934889350609037661e-01,7.721899296832090087e+00
-3.937584233840423220e-01,-4.539122041081385284e+00
-3.937584233840423220e-01,4.539122041081385284e+00
-3.939627553604095889e-01,2.480818793174995207e+00
-3.939627553604095889e-01,-2.480818793174995207e+00
-3.952445673677172922e-01,-5.985126902406639360e+00
-3.952445673677172922e-01,5.985126902406639360e+00
-3.958831593011404304e-01,-2.685946503917766126e+00
-3.958831593011404304e-01,2.685946503917766126e+00
-3.980509122990125714e-01,-5.893224077630517144e+00
-3.980509122990125714e-01,5.893224077630517144e+00
-3.984578868973040477e-01,6.387765412601724258e+00
-3.984578868973040477e-01,-6.387765412601724258e+00
-3.985154799076326970e-01,6.427265182671265897e+00
-3.985154799076326970e-01,-6.427265182671265897e+00
-3.989955751893210500e-01,2.851815868659111075e+00
-3.989955751893210500e-01,-2.851815868659111075e+00
-3.993017419645932820e-01,3.563321609743050900e+00
-3.993017419645932820e-01,-3.563321609743050900e+00
-3.999856743928508207e-01,4.307096117888895570e+00
-3.999856743928508207e-01,-4.307096117888895570e+00
-4.006593661835824438e-01,1.991394026432098618e+00
-4.006593661835824438e-01,-1.991394026432098618e+00
-4.006659462549584383e-01,-5.707364951460297320e+00
-4.006659462549584383e-01,5.707364951460297320e+00
-4.011228244759673656e-01,6.681935661684805794e+00
-4.011228244759673656e-01,-6.681935661684805794e+00
-4.011587274286796401e-01,6.702256149172363564e+00
-4.011587274286796401e-01,-6.702256149172363564e+00
-4.012463085709230270e-01,9.057212668394098998e+00
-4.012463085709230270e-01,-9.057212668394098998e+00
-4.016351501971484605e-01,-2.045720467133830933e+00
-4.016351501971484605e-01,2.045720467133830933e+00
-4.021542647470773835e-01,-7.117251706915912024e+00
-4.021542647470773835e-01,7.117251706915912024e+00
-4.029362274392354615e-01,0.000000000000000000e+00
-4.035812003626690903e-01,-7.190577340102896287e+00
-4.035812003626690903e-01,7.190577340102896287e+00
-4.045292522589339912e-01,0.000000000000000000e+00
-4.045906738168620898e-01,-1.021705406539376249e+01
-4.045906738168620898e-01,1.021705406539376249e+01
-4.051617736456047947e-01,5.856805873759094894e+00
-4.051617736456047947e-01,-5.856805873759094894e+00
-4.053941950077069034e-01,-6.037777073364445357e+00
-4.053941950077069034e-01,6.037777073364445357e+00
-4.055393153025579900e-01,-7.182578687470110523e+00
-4.055393153025579900e-01,7.182578687470110523e+00
-4.063977297359888663e-01,6.634638264400087415e+00
-4.063977297359888663e-01,-6.634638264400087415e+00
-4.065626696234300730e-01,4.902502380814713234e+00
-4.065626696234300730e-01,-4.902502380814713234e+00
-4.070379631849385671e-01,-9.725429066774197162e-01
-4.070379631849385671e-01,9.725429066774197162e-01
-4.079162354811405322e-01,5.258549100449195102e+00
-4.079162354811405322e-01,-5.258549100449195102e+00
-4.084131692046053530e-01,-7.922735624164628732e+00
-4.084131692046053530e-01,7.922735624164628732e+00
-4.084839615121564904e-01,-8.963450140915883324e+00
-4.084839615121564904e-01,8.963450140915883324e+00
-4.097359980028192350e-01,-5.689102208553538986e+00
-4.097359980028192350e-01,5.689102208553538986e+00
-4.118214715180759100e-01,-6.452680698560145700e+00
-4.118214715180759100e-01,6.452680698560145700e+00
-4.121662379769228668e-01,-5.507090132341375899e+00
-4.121662379769228668e-01,5.507090132341375899e+00
-4.122835645099641733e-01,5.934377273509718442e+00
-4.122835645099641733e-01,-5.934377273509718442e+00
-4.125732429644505816e-01,-6.282123478513422121e+00
-4.125732429644505816e-01,6.282123478513422121e+00
-4.128141502209254909e-01,7.236015861526543524e+00
-4.128141502209254909e-01,-7.236015861526543524e+00
-4.129112345851014831e-01,0.000000000000000000e+00
-4.139665730702883906e-01,8.185524350708123009e+00
-4.139665730702883906e-01,-8.185524350708123009e+00
-4.140294920932579004e-01,7.124172052422315105e+00
-4.140294920932579004e-01,-7.124172052422315105e+00
-4.140680679190176239e-01,5.001544280273364507e+00
-4.140680679190176239e-01,-5.001544280273364507e+00
-4.141632115897329047e-01,6.907849760243494508e+00
-4.141632115897329047e-01,-6.907849760243494508e+00
-4.150252234823004205e-01,-3.624423131192269665e+00
-4.150252234823004205e-01,3.624423131192269665e+00
-4.153222846608168872e-01,-7.216271426032488279e+00
-4.153222846608168872e-01,7.216271426032488279e+00
-4.155925024496995857e-01,-1.509375716675279921e+00
-4.155925024496995857e-01,1.509375716675279921e+00
-4.159196954899442855e-01,-8.893527659281000197e+00
-4.159196954899442855e-01,8.893527659281000197e+00
-4.159509314549261205e-01,8.506109862117311238e+00
-4.159509314549261205e-01,-8.506109862117311238e+00
-4.168552158800555851e-01,-9.632172846206561445e+00
-4.168552158800555851e-01,9.632172846206561445e+00
-4.172948805905764003e-01,-3.006167962686580708e+00
-4.172948805905764003e-01,3.006167962686580708e+00
-4.177122362516110243e-01,-8.454352586507255296e+00
-4.177122362516110243e-01,8.454352586507255296e+00
-4.189595131720860177e-01,6.702538224239249054e+00
-4.189595131720860177e-01,-6.702538224239249054e+00
-4.191480907659743682e-01,-8.484958882216217191e+00
-4.191480907659743682e-01,8.484958882216217191e+00
-4.211253121759918616e-01,3.990247685192720439e+00
-4.211253121759918616e-01,-3.990247685192720439e+00
-4.213780655025480826e-01,-7.232824898907532329e+00
-4.213780655025480826e-01,7.232824898907532329e+00
-4.216682276061415324e-01,9.236220057780759163e+00
-4.216682276061415324e-01,-9.236220057780759163e+00
-4.216762964132331204e-01,0.000000000000000000e+00
-4.231617502367577277e-01,3.681533980260321304e+00
-4.231617502367577277e-01,-3.681533980260321304e+00
-4.235174004082074006e-01,5.854877809850313142e+00
-4.235174004082074006e-01,-5.854877809850313142e+00
-4.236189108686758686e-01,-4.471815729039814613e+00
-4.236189108686758686e-01,4.471815729039814613e+00
-4.262543348816543176e-01,5.064758208785113958e+00
-4.262543348816543176e-01,-5.064758208785113958e+00
-4.290541530461964292e-01,8.977356166724227649e+00
-4.290541530461964292e-01,-8.977356166724227649e+00
-4.311168129326852227e-01,-9.599205752632860467e+00
-4.311168129326852227e-01,9.599205752632860467e+00
-4.320491993557530330e-01,7.456869741962788289e+00
-4.320491993557530330e-01,-7.456869741962788289e+00
-4.325748375133826595e-01,-9.048306788323035477e+00
-4.325748375133826595e-01,9.048306788323035477e+00
-4.328495666849589973e-01,2.960325330136869049e+00
-4.328495666849589973e-01,-2.960325330136869049e+00
-4.331183931267461595e-01,8.015682662703742523e+00
-4.331183931267461595e-01,-8.015682662703742523e+00
-4.332846147510571733e-01,8.881189832498193937e+00
-4.332846147510571733e-01,-8.881189832498193937e+00
-4.342685086360686952e-01,7.188802705462441267e+00
-4.342685086360686952e-01,-7.188802705462441267e+00
-4.386704522253261906e-01,-9.168348219770365404e+00
-4.386704522253261906e-01,9.168348219770365404e+00
-4.399220343868608940e-01,-1.810287652133490272e-02
-4.399220343868608940e-01,1.810287652133490272e-02
-4.400222496630370461e-01,7.943639987606234243e+00
-4.400222496630370461e-01,-7.943639987606234243e+00
-4.421006827293703090e-01,7.131961572607933952e+00
-4.421006827293703090e-01,-7.131961572607933952e+00
-4.427253683406607854e-01,-4.758024879729017442e+00
-4.427253683406607854e-01,4.758024879729017442e+00
-4.428911999936052113e-01,-2.763361640915537265e+00
-4.428911999936052113e-01,2.763361640915537265e+00
-4.453276751426297753e-01,-8.690184989251809711e+00
-4.453276751426297753e-01,8.690184989251809711e+00
-4.453701385758565001e-01,-6.955189622498799018e+00
-4.453701385758565001e-01,6.955189622498799018e+00
-4.462826748863516491e-01,8.892077066629592963e+00
-4.462826748863516491e-01,-8.892077066629592963e+00
-4.463462999536156328e-01,7.233866314798953034e+00
-4.463462999536156328e-01,-7.233866314798953034e+00
-4.486633388934282429e-01,-9.632075675360898259e+00
-4.486633388934282429e-01,9.632075675360898259e+00
-4.525290017360830142e-01,8.023258537230853804e+00
-4.525290017360830142e-01,-8.023258537230853804e+00
-4.576468233283339515e-01,9.897407871885940622e+00
-4.576468233283339515e-01,-9.897407871885940622e+00
-4.627181125723137667e-01,-8.620631230171342807e+00
-4.627181125723137667e-01,8.620631230171342807e+00
-4.639915827161129602e-01,-8.948312702780668815e+00
-4.639915827161129602e-01,8.948312702780668815e+00
-4.653454138556158415e-01,0.000000000000000000e+00
-4.776096109219809538e-01,5.726972847572872283e+00
-4.776096109219809538e-01,-5.726972847572872283e+00
-4.780508266653404892e-01,9.468836461091427736e+00
-4.780508266653404892e-01,-9.468836461091427736e+00
-4.800273573408455619e-01,7.236212232566065161e+00
-4.800273573408455619e-01,-7.236212232566065161e+00
-4.809787683819621851e-01,5.977063523758043395e+00
-4.809787683819621851e-01,-5.977063523758043395e+00
-5.155453746038014540e-01,-9.717734057789368052e+00
-5.155453746038014540e-01,9.717734057789368052e+00
-5.183368884016643641e-01,-1.240210381197562128e+01
-5.183368884016643641e-01,1.240210381197562128e+01
-5.214704450623915966e-01,8.744474306807445529e+00
-5.214704450623915966e-01,-8.744474306807445529e+00
-5.333483988931257969e-01,1.079337912297177837e+01
-5.333483988931257969e-01,-1.079337912297177837e+01
-5.884866417717438125e-01,1.170852226054481804e+01
-5.884866417717438125e-01,-1.170852226054481804e+01


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L12_k0.1_Theta1.csv <==
real,imag
-8.906072821947382291e-16,0.000000000000000000e+00
-1.188595072668594266e-01,0.000000000000000000e+00
-1.694411069327303176e-01,0.000000000000000000e+00
-1.815056640457617665e-01,0.000000000000000000e+00
-1.902351170486562826e-01,0.000000000000000000e+00
-2.106706872425800903e-01,2.643642113035862273e+00
-2.106706872425800903e-01,-2.643642113035862273e+00
-2.127033997653665631e-01,0.000000000000000000e+00
-2.184769758988530375e-01,0.000000000000000000e+00
-2.231939927770248133e-01,-2.498369648712951197e+00
-2.231939927770248133e-01,2.498369648712951197e+00
-2.275153083044431090e-01,-1.178604412593289852e-02
-2.275153083044431090e-01,1.178604412593289852e-02
-2.279515426294639879e-01,0.000000000000000000e+00
-2.297660272085099153e-01,2.870139370451084471e+00
-2.297660272085099153e-01,-2.870139370451084471e+00
-2.317384064745448835e-01,-3.551362192455187028e+00
-2.317384064745448835e-01,3.551362192455187028e+00
-2.318397854053043383e-01,2.934736565693484511e+00
-2.318397854053043383e-01,-2.934736565693484511e+00
-2.375956071235022504e-01,-3.462304976015113223e+00
-2.375956071235022504e-01,3.462304976015113223e+00
-2.398763381856363897e-01,-5.288742207563752906e+00
-2.398763381856363897e-01,5.288742207563752906e+00
-2.434027729212912550e-01,-2.119999397710666932e-03
-2.434027729212912550e-01,2.119999397710666932e-03
-2.448168678083701422e-01,-3.487157986219592498e+00
-2.448168678083701422e-01,3.487157986219592498e+00
-2.455515669149373470e-01,9.224772112364040266e-01
-2.455515669149373470e-01,-9.224772112364040266e-01
-2.456333415824320521e-01,-4.902951275165543521e-01
-2.456333415824320521e-01,4.902951275165543521e-01
-2.474262837595071485e-01,-3.161678823559129770e-01
-2.474262837595071485e-01,3.161678823559129770e-01
-2.476664641982173620e-01,2.383638799744895564e+00
-2.476664641982173620e-01,-2.383638799744895564e+00
-2.477662719502458089e-01,1.742577384057924172e+00
-2.477662719502458089e-01,-1.742577384057924172e+00
-2.479187995901962482e-01,1.441125690682345306e+00
-2.479187995901962482e-01,-1.441125690682345306e+00
-2.486986935362645590e-01,1.763953524940816031e+00
-2.486986935362645590e-01,-1.763953524940816031e+00
-2.489965905429176174e-01,-3.428270196259847413e+00
-2.489965905429176174e-01,3.428270196259847413e+00
-2.497193842779812378e-01,-9.580038261264804955e-01
-2.497193842779812378e-01,9.580038261264804955e-01
-2.498482478910927784e-01,0.000000000000000000e+00
-2.502081024345854665e-01,-1.619626587382375776e-02
-2.502081024345854665e-01,1.619626587382375776e-02
-2.516463969084720698e-01,-2.824043444468349762e+00
-2.516463969084720698e-01,2.824043444468349762e+00
-2.547301747903822911e-01,1.744527369680168194e+00
-2.547301747903822911e-01,-1.744527369680168194e+00
-2.553035526248824683e-01,-1.440332922296194473e+00
-2.553035526248824683e-01,1.440332922296194473e+00
-2.558303654025088636e-01,1.182190151915496257e+00
-2.558303654025088636e-01,-1.182190151915496257e+00
-2.579036705043803446e-01,3.144393605647131107e+00
-2.579036705043803446e-01,-3.144393605647131107e+00
-2.579502611811054225e-01,-5.322065757850215698e-04
-2.579502611811054225e-01,5.322065757850215698e-04
-2.586771419026216989e-01,-2.353591850577152922e+00
-2.586771419026216989e-01,2.353591850577152922e+00
-2.586789034291891998e-01,7.138556763376934476e-03
-2.586789034291891998e-01,-7.138556763376934476e-03
-2.589636088979467843e-01,4.685488300718502197e-01
-2.589636088979467843e-01,-4.685488300718502197e-01
-2.595012185894840506e-01,-2.520949446201071975e+00
-2.595012185894840506e-01,2.520949446201071975e+00
-2.598428219130010097e-01,9.263384989682521553e-01
-2.598428219130010097e-01,-9.263384989682521553e-01
-2.598968141558306577e-01,1.340295962103795979e+00
-2.598968141558306577e-01,-1.340295962103795979e+00
-2.606671996270736313e-01,1.804542108049765448e+00
-2.606671996270736313e-01,-1.804542108049765448e+00
-2.612984873605471159e-01,-5.174306445831047263e+00
-2.612984873605471159e-01,5.174306445831047263e+00
-2.618090949685809021e-01,1.898636969636453564e+00
-2.618090949685809021e-01,-1.898636969636453564e+00
-2.623959403819561276e-01,-9.739280185618830465e-01
-2.623959403819561276e-01,9.739280185618830465e-01
-2.628452783901745748e-01,1.135675626789109049e+00
-2.628452783901745748e-01,-1.135675626789109049e+00
-2.632248669141811215e-01,1.312902364843472780e+00
-2.632248669141811215e-01,-1.312902364843472780e+00
-2.635041522652171730e-01,-2.503737393889647223e+00
-2.635041522652171730e-01,2.503737393889647223e+00
-2.641330973515367275e-01,2.350442811576943569e+00
-2.641330973515367275e-01,-2.350442811576943569e+00
-2.644951945592706188e-01,-2.204400925832070257e+00
-2.644951945592706188e-01,2.204400925832070257e+00
-2.647622163754738134e-01,2.661480173858699061e+00
-2.647622163754738134e-01,-2.661480173858699061e+00
-2.647628889977753919e-01,4.890436075538702188e-01
-2.647628889977753919e-01,-4.890436075538702188e-01
-2.647632874883691922e-01,3.672335516390905941e+00
-2.647632874883691922e-01,-3.672335516390905941e+00
-2.648515777495626944e-01,-3.944971229078424901e+00
-2.648515777495626944e-01,3.944971229078424901e+00
-2.650537176437449682e-01,4.404563931585716574e+00
-2.650537176437449682e-01,-4.404563931585716574e+00
-2.655912909430169222e-01,-1.882127263187207022e+00
-2.655912909430169222e-01,1.882127263187207022e+00
-2.657871875100327186e-01,5.970999168093944487e-01
-2.657871875100327186e-01,-5.970999168093944487e-01
-2.662876381519013180e-01,-1.092744803703021850e+00
-2.662876381519013180e-01,1.092744803703021850e+00
-2.662975088784713673e-01,-9.676795243934730451e-01
-2.662975088784713673e-01,9.676795243934730451e-01
-2.665042550250574793e-01,-1.142855448127070517e+00
-2.665042550250574793e-01,1.142855448127070517e+00
-2.667771972201525843e-01,-4.344885434129239776e-01
-2.667771972201525843e-01,4.344885434129239776e-01
-2.668713796560230334e-01,1.563029893396773451e+00
-2.668713796560230334e-01,-1.563029893396773451e+00
-2.676809538859242221e-01,1.743133975445328554e+00
-2.676809538859242221e-01,-1.743133975445328554e+00
-2.679987461523928860e-01,-1.380177922107081789e+00
-2.679987461523928860e-01,1.380177922107081789e+00
-2.682376705873180667e-01,-3.496535985974920990e+00
-2.682376705873180667e-01,3.496535985974920990e+00
-2.685639541062839752e-01,-2.268611692380396505e+00
-2.685639541062839752e-01,2.268611692380396505e+00
-2.685873386253775363e-01,2.370484682433683155e+00
-2.685873386253775363e-01,-2.370484682433683155e+00
-2.687386762060965939e-01,7.813467531958099288e-01
-2.687386762060965939e-01,-7.813467531958099288e-01
-2.688610040332512496e-01,-3.605991033528305797e-03
-2.688610040332512496e-01,3.605991033528305797e-03
-2.690341850007584856e-01,-2.807226767107565912e+00
-2.690341850007584856e-01,2.807226767107565912e+00
-2.692044079989263650e-01,8.534460515236185971e-03
-2.692044079989263650e-01,-8.534460515236185971e-03
-2.694478547870575724e-01,1.878949803447235833e+00
-2.694478547870575724e-01,-1.878949803447235833e+00
-2.695695905387781588e-01,1.041409312217004057e+00
-2.695695905387781588e-01,-1.041409312217004057e+00
-2.697930534281272608e-01,-1.618507722363245804e+00
-2.697930534281272608e-01,1.618507722363245804e+00
-2.706797129609256336e-01,-2.704533678522098167e-02
-2.706797129609256336e-01,2.704533678522098167e-02
-2.707569829393524641e-01,3.588989582339235374e-01
-2.707569829393524641e-01,-3.588989582339235374e-01
-2.711514417839213653e-01,4.645848559844025782e-01
-2.711514417839213653e-01,-4.645848559844025782e-01
-2.717948961829480536e-01,-1.159374402061797760e+00
-2.717948961829480536e-01,1.159374402061797760e+00
-2.719308712035423681e-01,0.000000000000000000e+00
-2.721154425041916736e-01,5.646452974738310759e-01
-2.721154425041916736e-01,-5.646452974738310759e-01
-2.721277916678265241e-01,-2.955222923051559203e+00
-2.721277916678265241e-01,2.955222923051559203e+00
-2.723862954005117354e-01,9.184753079190629554e-01
-2.723862954005117354e-01,-9.184753079190629554e-01
-2.725505953574208218e-01,2.823622284757957512e+00
-2.725505953574208218e-01,-2.823622284757957512e+00
-2.726423328840396065e-01,-4.062913916047471985e-01
-2.726423328840396065e-01,4.062913916047471985e-01
-2.726923031312601942e-01,-1.514979715160806206e+00
-2.726923031312601942e-01,1.514979715160806206e+00
-2.729660553435249715e-01,-6.576921789068561619e-01
-2.729660553435249715e-01,6.576921789068561619e-01
-2.730691278936188127e-01,1.989373238872003957e-01
-2.730691278936188127e-01,-1.989373238872003957e-01
-2.731081971200571279e-01,1.713879113811919375e+00
-2.731081971200571279e-01,-1.713879113811919375e+00
-2.734140560306812517e-01,-2.464791384888061820e+00
-2.734140560306812517e-01,2.464791384888061820e+00
-2.734897729079199258e-01,-1.134451340071190861e+00
-2.734897729079199258e-01,1.134451340071190861e+00
-2.735076040438620404e-01,3.804559392147593755e+00
-2.735076040438620404e-01,-3.804559392147593755e+00
-2.739245902420401890e-01,8.431396692294795825e-02
-2.739245902420401890e-01,-8.431396692294795825e-02
-2.740150043850912986e-01,-2.614605007737567988e+00
-2.740150043850912986e-01,2.614605007737567988e+00
-2.745581477607360599e-01,-1.264206619830681713e-03
-2.745581477607360599e-01,1.264206619830681713e-03
-2.750186779657865510e-01,8.786330988202089021e-01
-2.750186779657865510e-01,-8.786330988202089021e-01
-2.758063134560340135e-01,-1.899137762178187083e+00
-2.758063134560340135e-01,1.899137762178187083e+00
-2.758813959380278513e-01,2.365290763028807586e+00
-2.758813959380278513e-01,-2.365290763028807586e+00
-2.758846095341813132e-01,-2.076246978132537446e+00
-2.758846095341813132e-01,2.076246978132537446e+00
-2.760351054817726801e-01,-1.747896965778351408e+00
-2.760351054817726801e-01,1.747896965778351408e+00
-2.761121379258790753e-01,9.328557418352919628e-01
-2.761121379258790753e-01,-9.328557418352919628e-01
-2.769870270041043803e-01,-5.241454073300201300e-01
-2.769870270041043803e-01,5.241454073300201300e-01
-2.770965712036464468e-01,7.791882046389259076e-01
-2.770965712036464468e-01,-7.791882046389259076e-01
-2.780114361124187417e-01,3.674401394414386068e+00
-2.780114361124187417e-01,-3.674401394414386068e+00
-2.783193658585454422e-01,2.352987643890973146e+00
-2.783193658585454422e-01,-2.352987643890973146e+00
-2.784913232180545872e-01,-6.065900729513070688e-01
-2.784913232180545872e-01,6.065900729513070688e-01
-2.787141168339448694e-01,-1.258261628474278249e+00
-2.787141168339448694e-01,1.258261628474278249e+00
-2.789654938729776434e-01,2.481219339202834551e+00
-2.789654938729776434e-01,-2.481219339202834551e+00
-2.790604835112924231e-01,-8.518739179374370529e-01
-2.790604835112924231e-01,8.518739179374370529e-01
-2.791924873890836989e-01,-1.759577179162636451e+00
-2.791924873890836989e-01,1.759577179162636451e+00
-2.792796456503647828e-01,3.442440681260258373e+00
-2.792796456503647828e-01,-3.442440681260258373e+00
-2.795671614603028043e-01,-2.000191043844786465e-01
-2.795671614603028043e-01,2.000191043844786465e-01
-2.804088501550041079e-01,3.227934702008013468e-01
-2.804088501550041079e-01,-3.227934702008013468e-01
-2.805336072039973372e-01,-9.640140459172480414e-01
-2.805336072039973372e-01,9.640140459172480414e-01
-2.805747670133538207e-01,-4.747571828830817076e+00
-2.805747670133538207e-01,4.747571828830817076e+00
-2.808517457933807360e-01,-1.318067229085796432e+00
-2.808517457933807360e-01,1.318067229085796432e+00
-2.810517899157705113e-01,2.853465049976012136e+00
-2.810517899157705113e-01,-2.853465049976012136e+00
-2.811481386960409390e-01,-3.431483670993977775e+00
-2.811481386960409390e-01,3.431483670993977775e+00
-2.813569235755013498e-01,-4.333449258819349614e-01
-2.813569235755013498e-01,4.333449258819349614e-01
-2.816710798635506108e-01,5.174593501433785020e-02
-2.816710798635506108e-01,-5.174593501433785020e-02
-2.818916213614955923e-01,-1.977134072014678612e+00
-2.818916213614955923e-01,1.977134072014678612e+00
-2.820990373545886887e-01,6.391518306921617140e-03
-2.820990373545886887e-01,-6.391518306921617140e-03
-2.821149355018722771e-01,-9.832462615170270773e-03
-2.821149355018722771e-01,9.832462615170270773e-03
-2.822054571069286810e-01,-6.231405169915706921e-01
-2.822054571069286810e-01,6.231405169915706921e-01
-2.824453079135109679e-01,-2.601447999111320186e+00
-2.824453079135109679e-01,2.601447999111320186e+00
-2.825033433474163358e-01,-4.861005419767074898e-01
-2.825033433474163358e-01,4.861005419767074898e-01
-2.825533311050978380e-01,-1.505805911921517914e+00
-2.825533311050978380e-01,1.505805911921517914e+00
-2.825538844231555990e-01,-1.444119385663322985e+00
-2.825538844231555990e-01,1.444119385663322985e+00
-2.826099966499475702e-01,3.082080604271241864e+00
-2.826099966499475702e-01,-3.082080604271241864e+00
-2.829706172155878052e-01,2.240184416865579564e+00
-2.829706172155878052e-01,-2.240184416865579564e+00
-2.830531681759738127e-01,1.319661577010597719e+00
-2.830531681759738127e-01,-1.319661577010597719e+00
-2.830559738251973156e-01,6.006673330709074721e-01
-2.830559738251973156e-01,-6.006673330709074721e-01
-2.832236497825733057e-01,-4.384726042378007449e+00
-2.832236497825733057e-01,4.384726042378007449e+00
-2.832257030116646090e-01,3.445177529880726119e+00
-2.832257030116646090e-01,-3.445177529880726119e+00
-2.833313082253204884e-01,1.947757729595011478e+00
-2.833313082253204884e-01,-1.947757729595011478e+00
-2.833730219246304305e-01,2.876869530262247121e+00
-2.833730219246304305e-01,-2.876869530262247121e+00
-2.835699278283069780e-01,-1.633747381609275795e+00
-2.835699278283069780e-01,1.633747381609275795e+00
-2.835831508820307878e-01,8.313813837747219271e-01
-2.835831508820307878e-01,-8.313813837747219271e-01
-2.835853904708989792e-01,4.482372058310235552e+00
-2.835853904708989792e-01,-4.482372058310235552e+00
-2.836328951173769930e-01,2.794929329689490594e+00
-2.836328951173769930e-01,-2.794929329689490594e+00
-2.837262792705670944e-01,-2.399826101837182701e+00
-2.837262792705670944e-01,2.399826101837182701e+00
-2.838777804714169850e-01,7.052671760196778106e-01
-2.838777804714169850e-01,-7.052671760196778106e-01
-2.842800563195578833e-01,9.137737508056005264e-01
-2.842800563195578833e-01,-9.137737508056005264e-01
-2.842872223903624151e-01,3.123234736132053602e+00
-2.842872223903624151e-01,-3.123234736132053602e+00
-2.843420447286954533e-01,0.000000000000000000e+00
-2.843431578173079011e-01,-2.564540078769036668e+00
-2.843431578173079011e-01,2.564540078769036668e+00
-2.844608734212402679e-01,2.769650522456356789e+00
-2.844608734212402679e-01,-2.769650522456356789e+00
-2.848388450970270047e-01,-6.549740211608109375e-01
-2.848388450970270047e-01,6.549740211608109375e-01
-2.848402715198932178e-01,5.132148071436573034e+00
-2.848402715198932178e-01,-5.132148071436573034e+00
-2.848403393790185367e-01,6.372160001409818975e-01
-2.848403393790185367e-01,-6.372160001409818975e-01
-2.848845306028375823e-01,-3.266618346591467215e-01
-2.848845306028375823e-01,3.266618346591467215e-01
-2.849840197360139493e-01,-1.132856638770207258e+00
-2.849840197360139493e-01,1.132856638770207258e+00
-2.851951915385452785e-01,4.947194796919427429e-01
-2.851951915385452785e-01,-4.947194796919427429e-01
-2.853588478409623264e-01,-2.949553143136066646e-01
-2.853588478409623264e-01,2.949553143136066646e-01
-2.854271813078703701e-01,-1.069586244133198027e+00
-2.854271813078703701e-01,1.069586244133198027e+00
-2.854693894045977065e-01,-2.560002809328509529e-02
-2.854693894045977065e-01,2.560002809328509529e-02
-2.858028817872030891e-01,-6.647884716909328029e-01
-2.858028817872030891e-01,6.647884716909328029e-01
-2.859007172739881364e-01,-9.274494694501373981e-01
-2.859007172739881364e-01,9.274494694501373981e-01
-2.859075171254371606e-01,1.659093835332125400e+00
-2.859075171254371606e-01,-1.659093835332125400e+00
-2.862955619670192187e-01,8.188410428481414094e-01
-2.862955619670192187e-01,-8.188410428481414094e-01
-2.865933811432455625e-01,3.979245016357050524e+00
-2.865933811432455625e-01,-3.979245016357050524e+00
-2.868742128608310904e-01,1.255795418168181410e+00
-2.868742128608310904e-01,-1.255795418168181410e+00
-2.869456935677622278e-01,-2.291215771140189261e+00
-2.869456935677622278e-01,2.291215771140189261e+00
-2.869526094759110024e-01,3.652267078045193571e+00
-2.869526094759110024e-01,-3.652267078045193571e+00
-2.869599476787875747e-01,1.281741037923643578e+00
-2.869599476787875747e-01,-1.281741037923643578e+00
-2.870920767708363686e-01,2.222282268392796745e-01
-2.870920767708363686e-01,-2.222282268392796745e-01
-2.871006717072852599e-01,3.475779722889529744e+00
-2.871006717072852599e-01,-3.475779722889529744e+00
-2.873379749271924299e-01,-6.330035430855005529e-01
-2.873379749271924299e-01,6.330035430855005529e-01
-2.875132229758946556e-01,-4.423950762494255340e-01
-2.875132229758946556e-01,4.423950762494255340e-01
-2.877656006624873530e-01,-9.859104998662210351e-01
-2.877656006624873530e-01,9.859104998662210351e-01
-2.877744562227428360e-01,-3.518635029168099670e+00
-2.877744562227428360e-01,3.518635029168099670e+00
-2.886312606163758954e-01,-2.321772605449028415e+00
-2.886312606163758954e-01,2.321772605449028415e+00
-2.887234226589168173e-01,-9.603785837836771311e-01
-2.887234226589168173e-01,9.603785837836771311e-01
-2.887938033582854169e-01,6.266271598218740024e-01
-2.887938033582854169e-01,-6.266271598218740024e-01
-2.888353446281203829e-01,1.383890188307493219e+00
-2.888353446281203829e-01,-1.383890188307493219e+00
-2.888918987557320683e-01,7.876085072847891499e-01
-2.888918987557320683e-01,-7.876085072847891499e-01
-2.889141317996321012e-01,-8.236484415378734214e-01
-2.889141317996321012e-01,8.236484415378734214e-01
-2.890694508869284252e-01,2.171562114786248276e+00
-2.890694508869284252e-01,-2.171562114786248276e+00
-2.891306455390981744e-01,-5.089295695244019591e+00
-2.891306455390981744e-01,5.089295695244019591e+00
-2.895420359730432880e-01,1.097581535759270643e+00
-2.895420359730432880e-01,-1.097581535759270643e+00
-2.895623249503644914e-01,2.691367880975398474e+00
-2.895623249503644914e-01,-2.691367880975398474e+00
-2.896537584681794231e-01,1.121731395206131410e+00
-2.896537584681794231e-01,-1.121731395206131410e+00
-2.896830225203090858e-01,-1.739145760239658056e+00
-2.896830225203090858e-01,1.739145760239658056e+00
-2.897121538308640165e-01,1.317289517543398514e+00
-2.897121538308640165e-01,-1.317289517543398514e+00
-2.897469102507611582e-01,1.622100167198748943e+00
-2.897469102507611582e-01,-1.622100167198748943e+00
-2.899521298179476569e-01,-2.562111090484903375e+00
-2.899521298179476569e-01,2.562111090484903375e+00
-2.901121149066364646e-01,-1.151256231527472140e+00
-2.901121149066364646e-01,1.151256231527472140e+00
-2.901183686816898311e-01,1.451588986641919821e+00
-2.901183686816898311e-01,-1.451588986641919821e+00
-2.901226311901139998e-01,4.865257557991457295e-03
-2.901226311901139998e-01,-4.865257557991457295e-03
-2.904244936328760907e-01,3.534136537834547287e+00
-2.904244936328760907e-01,-3.534136537834547287e+00
-2.904254954842029335e-01,2.825210008586595656e+00
-2.904254954842029335e-01,-2.825210008586595656e+00
-2.904361640925013921e-01,-1.039853359388672516e+00
-2.904361640925013921e-01,1.039853359388672516e+00
-2.904637844546291703e-01,-1.447933829935662331e+00
-2.904637844546291703e-01,1.447933829935662331e+00
-2.905166812077866201e-01,-3.330382897481442683e-03
-2.905166812077866201e-01,3.330382897481442683e-03
-2.905221508861393076e-01,-2.037395248024449490e+00
-2.905221508861393076e-01,2.037395248024449490e+00
-2.905950102985103145e-01,-4.079033410054306863e+00
-2.905950102985103145e-01,4.079033410054306863e+00
-2.907291964484350899e-01,-1.752165091433425914e+00
-2.907291964484350899e-01,1.752165091433425914e+00
-2.909174440011795815e-01,-4.106613705654206470e+00
-2.909174440011795815e-01,4.106613705654206470e+00
-2.909454845220328378e-01,2.687966243349630524e+00
-2.909454845220328378e-01,-2.687966243349630524e+00
-2.909855094773780015e-01,-5.169739832015531888e+00
-2.909855094773780015e-01,5.169739832015531888e+00
-2.911276426639933246e-01,3.325250602778454745e+00
-2.911276426639933246e-01,-3.325250602778454745e+00
-2.912482555085209590e-01,-5.896879011282790906e+00
-2.912482555085209590e-01,5.896879011282790906e+00
-2.914089693170001660e-01,-9.024159444399094676e-01
-2.914089693170001660e-01,9.024159444399094676e-01
-2.914253874161693014e-01,1.113962643664434315e+00
-2.914253874161693014e-01,-1.113962643664434315e+00
-2.916173541764381927e-01,4.260025027266136077e-01
-2.916173541764381927e-01,-4.260025027266136077e-01
-2.917231988345465599e-01,2.364167100796973064e-01
-2.917231988345465599e-01,-2.364167100796973064e-01
-2.918310932051877415e-01,-3.542703571057064238e+00
-2.918310932051877415e-01,3.542703571057064238e+00
-2.918400519697330608e-01,-3.200901657072602102e+00
-2.918400519697330608e-01,3.200901657072602102e+00
-2.920236984713767137e-01,1.348251775264269758e+00
-2.920236984713767137e-01,-1.348251775264269758e+00
-2.920336231095654878e-01,1.648333757742577843e+00
-2.920336231095654878e-01,-1.648333757742577843e+00
-2.922984690941891617e-01,-1.386069182961949364e+00
-2.922984690941891617e-01,1.386069182961949364e+00
-2.926028328833887859e-01,-1.403282410246908585e+00
-2.926028328833887859e-01,1.403282410246908585e+00
-2.929047562424426654e-01,1.046061269373618208e+00
-2.929047562424426654e-01,-1.046061269373618208e+00
-2.930444651540564660e-01,2.185758518185213273e+00
-2.930444651540564660e-01,-2.185758518185213273e+00
-2.930719367260939956e-01,-8.704456495578379860e-01
-2.930719367260939956e-01,8.704456495578379860e-01
-2.931160039600169687e-01,-1.147401665655523040e+00
-2.931160039600169687e-01,1.147401665655523040e+00
-2.933268550541582309e-01,1.184846056230751676e+00
-2.933268550541582309e-01,-1.184846056230751676e+00
-2.935586365212256021e-01,4.986115516947480231e+00
-2.935586365212256021e-01,-4.986115516947480231e+00
-2.935837733195409416e-01,1.326195944880445898e+00
-2.935837733195409416e-01,-1.326195944880445898e+00
-2.938592569950012612e-01,-4.516882593986537575e-01
-2.938592569950012612e-01,4.516882593986537575e-01
-2.940844631591855163e-01,1.136358311162774637e+00
-2.940844631591855163e-01,-1.136358311162774637e+00
-2.941272959625225170e-01,3.230527372445900713e+00
-2.941272959625225170e-01,-3.230527372445900713e+00
-2.942204521422184804e-01,6.908570064903164720e+00
-2.942204521422184804e-01,-6.908570064903164720e+00
-2.942528062149153412e-01,2.586598013228391224e+00
-2.942528062149153412e-01,-2.586598013228391224e+00
-2.943336852934967940e-01,-3.056863254182001999e+00
-2.943336852934967940e-01,3.056863254182001999e+00
-2.943449848972434779e-01,-2.802698713111056783e+00
-2.943449848972434779e-01,2.802698713111056783e+00
-2.943926110096488635e-01,-1.285125202106066844e+00
-2.943926110096488635e-01,1.285125202106066844e+00
-2.944198796471040325e-01,1.737182248134351266e-03
-2.944198796471040325e-01,-1.737182248134351266e-03
-2.945552211659983599e-01,-2.235384959926183246e+00
-2.945552211659983599e-01,2.235384959926183246e+00
-2.947701360771022294e-01,-5.691193194500219654e+00
-2.947701360771022294e-01,5.691193194500219654e+00
-2.948835257188451298e-01,-3.123329962922894332e+00
-2.948835257188451298e-01,3.123329962922894332e+00
-2.951201814934102940e-01,-8.389057456971759155e-03
-2.951201814934102940e-01,8.389057456971759155e-03
-2.955744285093027113e-01,3.113125976581438900e-02
-2.955744285093027113e-01,-3.113125976581438900e-02
-2.956038685092713392e-01,3.984745256185418860e+00
-2.956038685092713392e-01,-3.984745256185418860e+00
-2.956450375016035914e-01,1.448883035843066880e+00
-2.956450375016035914e-01,-1.448883035843066880e+00
-2.956986926584086461e-01,3.653205925813226784e+00
-2.956986926584086461e-01,-3.653205925813226784e+00
-2.957025501473955487e-01,2.424090441794905626e+00
-2.957025501473955487e-01,-2.424090441794905626e+00
-2.958354664016821234e-01,-6.464403607079105551e-01
-2.958354664016821234e-01,6.464403607079105551e-01
-2.959880696290245750e-01,2.230015541667566825e-01
-2.959880696290245750e-01,-2.230015541667566825e-01
-2.960743727314619766e-01,-4.837211286910204078e-01
-2.960743727314619766e-01,4.837211286910204078e-01
-2.960836118170517284e-01,-2.165786759018267560e+00
-2.960836118170517284e-01,2.165786759018267560e+00
-2.964288346767777749e-01,-4.245355029402400504e+00
-2.964288346767777749e-01,4.245355029402400504e+00
-2.965300821263555098e-01,1.175952951457287954e+00
-2.965300821263555098e-01,-1.175952951457287954e+00
-2.965697508046699626e-01,1.943112832749913421e+00
-2.965697508046699626e-01,-1.943112832749913421e+00
-2.966227697990930223e-01,-2.238600052485642422e+00
-2.966227697990930223e-01,2.238600052485642422e+00
-2.966402693495984177e-01,-2.931270737488945954e+00
-2.966402693495984177e-01,2.931270737488945954e+00
-2.969284427254769154e-01,1.867862590783218035e-01
-2.969284427254769154e-01,-1.867862590783218035e-01
-2.969563156247527758e-01,4.306260355368878301e-01
-2.969563156247527758e-01,-4.306260355368878301e-01
-2.970812095221169735e-01,3.604672636790369200e+00
-2.970812095221169735e-01,-3.604672636790369200e+00
-2.971637384051428188e-01,6.035991201333469336e-01
-2.971637384051428188e-01,-6.035991201333469336e-01
-2.972000403232097354e-01,1.809974517998508281e+00
-2.972000403232097354e-01,-1.809974517998508281e+00
-2.973677059402902167e-01,-1.380974451135357883e+00
-2.973677059402902167e-01,1.380974451135357883e+00
-2.974493602686631988e-01,-1.550426092568669034e+00
-2.974493602686631988e-01,1.550426092568669034e+00
-2.975070628754999946e-01,2.504722997774428528e+00
-2.975070628754999946e-01,-2.504722997774428528e+00
-2.975190956254444852e-01,-3.507440582797229367e-01
-2.975190956254444852e-01,3.507440582797229367e-01
-2.976043760390127413e-01,-1.100508056517799149e+00
-2.976043760390127413e-01,1.100508056517799149e+00
-2.976495508249417110e-01,8.485270054495087644e-01
-2.976495508249417110e-01,-8.485270054495087644e-01
-2.976880686638549989e-01,-4.958527387095041483e+00
-2.976880686638549989e-01,4.958527387095041483e+00
-2.977765562210488715e-01,1.894900141841080243e+00
-2.977765562210488715e-01,-1.894900141841080243e+00
-2.979432189363271366e-01,-2.300607173417430484e+00
-2.979432189363271366e-01,2.300607173417430484e+00
-2.980178929878524174e-01,3.825509363206032187e+00
-2.980178929878524174e-01,-3.825509363206032187e+00
-2.980635570852060989e-01,5.181956550821716911e-01
-2.980635570852060989e-01,-5.181956550821716911e-01
-2.980863957970619760e-01,1.833359486532265770e+00
-2.980863957970619760e-01,-1.833359486532265770e+00
-2.981128467475377408e-01,-1.868187070323668930e+00
-2.981128467475377408e-01,1.868187070323668930e+00
-2.981434809995113788e-01,-1.229006653583294639e+00
-2.981434809995113788e-01,1.229006653583294639e+00
-2.981602269245346992e-01,3.053567814288098869e+00
-2.981602269245346992e-01,-3.053567814288098869e+00
-2.981918335093939332e-01,-1.805447801538060615e+00
-2.981918335093939332e-01,1.805447801538060615e+00
-2.982831774575527839e-01,-2.272195352883612074e+00
-2.982831774575527839e-01,2.272195352883612074e+00
-2.984770156348406367e-01,-2.655286146280995574e+00
-2.984770156348406367e-01,2.655286146280995574e+00
-2.987011054478096450e-01,1.778115192774004649e+00
-2.987011054478096450e-01,-1.778115192774004649e+00
-2.987146631572627498e-01,-4.932214136163163842e-01
-2.987146631572627498e-01,4.932214136163163842e-01
-2.987838973803794707e-01,-1.423510952308737476e+00
-2.987838973803794707e-01,1.423510952308737476e+00
-2.987910468337631187e-01,1.753733905975981111e+00
-2.987910468337631187e-01,-1.753733905975981111e+00
-2.989079359484539955e-01,-1.376263961598960250e+00
-2.989079359484539955e-01,1.376263961598960250e+00
-2.989679419760270518e-01,-2.664799268174351532e+00
-2.989679419760270518e-01,2.664799268174351532e+00
-2.990203142419864402e-01,-3.274627670368022159e+00
-2.990203142419864402e-01,3.274627670368022159e+00
-2.990216361276371027e-01,-6.651363510448934369e-01
-2.990216361276371027e-01,6.651363510448934369e-01
-2.992011298265699892e-01,-3.500971919318137004e+00
-2.992011298265699892e-01,3.500971919318137004e+00
-2.993805504994804245e-01,1.869550578729064876e-03
-2.993805504994804245e-01,-1.869550578729064876e-03
-2.994141748454260954e-01,-4.099060006640618425e+00
-2.994141748454260954e-01,4.099060006640618425e+00
-2.995986335539853052e-01,-2.150996802465095392e+00
-2.995986335539853052e-01,2.150996802465095392e+00
-2.997303559510048898e-01,5.938688586439202055e+00
-2.997303559510048898e-01,-5.938688586439202055e+00
-2.997747110992628472e-01,-4.127143411245420168e+00
-2.997747110992628472e-01,4.127143411245420168e+00
-2.999367828211344511e-01,-1.297615093210552573e+00
-2.999367828211344511e-01,1.297615093210552573e+00
-3.000432280596291301e-01,-1.897053070227875948e-01
-3.000432280596291301e-01,1.897053070227875948e-01
-3.001719507929526687e-01,-1.817954247453600347e+00
-3.001719507929526687e-01,1.817954247453600347e+00
-3.002609112732845809e-01,-2.268921778516366672e+00
-3.002609112732845809e-01,2.268921778516366672e+00
-3.003161191722251155e-01,-1.952322698339334028e+00
-3.003161191722251155e-01,1.952322698339334028e+00
-3.003662500168083893e-01,3.780663879751726242e+00
-3.003662500168083893e-01,-3.780663879751726242e+00
-3.005166407411895557e-01,-1.450760186353336367e+00
-3.005166407411895557e-01,1.450760186353336367e+00
-3.005534607528550506e-01,2.506285073035339650e+00
-3.005534607528550506e-01,-2.506285073035339650e+00
-3.006277873881635365e-01,4.027046048436615067e+00
-3.006277873881635365e-01,-4.027046048436615067e+00
-3.007156880581154934e-01,-1.976101613548225888e+00
-3.007156880581154934e-01,1.976101613548225888e+00
-3.007339533070365056e-01,4.728026245604393552e+00
-3.007339533070365056e-01,-4.728026245604393552e+00
-3.009054048049428776e-01,3.615829319962942101e+00
-3.009054048049428776e-01,-3.615829319962942101e+00
-3.010147671790814883e-01,4.045368512939364614e+00
-3.010147671790814883e-01,-4.045368512939364614e+00
-3.010510757157258688e-01,5.174680412259438533e+00
-3.010510757157258688e-01,-5.174680412259438533e+00
-3.011148544635566804e-01,-3.131436189219667932e-01
-3.011148544635566804e-01,3.131436189219667932e-01
-3.013496488415495778e-01,-1.858508799589287719e+00
-3.013496488415495778e-01,1.858508799589287719e+00
-3.015117040338689547e-01,3.680687361129630464e+00
-3.015117040338689547e-01,-3.680687361129630464e+00
-3.018558172127815409e-01,2.166062278648450690e+00
-3.018558172127815409e-01,-2.166062278648450690e+00
-3.019831991042709052e-01,-2.037864849632986974e+00
-3.019831991042709052e-01,2.037864849632986974e+00
-3.020539158734222851e-01,-1.997595168711272073e+00
-3.020539158734222851e-01,1.997595168711272073e+00
-3.021585141176822420e-01,-4.954760176219928702e+00
-3.021585141176822420e-01,4.954760176219928702e+00
-3.021616109655654858e-01,3.876157897310707590e+00
-3.021616109655654858e-01,-3.876157897310707590e+00
-3.023170956603944415e-01,3.926440391555343190e+00
-3.023170956603944415e-01,-3.926440391555343190e+00
-3.023735900923377740e-01,-2.993871835447891261e+00
-3.023735900923377740e-01,2.993871835447891261e+00
-3.024392041425456590e-01,-3.226331199124735427e+00
-3.024392041425456590e-01,3.226331199124735427e+00
-3.026115429883729502e-01,9.248635285925712601e-01
-3.026115429883729502e-01,-9.248635285925712601e-01
-3.026515541622231686e-01,-9.429267675633081769e-01
-3.026515541622231686e-01,9.429267675633081769e-01
-3.026589507450869743e-01,1.909217130308553445e+00
-3.026589507450869743e-01,-1.909217130308553445e+00
-3.027365558370764820e-01,-6.061292138088363313e-01
-3.027365558370764820e-01,6.061292138088363313e-01
-3.030833304499320757e-01,3.679498023540798357e+00
-3.030833304499320757e-01,-3.679498023540798357e+00
-3.031286927256616748e-01,7.160130533257783592e-01
-3.031286927256616748e-01,-7.160130533257783592e-01
-3.032109816301322702e-01,2.224539396113907053e+00
-3.032109816301322702e-01,-2.224539396113907053e+00
-3.032789169499119364e-01,-1.238535177961393695e-03
-3.032789169499119364e-01,1.238535177961393695e-03
-3.033149657570347602e-01,-6.479144400072323409e-03
-3.033149657570347602e-01,6.479144400072323409e-03
-3.035380938644496318e-01,-2.409472134254443620e+00
-3.035380938644496318e-01,2.409472134254443620e+00
-3.035899134326864868e-01,-2.858789752865676714e+00
-3.035899134326864868e-01,2.858789752865676714e+00
-3.036247830889439170e-01,3.304932779581005065e+00
-3.036247830889439170e-01,-3.304932779581005065e+00
-3.037152303656716068e-01,3.980229159724685051e+00
-3.037152303656716068e-01,-3.980229159724685051e+00
-3.037460776609355317e-01,1.571729015337119062e+00
-3.037460776609355317e-01,-1.571729015337119062e+00
-3.040575942500406414e-01,-4.330155912516485905e+00
-3.040575942500406414e-01,4.330155912516485905e+00
-3.040726829921261420e-01,-1.434940761177261770e+00
-3.040726829921261420e-01,1.434940761177261770e+00
-3.041954375031232782e-01,-2.620395660243768798e+00
-3.041954375031232782e-01,2.620395660243768798e+00
-3.042684365676396885e-01,4.232850101858035785e+00
-3.042684365676396885e-01,-4.232850101858035785e+00
-3.043326495865732451e-01,3.626597235000301317e-02
-3.043326495865732451e-01,-3.626597235000301317e-02
-3.044441310782084464e-01,-2.383499139164027447e+00
-3.044441310782084464e-01,2.383499139164027447e+00
-3.045865804857914583e-01,-1.868083297071388538e+00
-3.045865804857914583e-01,1.868083297071388538e+00
-3.046506770422352517e-01,-1.539922225624451357e+00
-3.046506770422352517e-01,1.539922225624451357e+00
-3.047155115924495838e-01,1.876715190950041023e+00
-3.047155115924495838e-01,-1.876715190950041023e+00
-3.048575310209538092e-01,1.930492861540908933e+00
-3.048575310209538092e-01,-1.930492861540908933e+00
-3.049226663709920793e-01,1.050539936926429663e+00
-3.049226663709920793e-01,-1.050539936926429663e+00
-3.049302875118058420e-01,-1.553180998314048544e+00
-3.049302875118058420e-01,1.553180998314048544e+00
-3.049903610379629537e-01,-8.909648218384840224e-01
-3.049903610379629537e-01,8.909648218384840224e-01
-3.050610352428477778e-01,-1.638955548915440152e+00
-3.050610352428477778e-01,1.638955548915440152e+00
-3.051333193388167109e-01,9.533619543121928108e-02
-3.051333193388167109e-01,-9.533619543121928108e-02
-3.051563225558048820e-01,6.568292001327932228e-01
-3.051563225558048820e-01,-6.568292001327932228e-01
-3.052958457806298487e-01,1.111543350172099209e-02
-3.052958457806298487e-01,-1.111543350172099209e-02
-3.053264676424725099e-01,-2.774404822578488528e+00
-3.053264676424725099e-01,2.774404822578488528e+00
-3.054151735778364851e-01,-2.994955863588390166e+00
-3.054151735778364851e-01,2.994955863588390166e+00
-3.055985798568678358e-01,-1.581407314283761245e+00
-3.055985798568678358e-01,1.581407314283761245e+00
-3.056576266524965724e-01,-1.092692089483030760e+00
-3.056576266524965724e-01,1.092692089483030760e+00
-3.057342499501776167e-01,1.680536220919343626e-01
-3.057342499501776167e-01,-1.680536220919343626e-01
-3.059938866915106193e-01,1.706391441110066465e+00
-3.059938866915106193e-01,-1.706391441110066465e+00
-3.060683934636539982e-01,-2.935442531195225246e+00
-3.060683934636539982e-01,2.935442531195225246e+00
-3.061009547330755254e-01,-7.837991133239980535e+00
-3.061009547330755254e-01,7.837991133239980535e+00
-3.061549667987970014e-01,-1.691706926132738875e+00
-3.061549667987970014e-01,1.691706926132738875e+00
-3.061867970455615096e-01,4.593809353542290808e-01
-3.061867970455615096e-01,-4.593809353542290808e-01
-3.062220676259616026e-01,-7.391970045886893104e-01
-3.062220676259616026e-01,7.391970045886893104e-01
-3.062312675208360702e-01,-1.767271143976274717e+00
-3.062312675208360702e-01,1.767271143976274717e+00
-3.063088209782358629e-01,-1.142273929569954438e+00
-3.063088209782358629e-01,1.142273929569954438e+00
-3.063682724781774391e-01,6.631025298202470886e-01
-3.063682724781774391e-01,-6.631025298202470886e-01
-3.063950085386272226e-01,3.332455139216067064e+00
-3.063950085386272226e-01,-3.332455139216067064e+00
-3.064101772967251502e-01,4.525638561121674286e+00
-3.064101772967251502e-01,-4.525638561121674286e+00
-3.065009225947026295e-01,-1.319825004976089788e+00
-3.065009225947026295e-01,1.319825004976089788e+00
-3.065242851025078430e-01,2.448376056730788286e-01
-3.065242851025078430e-01,-2.448376056730788286e-01
-3.065623494112886260e-01,2.580647539330258589e+00
-3.065623494112886260e-01,-2.580647539330258589e+00
-3.067282866438641453e-01,2.183033857162889557e+00
-3.067282866438641453e-01,-2.183033857162889557e+00
-3.068492418269879174e-01,1.409167398687025896e+00
-3.068492418269879174e-01,-1.409167398687025896e+00
-3.068499850222208836e-01,-2.353224462105598658e+00
-3.068499850222208836e-01,2.353224462105598658e+00
-3.071328908466640639e-01,3.008144094503744093e+00
-3.071328908466640639e-01,-3.008144094503744093e+00
-3.072187212314942961e-01,-4.432312365645008079e-01
-3.072187212314942961e-01,4.432312365645008079e-01
-3.072282899090278407e-01,-1.731907272867702297e+00
-3.072282899090278407e-01,1.731907272867702297e+00
-3.072348295227222970e-01,-4.756123544536842829e+00
-3.072348295227222970e-01,4.756123544536842829e+00
-3.073655577323977095e-01,6.893225132468630001e-01
-3.073655577323977095e-01,-6.893225132468630001e-01
-3.074995424282449541e-01,-4.031957634453997130e+00
-3.074995424282449541e-01,4.031957634453997130e+00
-3.075233281940689123e-01,3.283534634596218638e+00
-3.075233281940689123e-01,-3.283534634596218638e+00
-3.075325117291081156e-01,2.343614391654344598e+00
-3.075325117291081156e-01,-2.343614391654344598e+00
-3.075739288402340454e-01,8.901387188190216238e-01
-3.075739288402340454e-01,-8.901387188190216238e-01
-3.077190177576046293e-01,1.692647110147995848e+00
-3.077190177576046293e-01,-1.692647110147995848e+00
-3.077981109459912989e-01,1.260688197613816675e+00
-3.077981109459912989e-01,-1.260688197613816675e+00
-3.078425803324227328e-01,2.481278403819882072e+00
-3.078425803324227328e-01,-2.481278403819882072e+00
-3.079097834806564515e-01,-1.638450508061358946e+00
-3.079097834806564515e-01,1.638450508061358946e+00
-3.080977823093095092e-01,1.918886407553096918e+00
-3.080977823093095092e-01,-1.918886407553096918e+00
-3.081702077828571418e-01,-3.481958880432630909e+00
-3.081702077828571418e-01,3.481958880432630909e+00
-3.082260098481544031e-01,4.771959510668832394e+00
-3.082260098481544031e-01,-4.771959510668832394e+00
-3.082837899027112694e-01,1.397173350026032157e+00
-3.082837899027112694e-01,-1.397173350026032157e+00
-3.082866254003760464e-01,1.609007307949535281e+00
-3.082866254003760464e-01,-1.609007307949535281e+00
-3.086659184736229578e-01,-3.485882539259221424e+00
-3.086659184736229578e-01,3.485882539259221424e+00
-3.087078168616107510e-01,4.896446324221051860e+00
-3.087078168616107510e-01,-4.896446324221051860e+00
-3.088198056324219509e-01,-1.965885996466199215e+00
-3.088198056324219509e-01,1.965885996466199215e+00
-3.089434288567313169e-01,1.727088867613752798e+00
-3.089434288567313169e-01,-1.727088867613752798e+00
-3.089766030613778636e-01,-1.112968732100500305e-02
-3.089766030613778636e-01,1.112968732100500305e-02
-3.092089732073161068e-01,-3.027071775531096520e+00
-3.092089732073161068e-01,3.027071775531096520e+00
-3.092460107747110332e-01,6.162304215240961280e-01
-3.092460107747110332e-01,-6.162304215240961280e-01
-3.093246910737446065e-01,1.111509687537856506e+00
-3.093246910737446065e-01,-1.111509687537856506e+00
-3.094517552877748545e-01,-8.966096700792416385e-01
-3.094517552877748545e-01,8.966096700792416385e-01
-3.094874890358081942e-01,0.000000000000000000e+00
-3.095653077242761508e-01,3.106044940460400472e+00
-3.095653077242761508e-01,-3.106044940460400472e+00
-3.096383604811944745e-01,2.163547571860974905e+00
-3.096383604811944745e-01,-2.163547571860974905e+00
-3.096416553013102702e-01,4.382140225700359992e-01
-3.096416553013102702e-01,-4.382140225700359992e-01
-3.098462603832621287e-01,-7.888432062949999768e+00
-3.098462603832621287e-01,7.888432062949999768e+00
-3.100337447743566344e-01,-1.083390436109612276e+00
-3.100337447743566344e-01,1.083390436109612276e+00
-3.102929970357642397e-01,3.589036780785607051e-03
-3.102929970357642397e-01,-3.589036780785607051e-03
-3.103126888642903092e-01,-2.026352087585895634e-01
-3.103126888642903092e-01,2.026352087585895634e-01
-3.104494713127137206e-01,-4.483179737796766595e+00
-3.104494713127137206e-01,4.483179737796766595e+00
-3.104988663357283185e-01,-4.350206422566204045e-01
-3.104988663357283185e-01,4.350206422566204045e-01
-3.105606064742186812e-01,-9.648866674215333950e-01
-3.105606064742186812e-01,9.648866674215333950e-01
-3.105664979180740026e-01,-4.153983234535383318e+00
-3.105664979180740026e-01,4.153983234535383318e+00
-3.105807981420168340e-01,1.746015215807759091e+00
-3.105807981420168340e-01,-1.746015215807759091e+00
-3.107601870975718050e-01,4.251540625097235626e+00
-3.107601870975718050e-01,-4.251540625097235626e+00
-3.107683434196347738e-01,-2.608965095015586044e+00
-3.107683434196347738e-01,2.608965095015586044e+00
-3.108402897983415514e-01,-1.504704068732327427e+00
-3.108402897983415514e-01,1.504704068732327427e+00
-3.108716508999080919e-01,2.162131224595338908e-01
-3.108716508999080919e-01,-2.162131224595338908e-01
-3.108744176437841511e-01,3.277555615993774096e-01
-3.108744176437841511e-01,-3.277555615993774096e-01
-3.108806230056875286e-01,-2.678262091612351625e+00
-3.108806230056875286e-01,2.678262091612351625e+00
-3.109732143889181732e-01,-3.494065759974650298e+00
-3.109732143889181732e-01,3.494065759974650298e+00
-3.110606462807063988e-01,-1.980384657400568793e+00
-3.110606462807063988e-01,1.980384657400568793e+00
-3.111468939460641514e-01,-1.116172558462825926e+00
-3.111468939460641514e-01,1.116172558462825926e+00
-3.112071259654035082e-01,1.888327171297178086e+00
-3.112071259654035082e-01,-1.888327171297178086e+00
-3.113351676303023341e-01,2.193718833214279407e+00
-3.113351676303023341e-01,-2.193718833214279407e+00
-3.116323455860101621e-01,-3.393441728005103936e-02
-3.116323455860101621e-01,3.393441728005103936e-02
-3.116919719653357124e-01,4.294474024679697521e-01
-3.116919719653357124e-01,-4.294474024679697521e-01
-3.116967497232194795e-01,5.316237462623290000e+00
-3.116967497232194795e-01,-5.316237462623290000e+00
-3.117093739877611069e-01,3.447222967354635625e-01
-3.117093739877611069e-01,-3.447222967354635625e-01
-3.118432170287108729e-01,4.973644080283705082e-01
-3.118432170287108729e-01,-4.973644080283705082e-01
-3.119192069313438953e-01,-3.403237955910086043e+00
-3.119192069313438953e-01,3.403237955910086043e+00
-3.120008729389154301e-01,2.590819373898566536e+00
-3.120008729389154301e-01,-2.590819373898566536e+00
-3.120908667118844626e-01,9.577546703869027622e-01
-3.120908667118844626e-01,-9.577546703869027622e-01
-3.121065246636962609e-01,2.771057318316509477e+00
-3.121065246636962609e-01,-2.771057318316509477e+00
-3.121989657973899823e-01,2.576590885128902109e+00
-3.121989657973899823e-01,-2.576590885128902109e+00
-3.122925638302474494e-01,-5.379926486477797365e-01
-3.122925638302474494e-01,5.379926486477797365e-01
-3.124145882144540587e-01,1.728368219224826641e+00
-3.124145882144540587e-01,-1.728368219224826641e+00
-3.124905734919398714e-01,2.865872812668902814e+00
-3.124905734919398714e-01,-2.865872812668902814e+00
-3.125165011161390449e-01,-1.380099331444220256e+00
-3.125165011161390449e-01,1.380099331444220256e+00
-3.127452079540541385e-01,-7.230954116675055721e-01
-3.127452079540541385e-01,7.230954116675055721e-01
-3.128952816197013709e-01,2.539878297231632942e+00
-3.128952816197013709e-01,-2.539878297231632942e+00
-3.129542416473153343e-01,-6.176699361484420114e-01
-3.129542416473153343e-01,6.176699361484420114e-01
-3.131088804220452104e-01,-3.554396738984395121e+00
-3.131088804220452104e-01,3.554396738984395121e+00
-3.131533577569636240e-01,9.243530773660487698e-01
-3.131533577569636240e-01,-9.243530773660487698e-01
-3.132276181153084704e-01,4.738195188047984452e+00
-3.132276181153084704e-01,-4.738195188047984452e+00
-3.132625469902998727e-01,2.332235529163053211e+00
-3.132625469902998727e-01,-2.332235529163053211e+00
-3.134442077773775814e-01,2.942311118415856352e+00
-3.134442077773775814e-01,-2.942311118415856352e+00
-3.134585837400607478e-01,3.628759191015554109e+00
-3.134585837400607478e-01,-3.628759191015554109e+00
-3.136395497179753633e-01,4.474514116664174423e+00
-3.136395497179753633e-01,-4.474514116664174423e+00
-3.137441112517773689e-01,3.322154430499427491e+00
-3.137441112517773689e-01,-3.322154430499427491e+00
-3.138908130993928181e-01,3.584861712404910694e+00
-3.138908130993928181e-01,-3.584861712404910694e+00
-3.139653164444445865e-01,3.979702338928901462e+00
-3.139653164444445865e-01,-3.979702338928901462e+00
-3.139809340969044738e-01,-2.017496194541400278e+00
-3.139809340969044738e-01,2.017496194541400278e+00
-3.140668958456065418e-01,3.273461116035558227e+00
-3.140668958456065418e-01,-3.273461116035558227e+00
-3.140819251035931181e-01,4.440827951077488400e+00
-3.140819251035931181e-01,-4.440827951077488400e+00
-3.141538908921344131e-01,2.587047916645749179e+00
-3.141538908921344131e-01,-2.587047916645749179e+00
-3.141588611164607414e-01,1.008981478753858685e-01
-3.141588611164607414e-01,-1.008981478753858685e-01
-3.142974861380554152e-01,3.829145331424328464e-03
-3.142974861380554152e-01,-3.829145331424328464e-03
-3.144920361766966876e-01,3.940210230760931576e-01
-3.144920361766966876e-01,-3.940210230760931576e-01
-3.146502026625890291e-01,-1.164364318397148185e-01
-3.146502026625890291e-01,1.164364318397148185e-01
-3.147621654496837174e-01,-1.495320820055059174e+00
-3.147621654496837174e-01,1.495320820055059174e+00
-3.148729484705254378e-01,3.330328857019112299e+00
-3.148729484705254378e-01,-3.330328857019112299e+00
-3.149716566846275656e-01,4.678259763250000702e+00
-3.149716566846275656e-01,-4.678259763250000702e+00
-3.150283373138457188e-01,-3.104168961372503199e-01
-3.150283373138457188e-01,3.104168961372503199e-01
-3.150736860414222740e-01,5.166042684043079980e+00
-3.150736860414222740e-01,-5.166042684043079980e+00
-3.150918576853842246e-01,-2.372998916445243633e+00
-3.150918576853842246e-01,2.372998916445243633e+00
-3.151318392297841053e-01,-2.991476231770223926e+00
-3.151318392297841053e-01,2.991476231770223926e+00
-3.151653129387984587e-01,2.035456107190000363e+00
-3.151653129387984587e-01,-2.035456107190000363e+00
-3.151741801911067675e-01,-3.829961542980096389e+00
-3.151741801911067675e-01,3.829961542980096389e+00
-3.152808355415851471e-01,-2.496307924348730722e+00
-3.152808355415851471e-01,2.496307924348730722e+00
-3.154040251372747239e-01,-2.949065935319970855e+00
-3.154040251372747239e-01,2.949065935319970855e+00
-3.155519692398320308e-01,-1.923827181881083037e+00
-3.155519692398320308e-01,1.923827181881083037e+00
-3.157863016890642971e-01,1.445491701667379836e+00
-3.157863016890642971e-01,-1.445491701667379836e+00
-3.158199151402640847e-01,-1.795512400532545350e+00
-3.158199151402640847e-01,1.795512400532545350e+00
-3.158548542471855125e-01,-2.121977972753154695e+00
-3.158548542471855125e-01,2.121977972753154695e+00
-3.159956743948885149e-01,-4.024906301397933817e+00
-3.159956743948885149e-01,4.024906301397933817e+00
-3.161983638473650493e-01,2.444927927384393795e-01
-3.161983638473650493e-01,-2.444927927384393795e-01
-3.162063179140315872e-01,1.874390771361837960e+00
-3.162063179140315872e-01,-1.874390771361837960e+00
-3.163217159600943407e-01,2.555434787315671308e+00
-3.163217159600943407e-01,-2.555434787315671308e+00
-3.163726348970086755e-01,-6.648739996728649793e-01
-3.163726348970086755e-01,6.648739996728649793e-01
-3.164161686239891913e-01,3.881129267567621888e+00
-3.164161686239891913e-01,-3.881129267567621888e+00
-3.164552346466982802e-01,-2.359435424285484473e+00
-3.164552346466982802e-01,2.359435424285484473e+00
-3.166436317372496867e-01,-8.026320487507759838e-01
-3.166436317372496867e-01,8.026320487507759838e-01
-3.166696670619975618e-01,-1.849951578740223201e+00
-3.166696670619975618e-01,1.849951578740223201e+00
-3.167044952972741245e-01,4.126217750507255921e+00
-3.167044952972741245e-01,-4.126217750507255921e+00
-3.167193459680553991e-01,-2.439727769283309478e+00
-3.167193459680553991e-01,2.439727769283309478e+00
-3.167856842377054227e-01,5.970471295437540515e-01
-3.167856842377054227e-01,-5.970471295437540515e-01
-3.168587854374858015e-01,2.849725949893120447e+00
-3.168587854374858015e-01,-2.849725949893120447e+00
-3.168677982190817310e-01,-2.731899854553954565e+00
-3.168677982190817310e-01,2.731899854553954565e+00
-3.168699224039294160e-01,-2.278345680051727662e+00
-3.168699224039294160e-01,2.278345680051727662e+00
-3.170642487994860259e-01,8.136354714830607016e-01
-3.170642487994860259e-01,-8.136354714830607016e-01
-3.172236409253456069e-01,3.913438218129762891e+00
-3.172236409253456069e-01,-3.913438218129762891e+00
-3.172678790186611031e-01,-2.347723938549093781e+00
-3.172678790186611031e-01,2.347723938549093781e+00
-3.173012010339398281e-01,0.000000000000000000e+00
-3.173848310718102583e-01,1.897811313466126748e-01
-3.173848310718102583e-01,-1.897811313466126748e-01
-3.175789823131616174e-01,4.386517925312486965e-01
-3.175789823131616174e-01,-4.386517925312486965e-01
-3.176324666766040528e-01,-3.081222985071568665e+00
-3.176324666766040528e-01,3.081222985071568665e+00
-3.176543831107516702e-01,-6.874141872934784736e-01
-3.176543831107516702e-01,6.874141872934784736e-01
-3.176561105260657936e-01,-4.662368410064408941e+00
-3.176561105260657936e-01,4.662368410064408941e+00
-3.177108770006739080e-01,-5.382170475565756895e+00
-3.177108770006739080e-01,5.382170475565756895e+00
-3.178050170165453436e-01,-2.046412376603766958e+00
-3.178050170165453436e-01,2.046412376603766958e+00
-3.178984505839397845e-01,8.514500741730252065e-01
-3.178984505839397845e-01,-8.514500741730252065e-01
-3.181647552927603373e-01,4.533572440226246725e-01
-3.181647552927603373e-01,-4.533572440226246725e-01
-3.182086454992840707e-01,6.734727558454407514e+00
-3.182086454992840707e-01,-6.734727558454407514e+00
-3.183122900102804964e-01,2.660211852269109833e+00
-3.183122900102804964e-01,-2.660211852269109833e+00
-3.183940786586414440e-01,8.457404310925320523e-01
-3.183940786586414440e-01,-8.457404310925320523e-01
-3.186091761549360024e-01,-6.275241971456880785e-01
-3.186091761549360024e-01,6.275241971456880785e-01
-3.186473942256525804e-01,3.672524139729070214e+00
-3.186473942256525804e-01,-3.672524139729070214e+00
-3.187314930368382315e-01,-1.155293008296449209e+00
-3.187314930368382315e-01,1.155293008296449209e+00
-3.187504637997385371e-01,-2.223111287727538521e+00
-3.187504637997385371e-01,2.223111287727538521e+00
-3.188918170545176345e-01,6.489315176568742238e+00
-3.188918170545176345e-01,-6.489315176568742238e+00
-3.189145698859360278e-01,-1.959003801871916695e+00
-3.189145698859360278e-01,1.959003801871916695e+00
-3.190069748462001087e-01,-1.107428138198865292e-01
-3.190069748462001087e-01,1.107428138198865292e-01
-3.190115357061474866e-01,-7.488400015785043884e-01
-3.190115357061474866e-01,7.488400015785043884e-01
-3.192663377800639135e-01,1.199599296438992768e+00
-3.192663377800639135e-01,-1.199599296438992768e+00
-3.192667251559843100e-01,-3.924807862046385765e+00
-3.192667251559843100e-01,3.924807862046385765e+00
-3.194235835057289696e-01,-2.713518438142783928e+00
-3.194235835057289696e-01,2.713518438142783928e+00
-3.195965766666406527e-01,4.851647887788018698e-01
-3.195965766666406527e-01,-4.851647887788018698e-01
-3.196442001462769245e-01,-4.533186215714324341e+00
-3.196442001462769245e-01,4.533186215714324341e+00
-3.199124093885734599e-01,-2.314171544969592986e+00
-3.199124093885734599e-01,2.314171544969592986e+00
-3.200265718091088729e-01,-4.282967226080387491e+00
-3.200265718091088729e-01,4.282967226080387491e+00
-3.202793093021665816e-01,-2.390590049699019559e+00
-3.202793093021665816e-01,2.390590049699019559e+00
-3.203323664789925473e-01,5.301483840115449375e+00
-3.203323664789925473e-01,-5.301483840115449375e+00
-3.203394338712772793e-01,4.580840757716723388e+00
-3.203394338712772793e-01,-4.580840757716723388e+00
-3.203396265605235049e-01,-4.687963360870473828e+00
-3.203396265605235049e-01,4.687963360870473828e+00
-3.203615029829892658e-01,5.794019545246881897e+00
-3.203615029829892658e-01,-5.794019545246881897e+00
-3.203921515221076488e-01,6.934501524567774133e+00
-3.203921515221076488e-01,-6.934501524567774133e+00
-3.205598202267154750e-01,-6.014455454574979543e-01
-3.205598202267154750e-01,6.014455454574979543e-01
-3.206005744567000382e-01,-2.389135566342566186e+00
-3.206005744567000382e-01,2.389135566342566186e+00
-3.206569205454574689e-01,3.051749190028815395e+00
-3.206569205454574689e-01,-3.051749190028815395e+00
-3.207167834756060598e-01,1.877633228047241309e-01
-3.207167834756060598e-01,-1.877633228047241309e-01
-3.207344790230881038e-01,-2.765375689918844859e+00
-3.207344790230881038e-01,2.765375689918844859e+00
-3.207479042916884238e-01,3.613461810881782643e+00
-3.207479042916884238e-01,-3.613461810881782643e+00
-3.207535666612422176e-01,5.036716794571071354e+00
-3.207535666612422176e-01,-5.036716794571071354e+00
-3.207841722727529654e-01,0.000000000000000000e+00
-3.208542711895688848e-01,-1.748717514441322951e+00
-3.208542711895688848e-01,1.748717514441322951e+00
-3.209072223529245149e-01,2.190979908778032392e+00
-3.209072223529245149e-01,-2.190979908778032392e+00
-3.209183158590943608e-01,-3.586883381288707096e+00
-3.209183158590943608e-01,3.586883381288707096e+00
-3.210200048360435376e-01,-6.624960641763121272e-01
-3.210200048360435376e-01,6.624960641763121272e-01
-3.211040025910817386e-01,8.661609051215983790e-01
-3.211040025910817386e-01,-8.661609051215983790e-01
-3.212032854241325119e-01,1.083521903609243386e+00
-3.212032854241325119e-01,-1.083521903609243386e+00
-3.212347440309952784e-01,-4.382668474727059227e+00
-3.212347440309952784e-01,4.382668474727059227e+00
-3.212512578668906826e-01,5.824503956332016674e-01
-3.212512578668906826e-01,-5.824503956332016674e-01
-3.213294299343680827e-01,3.182082688088242683e+00
-3.213294299343680827e-01,-3.182082688088242683e+00
-3.213365870309803918e-01,-2.680157016955493798e+00
-3.213365870309803918e-01,2.680157016955493798e+00
-3.214926986204487136e-01,1.665605406763800866e+00
-3.214926986204487136e-01,-1.665605406763800866e+00
-3.217720973757995928e-01,-5.120173649682254080e+00
-3.217720973757995928e-01,5.120173649682254080e+00
-3.218264538470262393e-01,3.489890520626175885e+00
-3.218264538470262393e-01,-3.489890520626175885e+00
-3.218826285919049734e-01,2.798256375157416098e+00
-3.218826285919049734e-01,-2.798256375157416098e+00
-3.219263380932814167e-01,-5.304715446136618606e-01
-3.219263380932814167e-01,5.304715446136618606e-01
-3.219829452374853851e-01,8.480111739639094592e-01
-3.219829452374853851e-01,-8.480111739639094592e-01
-3.221468005076936203e-01,3.917158937096639981e+00
-3.221468005076936203e-01,-3.917158937096639981e+00
-3.221596914742634321e-01,-1.838571601759343865e+00
-3.221596914742634321e-01,1.838571601759343865e+00
-3.221794433037765693e-01,-2.883031264737763610e+00
-3.221794433037765693e-01,2.883031264737763610e+00
-3.222647374459920999e-01,6.639140245425270592e+00
-3.222647374459920999e-01,-6.639140245425270592e+00
-3.224116799303059500e-01,2.506864671391892951e+00
-3.224116799303059500e-01,-2.506864671391892951e+00
-3.224612875934278478e-01,2.074019547338723513e+00
-3.224612875934278478e-01,-2.074019547338723513e+00
-3.224662565991260332e-01,3.440876158493000325e+00
-3.224662565991260332e-01,-3.440876158493000325e+00
-3.225277353855853235e-01,-2.976325626770466748e+00
-3.225277353855853235e-01,2.976325626770466748e+00
-3.226264279729386675e-01,2.167183424348894771e+00
-3.226264279729386675e-01,-2.167183424348894771e+00
-3.226393074875599232e-01,1.493005053223439349e+00
-3.226393074875599232e-01,-1.493005053223439349e+00
-3.226519247684876968e-01,-5.337440354757361227e+00
-3.226519247684876968e-01,5.337440354757361227e+00
-3.226843746641838706e-01,-1.303506360520027663e+00
-3.226843746641838706e-01,1.303506360520027663e+00
-3.227085401395812791e-01,5.546564749435650477e+00
-3.227085401395812791e-01,-5.546564749435650477e+00
-3.227408839638102322e-01,-7.875699715990184258e-01
-3.227408839638102322e-01,7.875699715990184258e-01
-3.227792092470856966e-01,-5.950425554263972898e-03
-3.227792092470856966e-01,5.950425554263972898e-03
-3.229490347454673227e-01,-4.841705591509252726e-01
-3.229490347454673227e-01,4.841705591509252726e-01
-3.229852835748186490e-01,1.382366469793242736e+00
-3.229852835748186490e-01,-1.382366469793242736e+00
-3.230439931110424823e-01,5.812503675558155614e+00
-3.230439931110424823e-01,-5.812503675558155614e+00
-3.230909294769754303e-01,2.080289679733331010e+00
-3.230909294769754303e-01,-2.080289679733331010e+00
-3.230992461374601055e-01,3.552970706175825555e+00
-3.230992461374601055e-01,-3.552970706175825555e+00
-3.231528306860516064e-01,-4.477722911786604421e+00
-3.231528306860516064e-01,4.477722911786604421e+00
-3.231895028339411002e-01,-9.862721625474083487e-01
-3.231895028339411002e-01,9.862721625474083487e-01
-3.234770040887937625e-01,2.954284494841451725e+00
-3.234770040887937625e-01,-2.954284494841451725e+00
-3.235335772807345078e-01,-1.920894904485147103e+00
-3.235335772807345078e-01,1.920894904485147103e+00
-3.236164906835832245e-01,2.771821872209452753e+00
-3.236164906835832245e-01,-2.771821872209452753e+00
-3.236389557976054876e-01,2.720938788123924201e+00
-3.236389557976054876e-01,-2.720938788123924201e+00
-3.237498534811004136e-01,-5.880464431956040627e+00
-3.237498534811004136e-01,5.880464431956040627e+00
-3.237603808517885984e-01,-5.221550303184450570e+00
-3.237603808517885984e-01,5.221550303184450570e+00
-3.238536888233727318e-01,-2.957794450688727039e+00
-3.238536888233727318e-01,2.957794450688727039e+00
-3.238652223273310593e-01,1.081986848149547820e+00
-3.238652223273310593e-01,-1.081986848149547820e+00
-3.239051100714175901e-01,1.584459710451901371e+00
-3.239051100714175901e-01,-1.584459710451901371e+00
-3.241348964769988350e-01,-4.222693652823241273e+00
-3.241348964769988350e-01,4.222693652823241273e+00
-3.241490231896114738e-01,1.106532053130568460e+00
-3.241490231896114738e-01,-1.106532053130568460e+00
-3.241721080529407217e-01,1.709508724240669686e+00
-3.241721080529407217e-01,-1.709508724240669686e+00
-3.242187743658466181e-01,0.000000000000000000e+00
-3.242550370896391532e-01,-4.226496079370372527e+00
-3.242550370896391532e-01,4.226496079370372527e+00
-3.244055271567239940e-01,2.683159560539062127e+00
-3.244055271567239940e-01,-2.683159560539062127e+00
-3.245743626343621235e-01,-9.058602852289155960e-01
-3.245743626343621235e-01,9.058602852289155960e-01
-3.246367515189820252e-01,-1.262413953452717230e+00
-3.246367515189820252e-01,1.262413953452717230e+00
-3.248243279186600607e-01,-1.864012244833069376e+00
-3.248243279186600607e-01,1.864012244833069376e+00
-3.249261703026356529e-01,-2.839045040971293066e+00
-3.249261703026356529e-01,2.839045040971293066e+00
-3.250027963086732363e-01,7.709315103900862276e-01
-3.250027963086732363e-01,-7.709315103900862276e-01
-3.254563091952216158e-01,1.114460456071109551e+00
-3.254563091952216158e-01,-1.114460456071109551e+00
-3.255266973791463569e-01,2.231108589902540018e+00
-3.255266973791463569e-01,-2.231108589902540018e+00
-3.256713792573583399e-01,-4.435492251255042540e+00
-3.256713792573583399e-01,4.435492251255042540e+00
-3.258531379822279250e-01,-3.792793714678559525e+00
-3.258531379822279250e-01,3.792793714678559525e+00
-3.258937484530546325e-01,9.219100027051074786e-01
-3.258937484530546325e-01,-9.219100027051074786e-01
-3.259328480221523883e-01,9.230581886229561814e-03
-3.259328480221523883e-01,-9.230581886229561814e-03
-3.259444363007854006e-01,-2.480104935154757495e+00
-3.259444363007854006e-01,2.480104935154757495e+00
-3.261034540110979707e-01,-2.835229893101320897e+00
-3.261034540110979707e-01,2.835229893101320897e+00
-3.261906195436861111e-01,-7.388990054242577266e+00
-3.261906195436861111e-01,7.388990054242577266e+00
-3.262878347809277102e-01,-3.633779243878315857e+00
-3.262878347809277102e-01,3.633779243878315857e+00
-3.263329758522078849e-01,4.597747701494282246e+00
-3.263329758522078849e-01,-4.597747701494282246e+00
-3.263452625447958999e-01,-6.679491998472113501e-01
-3.263452625447958999e-01,6.679491998472113501e-01
-3.264027306677731999e-01,3.619811055320837356e-01
-3.264027306677731999e-01,-3.619811055320837356e-01
-3.266945376707448556e-01,-3.004280032529230038e+00
-3.266945376707448556e-01,3.004280032529230038e+00
-3.267288466012667758e-01,5.291301806619857828e+00
-3.267288466012667758e-01,-5.291301806619857828e+00
-3.267756227180242945e-01,2.614473882405507599e+00
-3.267756227180242945e-01,-2.614473882405507599e+00
-3.268957598902166861e-01,-2.622028479825126990e+00
-3.268957598902166861e-01,2.622028479825126990e+00
-3.272359997336800053e-01,2.003127303357004896e-01
-3.272359997336800053e-01,-2.003127303357004896e-01
-3.273096991549296897e-01,4.152950322863529185e-03
-3.273096991549296897e-01,-4.152950322863529185e-03
-3.273106316955773920e-01,3.886898461571146157e+00
-3.273106316955773920e-01,-3.886898461571146157e+00
-3.273340996327115948e-01,1.179000138073029058e+00
-3.273340996327115948e-01,-1.179000138073029058e+00
-3.273808955973627755e-01,-1.576153152255985734e+00
-3.273808955973627755e-01,1.576153152255985734e+00
-3.276437534802805751e-01,1.675071183512012674e+00
-3.276437534802805751e-01,-1.675071183512012674e+00
-3.277458595353135440e-01,3.621994782062095908e+00
-3.277458595353135440e-01,-3.621994782062095908e+00
-3.278896542960888505e-01,3.523916986779565885e+00
-3.278896542960888505e-01,-3.523916986779565885e+00
-3.279595136018567114e-01,-4.522413653440428227e+00
-3.279595136018567114e-01,4.522413653440428227e+00
-3.281991237142333206e-01,-1.825242163981317223e+00
-3.281991237142333206e-01,1.825242163981317223e+00
-3.282171227992315421e-01,1.757034262530628776e+00
-3.282171227992315421e-01,-1.757034262530628776e+00
-3.282700819371542345e-01,-4.612083363555615101e+00
-3.282700819371542345e-01,4.612083363555615101e+00
-3.286117476523161551e-01,-2.155684451194314288e+00
-3.286117476523161551e-01,2.155684451194314288e+00
-3.287817816187147413e-01,-2.900355363721867530e+00
-3.287817816187147413e-01,2.900355363721867530e+00
-3.287960352870161751e-01,-5.067917741121648945e+00
-3.287960352870161751e-01,5.067917741121648945e+00
-3.288308771820036558e-01,5.575449767313539695e+00
-3.288308771820036558e-01,-5.575449767313539695e+00
-3.289064095803512222e-01,1.055614977484207406e+00
-3.289064095803512222e-01,-1.055614977484207406e+00
-3.290431562823903366e-01,-1.145701968122775805e+00
-3.290431562823903366e-01,1.145701968122775805e+00
-3.291599949214130127e-01,6.547517377451798737e+00
-3.291599949214130127e-01,-6.547517377451798737e+00
-3.292409995744135509e-01,1.693681569846025914e+00
-3.292409995744135509e-01,-1.693681569846025914e+00
-3.292517389379654436e-01,-9.624641897568478321e-02
-3.292517389379654436e-01,9.624641897568478321e-02
-3.293548812046278584e-01,7.073317347902019492e+00
-3.293548812046278584e-01,-7.073317347902019492e+00
-3.294106039990792878e-01,-2.632903035544957415e+00
-3.294106039990792878e-01,2.632903035544957415e+00
-3.294258071874923699e-01,3.553256205256272615e+00
-3.294258071874923699e-01,-3.553256205256272615e+00
-3.294403912004314483e-01,-9.467667753886457316e-01
-3.294403912004314483e-01,9.467667753886457316e-01
-3.294495948874573421e-01,-3.195255619555859461e+00
-3.294495948874573421e-01,3.195255619555859461e+00
-3.295108689674239866e-01,1.803164481769765626e+00
-3.295108689674239866e-01,-1.803164481769765626e+00
-3.295349337544125623e-01,1.506634620728866336e+00
-3.295349337544125623e-01,-1.506634620728866336e+00
-3.296199158980954724e-01,2.398343776885655920e+00
-3.296199158980954724e-01,-2.398343776885655920e+00
-3.296848854201512302e-01,0.000000000000000000e+00
-3.297577942494850367e-01,-3.549692250245209291e+00
-3.297577942494850367e-01,3.549692250245209291e+00
-3.297628215735715074e-01,-1.645359996136186664e+00
-3.297628215735715074e-01,1.645359996136186664e+00
-3.298096594808141435e-01,-3.427161235649781368e+00
-3.298096594808141435e-01,3.427161235649781368e+00
-3.299184184269572384e-01,-4.933154462392748130e+00
-3.299184184269572384e-01,4.933154462392748130e+00
-3.301099331624380850e-01,3.413329383917756754e+00
-3.301099331624380850e-01,-3.413329383917756754e+00
-3.301510466928472276e-01,-1.269539979735149426e+00
-3.301510466928472276e-01,1.269539979735149426e+00
-3.302044822302461768e-01,-2.846251506759590377e+00
-3.302044822302461768e-01,2.846251506759590377e+00
-3.303144967971827217e-01,-4.811868527781772542e+00
-3.303144967971827217e-01,4.811868527781772542e+00
-3.303262723914754950e-01,4.800158581185502982e+00
-3.303262723914754950e-01,-4.800158581185502982e+00
-3.304838542412244506e-01,-1.076588533161555894e+00
-3.304838542412244506e-01,1.076588533161555894e+00
-3.305673173583041913e-01,1.014536850341858989e-02
-3.305673173583041913e-01,-1.014536850341858989e-02
-3.306231443052626284e-01,1.414543087780078423e+00
-3.306231443052626284e-01,-1.414543087780078423e+00
-3.306829000820525888e-01,2.665234848413176483e+00
-3.306829000820525888e-01,-2.665234848413176483e+00
-3.307088403550788591e-01,5.977219546938541406e+00
-3.307088403550788591e-01,-5.977219546938541406e+00
-3.308601068672103462e-01,-4.506375338412982323e+00
-3.308601068672103462e-01,4.506375338412982323e+00
-3.308686785532647390e-01,-1.737199072691409496e+00
-3.308686785532647390e-01,1.737199072691409496e+00
-3.308776788474633301e-01,-2.454786544041481111e+00
-3.308776788474633301e-01,2.454786544041481111e+00
-3.309482666124416994e-01,2.731168899289491137e+00
-3.309482666124416994e-01,-2.731168899289491137e+00
-3.311101145124735190e-01,-6.267487625889588188e+00
-3.311101145124735190e-01,6.267487625889588188e+00
-3.312397432640997730e-01,-3.689192134374608134e+00
-3.312397432640997730e-01,3.689192134374608134e+00
-3.313089852907280530e-01,5.673542998480004540e-01
-3.313089852907280530e-01,-5.673542998480004540e-01
-3.313120109925618006e-01,4.654585382324520459e+00
-3.313120109925618006e-01,-4.654585382324520459e+00
-3.313214381025659794e-01,2.943358611026003491e+00
-3.313214381025659794e-01,-2.943358611026003491e+00
-3.313585571825323761e-01,-1.257960122598013486e+00
-3.313585571825323761e-01,1.257960122598013486e+00
-3.315797460430333077e-01,1.627144883495683425e+00
-3.315797460430333077e-01,-1.627144883495683425e+00
-3.316637823427251996e-01,2.412557286784343891e+00
-3.316637823427251996e-01,-2.412557286784343891e+00
-3.319175762132579033e-01,-3.304228793499501382e+00
-3.319175762132579033e-01,3.304228793499501382e+00
-3.320009848330764957e-01,5.326745228764685258e+00
-3.320009848330764957e-01,-5.326745228764685258e+00
-3.321893397013925275e-01,-4.079796177802976764e+00
-3.321893397013925275e-01,4.079796177802976764e+00
-3.322207730715859286e-01,2.810064896943969548e-01
-3.322207730715859286e-01,-2.810064896943969548e-01
-3.322570363221193368e-01,-6.322895373724972679e+00
-3.322570363221193368e-01,6.322895373724972679e+00
-3.323074682192284635e-01,-2.223535356358852688e+00
-3.323074682192284635e-01,2.223535356358852688e+00
-3.323963311173443458e-01,1.667460497907504280e+00
-3.323963311173443458e-01,-1.667460497907504280e+00
-3.324627892662770923e-01,-2.477290584641035576e+00
-3.324627892662770923e-01,2.477290584641035576e+00
-3.324764282888110767e-01,5.003501954397541418e+00
-3.324764282888110767e-01,-5.003501954397541418e+00
-3.325810349247934061e-01,1.701486774049444151e+00
-3.325810349247934061e-01,-1.701486774049444151e+00
-3.326418794067665941e-01,-4.331943719865949838e+00
-3.326418794067665941e-01,4.331943719865949838e+00
-3.327426268271487242e-01,-1.884804653034247435e-01
-3.327426268271487242e-01,1.884804653034247435e-01
-3.327526333425602223e-01,-1.909642467760466200e+00
-3.327526333425602223e-01,1.909642467760466200e+00
-3.327900843704849621e-01,1.953408083477517487e-02
-3.327900843704849621e-01,-1.953408083477517487e-02
-3.328242337635218817e-01,-4.317788225805165858e+00
-3.328242337635218817e-01,4.317788225805165858e+00
-3.328644586714956666e-01,-2.299306250611142521e-01
-3.328644586714956666e-01,2.299306250611142521e-01
-3.330117383879329651e-01,-1.094935071374940838e+00
-3.330117383879329651e-01,1.094935071374940838e+00
-3.330420319133505225e-01,1.016649793217169334e-01
-3.330420319133505225e-01,-1.016649793217169334e-01
-3.330984909456646825e-01,-4.998458452556825193e+00
-3.330984909456646825e-01,4.998458452556825193e+00
-3.331003592409317315e-01,1.768396792584532529e+00
-3.331003592409317315e-01,-1.768396792584532529e+00
-3.331117485835639602e-01,3.919654642472200745e+00
-3.331117485835639602e-01,-3.919654642472200745e+00
-3.331356802272101847e-01,-9.179237250167654460e-01
-3.331356802272101847e-01,9.179237250167654460e-01
-3.336275505190378632e-01,4.679256868958999505e+00
-3.336275505190378632e-01,-4.679256868958999505e+00
-3.336280187186193569e-01,2.824692414173931354e+00
-3.336280187186193569e-01,-2.824692414173931354e+00
-3.336699784451978568e-01,3.487395073270881163e+00
-3.336699784451978568e-01,-3.487395073270881163e+00
-3.336905861831791498e-01,4.572872710096083537e+00
-3.336905861831791498e-01,-4.572872710096083537e+00
-3.341165079610284305e-01,4.814773731889215647e+00
-3.341165079610284305e-01,-4.814773731889215647e+00
-3.341828763576571992e-01,4.481318884112430290e+00
-3.341828763576571992e-01,-4.481318884112430290e+00
-3.341920921169346248e-01,2.708438343932135339e+00
-3.341920921169346248e-01,-2.708438343932135339e+00
-3.342073888836979423e-01,-5.324820746942953154e-01
-3.342073888836979423e-01,5.324820746942953154e-01
-3.343190607498847111e-01,3.174195811122035416e+00
-3.343190607498847111e-01,-3.174195811122035416e+00
-3.343725573150633235e-01,3.202120705860556082e+00
-3.343725573150633235e-01,-3.202120705860556082e+00
-3.343892468010190022e-01,5.475935723144753631e+00
-3.343892468010190022e-01,-5.475935723144753631e+00
-3.343955402519576126e-01,-4.218303529690175524e-01
-3.343955402519576126e-01,4.218303529690175524e-01
-3.344527686550696766e-01,1.508752336942665195e+00
-3.344527686550696766e-01,-1.508752336942665195e+00
-3.346405841913855927e-01,1.129666503224469487e+00
-3.346405841913855927e-01,-1.129666503224469487e+00
-3.347641923983151746e-01,7.283898516307398818e-01
-3.347641923983151746e-01,-7.283898516307398818e-01
-3.348007923238072170e-01,4.799000304250597537e+00
-3.348007923238072170e-01,-4.799000304250597537e+00
-3.348679453398706318e-01,-2.986065760126784596e+00
-3.348679453398706318e-01,2.986065760126784596e+00
-3.349880294941597891e-01,0.000000000000000000e+00
-3.351320739492666401e-01,-5.371998882814918552e+00
-3.351320739492666401e-01,5.371998882814918552e+00
-3.353054679843913699e-01,-2.538636588876399092e+00
-3.353054679843913699e-01,2.538636588876399092e+00
-3.353316901553017315e-01,4.074069069031257762e+00
-3.353316901553017315e-01,-4.074069069031257762e+00
-3.354284911333556551e-01,7.063905729511080756e-01
-3.354284911333556551e-01,-7.063905729511080756e-01
-3.354908199088096343e-01,7.999755185741875829e-01
-3.354908199088096343e-01,-7.999755185741875829e-01
-3.354926313567033747e-01,-4.922095063615095079e+00
-3.354926313567033747e-01,4.922095063615095079e+00
-3.354995209438621506e-01,1.569643605646140472e+00
-3.354995209438621506e-01,-1.569643605646140472e+00
-3.355942270615407397e-01,6.053378232552788951e+00
-3.355942270615407397e-01,-6.053378232552788951e+00
-3.357127044160477247e-01,1.961797810551416221e+00
-3.357127044160477247e-01,-1.961797810551416221e+00
-3.357249430204221063e-01,2.770391005649337934e+00
-3.357249430204221063e-01,-2.770391005649337934e+00
-3.360016194478758766e-01,-1.237677114625156810e-01
-3.360016194478758766e-01,1.237677114625156810e-01
-3.360145934258776945e-01,4.749646486966662806e+00
-3.360145934258776945e-01,-4.749646486966662806e+00
-3.360530527331158090e-01,8.236278090266785368e-01
-3.360530527331158090e-01,-8.236278090266785368e-01
-3.360635961762408197e-01,-1.296066478261593380e+00
-3.360635961762408197e-01,1.296066478261593380e+00
-3.360723346334805184e-01,6.209626560935960216e-01
-3.360723346334805184e-01,-6.209626560935960216e-01
-3.361138885377583096e-01,3.579244318779953193e+00
-3.361138885377583096e-01,-3.579244318779953193e+00
-3.362007944400156045e-01,-3.022268001359496470e+00
-3.362007944400156045e-01,3.022268001359496470e+00
-3.362377591148629219e-01,9.310671313755832790e-01
-3.362377591148629219e-01,-9.310671313755832790e-01
-3.362438410435653058e-01,3.681323923102953533e+00
-3.362438410435653058e-01,-3.681323923102953533e+00
-3.363235576715252195e-01,-1.266382862229508355e+00
-3.363235576715252195e-01,1.266382862229508355e+00
-3.363330967966278173e-01,-1.412000982431680374e+00
-3.363330967966278173e-01,1.412000982431680374e+00
-3.363568739036053579e-01,2.773600549925610448e+00
-3.363568739036053579e-01,-2.773600549925610448e+00
-3.363863396617717827e-01,8.899142542183925420e-01
-3.363863396617717827e-01,-8.899142542183925420e-01
-3.365271948829686721e-01,-3.686478527043794973e+00
-3.365271948829686721e-01,3.686478527043794973e+00
-3.366144360590019868e-01,-1.323535191224574969e+00
-3.366144360590019868e-01,1.323535191224574969e+00
-3.366253476828000579e-01,-2.507876120026265365e+00
-3.366253476828000579e-01,2.507876120026265365e+00
-3.366711545371930958e-01,5.141517255445969603e+00
-3.366711545371930958e-01,-5.141517255445969603e+00
-3.366838589604900234e-01,-3.499871859561645593e+00
-3.366838589604900234e-01,3.499871859561645593e+00
-3.367210145604128679e-01,0.000000000000000000e+00
-3.368245506153755287e-01,3.519908505666278664e+00
-3.368245506153755287e-01,-3.519908505666278664e+00
-3.368562575394790093e-01,2.795040170588273920e+00
-3.368562575394790093e-01,-2.795040170588273920e+00
-3.368779756962489991e-01,-4.721705484609678649e+00
-3.368779756962489991e-01,4.721705484609678649e+00
-3.369112634873493439e-01,-4.948172422003843884e+00
-3.369112634873493439e-01,4.948172422003843884e+00
-3.371125800372772319e-01,8.476534105345514547e-01
-3.371125800372772319e-01,-8.476534105345514547e-01
-3.371449148131802076e-01,-5.603369115401323874e+00
-3.371449148131802076e-01,5.603369115401323874e+00
-3.371995539177665147e-01,-2.464450608190697167e+00
-3.371995539177665147e-01,2.464450608190697167e+00
-3.372104521607608429e-01,1.732117819757706956e+00
-3.372104521607608429e-01,-1.732117819757706956e+00
-3.372723883763834030e-01,2.952097130826781601e+00
-3.372723883763834030e-01,-2.952097130826781601e+00
-3.374325199378396256e-01,-3.388488702472455927e+00
-3.374325199378396256e-01,3.388488702472455927e+00
-3.374413985008463124e-01,-2.978020425940100857e+00
-3.374413985008463124e-01,2.978020425940100857e+00
-3.375829137719608131e-01,-5.130816692648353161e+00
-3.375829137719608131e-01,5.130816692648353161e+00
-3.376385917233819534e-01,-3.226059147500193625e+00
-3.376385917233819534e-01,3.226059147500193625e+00
-3.378404739502496312e-01,4.266351804856325813e+00
-3.378404739502496312e-01,-4.266351804856325813e+00
-3.379465016722774662e-01,-1.487723798704232436e-01
-3.379465016722774662e-01,1.487723798704232436e-01
-3.380133274541408106e-01,-5.699084672960873732e+00
-3.380133274541408106e-01,5.699084672960873732e+00
-3.380207034034377611e-01,4.541101339988057539e+00
-3.380207034034377611e-01,-4.541101339988057539e+00
-3.380395207642840072e-01,2.248671321966456915e+00
-3.380395207642840072e-01,-2.248671321966456915e+00
-3.381194282388496619e-01,-2.108510907242140409e+00
-3.381194282388496619e-01,2.108510907242140409e+00
-3.384193966922077190e-01,-1.838183896933383688e+00
-3.384193966922077190e-01,1.838183896933383688e+00
-3.384579149743519588e-01,-4.287061775915506523e+00
-3.384579149743519588e-01,4.287061775915506523e+00
-3.385819288935267846e-01,5.120735692207884285e-03
-3.385819288935267846e-01,-5.120735692207884285e-03
-3.386618060890050907e-01,-3.441890164433117238e+00
-3.386618060890050907e-01,3.441890164433117238e+00
-3.387336418593344112e-01,-1.322762081686179370e+00
-3.387336418593344112e-01,1.322762081686179370e+00
-3.387667866762601454e-01,2.560169103015911052e+00
-3.387667866762601454e-01,-2.560169103015911052e+00
-3.387700088105674023e-01,-6.447598319485444707e-01
-3.387700088105674023e-01,6.447598319485444707e-01
-3.390890130809693925e-01,1.699225910880206580e+00
-3.390890130809693925e-01,-1.699225910880206580e+00
-3.391310312381385916e-01,5.170253763092538257e+00
-3.391310312381385916e-01,-5.170253763092538257e+00
-3.392173212913222047e-01,-1.808844218519560343e+00
-3.392173212913222047e-01,1.808844218519560343e+00
-3.392326260221665279e-01,-7.271078645314855038e+00
-3.392326260221665279e-01,7.271078645314855038e+00
-3.394362472537240105e-01,-2.825421999221848779e+00
-3.394362472537240105e-01,2.825421999221848779e+00
-3.395676347442049270e-01,-2.764400272753783749e+00
-3.395676347442049270e-01,2.764400272753783749e+00
-3.399410154134407946e-01,2.949256109525296043e+00
-3.399410154134407946e-01,-2.949256109525296043e+00
-3.400008425636354414e-01,1.813245186975542378e+00
-3.400008425636354414e-01,-1.813245186975542378e+00
-3.400562503415606175e-01,-9.010546988111275413e-01
-3.400562503415606175e-01,9.010546988111275413e-01
-3.400731308381756968e-01,1.514965583540039962e+00
-3.400731308381756968e-01,-1.514965583540039962e+00
-3.401454450393932016e-01,-3.261281025843174586e+00
-3.401454450393932016e-01,3.261281025843174586e+00
-3.402701863711480312e-01,-1.635125788886984344e+00
-3.402701863711480312e-01,1.635125788886984344e+00
-3.404071573315379795e-01,3.347251098141814651e+00
-3.404071573315379795e-01,-3.347251098141814651e+00
-3.405427454379353902e-01,6.955401856422727125e-01
-3.405427454379353902e-01,-6.955401856422727125e-01
-3.406590594708029385e-01,4.868274138346608271e-01
-3.406590594708029385e-01,-4.868274138346608271e-01
-3.408045032189132573e-01,-3.625184571608029760e+00
-3.408045032189132573e-01,3.625184571608029760e+00
-3.408511107232359283e-01,5.934841593422813220e-03
-3.408511107232359283e-01,-5.934841593422813220e-03
-3.409104382517210152e-01,-6.360346335150738328e-01
-3.409104382517210152e-01,6.360346335150738328e-01
-3.410062048335793516e-01,-2.702670321376998253e+00
-3.410062048335793516e-01,2.702670321376998253e+00
-3.410129652412773882e-01,1.735850554264334100e+00
-3.410129652412773882e-01,-1.735850554264334100e+00
-3.410314587819672782e-01,-4.085059635213438511e+00
-3.410314587819672782e-01,4.085059635213438511e+00
-3.412924858982454568e-01,3.544292143830044761e+00
-3.412924858982454568e-01,-3.544292143830044761e+00
-3.414051523707676283e-01,-3.987896929401628210e+00
-3.414051523707676283e-01,3.987896929401628210e+00
-3.414563267922493539e-01,-1.086573728189110355e+00
-3.414563267922493539e-01,1.086573728189110355e+00
-3.415567204103946430e-01,3.866920806863386684e+00
-3.415567204103946430e-01,-3.866920806863386684e+00
-3.417121148722683799e-01,-3.546482793670598266e+00
-3.417121148722683799e-01,3.546482793670598266e+00
-3.417265906531536945e-01,-5.149719671819719125e+00
-3.417265906531536945e-01,5.149719671819719125e+00
-3.417551974994406105e-01,1.783807964630022003e+00
-3.417551974994406105e-01,-1.783807964630022003e+00
-3.417779863579585298e-01,-1.343553257827147629e+00
-3.417779863579585298e-01,1.343553257827147629e+00
-3.417953051014340771e-01,2.994566109468180581e+00
-3.417953051014340771e-01,-2.994566109468180581e+00
-3.418781039853215908e-01,5.990663809381007177e+00
-3.418781039853215908e-01,-5.990663809381007177e+00
-3.421072903433743373e-01,6.779552895953865344e-01
-3.421072903433743373e-01,-6.779552895953865344e-01
-3.421551288295868742e-01,4.467192549822116554e+00
-3.421551288295868742e-01,-4.467192549822116554e+00
-3.421773342307692367e-01,-3.657588114792563960e+00
-3.421773342307692367e-01,3.657588114792563960e+00
-3.421778951246740585e-01,1.466911966025426395e+00
-3.421778951246740585e-01,-1.466911966025426395e+00
-3.421901143075631868e-01,4.138536104205426724e+00
-3.421901143075631868e-01,-4.138536104205426724e+00
-3.423326916002984444e-01,-2.003613714204068419e+00
-3.423326916002984444e-01,2.003613714204068419e+00
-3.424470289004353796e-01,-4.337031212436091021e-01
-3.424470289004353796e-01,4.337031212436091021e-01
-3.425030844732195323e-01,-2.315506539544472719e+00
-3.425030844732195323e-01,2.315506539544472719e+00
-3.427043217635776795e-01,7.724567021602868344e-02
-3.427043217635776795e-01,-7.724567021602868344e-02
-3.427087442652354543e-01,-4.396065296523297139e-01
-3.427087442652354543e-01,4.396065296523297139e-01
-3.428452330892829969e-01,0.000000000000000000e+00
-3.429608049861413432e-01,4.147375411425556990e+00
-3.429608049861413432e-01,-4.147375411425556990e+00
-3.430367005209583042e-01,4.485026790622570481e+00
-3.430367005209583042e-01,-4.485026790622570481e+00
-3.431829558573623595e-01,1.305840690193978748e+00
-3.431829558573623595e-01,-1.305840690193978748e+00
-3.432449994108521252e-01,-1.664294736352279758e+00
-3.432449994108521252e-01,1.664294736352279758e+00
-3.433567394670000161e-01,2.239406597080130013e+00
-3.433567394670000161e-01,-2.239406597080130013e+00
-3.433629584874963170e-01,2.171424081464565337e+00
-3.433629584874963170e-01,-2.171424081464565337e+00
-3.434921167438722556e-01,3.248272498445078149e+00
-3.434921167438722556e-01,-3.248272498445078149e+00
-3.435718798935772922e-01,1.296313691064331142e+00
-3.435718798935772922e-01,-1.296313691064331142e+00
-3.438338699426105594e-01,2.329285436601478576e+00
-3.438338699426105594e-01,-2.329285436601478576e+00
-3.439260905374172395e-01,-3.429925650767604139e+00
-3.439260905374172395e-01,3.429925650767604139e+00
-3.443195706155756097e-01,1.517684131223601574e+00
-3.443195706155756097e-01,-1.517684131223601574e+00
-3.444243732018905657e-01,-3.035772079258381773e+00
-3.444243732018905657e-01,3.035772079258381773e+00
-3.445887876979621400e-01,-3.444254852332224726e+00
-3.445887876979621400e-01,3.444254852332224726e+00
-3.447301191911074092e-01,5.356484225184063419e+00
-3.447301191911074092e-01,-5.356484225184063419e+00
-3.447380912389989560e-01,4.038694850532543512e+00
-3.447380912389989560e-01,-4.038694850532543512e+00
-3.447867558583862513e-01,7.798274865788541454e-01
-3.447867558583862513e-01,-7.798274865788541454e-01
-3.449177654954836969e-01,-7.086807731194035398e+00
-3.449177654954836969e-01,7.086807731194035398e+00
-3.450121766647568089e-01,-1.124494914369688514e+00
-3.450121766647568089e-01,1.124494914369688514e+00
-3.450483528112636700e-01,-1.030336801452034434e+00
-3.450483528112636700e-01,1.030336801452034434e+00
-3.455419785476028238e-01,5.446455377850514701e+00
-3.455419785476028238e-01,-5.446455377850514701e+00
-3.456859147901487073e-01,-4.246725513995164292e+00
-3.456859147901487073e-01,4.246725513995164292e+00
-3.457367225616678752e-01,5.235434788041350984e+00
-3.457367225616678752e-01,-5.235434788041350984e+00
-3.458887619362031041e-01,2.217469745603108944e+00
-3.458887619362031041e-01,-2.217469745603108944e+00
-3.460575098959730589e-01,-7.573799155428369012e-01
-3.460575098959730589e-01,7.573799155428369012e-01
-3.460832089944454459e-01,-1.371927088756299762e+00
-3.460832089944454459e-01,1.371927088756299762e+00
-3.462356531785595326e-01,-5.368306678921070052e+00
-3.462356531785595326e-01,5.368306678921070052e+00
-3.462622360780495123e-01,3.615923183492852022e+00
-3.462622360780495123e-01,-3.615923183492852022e+00
-3.463237276489548599e-01,-5.257938083764766901e+00
-3.463237276489548599e-01,5.257938083764766901e+00
-3.465095373404682988e-01,-6.261806536855687888e+00
-3.465095373404682988e-01,6.261806536855687888e+00
-3.466600896934690645e-01,4.587008086718421751e+00
-3.466600896934690645e-01,-4.587008086718421751e+00
-3.467218373352614069e-01,6.218566724403119750e+00
-3.467218373352614069e-01,-6.218566724403119750e+00
-3.469472414163424778e-01,-1.159068634708393386e+00
-3.469472414163424778e-01,1.159068634708393386e+00
-3.473439028161876552e-01,3.369336983624811044e+00
-3.473439028161876552e-01,-3.369336983624811044e+00
-3.474354647591189060e-01,0.000000000000000000e+00
-3.474848039697686630e-01,-7.983559897054680832e+00
-3.474848039697686630e-01,7.983559897054680832e+00
-3.476628230157249311e-01,-1.841521353147141493e+00
-3.476628230157249311e-01,1.841521353147141493e+00
-3.477361272866943409e-01,1.363230852600068488e+00
-3.477361272866943409e-01,-1.363230852600068488e+00
-3.479210014908415971e-01,1.778941719437462599e+00
-3.479210014908415971e-01,-1.778941719437462599e+00
-3.480056603003574001e-01,-2.275419167047732394e+00
-3.480056603003574001e-01,2.275419167047732394e+00
-3.481906056266492744e-01,-7.753669850332565172e-01
-3.481906056266492744e-01,7.753669850332565172e-01
-3.482255263259063094e-01,-2.761651229280659869e+00
-3.482255263259063094e-01,2.761651229280659869e+00
-3.483252694113479486e-01,7.209798892119035907e-01
-3.483252694113479486e-01,-7.209798892119035907e-01
-3.484631352010276184e-01,-9.185678230728334670e-01
-3.484631352010276184e-01,9.185678230728334670e-01
-3.484789091510357428e-01,3.733132042097300207e+00
-3.484789091510357428e-01,-3.733132042097300207e+00
-3.487289111178230039e-01,7.413261770192808298e-01
-3.487289111178230039e-01,-7.413261770192808298e-01
-3.487590344923751084e-01,-3.355101304987780253e+00
-3.487590344923751084e-01,3.355101304987780253e+00
-3.490211405444517689e-01,2.462259053321974034e-01
-3.490211405444517689e-01,-2.462259053321974034e-01
-3.490860298799644545e-01,1.094283603150458362e+00
-3.490860298799644545e-01,-1.094283603150458362e+00
-3.491414143638417178e-01,-1.193279256571406766e+00
-3.491414143638417178e-01,1.193279256571406766e+00
-3.492452413704792979e-01,5.293459455435462147e+00
-3.492452413704792979e-01,-5.293459455435462147e+00
-3.493185357509575595e-01,1.852064135656009469e+00
-3.493185357509575595e-01,-1.852064135656009469e+00
-3.493432761537569320e-01,-6.110825269389302150e+00
-3.493432761537569320e-01,6.110825269389302150e+00
-3.494005508452455722e-01,3.253984957821967505e+00
-3.494005508452455722e-01,-3.253984957821967505e+00
-3.497779643405467542e-01,1.173261616548128619e-02
-3.497779643405467542e-01,-1.173261616548128619e-02
-3.498560160884940373e-01,1.577758929212700556e+00
-3.498560160884940373e-01,-1.577758929212700556e+00
-3.498787787108694758e-01,5.554394134541677630e+00
-3.498787787108694758e-01,-5.554394134541677630e+00
-3.499286451028934541e-01,-3.911309748220576754e+00
-3.499286451028934541e-01,3.911309748220576754e+00
-3.499363277774094616e-01,4.474891442614790549e+00
-3.499363277774094616e-01,-4.474891442614790549e+00
-3.499834234418693901e-01,4.353593128433470127e+00
-3.499834234418693901e-01,-4.353593128433470127e+00
-3.500811398707326383e-01,3.021413319527256114e+00
-3.500811398707326383e-01,-3.021413319527256114e+00
-3.503437956865005365e-01,0.000000000000000000e+00
-3.503734902711079791e-01,-1.843368003239043817e+00
-3.503734902711079791e-01,1.843368003239043817e+00
-3.505580319758386798e-01,-1.665080150921611768e+00
-3.505580319758386798e-01,1.665080150921611768e+00
-3.506069959924801305e-01,5.243375759845751105e+00
-3.506069959924801305e-01,-5.243375759845751105e+00
-3.510042224144798162e-01,-5.937164409073539595e+00
-3.510042224144798162e-01,5.937164409073539595e+00
-3.512414532365436548e-01,2.923650740357006672e+00
-3.512414532365436548e-01,-2.923650740357006672e+00
-3.513967083299007754e-01,1.776182141370014511e+00
-3.513967083299007754e-01,-1.776182141370014511e+00
-3.515623360801105601e-01,-5.771618814794747809e-01
-3.515623360801105601e-01,5.771618814794747809e-01
-3.518592478748281960e-01,2.029184465731531883e+00
-3.518592478748281960e-01,-2.029184465731531883e+00
-3.521530179716901854e-01,-1.928278402774486588e+00
-3.521530179716901854e-01,1.928278402774486588e+00
-3.521613161836488759e-01,7.040384365036218561e+00
-3.521613161836488759e-01,-7.040384365036218561e+00
-3.522243763297362440e-01,1.303504530613142753e+00
-3.522243763297362440e-01,-1.303504530613142753e+00
-3.522615100502846097e-01,-1.369643038935712376e+00
-3.522615100502846097e-01,1.369643038935712376e+00
-3.523303830371420364e-01,-7.404187145129381697e+00
-3.523303830371420364e-01,7.404187145129381697e+00
-3.523542319845327508e-01,-1.943332900545841735e+00
-3.523542319845327508e-01,1.943332900545841735e+00
-3.523630503479020515e-01,-1.508445104834168271e+00
-3.523630503479020515e-01,1.508445104834168271e+00
-3.526085552180616700e-01,5.473167414348535154e+00
-3.526085552180616700e-01,-5.473167414348535154e+00
-3.528491828015638543e-01,4.594110630004137441e+00
-3.528491828015638543e-01,-4.594110630004137441e+00
-3.528903719880256418e-01,3.303028481152850748e+00
-3.528903719880256418e-01,-3.303028481152850748e+00
-3.529512058337747060e-01,3.774361220388294580e+00
-3.529512058337747060e-01,-3.774361220388294580e+00
-3.531295271210120879e-01,2.997640107639030008e-02
-3.531295271210120879e-01,-2.997640107639030008e-02
-3.532786193125678764e-01,-3.873910566398887312e+00
-3.532786193125678764e-01,3.873910566398887312e+00
-3.532862855042835371e-01,6.895172207518999175e-01
-3.532862855042835371e-01,-6.895172207518999175e-01
-3.532960663613667895e-01,-2.484237176908799059e-03
-3.532960663613667895e-01,2.484237176908799059e-03
-3.535190521351792015e-01,-7.528708668356236977e+00
-3.535190521351792015e-01,7.528708668356236977e+00
-3.535692190760425513e-01,-6.979440063080275536e-01
-3.535692190760425513e-01,6.979440063080275536e-01
-3.536874041394376667e-01,-1.976139371298928915e-01
-3.536874041394376667e-01,1.976139371298928915e-01
-3.537034084441340598e-01,2.206409576547657403e-01
-3.537034084441340598e-01,-2.206409576547657403e-01
-3.538425249495626979e-01,-2.381690278705940855e+00
-3.538425249495626979e-01,2.381690278705940855e+00
-3.540636153193218449e-01,-5.164377702475908549e+00
-3.540636153193218449e-01,5.164377702475908549e+00
-3.542514447431365787e-01,-1.977811254767220861e+00
-3.542514447431365787e-01,1.977811254767220861e+00
-3.542762885937271733e-01,-3.636002863739028257e+00
-3.542762885937271733e-01,3.636002863739028257e+00
-3.542910832786898556e-01,-2.506932399090159080e+00
-3.542910832786898556e-01,2.506932399090159080e+00
-3.543549245964742189e-01,-3.674913820817962140e+00
-3.543549245964742189e-01,3.674913820817962140e+00
-3.546105267130248984e-01,4.895393608495624882e+00
-3.546105267130248984e-01,-4.895393608495624882e+00
-3.546221716895637255e-01,-2.655435912278517385e+00
-3.546221716895637255e-01,2.655435912278517385e+00
-3.547071009140819742e-01,-4.349230025031634028e+00
-3.547071009140819742e-01,4.349230025031634028e+00
-3.547733795948514457e-01,8.446595939689224286e-01
-3.547733795948514457e-01,-8.446595939689224286e-01
-3.548677819829815228e-01,4.028023314081245587e+00
-3.548677819829815228e-01,-4.028023314081245587e+00
-3.549894125660085220e-01,-2.766325433146612056e+00
-3.549894125660085220e-01,2.766325433146612056e+00
-3.552612706174472779e-01,-3.657619022726067204e+00
-3.552612706174472779e-01,3.657619022726067204e+00
-3.555017354731686563e-01,3.101706556011937455e+00
-3.555017354731686563e-01,-3.101706556011937455e+00
-3.555221193427875459e-01,-2.435546974208585791e+00
-3.555221193427875459e-01,2.435546974208585791e+00
-3.557093303959083519e-01,3.721645489573282006e+00
-3.557093303959083519e-01,-3.721645489573282006e+00
-3.558325316443269326e-01,-5.401331201835189333e+00
-3.558325316443269326e-01,5.401331201835189333e+00
-3.559313686740758209e-01,4.415448547878821017e+00
-3.559313686740758209e-01,-4.415448547878821017e+00
-3.560570317349166514e-01,-1.682598833789456183e+00
-3.560570317349166514e-01,1.682598833789456183e+00
-3.560986598432442918e-01,-3.204941620153816562e+00
-3.560986598432442918e-01,3.204941620153816562e+00
-3.561667043759436657e-01,-4.319789655599570288e+00
-3.561667043759436657e-01,4.319789655599570288e+00
-3.561932701014070002e-01,2.938222467905128532e+00
-3.561932701014070002e-01,-2.938222467905128532e+00
-3.563342037313476651e-01,-1.383582183425265955e+00
-3.563342037313476651e-01,1.383582183425265955e+00
-3.563676878181189500e-01,-4.610901647242999779e+00
-3.563676878181189500e-01,4.610901647242999779e+00
-3.564256596420080081e-01,-2.809993138404652147e+00
-3.564256596420080081e-01,2.809993138404652147e+00
-3.565035124158282276e-01,-6.632388109972170653e+00
-3.565035124158282276e-01,6.632388109972170653e+00
-3.565555746560473693e-01,1.507738655397188099e+00
-3.565555746560473693e-01,-1.507738655397188099e+00
-3.568545081576966482e-01,5.382797099723011236e+00
-3.568545081576966482e-01,-5.382797099723011236e+00
-3.569308393910858301e-01,8.201955751321934329e-01
-3.569308393910858301e-01,-8.201955751321934329e-01
-3.570081707430245999e-01,-7.209017768512667956e+00
-3.570081707430245999e-01,7.209017768512667956e+00
-3.573500232029654944e-01,2.624680246987497689e+00
-3.573500232029654944e-01,-2.624680246987497689e+00
-3.573793449453483984e-01,2.569844917064890044e+00
-3.573793449453483984e-01,-2.569844917064890044e+00
-3.574766954842559796e-01,-4.909098342578091412e+00
-3.574766954842559796e-01,4.909098342578091412e+00
-3.575977122135457487e-01,3.487255701529613283e+00
-3.575977122135457487e-01,-3.487255701529613283e+00
-3.577191922682597669e-01,-2.351979619567855728e+00
-3.577191922682597669e-01,2.351979619567855728e+00
-3.577893017022697464e-01,4.480430218051735025e+00
-3.577893017022697464e-01,-4.480430218051735025e+00
-3.579179929953126837e-01,-5.356541206178236258e+00
-3.579179929953126837e-01,5.356541206178236258e+00
-3.584173501863847644e-01,-2.230808223224404419e+00
-3.584173501863847644e-01,2.230808223224404419e+00
-3.585725351614756917e-01,-2.279821001402113190e+00
-3.585725351614756917e-01,2.279821001402113190e+00
-3.585759730933185674e-01,-3.551632864894291863e+00
-3.585759730933185674e-01,3.551632864894291863e+00
-3.585886739083686825e-01,9.160363710313796926e-01
-3.585886739083686825e-01,-9.160363710313796926e-01
-3.586012480918011613e-01,-1.024881301022207314e+00
-3.586012480918011613e-01,1.024881301022207314e+00
-3.586448702859216242e-01,-4.127245449670404298e+00
-3.586448702859216242e-01,4.127245449670404298e+00
-3.586564785373672626e-01,3.705837395350968677e+00
-3.586564785373672626e-01,-3.705837395350968677e+00
-3.588431009805927996e-01,-5.818531879210612878e+00
-3.588431009805927996e-01,5.818531879210612878e+00
-3.588650101647580803e-01,1.815713766336269908e+00
-3.588650101647580803e-01,-1.815713766336269908e+00
-3.589567085869325158e-01,-6.983400192555538422e-04
-3.589567085869325158e-01,6.983400192555538422e-04
-3.591087396839029999e-01,-6.265535179156778156e+00
-3.591087396839029999e-01,6.265535179156778156e+00
-3.591536634945136086e-01,-6.425820665567618661e+00
-3.591536634945136086e-01,6.425820665567618661e+00
-3.593463607436700458e-01,-5.607171829395863227e+00
-3.593463607436700458e-01,5.607171829395863227e+00
-3.593791350154578179e-01,2.540984433353872789e-03
-3.593791350154578179e-01,-2.540984433353872789e-03
-3.593897846916512817e-01,5.145649497711677789e+00
-3.593897846916512817e-01,-5.145649497711677789e+00
-3.595921438460788488e-01,1.645620507662989951e+00
-3.595921438460788488e-01,-1.645620507662989951e+00
-3.595942527910185316e-01,-2.481869983392794854e+00
-3.595942527910185316e-01,2.481869983392794854e+00
-3.596589067111972682e-01,-5.096023508830762161e+00
-3.596589067111972682e-01,5.096023508830762161e+00
-3.597630872471493380e-01,-4.420172321294987938e+00
-3.597630872471493380e-01,4.420172321294987938e+00
-3.598001276328365305e-01,-2.994710497533942029e+00
-3.598001276328365305e-01,2.994710497533942029e+00
-3.599143750081486015e-01,-6.013213472735141174e+00
-3.599143750081486015e-01,6.013213472735141174e+00
-3.599928064021475360e-01,7.347780968821146175e+00
-3.599928064021475360e-01,-7.347780968821146175e+00
-3.600662020761871140e-01,3.606111655450605191e+00
-3.600662020761871140e-01,-3.606111655450605191e+00
-3.601885740350165843e-01,-6.214275553318712397e+00
-3.601885740350165843e-01,6.214275553318712397e+00
-3.603122180796343166e-01,3.546865185860333725e+00
-3.603122180796343166e-01,-3.546865185860333725e+00
-3.605200903476257768e-01,1.704325597952731863e+00
-3.605200903476257768e-01,-1.704325597952731863e+00
-3.607423994156369051e-01,2.704218918917904002e+00
-3.607423994156369051e-01,-2.704218918917904002e+00
-3.608392957247068544e-01,2.246476463169246873e+00
-3.608392957247068544e-01,-2.246476463169246873e+00
-3.608544548245984362e-01,5.696510270907198858e+00
-3.608544548245984362e-01,-5.696510270907198858e+00
-3.612825686154963467e-01,4.926894627213132871e+00
-3.612825686154963467e-01,-4.926894627213132871e+00
-3.613766161923521181e-01,5.979797806087250756e+00
-3.613766161923521181e-01,-5.979797806087250756e+00
-3.614157432270490578e-01,-7.610217130087759685e+00
-3.614157432270490578e-01,7.610217130087759685e+00
-3.616423973338139808e-01,1.008941012801072734e+00
-3.616423973338139808e-01,-1.008941012801072734e+00
-3.616837057186266247e-01,5.443793705605384226e+00
-3.616837057186266247e-01,-5.443793705605384226e+00
-3.617944387247159499e-01,-3.742987584335833784e+00
-3.617944387247159499e-01,3.742987584335833784e+00
-3.618002386725417407e-01,-3.393910073433318075e+00
-3.618002386725417407e-01,3.393910073433318075e+00
-3.618231595652693366e-01,4.173476014352581309e+00
-3.618231595652693366e-01,-4.173476014352581309e+00
-3.618755345965749548e-01,1.735319900835968071e-02
-3.618755345965749548e-01,-1.735319900835968071e-02
-3.627420296115094756e-01,-2.045691546058136245e-01
-3.627420296115094756e-01,2.045691546058136245e-01
-3.628383784107265253e-01,-6.796708231011224122e+00
-3.628383784107265253e-01,6.796708231011224122e+00
-3.629147144952039605e-01,-3.864438397128167058e+00
-3.629147144952039605e-01,3.864438397128167058e+00
-3.629738128077012460e-01,-9.728945946817653123e-01
-3.629738128077012460e-01,9.728945946817653123e-01
-3.630116648153678405e-01,-5.720863012578950718e-02
-3.630116648153678405e-01,5.720863012578950718e-02
-3.631125305342589593e-01,2.153910085301842248e+00
-3.631125305342589593e-01,-2.153910085301842248e+00
-3.632051195527290499e-01,-7.246337926825485720e-01
-3.632051195527290499e-01,7.246337926825485720e-01
-3.632842044004776505e-01,-2.817505915101277569e+00
-3.632842044004776505e-01,2.817505915101277569e+00
-3.632946393509458582e-01,-6.004490007682036223e-01
-3.632946393509458582e-01,6.004490007682036223e-01
-3.633837870935088254e-01,-7.310550210804556137e+00
-3.633837870935088254e-01,7.310550210804556137e+00
-3.633910867258430266e-01,2.067845735355947401e+00
-3.633910867258430266e-01,-2.067845735355947401e+00
-3.634889129402398833e-01,-7.340673758950869709e-01
-3.634889129402398833e-01,7.340673758950869709e-01
-3.636550513244951599e-01,2.613951471393272552e+00
-3.636550513244951599e-01,-2.613951471393272552e+00
-3.638612132064771854e-01,-1.775301168411739683e+00
-3.638612132064771854e-01,1.775301168411739683e+00
-3.639217417438832536e-01,-3.656342538548335686e+00
-3.639217417438832536e-01,3.656342538548335686e+00
-3.639653213391067510e-01,7.126198145063068701e+00
-3.639653213391067510e-01,-7.126198145063068701e+00
-3.639696177429784241e-01,3.771480548941890554e+00
-3.639696177429784241e-01,-3.771480548941890554e+00
-3.642673141467701603e-01,2.895803099915071233e+00
-3.642673141467701603e-01,-2.895803099915071233e+00
-3.642691464498991616e-01,-8.632572426889086395e-03
-3.642691464498991616e-01,8.632572426889086395e-03
-3.644354795140625214e-01,-7.192825690018497475e+00
-3.644354795140625214e-01,7.192825690018497475e+00
-3.645381317235050767e-01,0.000000000000000000e+00
-3.646023706925161090e-01,3.677047330992431196e+00
-3.646023706925161090e-01,-3.677047330992431196e+00
-3.650356205745781679e-01,4.471899178912423167e+00
-3.650356205745781679e-01,-4.471899178912423167e+00
-3.651177183231592571e-01,-4.624442089381149756e+00
-3.651177183231592571e-01,4.624442089381149756e+00
-3.651703250036172355e-01,4.475653775384602184e+00
-3.651703250036172355e-01,-4.475653775384602184e+00
-3.654099984629192721e-01,1.637643709437391237e+00
-3.654099984629192721e-01,-1.637643709437391237e+00
-3.654949708048349510e-01,-5.931332414762863436e+00
-3.654949708048349510e-01,5.931332414762863436e+00
-3.656417728751818474e-01,3.562982784990109675e+00
-3.656417728751818474e-01,-3.562982784990109675e+00
-3.658677347480731035e-01,2.981170947452647102e+00
-3.658677347480731035e-01,-2.981170947452647102e+00
-3.659536438840433892e-01,5.640395548492997513e+00
-3.659536438840433892e-01,-5.640395548492997513e+00
-3.660859765101159846e-01,-3.717893588827781981e-01
-3.660859765101159846e-01,3.717893588827781981e-01
-3.662409154937205091e-01,-3.582695594469013312e+00
-3.662409154937205091e-01,3.582695594469013312e+00
-3.662658226084164470e-01,2.260652687250779280e+00
-3.662658226084164470e-01,-2.260652687250779280e+00
-3.667767020845578707e-01,-4.206154708504494799e+00
-3.667767020845578707e-01,4.206154708504494799e+00
-3.669584325744371101e-01,2.286176532551397855e+00
-3.669584325744371101e-01,-2.286176532551397855e+00
-3.670043750051558695e-01,-3.876920278396747577e+00
-3.670043750051558695e-01,3.876920278396747577e+00
-3.671664203566574747e-01,2.028513146249395049e+00
-3.671664203566574747e-01,-2.028513146249395049e+00
-3.674510386310154142e-01,3.538122498774347591e+00
-3.674510386310154142e-01,-3.538122498774347591e+00
-3.676064821776046099e-01,-4.456202365296805468e+00
-3.676064821776046099e-01,4.456202365296805468e+00
-3.677864191819127937e-01,3.683864432818463541e+00
-3.677864191819127937e-01,-3.683864432818463541e+00
-3.678788782384296852e-01,1.033332693397434099e+01
-3.678788782384296852e-01,-1.033332693397434099e+01
-3.680589736846457405e-01,4.291935059545855857e+00
-3.680589736846457405e-01,-4.291935059545855857e+00
-3.680916406964471754e-01,4.937847158210172616e+00
-3.680916406964471754e-01,-4.937847158210172616e+00
-3.682522030159992577e-01,-4.398073847261366076e+00
-3.682522030159992577e-01,4.398073847261366076e+00
-3.684258405834054395e-01,5.768586702846502767e+00
-3.684258405834054395e-01,-5.768586702846502767e+00
-3.689416905778744038e-01,6.275788431816464730e+00
-3.689416905778744038e-01,-6.275788431816464730e+00
-3.689726634122585391e-01,5.668832222190343550e+00
-3.689726634122585391e-01,-5.668832222190343550e+00
-3.690365324656839086e-01,-1.458899903773537825e-03
-3.690365324656839086e-01,1.458899903773537825e-03
-3.691151392556430988e-01,6.582282301724710294e+00
-3.691151392556430988e-01,-6.582282301724710294e+00
-3.691290894913639153e-01,4.445475616176452149e+00
-3.691290894913639153e-01,-4.445475616176452149e+00
-3.693004744393326710e-01,2.882008973296841248e+00
-3.693004744393326710e-01,-2.882008973296841248e+00
-3.693437708236020356e-01,-5.816737412339371360e+00
-3.693437708236020356e-01,5.816737412339371360e+00
-3.695135780399292358e-01,-5.784768307983024549e+00
-3.695135780399292358e-01,5.784768307983024549e+00
-3.700006979352021830e-01,1.072955449751431090e+00
-3.700006979352021830e-01,-1.072955449751431090e+00
-3.702170507269277877e-01,-4.714033130360486545e+00
-3.702170507269277877e-01,4.714033130360486545e+00
-3.702827873468090836e-01,-6.919788496414545520e+00
-3.702827873468090836e-01,6.919788496414545520e+00
-3.703341468728493791e-01,-6.417943738481699967e+00
-3.703341468728493791e-01,6.417943738481699967e+00
-3.704199468570663623e-01,-6.193523231109941740e+00
-3.704199468570663623e-01,6.193523231109941740e+00
-3.704456379248953213e-01,3.232470908015759203e+00
-3.704456379248953213e-01,-3.232470908015759203e+00
-3.706583712562379063e-01,-5.833573100758134622e+00
-3.706583712562379063e-01,5.833573100758134622e+00
-3.710006828664001999e-01,-4.203554537456758666e+00
-3.710006828664001999e-01,4.203554537456758666e+00
-3.712691280582252062e-01,6.107437696396067039e+00
-3.712691280582252062e-01,-6.107437696396067039e+00
-3.720149082618434688e-01,2.239422228271291893e+00
-3.720149082618434688e-01,-2.239422228271291893e+00
-3.721812772330083119e-01,-2.996153212652900688e+00
-3.721812772330083119e-01,2.996153212652900688e+00
-3.722125116341594708e-01,9.266398197981855489e-01
-3.722125116341594708e-01,-9.266398197981855489e-01
-3.722715801462374019e-01,6.464633678937090622e+00
-3.722715801462374019e-01,-6.464633678937090622e+00
-3.722936951942079631e-01,5.199649909322122454e+00
-3.722936951942079631e-01,-5.199649909322122454e+00
-3.723672028460717209e-01,0.000000000000000000e+00
-3.726772386674643833e-01,6.571158331651042239e+00
-3.726772386674643833e-01,-6.571158331651042239e+00
-3.729174558192527855e-01,-2.698223632120073656e+00
-3.729174558192527855e-01,2.698223632120073656e+00
-3.729709478350316521e-01,-2.803298128788767940e+00
-3.729709478350316521e-01,2.803298128788767940e+00
-3.730200244748684835e-01,-6.623826468827157754e+00
-3.730200244748684835e-01,6.623826468827157754e+00
-3.730838773114815154e-01,3.866467918531441561e-01
-3.730838773114815154e-01,-3.866467918531441561e-01
-3.732263731698373110e-01,-4.558320571978713431e+00
-3.732263731698373110e-01,4.558320571978713431e+00
-3.733541714407621059e-01,-6.646026672101369215e+00
-3.733541714407621059e-01,6.646026672101369215e+00
-3.734152825463175063e-01,-6.263557100972175107e+00
-3.734152825463175063e-01,6.263557100972175107e+00
-3.739047649928781691e-01,-1.237248177771814173e-01
-3.739047649928781691e-01,1.237248177771814173e-01
-3.739382831547898856e-01,7.635190995151126536e-01
-3.739382831547898856e-01,-7.635190995151126536e-01
-3.739884695552353477e-01,1.619830300719648619e+00
-3.739884695552353477e-01,-1.619830300719648619e+00
-3.741762367402665657e-01,-2.221903881133276748e+00
-3.741762367402665657e-01,2.221903881133276748e+00
-3.742849610066785182e-01,-5.461518926505424254e+00
-3.742849610066785182e-01,5.461518926505424254e+00
-3.746255543349980011e-01,1.198748213449040145e+00
-3.746255543349980011e-01,-1.198748213449040145e+00
-3.749370417569459768e-01,5.737868634077932128e+00
-3.749370417569459768e-01,-5.737868634077932128e+00
-3.751913270801948141e-01,4.654165517395286500e+00
-3.751913270801948141e-01,-4.654165517395286500e+00
-3.752278451705355344e-01,5.513376271643841697e-01
-3.752278451705355344e-01,-5.513376271643841697e-01
-3.753748055949057694e-01,-6.213666045151272854e+00
-3.753748055949057694e-01,6.213666045151272854e+00
-3.755980427135982014e-01,-3.498531911701887154e+00
-3.755980427135982014e-01,3.498531911701887154e+00
-3.758246926095358820e-01,5.406536317145608450e+00
-3.758246926095358820e-01,-5.406536317145608450e+00
-3.759149276681506002e-01,3.683258859896631598e+00
-3.759149276681506002e-01,-3.683258859896631598e+00
-3.759950344388930388e-01,6.135081875510390859e+00
-3.759950344388930388e-01,-6.135081875510390859e+00
-3.762179750604497941e-01,-3.596557216295396486e+00
-3.762179750604497941e-01,3.596557216295396486e+00
-3.762297764945558565e-01,-1.221757588602155442e+00
-3.762297764945558565e-01,1.221757588602155442e+00
-3.762645705943046259e-01,-5.250444616624662331e+00
-3.762645705943046259e-01,5.250444616624662331e+00
-3.763044741166773899e-01,0.000000000000000000e+00
-3.763972109849680336e-01,5.172012762332845348e+00
-3.763972109849680336e-01,-5.172012762332845348e+00
-3.766276370264989293e-01,-4.352135007799544653e+00
-3.766276370264989293e-01,4.352135007799544653e+00
-3.767889460398751167e-01,-4.933220604893292283e+00
-3.767889460398751167e-01,4.933220604893292283e+00
-3.768201771390967680e-01,-5.492624928319273181e+00
-3.768201771390967680e-01,5.492624928319273181e+00
-3.768944682135410007e-01,-3.084626250914687340e+00
-3.768944682135410007e-01,3.084626250914687340e+00
-3.770135971649225537e-01,4.757359093055797850e+00
-3.770135971649225537e-01,-4.757359093055797850e+00
-3.774319619043630114e-01,6.848520225821533636e+00
-3.774319619043630114e-01,-6.848520225821533636e+00
-3.775730006338888778e-01,2.483556628093790852e+00
-3.775730006338888778e-01,-2.483556628093790852e+00
-3.778896302299329379e-01,-3.635551749478073358e+00
-3.778896302299329379e-01,3.635551749478073358e+00
-3.780304843194435271e-01,5.252769142179303685e+00
-3.780304843194435271e-01,-5.252769142179303685e+00
-3.780432682811052936e-01,7.647263314966532555e+00
-3.780432682811052936e-01,-7.647263314966532555e+00
-3.781712182487639851e-01,-5.556256818830751953e+00
-3.781712182487639851e-01,5.556256818830751953e+00
-3.783119304521957993e-01,8.957000543541331794e+00
-3.783119304521957993e-01,-8.957000543541331794e+00
-3.786076604192923356e-01,-2.823997782557368552e+00
-3.786076604192923356e-01,2.823997782557368552e+00
-3.786272080107184745e-01,-7.282034574374315561e+00
-3.786272080107184745e-01,7.282034574374315561e+00
-3.786996107162826641e-01,2.928250907791441815e+00
-3.786996107162826641e-01,-2.928250907791441815e+00
-3.787292239355588563e-01,7.181640746131929376e+00
-3.787292239355588563e-01,-7.181640746131929376e+00
-3.788402238513610687e-01,-2.771153380109701025e+00
-3.788402238513610687e-01,2.771153380109701025e+00
-3.788459220564570629e-01,4.567990086493026070e+00
-3.788459220564570629e-01,-4.567990086493026070e+00
-3.792225425620394663e-01,-2.054795104097988823e+00
-3.792225425620394663e-01,2.054795104097988823e+00
-3.794797907958917804e-01,5.580806534575155631e+00
-3.794797907958917804e-01,-5.580806534575155631e+00
-3.797029219618694995e-01,7.394465076418832439e+00
-3.797029219618694995e-01,-7.394465076418832439e+00
-3.801947229034318143e-01,4.093508671324302739e+00
-3.801947229034318143e-01,-4.093508671324302739e+00
-3.806143253576050878e-01,-7.379595750671247067e+00
-3.806143253576050878e-01,7.379595750671247067e+00
-3.808850733912393371e-01,7.020974737233640184e+00
-3.808850733912393371e-01,-7.020974737233640184e+00
-3.811307595976547447e-01,5.880764275186314727e+00
-3.811307595976547447e-01,-5.880764275186314727e+00
-3.814685330776449446e-01,-6.680955589554092633e+00
-3.814685330776449446e-01,6.680955589554092633e+00
-3.816798406484926964e-01,-4.498029231383206650e+00
-3.816798406484926964e-01,4.498029231383206650e+00
-3.817031848365070035e-01,-3.532309030491277646e+00
-3.817031848365070035e-01,3.532309030491277646e+00
-3.822428444253516133e-01,-8.004744575708787835e+00
-3.822428444253516133e-01,8.004744575708787835e+00
-3.824058962753997815e-01,-7.100138578299063141e+00
-3.824058962753997815e-01,7.100138578299063141e+00
-3.824064130278813645e-01,-1.510390095473341798e+00
-3.824064130278813645e-01,1.510390095473341798e+00
-3.826253591471179272e-01,3.687055916570737123e-03
-3.826253591471179272e-01,-3.687055916570737123e-03
-3.829979220392831230e-01,-3.008474017601235229e+00
-3.829979220392831230e-01,3.008474017601235229e+00
-3.832707211247902146e-01,-5.256621299920722912e+00
-3.832707211247902146e-01,5.256621299920722912e+00
-3.841894893311055270e-01,3.829928901345598824e+00
-3.841894893311055270e-01,-3.829928901345598824e+00
-3.848239188633009178e-01,3.067952105464272439e+00
-3.848239188633009178e-01,-3.067952105464272439e+00
-3.849293834545592929e-01,8.722751183029675559e+00
-3.849293834545592929e-01,-8.722751183029675559e+00
-3.849843383319888623e-01,-6.270270960494885415e+00
-3.849843383319888623e-01,6.270270960494885415e+00
-3.850333769937794859e-01,-6.215741575406614317e+00
-3.850333769937794859e-01,6.215741575406614317e+00
-3.856978805132702526e-01,-7.137738347185654142e+00
-3.856978805132702526e-01,7.137738347185654142e+00
-3.857432908911302416e-01,6.318518506854495342e+00
-3.857432908911302416e-01,-6.318518506854495342e+00
-3.857497490751700120e-01,-7.243779725851069884e+00
-3.857497490751700120e-01,7.243779725851069884e+00
-3.857945743969841135e-01,0.000000000000000000e+00
-3.858592996711961431e-01,2.621336577750336350e+00
-3.858592996711961431e-01,-2.621336577750336350e+00
-3.863829698095199161e-01,-2.853662193420335669e+00
-3.863829698095199161e-01,2.853662193420335669e+00
-3.863882470882573639e-01,4.538779111852506709e+00
-3.863882470882573639e-01,-4.538779111852506709e+00
-3.864893172328554005e-01,7.244917704258141411e-01
-3.864893172328554005e-01,-7.244917704258141411e-01
-3.867196655492357582e-01,8.203462547374508418e+00
-3.867196655492357582e-01,-8.203462547374508418e+00
-3.869837811695608920e-01,-7.453878577223099988e+00
-3.869837811695608920e-01,7.453878577223099988e+00
-3.872278571944509640e-01,1.772506998180840121e+00
-3.872278571944509640e-01,-1.772506998180840121e+00
-3.873681985569815134e-01,2.481668658713630293e+00
-3.873681985569815134e-01,-2.481668658713630293e+00
-3.875842415584886957e-01,-5.402677192442631338e+00
-3.875842415584886957e-01,5.402677192442631338e+00
-3.883346649010090967e-01,-6.040764718019358881e+00
-3.883346649010090967e-01,6.040764718019358881e+00
-3.887553484088725475e-01,-4.959975586934319836e+00
-3.887553484088725475e-01,4.959975586934319836e+00
-3.888456712314322106e-01,-2.897121912250422149e+00
-3.888456712314322106e-01,2.897121912250422149e+00
-3.888948206546845032e-01,1.855432103001309452e+00
-3.888948206546845032e-01,-1.855432103001309452e+00
-3.891217863732276960e-01,9.168964565097346142e-01
-3.891217863732276960e-01,-9.168964565097346142e-01
-3.891619086323208632e-01,-8.502816410293780436e+00
-3.891619086323208632e-01,8.502816410293780436e+00
-3.894540940674520169e-01,1.021913984524042007e+01
-3.894540940674520169e-01,-1.021913984524042007e+01
-3.897921841885737537e-01,-5.612429733396402831e+00
-3.897921841885737537e-01,5.612429733396402831e+00
-3.898911911828647492e-01,-6.315984067490838072e+00
-3.898911911828647492e-01,6.315984067490838072e+00
-3.899232963988160106e-01,0.000000000000000000e+00
-3.900787811487371748e-01,-3.558241992517096275e+00
-3.900787811487371748e-01,3.558241992517096275e+00
-3.906256788935251745e-01,4.300474374817589762e+00
-3.906256788935251745e-01,-4.300474374817589762e+00
-3.906826709791535457e-01,-4.470863463231752100e+00
-3.906826709791535457e-01,4.470863463231752100e+00
-3.908372183516288789e-01,-6.708124560884671794e+00
-3.908372183516288789e-01,6.708124560884671794e+00
-3.908508341129108832e-01,-7.854933791409781207e+00
-3.908508341129108832e-01,7.854933791409781207e+00
-3.910285182964443051e-01,2.872486420695565368e+00
-3.910285182964443051e-01,-2.872486420695565368e+00
-3.911800312525501866e-01,-5.267035957297699689e+00
-3.911800312525501866e-01,5.267035957297699689e+00
-3.913371977681942560e-01,-5.009615946771689643e+00
-3.913371977681942560e-01,5.009615946771689643e+00
-3.920515085995452953e-01,-7.118021203880428693e+00
-3.920515085995452953e-01,7.118021203880428693e+00
-3.923800019054759503e-01,7.721255582947210705e+00
-3.923800019054759503e-01,-7.721255582947210705e+00
-3.923951893714138772e-01,3.737347817993191601e+00
-3.923951893714138772e-01,-3.737347817993191601e+00
-3.926788473697744308e-01,4.639422705439291583e+00
-3.926788473697744308e-01,-4.639422705439291583e+00
-3.935125613185341820e-01,-5.975974854289844984e+00
-3.935125613185341820e-01,5.975974854289844984e+00
-3.937292439184321147e-01,-6.635254876459094397e+00
-3.937292439184321147e-01,6.635254876459094397e+00
-3.938137356388105581e-01,-3.457706072605751767e-04
-3.938137356388105581e-01,3.457706072605751767e-04
-3.946753628022140470e-01,6.700195157571515736e+00
-3.946753628022140470e-01,-6.700195157571515736e+00
-3.946907673755891688e-01,-5.336444208360997976e+00
-3.946907673755891688e-01,5.336444208360997976e+00
-3.953115599122288271e-01,6.663720271177388632e+00
-3.953115599122288271e-01,-6.663720271177388632e+00
-3.957017772685682555e-01,2.686209823152207132e+00
-3.957017772685682555e-01,-2.686209823152207132e+00
-3.960327182190191975e-01,5.904167681576229398e+00
-3.960327182190191975e-01,-5.904167681576229398e+00
-3.970532698366315838e-01,-6.388232087086892719e+00
-3.970532698366315838e-01,6.388232087086892719e+00
-3.970648536995275979e-01,6.242147436514441594e+00
-3.970648536995275979e-01,-6.242147436514441594e+00
-3.974090975663044922e-01,5.853181665454932237e+00
-3.974090975663044922e-01,-5.853181665454932237e+00
-3.981818519098581088e-01,5.690705159847101235e+00
-3.981818519098581088e-01,-5.690705159847101235e+00
-3.982050786849899993e-01,5.261476860765702812e-03
-3.982050786849899993e-01,-5.261476860765702812e-03
-3.982974036805819185e-01,6.678748741912043485e+00
-3.982974036805819185e-01,-6.678748741912043485e+00
-3.984733987195046012e-01,-5.706063307390466299e+00
-3.984733987195046012e-01,5.706063307390466299e+00
-3.989528836309312876e-01,3.614209160904797269e+00
-3.989528836309312876e-01,-3.614209160904797269e+00
-3.990938361683580293e-01,4.447256169436770712e+00
-3.990938361683580293e-01,-4.447256169436770712e+00
-4.003091875082142037e-01,-4.306995500467230009e+00
-4.003091875082142037e-01,4.306995500467230009e+00
-4.007542726569133795e-01,-1.991481718517070565e+00
-4.007542726569133795e-01,1.991481718517070565e+00
-4.012350471423149489e-01,-9.057935857688535819e+00
-4.012350471423149489e-01,9.057935857688535819e+00
-4.017839415126944758e-01,3.626272682310223594e+00
-4.017839415126944758e-01,-3.626272682310223594e+00
-4.018167209175952381e-01,-2.045641589881487477e+00
-4.018167209175952381e-01,2.045641589881487477e+00
-4.028513148608705574e-01,-8.183223260187666881e+00
-4.028513148608705574e-01,8.183223260187666881e+00
-4.047593942621752205e-01,-6.425871060479053654e+00
-4.047593942621752205e-01,6.425871060479053654e+00
-4.061360569463188241e-01,-6.037530160740848473e+00
-4.061360569463188241e-01,6.037530160740848473e+00
-4.069107858757092799e-01,6.281807105401220781e+00
-4.069107858757092799e-01,-6.281807105401220781e+00
-4.071852851633014914e-01,9.717470150659196504e-01
-4.071852851633014914e-01,-9.717470150659196504e-01
-4.073917112198870427e-01,4.850848904510886683e+00
-4.073917112198870427e-01,-4.850848904510886683e+00
-4.080952204454684207e-01,-1.212707130181062912e-03
-4.080952204454684207e-01,1.212707130181062912e-03
-4.082892425461981389e-01,-5.940859243689757818e+00
-4.082892425461981389e-01,5.940859243689757818e+00
-4.103832262604366621e-01,-6.910580659564916850e+00
-4.103832262604366621e-01,6.910580659564916850e+00
-4.106343963559573318e-01,-7.922590267378081919e+00
-4.106343963559573318e-01,7.922590267378081919e+00
-4.119468519155061181e-01,5.507055255220081769e+00
-4.119468519155061181e-01,-5.507055255220081769e+00
-4.124239447188116081e-01,-6.453180803784364983e+00
-4.124239447188116081e-01,6.453180803784364983e+00
-4.130478241364532455e-01,-7.235335791744206269e+00
-4.130478241364532455e-01,7.235335791744206269e+00
-4.140249949561335407e-01,-5.001639961972268011e+00
-4.140249949561335407e-01,5.001639961972268011e+00
-4.147506663907418734e-01,6.703803956861135838e+00
-4.147506663907418734e-01,-6.703803956861135838e+00
-4.147904223927167955e-01,9.597196107880517246e+00
-4.147904223927167955e-01,-9.597196107880517246e+00
-4.152597377594539063e-01,1.509067317954986720e+00
-4.152597377594539063e-01,-1.509067317954986720e+00
-4.170383711950041983e-01,8.963771459465871061e+00
-4.170383711950041983e-01,-8.963771459465871061e+00
-4.181366336328469213e-01,-8.879096688692044381e+00
-4.181366336328469213e-01,8.879096688692044381e+00
-4.194848996612416947e-01,-5.401228390719221117e+00
-4.194848996612416947e-01,5.401228390719221117e+00
-4.198550644044103386e-01,-5.702622033574258786e+00
-4.198550644044103386e-01,5.702622033574258786e+00
-4.206214455522061524e-01,5.061998540359553544e+00
-4.206214455522061524e-01,-5.061998540359553544e+00
-4.212372852438233117e-01,7.186349740171191769e+00
-4.212372852438233117e-01,-7.186349740171191769e+00
-4.215683011716925277e-01,7.232860713282981635e+00
-4.215683011716925277e-01,-7.232860713282981635e+00
-4.216351863598617467e-01,-7.216889064826367495e+00
-4.216351863598617467e-01,7.216889064826367495e+00
-4.217847391827096448e-01,7.459185590189027160e+00
-4.217847391827096448e-01,-7.459185590189027160e+00
-4.218329479533667881e-01,6.008533355851599644e+00
-4.218329479533667881e-01,-6.008533355851599644e+00
-4.219785690362194419e-01,3.988927058055711683e+00
-4.219785690362194419e-01,-3.988927058055711683e+00
-4.224640375204441467e-01,3.681163943362870672e+00
-4.224640375204441467e-01,-3.681163943362870672e+00
-4.227754442244811006e-01,-8.452529511531547968e+00
-4.227754442244811006e-01,8.452529511531547968e+00
-4.233253248428971993e-01,-5.853679249164691178e+00
-4.233253248428971993e-01,5.853679249164691178e+00
-4.238852271205186817e-01,-9.631413026745308414e+00
-4.238852271205186817e-01,9.631413026745308414e+00
-4.239330916433826646e-01,-2.843227178077840055e-03
-4.239330916433826646e-01,2.843227178077840055e-03
-4.239880030718159443e-01,-9.238123053664113016e+00
-4.239880030718159443e-01,9.238123053664113016e+00
-4.240857673076605661e-01,0.000000000000000000e+00
-4.248771097414711928e-01,7.942059231661247942e+00
-4.248771097414711928e-01,-7.942059231661247942e+00
-4.249680247421578905e-01,9.169631153444630201e+00
-4.249680247421578905e-01,-9.169631153444630201e+00
-4.257400088883809275e-01,-4.471785427120497758e+00
-4.257400088883809275e-01,4.471785427120497758e+00
-4.264179054180754491e-01,7.182708793514501977e+00
-4.264179054180754491e-01,-7.182708793514501977e+00
-4.283304402325012195e-01,8.939179300474709322e+00
-4.283304402325012195e-01,-8.939179300474709322e+00
-4.289803945142716124e-01,-8.976729572905563614e+00
-4.289803945142716124e-01,8.976729572905563614e+00
-4.300193665509783880e-01,-2.973959024474854829e+00
-4.300193665509783880e-01,2.973959024474854829e+00
-4.301556650993413888e-01,4.929624268625985906e+00
-4.301556650993413888e-01,-4.929624268625985906e+00
-4.309462905841696667e-01,-7.114866202684210883e+00
-4.309462905841696667e-01,7.114866202684210883e+00
-4.319327174412022075e-01,-8.015616523718106734e+00
-4.319327174412022075e-01,8.015616523718106734e+00
-4.320022266716514459e-01,-8.490445930127094698e+00
-4.320022266716514459e-01,8.490445930127094698e+00
-4.326479908557958609e-01,8.897354472162996686e+00
-4.326479908557958609e-01,-8.897354472162996686e+00
-4.335601690603230196e-01,9.046730288609174053e+00
-4.335601690603230196e-01,-9.046730288609174053e+00
-4.339363066889527776e-01,-9.633144953031326452e+00
-4.339363066889527776e-01,9.633144953031326452e+00
-4.372269971729794147e-01,0.000000000000000000e+00
-4.388640029702029488e-01,5.977585145041545367e+00
-4.388640029702029488e-01,-5.977585145041545367e+00
-4.398819399965954169e-01,-8.689885777647399223e+00
-4.398819399965954169e-01,8.689885777647399223e+00
-4.403720930435057745e-01,-1.784240985909089916e-02
-4.403720930435057745e-01,1.784240985909089916e-02
-4.423230821852801586e-01,7.129361274472278076e+00
-4.423230821852801586e-01,-7.129361274472278076e+00
-4.426623402992760914e-01,4.757830933266315121e+00
-4.426623402992760914e-01,-4.757830933266315121e+00
-4.429623135331267614e-01,2.763383087522803372e+00
-4.429623135331267614e-01,-2.763383087522803372e+00
-4.452229227707609205e-01,-6.953912077454872609e+00
-4.452229227707609205e-01,6.953912077454872609e+00
-4.484865120182932596e-01,8.161462883197959428e+00
-4.484865120182932596e-01,-8.161462883197959428e+00
-4.491024923177051598e-01,7.235159523638727386e+00
-4.491024923177051598e-01,-7.235159523638727386e+00
-4.530794565861746559e-01,-8.028045903461537236e+00
-4.530794565861746559e-01,8.028045903461537236e+00
-4.536441127931203354e-01,9.514550242110617617e+00
-4.536441127931203354e-01,-9.514550242110617617e+00
-4.546870093002293722e-01,3.002591643579772818e+00
-4.546870093002293722e-01,-3.002591643579772818e+00
-4.561037866733181900e-01,8.900309974211792152e+00
-4.561037866733181900e-01,-8.900309974211792152e+00
-4.578463422736439581e-01,-9.896925968419241215e+00
-4.578463422736439581e-01,9.896925968419241215e+00
-4.581286933104853354e-01,9.620502187677704597e+00
-4.581286933104853354e-01,-9.620502187677704597e+00
-4.629139512304871751e-01,-8.619815830162552928e+00
-4.629139512304871751e-01,8.619815830162552928e+00
-4.775886337570673934e-01,-5.726995314802074688e+00
-4.775886337570673934e-01,5.726995314802074688e+00
-4.778159018849756912e-01,-7.237897016381026560e+00
-4.778159018849756912e-01,7.237897016381026560e+00
-4.807098596904719745e-01,9.471430787750518832e+00
-4.807098596904719745e-01,-9.471430787750518832e+00
-4.962583311252912743e-01,1.253706477902490413e+01
-4.962583311252912743e-01,-1.253706477902490413e+01
-4.971362226210565005e-01,8.941299715164094053e+00
-4.971362226210565005e-01,-8.941299715164094053e+00
-4.974138162116958917e-01,9.801608980542283689e+00
-4.974138162116958917e-01,-9.801608980542283689e+00
-5.027078418547830108e-01,1.072047049150407538e+01
-5.027078418547830108e-01,-1.072047049150407538e+01
-5.074996273210761188e-01,1.187793580234942326e+01
-5.074996273210761188e-01,-1.187793580234942326e+01
-5.135435867169964030e-01,1.240687120502788154e+01
-5.135435867169964030e-01,-1.240687120502788154e+01
-5.155007036407246446e-01,9.726012389904326483e+00
-5.155007036407246446e-01,-9.726012389904326483e+00
-5.226459560995557752e-01,8.747098383217203121e+00
-5.226459560995557752e-01,-8.747098383217203121e+00
-5.227841205585388451e-01,-1.078905755666134603e+01
-5.227841205585388451e-01,1.078905755666134603e+01
-5.624963497096460152e-01,-1.170814046793962504e+01
-5.624963497096460152e-01,1.170814046793962504e+01
-6.733224501291243946e-01,-1.447378690094931031e+01
-6.733224501291243946e-01,1.447378690094931031e+01


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k0.1_Theta-1.csv <==
real,imag
-9.046899110980784198e-02,0.000000000000000000e+00
-1.166558497775497250e-01,1.730606580080380708e+00
-1.166558497775497250e-01,-1.730606580080380708e+00
-1.465226967407916581e-01,-2.645803561827925865e+00
-1.465226967407916581e-01,2.645803561827925865e+00
-1.489408865034974050e-01,1.347227708885701869e+00
-1.489408865034974050e-01,-1.347227708885701869e+00
-1.492095131510106920e-01,0.000000000000000000e+00
-1.871728928416304116e-01,-1.414047706984375950e-02
-1.871728928416304116e-01,1.414047706984375950e-02
-1.923781568429044353e-01,2.278911320039562316e+00
-1.923781568429044353e-01,-2.278911320039562316e+00
-2.261164595299178792e-01,-3.627622234894864128e+00
-2.261164595299178792e-01,3.627622234894864128e+00
-2.388664505817879591e-01,0.000000000000000000e+00
-2.429405803424060650e-01,-4.973643271437417468e+00
-2.429405803424060650e-01,4.973643271437417468e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k0.1_Theta1.csv <==
real,imag
2.384676126133995808e-17,0.000000000000000000e+00
-1.087778572121030907e-01,8.797718084174741340e-03
-1.087778572121030907e-01,-8.797718084174741340e-03
-1.113390884985665519e-01,2.650816944649346585e+00
-1.113390884985665519e-01,-2.650816944649346585e+00
-1.165476942919381753e-01,-1.731054063380168317e+00
-1.165476942919381753e-01,1.731054063380168317e+00
-1.367156570345123834e-01,1.272584293909991872e-02
-1.367156570345123834e-01,-1.272584293909991872e-02
-1.461494740435507755e-01,-1.348743006778753362e+00
-1.461494740435507755e-01,1.348743006778753362e+00
-1.591673356217424562e-01,2.689336355361486852e+00
-1.591673356217424562e-01,-2.689336355361486852e+00
-1.650316196190815266e-01,-5.290895778695524854e+00
-1.650316196190815266e-01,5.290895778695524854e+00
-1.787440206774655316e-01,-3.462265871366458025e+00
-1.787440206774655316e-01,3.462265871366458025e+00
-1.795370887916903357e-01,0.000000000000000000e+00
-1.915964584523202063e-01,2.277701812101979861e+00
-1.915964584523202063e-01,-2.277701812101979861e+00
-1.990637234039905057e-01,0.000000000000000000e+00
-2.041487030132204117e-01,-3.624956111179811646e+00
-2.041487030132204117e-01,3.624956111179811646e+00
-2.213311212896434399e-01,-1.998650931382044194e+00
-2.213311212896434399e-01,1.998650931382044194e+00
-2.226933692120738328e-01,4.974519154747401473e+00
-2.226933692120738328e-01,-4.974519154747401473e+00
-2.276233170682033236e-01,0.000000000000000000e+00
-3.346455364018390277e-01,-7.254369322041082313e+00
-3.346455364018390277e-01,7.254369322041082313e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k0.4_Theta-1.csv <==
real,imag
-3.613835369609242343e-01,0.000000000000000000e+00
-4.659567283360610546e-01,1.708756118765601739e+00
-4.659567283360610546e-01,-1.708756118765601739e+00
-5.900450793854639109e-01,-2.644505847518154873e+00
-5.900450793854639109e-01,2.644505847518154873e+00
-5.932354783409391485e-01,1.312534092242187755e+00
-5.932354783409391485e-01,-1.312534092242187755e+00
-5.958127267420122442e-01,0.000000000000000000e+00
-7.523095607408414320e-01,-5.980395154819974357e-02
-7.523095607408414320e-01,5.980395154819974357e-02
-7.591838301222890717e-01,2.252146983684070403e+00
-7.591838301222890717e-01,-2.252146983684070403e+00
-9.103627675867835833e-01,-3.589582031938455930e+00
-9.103627675867835833e-01,3.589582031938455930e+00
-9.509047269772787914e-01,0.000000000000000000e+00
-9.748560601475154686e-01,-4.880234717388060695e+00
-9.748560601475154686e-01,4.880234717388060695e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k0.4_Theta1.csv <==
real,imag
1.129199322939400466e-15,0.000000000000000000e+00
-4.219462550816735491e-01,2.623822779910768510e+00
-4.219462550816735491e-01,-2.623822779910768510e+00
-4.336062043913445074e-01,-2.911594413413119697e-02
-4.336062043913445074e-01,2.911594413413119697e-02
-4.608052920551783949e-01,-1.715319387627002312e+00
-4.608052920551783949e-01,1.715319387627002312e+00
-5.471360765215931288e-01,-5.238350975803492821e-02
-5.471360765215931288e-01,5.238350975803492821e-02
-5.693686418484044109e-01,-1.337611524726573853e+00
-5.693686418484044109e-01,1.337611524726573853e+00
-6.414500960361702031e-01,2.651143428885736508e+00
-6.414500960361702031e-01,-2.651143428885736508e+00
-6.638104288771753403e-01,-5.275121780626361279e+00
-6.638104288771753403e-01,5.275121780626361279e+00
-6.956642326837103596e-01,-3.417622114712284276e+00
-6.956642326837103596e-01,3.417622114712284276e+00
-7.263731804680646498e-01,0.000000000000000000e+00
-7.719495601109165328e-01,2.237278074212114554e+00
-7.719495601109165328e-01,-2.237278074212114554e+00
-8.019413310851043475e-01,0.000000000000000000e+00
-8.425878113045965900e-01,-3.562926976429513282e+00
-8.425878113045965900e-01,3.562926976429513282e+00
-8.818062088715649116e-01,4.901352094090023037e+00
-8.818062088715649116e-01,-4.901352094090023037e+00
-9.046509098585971964e-01,0.000000000000000000e+00
-9.089083400367552468e-01,1.969105032618694961e+00
-9.089083400367552468e-01,-1.969105032618694961e+00
-1.344478141475042410e+00,-7.161987104665346493e+00
-1.344478141475042410e+00,7.161987104665346493e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k1.0_Theta-1.csv <==
real,imag
-9.109355581293868687e-01,0.000000000000000000e+00
-1.153490817109754651e+00,-1.581385296620704040e+00
-1.153490817109754651e+00,1.581385296620704040e+00
-1.424398754437954384e+00,-1.083996501965556858e+00
-1.424398754437954384e+00,1.083996501965556858e+00
-1.468902806561344532e+00,0.000000000000000000e+00
-1.485913336427040932e+00,2.615065004635207746e+00
-1.485913336427040932e+00,-2.615065004635207746e+00
-1.786734790685186702e+00,2.084382584426216489e+00
-1.786734790685186702e+00,-2.084382584426216489e+00
-1.962845473974906829e+00,-1.812379368748400776e-01
-1.962845473974906829e+00,1.812379368748400776e-01
-2.300505117669036981e+00,0.000000000000000000e+00
-2.330234133042122124e+00,-3.491467872615538148e+00
-2.330234133042122124e+00,3.491467872615538148e+00
-2.516210953143147577e+00,-4.263982443596635363e+00
-2.516210953143147577e+00,4.263982443596635363e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L6_k1.0_Theta1.csv <==
real,imag
3.311385769617803918e-15,0.000000000000000000e+00
-9.229901733206449244e-01,0.000000000000000000e+00
-1.052614582488123673e+00,-2.494380628912806319e+00
-1.052614582488123673e+00,2.494380628912806319e+00
-1.070464475275068494e+00,-1.601250674864740375e+00
-1.070464475275068494e+00,1.601250674864740375e+00
-1.189565027693465948e+00,0.000000000000000000e+00
-1.198451033249811282e+00,-1.270165039442195720e+00
-1.198451033249811282e+00,1.270165039442195720e+00
-1.386509322775926201e+00,-1.519376582729355940e-01
-1.386509322775926201e+00,1.519376582729355940e-01
-1.428680008119112887e+00,2.506382838706530336e+00
-1.428680008119112887e+00,-2.506382838706530336e+00
-1.653787187129452718e+00,-5.126087640320132088e+00
-1.653787187129452718e+00,5.126087640320132088e+00
-1.757923826978295967e+00,-3.027620780633522468e+00
-1.757923826978295967e+00,3.027620780633522468e+00
-1.969078028581198181e+00,-6.616132489545252515e-02
-1.969078028581198181e+00,6.616132489545252515e-02
-2.097455155215405043e+00,-2.050956797843763724e+00
-2.097455155215405043e+00,2.050956797843763724e+00
-2.139186262408141914e+00,4.507067126157390469e+00
-2.139186262408141914e+00,-4.507067126157390469e+00
-2.175684861674469950e+00,-3.393554805931233265e+00
-2.175684861674469950e+00,3.393554805931233265e+00
-2.219353128207728343e+00,0.000000000000000000e+00
-2.464616473463038027e+00,1.682665946859204897e+00
-2.464616473463038027e+00,-1.682665946859204897e+00
-3.439594618031049489e+00,-6.655609066761194903e+00
-3.439594618031049489e+00,6.655609066761194903e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L8_k0.1_Theta-1.csv <==
real,imag
-9.448019874452150135e-02,0.000000000000000000e+00
-1.281317349064696742e-01,0.000000000000000000e+00
-1.603663135736563272e-01,-8.053779610433178249e-01
-1.603663135736563272e-01,8.053779610433178249e-01
-1.631886696294310435e-01,0.000000000000000000e+00
-1.635705994720745571e-01,-1.889268081083820050e+00
-1.635705994720745571e-01,1.889268081083820050e+00
-1.697148530087638219e-01,1.070175801833905371e+00
-1.697148530087638219e-01,-1.070175801833905371e+00
-1.786370869840686604e-01,3.313544292948229053e+00
-1.786370869840686604e-01,-3.313544292948229053e+00
-1.847512988040839466e-01,0.000000000000000000e+00
-1.867906856558571027e-01,2.510950959362442170e+00
-1.867906856558571027e-01,-2.510950959362442170e+00
-1.890283133149136263e-01,-1.094954960475500449e+00
-1.890283133149136263e-01,1.094954960475500449e+00
-1.896238047382788339e-01,-8.927424181791403512e-01
-1.896238047382788339e-01,8.927424181791403512e-01
-1.902763885248237030e-01,4.397741321418875415e+00
-1.902763885248237030e-01,-4.397741321418875415e+00
-1.927483500699693764e-01,-2.472424189958976476e-02
-1.927483500699693764e-01,2.472424189958976476e-02
-1.938638189006734458e-01,0.000000000000000000e+00
-1.980489887995511289e-01,2.647348926631005739e+00
-1.980489887995511289e-01,-2.647348926631005739e+00
-2.010237249197716070e-01,-2.069932352767057893e+00
-2.010237249197716070e-01,2.069932352767057893e+00
-2.020780754509581556e-01,2.097264198012037006e+00
-2.020780754509581556e-01,-2.097264198012037006e+00
-2.069821613207209199e-01,-1.158055560579449583e+00
-2.069821613207209199e-01,1.158055560579449583e+00
-2.092795863873115891e-01,4.082693474605062711e+00
-2.092795863873115891e-01,-4.082693474605062711e+00
-2.160327357407244853e-01,-1.028914938029619419e+00
-2.160327357407244853e-01,1.028914938029619419e+00
-2.182753852667946026e-01,0.000000000000000000e+00
-2.201323413701886667e-01,0.000000000000000000e+00
-2.209360613290884956e-01,2.647449285581880307e+00
-2.209360613290884956e-01,-2.647449285581880307e+00
-2.274680890641945785e-01,2.234343588384327006e+00
-2.274680890641945785e-01,-2.234343588384327006e+00
-2.305546502058611891e-01,1.624175877459662409e+00
-2.305546502058611891e-01,-1.624175877459662409e+00
-2.320776037304717043e-01,5.203884386454507904e+00
-2.320776037304717043e-01,-5.203884386454507904e+00
-2.333071688092305251e-01,-3.305988563605194663e+00
-2.333071688092305251e-01,3.305988563605194663e+00
-2.346771132622265110e-01,-4.397312775927298745e+00
-2.346771132622265110e-01,4.397312775927298745e+00
-2.352216951079739715e-01,1.169887434031372297e+00
-2.352216951079739715e-01,-1.169887434031372297e+00
-2.392906251117782879e-01,-2.181489727036777904e+00
-2.392906251117782879e-01,2.181489727036777904e+00
-2.411894065564261780e-01,-4.272600235646795142e+00
-2.411894065564261780e-01,4.272600235646795142e+00
-2.428402347612769463e-01,0.000000000000000000e+00
-2.573246126120647403e-01,1.982654325122148231e+00
-2.573246126120647403e-01,-1.982654325122148231e+00
-2.593240313696316135e-01,-2.990832090063909821e+00
-2.593240313696316135e-01,2.990832090063909821e+00
-2.633170328097999002e-01,0.000000000000000000e+00
-2.643112366759881038e-01,-1.624124854111097749e+00
-2.643112366759881038e-01,1.624124854111097749e+00
-2.654385551558200440e-01,-3.232789053739795637e+00
-2.654385551558200440e-01,3.232789053739795637e+00
-2.806842201946070370e-01,4.825380086806810631e+00
-2.806842201946070370e-01,-4.825380086806810631e+00
-2.869355774611071497e-01,0.000000000000000000e+00
-2.979399923914461401e-01,-8.989115407539072580e-03
-2.979399923914461401e-01,8.989115407539072580e-03
-2.996394361461829359e-01,3.203650517270462572e+00
-2.996394361461829359e-01,-3.203650517270462572e+00
-3.160970347038629669e-01,4.827185043559752309e+00
-3.160970347038629669e-01,-4.827185043559752309e+00
-3.243949237431125177e-01,7.473556830490153402e+00
-3.243949237431125177e-01,-7.473556830490153402e+00
-3.629637295414200882e-01,6.451062280019582929e+00
-3.629637295414200882e-01,-6.451062280019582929e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L8_k0.1_Theta1.csv <==
real,imag
4.077222290607773149e-16,0.000000000000000000e+00
-1.305594970004961830e-01,-1.897871780093488350e-02
-1.305594970004961830e-01,1.897871780093488350e-02
-1.419918263555605686e-01,-1.083620909182613889e+00
-1.419918263555605686e-01,1.083620909182613889e+00
-1.471220181318432241e-01,-3.193225422377180323e+00
-1.471220181318432241e-01,3.193225422377180323e+00
-1.492672608224090425e-01,2.654995880112875906e+00
-1.492672608224090425e-01,-2.654995880112875906e+00
-1.574375998431800094e-01,-8.065513697343644761e-01
-1.574375998431800094e-01,8.065513697343644761e-01
-1.593303343971836927e-01,4.865089189370303685e-03
-1.593303343971836927e-01,-4.865089189370303685e-03
-1.634981448571467266e-01,1.890935575667277435e+00
-1.634981448571467266e-01,-1.890935575667277435e+00
-1.731567040863153384e-01,-1.066017138453602131e+00
-1.731567040863153384e-01,1.066017138453602131e+00
-1.742703653332449698e-01,1.608847513337154783e-02
-1.742703653332449698e-01,-1.608847513337154783e-02
-1.771456940660429691e-01,-3.308739711920469784e+00
-1.771456940660429691e-01,3.308739711920469784e+00
-1.849631042842315720e-01,2.333280287252719631e+00
-1.849631042842315720e-01,-2.333280287252719631e+00
-1.849672400315200971e-01,-2.090129238873156936e+00
-1.849672400315200971e-01,2.090129238873156936e+00
-1.874999765283036635e-01,2.511260294321461028e+00
-1.874999765283036635e-01,-2.511260294321461028e+00
-1.884502154842860877e-01,-1.092270195044897863e+00
-1.884502154842860877e-01,1.092270195044897863e+00
-1.887233677755514594e-01,8.945829986149087532e-01
-1.887233677755514594e-01,-8.945829986149087532e-01
-1.887528490012678750e-01,4.398474643521772087e+00
-1.887528490012678750e-01,-4.398474643521772087e+00
-1.943512054924974586e-01,-7.200483205471496298e-03
-1.943512054924974586e-01,7.200483205471496298e-03
-1.954582898313223516e-01,-2.137651169498564485e+00
-1.954582898313223516e-01,2.137651169498564485e+00
-2.026015900963572536e-01,-2.683088790700360438e+00
-2.026015900963572536e-01,2.683088790700360438e+00
-2.036054060625191453e-01,-5.293845987973361034e+00
-2.036054060625191453e-01,5.293845987973361034e+00
-2.058299931963381291e-01,7.682095554668884503e-03
-2.058299931963381291e-01,-7.682095554668884503e-03
-2.064673273103909135e-01,-2.076018899067119783e+00
-2.064673273103909135e-01,2.076018899067119783e+00
-2.068262633499506897e-01,5.206729634176705090e+00
-2.068262633499506897e-01,-5.206729634176705090e+00
-2.076268356324568742e-01,-3.245219556341367273e+00
-2.076268356324568742e-01,3.245219556341367273e+00
-2.087446079580081992e-01,2.235192231370428217e+00
-2.087446079580081992e-01,-2.235192231370428217e+00
-2.125121274382010816e-01,-1.025070424918080869e+00
-2.125121274382010816e-01,1.025070424918080869e+00
-2.135612624178625518e-01,0.000000000000000000e+00
-2.168644836785085239e-01,-4.084608908705323671e+00
-2.168644836785085239e-01,4.084608908705323671e+00
-2.169302380631748517e-01,2.647733545038601033e+00
-2.169302380631748517e-01,-2.647733545038601033e+00
-2.185919860672875248e-01,1.159852775201037245e+00
-2.185919860672875248e-01,-1.159852775201037245e+00
-2.225082938775535535e-01,-1.168167706021383090e+00
-2.225082938775535535e-01,1.168167706021383090e+00
-2.241978402473283061e-01,-4.397837228477511573e+00
-2.241978402473283061e-01,4.397837228477511573e+00
-2.283805985928749893e-01,1.622359210416903119e+00
-2.283805985928749893e-01,-1.622359210416903119e+00
-2.302470152216069821e-01,0.000000000000000000e+00
-2.397628052243800933e-01,2.181038275641295598e+00
-2.397628052243800933e-01,-2.181038275641295598e+00
-2.400896306696845006e-01,-4.272652665507804315e+00
-2.400896306696845006e-01,4.272652665507804315e+00
-2.474345429550940390e-01,-1.984495040923367926e+00
-2.474345429550940390e-01,1.984495040923367926e+00
-2.543217237484138304e-01,0.000000000000000000e+00
-2.572156858552526737e-01,-1.012818715115677115e+00
-2.572156858552526737e-01,1.012818715115677115e+00
-2.595275778034814573e-01,-3.295480895374439001e+00
-2.595275778034814573e-01,3.295480895374439001e+00
-2.606473378674514785e-01,2.994760551667931647e+00
-2.606473378674514785e-01,-2.994760551667931647e+00
-2.633812182108614675e-01,-1.623209501844482983e+00
-2.633812182108614675e-01,1.623209501844482983e+00
-2.668178565814748326e-01,0.000000000000000000e+00
-2.719264737381995589e-01,4.303529456174627968e-03
-2.719264737381995589e-01,-4.303529456174627968e-03
-2.738261147725625788e-01,7.713006820007002773e+00
-2.738261147725625788e-01,-7.713006820007002773e+00
-2.808364065401222076e-01,-4.824584841641981647e+00
-2.808364065401222076e-01,4.824584841641981647e+00
-2.819374296000365376e-01,-4.967268200796381983e+00
-2.819374296000365376e-01,4.967268200796381983e+00
-2.867386742266377908e-01,6.465928283165499835e+00
-2.867386742266377908e-01,-6.465928283165499835e+00
-2.903878263589314557e-01,3.239169014537043534e+00
-2.903878263589314557e-01,-3.239169014537043534e+00
-3.023192337298461485e-01,-4.477175235027430311e+00
-3.023192337298461485e-01,4.477175235027430311e+00
-3.033380938574316010e-01,3.209753372067266852e+00
-3.033380938574316010e-01,-3.209753372067266852e+00
-3.059596109352873405e-01,6.688083706673429892e-03
-3.059596109352873405e-01,-6.688083706673429892e-03
-3.123754824345521541e-01,7.475435792204482510e+00
-3.123754824345521541e-01,-7.475435792204482510e+00
-3.144880100306808313e-01,4.831976232339615152e+00
-3.144880100306808313e-01,-4.831976232339615152e+00
-3.336163730969545771e-01,-6.450275103831614842e+00
-3.336163730969545771e-01,6.450275103831614842e+00
-4.480842582145254660e-01,-9.653767502238894238e+00
-4.480842582145254660e-01,9.653767502238894238e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L8_k0.4_Theta-1.csv <==
real,imag
-3.734769899359524081e-01,0.000000000000000000e+00
-5.111604991611096160e-01,0.000000000000000000e+00
-6.278872779095978629e-01,-8.212746175257822356e-01
-6.278872779095978629e-01,8.212746175257822356e-01
-6.473148880197128197e-01,1.059220078720527480e+00
-6.473148880197128197e-01,-1.059220078720527480e+00
-6.481515617697396481e-01,0.000000000000000000e+00
-6.485921200162105826e-01,1.846315360887102797e+00
-6.485921200162105826e-01,-1.846315360887102797e+00
-7.111952171881186224e-01,-3.302413327510724805e+00
-7.111952171881186224e-01,3.302413327510724805e+00
-7.156842256896613907e-01,-1.086134536340794821e+00
-7.156842256896613907e-01,1.086134536340794821e+00
-7.170376468538089965e-01,2.531832491489820480e+00
-7.170376468538089965e-01,-2.531832491489820480e+00
-7.333372915619685850e-01,0.000000000000000000e+00
-7.487757777225171330e-01,4.330511909416482119e+00
-7.487757777225171330e-01,-4.330511909416482119e+00
-7.567480215634079244e-01,-8.560211853545393046e-01
-7.567480215634079244e-01,8.560211853545393046e-01
-7.651708093783169407e-01,-9.819526797476059443e-02
-7.651708093783169407e-01,9.819526797476059443e-02
-7.718429774677629807e-01,-2.094392064288644217e+00
-7.718429774677629807e-01,2.094392064288644217e+00
-7.803593876881123048e-01,0.000000000000000000e+00
-7.957193081488294073e-01,-2.587095065318410825e+00
-7.957193081488294073e-01,2.587095065318410825e+00
-8.364427260034341671e-01,-2.071147014431910183e+00
-8.364427260034341671e-01,2.071147014431910183e+00
-8.373938898556585464e-01,-4.040005691494095608e+00
-8.373938898556585464e-01,4.040005691494095608e+00
-8.755221022508123951e-01,-2.596932190111038707e+00
-8.755221022508123951e-01,2.596932190111038707e+00
-8.771326194241815255e-01,1.012898548963271583e+00
-8.771326194241815255e-01,-1.012898548963271583e+00
-8.773144051548467104e-01,-1.143924935743004766e-02
-8.773144051548467104e-01,1.143924935743004766e-02
-8.785864241495526805e-01,2.158328073358060539e+00
-8.785864241495526805e-01,-2.158328073358060539e+00
-8.805467439797192153e-01,-1.119621786320461831e+00
-8.805467439797192153e-01,1.119621786320461831e+00
-9.244377065986086883e-01,1.657289634303297898e+00
-9.244377065986086883e-01,-1.657289634303297898e+00
-9.262708993388626411e-01,-3.217244411707048890e+00
-9.262708993388626411e-01,3.217244411707048890e+00
-9.298380801771504167e-01,1.147123786627208153e+00
-9.298380801771504167e-01,-1.147123786627208153e+00
-9.389099866410560713e-01,5.161646780723019745e+00
-9.389099866410560713e-01,-5.161646780723019745e+00
-9.510437104919006179e-01,-4.322214324362088078e+00
-9.510437104919006179e-01,4.322214324362088078e+00
-9.578672939649134355e-01,-4.257191837474280760e+00
-9.578672939649134355e-01,4.257191837474280760e+00
-9.798121430897293038e-01,0.000000000000000000e+00
-9.835712964567200345e-01,-2.152337362006317978e+00
-9.835712964567200345e-01,2.152337362006317978e+00
-1.043578823329854410e+00,-2.950650215520428610e+00
-1.043578823329854410e+00,2.950650215520428610e+00
-1.050897011966576144e+00,1.893028215958590277e+00
-1.050897011966576144e+00,-1.893028215958590277e+00
-1.054887888284070208e+00,0.000000000000000000e+00
-1.074019988986723906e+00,-3.189259232868820515e+00
-1.074019988986723906e+00,3.189259232868820515e+00
-1.074834329645129039e+00,1.660409080598268527e+00
-1.074834329645129039e+00,-1.660409080598268527e+00
-1.119211694548745140e+00,4.745317633459979589e+00
-1.119211694548745140e+00,-4.745317633459979589e+00
-1.170417996020318707e+00,0.000000000000000000e+00
-1.197812680499439786e+00,2.980494986271770702e-02
-1.197812680499439786e+00,-2.980494986271770702e-02
-1.214427214188301463e+00,-3.138500663369033550e+00
-1.214427214188301463e+00,3.138500663369033550e+00
-1.259685419410407903e+00,4.769696120422158181e+00
-1.259685419410407903e+00,-4.769696120422158181e+00
-1.286504745950995066e+00,7.345560063074669799e+00
-1.286504745950995066e+00,-7.345560063074669799e+00
-1.472380058272976022e+00,6.410705843224722145e+00
-1.472380058272976022e+00,-6.410705843224722145e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/up_spectrum_L8_k0.4_Theta1.csv <==
real,imag
1.777850122680628996e-16,0.000000000000000000e+00
-4.921251377378338399e-01,-2.543401416671066784e+00
-4.921251377378338399e-01,2.543401416671066784e+00
-5.284220014375489161e-01,8.570866191537672429e-02
-5.284220014375489161e-01,-8.570866191537672429e-02
-5.385247541614310851e-01,-3.170898789479429158e+00
-5.385247541614310851e-01,3.170898789479429158e+00
-5.423523489516905993e-01,1.017999070495491543e+00
-5.423523489516905993e-01,-1.017999070495491543e+00
-6.022209535361944255e-01,0.000000000000000000e+00
-6.222226795691370160e-01,-8.439992377899477871e-01
-6.222226795691370160e-01,8.439992377899477871e-01
-6.288987593611101712e-01,-1.032002456048343619e+00
-6.288987593611101712e-01,1.032002456048343619e+00
-6.298851161083796057e-01,0.000000000000000000e+00
-6.429846852172235172e-01,1.876388513753226128e+00
-6.429846852172235172e-01,-1.876388513753226128e+00
-6.885966472324882570e-01,6.548765982389166684e-02
-6.885966472324882570e-01,-6.548765982389166684e-02
-7.293578843845999193e-01,-2.105246762789475756e+00
-7.293578843845999193e-01,2.105246762789475756e+00
-7.340777151227032560e-01,3.298170955963332318e+00
-7.340777151227032560e-01,-3.298170955963332318e+00
-7.466132098625677393e-01,-4.329462498075215215e+00
-7.466132098625677393e-01,4.329462498075215215e+00
-7.495663804918717421e-01,-1.068157513976258244e+00
-7.495663804918717421e-01,1.068157513976258244e+00
-7.522717957927576027e-01,-5.197705025627754161e+00
-7.522717957927576027e-01,5.197705025627754161e+00
-7.584656329515775397e-01,3.187999342309345341e+00
-7.584656329515775397e-01,-3.187999342309345341e+00
-7.595628810344836612e-01,2.347028868615414154e+00
-7.595628810344836612e-01,-2.347028868615414154e+00
-7.725257910854572696e-01,-8.622970050594259694e-01
-7.725257910854572696e-01,8.622970050594259694e-01
-7.725617842811121072e-01,2.895173580089275070e-02
-7.725617842811121072e-01,-2.895173580089275070e-02
-7.765058390775381181e-01,2.047188993603072049e+00
-7.765058390775381181e-01,-2.047188993603072049e+00
-7.952530905304748821e-01,2.512521470716815308e+00
-7.952530905304748821e-01,-2.512521470716815308e+00
-8.211406751800887083e-01,-2.684562892670563805e+00
-8.211406751800887083e-01,2.684562892670563805e+00
-8.219376865089795814e-01,2.201201461174605994e-02
-8.219376865089795814e-01,-2.201201461174605994e-02
-8.323755524422548069e-01,2.178941954059827601e+00
-8.323755524422548069e-01,-2.178941954059827601e+00
-8.488661292945735015e-01,2.063175421934829945e+00
-8.488661292945735015e-01,-2.063175421934829945e+00
-8.491591492570536026e-01,-1.000995267316008741e+00
-8.491591492570536026e-01,1.000995267316008741e+00
-8.572187234009479573e-01,-4.064955191788241606e+00
-8.572187234009479573e-01,4.064955191788241606e+00
-8.574844571804349780e-01,2.599780065457869327e+00
-8.574844571804349780e-01,-2.599780065457869327e+00
-8.639549035081941497e-01,5.191947812224806391e+00
-8.639549035081941497e-01,-5.191947812224806391e+00
-8.723147367844141797e-01,0.000000000000000000e+00
-8.739875431058494737e-01,1.158600646716831051e+00
-8.739875431058494737e-01,-1.158600646716831051e+00
-8.951977950410623386e-01,4.329541326486602948e+00
-8.951977950410623386e-01,-4.329541326486602948e+00
-9.139307667160893045e-01,1.620236506549330047e+00
-9.139307667160893045e-01,-1.620236506549330047e+00
-9.175882878620565952e-01,-1.114636889965356925e+00
-9.175882878620565952e-01,1.114636889965356925e+00
-9.180379241248290967e-01,0.000000000000000000e+00
-9.437173118102526459e-01,-4.257188847354481886e+00
-9.437173118102526459e-01,4.257188847354481886e+00
-9.618609000191994385e-01,2.149607425064018251e+00
-9.618609000191994385e-01,-2.149607425064018251e+00
-9.956704583746249781e-01,-1.931739090789483804e+00
-9.956704583746249781e-01,1.931739090789483804e+00
-1.028659833238979804e+00,0.000000000000000000e+00
-1.054094260529883753e+00,-4.822130888039457552e+00
-1.054094260529883753e+00,4.822130888039457552e+00
-1.062583156709164145e+00,0.000000000000000000e+00
-1.063559488927302565e+00,1.013319550331663432e+00
-1.063559488927302565e+00,-1.013319550331663432e+00
-1.076169880318124550e+00,1.629319525313537742e+00
-1.076169880318124550e+00,-1.629319525313537742e+00
-1.080261020754016199e+00,2.993877456460905417e+00
-1.080261020754016199e+00,-2.993877456460905417e+00
-1.094508112464129379e+00,3.258968571345554732e+00
-1.094508112464129379e+00,-3.258968571345554732e+00
-1.099882639854730781e+00,7.654007437665752533e+00
-1.099882639854730781e+00,-7.654007437665752533e+00
-1.100191279673681244e+00,2.408914632460247909e-02
-1.100191279673681244e+00,-2.408914632460247909e-02
-1.134249899402009598e+00,-4.730601406531637743e+00
-1.134249899402009598e+00,4.730601406531637743e+00
-1.152103194708948619e+00,-6.390822864056313612e+00
-1.152103194708948619e+00,6.390822864056313612e+00
-1.157348244910898494e+00,3.164306004612015055e+00
-1.157348244910898494e+00,-3.164306004612015055e+00
-1.230613557372367772e+00,3.056765116995140488e-02
-1.230613557372367772e+00,-3.056765116995140488e-02
-1.236612924922296575e+00,7.380108256099671138e+00
-1.236612924922296575e+00,-7.380108256099671138e+00
-1.253216021805176439e+00,-4.387602102433542761e+00
-1.253216021805176439e+00,4.387602102433542761e+00
-1.255456882156542608e+00,-3.210978201279127475e+00
-1.255456882156542608e+00,3.210978201279127475e+00
-1.328733128398735364e+00,4.794110293722138039e+00
-1.328733128398735364e+00,-4.794110293722138039e+00
-1.341222660617548579e+00,-6.399902693612037119e+00
-1.341222660617548579e+00,6.399902693612037119e+00
-1.799946584947370365e+00,-9.532031724803175621e+00
-1.799946584947370365e+00,9.532031724803175621e+00


==> reproducibility/pxp_upward_large/small_size_reference/data/upward_numerical_summary.json <==
[
  {
    "L": 6,
    "kappa": 0.1,
    "Dtr_F0": 0.9549273424035277,
    "Dtr_S0": 0.6794078464847435,
    "Gamma_F": 0.10877785721210309,
    "Gamma_S": 0.09046899110980784,
    "eta": 1.2023772552086123,
    "steady_excitation_density": 0.3089674320960148,
    "steady_residual": 7.715637117253725e-16,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 30,
        "maximum_random_invariance_residual": 1.470345744741854e-15,
        "orthonormality_residual": 1.2755491433176288e-15,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 17,
        "maximum_random_invariance_residual": 9.867280933890755e-16,
        "orthonormality_residual": 1.0175362097255202e-15,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 5.899797809385827e-15,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 7.176656332070295,
      "Dtr_final_ratio": 0.360116419213149,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.0930752072052757
    }
  },
  {
    "L": 6,
    "kappa": 0.4,
    "Dtr_F0": 0.9618576838281628,
    "Dtr_S0": 0.6946490527739224,
    "Gamma_F": 0.42194625508167355,
    "Gamma_S": 0.36138353696092423,
    "eta": 1.167585714141975,
    "steady_excitation_density": 0.3137089521674512,
    "steady_residual": 1.1220191786490497e-15,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 30,
        "maximum_random_invariance_residual": 1.463940460285881e-15,
        "orthonormality_residual": 1.2755491433176288e-15,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 17,
        "maximum_random_invariance_residual": 1.0196543686960582e-15,
        "orthonormality_residual": 1.0175362097255202e-15,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 6.589386112988122e-15,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 3.93345257709357,
      "Dtr_final_ratio": 0.427125666572834,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.1361293385188693
    }
  },
  {
    "L": 6,
    "kappa": 1.0,
    "Dtr_F0": 0.9810874953650675,
    "Dtr_S0": 0.7469104907273034,
    "Gamma_F": 0.9229901733206449,
    "Gamma_S": 0.9109355581293869,
    "eta": 1.0132332249890565,
    "steady_excitation_density": 0.3319777711001978,
    "steady_residual": 1.4805240939547773e-15,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 30,
        "maximum_random_invariance_residual": 1.5326832181912823e-15,
        "orthonormality_residual": 1.2755491433176288e-15,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 17,
        "maximum_random_invariance_residual": 1.0554555955380016e-15,
        "orthonormality_residual": 1.0175362097255202e-15,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 9.333307715602576e-15
  },
  {
    "L": 8,
    "kappa": 0.1,
    "Dtr_F0": 0.9835899570602278,
    "Dtr_S0": 0.7389830852793299,
    "Gamma_F": 0.13055949700049618,
    "Gamma_S": 0.0944801987445215,
    "eta": 1.381871532187762,
    "steady_excitation_density": 0.2980682881400789,
    "steady_residual": 8.520067599938838e-16,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 109,
        "maximum_random_invariance_residual": 8.048495396061581e-16,
        "orthonormality_residual": 8.81212206892831e-16,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 78,
        "maximum_random_invariance_residual": 8.102900900671428e-16,
        "orthonormality_residual": 7.364386412590295e-16,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 6.490890683265727e-15,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 6.709536314173984,
      "Dtr_final_ratio": 0.038393235066987615,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.0018332580120284095
    }
  },
  {
    "L": 8,
    "kappa": 0.4,
    "Dtr_F0": 0.9880633149023407,
    "Dtr_S0": 0.7547032984956025,
    "Gamma_F": 0.49212513773783384,
    "Gamma_S": 0.3734769899359524,
    "eta": 1.3176852952098292,
    "steady_excitation_density": 0.3072991949393781,
    "steady_residual": 1.6187995372496608e-15,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 109,
        "maximum_random_invariance_residual": 9.47556740916122e-16,
        "orthonormality_residual": 8.81212206892831e-16,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 78,
        "maximum_random_invariance_residual": 9.129669339102321e-16,
        "orthonormality_residual": 7.364386412590295e-16,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 1.3585109595421106e-14,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 2.771231126001088,
      "Dtr_final_ratio": 0.04009322139544043,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.0024056799910946295
    }
  },
  {
    "L": 10,
    "kappa": 0.1,
    "Dtr_F0": 0.9943200711099972,
    "Dtr_S0": 0.762357014864419,
    "Gamma_F": 0.11939628919996269,
    "Gamma_S": 0.09945186741873054,
    "eta": 1.200543461866417,
    "steady_excitation_density": 0.29226054192826406,
    "steady_residual": 9.379159904372027e-16,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 478,
        "maximum_random_invariance_residual": 1.5039999588583228e-15,
        "orthonormality_residual": 8.139532547199557e-15,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 403,
        "maximum_random_invariance_residual": 1.5643943829415615e-15,
        "orthonormality_residual": 7.96812254666351e-15,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 2.2528521635677936e-14,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 5.702340583465462,
      "Dtr_final_ratio": 0.05051118980485469,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.0035408919690819965
    }
  },
  {
    "L": 10,
    "kappa": 0.4,
    "Dtr_F0": 0.9965597544081717,
    "Dtr_S0": 0.786367502154312,
    "Gamma_F": 0.481332689637589,
    "Gamma_S": 0.3853466282387595,
    "eta": 1.2490901810599389,
    "steady_excitation_density": 0.3055516981429713,
    "steady_residual": 2.9122422108967003e-15,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 478,
        "maximum_random_invariance_residual": 1.6095477467961965e-15,
        "orthonormality_residual": 8.139532547199557e-15,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 403,
        "maximum_random_invariance_residual": 1.6647709275261522e-15,
        "orthonormality_residual": 7.96812254666351e-15,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 2.5580433059859754e-14,
    "dynamics_allg_vs_Gibbs1": {
      "Dtr_initial_farther": true,
      "Dtr_first_crossing": 2.9265184846920085,
      "Dtr_final_ratio": 0.04040889189276866,
      "HS2_initial_farther": true,
      "HS2_final_ratio": 0.0019484749133102492
    }
  },
  {
    "L": 12,
    "kappa": 0.1,
    "Dtr_F0": 0.9979355337999016,
    "Dtr_S0": 0.809664518385056,
    "Gamma_F": 0.11885950726685943,
    "Gamma_S": 0.10191331404195782,
    "eta": 1.166280464767585,
    "steady_excitation_density": 0.2905243268251116,
    "steady_residual": 1.3311955956245834e-15,
    "stationary_modes_in_relevant_space": 1,
    "block_checks": [
      {
        "Theta": 1,
        "dimension": 2418,
        "maximum_random_invariance_residual": 2.5527610872699826e-15,
        "orthonormality_residual": 3.0150272531948615e-14,
        "zero_eigenvalue_count": 1
      },
      {
        "Theta": -1,
        "dimension": 2227,
        "maximum_random_invariance_residual": 2.4585389270149414e-15,
        "orthonormality_residual": 2.984745350992952e-14,
        "zero_eigenvalue_count": 0
      }
    ],
    "eigenpair_residual_max": 2.0544611974344347e-14
  }
]


==> reproducibility/pxp_upward_large/small_size_reference/notes/algebra_derivation.txt <==
PXP with projected upward pumping: independent algebra and numerical checks
2026-10-28

Definitions
Periodic chain, occupied Rydberg bit n_j=1, ground n_j=0, no adjacent rr.
P_j=1-n_j. Define a_j=P_(j-1) sigma^-_j P_(j+1),
h_j=g(a_j+a_j^dagger), H=sum_j h_j. Uniform upward dissipator is
kappa sum_j D[a_j^dagger]. This is incoherent excitation within the
blockaded Hilbert space, not atom removal and not merely reversing a
coherent laser phase. Bare sigma^+ without the neighbor projectors is a
different model, because it can leave the constrained PXP space.

1. Global spin reversal is not a symmetry of the same constrained PXP model
U=product_j sigma^x_j maps no-rr configurations to no-gg configurations.
It maps PXP to QXQ with Q_j=n_j. Therefore downward and upward dissipators
in the same PXP space are not unitarily equivalent by that operation.
For example 00...0 is legal while its complement 11...1 is not.

2. Exact energy-mode identity changes under pumping
For real jumps, D^dag[c]O=c^dag O c-{c^dag c,O}/2.
For downward c=a_j, summing gives L_down^dag(H)=-kappa H/2.
For upward c=a_j^dag, its own h_j contributes -h_j/2 and each adjacent
jump contributes -P_(j+-2)h_j/2. All more distant jumps commute with h_j.
Thus, for periodic L>=3 (L3 has special coincident-neighbor geometry),

 L_up^dag(H)=-(kappa/2) sum_j h_j[1+P_(j-2)+P_(j+2)].

The brackets commute with h_j for the distinct-site cases and give the
correct formula also for L3/L4 after periodic identification. H is not a
single exact left decay eigenoperator at generic L>=4. Matrix identity
checks L3,...,10 give exactly zero residual for this formula. At L8, even
the least-squares best scalar L^dagH~-(1.115384615 kappa)H leaves a
relative residual0.348284044 kappa, so the failure is substantial.
L3 is exceptional: H happens to decay at3kappa/2, but its full model also
has dark stationary states and should not be used as the generic example.

If downward rate kappa_- and upward rate kappa_+ coexist, then
 L^dagH=-(kappa_-+kappa_+)/2 H
         -(kappa_+/2)sum_j h_j[P_(j-2)+P_(j+2)].
Additional dephasing2gamma sumD[n_j] adds -gamma H.

3. The antiunitary selection survives
Let Pi=(-1)^Nexc and Theta(X)=Pi X^* Pi on Hermitian matrices.
Pi H Pi=-H and Pi a_j^dag Pi=-a_j^dag; all matrices are real.
Conjugating the factor-i in the Hamiltonian commutator compensates its
chiral sign, and the jump sign disappears inside D. Hence
 Theta L_up=L_up Theta exactly.
Spatial translation and reflection covariance also remain.
The all-ground projector is Theta-even, while a finite-beta Gibbs state
has an odd component (H itself is Theta-odd). With unique Theta-even ss,
the all-ground preparation excludes every Theta-odd channel. There can
therefore be an sQME if the slow reference mode lies in that odd block
and all populated even modes are faster. This is an exact symmetry filter,
not the old exact energy-eigenoperator theorem; rates need new spectra.

4. Independent actual upward results (g=1,kappa=.1,no dephasing)
Complete translation-invariant q0 spectra were calculated. Both all-g and
Gibbs(beta=.25) densities are in this space, and actual nonunital steady
states were solved. For L4,5,6,7,8 the q0 zero eigenvalue was unique and
ss was positive definite. This does not assert full-spectrum uniqueness
at exceptional sizes, nor arbitrary-L rate ordering.

 L    Gamma_allg          Gamma_Gibbs         eta         D_allg(0)  D_Gibbs(0)
 4    .062679228811       .050000000000       1.253585    .931390     .364244
 5    .114799860385       .100000000000       1.147999    .970540     .256461
 6    .108777857212       .090468991110       1.202377    .954927     .344126
 7    .131752066653       .100706995579       1.308271    .983580     .270535
 8    .130559497000       .094480198745       1.381872    .983590     .313357

D here is full trace distance to each model's computed ss. The L8 fast
leading mode is a complex-conjugate pair with frequency+- .0189787178.
Direct FULL Hilbert-space unconditioned L8 propagation, t0..120,dt.2,
shows one trace-distance crossing t~29.5620. Final ratioD_F/D_S=.06062555;
both sampled trace-distance curves are monotonic. This independently
establishes a finite-size sQME positive for projected upward pumping,
not just a candidate rate ratio or downward-pump symmetry assumption.

Scripts
pxp_upward_sQME/code/check_pump_algebra.py
pxp_upward_sQME/code/independent_small_pump.py
Outputs: data/pump_algebra_checks.json,
independent_small_upward_spectra.json, independent_pump_L8_trace.csv/json.


==> reproducibility/xxz_endpoint_loss/data/observables_L8_N3_D4_k0.4.json <==
{
  "L": 8,
  "N": 3,
  "Delta": 4,
  "kappa": 0.4,
  "time_max": 20000.0,
  "samples": 1301,
  "dimension": 3985,
  "elapsed_seconds": 170.10457229614258,
  "trace_error": 1.7614798508702734e-12,
  "number_density_consistency": 1.3322676295501878e-15,
  "particle_balance_derivative_error": 4.575333167888829e-17,
  "Q_crossing_brackets": [
    [
      890.0,
      895.0
    ]
  ],
  "Q_initial": [
    1.9999999999999991,
    1.5
  ],
  "D_initial": [
    0.9999999999999998,
    1.0
  ],
  "N_initial": [
    2.999999999999999,
    3.0
  ],
  "Q_final": [
    2.647780078271663e-16,
    3.414044723215499e-13
  ],
  "N_final": [
    3.088701968881817e-08,
    1.1727977561123957e-06
  ],
  "rD_final": [
    0.0009394485434008347,
    0.0007219322687493852
  ],
  "rQ_final": [
    0.001878897499140185,
    0.0014425369001392382
  ],
  "scope": "All number sectors and jump recycling retained. Initial trace distance ties; strict initial ordering is Q."
}

==> reproducibility/xxz_endpoint_loss/data/vacuum_reference_trace_comparison.csv <==
t,Dtr_F,Dtr_M,Dtr_Mv_v0p1,Dtr_F_over_Dtr_Mv
0.000000000000000000e+00,9.999999999999997780e-01,1.000000000000000000e+00,9.000000000000000222e-01,1.111111111111110938e+00
5.000000000000000000e+00,9.999993065888573840e-01,9.999994444485051925e-01,8.999995000036546955e-01,1.111110957933639565e+00
1.000000000000000000e+01,9.999896308538389622e-01,9.999916892612534802e-01,8.999925203351281100e-01,1.111108823972753790e+00
1.500000000000000000e+01,9.999590139609620953e-01,9.999672112821779146e-01,8.999704901539601343e-01,1.111102002677772926e+00
2.000000000000000000e+01,9.998993393848717437e-01,9.999195917572679670e-01,8.999276325815411814e-01,1.111088606665572298e+00
2.500000000000000000e+01,9.997939449113563137e-01,9.998359205109691450e-01,8.998523284598722860e-01,1.111064463902135424e+00
3.000000000000000000e+01,9.996305472979374329e-01,9.997039159288190202e-01,8.997335243359371182e-01,1.111029566266001911e+00
3.500000000000000000e+01,9.994004267094093175e-01,9.995150872215753379e-01,8.995635784994178152e-01,1.110983648733902207e+00
4.000000000000000000e+01,9.991006903511688853e-01,9.992675119082859991e-01,8.993407607174573881e-01,1.110925617953896660e+00
4.500000000000000000e+01,9.987275509640661797e-01,9.989580414199131786e-01,8.990622372779218940e-01,1.110854743480161666e+00
5.000000000000000000e+01,9.982808946627486080e-01,9.985855688476172887e-01,8.987270119628555376e-01,1.110772104737859589e+00
5.500000000000000000e+01,9.977601609680771810e-01,9.981525864175484486e-01,8.983373277757936703e-01,1.110674275818467782e+00
6.000000000000000000e+01,9.971653948800505152e-01,9.976580334712157327e-01,8.978922301240941373e-01,1.110562449952636532e+00
6.500000000000000000e+01,9.964943587114166723e-01,9.971004468680555455e-01,8.973904021812499909e-01,1.110435721497888606e+00
7.000000000000000000e+01,9.957507349945140529e-01,9.964872956564509998e-01,8.968385660908059220e-01,1.110289825441888034e+00
7.500000000000000000e+01,9.949354175957771940e-01,9.958183798449266044e-01,8.962365418604339995e-01,1.110125922259832310e+00
8.000000000000000000e+01,9.940546983367181122e-01,9.950986956123928362e-01,8.955888260511535304e-01,1.109945400636274115e+00
8.500000000000000000e+01,9.931086389351704291e-01,9.943317323133413765e-01,8.948985590820072167e-01,1.109744371422284770e+00
9.000000000000000000e+01,9.921068865139349713e-01,9.935199199831507011e-01,8.941679279848356865e-01,1.109530833598362021e+00
9.500000000000000000e+01,9.910486753451830388e-01,9.926638208180356138e-01,8.933974387362321190e-01,1.109303242179745741e+00
1.000000000000000000e+02,9.899411829896486159e-01,9.917699242740207755e-01,8.925929318466186979e-01,1.109062314600266275e+00
1.050000000000000000e+02,9.887818713608292898e-01,9.908327586275504917e-01,8.917494827647954869e-01,1.108811264229941473e+00
1.100000000000000000e+02,9.875710111291673421e-01,9.898533933836819454e-01,8.908680540453137731e-01,1.108549135469319324e+00
1.150000000000000000e+02,9.863075871671679318e-01,9.888308659917064425e-01,8.899477793925357760e-01,1.108275800003013511e+00
1.200000000000000000e+02,9.849948086903113076e-01,9.877634637825880581e-01,8.889871174043292301e-01,1.107996718294755434e+00
1.250000000000000000e+02,9.836345106630672852e-01,9.866548248476982863e-01,8.879893423629284799e-01,1.107709815576871870e+00
1.300000000000000000e+02,9.822327707010191089e-01,9.855094969883239076e-01,8.869585472894915279e-01,1.107416771282808687e+00
1.350000000000000000e+02,9.807925433682959104e-01,9.843286493749798804e-01,8.858957844374819590e-01,1.107119551303735516e+00
1.400000000000000000e+02,9.793202131907536856e-01,9.831190599896291182e-01,8.848071539906662286e-01,1.106817693294876337e+00
1.450000000000000000e+02,9.778156921405365409e-01,9.818811170825523238e-01,8.836930053742970692e-01,1.106510616462753172e+00
1.500000000000000000e+02,9.762846516883094683e-01,9.806181770615332027e-01,8.825563593553799047e-01,1.106200914354510845e+00
1.550000000000000000e+02,9.747237247789748427e-01,9.793311728459181964e-01,8.813980555613264434e-01,1.105883679489414240e+00
1.600000000000000000e+02,9.731359392649758799e-01,9.780216045609021469e-01,8.802194441048118989e-01,1.105560602850190977e+00
1.650000000000000000e+02,9.715183850293859225e-01,9.766867933895719833e-01,8.790181140506148072e-01,1.105231359286237502e+00
1.700000000000000000e+02,9.698721766060190985e-01,9.753283746188663450e-01,8.777955371569797771e-01,1.104895315083577190e+00
1.750000000000000000e+02,9.681969327863964025e-01,9.739445575268049771e-01,8.765501017741245127e-01,1.104554013315131700e+00
1.800000000000000000e+02,9.664948482996722490e-01,9.725364436402833546e-01,8.752827992762550746e-01,1.104208661587817941e+00
1.850000000000000000e+02,9.647665898147380625e-01,9.711061725850625992e-01,8.739955553265563726e-01,1.103857547026387831e+00
1.900000000000000000e+02,9.630139296396960091e-01,9.696535121207763286e-01,8.726881609086987179e-01,1.103502915218815827e+00
1.950000000000000000e+02,9.612357262930449897e-01,9.681783664649170618e-01,8.713605298184253778e-01,1.103143524866048164e+00
2.000000000000000000e+02,9.594341386334543920e-01,9.666826488510984472e-01,8.700143839659886247e-01,1.102779627918153427e+00
2.050000000000000000e+02,9.576077417564171634e-01,9.651642299927600810e-01,8.686478069934840951e-01,1.102411971856391615e+00
2.100000000000000000e+02,9.557601653889346016e-01,9.636265843045352941e-01,8.672639258740817425e-01,1.102040724714406839e+00
2.150000000000000000e+02,9.538904928619988954e-01,9.620698657719932712e-01,8.658628791947939884e-01,1.101664612010005317e+00
2.200000000000000000e+02,9.520020033598957099e-01,9.604953194768366398e-01,8.644457875291530202e-01,1.101285953490507286e+00
2.250000000000000000e+02,9.500944840614677922e-01,9.589040359632847732e-01,8.630136323669562737e-01,1.100903216853803324e+00
2.300000000000000000e+02,9.481709235124502477e-01,9.572977869098693304e-01,8.615680082188824640e-01,1.100517793682476375e+00
2.350000000000000000e+02,9.462314095069249698e-01,9.556763365997392734e-01,8.601087029397653794e-01,1.100130025743026208e+00
2.400000000000000000e+02,9.442771773888340991e-01,9.540417677516894734e-01,8.586375909765205927e-01,1.099738920485552551e+00
2.450000000000000000e+02,9.423076317646850164e-01,9.523933857623089194e-01,8.571540471860780164e-01,1.099344551726909369e+00
2.500000000000000000e+02,9.403229085688392663e-01,9.507304723638007049e-01,8.556574251274206011e-01,1.098947874412251613e+00
2.550000000000000000e+02,9.383220074494516005e-01,9.490529220015408995e-01,8.541476298013868096e-01,1.098547809197383929e+00
2.600000000000000000e+02,9.363064664287417127e-01,9.473607624716439135e-01,8.526246862244795111e-01,1.098146091189096119e+00
2.650000000000000000e+02,9.342754802972833561e-01,9.456536084801334674e-01,8.510882476321200985e-01,1.097742194063429988e+00
2.700000000000000000e+02,9.322315675793289014e-01,9.439339680508191943e-01,8.495405712457373415e-01,1.097336135709606308e+00
2.750000000000000000e+02,9.301741172708561933e-01,9.422010484559417698e-01,8.479809436103475928e-01,1.096928090518832333e+00
2.800000000000000000e+02,9.281050240364268067e-01,9.404563436641747431e-01,8.464107092977573021e-01,1.096518526811232075e+00
2.850000000000000000e+02,9.260235479604708164e-01,9.386999940163937017e-01,8.448299946147543871e-01,1.096106381003601804e+00
2.900000000000000000e+02,9.239311476143211577e-01,9.369324722485123935e-01,8.432392250236612208e-01,1.095692800092874952e+00
2.950000000000000000e+02,9.218272176239442617e-01,9.351539832096771310e-01,8.416385848887094623e-01,1.095276801913541265e+00
3.000000000000000000e+02,9.197123992203226628e-01,9.333651277287446923e-01,8.400286149558702231e-01,1.094858416541725221e+00
3.050000000000000000e+02,9.175860833574114306e-01,9.315650119795878537e-01,8.384085107816290350e-01,1.094437939927359382e+00
3.100000000000000000e+02,9.154487694070341242e-01,9.297541065882447553e-01,8.367786959294203353e-01,1.094015387653044735e+00
3.150000000000000000e+02,9.133003025344457182e-01,9.279323142106424838e-01,8.351390827895782687e-01,1.093590662149098502e+00
3.200000000000000000e+02,9.111420451667944231e-01,9.261002506702884496e-01,8.334902256032595824e-01,1.093164643301404393e+00
3.250000000000000000e+02,9.089735466424015975e-01,9.242583196041008753e-01,8.318324876436907767e-01,1.092736290232215079e+00
3.300000000000000000e+02,9.067959943347965179e-01,9.224072301947929819e-01,8.301665071753137060e-01,1.092306165687433994e+00
3.350000000000000000e+02,9.046084839275418954e-01,9.205462205815635457e-01,8.284915985234072577e-01,1.091874058276264048e+00
3.400000000000000000e+02,9.024122016243794064e-01,9.186762373542592952e-01,8.268086136188333990e-01,1.091440252024757029e+00
3.450000000000000000e+02,9.002066227880264337e-01,9.167967210294518665e-01,8.251170489265067243e-01,1.091004753760951518e+00
3.500000000000000000e+02,8.979928563198051883e-01,9.149084433001759553e-01,8.234175989701584264e-01,1.090567966294280655e+00
3.550000000000000000e+02,8.957706891901113799e-01,9.130116865131965298e-01,8.217105178618768768e-01,1.090129272679802197e+00
3.600000000000000000e+02,8.935409588424252370e-01,9.111067142900377558e-01,8.199960428610340024e-01,1.089689354749550976e+00
3.650000000000000000e+02,8.913036359610242432e-01,9.091936668934971211e-01,8.182743002041473757e-01,1.089247989016222551e+00
3.700000000000000000e+02,8.890595523251867416e-01,9.072732372165857040e-01,8.165459134949271114e-01,1.088805341661550186e+00
3.750000000000000000e+02,8.868085886373828775e-01,9.053453138312098636e-01,8.148107824480889105e-01,1.088361381243602821e+00
3.800000000000000000e+02,8.845514512783405614e-01,9.034105982562268267e-01,8.130695384306041440e-01,1.087916112299215587e+00
3.850000000000000000e+02,8.822876452292816030e-01,9.014688449293212225e-01,8.113219604363891557e-01,1.087469202429479198e+00
3.900000000000000000e+02,8.800176854712781216e-01,8.995200505021502257e-01,8.095680454519351699e-01,1.087021270682707152e+00
3.950000000000000000e+02,8.777408920686414762e-01,8.975638702154919990e-01,8.078074831939427991e-01,1.086571875514439567e+00
4.000000000000000000e+02,8.754581183262076793e-01,8.956007549370065268e-01,8.060406794433059297e-01,1.086121508074313402e+00
4.050000000000000000e+02,8.731690641475793324e-01,8.936305145721559207e-01,8.042674631149403508e-01,1.085670009284948501e+00
4.100000000000000000e+02,8.708745882920978509e-01,8.916540011164466595e-01,8.024886010048020157e-01,1.085217393993720636e+00
4.150000000000000000e+02,8.685744818104864651e-01,8.896711384140144618e-01,8.007040245726130268e-01,1.084763477083932726e+00
4.200000000000000000e+02,8.662692754333545242e-01,8.876822343544263916e-01,7.989140109189837302e-01,1.084308528319452902e+00
4.250000000000000000e+02,8.639588877053248073e-01,8.856874457618981733e-01,7.971187011857083782e-01,1.083852237339548275e+00
4.300000000000000000e+02,8.616439217388736083e-01,8.836870636864011530e-01,7.953183573177610155e-01,1.083394987442258817e+00
4.350000000000000000e+02,8.593242247746430973e-01,8.816811104584290071e-01,7.935129994125861286e-01,1.082936543460252032e+00
4.400000000000000000e+02,8.570002143088969460e-01,8.796699636055131943e-01,7.917029672449619193e-01,1.082476951287882905e+00
4.450000000000000000e+02,8.546715850622820243e-01,8.776533012928396937e-01,7.898879711635556911e-01,1.082016205162987799e+00
4.500000000000000000e+02,8.523388840946145573e-01,8.756314454838609596e-01,7.880683009354748636e-01,1.081554584904439675e+00
4.550000000000000000e+02,8.500019463767563010e-01,8.736043878746576619e-01,7.862439490871918624e-01,1.081091876590701606e+00
4.600000000000000000e+02,8.476614721592969914e-01,8.715725667904793417e-01,7.844153101114313964e-01,1.080628413587288339e+00
4.650000000000000000e+02,8.453172462820202071e-01,8.695360483491993975e-01,7.825824435142795243e-01,1.080163825917206388e+00
4.700000000000000000e+02,8.429697930648499815e-01,8.674951927168152999e-01,7.807456734451337921e-01,1.079698321407462691e+00
4.750000000000000000e+02,8.406188893280954755e-01,8.654497697430802994e-01,7.789047927687723361e-01,1.079231887044818539e+00
4.800000000000000000e+02,8.382649405439388524e-01,8.634000584539462952e-01,7.770600526085517101e-01,1.078764681995844965e+00
4.850000000000000000e+02,8.359078514540573268e-01,8.613460177180845001e-01,7.752114159462760723e-01,1.078296622391313742e+00
4.900000000000000000e+02,8.335480417903442518e-01,8.592879162861533082e-01,7.733591246575379774e-01,1.077827900665760286e+00
4.950000000000000000e+02,8.311854637021529602e-01,8.572258760698112656e-01,7.715032884628301169e-01,1.077358290148361819e+00
5.000000000000000000e+02,8.288204994825709715e-01,8.551601156209558408e-01,7.696441040588603011e-01,1.076887999416396458e+00
5.050000000000000000e+02,8.264530366000794048e-01,8.530906089096644829e-01,7.677815480186980235e-01,1.076416903652850587e+00
5.100000000000000000e+02,8.240835375088035875e-01,8.510177384472064066e-01,7.659159646024857881e-01,1.075945110945046190e+00
5.150000000000000000e+02,8.217119280890476940e-01,8.489414921946174530e-01,7.640473429751557521e-01,1.075472528821773466e+00
5.200000000000000000e+02,8.193386454471522917e-01,8.468622131763288152e-01,7.621759918586960003e-01,1.074999283891185486e+00
5.250000000000000000e+02,8.169634749757033187e-01,8.447798297629811604e-01,7.603018467866831109e-01,1.074525175005812683e+00
5.300000000000000000e+02,8.145866977551974308e-01,8.426944329357943797e-01,7.584249896422149417e-01,1.074050445172536561e+00
5.350000000000000000e+02,8.122081536659423451e-01,8.406059349550820681e-01,7.565453414595738613e-01,1.073574985074893684e+00
5.400000000000000000e+02,8.098282278800090772e-01,8.385145927877681871e-01,7.546631335089913906e-01,1.073098965513942682e+00
5.450000000000000000e+02,8.074469025530373045e-01,8.364204411166956676e-01,7.527783970050261342e-01,1.072622309255304218e+00
5.500000000000000000e+02,8.050644938762310243e-01,8.343237855325991159e-01,7.508914069793392043e-01,1.072145035078797104e+00
5.550000000000000000e+02,8.026809604777941365e-01,8.322246550095202533e-01,7.490021895085682280e-01,1.071667041460112824e+00
5.600000000000000000e+02,8.002965968632915761e-01,8.301232065345957034e-01,7.471108858811361664e-01,1.071188510283086925e+00
5.650000000000000000e+02,7.979113824833745650e-01,8.280194917580008251e-01,7.452175425822007426e-01,1.070709339072438038e+00
5.700000000000000000e+02,7.955256455556592998e-01,8.259137306904923426e-01,7.433223576214431638e-01,1.070229675455022456e+00
5.750000000000000000e+02,7.931393008857584581e-01,8.238059155866757077e-01,7.414253240280082036e-01,1.069749407232004179e+00
5.800000000000000000e+02,7.907526268174704942e-01,8.216962667513836305e-01,7.395266400762452452e-01,1.069268615848570247e+00
5.850000000000000000e+02,7.883655220629882665e-01,8.195847055616615195e-01,7.376262350054954009e-01,1.068787259250770560e+00
5.900000000000000000e+02,7.859782682115618035e-01,8.174714117033401450e-01,7.357242705330061527e-01,1.068305477597128128e+00
5.950000000000000000e+02,7.835908296050940747e-01,8.153564372853441267e-01,7.338207935568097362e-01,1.067823147674857198e+00
6.000000000000000000e+02,7.812035133309148671e-01,8.132400077103087987e-01,7.319160069392779411e-01,1.067340385951862425e+00
6.050000000000000000e+02,7.788163076049148259e-01,8.111221887537971575e-01,7.300099698784174862e-01,1.066857083793836480e+00
6.100000000000000000e+02,7.764294332420024203e-01,8.090031458092200589e-01,7.281028312282981085e-01,1.066373319730371083e+00
6.150000000000000000e+02,7.740428327037913725e-01,8.068828332884993015e-01,7.261945499596493825e-01,1.065889068909702919e+00
6.200000000000000000e+02,7.716567038320576444e-01,8.047613848392471958e-01,7.242852463553225428e-01,1.065404421414233083e+00
6.250000000000000000e+02,7.692710418172783449e-01,8.026388317056152300e-01,7.223749485350536848e-01,1.064919323929114592e+00
6.300000000000000000e+02,7.668860877520295993e-01,8.005153442713981438e-01,7.204638098442583960e-01,1.064433878945017620e+00
6.350000000000000000e+02,7.645018049425265083e-01,7.983909671593385493e-01,7.185518704434047388e-01,1.063947971453705899e+00
6.400000000000000000e+02,7.621183993497223641e-01,7.962658492392892251e-01,7.166392643153602915e-01,1.063461684698242760e+00
6.450000000000000000e+02,7.597358378412633062e-01,7.941399892251147508e-01,7.147259903026033090e-01,1.062974969637809908e+00
6.500000000000000000e+02,7.573543720885484998e-01,7.920135841404960519e-01,7.128122257264464245e-01,1.062487910216057152e+00
6.550000000000000000e+02,7.549740030929458223e-01,7.898866748009985006e-01,7.108980073208986949e-01,1.062000449175758199e+00
6.600000000000000000e+02,7.525949230466942863e-01,7.877594150102025239e-01,7.089834735091823381e-01,1.061512646157537043e+00
6.650000000000000000e+02,7.502170855365136726e-01,7.856318121793768317e-01,7.070686309614391263e-01,1.061024422079654750e+00
6.700000000000000000e+02,7.478406431236179763e-01,7.835039438822096747e-01,7.051535494939886739e-01,1.060535884220197289e+00
6.750000000000000000e+02,7.454655864351440453e-01,7.813758199293393547e-01,7.032382379364053859e-01,1.060047002880064371e+00
6.800000000000000000e+02,7.430920974933796774e-01,7.792475875824946829e-01,7.013228288242452368e-01,1.059557834070737226e+00
6.850000000000000000e+02,7.407201871334503362e-01,7.771192977435890104e-01,6.994073679692300871e-01,1.059068321347792496e+00
6.900000000000000000e+02,7.383500289009389261e-01,7.749911023148373657e-01,6.974919920833536624e-01,1.058578503095849888e+00
6.950000000000000000e+02,7.359816199259944236e-01,7.728630317044460352e-01,6.955767285340014316e-01,1.058088331214229072e+00
7.000000000000000000e+02,7.336151244704838259e-01,7.707351910265993755e-01,6.936616719239394602e-01,1.057597895578877178e+00
7.050000000000000000e+02,7.312505330317418117e-01,7.686076084715949275e-01,6.917468476244355013e-01,1.057107141930560212e+00
7.100000000000000000e+02,7.288880163295494707e-01,7.664804155400706254e-01,6.898323739860635628e-01,1.056616134319429579e+00
7.150000000000000000e+02,7.265275682388935286e-01,7.643536354551032641e-01,6.879182719095929821e-01,1.056124830384465474e+00
7.200000000000000000e+02,7.241693288806871909e-01,7.622273815221398685e-01,6.860046433699259483e-01,1.055633275779710889e+00
7.250000000000000000e+02,7.218132794090226234e-01,7.601016591300391312e-01,6.840914932170352181e-01,1.055141434392928179e+00
7.300000000000000000e+02,7.194595521505203761e-01,7.579765639750004613e-01,6.821789075775004374e-01,1.054649365670668359e+00
7.350000000000000000e+02,7.171081706086929186e-01,7.558521517067458007e-01,6.802669365360712872e-01,1.054157025858433849e+00
7.400000000000000000e+02,7.147592877938920841e-01,7.537285459569535995e-01,6.783556913612582839e-01,1.053664466733643224e+00
7.450000000000000000e+02,7.124129138477663936e-01,7.516057908060017612e-01,6.764452117254016184e-01,1.053171641248848989e+00
7.500000000000000000e+02,7.100691575071578221e-01,7.494839760738796208e-01,6.745355784664917032e-01,1.052678583865730433e+00
7.550000000000000000e+02,7.077280093615628820e-01,7.473631041570883982e-01,6.726267937413795694e-01,1.052185277105805339e+00
7.600000000000000000e+02,7.053895935350624757e-01,7.452432633440346788e-01,6.707189370096312553e-01,1.051691781180368546e+00
7.650000000000000000e+02,7.030539214151564353e-01,7.431244910672247794e-01,6.688120419605023681e-01,1.051198060600524009e+00
7.700000000000000000e+02,7.007211147932137507e-01,7.410068888211330806e-01,6.669061999390197837e-01,1.050704154283294889e+00
7.750000000000000000e+02,6.983911696204038178e-01,7.388904891667488206e-01,6.650014402500739052e-01,1.050210010609561539e+00
7.800000000000000000e+02,6.960641975394994407e-01,7.367753794257704270e-01,6.630978414831933954e-01,1.049715673908043545e+00
7.850000000000000000e+02,6.937402116470774427e-01,7.346615852038063110e-01,6.611954266834256799e-01,1.049221128353680976e+00
7.900000000000000000e+02,6.914193282103766602e-01,7.325492049716968435e-01,6.592942844745272035e-01,1.048726410181841429e+00
7.950000000000000000e+02,6.891015636824768809e-01,7.304382809421775535e-01,6.573944528479598315e-01,1.048231485217369530e+00
8.000000000000000000e+02,6.867870143727311527e-01,7.283288933652758423e-01,6.554960040287483025e-01,1.047736386113210294e+00
8.050000000000000000e+02,6.844756840165113765e-01,7.262210659982035743e-01,6.535989593983831947e-01,1.047241085950548767e+00
8.100000000000000000e+02,6.821676575360409167e-01,7.241148586479290161e-01,6.517033727831361700e-01,1.046745630029203733e+00
8.150000000000000000e+02,6.798629413067023286e-01,7.220102944168401704e-01,6.498092649751561201e-01,1.046249996655087999e+00
8.200000000000000000e+02,6.775616337912597764e-01,7.199074605611512911e-01,6.479167145050361842e-01,1.045754212883472700e+00
8.250000000000000000e+02,6.752637544922353019e-01,7.178063977167754572e-01,6.460257579450979781e-01,1.045258251993138154e+00
8.300000000000000000e+02,6.729693975687159879e-01,7.157071883181730376e-01,6.441364694863557228e-01,1.044762141950062340e+00
8.350000000000000000e+02,6.706785675655246859e-01,7.136098582778162003e-01,6.422488724500345914e-01,1.044265854460806109e+00
8.400000000000000000e+02,6.683913455119894209e-01,7.115144697222993697e-01,6.403630227500693994e-01,1.043769427287589258e+00
8.450000000000000000e+02,6.661077447062309087e-01,7.094210516115755372e-01,6.384789464504180279e-01,1.043272841507794979e+00
8.500000000000000000e+02,6.638278526948404590e-01,7.073296783817097921e-01,6.365967105435388351e-01,1.042776127649247764e+00
8.550000000000000000e+02,6.615516811599703173e-01,7.052403797628445936e-01,6.347163417865601120e-01,1.042279263360189834e+00
8.600000000000000000e+02,6.592792959573434697e-01,7.031532161034184103e-01,6.328378944930765915e-01,1.041782266350290698e+00
8.650000000000000000e+02,6.570107038392782872e-01,7.010682091876270228e-01,6.309613882688643871e-01,1.041285118320605996e+00
8.700000000000000000e+02,6.547459798741436243e-01,6.989854190821114255e-01,6.290868771739003273e-01,1.040787852411599879e+00
8.750000000000000000e+02,6.524851466731007577e-01,6.969048853619463912e-01,6.272143968257517521e-01,1.040290449286943808e+00
8.800000000000000000e+02,6.502282793123005389e-01,6.948266778329897919e-01,6.253440100496908682e-01,1.039792928152669660e+00
8.850000000000000000e+02,6.479753868722679666e-01,6.927508249977604171e-01,6.234757424979844309e-01,1.039295264762225779e+00
8.900000000000000000e+02,6.457265314634613729e-01,6.906773803513934773e-01,6.216096423162541518e-01,1.038797482383545967e+00
8.950000000000000000e+02,6.434817216036594623e-01,6.886063612735379147e-01,6.197457251461840899e-01,1.038299572702783280e+00
9.000000000000000000e+02,6.412410216892490133e-01,6.865378217865925059e-01,6.178840396079332553e-01,1.037801562403418698e+00
9.050000000000000000e+02,6.390044443792606277e-01,6.844717929423830283e-01,6.160246136481447587e-01,1.037303429476668981e+00
9.100000000000000000e+02,6.367720513019772266e-01,6.824083321962159943e-01,6.141674989765943948e-01,1.036805191357487166e+00
9.150000000000000000e+02,6.345438549151076746e-01,6.803474673678540086e-01,6.123127206310686743e-01,1.036306830701029469e+00
9.200000000000000000e+02,6.323199115023904193e-01,6.782892483740396994e-01,6.104603235366357072e-01,1.035808368083798836e+00
9.250000000000000000e+02,6.301002342271706524e-01,6.762336999552895911e-01,6.086103299597606098e-01,1.035309792176598354e+00
9.300000000000000000e+02,6.278848800047367451e-01,6.741808753710014646e-01,6.067627878339013625e-01,1.034811119920916234e+00
9.350000000000000000e+02,6.256738656843063850e-01,6.721308055231991485e-01,6.049177249708792559e-01,1.034312336796588960e+00
9.400000000000000000e+02,6.234672433247587797e-01,6.700835378988625468e-01,6.030751841089763143e-01,1.033813460996428013e+00
9.450000000000000000e+02,6.212650193468199911e-01,6.680390928037041043e-01,6.012351835233337161e-01,1.033314477216899174e+00
9.500000000000000000e+02,6.190672382866032608e-01,6.659975099485508920e-01,5.993977589536958472e-01,1.032815403526436748e+00
9.550000000000000000e+02,6.168739115522779981e-01,6.639588117408750101e-01,5.975629305667875535e-01,1.032316229802230145e+00
9.600000000000000000e+02,6.146850926182745312e-01,6.619230489636543924e-01,5.957307440672889864e-01,1.031816972247523667e+00
9.650000000000000000e+02,6.125007963595081595e-01,6.598902507639184956e-01,5.939012256875266793e-01,1.031317616242414248e+00
9.700000000000000000e+02,6.103210665453232542e-01,6.578604609386027313e-01,5.920744148447424360e-01,1.030818172924032883e+00
9.750000000000000000e+02,6.081459113722497145e-01,6.558337003225845896e-01,5.902503302903261417e-01,1.030318629509485051e+00
9.800000000000000000e+02,6.059753735169379762e-01,6.538100064590864902e-01,5.884290058131778078e-01,1.029819005403229681e+00
9.850000000000000000e+02,6.038094670565985478e-01,6.517894032490775258e-01,5.866104629241697399e-01,1.029319293158690307e+00
9.900000000000000000e+02,6.016482334694355227e-01,6.497719325715904937e-01,5.847947393144314887e-01,1.028819503702721017e+00
9.950000000000000000e+02,5.994916818074460529e-01,6.477576168055739769e-01,5.829818551250165459e-01,1.028319623565109309e+00
1.000000000000000000e+03,5.973398477613376389e-01,6.457464914683633816e-01,5.811718423215270768e-01,1.027819664103523101e+00
1.005000000000000000e+03,5.951927413626697527e-01,6.437385761995657596e-01,5.793647185796092502e-01,1.027319617980647859e+00
1.010000000000000000e+03,5.930504012287105553e-01,6.417339076838251000e-01,5.775605169154426344e-01,1.026819500051690204e+00
1.015000000000000000e+03,5.909128395053271365e-01,6.397325108342998279e-01,5.757592597508698340e-01,1.026319298383519207e+00
1.020000000000000000e+03,5.887800931798934378e-01,6.377344243455517203e-01,5.739609819109965372e-01,1.025819022086757348e+00
1.025000000000000000e+03,5.866521717391720570e-01,6.357396685294494088e-01,5.721657016765044901e-01,1.025318662094251154e+00
1.030000000000000000e+03,5.845291067261197959e-01,6.337482744799590728e-01,5.703734470319631322e-01,1.024818230525663676e+00
1.035000000000000000e+03,5.824109053212243037e-01,6.317602587640311906e-01,5.685842328876280494e-01,1.024317720460477199e+00
1.040000000000000000e+03,5.802975984391616215e-01,6.297756528108684471e-01,5.667980875297816690e-01,1.023817142658708601e+00
1.045000000000000000e+03,5.781891972093655685e-01,6.277944788425583456e-01,5.650150309583025221e-01,1.023316488109561995e+00
1.050000000000000000e+03,5.760857327867293654e-01,6.258167697323810952e-01,5.632350927591429635e-01,1.022815765908041019e+00
1.055000000000000000e+03,5.739872133395248488e-01,6.238425444911250839e-01,5.614582900420126421e-01,1.022314967148449716e+00
1.060000000000000000e+03,5.718936651885055955e-01,6.218718314005065029e-01,5.596846482604558304e-01,1.021814100075812970e+00
1.065000000000000000e+03,5.698050971566956946e-01,6.199046482732466501e-01,5.579141834459220295e-01,1.021313159019063166e+00
1.070000000000000000e+03,5.677215385585261398e-01,6.179410255663047025e-01,5.561469230096742766e-01,1.020812154252717985e+00
1.075000000000000000e+03,5.656429988978648460e-01,6.159809831728579876e-01,5.543828848555721889e-01,1.020311078047126507e+00
1.080000000000000000e+03,5.635695020878916939e-01,6.140245479454595756e-01,5.526220931509135958e-01,1.019809937157160507e+00
1.085000000000000000e+03,5.615010526941255353e-01,6.120717345273737342e-01,5.508645610746363275e-01,1.019308723724647203e+00
1.090000000000000000e+03,5.594376738018970174e-01,6.101225672075052398e-01,5.491103104867547380e-01,1.018807447461672400e+00
1.095000000000000000e+03,5.573793740428358845e-01,6.081770629837062181e-01,5.473593566853356407e-01,1.018306104088872788e+00
1.100000000000000000e+03,5.553261776537954386e-01,6.062352496086333975e-01,5.456117246477700800e-01,1.017804699875715979e+00
1.105000000000000000e+03,5.532780918771726952e-01,6.042971451822511941e-01,5.438674306640260969e-01,1.017303226269050231e+00
1.110000000000000000e+03,5.512351371620899387e-01,6.023627734901590980e-01,5.421264961411431660e-01,1.016801689431861444e+00
1.115000000000000000e+03,5.491973196863333406e-01,6.004321490446982157e-01,5.403889341402283719e-01,1.016300084975128692e+00
1.120000000000000000e+03,5.471646593973762407e-01,5.985052938132444655e-01,5.386547644319200634e-01,1.015798421414560337e+00
1.125000000000000000e+03,5.451371625892954542e-01,5.965822232057841346e-01,5.369240008852057544e-01,1.015296693182925258e+00
1.130000000000000000e+03,5.431148482018168799e-01,5.946629603858804014e-01,5.351966643472924057e-01,1.014794905091908950e+00
1.135000000000000000e+03,5.410977217400589900e-01,5.927475200043321735e-01,5.334727680038989783e-01,1.014293051479816743e+00
1.140000000000000000e+03,5.390858003183243152e-01,5.908359224145980360e-01,5.317523301731382768e-01,1.013791138710756989e+00
1.145000000000000000e+03,5.370790883679910088e-01,5.889281807097642707e-01,5.300353626387878103e-01,1.013289161866740118e+00
1.150000000000000000e+03,5.350776027039272353e-01,5.870243153144101278e-01,5.283218837829691816e-01,1.012787126803426530e+00
1.155000000000000000e+03,5.330813494703882105e-01,5.851243413060325249e-01,5.266119071754292724e-01,1.012285028513044693e+00
1.160000000000000000e+03,5.310903453589267409e-01,5.832282794801841863e-01,5.249054515321658343e-01,1.011782872150989387e+00
1.165000000000000000e+03,5.291045943687346931e-01,5.813361425024681228e-01,5.232025282522213550e-01,1.011280652897893040e+00
1.170000000000000000e+03,5.271241092245395610e-01,5.794479472243112550e-01,5.215031525018801739e-01,1.010778375347671787e+00
1.175000000000000000e+03,5.251488932113054231e-01,5.775637048915243099e-01,5.198073344023719233e-01,1.010276035860622867e+00
1.180000000000000000e+03,5.231789604735233024e-01,5.756834332665040632e-01,5.181150899398536680e-01,1.009773640320449806e+00
1.185000000000000000e+03,5.212143157927058290e-01,5.738071456935005532e-01,5.164264311241505423e-01,1.009271184393357057e+00
1.190000000000000000e+03,5.192549715670586874e-01,5.719348596401738760e-01,5.147413736761564662e-01,1.008768671262360694e+00
1.195000000000000000e+03,5.173009301136282101e-01,5.700665860844467137e-01,5.130599274760020423e-01,1.008266096045523863e+00
1.200000000000000000e+03,5.153522027534575001e-01,5.682023404178939696e-01,5.113821063761045949e-01,1.007763463617229238e+00
1.205000000000000000e+03,5.134087930360984320e-01,5.663421336028924280e-01,5.097079202426032518e-01,1.007260771603732730e+00
1.210000000000000000e+03,5.114707124653776749e-01,5.644859816951208753e-01,5.080373835256087878e-01,1.006758024214562175e+00
1.215000000000000000e+03,5.095379633725578561e-01,5.626338957576179078e-01,5.063705061818560837e-01,1.006255216589499124e+00
1.220000000000000000e+03,5.076105549048834931e-01,5.607858898493938149e-01,5.047073008644544778e-01,1.005752351977980741e+00
1.225000000000000000e+03,5.056884885700186905e-01,5.589419730156808264e-01,5.030477757141127437e-01,1.005249427556174524e+00
1.230000000000000000e+03,5.037717732395261550e-01,5.571021584229657320e-01,5.013919425806692143e-01,1.004746447752247418e+00
1.235000000000000000e+03,5.018604108908950590e-01,5.552664559015845214e-01,4.997398103114260581e-01,1.004243409341648130e+00
1.240000000000000000e+03,4.999544101465289714e-01,5.534348794499189816e-01,4.980913915049270946e-01,1.003740314876699680e+00
1.245000000000000000e+03,4.980537727661920044e-01,5.516074388592328015e-01,4.964466949733095102e-01,1.003237160825431351e+00
1.250000000000000000e+03,4.961585061327374868e-01,5.497841463002602902e-01,4.948057316702342834e-01,1.002733950671785612e+00
1.255000000000000000e+03,4.942686106802988144e-01,5.479650096985885233e-01,4.931685087287296931e-01,1.002230681667823697e+00
1.260000000000000000e+03,4.923840927785985699e-01,5.461500403080149502e-01,4.915350362772134551e-01,1.001727357031994448e+00
1.265000000000000000e+03,4.905049532474131668e-01,5.443392464760432592e-01,4.899053218284389333e-01,1.001223974086944635e+00
1.270000000000000000e+03,4.886311986159231346e-01,5.425326398747737366e-01,4.882793758872963630e-01,1.000720535713775394e+00
1.275000000000000000e+03,4.867628289752510273e-01,5.407302282598015486e-01,4.866572054338214048e-01,1.000217038893599586e+00
1.280000000000000000e+03,4.848998489645826027e-01,5.389320215601748343e-01,4.850388194041573842e-01,9.997134859437735166e-01
1.285000000000000000e+03,4.830422580782707809e-01,5.371380266365144429e-01,4.834242239728629986e-01,9.992098743181441201e-01
1.290000000000000000e+03,4.811900614753046868e-01,5.353482535642520856e-01,4.818134282078269104e-01,9.987062072245662669e-01
1.295000000000000000e+03,4.793432594382498468e-01,5.335627099436461851e-01,4.802064389492815555e-01,9.982024824304305266e-01
1.300000000000000000e+03,4.775018560420097868e-01,5.317814054456067030e-01,4.786032649010460438e-01,9.976987017435746674e-01
1.305000000000000000e+03,4.756658498525618284e-01,5.300043461218151286e-01,4.770039115096336158e-01,9.971948622961244180e-01
1.310000000000000000e+03,4.738352437454769195e-01,5.282315399485353336e-01,4.754083859536817891e-01,9.966909666411351010e-01
1.315000000000000000e+03,4.720100366197890196e-01,5.264629926206814137e-01,4.738166933586132612e-01,9.961870133236170322e-01
1.320000000000000000e+03,4.701902316123948156e-01,5.246987125196163060e-01,4.722288412676546865e-01,9.956830047699174457e-01
1.325000000000000000e+03,4.683758272886657803e-01,5.229387057167909081e-01,4.706448351451118506e-01,9.951789381567387460e-01
1.330000000000000000e+03,4.665668257590744883e-01,5.211829799807581320e-01,4.690646819826823077e-01,9.946748149678427131e-01
1.335000000000000000e+03,4.647632250407187082e-01,5.194315402716275232e-01,4.674883862444647598e-01,9.941706333591762146e-01
1.340000000000000000e+03,4.629650268248281519e-01,5.176843934212617127e-01,4.659159540791355525e-01,9.936663957770242028e-01
1.345000000000000000e+03,4.611722289966886379e-01,5.159415442421473319e-01,4.643473898179326098e-01,9.931621004212192183e-01
1.350000000000000000e+03,4.593848327910606821e-01,5.142029995487664706e-01,4.627826995938898458e-01,9.926577488618072431e-01
1.355000000000000000e+03,4.576028358090428183e-01,5.124687639896383651e-01,4.612218875906745619e-01,9.921533390348473702e-01
1.360000000000000000e+03,4.558262385608726763e-01,5.107388434625432794e-01,4.596649591162889625e-01,9.916488727729076968e-01
1.365000000000000000e+03,4.540550379218576404e-01,5.090132416080425104e-01,4.581119174472382816e-01,9.911443484203881216e-01
1.370000000000000000e+03,4.522892337596371437e-01,5.072919637541650761e-01,4.565627673787485685e-01,9.906397675753392251e-01
1.375000000000000000e+03,4.505288231396291088e-01,5.055750137545378387e-01,4.550175123790840548e-01,9.901351286107965555e-01
1.380000000000000000e+03,4.487738061216280938e-01,5.038623971789019107e-01,4.534761574610117196e-01,9.896304331285864508e-01
1.385000000000000000e+03,4.470241794332386887e-01,5.021541175823927006e-01,4.519387058241534638e-01,9.891256793729302776e-01
1.390000000000000000e+03,4.452799419479495646e-01,5.004501794109610380e-01,4.504051614698649231e-01,9.886208685859869671e-01
1.395000000000000000e+03,4.435410896126636970e-01,4.987505852400663242e-01,4.488755267160596807e-01,9.881159992338581777e-01
1.400000000000000000e+03,4.418076212191821561e-01,4.970553391788896658e-01,4.473498052610007103e-01,9.876110730872341703e-01
1.405000000000000000e+03,4.400795330622598311e-01,4.953644440326154252e-01,4.458279996293538772e-01,9.871060889583580522e-01
1.410000000000000000e+03,4.383568234953437726e-01,4.936779038117452001e-01,4.443101134305706967e-01,9.866010478823881158e-01
1.415000000000000000e+03,4.366394879840071463e-01,4.919957207157613088e-01,4.427961486441852057e-01,9.860959480360672602e-01
1.420000000000000000e+03,4.349275241624369626e-01,4.903178978592545589e-01,4.412861080733291308e-01,9.855907906581198308e-01
1.425000000000000000e+03,4.332209275623662981e-01,4.886444370767821233e-01,4.397799933691038943e-01,9.850855748200609829e-01
1.430000000000000000e+03,4.315196958763692914e-01,4.869753414913815526e-01,4.382778073422434195e-01,9.845803019165950687e-01
1.435000000000000000e+03,4.298238243913609646e-01,4.853106129598159790e-01,4.367795516638343645e-01,9.840749704376572371e-01
1.440000000000000000e+03,4.281333101003519381e-01,4.836502541379643638e-01,4.352852287241679163e-01,9.835695811576734560e-01
1.445000000000000000e+03,4.264481477866914894e-01,4.819942661298518005e-01,4.337948395168666482e-01,9.830641329473687184e-01
1.450000000000000000e+03,4.247683340519757822e-01,4.803426508767147940e-01,4.323083857890433479e-01,9.825586271630942781e-01
1.455000000000000000e+03,4.230938635014109273e-01,4.786954092465968702e-01,4.308258683219371998e-01,9.820530627591087525e-01
1.460000000000000000e+03,4.214247325007071110e-01,4.770525431715842979e-01,4.293472888544258570e-01,9.815474405932373969e-01
1.465000000000000000e+03,4.197609355603268422e-01,4.754140535101087917e-01,4.278726481590979236e-01,9.810417594261485741e-01
1.470000000000000000e+03,4.181024687199310641e-01,4.737799417915528055e-01,4.264019476123975250e-01,9.805360202059613117e-01
1.475000000000000000e+03,4.164493260506701433e-01,4.721502082565879332e-01,4.249351874309291732e-01,9.800302219461682895e-01
1.480000000000000000e+03,4.148015030479917375e-01,4.705248538604328568e-01,4.234723684743895711e-01,9.795243655267622529e-01
1.485000000000000000e+03,4.131589936611232972e-01,4.689038786809793802e-01,4.220134908128814755e-01,9.790184500151816183e-01
1.490000000000000000e+03,4.115217933651079685e-01,4.672872836248214701e-01,4.205585552623393175e-01,9.785124763623122002e-01
1.495000000000000000e+03,4.098898959230717898e-01,4.656750685735761008e-01,4.191075617162184908e-01,9.780064436074573653e-01
1.500000000000000000e+03,4.082632961579504283e-01,4.640672338485007931e-01,4.176605104636507138e-01,9.775003523908250003e-01
1.505000000000000000e+03,4.066419873229436543e-01,4.624637787481021278e-01,4.162174008732918984e-01,9.769942017554829050e-01
1.510000000000000000e+03,4.050259641131183086e-01,4.608647033179721353e-01,4.147782329861749440e-01,9.764879926247680419e-01
1.515000000000000000e+03,4.034152199636523717e-01,4.592700069235222671e-01,4.133430062311700404e-01,9.759817243358283045e-01
1.520000000000000000e+03,4.018097493840636636e-01,4.576796895403152377e-01,4.119117205862837250e-01,9.754753975248829923e-01
1.525000000000000000e+03,4.002095453170382844e-01,4.560937501582447706e-01,4.104843751424203102e-01,9.749690111302845574e-01
1.530000000000000000e+03,3.986146017304638134e-01,4.545121881321067536e-01,4.090609693188960727e-01,9.744625657983798650e-01
1.535000000000000000e+03,3.970249114199708718e-01,4.529350020321144532e-01,4.076415018289030190e-01,9.739560609964875715e-01
1.540000000000000000e+03,3.954404682816191618e-01,4.513621910461909081e-01,4.062259719415718395e-01,9.734494975582113074e-01
1.545000000000000000e+03,3.938612649659219977e-01,4.497937537054639279e-01,4.048143783349175684e-01,9.729428746724660959e-01
1.550000000000000000e+03,3.922872949999927084e-01,4.482296889721668065e-01,4.034067200749501536e-01,9.724361927513465176e-01
1.555000000000000000e+03,3.907185507595222207e-01,4.466699950095442961e-01,4.020029955085898665e-01,9.719294510858277336e-01
1.560000000000000000e+03,3.891550255303782846e-01,4.451146703530236004e-01,4.006032033177212570e-01,9.714226504118507188e-01
1.565000000000000000e+03,3.875967115322905832e-01,4.435637129190919126e-01,3.992073416271827435e-01,9.709157901566468629e-01
1.570000000000000000e+03,3.860436018476165465e-01,4.420171211141909473e-01,3.978154090027718470e-01,9.704088708261341401e-01
1.575000000000000000e+03,3.844956885689300163e-01,4.404748927475284348e-01,3.964274034727756080e-01,9.699018917478418045e-01
1.580000000000000000e+03,3.829529645519924586e-01,4.389370259398713836e-01,3.950433233458842675e-01,9.693948534771059666e-01
1.585000000000000000e+03,3.814154215905896095e-01,4.374035180942426049e-01,3.936631662848183444e-01,9.688877554641029954e-01
1.590000000000000000e+03,3.798830521672000859e-01,4.358743669220667138e-01,3.922869302298600536e-01,9.683805982131703516e-01
1.595000000000000000e+03,3.783558479333968272e-01,4.343495696487492119e-01,3.909146126838742852e-01,9.678733811861018888e-01
1.600000000000000000e+03,3.768338013488831129e-01,4.328291239322206718e-01,3.895462115389985991e-01,9.673661049355557484e-01
1.605000000000000000e+03,3.753169040053332406e-01,4.313130269068642941e-01,3.881817242161778592e-01,9.668587689520380390e-01
1.610000000000000000e+03,3.738051480190875964e-01,4.298012759118123305e-01,3.868211483206310808e-01,9.663513736049542668e-01
1.615000000000000000e+03,3.722985246333556653e-01,4.282938676881525297e-01,3.854644809193372712e-01,9.658439183434472941e-01
1.620000000000000000e+03,3.707970257775285994e-01,4.267907992793124050e-01,3.841117193513811645e-01,9.653364036995902842e-01
1.625000000000000000e+03,3.693006427133288527e-01,4.252920673341347158e-01,3.827628606007212331e-01,9.648288293533382465e-01
1.630000000000000000e+03,3.678093672503177092e-01,4.237976687949686627e-01,3.814179019154718131e-01,9.643211957361929043e-01
1.635000000000000000e+03,3.663231903698420111e-01,4.223076000859710133e-01,3.800768400773739120e-01,9.638135022782972072e-01
1.640000000000000000e+03,3.648421035512829924e-01,4.208218577952124173e-01,3.787396720156911978e-01,9.633057493279119088e-01
1.645000000000000000e+03,3.633660976469994530e-01,4.193404380669458753e-01,3.774063942602512989e-01,9.627979365829981706e-01
1.650000000000000000e+03,3.618951640760194044e-01,4.178633373371911652e-01,3.760770036034720709e-01,9.622900645570827693e-01
1.655000000000000000e+03,3.604292936060058405e-01,4.163905516848550037e-01,3.747514965163695200e-01,9.617821328440296913e-01
1.660000000000000000e+03,3.589684774400697109e-01,4.149220773898225634e-01,3.734298696508402959e-01,9.612741417169117231e-01
1.665000000000000000e+03,3.575127061536008677e-01,4.134579102832919850e-01,3.721121192549627921e-01,9.607660907938374573e-01
1.670000000000000000e+03,3.560619707597384442e-01,4.119980463366262335e-01,3.707982417029636046e-01,9.602579805245409217e-01
1.675000000000000000e+03,3.546162616893947517e-01,4.105424811496436455e-01,3.694882330346793142e-01,9.597498106417675645e-01
1.680000000000000000e+03,3.531755697960290430e-01,4.090912105450147940e-01,3.681820894905133423e-01,9.592415814814616581e-01
1.685000000000000000e+03,3.517398854189178747e-01,4.076442300313302125e-01,3.668798070281972246e-01,9.587332927044530662e-01
1.690000000000000000e+03,3.503091992943503374e-01,4.062015352746816133e-01,3.655813817472134408e-01,9.582249446624628852e-01
1.695000000000000000e+03,3.488835016042283188e-01,4.047631215573773700e-01,3.642868094016396552e-01,9.577165370804612277e-01
1.700000000000000000e+03,3.474627828589600398e-01,4.033289842816866200e-01,3.629960858535179469e-01,9.572080702797821639e-01
1.705000000000000000e+03,3.460470331094940288e-01,4.018991185557890811e-01,3.617092067002101730e-01,9.566995439966857750e-01
1.710000000000000000e+03,3.446362428113765586e-01,4.004735196821055943e-01,3.604261677138950182e-01,9.561909586013953577e-01
1.715000000000000000e+03,3.432304019656403637e-01,3.990521826721908916e-01,3.591469644049717913e-01,9.556823138803310913e-01
1.720000000000000000e+03,3.418295008292012716e-01,3.976351026219633322e-01,3.578715923597670101e-01,9.551736101075083418e-01
1.725000000000000000e+03,3.404335291768246785e-01,3.962222742864191516e-01,3.566000468577772420e-01,9.546648470088389127e-01
1.730000000000000000e+03,3.390424771158877526e-01,3.948136925429878152e-01,3.553323232886890226e-01,9.541560249232755586e-01
1.735000000000000000e+03,3.376563344075338424e-01,3.934093520483009088e-01,3.540684168434708456e-01,9.536471437293075892e-01
1.740000000000000000e+03,3.362750911026834988e-01,3.920092476053286812e-01,3.528083228447957964e-01,9.531382037453083322e-01
1.745000000000000000e+03,3.348987368194817904e-01,3.906133737409088758e-01,3.515520363668179771e-01,9.526292047133536611e-01
1.750000000000000000e+03,3.335272614108035216e-01,3.892217250410578977e-01,3.502995525369521079e-01,9.521201468723562433e-01
1.755000000000000000e+03,3.321606543835212699e-01,3.878342958259214934e-01,3.490508662433293718e-01,9.516110301011725392e-01
1.760000000000000000e+03,3.307989055213307883e-01,3.864510805294193441e-01,3.478059724764774319e-01,9.511018547667496881e-01
1.765000000000000000e+03,3.294420042613026012e-01,3.850720733792458161e-01,3.465648660413212512e-01,9.505926207246377935e-01
1.770000000000000000e+03,3.280899402562475475e-01,3.836972686936622745e-01,3.453275418242960360e-01,9.500833282020145765e-01
1.775000000000000000e+03,3.267427028257623434e-01,3.823266605471464796e-01,3.440939944924318317e-01,9.495739770400115631e-01
1.780000000000000000e+03,3.254002815094817480e-01,3.809602430703206144e-01,3.428642187632885419e-01,9.490645675515536617e-01
1.785000000000000000e+03,3.240626655372986220e-01,3.795980101795100037e-01,3.416382091615590144e-01,9.485550996552934988e-01
1.790000000000000000e+03,3.227298443478818779e-01,3.782399558856540667e-01,3.404159602970886489e-01,9.480455736159617564e-01
1.795000000000000000e+03,3.214018071073953542e-01,3.768860740229823536e-01,3.391974666206841182e-01,9.475359893144803536e-01
1.800000000000000000e+03,3.200785431828565564e-01,3.755363584921090903e-01,3.379827226428981923e-01,9.470263470273342366e-01
1.805000000000000000e+03,3.187600416463768349e-01,3.741908029762290311e-01,3.367717226786061113e-01,9.465166466799277423e-01
1.810000000000000000e+03,3.174462917215873370e-01,3.728494011927269147e-01,3.355644610734542232e-01,9.460068885307230113e-01
1.815000000000000000e+03,3.161372823784189823e-01,3.715121466810209494e-01,3.343609320129188878e-01,9.454970725054809844e-01
1.820000000000000000e+03,3.148330027907122464e-01,3.701790330652453553e-01,3.331611297587208087e-01,9.449871988929741118e-01
1.825000000000000000e+03,3.135334419030699760e-01,3.688500538147287955e-01,3.319650484332559159e-01,9.444772676606292272e-01
1.830000000000000000e+03,3.122385887930826387e-01,3.675252024357314462e-01,3.307726821921583293e-01,9.439672790502435795e-01
1.835000000000000000e+03,3.109484322787207655e-01,3.662044722431273547e-01,3.295840250188146192e-01,9.434572329801784729e-01
1.840000000000000000e+03,3.096629613369689671e-01,3.648878565918656225e-01,3.283990709326790602e-01,9.429471297147763442e-01
1.845000000000000000e+03,3.083821647596038940e-01,3.635753487016550878e-01,3.272178138314895679e-01,9.424369692733609583e-01
1.850000000000000000e+03,3.071060314873776953e-01,3.622669418539273822e-01,3.260402476685346773e-01,9.419267519376741671e-01
1.855000000000000000e+03,3.058345502329272714e-01,3.609626291760300032e-01,3.248663662584270195e-01,9.414164776591240624e-01
1.860000000000000000e+03,3.045677098202955180e-01,3.596624038110774468e-01,3.236961634299697077e-01,9.409061466562220755e-01
1.865000000000000000e+03,3.033054988868676416e-01,3.583662587482283612e-01,3.225296328734055251e-01,9.403957589407498929e-01
1.870000000000000000e+03,3.020479062102253698e-01,3.570741870192682965e-01,3.213667683173414558e-01,9.398853148125160262e-01
1.875000000000000000e+03,3.007949203898597768e-01,3.557861815397209693e-01,3.202075633857489056e-01,9.393748142903700638e-01
1.880000000000000000e+03,2.995465301358463117e-01,3.545022352646525210e-01,3.190520117381872578e-01,9.388642575983909833e-01
1.885000000000000000e+03,2.983027239840387312e-01,3.532223410144120779e-01,3.179001069129708812e-01,9.383536447369072997e-01
1.890000000000000000e+03,2.970634905799247605e-01,3.519464916239781194e-01,3.167518424615803352e-01,9.378429759756058415e-01
1.895000000000000000e+03,2.958288184029849166e-01,3.506746797996650455e-01,3.156072118196985299e-01,9.373322513681572321e-01
1.900000000000000000e+03,2.945986960337659832e-01,3.494068982791366240e-01,3.144662084512229727e-01,9.368214711675812989e-01
1.905000000000000000e+03,2.933731119084733718e-01,3.481431396973345138e-01,3.133288257276010680e-01,9.363106354074277604e-01
1.910000000000000000e+03,2.921520545687416037e-01,3.468833967167282983e-01,3.121950570450554574e-01,9.357997443456599340e-01
1.915000000000000000e+03,2.909355124058516928e-01,3.456276618807855305e-01,3.110648956927070108e-01,9.352887980431562331e-01
1.920000000000000000e+03,2.897234738869075010e-01,3.443759277400078034e-01,3.099383349660070341e-01,9.347777967468379190e-01
1.925000000000000000e+03,2.885159273435179972e-01,3.431281867400534091e-01,3.088153680660480904e-01,9.342667405134172931e-01
1.930000000000000000e+03,2.873128612114594360e-01,3.418844313589232131e-01,3.076959882230309029e-01,9.337556296093242336e-01
1.935000000000000000e+03,2.861142638117472048e-01,3.406446539877147628e-01,3.065801885889433143e-01,9.332444641273398567e-01
1.940000000000000000e+03,2.849201235353265305e-01,3.394088470287601744e-01,3.054679623258841903e-01,9.327332443176594712e-01
1.945000000000000000e+03,2.837304286351202132e-01,3.381770027745847340e-01,3.043593024971262828e-01,9.322219702412386511e-01
1.950000000000000000e+03,2.825451674406443958e-01,3.369491135246091007e-01,3.032542021721482128e-01,9.317106421504822711e-01
1.955000000000000000e+03,2.813643281853963618e-01,3.357251714971840051e-01,3.021526543474656323e-01,9.311992601654811574e-01
1.960000000000000000e+03,2.801878991841531552e-01,3.345051689362904535e-01,3.010546520426614081e-01,9.306878245629922608e-01
1.965000000000000000e+03,2.790158686377031128e-01,3.332890980029059036e-01,2.999601882026153299e-01,9.301763354316711085e-01
1.970000000000000000e+03,2.778482248049371495e-01,3.320769508604660691e-01,2.988692557744194733e-01,9.296647930045083275e-01
1.975000000000000000e+03,2.766849558477398885e-01,3.308687195840709916e-01,2.977818476256638980e-01,9.291531973955493573e-01
1.980000000000000000e+03,2.755260500010808800e-01,3.296643962602973099e-01,2.966979566342675678e-01,9.286415488891122116e-01
1.985000000000000000e+03,2.743714954096029834e-01,3.284639729067152514e-01,2.956175756160437373e-01,9.281298476175998680e-01
1.990000000000000000e+03,2.732212802761513348e-01,3.272674415544721827e-01,2.945406973990249977e-01,9.276180938283327126e-01
1.995000000000000000e+03,2.720753927151878804e-01,3.260747941596654487e-01,2.934673147436989149e-01,9.271062876382203388e-01
2.000000000000000000e+03,2.709338208997684738e-01,3.248860226793568451e-01,2.923974204114211939e-01,9.265944293166057388e-01
2.020000000000000000e+03,2.664104531970707401e-01,3.201695334415589622e-01,2.881525800974030771e-01,9.245464784907255762e-01
2.040000000000000000e+03,2.619551852932883729e-01,3.155144060867814959e-01,2.839629654781033463e-01,9.224977097004151139e-01
2.060000000000000000e+03,2.575672532234798973e-01,3.109201110298260851e-01,2.798280999268434877e-01,9.204481368769493743e-01
2.080000000000000000e+03,2.532458912578310350e-01,3.063861122388921165e-01,2.757475010150028938e-01,9.183977745062226195e-01
2.100000000000000000e+03,2.489903324906903859e-01,3.019118678651228627e-01,2.717206810786105819e-01,9.163466376659634705e-01
2.120000000000000000e+03,2.447998093159860777e-01,2.974968307551910662e-01,2.677471476796719485e-01,9.142947420260115754e-01
2.140000000000000000e+03,2.406735539417717284e-01,2.931404490337349289e-01,2.638264041303614582e-01,9.122421037996276683e-01
2.160000000000000000e+03,2.366107988568892651e-01,2.888421666238590868e-01,2.599579499614732003e-01,9.101887397248513700e-01
2.180000000000000000e+03,2.326107772976244714e-01,2.846014237659370005e-01,2.561412813893433338e-01,9.081346670708978497e-01
2.200000000000000000e+03,2.286727236414328734e-01,2.804176574586517701e-01,2.523758917127866264e-01,9.060799036291118380e-01
2.220000000000000000e+03,2.247958738181213556e-01,2.762903019392018433e-01,2.486612717452816590e-01,9.040244676637581023e-01
2.240000000000000000e+03,2.209794657017035147e-01,2.722187891280091199e-01,2.449969102152082245e-01,9.019683779178786498e-01
2.260000000000000000e+03,2.172227394549708368e-01,2.682025490247462174e-01,2.413822941222716068e-01,8.999116536067769401e-01
2.280000000000000000e+03,2.135249378705096346e-01,2.642410101107315334e-01,2.378169090996583857e-01,8.978543143920474368e-01
2.300000000000000000e+03,2.098853066904963482e-01,2.603335997283482417e-01,2.343002397555134231e-01,8.957963803601163288e-01
2.320000000000000000e+03,2.063030949179408546e-01,2.564797444487184608e-01,2.308317700038466092e-01,8.937378720204025573e-01
2.340000000000000000e+03,2.027775550881769084e-01,2.526788703973532613e-01,2.274109833576179462e-01,8.916788102942968530e-01
2.360000000000000000e+03,1.993079435409643441e-01,2.489304035897382805e-01,2.240373632307644525e-01,8.896192164860994289e-01
2.380000000000000000e+03,1.958935206767355441e-01,2.452337702446713008e-01,2.207103932202041652e-01,8.875591122765629226e-01
2.400000000000000000e+03,1.925335511896919538e-01,2.415883970733270214e-01,2.174295573659943137e-01,8.854985197141551634e-01
2.420000000000000000e+03,1.892273042886434831e-01,2.379937115589556562e-01,2.141943404030600961e-01,8.834374611979247671e-01
2.440000000000000000e+03,1.859740539056466413e-01,2.344491422249879997e-01,2.110042280024891914e-01,8.813759594592234237e-01
2.460000000000000000e+03,1.827730788948489504e-01,2.309541188909574050e-01,2.078587070018616811e-01,8.793140375553858412e-01
2.480000000000000000e+03,1.796236632091141316e-01,2.275080729049100692e-01,2.047572656144190650e-01,8.772517188589813442e-01
2.500000000000000000e+03,1.765250960710926520e-01,2.241104373738448952e-01,2.016993936364604167e-01,8.751890270392111981e-01
2.520000000000000000e+03,1.734766721327047900e-01,2.207606473800730051e-01,1.986845826420657046e-01,8.731259860521061178e-01
2.540000000000000000e+03,1.704776916211887539e-01,2.174581401831384153e-01,1.957123261648245904e-01,8.710626201316324924e-01
2.560000000000000000e+03,1.675274604737455597e-01,2.142023554108771766e-01,1.927821198697894645e-01,8.689989537769290395e-01
2.580000000000000000e+03,1.646252904635796543e-01,2.109927352423960900e-01,1.898934617181564921e-01,8.669350117378957776e-01
2.600000000000000000e+03,1.617704993174517436e-01,2.078287245810289674e-01,1.870458521229260707e-01,8.648708190071842106e-01
2.620000000000000000e+03,1.589624108200851094e-01,2.047097712132257552e-01,1.842387940919031908e-01,8.628064008104093796e-01
2.640000000000000000e+03,1.562003549119593826e-01,2.016353259619200755e-01,1.814717933657280791e-01,8.607417825929671862e-01
2.660000000000000000e+03,1.534836677787970172e-01,1.986048428304596492e-01,1.787443585474136898e-01,8.586769900101992592e-01
2.680000000000000000e+03,1.508116919323082561e-01,1.956177791369099195e-01,1.760560012232189331e-01,8.566120489190041098e-01
2.700000000000000000e+03,1.481837762822703630e-01,1.926735956394295401e-01,1.734062360754865806e-01,8.545469853677207794e-01
2.720000000000000000e+03,1.455992762021063869e-01,1.897717566552123702e-01,1.707945809896911360e-01,8.524818255849376802e-01
2.740000000000000000e+03,1.430575535878494675e-01,1.869117301717855562e-01,1.682205571546070144e-01,8.504165959714965473e-01
2.760000000000000000e+03,1.405579769088551589e-01,1.840929879492829713e-01,1.656836891543546908e-01,8.483513230919680348e-01
2.780000000000000000e+03,1.380999212527547482e-01,1.813150056170108049e-01,1.631835050553097355e-01,8.462860336646580439e-01
2.800000000000000000e+03,1.356827683644500349e-01,1.785772627633496201e-01,1.607195364870146748e-01,8.442207545528388479e-01
2.820000000000000000e+03,1.333059066791086877e-01,1.758792430188738654e-01,1.582913187169864844e-01,8.421555127571467292e-01
2.840000000000000000e+03,1.309687313490052185e-01,1.732204341327903407e-01,1.558983907195113094e-01,8.400903354072528639e-01
2.860000000000000000e+03,1.286706442654815818e-01,1.706003280442207337e-01,1.535402952397986742e-01,8.380252497529996347e-01
2.880000000000000000e+03,1.264110540760337020e-01,1.680184209478192137e-01,1.512165788530372978e-01,8.359602831571046888e-01
2.900000000000000000e+03,1.241893761960132098e-01,1.654742133532997872e-01,1.489267920179698224e-01,8.338954630878523400e-01
2.920000000000000000e+03,1.220050328159038300e-01,1.629672101401654638e-01,1.466704891261489119e-01,8.318308171111999938e-01
2.940000000000000000e+03,1.198574529043647252e-01,1.604969206076047872e-01,1.444472285468443029e-01,8.297663728833322150e-01
2.960000000000000000e+03,1.177460722071120292e-01,1.580628585195169578e-01,1.422565726675652786e-01,8.277021581439963915e-01
2.980000000000000000e+03,1.156703332415689178e-01,1.556645421447013233e-01,1.400980879302312077e-01,8.256382007095821596e-01
3.000000000000000000e+03,1.136296852879659092e-01,1.533014942930383540e-01,1.379713448637345241e-01,8.235745284659701237e-01
3.020000000000000000e+03,1.116235843769860792e-01,1.509732423475363405e-01,1.358759181127827120e-01,8.215111693621368616e-01
3.040000000000000000e+03,1.096514932738485715e-01,1.486793182921500867e-01,1.338113864629350835e-01,8.194481514039266834e-01
3.060000000000000000e+03,1.077128814592271389e-01,1.464192587359070541e-01,1.317773328623163542e-01,8.173855026476196661e-01
3.080000000000000000e+03,1.058072251072322417e-01,1.441926049335129356e-01,1.297733444401616421e-01,8.153232511936983062e-01
3.100000000000000000e+03,1.039340070605581645e-01,1.419989028024659650e-01,1.277990125222193685e-01,8.132614251811062234e-01
3.120000000000000000e+03,1.020927168028019916e-01,1.398377029367274815e-01,1.258539326430547500e-01,8.112000527814732243e-01
3.140000000000000000e+03,1.002828504283146821e-01,1.377085606173873988e-01,1.239377045556486617e-01,8.091391621932708667e-01
3.160000000000000000e+03,9.850391060970292711e-02,1.356110358203560518e-01,1.220499322383204466e-01,8.070787816363514944e-01
3.180000000000000000e+03,9.675540656300518627e-02,1.335446932211013515e-01,1.201902238989912136e-01,8.050189393466741228e-01
3.200000000000000000e+03,9.503685401073175276e-02,1.315091021966812990e-01,1.183581919770131663e-01,8.029596635709782548e-01
3.220000000000000000e+03,9.334777514295000689e-02,1.295038368252439676e-01,1.165534531427195736e-01,8.009009825615870382e-01
3.240000000000000000e+03,9.168769857651168365e-02,1.275284758830567688e-01,1.147756282947510892e-01,7.988429245715115146e-01
3.260000000000000000e+03,9.005615931246693795e-02,1.255826028391263394e-01,1.130243425552137082e-01,7.967855178496034974e-01
3.280000000000000000e+03,8.845269869186299372e-02,1.236658058476459848e-01,1.112992252628813850e-01,7.947287906357262122e-01
3.300000000000000000e+03,8.687686435003330598e-02,1.217776777383466347e-01,1.095999099645119795e-01,7.926727711561414313e-01
3.320000000000000000e+03,8.532821016943584191e-02,1.199178160048063879e-01,1.079260344043257575e-01,7.906174876190561474e-01
3.340000000000000000e+03,8.380629623114771443e-02,1.180858227908524183e-01,1.062772405117671792e-01,7.885629682101931159e-01
3.360000000000000000e+03,8.231068876514480159e-02,1.162813048751890621e-01,1.046531743876701614e-01,7.865092410884607643e-01
3.380000000000000000e+03,8.084096009944582994e-02,1.145038736543186608e-01,1.030534862888868031e-01,7.844563343818058421e-01
3.400000000000000000e+03,7.939668860817682139e-02,1.127531451238171639e-01,1.014778306114354489e-01,7.824042761831536685e-01
3.420000000000000000e+03,7.797745865866990977e-02,1.110287398581019380e-01,9.992586587229174144e-02,7.803530945463854618e-01
3.440000000000000000e+03,7.658286055768113998e-02,1.093302829887668470e-01,9.839725468989016233e-02,7.783028174824643264e-01
3.460000000000000000e+03,7.521249049678578602e-02,1.076574041815446803e-01,9.689166376339021503e-02,7.762534729556812563e-01
3.480000000000000000e+03,7.386595049702193716e-02,1.060097376119803897e-01,9.540876385078235489e-02,7.742050888799586472e-01
3.500000000000000000e+03,7.254284835286861632e-02,1.043869219399093384e-01,9.394822974591840459e-02,7.721576931152367429e-01
3.520000000000000000e+03,7.124279757562287929e-02,1.027886002828029555e-01,9.250974025452265992e-02,7.701113134639887559e-01
3.540000000000000000e+03,6.996541733622306525e-02,1.012144201880347538e-01,9.109297816923128677e-02,7.680659776678095962e-01
3.560000000000000000e+03,6.871033240759277794e-02,9.966403360415229673e-02,8.969763024373707261e-02,7.660217134040764320e-01
3.580000000000000000e+03,6.747717310656536904e-02,9.813709685121843607e-02,8.832338716609659801e-02,7.639785482827003982e-01
3.600000000000000000e+03,6.626557523543848138e-02,9.663327059027418398e-02,8.696994353124676280e-02,7.619365098429715655e-01
3.620000000000000000e+03,6.507518002320879236e-02,9.515221979197963087e-02,8.563699781278166778e-02,7.598956255504797364e-01
3.640000000000000000e+03,6.390563406654438394e-02,9.369361370450068893e-02,8.432425233405062281e-02,7.578559227940989684e-01
3.660000000000000000e+03,6.275658927054264535e-02,9.225712582069109380e-02,8.303141323862198164e-02,7.558174288830661336e-01
3.680000000000000000e+03,6.162770278931259393e-02,9.084243384461428150e-02,8.175819046015285474e-02,7.537801710441301983e-01
3.700000000000000000e+03,6.051863696642992979e-02,8.944921965746095716e-02,8.050429769171486838e-02,7.517441764187731135e-01
3.720000000000000000e+03,5.942905927530760246e-02,8.807716928291181580e-02,7.926945235462064254e-02,7.497094720604999818e-01
3.740000000000000000e+03,5.835864225951883921e-02,8.672597285198635486e-02,7.805337556678772215e-02,7.476760849322046099e-01
3.760000000000000000e+03,5.730706347310927928e-02,8.539532456742025823e-02,7.685579211067823657e-02,7.456440419036044487e-01
3.780000000000000000e+03,5.627400542093570490e-02,8.408492266761725953e-02,7.567643040085553219e-02,7.436133697487338212e-01
3.800000000000000000e+03,5.525915549906605662e-02,8.279446939021428697e-02,7.451502245119286105e-02,7.415840951435082040e-01
3.820000000000000000e+03,5.426220593527031344e-02,8.152367093529495901e-02,7.337130384176546172e-02,7.395562446633584530e-01
3.840000000000000000e+03,5.328285372963326855e-02,8.027223742828951125e-02,7.224501368546056013e-02,7.375298447809214286e-01
3.860000000000000000e+03,5.232080059531942634e-02,7.903988288259841677e-02,7.113589459433858342e-02,7.355049218637846886e-01
3.880000000000000000e+03,5.137575289951688828e-02,7.782632516196980044e-02,7.004369264577282872e-02,7.334815021723078976e-01
3.900000000000000000e+03,5.044742160458458302e-02,7.663128594266244153e-02,6.896815734839620293e-02,7.314596118574957506e-01
3.920000000000000000e+03,4.953552220942844531e-02,7.545449067542686628e-02,6.790904160788417687e-02,7.294392769589228553e-01
3.940000000000000000e+03,4.863977469113025393e-02,7.429566854733268833e-02,6.686610169259941949e-02,7.274205234027212308e-01
3.960000000000000000e+03,4.775990344684956368e-02,7.315455244346891206e-02,6.583909719912202363e-02,7.254033769996234282e-01
3.980000000000000000e+03,4.689563723601962442e-02,7.203087890854398267e-02,6.482779101768958163e-02,7.233878634430593868e-01
4.000000000000000000e+03,4.604670912285701440e-02,7.092438810841183994e-02,6.383194929757066149e-02,7.213740083073019171e-01
4.020000000000000000e+03,4.521285641920315401e-02,6.983482379154709596e-02,6.285134141239238914e-02,7.193618370456694722e-01
4.040000000000000000e+03,4.439382062771400628e-02,6.876193325049143046e-02,6.188573992544228741e-02,7.173513749887791002e-01
4.060000000000000000e+03,4.358934738541457576e-02,6.770546728329440711e-02,6.093492055496496640e-02,7.153426473428449173e-01
4.080000000000000000e+03,4.279918640763348547e-02,6.666518015496888938e-02,5.999866213947200461e-02,7.133356791880313130e-01
4.100000000000000000e+03,4.202309143233097510e-02,6.564082955898063731e-02,5.907674660308257636e-02,7.113304954768487898e-01
4.120000000000000000e+03,4.126082016483376136e-02,6.463217657879019584e-02,5.816895892091118042e-02,7.093271210326044240e-01
4.140000000000000000e+03,4.051213422298867439e-02,6.363898564946628145e-02,5.727508708451965747e-02,7.073255805478874114e-01
4.160000000000000000e+03,3.977679908274715098e-02,6.266102451938659890e-02,5.639492206744794317e-02,7.053258985831094563e-01
4.180000000000000000e+03,3.905458402419011155e-02,6.169806421204220015e-02,5.552825779083798291e-02,7.033280995650833534e-01
4.200000000000000000e+03,3.834526207800361547e-02,6.074987898796038732e-02,5.467489108916435275e-02,7.013322077856503078e-01
4.220000000000000000e+03,3.764860997241408630e-02,5.981624630676165427e-02,5.383462167608549231e-02,6.993382474003418947e-01
4.240000000000000000e+03,3.696440808059164862e-02,5.889694678936283762e-02,5.300725211042655455e-02,6.973462424270947535e-01
4.260000000000000000e+03,3.629244036852841138e-02,5.799176418034018843e-02,5.219258776230616820e-02,6.953562167449963693e-01
4.280000000000000000e+03,3.563249434339947619e-02,5.710048531046472975e-02,5.139043677941825677e-02,6.933681940930730425e-01
4.300000000000000000e+03,3.498436100241267971e-02,5.622290005942065516e-02,5.060061005347859381e-02,6.913821980691247093e-01
4.320000000000000000e+03,3.434783478215230890e-02,5.535880131871824539e-02,4.982292118684641946e-02,6.893982521285878518e-01
4.340000000000000000e+03,3.372271350842276361e-02,5.450798495481161410e-02,4.905718645933045130e-02,6.874163795834413726e-01
4.360000000000000000e+03,3.310879834659592041e-02,5.367024977242991490e-02,4.830322479518692202e-02,6.854366036011529939e-01
4.380000000000000000e+03,3.250589375246676349e-02,5.284539747813253585e-02,4.756085773031928227e-02,6.834589472036535218e-01
4.400000000000000000e+03,3.191380742362073114e-02,5.203323264409539378e-02,4.682990937968585510e-02,6.814834332663578520e-01
4.420000000000000000e+03,3.133235025131567153e-02,5.123356267213732135e-02,4.611020640492358852e-02,6.795100845172109549e-01
4.440000000000000000e+03,3.076133627288122480e-02,5.044619775799326356e-02,4.540157798219393581e-02,6.775389235357750506e-01
4.460000000000000000e+03,3.020058262463765769e-02,4.967095085584161823e-02,4.470385577025745572e-02,6.755699727523465370e-01
4.480000000000000000e+03,2.964990949533612141e-02,4.890763764309193073e-02,4.401687387878273905e-02,6.736032544471118877e-01
4.500000000000000000e+03,2.910914008012143589e-02,4.815607648543956953e-02,4.334046883689561536e-02,6.716387907493264198e-01
4.520000000000000000e+03,2.857810053501874670e-02,4.741608840219198318e-02,4.267447956197278902e-02,6.696766036365369157e-01
4.540000000000000000e+03,2.805661993194437376e-02,4.668749703187273503e-02,4.201874732868546292e-02,6.677167149338268937e-01
4.560000000000000000e+03,2.754453021424129941e-02,4.597012859810731961e-02,4.137311573829658556e-02,6.657591463130971832e-01
4.580000000000000000e+03,2.704166615273938257e-02,4.526381187579585352e-02,4.073743068821626678e-02,6.638039192923738119e-01
4.600000000000000000e+03,2.654786530233970571e-02,4.456837815757590249e-02,4.011154034181831085e-02,6.618510552351491993e-01
4.620000000000000000e+03,2.606296795912273201e-02,4.388366122057987817e-02,3.949529509852189174e-02,6.599005753497493298e-01
4.640000000000000000e+03,2.558681711797917979e-02,4.320949729348977364e-02,3.888854756414079905e-02,6.579525006887331218e-01
4.660000000000000000e+03,2.511925843076257339e-02,4.254572502389274147e-02,3.829115252150346732e-02,6.560068521483167769e-01
4.680000000000000000e+03,2.466014016496196476e-02,4.189218544593990151e-02,3.770296690134591205e-02,6.540636504678269958e-01
4.700000000000000000e+03,2.420931316289329921e-02,4.124872194831108452e-02,3.712384975347998023e-02,6.521229162291802828e-01
4.720000000000000000e+03,2.376663080140754142e-02,4.061518024248722547e-02,3.655366221823850431e-02,6.501846698563938931e-01
4.740000000000000000e+03,2.333194895211339673e-02,3.999140833133288386e-02,3.599226749819959409e-02,6.482489316151173186e-01
4.760000000000000000e+03,2.290512594211248365e-02,3.937725647799023010e-02,3.543953083019121125e-02,6.463157216121898641e-01
4.780000000000000000e+03,2.248602251524448731e-02,3.877257717508563600e-02,3.489531945757707448e-02,6.443850597952308634e-01
4.800000000000000000e+03,2.207450179383951133e-02,3.817722511425062498e-02,3.435950260282556040e-02,6.424569659522431087e-01
4.820000000000000000e+03,2.167042924097507817e-02,3.759105715595763286e-02,3.383195144036187096e-02,6.405314597112489183e-01
4.840000000000000000e+03,2.127367262323456160e-02,3.701393229967119003e-02,3.331253906970407103e-02,6.386085605399499654e-01
4.860000000000000000e+03,2.088410197396432105e-02,3.644571165431575305e-02,3.280114048888417566e-02,6.366882877454104195e-01
4.880000000000000000e+03,2.050158955702573865e-02,3.588625840905987352e-02,3.229763256815388478e-02,6.347706604737561875e-01
4.900000000000000000e+03,2.012600983103936952e-02,3.533543780441691928e-02,3.180189402397522874e-02,6.328556977099071279e-01
4.920000000000000000e+03,1.975723941411734741e-02,3.479311710366257693e-02,3.131380539329631923e-02,6.309434182773260291e-01
4.940000000000000000e+03,1.939515704908061772e-02,3.425916556456881645e-02,3.083324900811193481e-02,6.290338408377896817e-01
4.960000000000000000e+03,1.903964356915716083e-02,3.373345441145383927e-02,3.036010897030845535e-02,6.271269838911820438e-01
4.980000000000000000e+03,1.869058186415763212e-02,3.321585680754771119e-02,2.989427112679294077e-02,6.252228657753114982e-01
5.000000000000000000e+03,1.834785684712427617e-02,3.270624782767292404e-02,2.943562304490563233e-02,6.233215046657456515e-01
5.020000000000000000e+03,1.801135542144917390e-02,3.220450443123905326e-02,2.898405398811514794e-02,6.214229185756655616e-01
5.040000000000000000e+03,1.768096644845800619e-02,3.171050543555074819e-02,2.853945489199567406e-02,6.195271253557440572e-01
5.060000000000000000e+03,1.735658071545486195e-02,3.122413148942796909e-02,2.810171834048517253e-02,6.176341426940372692e-01
5.080000000000000000e+03,1.703809090422431227e-02,3.074526504713705199e-02,2.767073854242334610e-02,6.157439881159078032e-01
5.100000000000000000e+03,1.672539155998600466e-02,3.027379034263196281e-02,2.724641130836876618e-02,6.138566789839504656e-01
5.120000000000000000e+03,1.641837906079792603e-02,2.980959336410360719e-02,2.682863402769324751e-02,6.119722324979507411e-01
5.140000000000000000e+03,1.611695158740379663e-02,2.935256182883646398e-02,2.641730564595281758e-02,6.100906656948545947e-01
5.160000000000000000e+03,1.582100909352010532e-02,2.890258515837040854e-02,2.601232664253336907e-02,6.082119954487577029e-01
5.180000000000000000e+03,1.553045327655854652e-02,2.845955445396654987e-02,2.561359900856989558e-02,6.063362384709117814e-01
5.200000000000000000e+03,1.524518754877927929e-02,2.802336247237494082e-02,2.522102622513744744e-02,6.044634113097512307e-01
5.220000000000000000e+03,1.496511700887048768e-02,2.759390360190280833e-02,2.483451324171252750e-02,6.025935303509306618e-01
5.240000000000000000e+03,1.469014841394986753e-02,2.717107383878102078e-02,2.445396645490291801e-02,6.007266118173869573e-01
5.260000000000000000e+03,1.442019015198329687e-02,2.675477076382709249e-02,2.407929368744438428e-02,5.988626717694126578e-01
5.280000000000000000e+03,1.415515221461622480e-02,2.634489351940267482e-02,2.371040416746240942e-02,5.970017261047461110e-01
5.300000000000000000e+03,1.389494617041329982e-02,2.594134278666351476e-02,2.334720850799716294e-02,5.951437905586801635e-01
5.320000000000000000e+03,1.363948513850144449e-02,2.554402076309965353e-02,2.298961868678968748e-02,5.932888807041839518e-01
5.340000000000000000e+03,1.338868376261190263e-02,2.515283114036388074e-02,2.263754802632749266e-02,5.914370119520386826e-01
5.360000000000000000e+03,1.314245818551665508e-02,2.476767908238597035e-02,2.229091117414737366e-02,5.895881995509927309e-01
5.380000000000000000e+03,1.290072602385460357e-02,2.438847120377079375e-02,2.194962408339371646e-02,5.877424585879272856e-01
5.400000000000000000e+03,1.266340634334281803e-02,2.401511554847758287e-02,2.161360399362982632e-02,5.858998039880393138e-01
5.420000000000000000e+03,1.243041963436840487e-02,2.364752156877836936e-02,2.128276941190053451e-02,5.840602505150375157e-01
5.440000000000000000e+03,1.220168778795626893e-02,2.328560010449309825e-02,2.095704009404378981e-02,5.822238127713520450e-01
5.460000000000000000e+03,1.197713407210827460e-02,2.292926336249897709e-02,2.063633702624908042e-02,5.803905051983575536e-01
5.480000000000000000e+03,1.175668310850915867e-02,2.257842489651164242e-02,2.032058240686047956e-02,5.785603420766107785e-01
5.500000000000000000e+03,1.154026084959468984e-02,2.223299958713564201e-02,2.000969962842207711e-02,5.767333375261031181e-01
5.520000000000000000e+03,1.132779455597750229e-02,2.189290362218202640e-02,1.970361325996382307e-02,5.749095055065195359e-01
5.540000000000000000e+03,1.111921277422602689e-02,2.155805447725005208e-02,1.940224902952504896e-02,5.730888598175165605e-01
5.560000000000000000e+03,1.091444531499210363e-02,2.122837089657089379e-02,1.910553380691380407e-02,5.712714140990107214e-01
5.580000000000000000e+03,1.071342323148272851e-02,2.090377287411065987e-02,1.881339558669959527e-02,5.694571818314786427e-01
5.600000000000000000e+03,1.051607879827145750e-02,2.058418163493019523e-02,1.852576347143717467e-02,5.676461763362701252e-01
5.620000000000000000e+03,1.032234549044498510e-02,2.026951961679901437e-02,1.824256765511911293e-02,5.658384107759301118e-01
5.640000000000000000e+03,1.013215796308058678e-02,1.995971045206097055e-02,1.796373940685487558e-02,5.640338981545348629e-01
5.660000000000000000e+03,9.945452031049926978e-03,1.965467894974875368e-02,1.768921105477387970e-02,5.622326513180414542e-01
5.680000000000000000e+03,9.762164649144908224e-03,1.935435107794510751e-02,1.741891597015059884e-02,5.604346829546423825e-01
5.700000000000000000e+03,9.582233892521186194e-03,1.905865394638766447e-02,1.715278855174889872e-02,5.586400055951358246e-01
5.720000000000000000e+03,9.405598937455078232e-03,1.876751578931513259e-02,1.689076421038361933e-02,5.568486316133034464e-01
5.740000000000000000e+03,9.232200042409597837e-03,1.848086594855207973e-02,1.663277935369687072e-02,5.550605732263027559e-01
5.760000000000000000e+03,9.061978529405271404e-03,1.819863485682977899e-02,1.637877137114680109e-02,5.532758424950634524e-01
5.780000000000000000e+03,8.894876765691638043e-03,1.792075402134048895e-02,1.612867861920644005e-02,5.514944513246976543e-01
5.800000000000000000e+03,8.730838145715230994e-03,1.764715600752248328e-02,1.588244040677023669e-02,5.497164114649233380e-01
5.820000000000000000e+03,8.569807073379726373e-03,1.737777442307334580e-02,1.563999698076601330e-02,5.479417345104881099e-01
5.840000000000000000e+03,8.411728944594475815e-03,1.711254390218903965e-02,1.540128951197013672e-02,5.461704319016106313e-01
5.860000000000000000e+03,8.256550130106989072e-03,1.685140009002578446e-02,1.516626008102320636e-02,5.444025149244277051e-01
5.880000000000000000e+03,8.104217958615555356e-03,1.659427962738255213e-02,1.493485166464429692e-02,5.426379947114509106e-01
5.900000000000000000e+03,7.954680700157937268e-03,1.634112013560142310e-02,1.470700812204128044e-02,5.408768822420324529e-01
5.920000000000000000e+03,7.807887549772116187e-03,1.609186020168334313e-02,1.448267418151500882e-02,5.391191883428358977e-01
5.940000000000000000e+03,7.663788611425238935e-03,1.584643936361650879e-02,1.426179542725485895e-02,5.373649236883200064e-01
5.960000000000000000e+03,7.522334882206858225e-03,1.560479809591506367e-02,1.404431828632355696e-02,5.356140988012322302e-01
5.980000000000000000e+03,7.383478236782549040e-03,1.536687779536555047e-02,1.383019001582899525e-02,5.338667240531023150e-01
6.000000000000000000e+03,7.247171412104171269e-03,1.513262076697842982e-02,1.361935869028058771e-02,5.321228096647525607e-01
6.020000000000000000e+03,7.113367992372953558e-03,1.490197021014240397e-02,1.341177318912816462e-02,5.303823657068093000e-01
6.040000000000000000e+03,6.982022394251670427e-03,1.467487020497879741e-02,1.320738318448091801e-02,5.286454021002253700e-01
6.060000000000000000e+03,6.853089852322241139e-03,1.445126569889372201e-02,1.300613912900435050e-02,5.269119286168101324e-01
6.080000000000000000e+03,6.726526404785051864e-03,1.423110249332548358e-02,1.280799224399293591e-02,5.251819548797629356e-01
6.100000000000000000e+03,6.602288879396428500e-03,1.401432723068475605e-02,1.261289450761628010e-02,5.234554903642177903e-01
6.120000000000000000e+03,6.480334879640664916e-03,1.380088738148516070e-02,1.242079864333664463e-02,5.217325443977915977e-01
6.140000000000000000e+03,6.360622771133041774e-03,1.359073123166171584e-02,1.223165810849554530e-02,5.200131261611413702e-01
6.160000000000000000e+03,6.243111668250417648e-03,1.338380787007489858e-02,1.204542708306740977e-02,5.182972446885285578e-01
6.180000000000000000e+03,6.127761420985847543e-03,1.318006717619788631e-02,1.186206045857809803e-02,5.165849088683855950e-01
6.200000000000000000e+03,6.014532602023883387e-03,1.297945980798458077e-02,1.168151382718612269e-02,5.148761274438932167e-01
6.220000000000000000e+03,5.903386494033149509e-03,1.278193718991609690e-02,1.150374347092448721e-02,5.131709090135621043e-01
6.240000000000000000e+03,5.794285077172865901e-03,1.258745150122343379e-02,1.132870635110109006e-02,5.114692620318198601e-01
6.260000000000000000e+03,5.687191016809997265e-03,1.239595566428396481e-02,1.115636009785556798e-02,5.097711948096016465e-01
6.280000000000000000e+03,5.582067651443855041e-03,1.220740333318942085e-02,1.098666299987047928e-02,5.080767155149531478e-01
6.300000000000000000e+03,5.478878980834842559e-03,1.202174888248328140e-02,1.081957399423495378e-02,5.063858321736308676e-01
6.320000000000000000e+03,5.377589654334230355e-03,1.183894739606511023e-02,1.065505265645859921e-02,5.046985526697125302e-01
6.340000000000000000e+03,5.278164959411819207e-03,1.165895465625968810e-02,1.049305919063371964e-02,5.030148847462136974e-01
6.360000000000000000e+03,5.180570810378356227e-03,1.148172713304885031e-02,1.033355441974396528e-02,5.013348360057037212e-01
6.380000000000000000e+03,5.084773737299728980e-03,1.130722197346364921e-02,1.017649977611728533e-02,4.996584139109331302e-01
6.400000000000000000e+03,4.990740875099827258e-03,1.113539699113484313e-02,1.002185729202135882e-02,4.979856257854595181e-01
6.420000000000000000e+03,4.898439952849177256e-03,1.096621065599944628e-02,9.869589590399501650e-03,4.963164788142824801e-01
6.440000000000000000e+03,4.807839283236380046e-03,1.079962208416125960e-02,9.719659875745134681e-03,4.946509800444841565e-01
6.460000000000000000e+03,4.718907752219449539e-03,1.063559102790339120e-02,9.572031925113052078e-03,4.929891363858688869e-01
6.480000000000000000e+03,4.631614808854163379e-03,1.047407786585042959e-02,9.426670079265387497e-03,4.913309546116099158e-01
6.500000000000000000e+03,4.545930455296691083e-03,1.031504359327848480e-02,9.283539233950637015e-03,4.896764413589015930e-01
6.520000000000000000e+03,4.461825236977631087e-03,1.015844981257091675e-02,9.142604831313825425e-03,4.880256031296116292e-01
6.540000000000000000e+03,4.379270232944740965e-03,1.000425872381771608e-02,9.003832851435944126e-03,4.863784462909402917e-01
6.560000000000000000e+03,4.298237046371676355e-03,9.852433115556575444e-03,8.867189804000918940e-03,4.847349770760845944e-01
6.580000000000000000e+03,4.218697795230017672e-03,9.702936355653783013e-03,8.732642720088404364e-03,4.830952015849000469e-01
6.600000000000000000e+03,4.140625103122006802e-03,9.555732382322738513e-03,8.600159144090464836e-03,4.814591257845741712e-01
6.620000000000000000e+03,4.063992090271347467e-03,9.410785695278449034e-03,8.469707125750604304e-03,4.798267555102960213e-01
6.640000000000000000e+03,3.988772364669532222e-03,9.268061347025874364e-03,8.341255212323287968e-03,4.781980964659323097e-01
6.660000000000000000e+03,3.914940013375169461e-03,9.127524934280317748e-03,8.214772440852285626e-03,4.765731542247070296e-01
6.680000000000000000e+03,3.842469593963820235e-03,8.989142589518063151e-03,8.090228330566256315e-03,4.749519342298804681e-01
6.700000000000000000e+03,3.771336126125894583e-03,8.852880972655234604e-03,7.967592875389711143e-03,4.733344417954375993e-01
6.720000000000000000e+03,3.701515083410165333e-03,8.718707262853252205e-03,7.846836536567926637e-03,4.717206821067723155e-01
6.740000000000000000e+03,3.632982385110552267e-03,8.586589150448940139e-03,7.727930235404046125e-03,4.701106602213789287e-01
6.760000000000000000e+03,3.565714388293803570e-03,8.456494829007591904e-03,7.610845346106833061e-03,4.685043810695442845e-01
6.780000000000000000e+03,3.499687879965762173e-03,8.328392987497160865e-03,7.495553688747444779e-03,4.669018494550443710e-01
6.800000000000000000e+03,3.434880069373924105e-03,8.202252802581903868e-03,7.382027522323714001e-03,4.653030700558392074e-01
6.820000000000000000e+03,3.371268580444068425e-03,8.078043931033722369e-03,7.270239537930349959e-03,4.637080474247732842e-01
6.840000000000000000e+03,3.308831444348727009e-03,7.955736502259520143e-03,7.160162852033568129e-03,4.621167859902768904e-01
6.860000000000000000e+03,3.247547092205296283e-03,7.835301110942825484e-03,7.051770999848543109e-03,4.605292900570717163e-01
6.880000000000000000e+03,3.187394347901661984e-03,7.716708809798177374e-03,6.945037928818360157e-03,4.589455638068732912e-01
6.900000000000000000e+03,3.128352421047224906e-03,7.599931102436487118e-03,6.839937992192838233e-03,4.573656112991013045e-01
6.920000000000000000e+03,3.070400900047210412e-03,7.484939936339829805e-03,6.736445942705847172e-03,4.557894364715875390e-01
6.940000000000000000e+03,3.013519745298231210e-03,7.371707695944073983e-03,6.634536926349667019e-03,4.542170431412874132e-01
6.960000000000000000e+03,2.957689282503079414e-03,7.260207195827764887e-03,6.534186476244988745e-03,4.526484350049923000e-01
6.980000000000000000e+03,2.902890196102722586e-03,7.150411674005680007e-03,6.435370506605112180e-03,4.510836156400419572e-01
7.000000000000000000e+03,2.849103522823594713e-03,7.042294785325533928e-03,6.338065306792980275e-03,4.495225885050437298e-01
7.020000000000000000e+03,2.796310645338193242e-03,6.935830594966402134e-03,6.242247535469761660e-03,4.479653569405840918e-01
7.040000000000000000e+03,2.744493286037102183e-03,6.830993572037192402e-03,6.147894214833473162e-03,4.464119241699479601e-01
7.060000000000000000e+03,2.693633500910593351e-03,6.727758583273828891e-03,6.054982724946446175e-03,4.448622932998405055e-01
7.080000000000000000e+03,2.643713673537902327e-03,6.626100886833659678e-03,5.963490798150294231e-03,4.433164673211045237e-01
7.100000000000000000e+03,2.594716509182400620e-03,6.525996126185620166e-03,5.873396513567058150e-03,4.417744491094413584e-01
7.120000000000000000e+03,2.546625028990869878e-03,6.427420324094752432e-03,5.784678291685277189e-03,4.402362414261329349e-01
7.140000000000000000e+03,2.499422564295110047e-03,6.330349876699669330e-03,5.697314889029702484e-03,4.387018469187651815e-01
7.160000000000000000e+03,2.453092751014146304e-03,6.234761547681620664e-03,5.611285392913458424e-03,4.371712681219491747e-01
7.180000000000000000e+03,2.407619524155331717e-03,6.140632462523717278e-03,5.526569216271345723e-03,4.356445074580463372e-01
7.200000000000000000e+03,2.362987112412673341e-03,6.047940102859053653e-03,5.443146092573148201e-03,4.341215672378939128e-01
7.220000000000000000e+03,2.319180032860702120e-03,5.956662300906341231e-03,5.360996070815707282e-03,4.326024496615281101e-01
7.240000000000000000e+03,2.276183085742279795e-03,5.866777233991784385e-03,5.280099510592606293e-03,4.310871568189090230e-01
7.260000000000000000e+03,2.233981349348746447e-03,5.778263419155863292e-03,5.200437077240277137e-03,4.295756906906479378e-01
7.280000000000000000e+03,2.192560174990802746e-03,5.691099707843797276e-03,5.121989737059417375e-03,4.280680531487304763e-01
7.300000000000000000e+03,2.151905182058612073e-03,5.605265280678372805e-03,5.044738752610535525e-03,4.265642459572462353e-01
7.320000000000000000e+03,2.112002253169558211e-03,5.520739642313992127e-03,4.968665678082593261e-03,4.250642707731100978e-01
7.340000000000000000e+03,2.072837529402198845e-03,5.437502616370590292e-03,4.893752354733531089e-03,4.235681291467938703e-01
7.360000000000000000e+03,2.034397405614883116e-03,5.355534340446329450e-03,4.819980906401696505e-03,4.220758225230481497e-01
7.380000000000000000e+03,1.996668525847626781e-03,5.274815261207821404e-03,4.747333735087039264e-03,4.205873522416302412e-01
7.400000000000000000e+03,1.959637778805784370e-03,5.195326129556713558e-03,4.675793516601042463e-03,4.191027195380296888e-01
7.420000000000000000e+03,1.923292293424121863e-03,5.117047995871498549e-03,4.605343196284348607e-03,4.176219255441938061e-01
7.440000000000000000e+03,1.887619434509904071e-03,5.039962205323420853e-03,4.535965984791078855e-03,4.161449712892513197e-01
7.460000000000000000e+03,1.852606798463625210e-03,4.964050393265271276e-03,4.467645353938743888e-03,4.146718577002400097e-01
7.480000000000000000e+03,1.818242209076046485e-03,4.889294480692077914e-03,4.400365032622870383e-03,4.132025856028288535e-01
7.500000000000000000e+03,1.784513713400230541e-03,4.815676669772531344e-03,4.334109002795277950e-03,4.117371557220436129e-01
7.520000000000000000e+03,1.751409577697263503e-03,4.743179439450071963e-03,4.268861495505064593e-03,4.102755686829909210e-01
7.540000000000000000e+03,1.718918283454376125e-03,4.671785541112602122e-03,4.204606987001342257e-03,4.088178250115787615e-01
7.560000000000000000e+03,1.687028523474239788e-03,4.601477994329741458e-03,4.141330194896767486e-03,4.073639251352410007e-01
7.580000000000000000e+03,1.655729198034181599e-03,4.532240082656654838e-03,4.079016074390989441e-03,4.059138693836570333e-01
7.600000000000000000e+03,1.625009411114103873e-03,4.464055349503351366e-03,4.017649814553016056e-03,4.044676579894742052e-01
7.620000000000000000e+03,1.594858466691911458e-03,4.396907594068517715e-03,3.957216834661665683e-03,4.030252910890259055e-01
7.640000000000000000e+03,1.565265865105286164e-03,4.330780867336868345e-03,3.897702780603181771e-03,4.015867687230518790e-01
7.660000000000000000e+03,1.536221299478639961e-03,4.265659468139058538e-03,3.839093521325152771e-03,4.001520908374165408e-01
7.680000000000000000e+03,1.507714652214110470e-03,4.201527939273180974e-03,3.781375145345862963e-03,3.987212572838254032e-01
7.700000000000000000e+03,1.479735991545484425e-03,4.138371063686909976e-03,3.724533957318218978e-03,3.972942678205411138e-01
7.720000000000000000e+03,1.452275568153950586e-03,4.076173860719357542e-03,3.668556474647421961e-03,3.958711221130992719e-01
7.740000000000000000e+03,1.425323811844597666e-03,4.014921582401731297e-03,3.613429424161558341e-03,3.944518197350215249e-01
7.760000000000000000e+03,1.398871328282594133e-03,3.954599709815881034e-03,3.559139738834293017e-03,3.930363601685274988e-01
7.780000000000000000e+03,1.372908895788010333e-03,3.895193949509841332e-03,3.505674554558857459e-03,3.916247428052466728e-01
7.800000000000000000e+03,1.347427462188254248e-03,3.836690229969489004e-03,3.453021206972540363e-03,3.902169669469306434e-01
7.820000000000000000e+03,1.322418141727093937e-03,3.779074698145466673e-03,3.401167228330920222e-03,3.888130318061584489e-01
7.840000000000000000e+03,1.297872212029304965e-03,3.722333716034497732e-03,3.350100344431047872e-03,3.874129365070479447e-01
7.860000000000000000e+03,1.273781111119931054e-03,3.666453857314273031e-03,3.299808471582845685e-03,3.860166800859585190e-01
7.880000000000000000e+03,1.250136434497220537e-03,3.611421904031061891e-03,3.250279713627955789e-03,3.846242614921965286e-01
7.900000000000000000e+03,1.226929932258288662e-03,3.557224843339240779e-03,3.201502359005316961e-03,3.832356795887186807e-01
7.920000000000000000e+03,1.204153506276575475e-03,3.503849864291923473e-03,3.153464877862731212e-03,3.818509331528352480e-01
7.940000000000000000e+03,1.181799207430184444e-03,3.451284354681954589e-03,3.106155919213759130e-03,3.804700208769061232e-01
7.960000000000000000e+03,1.159859232880209971e-03,3.399515897932389556e-03,3.059564308139150774e-03,3.790929413690424243e-01
7.980000000000000000e+03,1.138325923398166017e-03,3.348532270035773674e-03,3.013679043032196306e-03,3.777196931538023827e-01
8.000000000000000000e+03,1.117191760741652849e-03,3.298321436541435704e-03,2.968489292887292047e-03,3.763502746728857873e-01
8.020000000000000000e+03,1.096449365077409917e-03,3.248871549590058756e-03,2.923984394631052794e-03,3.749846842858268747e-01
8.040000000000000000e+03,1.076091492450913321e-03,3.200170944994761707e-03,2.880153850495285623e-03,3.736229202706873864e-01
8.060000000000000000e+03,1.056111032301693207e-03,3.152208139368016353e-03,2.836987325431214978e-03,3.722649808247440739e-01
8.080000000000000000e+03,1.036501005023571405e-03,3.104971827293650892e-03,2.794474644564285976e-03,3.709108640651783140e-01
8.100000000000000000e+03,1.017254559569013726e-03,3.058450878543262762e-03,2.752605790688936616e-03,3.695605680297613382e-01
8.120000000000000000e+03,9.983649710968108860e-04,3.012634335336311815e-03,2.711370901802680547e-03,3.682140906775382416e-01
8.140000000000000000e+03,9.798256386623334455e-04,2.967511409643266290e-03,2.670760268678939661e-03,3.668714298895096038e-01
8.160000000000000000e+03,9.616300829495945607e-04,2.923071480531085585e-03,2.630764332477977287e-03,3.655325834693117781e-01
8.180000000000000000e+03,9.437719440443796031e-04,2.879304091550400138e-03,2.591373682395360385e-03,3.641975491438946833e-01
8.200000000000000000e+03,9.262449792477169897e-04,2.836198948163730534e-03,2.552579053347357480e-03,3.628663245641985946e-01
8.220000000000000000e+03,9.090430609289678211e-04,2.793745915214117422e-03,2.514371323692705940e-03,3.615389073058274394e-01
8.240000000000000000e+03,8.921601744178253666e-04,2.751935014433510001e-03,2.476741512990159218e-03,3.602152948697194823e-01
8.260000000000000000e+03,8.755904159345533847e-04,2.710756421990315017e-03,2.439680779791283689e-03,3.588954846828201761e-01
8.280000000000000000e+03,8.593279905577447773e-04,2.670200466075473532e-03,2.403180419467926092e-03,3.575794740987459641e-01
8.300000000000000000e+03,8.433672102289692472e-04,2.630257624526476101e-03,2.367231862073828578e-03,3.562672603984520792e-01
8.320000000000000000e+03,8.277024917936284289e-04,2.590918522488721773e-03,2.331826670239849682e-03,3.549588407908945142e-01
8.340000000000000000e+03,8.123283550773806577e-04,2.552173930113620700e-03,2.296956537102258673e-03,3.536542124136920484e-01
8.360000000000000000e+03,7.972394209974997077e-04,2.514014760292904768e-03,2.262613284263614508e-03,3.523533723337824441e-01
8.380000000000000000e+03,7.824304097085420240e-04,2.476432066428521737e-03,2.228788859785669520e-03,3.510563175480803655e-01
8.400000000000000000e+03,7.678961387817119337e-04,2.439417040237600726e-03,2.195475336213840740e-03,3.497630449841310774e-01
8.420000000000000000e+03,7.536315214173210444e-04,2.402961009591929147e-03,2.162664908632736232e-03,3.484735515007622020e-01
8.440000000000000000e+03,7.396315646897460606e-04,2.367055436391379483e-03,2.130349892752241622e-03,3.471878338887333104e-01
8.460000000000000000e+03,7.258913678243065961e-04,2.331691914470785873e-03,2.098522723023707546e-03,3.459058888713810731e-01
8.480000000000000000e+03,7.124061205054937765e-04,2.296862167539716684e-03,2.067175950785744929e-03,3.446277131052652987e-01
8.500000000000000000e+03,6.991711012159840038e-04,2.262558047154643488e-03,2.036302242439179226e-03,3.433533031808105873e-01
8.520000000000000000e+03,6.861816756058836380e-04,2.228771530723001187e-03,2.005894377650701329e-03,3.420826556229435988e-01
8.540000000000000000e+03,6.734332948916746386e-04,2.195494719538611944e-03,1.975945247584750663e-03,3.408157668917343175e-01
8.560000000000000000e+03,6.609214942843082228e-04,2.162719836848018412e-03,1.946447853163216528e-03,3.395526333830262700e-01
8.580000000000000000e+03,6.486418914459428191e-04,2.130439225947197181e-03,1.917395303352477593e-03,3.382932514290726833e-01
8.600000000000000000e+03,6.365901849747993956e-04,2.098645348308235230e-03,1.888780813477411794e-03,3.370376172991617625e-01
8.620000000000000000e+03,6.247621529176332605e-04,2.067330781735419488e-03,1.860597703561877670e-03,3.357857272002462423e-01
8.640000000000000000e+03,6.131536513093283720e-04,2.036488218550355691e-03,1.832839396695320209e-03,3.345375772775661116e-01
8.660000000000000000e+03,6.017606127391207389e-04,2.006110463805590473e-03,1.805499417425031512e-03,3.332931636152727806e-01
8.680000000000000000e+03,5.905790449429759205e-04,1.976190433526358106e-03,1.778571390173722382e-03,3.320524822370447549e-01
8.700000000000000000e+03,5.796050294216493256e-04,1.946721152979937527e-03,1.752049037681943817e-03,3.308155291067071402e-01
8.720000000000000000e+03,5.688347200839629931e-04,1.917695754972243869e-03,1.725926179475019504e-03,3.295823001288428755e-01
8.740000000000000000e+03,5.582643419148516223e-04,1.889107478171181799e-03,1.700196730354063641e-03,3.283527911494064644e-01
8.760000000000000000e+03,5.478901896677248725e-04,1.860949665456378566e-03,1.674854698910740840e-03,3.271269979563307673e-01
8.780000000000000000e+03,5.377086265807114922e-04,1.833215762294851609e-03,1.649894186065366513e-03,3.259049162801330168e-01
8.800000000000000000e+03,5.277160831163521396e-04,1.805899315142212155e-03,1.625309383627991048e-03,3.246865417945180576e-01
8.820000000000000000e+03,5.179090557243211986e-04,1.778993969869006268e-03,1.601094572882105641e-03,3.234718701169794763e-01
8.840000000000000000e+03,5.082841056267567046e-04,1.752493470211795431e-03,1.577244123190615910e-03,3.222608968093955695e-01
8.860000000000000000e+03,4.988378576257950555e-04,1.726391656248572925e-03,1.553752490623715741e-03,3.210536173786269210e-01
8.880000000000000000e+03,4.895669989329046916e-04,1.700682462898165347e-03,1.530614216608348899e-03,3.198500272771047093e-01
8.900000000000000000e+03,4.804682780196313594e-04,1.675359918443198627e-03,1.507823926598878721e-03,3.186501219034234555e-01
8.920000000000000000e+03,4.715385034893604171e-04,1.650418143076288948e-03,1.485376328768660140e-03,3.174538966029262221e-01
8.940000000000000000e+03,4.627745429697212656e-04,1.625851347469082792e-03,1.463266212722174470e-03,3.162613466682885344e-01
8.960000000000000000e+03,4.541733220252596381e-04,1.601653831363785297e-03,1.441488448227406897e-03,3.150724673400989717e-01
8.980000000000000000e+03,4.457318230900078723e-04,1.577819982186811753e-03,1.420037983968130578e-03,3.138872538074384821e-01
9.000000000000000000e+03,4.374470844195985780e-04,1.554344273684239372e-03,1.398909846315815435e-03,3.127057012084546450e-01
9.020000000000000000e+03,4.293161990625612556e-04,1.531221264578683109e-03,1.378099138120814733e-03,3.115278046309351012e-01
9.040000000000000000e+03,4.213363138504587707e-04,1.508445597247281764e-03,1.357601037522553587e-03,3.103535591128768201e-01
9.060000000000000000e+03,4.135046284065214571e-04,1.486011996420451113e-03,1.337410796778406089e-03,3.091829596430531457e-01
9.080000000000000000e+03,4.058183941724429053e-04,1.463915267901082055e-03,1.317523741110973937e-03,3.080160011615769022e-01
9.100000000000000000e+03,3.982749134530083309e-04,1.442150297303845721e-03,1.297935267573461279e-03,3.068526785604633877e-01
9.120000000000000000e+03,3.908715384782311805e-04,1.420712048814311507e-03,1.278640843932880335e-03,3.056929866841866517e-01
9.140000000000000000e+03,3.836056704826826366e-04,1.399595563967546280e-03,1.259636007570791609e-03,3.045369203302359384e-01
9.160000000000000000e+03,3.764747588016998736e-04,1.378795960445896142e-03,1.240916364401306550e-03,3.033844742496680236e-01
9.180000000000000000e+03,3.694762999841672653e-04,1.358308430895643296e-03,1.222477587806079010e-03,3.022356431476575511e-01
9.200000000000000000e+03,3.626078369215684312e-04,1.338128241762243965e-03,1.204315417586019656e-03,3.010904216840425418e-01
9.220000000000000000e+03,3.558669579930153577e-04,1.318250732143853117e-03,1.186425658929467913e-03,2.999488044738683468e-01
9.240000000000000000e+03,3.492512962259650567e-04,1.298671312662842822e-03,1.168804181396558648e-03,2.988107860879298805e-01
9.260000000000000000e+03,3.427585284723340094e-04,1.279385464355035397e-03,1.151446917919531814e-03,2.976763610533086357e-01
9.280000000000000000e+03,3.363863745997357126e-04,1.260388737576370946e-03,1.134349863818733982e-03,2.965455238539080329e-01
9.300000000000000000e+03,3.301325966975633382e-04,1.241676750926734140e-03,1.117509075834060856e-03,2.954182689309852172e-01
9.320000000000000000e+03,3.239949982976463461e-04,1.223245190190658336e-03,1.100920671171592502e-03,2.942945906836802461e-01
9.340000000000000000e+03,3.179714236092210061e-04,1.205089807294658756e-03,1.084580826565192946e-03,2.931744834695435009e-01
9.360000000000000000e+03,3.120597567679473001e-04,1.187206419280919774e-03,1.068485777352827818e-03,2.920579416050581023e-01
9.380000000000000000e+03,3.062579210987214848e-04,1.169590907297080864e-03,1.052631816567372799e-03,2.909449593661599942e-01
9.400000000000000000e+03,3.005638783920325610e-04,1.152239215601865785e-03,1.037015294041679315e-03,2.898355309887574727e-01
9.420000000000000000e+03,2.949756281936122553e-04,1.135147350586307793e-03,1.021632615527676971e-03,2.887296506692439979e-01
9.440000000000000000e+03,2.894912071071409636e-04,1.118311379810325423e-03,1.006480241829292837e-03,2.876273125650101181e-01
9.460000000000000000e+03,2.841086881097681515e-04,1.101727431054395998e-03,9.915546879489564418e-04,2.865285107949523402e-01
9.480000000000000000e+03,2.788261798802160046e-04,1.085391691386101802e-03,9.768525222474916218e-04,2.854332394399793360e-01
9.500000000000000000e+03,2.736418261392351784e-04,1.069300406241306678e-03,9.623703656171760101e-04,2.843414925435140961e-01
9.520000000000000000e+03,2.685538050021878901e-04,1.053449878519730626e-03,9.481048906677576067e-04,2.832532641119943628e-01
9.540000000000000000e+03,2.635603283435373947e-04,1.037836467694700990e-03,9.340528209252308908e-04,2.821685481153692332e-01
9.560000000000000000e+03,2.586596411730268945e-04,1.022456588936853858e-03,9.202109300431685372e-04,2.810873384875930414e-01
9.580000000000000000e+03,2.538500210233329401e-04,1.007306712251553656e-03,9.065760410263982907e-04,2.800096291271182425e-01
9.600000000000000000e+03,2.491297773489848299e-04,9.923833616298427182e-04,8.931450254668584681e-04,2.789354138973807462e-01
9.620000000000000000e+03,2.444972509363452576e-04,9.776831142126749322e-04,8.799148027914074389e-04,2.778646866272867499e-01
9.640000000000000000e+03,2.399508133244466416e-04,9.632025994682409144e-04,8.668823395214168663e-04,2.767974411116936873e-01
9.660000000000000000e+03,2.354888662364909091e-04,9.489384983821754545e-04,8.540446485439578874e-04,2.757336711118917871e-01
9.680000000000000000e+03,2.311098410218109626e-04,9.348875426604466576e-04,8.413987883944019919e-04,2.746733703560780837e-01
9.700000000000000000e+03,2.268121981081073753e-04,9.210465139447174222e-04,8.289418625502456691e-04,2.736165325398309811e-01
9.720000000000000000e+03,2.225944264637704970e-04,9.074122430399898451e-04,8.166710187359908822e-04,2.725631513265804329e-01
9.740000000000000000e+03,2.184550430701048774e-04,8.939816091543364204e-04,8.045834482389028000e-04,2.715132203480770667e-01
9.760000000000000000e+03,2.143925924032714469e-04,8.807515391505301404e-04,7.926763852354771697e-04,2.704667332048534822e-01
9.780000000000000000e+03,2.104056459257749325e-04,8.677190068093742223e-04,7.809471061284368109e-04,2.694236834666892677e-01
9.800000000000000000e+03,2.064928015873177230e-04,8.548810321045665532e-04,7.693929288941098871e-04,2.683840646730676349e-01
9.820000000000000000e+03,2.026526833348497479e-04,8.422346804888963248e-04,7.580112124400067248e-04,2.673478703336315543e-01
9.840000000000000000e+03,1.988839406316475098e-04,8.297770621916038302e-04,7.467993559724435014e-04,2.663150939286377805e-01
9.860000000000000000e+03,1.951852479852545733e-04,8.175053315267297345e-04,7.357547983740567827e-04,2.652857289094058268e-01
9.880000000000000000e+03,1.915553044841236154e-04,8.054166862122747080e-04,7.248750175910472588e-04,2.642597686987653294e-01
9.900000000000000000e+03,1.879928333427986287e-04,7.935083667000011540e-04,7.141575300300011036e-04,2.632372066915001363e-01
9.920000000000000000e+03,1.844965814554822632e-04,7.817776555157072461e-04,7.035998899641365215e-04,2.622180362547900656e-01
9.940000000000000000e+03,1.810653189578335627e-04,7.702218766098117278e-04,6.931996889488305225e-04,2.612022507286484996e-01
9.960000000000000000e+03,1.776978387968460439e-04,7.588383947180807722e-04,6.829545552462727275e-04,2.601898434263585358e-01
9.980000000000000000e+03,1.743929563086577981e-04,7.476246147323460916e-04,6.728621532591115475e-04,2.591808076349050860e-01
1.000000000000000000e+04,1.711495088041480625e-04,7.365779810810441823e-04,6.629201829729397533e-04,2.581751366154050875e-01
1.002000000000000000e+04,1.679663551621775244e-04,7.256959771194352194e-04,6.531263794074917192e-04,2.571728236035337734e-01
1.004000000000000000e+04,1.648423754303317387e-04,7.149761245293369087e-04,6.434785120764032612e-04,2.561738618099483888e-01
1.006000000000000000e+04,1.617764704330313199e-04,7.044159827282300747e-04,6.339743844554071106e-04,2.551782444207104095e-01
1.008000000000000000e+04,1.587675613868721623e-04,6.940131482875888571e-04,6.246118334588300148e-04,2.541859645977024296e-01
1.010000000000000000e+04,1.558145895230640958e-04,6.837652543602844865e-04,6.153887289242560487e-04,2.531970154790440519e-01
1.012000000000000000e+04,1.529165157168369221e-04,6.736699701169234292e-04,6.063029731052311296e-04,2.522113901795042801e-01
1.014000000000000000e+04,1.500723201236870623e-04,6.637250001909793858e-04,5.973525001718814472e-04,2.512290817909114682e-01
1.016000000000000000e+04,1.472810018223379906e-04,6.539280841325793934e-04,5.885352757193214540e-04,2.502500833825597737e-01
1.018000000000000000e+04,1.445415784642915336e-04,6.442769958708055751e-04,5.798492962837249959e-04,2.492743880016130287e-01
1.020000000000000000e+04,1.418530859298496602e-04,6.347695431843821106e-04,5.712925888659438995e-04,2.483019886735062520e-01
1.022000000000000000e+04,1.392145779904872577e-04,6.254035671806133095e-04,5.628632104625520436e-04,2.473328784023438587e-01
1.024000000000000000e+04,1.366251259774587713e-04,6.161769417824440945e-04,5.545592476041996633e-04,2.463670501712937611e-01
1.026000000000000000e+04,1.340838184565257621e-04,6.070875732235085599e-04,5.463788159011577581e-04,2.454044969429819423e-01
1.028000000000000000e+04,1.315897609086911612e-04,5.981333995510524412e-04,5.383200595959472187e-04,2.444452116598811731e-01
1.030000000000000000e+04,1.291420754168308524e-04,5.893123901365916913e-04,5.303811511229325438e-04,2.434891872446992567e-01
1.032000000000000000e+04,1.267399003581138369e-04,5.806225451942018893e-04,5.225602906747817003e-04,2.425364166007614175e-01
1.034000000000000000e+04,1.243823901021044037e-04,5.720618953062965584e-04,5.148557057756669025e-04,2.415868926123940774e-01
1.036000000000000000e+04,1.220687147144422491e-04,5.636285009568005018e-04,5.072656508611204408e-04,2.406406081453015822e-01
1.038000000000000000e+04,1.197980596659975461e-04,5.553204520715832818e-04,4.997884068644249970e-04,2.396975560469423727e-01
1.040000000000000000e+04,1.175696255474008376e-04,5.471358675660445295e-04,4.924222808094401091e-04,2.387577291469036578e-01
1.042000000000000000e+04,1.153826277888478444e-04,5.390728948997433167e-04,4.851656054097689959e-04,2.378211202572699245e-01
1.044000000000000000e+04,1.132362963850834118e-04,5.311297096379518929e-04,4.780167386741567253e-04,2.368877221729921156e-01
1.046000000000000000e+04,1.111298756254682098e-04,5.233045150200325239e-04,4.709740635180293040e-04,2.359575276722516712e-01
1.048000000000000000e+04,1.090626238290355685e-04,5.155955415345255411e-04,4.640359873810730195e-04,2.350305295168233777e-01
1.050000000000000000e+04,1.070338130844457363e-04,5.080010465008445199e-04,4.572009418507600896e-04,2.341067204524346912e-01
1.052000000000000000e+04,1.050427289947478561e-04,5.005193136574735257e-04,4.504673822917261840e-04,2.331860932091224525e-01
1.054000000000000000e+04,1.030886704268614329e-04,4.931486527565682012e-04,4.438337874809114027e-04,2.322686405015866873e-01
1.056000000000000000e+04,1.011709492656895815e-04,4.858873991648524895e-04,4.372986592483672406e-04,2.313543550295422691e-01
1.058000000000000000e+04,9.928889017277972876e-05,4.787339134707187835e-04,4.308605221236469214e-04,2.304432294780679180e-01
1.060000000000000000e+04,9.744183034944705561e-05,4.716865810974312108e-04,4.245179229876880843e-04,2.295352565179517024e-01
1.062000000000000000e+04,9.562911930427929420e-05,4.647438119223363758e-04,4.182694307301027654e-04,2.286304288060344025e-01
1.064000000000000000e+04,9.385011862494193214e-05,4.579040399019850081e-04,4.121136359117865289e-04,2.277287389855517374e-01
1.066000000000000000e+04,9.210420175420393088e-05,4.511657227030791383e-04,4.060491504327712353e-04,2.268301796864698738e-01
1.068000000000000000e+04,9.039075377010726497e-05,4.445273413391408798e-04,4.000746072052267918e-04,2.259347435258229342e-01
1.070000000000000000e+04,8.870917117020311383e-05,4.379873998128244283e-04,3.941886598315420126e-04,2.250424231080450366e-01
1.072000000000000000e+04,8.705886165978032995e-05,4.315444247637773337e-04,3.883899822873995841e-04,2.241532110253008359e-01
1.074000000000000000e+04,8.543924394401175289e-05,4.251969651219641446e-04,3.826772686097677247e-04,2.232670998578119848e-01
1.076000000000000000e+04,8.384974752394731324e-05,4.189435917663666660e-04,3.770492325897299886e-04,2.223840821741834284e-01
1.078000000000000000e+04,8.228981249628201694e-05,4.127828971889777260e-04,3.715046074700799751e-04,2.215041505317250359e-01
1.080000000000000000e+04,8.075888935682946142e-05,4.067134951640026899e-04,3.660421456476024480e-04,2.206272974767719275e-01
1.082000000000000000e+04,7.925643880763302634e-05,4.007340204221922870e-04,3.606606183799730475e-04,2.197535155450008604e-01
1.084000000000000000e+04,7.778193156764698964e-05,3.948431283302175198e-04,3.553588154971957678e-04,2.188827972617462536e-01
1.086000000000000000e+04,7.633484818692219166e-05,3.890394945750181872e-04,3.501355451175164010e-04,2.180151351423113559e-01
1.088000000000000000e+04,7.491467886423092398e-05,3.833218148530379075e-04,3.449896333677341005e-04,2.171505216922772763e-01
1.090000000000000000e+04,7.352092326806889126e-05,3.776888045642725657e-04,3.399199241078453091e-04,2.162889494078115427e-01
1.092000000000000000e+04,7.215309036097045429e-05,3.721391985110594335e-04,3.349252786599534793e-04,2.154304107759713593e-01
1.094000000000000000e+04,7.081069822707702151e-05,3.666717506015260836e-04,3.300045755413734644e-04,2.145748982750068368e-01
1.096000000000000000e+04,6.949327390289790113e-05,3.612852335576340968e-04,3.251567102018706763e-04,2.137224043746586422e-01
1.098000000000000000e+04,6.820035321120539184e-05,3.559784386277373884e-04,3.203805947649636713e-04,2.128729215364565386e-01
1.100000000000000000e+04,6.693148059800571451e-05,3.507501753035892865e-04,3.156751577732303687e-04,2.120264422140144267e-01
1.102000000000000000e+04,6.568620897252886413e-05,3.455992710417302746e-04,3.110393439375572417e-04,2.111829588533202240e-01
1.104000000000000000e+04,6.446409955018245371e-05,3.405245709891814815e-04,3.064721138902633387e-04,2.103424638930272705e-01
1.106000000000000000e+04,6.326472169841401174e-05,3.355249377133822253e-04,3.019724439420440028e-04,2.095049497647410441e-01
1.108000000000000000e+04,6.208765278542833642e-05,3.305992509363016286e-04,2.975393258426714603e-04,2.086704088933042378e-01
1.110000000000000000e+04,6.093247803170711267e-05,3.257464072726624481e-04,2.931717665453962250e-04,2.078388336970777572e-01
1.112000000000000000e+04,5.979879036427944818e-05,3.209653199722083843e-04,2.888687879749875730e-04,2.070102165882223288e-01
1.114000000000000000e+04,5.868619027369170022e-05,3.162549186659542599e-04,2.846294267993588231e-04,2.061845499729752507e-01
1.116000000000000000e+04,5.759428567362756687e-05,3.116141491163586805e-04,2.804527342047228341e-04,2.053618262519248949e-01
1.118000000000000000e+04,5.652269176312875237e-05,3.070419729713518464e-04,2.763377756742166780e-04,2.045420378202838785e-01
1.120000000000000000e+04,5.547103089136894215e-05,3.025373675221634936e-04,2.722836307699471334e-04,2.037251770681598739e-01
1.122000000000000000e+04,5.443893242493310475e-05,2.980993254648906269e-04,2.682893929184015968e-04,2.029112363808223130e-01
1.124000000000000000e+04,5.342603261755657075e-05,2.937268546657433011e-04,2.643541691991689547e-04,2.021002081389701166e-01
1.126000000000000000e+04,5.243197448227759981e-05,2.894189779299163531e-04,2.604770801369247178e-04,2.012920847189923201e-01
1.128000000000000000e+04,5.145640766595982403e-05,2.851747327740240400e-04,2.566572594966216522e-04,2.004868584932316677e-01
1.130000000000000000e+04,5.049898832613972219e-05,2.809931712020485211e-04,2.528938540818436798e-04,1.996845218302411018e-01
1.132000000000000000e+04,4.955937901015714588e-05,2.768733594847420129e-04,2.491860235362678062e-04,1.988850670950412236e-01
1.134000000000000000e+04,4.863724853652582095e-05,2.728143779424313867e-04,2.455329401481882697e-04,1.980884866493735352e-01
1.136000000000000000e+04,4.773227187850302429e-05,2.688153207311704570e-04,2.419337886580534168e-04,1.972947728519528765e-01
1.138000000000000000e+04,4.684413004981756825e-05,2.648752956321890045e-04,2.383877660689701203e-04,1.965039180587172807e-01
1.140000000000000000e+04,4.597250999251586902e-05,2.609934238445876277e-04,2.348940814601288758e-04,1.957159146230735558e-01
1.142000000000000000e+04,4.511710446688768406e-05,2.571688397812244334e-04,2.314519558031020064e-04,1.949307548961442260e-01
1.144000000000000000e+04,4.427761194343217573e-05,2.534006908677483515e-04,2.280606217809735326e-04,1.941484312270086721e-01
1.146000000000000000e+04,4.345373649682730279e-05,2.496881373447264922e-04,2.247193236102538430e-04,1.933689359629441606e-01
1.148000000000000000e+04,4.264518770186492456e-05,2.460303520728175696e-04,2.214273168655358235e-04,1.925922614496642371e-01
1.150000000000000000e+04,4.185168053131583241e-05,2.424265203409467755e-04,2.181838683068521142e-04,1.918184000315548143e-01
1.152000000000000000e+04,4.107293525568824551e-05,2.388758396774308770e-04,2.149882557096877947e-04,1.910473440519077637e-01
1.154000000000000000e+04,4.030867734484555739e-05,2.353775196640120102e-04,2.118397676976108200e-04,1.902790858531524243e-01
1.156000000000000000e+04,3.955863737144833402e-05,2.319307817527503537e-04,2.087377035774753238e-04,1.895136177770860020e-01
1.158000000000000000e+04,3.882255091618720379e-05,2.285348590857363233e-04,2.056813731771626856e-04,1.887509321650997496e-01
1.160000000000000000e+04,3.810015847477313082e-05,2.251889963175726596e-04,2.026700966858153963e-04,1.879910213584050083e-01
1.162000000000000000e+04,3.739120536665287072e-05,2.218924494405875121e-04,1.997032044965287554e-04,1.872338776982560016e-01
1.164000000000000000e+04,3.669544164541753005e-05,2.186444856127345293e-04,1.967800370514610710e-04,1.864794935261705200e-01
1.166000000000000000e+04,3.601262201087289600e-05,2.154443829881371277e-04,1.938999446893234122e-04,1.857278611841493565e-01
1.168000000000000000e+04,3.534250572274083303e-05,2.122914305502381798e-04,1.910622874952143564e-04,1.849789730148922173e-01
1.170000000000000000e+04,3.468485651596150401e-05,2.091849279475125126e-04,1.882664351527612667e-04,1.842328213620121058e-01
1.172000000000000000e+04,3.403944251756686463e-05,2.061241853317010157e-04,1.855117667985309142e-04,1.834893985702497621e-01
1.174000000000000000e+04,3.340603616509608297e-05,2.031085231985324795e-04,1.827976708786792478e-04,1.827486969856814691e-01
1.176000000000000000e+04,3.278441412652480350e-05,2.001372722308879227e-04,1.801235450077991412e-04,1.820107089559295233e-01
1.178000000000000000e+04,3.217435722167981545e-05,1.972097731443744786e-04,1.774887958299370308e-04,1.812754268303676530e-01
1.180000000000000000e+04,3.157565034511174959e-05,1.943253765352681009e-04,1.748928388817412854e-04,1.805428429603256335e-01
1.182000000000000000e+04,3.098808239039879296e-05,1.914834427307900134e-04,1.723350984577110283e-04,1.798129496992912080e-01
1.184000000000000000e+04,3.041144617585507913e-05,1.886833416416803415e-04,1.698150074775123155e-04,1.790857394031107885e-01
1.186000000000000000e+04,2.984553837161749582e-05,1.859244526170322504e-04,1.673320073553290362e-04,1.783612044301876032e-01
1.188000000000000000e+04,2.929015942808549204e-05,1.832061643013529258e-04,1.648855478712176359e-04,1.776393371416778444e-01
1.190000000000000000e+04,2.874511350568890761e-05,1.805278744938160803e-04,1.624750870444344642e-04,1.769201299016849027e-01
1.192000000000000000e+04,2.821020840595904079e-05,1.778889900096713170e-04,1.601000910087041961e-04,1.762035750774515741e-01
1.194000000000000000e+04,2.768525550387903377e-05,1.752889265437774721e-04,1.577600338893997303e-04,1.754896650395513791e-01
1.196000000000000000e+04,2.717006968148961526e-05,1.727271085362277363e-04,1.554543976826049654e-04,1.747783921620757741e-01
1.198000000000000000e+04,2.666446926272727258e-05,1.702029690400330524e-04,1.531826721360297471e-04,1.740697488228212242e-01
1.200000000000000000e+04,2.616827594947159039e-05,1.677159495908309649e-04,1.509443546317478738e-04,1.733637274034736386e-01
1.202000000000000000e+04,2.568131475877989588e-05,1.652655000785912187e-04,1.487389500707321131e-04,1.726603202897913913e-01
1.204000000000000000e+04,2.520341396128664537e-05,1.628510786212843857e-04,1.465659707591559526e-04,1.719595198717857321e-01
1.206000000000000000e+04,2.473440502074639345e-05,1.604721514404847365e-04,1.444249362964362547e-04,1.712613185438997265e-01
1.208000000000000000e+04,2.427412253469891148e-05,1.581281927388765364e-04,1.423153734649888964e-04,1.705657087051850040e-01
1.210000000000000000e+04,2.382240417623588245e-05,1.558186845796351175e-04,1.402368161216716166e-04,1.698726827594773670e-01
1.212000000000000000e+04,2.337909063684845748e-05,1.535431167676520425e-04,1.381888050908868328e-04,1.691822331155698189e-01
1.214000000000000000e+04,2.294402557033588355e-05,1.513009867325779069e-04,1.361708880593201108e-04,1.684943521873837058e-01
1.216000000000000000e+04,2.251705553775546352e-05,1.490917994136526379e-04,1.341826194722873741e-04,1.678090323941387463e-01
1.218000000000000000e+04,2.209802995339453920e-05,1.469150671462971609e-04,1.322235604316674611e-04,1.671262661605206201e-01
1.220000000000000000e+04,2.168680103174553772e-05,1.447703095504379199e-04,1.302932785953941441e-04,1.664460459168471962e-01
1.222000000000000000e+04,2.128322373546547681e-05,1.426570534205386358e-04,1.283913480784847885e-04,1.657683640992318463e-01
1.224000000000000000e+04,2.088715572430183977e-05,1.405748326173114138e-04,1.265173493555802806e-04,1.650932131497471478e-01
1.226000000000000000e+04,2.049845730496657178e-05,1.385231879610827757e-04,1.246708691649745144e-04,1.644205855165842001e-01
1.228000000000000000e+04,2.011699138194100598e-05,1.365016671267877855e-04,1.228515004141090151e-04,1.637504736542122752e-01
1.230000000000000000e+04,1.974262340919412829e-05,1.345098245405675465e-04,1.210588420865107973e-04,1.630828700235353312e-01
1.232000000000000000e+04,1.937522134279745032e-05,1.325472212779451621e-04,1.192924991501506513e-04,1.624177670920475547e-01
1.234000000000000000e+04,1.901465559441992918e-05,1.306134249635562520e-04,1.175520824672006323e-04,1.617551573339876536e-01
1.236000000000000000e+04,1.866079898568619001e-05,1.287080096724089529e-04,1.158372087051680658e-04,1.610950332304894317e-01
1.238000000000000000e+04,1.831352670338269633e-05,1.268305558326511496e-04,1.141475002493860401e-04,1.604373872697330283e-01
1.240000000000000000e+04,1.797271625549551690e-05,1.249806501298200007e-04,1.124825851168380087e-04,1.597822119470928004e-01
1.242000000000000000e+04,1.763824742806470024e-05,1.231578854125523446e-04,1.108420968712971102e-04,1.591294997652843712e-01
1.244000000000000000e+04,1.731000224283987441e-05,1.213618605997324472e-04,1.092256745397591984e-04,1.584792432345095425e-01
1.246000000000000000e+04,1.698786491572232716e-05,1.195921805890554584e-04,1.076329625301499193e-04,1.578314348725997629e-01
1.248000000000000000e+04,1.667172181597893971e-05,1.178484561669842460e-04,1.060636105502858295e-04,1.571860672051580698e-01
1.250000000000000000e+04,1.636146142621363908e-05,1.161303039200783682e-04,1.045172735280705301e-04,1.565431327656991722e-01
1.252000000000000000e+04,1.605697430308234539e-05,1.144373461476742740e-04,1.029936115329068547e-04,1.559026240957875342e-01
1.254000000000000000e+04,1.575815303873764146e-05,1.127692107758951139e-04,1.014922896983056107e-04,1.552645337451749319e-01
1.256000000000000000e+04,1.546489222298959526e-05,1.111255312729704449e-04,1.000129781456734031e-04,1.546288542719354286e-01
1.258000000000000000e+04,1.517708840616936551e-05,1.095059465658449144e-04,9.855535190926042024e-05,1.539955782425987407e-01
1.260000000000000000e+04,1.489464006268281564e-05,1.079101009580571966e-04,9.711909086225148239e-05,1.533646982322824093e-01
1.262000000000000000e+04,1.461744755524096461e-05,1.063376440488672113e-04,9.570387964398048748e-05,1.527362068248229177e-01
1.264000000000000000e+04,1.434541309975511133e-05,1.047882306536161750e-04,9.430940758825456425e-05,1.521100966129036725e-01
1.266000000000000000e+04,1.407844073088394570e-05,1.032615207252965135e-04,9.293536865276685942e-05,1.514863601981827901e-01
1.268000000000000000e+04,1.381643626822073364e-05,1.017571792773151154e-04,9.158146134958360660e-05,1.508649901914188296e-01
1.270000000000000000e+04,1.355930728310879565e-05,1.002748763074319825e-04,9.024738867668878021e-05,1.502459792125953597e-01
1.272000000000000000e+04,1.330696306607331016e-05,9.881428672285432770e-05,8.893285805056889222e-05,1.496293198910432221e-01
1.274000000000000000e+04,1.305931459485832882e-05,9.737509026647015635e-05,8.763758123982314614e-05,1.490150048655619619e-01
1.276000000000000000e+04,1.281627450305757532e-05,9.595697144420227550e-05,8.636127429978204795e-05,1.484030267845401763e-01
1.278000000000000000e+04,1.257775704932804700e-05,9.455961945346695596e-05,8.510365750812025766e-05,1.477933783060725315e-01
1.280000000000000000e+04,1.234367808717566182e-05,9.318272811271918190e-05,8.386445530144726913e-05,1.471860520980769194e-01
1.282000000000000000e+04,1.211395503530231879e-05,9.182599579206766915e-05,8.264339621286090223e-05,1.465810408384106978e-01
1.284000000000000000e+04,1.188850684850384827e-05,9.048912534494460891e-05,8.144021281045014937e-05,1.459783372149827396e-01
1.286000000000000000e+04,1.166725398910876236e-05,8.917182404081166482e-05,8.025464163673050376e-05,1.453779339258672587e-01
1.288000000000000000e+04,1.145011839894769678e-05,8.787380349888860307e-05,7.908642314899974818e-05,1.447798236794138327e-01
1.290000000000000000e+04,1.123702347184372217e-05,8.659477962288703208e-05,7.793530166059833429e-05,1.441839991943575372e-01
1.292000000000000000e+04,1.102789402661380247e-05,8.533447253673495398e-05,7.680102528306146400e-05,1.435904531999264155e-01
1.294000000000000000e+04,1.082265628057201020e-05,8.409260652127669138e-05,7.568334586914902224e-05,1.429991784359480045e-01
1.296000000000000000e+04,1.062123782352505257e-05,8.286890995193218405e-05,7.458201895673896836e-05,1.424101676529548333e-01
1.298000000000000000e+04,1.042356759225113489e-05,8.166311523730223839e-05,7.349680371357201591e-05,1.418234136122888955e-01
1.300000000000000000e+04,1.022957584545300487e-05,8.047495875870512019e-05,7.242746288283460410e-05,1.412389090862028185e-01
1.302000000000000000e+04,1.003919413917652630e-05,7.930418081062887798e-05,7.137376272956599832e-05,1.406566468579618923e-01
1.304000000000000000e+04,9.852355302686025283e-06,7.815052554208696959e-05,7.033547298787827127e-05,1.400766197219431020e-01
1.306000000000000000e+04,9.668993414788059254e-06,7.701374089886214825e-05,6.931236680897593749e-05,1.394988204837340207e-01
1.308000000000000000e+04,9.489043780595105980e-06,7.589357856662570659e-05,6.830422070996313864e-05,1.389232419602291768e-01
1.310000000000000000e+04,9.312442908721192003e-06,7.478979391491794298e-05,6.731081452342615545e-05,1.383498769797264216e-01
1.312000000000000000e+04,9.139128488901310276e-06,7.370214594197753107e-05,6.633193134777978068e-05,1.377787183820211314e-01
1.314000000000000000e+04,8.969039370026764865e-06,7.263039722040596905e-05,6.536735749836536944e-05,1.372097590184986893e-01
1.316000000000000000e+04,8.802115538588826184e-06,7.157431384365476202e-05,6.441688245928929124e-05,1.366429917522267445e-01
1.318000000000000000e+04,8.638298097522995549e-06,7.053366537332269324e-05,6.348029883599042662e-05,1.360784094580455295e-01
1.320000000000000000e+04,8.477529245446503080e-06,6.950822478725047181e-05,6.255740230852543276e-05,1.355160050226569268e-01
1.322000000000000000e+04,8.319752256281686710e-06,6.849776842840089842e-05,6.164799158556081400e-05,1.349557713447122054e-01
1.324000000000000000e+04,8.164911459258167721e-06,6.750207595451220271e-05,6.075186835906098244e-05,1.343977013348988114e-01
1.326000000000000000e+04,8.012952219286706020e-06,6.652093028851307338e-05,5.986883725966176469e-05,1.338417879160256896e-01
1.328000000000000000e+04,7.863820917697867435e-06,6.555411756968723789e-05,5.899870581271851274e-05,1.332880240231073266e-01
1.330000000000000000e+04,7.717464933338758938e-06,6.460142710557674971e-05,5.814128439501907474e-05,1.327364026034469346e-01
1.332000000000000000e+04,7.573832624021068238e-06,6.366265132461200286e-05,5.729638619215080393e-05,1.321869166167172482e-01
1.334000000000000000e+04,7.432873308314053315e-06,6.273758572945775343e-05,5.646382715651197674e-05,1.316395590350417644e-01
1.336000000000000000e+04,7.294537247675932619e-06,6.182602885106417074e-05,5.564342596595775366e-05,1.310943228430736518e-01
1.338000000000000000e+04,7.158775628917467198e-06,6.092778220341217089e-05,5.483500398307095244e-05,1.305512010380736887e-01
1.340000000000000000e+04,7.025540546991490418e-06,6.004265023894196033e-05,5.403838521504776701e-05,1.300101866299870068e-01
1.342000000000000000e+04,6.894784988102430640e-06,5.917044030465497739e-05,5.325339627418948101e-05,1.294712726415188642e-01
1.344000000000000000e+04,6.766462813129831545e-06,5.831096259887862013e-05,5.247986633899075676e-05,1.289344521082093353e-01
1.346000000000000000e+04,6.640528741359979855e-06,5.746403012868369102e-05,5.171762711581532463e-05,1.283997180785058922e-01
1.348000000000000000e+04,6.516938334520040702e-06,5.662945866794432629e-05,5.096651280114989773e-05,1.278670636138364014e-01
1.350000000000000000e+04,6.395647981108973013e-06,5.580706671603127551e-05,5.022636004442814661e-05,1.273364817886792622e-01
1.352000000000000000e+04,6.276614881019764935e-06,5.499667545712784525e-05,4.949700791141506412e-05,1.268079656906340724e-01
1.354000000000000000e+04,6.159797030447568299e-06,5.419810872016007041e-05,4.877829784814406337e-05,1.262815084204898797e-01
1.356000000000000000e+04,6.045153207078405112e-06,5.341119293933092838e-05,4.807007364539783690e-05,1.257571030922928490e-01
1.358000000000000000e+04,5.932642955553255481e-06,5.263575711524978034e-05,4.737218140372480502e-05,1.252347428334127932e-01
1.360000000000000000e+04,5.822226573202410877e-06,5.187163277664789144e-05,4.668446949898310297e-05,1.247144207846087316e-01
1.362000000000000000e+04,5.713865096045013935e-06,5.111865394267096343e-05,4.600678854840386709e-05,1.241961301000925333e-01
1.364000000000000000e+04,5.607520285048987188e-06,5.037665708573996551e-05,4.533899137716597302e-05,1.236798639475931577e-01
1.366000000000000000e+04,5.503154612646338008e-06,4.964548109497163015e-05,4.468093298547446714e-05,1.231656155084179666e-01
1.368000000000000000e+04,5.400731249499258139e-06,4.892496724014990677e-05,4.403247051613491881e-05,1.226533779775144800e-01
1.370000000000000000e+04,5.300214051512254956e-06,4.821495913624050569e-05,4.339346322261645648e-05,1.221431445635297874e-01
1.372000000000000000e+04,5.201567547085767597e-06,4.751530270843924909e-05,4.276377243759532215e-05,1.216349084888699861e-01
1.374000000000000000e+04,5.104756924606806612e-06,4.682584615774718160e-05,4.214326154197246615e-05,1.211286629897578709e-01
1.376000000000000000e+04,5.009748020172198192e-06,4.614643992706376688e-05,4.153179593435738951e-05,1.206244013162902640e-01
1.378000000000000000e+04,4.916507305540066501e-06,4.547693666779057401e-05,4.092924300101151864e-05,1.201221167324927203e-01
1.380000000000000000e+04,4.825001876305412972e-06,4.481719120693720699e-05,4.033547208624348900e-05,1.196218025163759413e-01
1.382000000000000000e+04,4.735199440295511667e-06,4.416706051472250459e-05,3.975035446325025278e-05,1.191234519599886493e-01
1.384000000000000000e+04,4.647068306181126942e-06,4.352640367266303483e-05,3.917376330539673271e-05,1.186270583694706837e-01
1.386000000000000000e+04,4.560577372299500350e-06,4.289508184214153191e-05,3.860557365792738143e-05,1.181326150651051954e-01
1.388000000000000000e+04,4.475696115685160476e-06,4.227295823344807914e-05,3.804566241010326987e-05,1.176401153813689537e-01
1.390000000000000000e+04,4.392394581304731333e-06,4.165989807528665858e-05,3.749390826775799611e-05,1.171495526669826398e-01
1.392000000000000000e+04,4.310643371491930224e-06,4.105576858474025044e-05,3.695019172626622811e-05,1.166609202849599319e-01
1.394000000000000000e+04,4.230413635579025573e-06,4.046043893768730610e-05,3.641439504391857820e-05,1.161742116126553565e-01
1.396000000000000000e+04,4.151677059721091320e-06,3.987378023966271702e-05,3.588640221569644668e-05,1.156894200418112223e-01
1.398000000000000000e+04,4.074405856909523196e-06,3.929566549715672672e-05,3.536609894744105405e-05,1.152065389786037092e-01
1.400000000000000000e+04,3.998572757171265290e-06,3.872596958934488768e-05,3.485337263041040094e-05,1.147255618436884006e-01
1.402000000000000000e+04,3.924150997950277436e-06,3.816456924024266633e-05,3.434811231621840241e-05,1.142464820722442487e-01
1.404000000000000000e+04,3.851114314667908671e-06,3.761134299127821812e-05,3.385020869215039631e-05,1.137692931140171226e-01
1.406000000000000000e+04,3.779436931458779307e-06,3.706617117427694246e-05,3.335955405684925228e-05,1.132939884333615671e-01
1.408000000000000000e+04,3.709093552079010488e-06,3.652893588485152257e-05,3.287604229636636896e-05,1.128205615092835734e-01
1.410000000000000000e+04,3.640059350983489343e-06,3.599952095619152773e-05,3.239956886057237563e-05,1.123490058354802285e-01
1.412000000000000000e+04,3.572309964569078046e-06,3.547781193324606581e-05,3.193003073992145991e-05,1.118793149203797244e-01
1.414000000000000000e+04,3.505821482580720030e-06,3.496369604729409925e-05,3.146732644256469339e-05,1.114114822871804106e-01
1.416000000000000000e+04,3.440570439677331334e-06,3.445706219089603406e-05,3.101135597180643269e-05,1.109455014738884998e-01
1.418000000000000000e+04,3.376533807154586173e-06,3.395780089322110706e-05,3.056202080389899839e-05,1.104813660333553438e-01
1.420000000000000000e+04,3.313688984821625336e-06,3.346580429574459432e-05,3.011922386617013625e-05,1.100190695333140845e-01
1.422000000000000000e+04,3.252013793028845187e-06,3.298096612830966402e-05,2.968286951547869694e-05,1.095586055564143069e-01
1.424000000000000000e+04,3.191486464843981389e-06,3.250318168554777482e-05,2.925286351699299802e-05,1.090999677002576496e-01
1.426000000000000000e+04,3.132085638373679003e-06,3.203234780365278860e-05,2.882911302328751109e-05,1.086431495774306533e-01
1.428000000000000000e+04,3.073790349227904954e-06,3.156836283750298996e-05,2.841152655375269028e-05,1.081881448155381925e-01
1.430000000000000000e+04,3.016580023124491087e-06,3.111112663812581533e-05,2.800001397431323583e-05,1.077349470572355195e-01
1.432000000000000000e+04,2.960434468631244688e-06,3.066054053050032462e-05,2.759448647745029351e-05,1.072835499602595305e-01
1.434000000000000000e+04,2.905333870043048960e-06,3.021650729169205531e-05,2.719485656252284978e-05,1.068339471974594224e-01
1.436000000000000000e+04,2.851258780391445369e-06,2.977893112931536326e-05,2.680103801638382660e-05,1.063861324568262379e-01
1.438000000000000000e+04,2.798190114584239369e-06,2.934771766031815779e-05,2.641294589428634269e-05,1.059400994415221481e-01
1.440000000000000000e+04,2.746109142672702743e-06,2.892277389008446721e-05,2.603049650107602117e-05,1.054958418699077499e-01
1.442000000000000000e+04,2.694997483244024164e-06,2.850400819184939016e-05,2.565360737266445115e-05,1.050533534755706683e-01
1.444000000000000000e+04,2.644837096936644333e-06,2.809133028642257356e-05,2.528219725778031688e-05,1.046126280073511050e-01
1.446000000000000000e+04,2.595610280076223433e-06,2.768465122221473525e-05,2.491618609999326139e-05,1.041736592293683872e-01
1.448000000000000000e+04,2.547299658429967029e-06,2.728388335556315204e-05,2.455549502000683887e-05,1.037364409210455307e-01
1.450000000000000000e+04,2.499888181077152624e-06,2.688894033135138997e-05,2.420004629821625300e-05,1.033009668771342621e-01
1.452000000000000000e+04,2.453359114393640571e-06,2.649973706391896386e-05,2.384976335752706951e-05,1.028672309077377778e-01
1.454000000000000000e+04,2.407696036148300924e-06,2.611618971825627755e-05,2.350457074643065082e-05,1.024352268383343229e-01
1.456000000000000000e+04,2.362882829709247089e-06,2.573821569148085020e-05,2.316439412233276552e-05,1.020049485097991177e-01
1.458000000000000000e+04,2.318903678357845103e-06,2.536573359459042069e-05,2.282916023513137794e-05,1.015763897784258685e-01
1.460000000000000000e+04,2.275743059708477522e-06,2.499866323448872899e-05,2.249879691103985710e-05,1.011495445159470291e-01
1.462000000000000000e+04,2.233385740232129824e-06,2.463692559627976615e-05,2.217323303665178988e-05,1.007244066095548674e-01
1.464000000000000000e+04,2.191816769881828294e-06,2.428044282582688827e-05,2.185239854324420012e-05,1.003009699619194228e-01
1.466000000000000000e+04,2.151021476818074381e-06,2.392913821257209819e-05,2.153622439131488769e-05,9.987922849120836610e-02
1.468000000000000000e+04,2.110985462232375636e-06,2.358293617261217475e-05,2.122464255535095660e-05,9.945917613110398514e-02
1.470000000000000000e+04,2.071694595267091494e-06,2.324176223202736359e-05,2.091758600882462926e-05,9.904080683082135128e-02
1.472000000000000000e+04,2.033135008029762200e-06,2.290554301045918023e-05,2.061498870941326356e-05,9.862411455512402891e-02
1.474000000000000000e+04,1.995293090700204346e-06,2.257420620493315148e-05,2.031678558443983566e-05,9.820909328434090924e-02
1.476000000000000000e+04,1.958155486728605290e-06,2.224768057392320850e-05,2.002291251653088664e-05,9.779573701438065703e-02
1.478000000000000000e+04,1.921709088122956673e-06,2.192589592165379797e-05,1.973330632948841953e-05,9.738403975674644886e-02
1.480000000000000000e+04,1.885941030824163894e-06,2.160878308263616064e-05,1.944790477437254492e-05,9.697399553855079457e-02
1.482000000000000000e+04,1.850838690167174745e-06,2.129627390643552457e-05,1.916664651579197144e-05,9.656559840252772198e-02
1.484000000000000000e+04,1.816389676426557233e-06,2.098830124266527612e-05,1.888947111839874986e-05,9.615884240704625219e-02
1.486000000000000000e+04,1.782581830444935646e-06,2.068479892620508643e-05,1.861631903358457711e-05,9.575372162612208471e-02
1.488000000000000000e+04,1.749403219342761264e-06,2.038570176263937832e-05,1.834713158637544150e-05,9.535023014942924091e-02
1.490000000000000000e+04,1.716842132307890300e-06,2.009094551391297915e-05,1.808185096252168191e-05,9.494836208231088870e-02
1.492000000000000000e+04,1.684887076463488676e-06,1.980046688420054451e-05,1.782042019578048938e-05,9.454811154578922350e-02
1.494000000000000000e+04,1.653526772812813293e-06,1.951420350598651702e-05,1.756278315538786633e-05,9.414947267657566843e-02
1.496000000000000000e+04,1.622750152259436839e-06,1.923209392635275391e-05,1.730888453371747852e-05,9.375243962707943690e-02
1.498000000000000000e+04,1.592546351701503265e-06,1.895407759347020140e-05,1.705866983412318092e-05,9.335700656541609521e-02
1.500000000000000000e+04,1.562904710198656157e-06,1.868009484329203083e-05,1.681208535896282910e-05,9.296316767541530635e-02
1.502000000000000000e+04,1.533814765210275209e-06,1.841008688644478399e-05,1.656907819780030627e-05,9.257091715662871256e-02
1.504000000000000000e+04,1.505266248903689261e-06,1.814399579531496956e-05,1.632959621578347227e-05,9.218024922433568080e-02
1.506000000000000000e+04,1.477249084531080323e-06,1.788176449132778024e-05,1.609358804219500222e-05,9.179115810954972809e-02
1.508000000000000000e+04,1.449753382873797237e-06,1.762333673241522672e-05,1.586100305917370574e-05,9.140363805902472494e-02
1.510000000000000000e+04,1.422769438752809056e-06,1.736865710067094079e-05,1.563179139060384671e-05,9.101768333525901700e-02
1.512000000000000000e+04,1.396287727604090271e-06,1.711767099018858811e-05,1.540590389116972930e-05,9.063328821650035172e-02
1.514000000000000000e+04,1.370298902117713726e-06,1.687032459508128852e-05,1.518329213557316000e-05,9.025044699674980575e-02
1.516000000000000000e+04,1.344793788939479331e-06,1.662656489767943500e-05,1.496390840791149184e-05,8.986915398576486580e-02
1.518000000000000000e+04,1.319763385433899513e-06,1.638633965690381803e-05,1.474770569121343690e-05,8.948940350906268992e-02
1.520000000000000000e+04,1.295198856507419306e-06,1.614959739681204944e-05,1.453463765713084483e-05,8.911118990792187000e-02
1.522000000000000000e+04,1.271091531490733068e-06,1.591628739531501292e-05,1.432465865578351129e-05,8.873450753938461055e-02
1.524000000000000000e+04,1.247432901079111113e-06,1.568635967306127775e-05,1.411772370575514964e-05,8.835935077625792222e-02
1.526000000000000000e+04,1.224214614329652236e-06,1.545976498248674495e-05,1.391378848423807114e-05,8.798571400711437118e-02
1.528000000000000000e+04,1.201428475714398499e-06,1.523645479702704912e-05,1.371280931732434421e-05,8.761359163629224567e-02
1.530000000000000000e+04,1.179066442228285643e-06,1.501638130049032731e-05,1.351474317044129492e-05,8.724297808389545883e-02
1.532000000000000000e+04,1.157120620550895565e-06,1.479949737658792402e-05,1.331954763892913111e-05,8.687386778579261892e-02
1.534000000000000000e+04,1.135583264261022139e-06,1.458575659862066389e-05,1.312718093875859801e-05,8.650625519361594684e-02
1.536000000000000000e+04,1.114446771103054068e-06,1.437511321931830864e-05,1.293760189738647828e-05,8.614013477475938874e-02
1.538000000000000000e+04,1.093703680304228415e-06,1.416752216083002644e-05,1.275076994474702397e-05,8.577550101237652047e-02
1.540000000000000000e+04,1.073346669941795764e-06,1.396293900486346136e-05,1.256664510437711624e-05,8.541234840537798023e-02
1.542000000000000000e+04,1.053368554359165697e-06,1.376131998297027171e-05,1.238518798467324556e-05,8.505067146842797132e-02
1.544000000000000000e+04,1.033762281630136850e-06,1.356262196697588426e-05,1.220635977027829617e-05,8.469046473194094538e-02
1.546000000000000000e+04,1.014520931070305638e-06,1.336680245955135174e-05,1.203012221359621741e-05,8.433172274207764718e-02
1.548000000000000000e+04,9.956377107947738119e-07,1.317381958492517923e-05,1.185643762643266232e-05,8.397444006074014644e-02
1.550000000000000000e+04,9.771059553213020799e-07,1.298363207973293050e-05,1.168526887175963694e-05,8.361861126556720258e-02
1.552000000000000000e+04,9.589191232180625523e-07,1.279619928400270366e-05,1.151657935560243414e-05,8.326423094992874141e-02
1.554000000000000000e+04,9.410707947951524080e-07,1.261148113227430573e-05,1.135033301904687482e-05,8.291129372291997091e-02
1.556000000000000000e+04,9.235546698390671624e-07,1.242943814485020026e-05,1.118649433036518125e-05,8.255979420935512236e-02
1.558000000000000000e+04,9.063645653893236730e-07,1.225003141917621691e-05,1.102502827725859522e-05,8.220972704976080292e-02
1.560000000000000000e+04,8.894944135564537155e-07,1.207322262135010379e-05,1.086590035921509443e-05,8.186108690036864033e-02
1.562000000000000000e+04,8.729382593805986024e-07,1.189897397775598438e-05,1.070907657998038595e-05,8.151386843310792774e-02
1.564000000000000000e+04,8.566902587299484430e-07,1.172724826682287101e-05,1.055452344014058441e-05,8.116806633559738027e-02
1.566000000000000000e+04,8.407446762382859502e-07,1.155800881090531528e-05,1.040220792981478426e-05,8.082367531113711367e-02
1.568000000000000000e+04,8.250958832809048627e-07,1.139121946828447791e-05,1.025209752145603012e-05,8.048069007869938785e-02
1.570000000000000000e+04,8.097383559881923231e-07,1.122684462528763906e-05,1.010416016275887617e-05,8.013910537291982217e-02
1.572000000000000000e+04,7.946666732961719618e-07,1.106484918852460101e-05,9.958364269672141929e-06,7.979891594408754230e-02
1.574000000000000000e+04,7.798755150333215903e-07,1.090519857723903146e-05,9.814678719515127972e-06,7.946011655813524366e-02
1.576000000000000000e+04,7.653596600429910545e-07,1.074785871577316352e-05,9.673072844195846658e-06,7.912270199662885251e-02
1.578000000000000000e+04,7.511139843407545850e-07,1.059279602614409917e-05,9.533516423529688917e-06,7.878666705675660409e-02
1.580000000000000000e+04,7.371334593060530526e-07,1.043997742073002195e-05,9.395979678657019412e-06,7.845200655131819023e-02
1.582000000000000000e+04,7.234131499074830204e-07,1.028937029506476206e-05,9.260433265558285515e-06,7.811871530871299096e-02
1.584000000000000000e+04,7.099482129611112920e-07,1.014094252073903185e-05,9.126848268665129003e-06,7.778678817292825065e-02
1.586000000000000000e+04,6.967338954211966225e-07,9.994662438406744063e-06,8.995196194566070674e-06,7.745622000352679615e-02
1.588000000000000000e+04,6.837655327027168827e-07,9.850498850894812196e-06,8.865448965805331315e-06,7.712700567563461618e-02
1.590000000000000000e+04,6.710385470351130913e-07,9.708421016415004728e-06,8.737578914773504933e-06,7.679914007992770519e-02
1.592000000000000000e+04,6.585484458466631129e-07,9.568398641876203271e-06,8.611558777688583282e-06,7.647261812261858804e-02
1.594000000000000000e+04,6.462908201789223782e-07,9.430401876295583987e-06,8.487361688666025588e-06,7.614743472544306668e-02
1.596000000000000000e+04,6.342613431306653846e-07,9.294401304307329782e-06,8.364961173876597821e-06,7.582358482564574564e-02
1.598000000000000000e+04,6.224557683307865136e-07,9.160367939767318098e-06,8.244331145790587305e-06,7.550106337596612649e-02
1.600000000000000000e+04,6.108699284396126608e-07,9.028273219452415512e-06,8.125445897507174638e-06,7.517986534462348103e-02
1.602000000000000000e+04,5.994997336781092980e-07,8.898088996852940880e-06,8.008280097167646622e-06,7.485998571530223800e-02
1.604000000000000000e+04,5.883411703844487682e-07,8.769787536056896027e-06,7.892808782451206763e-06,7.454141948713628729e-02
1.606000000000000000e+04,5.773902995974456202e-07,8.643341505724654478e-06,7.779007355152189030e-06,7.422416167469345072e-02
1.608000000000000000e+04,5.666432556663463132e-07,8.518723973152664874e-06,7.666851575837399234e-06,7.390820730795948090e-02
1.610000000000000000e+04,5.560962448864906970e-07,8.395908398424901925e-06,7.556317558582411733e-06,7.359355143232175489e-02
1.612000000000000000e+04,5.457455441603648922e-07,8.274868628650794346e-06,7.447381765785715250e-06,7.328018910855277346e-02
1.614000000000000000e+04,5.355874996835628680e-07,8.155578892288230469e-06,7.340021003059407592e-06,7.296811541279291102e-02
1.616000000000000000e+04,5.256185256552074742e-07,8.038013793550469253e-06,7.234212414195422836e-06,7.265732543653349862e-02
1.618000000000000000e+04,5.158351030123653736e-07,7.922148306895670882e-06,7.129933476206104302e-06,7.234781428659912972e-02
1.620000000000000000e+04,5.062337781880139386e-07,7.807957771597818760e-06,7.027161994438037392e-06,7.203957708512986891e-02
1.622000000000000000e+04,4.968111618921198651e-07,7.695417886397797931e-06,6.925876097758018307e-06,7.173260896956315524e-02
1.624000000000000000e+04,4.875639279154028105e-07,7.584504704233499975e-06,6.826054233810149809e-06,7.142690509261535869e-02
1.626000000000000000e+04,4.784888119553552462e-07,7.475194627047678756e-06,6.727675164342911219e-06,7.112246062226296184e-02
1.628000000000000000e+04,4.695826104641163956e-07,7.367464400672513465e-06,6.630717960605262458e-06,7.081927074172404690e-02
1.630000000000000000e+04,4.608421795177765821e-07,7.261291109789641468e-06,6.535161998810677576e-06,7.051733064943828400e-02
1.632000000000000000e+04,4.522644337067315628e-07,7.156652172964569947e-06,6.440986955668113376e-06,7.021663555904825160e-02
1.634000000000000000e+04,4.438463450466808032e-07,7.053525337754424509e-06,6.348172803978982228e-06,6.991718069937881419e-02
1.636000000000000000e+04,4.355849419098931848e-07,6.951888675887771831e-06,6.256699808298994902e-06,6.961896131441783209e-02
1.638000000000000000e+04,4.274773079763604643e-07,6.851720578515656590e-06,6.166548520664090762e-06,6.932197266329534480e-02
1.640000000000000000e+04,4.195205812044696015e-07,6.752999751532669397e-06,6.077699776379402457e-06,6.902621002026292085e-02
1.642000000000000000e+04,4.117119528208310011e-07,6.655705210966970822e-06,5.990134689870274248e-06,6.873166867467336849e-02
1.644000000000000000e+04,4.040486663289017286e-07,6.559816278438367751e-06,5.903834650594530976e-06,6.843834393095901691e-02
1.646000000000000000e+04,3.965280165360629265e-07,6.465312576683334138e-06,5.818781319015000724e-06,6.814623110861071920e-02
1.648000000000000000e+04,3.891473485987984299e-07,6.372174025146008005e-06,5.734956622631407713e-06,6.785532554215613354e-02
1.650000000000000000e+04,3.819040570856449816e-07,6.280380835634196521e-06,5.652342752070777378e-06,6.756562258113799069e-02
1.652000000000000000e+04,3.747955850575787255e-07,6.189913508039389677e-06,5.570922157235450709e-06,6.727711759009205594e-02
1.654000000000000000e+04,3.678194231655157358e-07,6.100752826119891452e-06,5.490677543507902306e-06,6.698980594852453618e-02
1.656000000000000000e+04,3.609731087646092635e-07,6.012879853346052064e-06,5.411591868011447366e-06,6.670368305088998639e-02
1.658000000000000000e+04,3.542542250450272781e-07,5.926275928806751704e-06,5.333648335926076957e-06,6.641874430656823092e-02
1.660000000000000000e+04,3.476604001789075457e-07,5.840922663176170994e-06,5.256830396858554233e-06,6.613498513984149285e-02
1.662000000000000000e+04,3.411893064831879036e-07,5.756801934740002830e-06,5.181121741266002463e-06,6.585240098987107937e-02
1.664000000000000000e+04,3.348386595980140540e-07,5.673895885480145927e-06,5.106506296932131080e-06,6.557098731067408093e-02
1.666000000000000000e+04,3.286062176804399010e-07,5.592186917217116868e-06,5.032968225495405181e-06,6.529073957109962634e-02
1.668000000000000000e+04,3.224897806131315426e-07,5.511657687809231167e-06,4.960491919028308050e-06,6.501165325480519341e-02
1.670000000000000000e+04,3.164871892277963468e-07,5.432291107407768112e-06,4.889061996666991131e-06,6.473372386023217018e-02
1.672000000000000000e+04,3.105963245430670692e-07,5.354070334767251205e-06,4.818663301290526253e-06,6.445694690058209608e-02
1.674000000000000000e+04,3.048151070165646668e-07,5.276978773610053051e-06,4.749280896249047746e-06,6.418131790379165424e-02
1.676000000000000000e+04,2.991414958108845861e-07,5.201000069044499707e-06,4.680900062140050075e-06,6.390683241250845470e-02
1.678000000000000000e+04,2.935734880732394461e-07,5.126118104035697737e-06,4.613506293632127794e-06,6.363348598406581846e-02
1.680000000000000000e+04,2.881091182285108351e-07,5.052316995928292019e-06,4.547085296335463241e-06,6.336127419045790854e-02
1.682000000000000000e+04,2.827464572854553703e-07,4.979581093020377561e-06,4.481622983718340313e-06,6.309019261831448622e-02
1.684000000000000000e+04,2.774836121558235100e-07,4.907894971187835190e-06,4.417105474069051587e-06,6.282023686887529268e-02
1.686000000000000000e+04,2.723187249861486024e-07,4.837243430558297445e-06,4.353519087502467786e-06,6.255140255796437510e-02
1.688000000000000000e+04,2.672499725019736070e-07,4.767611492234050099e-06,4.290850343010645343e-06,6.228368531596455843e-02
1.690000000000000000e+04,2.622755653642796967e-07,4.698984395063114611e-06,4.229085955556802895e-06,6.201708078779127192e-02
1.692000000000000000e+04,2.573937475378935466e-07,4.631347592457836425e-06,4.168212833212052613e-06,6.175158463286631316e-02
1.694000000000000000e+04,2.526027956716478930e-07,4.564686749260215933e-06,4.108218074334194339e-06,6.148719252509165373e-02
1.696000000000000000e+04,2.479010184900784699e-07,4.498987738653354445e-06,4.049088964788019424e-06,6.122390015282283549e-02
1.698000000000000000e+04,2.432867561964405872e-07,4.434236639118284198e-06,3.990812975206455948e-06,6.096170321884219340e-02
1.700000000000000000e+04,2.387583798868376175e-07,4.370419731435529319e-06,3.933377758291976810e-06,6.070059744033221016e-02
1.702000000000000000e+04,2.343142909752511661e-07,4.307523495730731982e-06,3.876771146157659123e-06,6.044057854884843373e-02
1.704000000000000000e+04,2.299529206292718629e-07,4.245534608563699175e-06,3.820981147707329088e-06,6.018164229029199924e-02
1.706000000000000000e+04,2.256727292163330964e-07,4.184439940060200909e-06,3.765995946054180818e-06,5.992378442488274781e-02
1.708000000000000000e+04,2.214722057602498048e-07,4.124226551085937959e-06,3.711803895977344333e-06,5.966700072713151948e-02
1.710000000000000000e+04,2.173498674078712106e-07,4.064881690461988819e-06,3.658393521415789937e-06,5.941128698581264050e-02
1.712000000000000000e+04,2.133042589056592193e-07,4.006392792221177654e-06,3.605753512999059889e-06,5.915663900393593883e-02
1.714000000000000000e+04,2.093339520860088619e-07,3.948747472904740700e-06,3.553872725614266630e-06,5.890305259871867621e-02
1.716000000000000000e+04,2.054375453631292253e-07,3.891933528898652435e-06,3.502740176008787107e-06,5.865052360155812577e-02
1.718000000000000000e+04,2.016136632383046892e-07,3.835938933809125335e-06,3.452345040428212716e-06,5.839904785800247716e-02
1.720000000000000000e+04,1.978609558143655298e-07,3.780751835876575930e-06,3.402676652288918337e-06,5.814862122772320591e-02
1.722000000000000000e+04,1.941780983191929229e-07,3.726360555427592157e-06,3.353724499884832856e-06,5.789923958448614516e-02
1.724000000000000000e+04,1.905637906380940241e-07,3.672753582364302285e-06,3.305478224127872057e-06,5.765089881612303624e-02
1.726000000000000000e+04,1.870167568548778236e-07,3.619919573690567768e-06,3.257927616321511246e-06,5.740359482450266976e-02
1.728000000000000000e+04,1.835357448014734613e-07,3.567847351074500242e-06,3.211062615967050387e-06,5.715732352550199208e-02
1.730000000000000000e+04,1.801195256159303556e-07,3.516525898446735182e-06,3.164873308602061833e-06,5.691208084897714931e-02
1.732000000000000000e+04,1.767668933086437905e-07,3.465944359633942971e-06,3.119349923670548843e-06,5.666786273873423985e-02
1.734000000000000000e+04,1.734766643366542087e-07,3.416092036027054774e-06,3.074482832424349466e-06,5.642466515250017106e-02
1.736000000000000000e+04,1.702476771858694389e-07,3.366958384283708533e-06,3.030262545855337680e-06,5.618248406189320365e-02
1.738000000000000000e+04,1.670787919610609656e-07,3.318533014064360295e-06,2.986679712657924181e-06,5.594131545239351688e-02
1.740000000000000000e+04,1.639688899834922299e-07,3.270805685801640308e-06,2.943725117221476489e-06,5.570115532331333663e-02
1.742000000000000000e+04,1.609168733960348074e-07,3.223766308502380028e-06,2.901389677652142110e-06,5.546199968776745204e-02
1.744000000000000000e+04,1.579216647756343448e-07,3.177404937581883126e-06,2.859664443823694856e-06,5.522384457264335744e-02
1.746000000000000000e+04,1.549822067529883454e-07,3.131711772729954305e-06,2.818540595456958790e-06,5.498668601857114452e-02
1.748000000000000000e+04,1.520974616393025308e-07,3.086677155808198027e-06,2.778009440227378225e-06,5.475052007989341524e-02
1.750000000000000000e+04,1.492664110599944073e-07,3.042291568778140353e-06,2.738062411900326360e-06,5.451534282463541686e-02
1.752000000000000000e+04,1.464880555952126681e-07,2.998545631659717752e-06,2.698691068493745977e-06,5.428115033447451082e-02
1.754000000000000000e+04,1.437614144270482360e-07,2.955430100519690322e-06,2.659887090467721544e-06,5.404793870470977341e-02
1.756000000000000000e+04,1.410855249933108164e-07,2.912935865489520317e-06,2.621642278940568539e-06,5.381570404423172138e-02
1.758000000000000000e+04,1.384594426477490419e-07,2.871053948812297130e-06,2.583948553931067290e-06,5.358444247549162126e-02
1.760000000000000000e+04,1.358822403265945921e-07,2.829775502918279284e-06,2.546797952626451271e-06,5.335415013447082633e-02
1.762000000000000000e+04,1.333530082213119402e-07,2.789091808528611282e-06,2.510182627675750069e-06,5.312482317065005816e-02
1.764000000000000000e+04,1.308708534574393264e-07,2.748994272786834990e-06,2.474094845508151576e-06,5.289645774697853547e-02
1.766000000000000000e+04,1.284348997794066598e-07,2.709474427417751296e-06,2.438526984675976421e-06,5.266905003984308220e-02
1.768000000000000000e+04,1.260442872412196267e-07,2.670523926913250874e-06,2.403471534221925829e-06,5.244259623903715223e-02
1.770000000000000000e+04,1.236981719029005523e-07,2.632134546744707475e-06,2.368921092070236981e-06,5.221709254772973624e-02
1.772000000000000000e+04,1.213957255325785754e-07,2.594298181601541573e-06,2.334868363441387585e-06,5.199253518243406036e-02
1.774000000000000000e+04,1.191361353141247912e-07,2.557006843655569389e-06,2.301306159290012535e-06,5.176892037297639582e-02
1.776000000000000000e+04,1.169186035602291584e-07,2.520252660850766714e-06,2.268227394765690043e-06,5.154624436246479230e-02
1.778000000000000000e+04,1.147423474308166775e-07,2.484027875218055778e-06,2.235625087696250370e-06,5.132450340725755455e-02
1.780000000000000000e+04,1.126065986567048108e-07,2.448324841214758143e-06,2.203492357093282329e-06,5.110369377693182308e-02
1.782000000000000000e+04,1.105106032684043512e-07,2.413136024088348128e-06,2.171822421679513569e-06,5.088381175425212705e-02
1.784000000000000000e+04,1.084536213299669665e-07,2.378453998264153541e-06,2.140608598437738102e-06,5.066485363513850010e-02
1.786000000000000000e+04,1.064349266777870122e-07,2.344271445756631888e-06,2.109844301180968784e-06,5.044681572863499858e-02
1.788000000000000000e+04,1.044538066642642687e-07,2.310581154603902289e-06,2.079523039143511933e-06,5.022969435687781731e-02
1.790000000000000000e+04,1.025095619062381201e-07,2.277376017325170158e-06,2.049638415592653226e-06,5.001348585506359273e-02
1.792000000000000000e+04,1.006015060381030074e-07,2.244649029400714715e-06,2.020184126460643158e-06,4.979818657141740768e-02
1.794000000000000000e+04,9.872896546951964257e-08,2.212393287774106043e-06,1.991153958996695354e-06,4.958379286716095569e-02
1.796000000000000000e+04,9.689127914763496755e-08,2.180601989376332761e-06,1.962541790438699570e-06,4.937030111648029601e-02
1.798000000000000000e+04,9.508779832372822951e-08,2.149268429671498544e-06,1.934341586704348690e-06,4.915770770649401794e-02
1.800000000000000000e+04,9.331788632420004634e-08,2.118386001223790609e-06,1.906547401101411633e-06,4.894600903722107210e-02
1.802000000000000000e+04,9.158091832582334463e-08,2.087948192285389393e-06,1.879153373056850411e-06,4.873520152154856705e-02
1.804000000000000000e+04,8.987628113517803155e-08,2.057948585405036521e-06,1.852153726864532954e-06,4.852528158519944096e-02
1.806000000000000000e+04,8.820337297219015029e-08,2.028380856056915046e-06,1.825542770451223626e-06,4.831624566670038312e-02
1.808000000000000000e+04,8.656160325770045054e-08,1.999238771289595895e-06,1.799314894160636306e-06,4.810809021734944319e-02
1.810000000000000000e+04,8.495039240498598237e-08,1.970516188394712147e-06,1.773464569555241059e-06,4.790081170118345999e-02
1.812000000000000000e+04,8.336917161516260979e-08,1.942207053595086679e-06,1.747986348235578138e-06,4.769440659494604551e-02
1.814000000000000000e+04,8.181738267639469913e-08,1.914305400752042156e-06,1.722874860676837898e-06,4.748887138805451408e-02
1.816000000000000000e+04,8.029447776684304184e-08,1.886805350091576344e-06,1.698124815082418646e-06,4.728420258256808145e-02
1.818000000000000000e+04,7.879991926127892108e-08,1.859701106949160926e-06,1.673730996254244939e-06,4.708039669315472464e-02
1.820000000000000000e+04,7.733317954129890221e-08,1.832986960532873074e-06,1.649688264479585872e-06,4.687745024705900626e-02
1.822000000000000000e+04,7.589374080907058593e-08,1.806657282704584498e-06,1.625991554434126027e-06,4.667535978406908703e-02
1.824000000000000000e+04,7.448109490454607464e-08,1.780706526778955969e-06,1.602635874101060372e-06,4.647412185648440441e-02
1.826000000000000000e+04,7.309474312607684521e-08,1.755129226339975803e-06,1.579616303705978286e-06,4.627373302908269204e-02
1.828000000000000000e+04,7.173419605436741382e-08,1.729919994074761510e-06,1.556927994667285338e-06,4.607418987908748487e-02
1.830000000000000000e+04,7.039897337970568159e-08,1.705073520624406501e-06,1.534566168561965894e-06,4.587548899613511089e-02
1.832000000000000000e+04,6.908860373240917316e-08,1.680584573451595718e-06,1.512526116106436252e-06,4.567762698224208523e-02
1.834000000000000000e+04,6.780262451642653920e-08,1.656447995724746449e-06,1.490803196152271889e-06,4.548060045177225452e-02
1.836000000000000000e+04,6.654058174603647303e-08,1.632658705218443944e-06,1.469392834696599592e-06,4.528440603140396897e-02
1.838000000000000000e+04,6.530202988558556980e-08,1.609211693229924283e-06,1.448290523906931939e-06,4.508904036009692140e-02
1.840000000000000000e+04,6.408653169220981946e-08,1.586102023511362235e-06,1.427491821160225991e-06,4.489450008905974260e-02
1.842000000000000000e+04,6.289365806148255888e-08,1.563324831217751313e-06,1.406992348095976266e-06,4.470078188171663219e-02
1.844000000000000000e+04,6.172298787593570528e-08,1.540875321870125062e-06,1.386787789683112662e-06,4.450788241367462095e-02
1.846000000000000000e+04,6.057410785640047123e-08,1.518748770333910396e-06,1.366873893300519293e-06,4.431579837269063876e-02
1.848000000000000000e+04,5.944661241611427746e-08,1.496940519812182345e-06,1.347246467830964195e-06,4.412452645863822881e-02
1.850000000000000000e+04,5.834010351754419294e-08,1.475445980853607004e-06,1.327901382768246346e-06,4.393406338347496942e-02
1.852000000000000000e+04,5.725419053187412165e-08,1.454260630374847981e-06,1.308834567337363268e-06,4.374440587120920904e-02
1.854000000000000000e+04,5.618849010110791810e-08,1.433380010697241759e-06,1.290042009627517541e-06,4.355555065786702318e-02
1.856000000000000000e+04,5.514262600273890692e-08,1.412799728597513470e-06,1.271519755737762102e-06,4.336749449145917146e-02
1.858000000000000000e+04,5.411622901693804161e-08,1.392515454372334671e-06,1.253263908935101162e-06,4.318023413194801291e-02
1.860000000000000000e+04,5.310893679621439370e-08,1.372522920916522381e-06,1.235270628824870143e-06,4.299376635121459483e-02
1.862000000000000000e+04,5.212039373750122663e-08,1.352817922814682422e-06,1.217536130533214201e-06,4.280808793302531834e-02
1.864000000000000000e+04,5.115025085662306591e-08,1.333396315446087032e-06,1.200056683901478371e-06,4.262319567299903411e-02
1.866000000000000000e+04,5.019816566509902529e-08,1.314254014102605450e-06,1.182828612692344990e-06,4.243908637857378430e-02
1.868000000000000000e+04,4.926380204923939506e-08,1.295386993119487608e-06,1.165848293807538847e-06,4.225575686897388439e-02
1.870000000000000000e+04,4.834683015149224113e-08,1.276791285018823867e-06,1.149112156516941438e-06,4.207320397517651939e-02
1.872000000000000000e+04,4.744692625399872850e-08,1.258462979665477749e-06,1.132616681698930101e-06,4.189142453987886039e-02
1.874000000000000000e+04,4.656377266431560499e-08,1.240398223435326683e-06,1.116358401091794015e-06,4.171041541746487585e-02
1.876000000000000000e+04,4.569705760326463769e-08,1.222593218395612579e-06,1.100333896556051300e-06,4.153017347397224002e-02
1.878000000000000000e+04,4.484647509486949590e-08,1.205044221497247418e-06,1.084539799347522803e-06,4.135069558705902620e-02
1.880000000000000000e+04,4.401172485834124275e-08,1.187747543778873754e-06,1.068972789400986378e-06,4.117197864597078871e-02
1.882000000000000000e+04,4.319251220207417364e-08,1.170699549582527454e-06,1.053629594624274666e-06,4.099401955150724919e-02
1.884000000000000000e+04,4.238854791961474501e-08,1.153896655780719286e-06,1.038506990202647378e-06,4.081681521598937157e-02
1.886000000000000000e+04,4.159954818756664840e-08,1.137335331014778021e-06,1.023601797913300240e-06,4.064036256322613172e-02
1.888000000000000000e+04,4.082523446539629561e-08,1.121012094944287129e-06,1.008910885449858543e-06,4.046465852848135647e-02
1.890000000000000000e+04,4.006533339710291455e-08,1.104923517507445021e-06,9.944311657567005187e-07,4.028970005844062507e-02
1.892000000000000000e+04,3.931957671471930158e-08,1.089066218192203147e-06,9.801595963729828325e-07,4.011548411117827478e-02
1.894000000000000000e+04,3.858770114360811173e-08,1.073436865318010439e-06,9.660931787862093951e-07,3.994200765612417048e-02
1.896000000000000000e+04,3.786944830952120830e-08,1.058032175328017327e-06,9.522289577952155736e-07,3.976926767403069635e-02
1.898000000000000000e+04,3.716456464738874628e-08,1.042848912091583712e-06,9.385640208824254042e-07,3.959726115693963655e-02
1.900000000000000000e+04,3.647280131180587535e-08,1.027883886216940309e-06,9.250954975952462785e-07,3.942598510814900731e-02
1.902000000000000000e+04,3.579391408918575518e-08,1.013133954373849231e-06,9.118205589364643079e-07,3.925543654218031225e-02
1.904000000000000000e+04,3.512766331154728468e-08,9.985960186261333353e-07,8.987364167635199806e-07,3.908561248474506922e-02
1.906000000000000000e+04,3.447381377190783969e-08,9.842670257739089831e-07,8.858403231965181060e-07,3.891650997271213497e-02
1.908000000000000000e+04,3.383213464125047279e-08,9.701439667053944973e-07,8.731295700348550476e-07,3.874812605407454424e-02
1.910000000000000000e+04,3.320239938703670342e-08,9.562238757581535120e-07,8.606014881823382031e-07,3.858045778791636266e-02
1.912000000000000000e+04,3.258438569323611899e-08,9.425038300896231787e-07,8.482534470806608291e-07,3.841350224438009470e-02
1.914000000000000000e+04,3.197787538184416661e-08,9.289809490568123518e-07,8.360828541511310955e-07,3.824725650463323134e-02
1.916000000000000000e+04,3.138265433586099716e-08,9.156523936050114627e-07,8.240871542445103164e-07,3.808171766083569276e-02
1.918000000000000000e+04,3.079851242370365466e-08,9.025153656654014283e-07,8.122638290988612537e-07,3.791688281610671590e-02
1.920000000000000000e+04,3.022524342502535929e-08,8.895671075614243746e-07,8.006103968052819795e-07,3.775274908449196415e-02
1.922000000000000000e+04,2.966264495791524907e-08,8.768049014237836135e-07,7.891244112814052310e-07,3.758931359093061614e-02
1.924000000000000000e+04,2.911051840745342051e-08,8.642260686139572545e-07,7.778034617525615078e-07,3.742657347122246847e-02
1.926000000000000000e+04,2.856866885559559270e-08,8.518279691560869595e-07,7.666451722404783271e-07,3.726452587199529515e-02
1.928000000000000000e+04,2.803690501236279760e-08,8.396080011771361756e-07,7.556472010594225686e-07,3.710316795067177681e-02
1.930000000000000000e+04,2.751503914831183384e-08,8.275636003551815774e-07,7.448072403196634090e-07,3.694249687543674915e-02
1.932000000000000000e+04,2.700288702826276376e-08,8.156922393757274995e-07,7.341230154381547284e-07,3.678250982520461093e-02
1.934000000000000000e+04,2.650026784625973006e-08,8.039914273959246696e-07,7.235922846563321709e-07,3.662320398958641282e-02
1.936000000000000000e+04,2.600700416174246047e-08,7.924587095165777259e-07,7.132128385649199321e-07,3.646457656885712661e-02
1.938000000000000000e+04,2.552292183690579580e-08,7.810916662618272774e-07,7.029824996356445709e-07,3.630662477392298387e-02
1.940000000000000000e+04,2.504784997522507594e-08,7.698879130663887685e-07,6.928991217597498599e-07,3.614934582628892556e-02
1.942000000000000000e+04,2.458162086112574179e-08,7.588450997702522214e-07,6.829605897932270204e-07,3.599273695802574641e-02
1.944000000000000000e+04,2.412406990077595723e-08,7.479609101207180249e-07,6.731648191086462012e-07,3.583679541173767635e-02
1.946000000000000000e+04,2.367503556398112168e-08,7.372330612816719964e-07,6.635097551535048180e-07,3.568151844052969146e-02
1.948000000000000000e+04,2.323435932715998425e-08,7.266593033499872734e-07,6.539933730149885672e-07,3.552690330797508844e-02
1.950000000000000000e+04,2.280188561738209668e-08,7.162374188789578481e-07,6.446136769910621056e-07,3.537294728808283717e-02
1.952000000000000000e+04,2.237746175744686875e-08,7.059652224086497155e-07,6.353687001677847863e-07,3.521964766526514135e-02
1.954000000000000000e+04,2.196093791198493946e-08,6.958405600030757180e-07,6.262565040027681250e-07,3.506700173430513101e-02
1.956000000000000000e+04,2.155216703456263379e-08,6.858613087940966788e-07,6.172751779146870109e-07,3.491500680032420811e-02
1.958000000000000000e+04,2.115100481577108195e-08,6.760253765319428394e-07,6.084228388787485237e-07,3.476366017874984310e-02
1.960000000000000000e+04,2.075730963228151546e-08,6.663307011422646496e-07,5.996976310280382058e-07,3.461295919528324661e-02
1.962000000000000000e+04,2.037094249684872056e-08,6.567752502896177271e-07,5.910977252606560179e-07,3.446290118586695095e-02
1.964000000000000000e+04,1.999176700924513942e-08,6.473570209472847866e-07,5.826213188525563185e-07,3.431348349665255815e-02
1.966000000000000000e+04,1.961964930810825800e-08,6.380740389733430617e-07,5.742666350760087555e-07,3.416470348396862672e-02
1.968000000000000000e+04,1.925445802368422769e-08,6.289243586928917733e-07,5.660319228236025642e-07,3.401655851428835725e-02
1.970000000000000000e+04,1.889606423145097841e-08,6.199060624863370483e-07,5.579154562377033223e-07,3.386904596419747226e-02
1.972000000000000000e+04,1.854434140660470313e-08,6.110172603836611265e-07,5.499155343452950350e-07,3.372216322036214464e-02
1.974000000000000000e+04,1.819916537939338195e-08,6.022560896645767515e-07,5.420304806981191399e-07,3.357590767949691218e-02
1.976000000000000000e+04,1.786041429128169882e-08,5.936207144644880797e-07,5.342586430180392823e-07,3.343027674833262686e-02
1.978000000000000000e+04,1.752796855193183293e-08,5.851093253861684248e-07,5.265983928475516035e-07,3.328526784358439711e-02
1.980000000000000000e+04,1.720171079698506356e-08,5.767201391170754315e-07,5.190481252053679095e-07,3.314087839191980772e-02
1.982000000000000000e+04,1.688152584662905417e-08,5.684513980522196080e-07,5.116062582469977107e-07,3.299710582992682051e-02
1.984000000000000000e+04,1.656730066493643616e-08,5.603013699225047980e-07,5.042712329302543817e-07,3.285394760408205661e-02
1.986000000000000000e+04,1.625892431996016024e-08,5.522683474284623459e-07,4.970415126856160901e-07,3.271140117071891229e-02
1.988000000000000000e+04,1.595628794457158327e-08,5.443506478792973240e-07,4.899155830913675916e-07,3.256946399599579267e-02
1.990000000000000000e+04,1.565928469802752949e-08,5.365466128371763050e-07,4.828919515534587274e-07,3.242813355586433161e-02
1.992000000000000000e+04,1.536780972825269090e-08,5.288546077666700713e-07,4.759691469900030748e-07,3.228740733603782664e-02
1.994000000000000000e+04,1.508176013482400959e-08,5.212730216892841337e-07,4.691457195203557098e-07,3.214728283195947972e-02
1.996000000000000000e+04,1.480103493264413117e-08,5.138002668430010378e-07,4.624202401587009446e-07,3.200775754877094315e-02
1.998000000000000000e+04,1.452553501629090643e-08,5.064347783467607669e-07,4.557913005120847114e-07,3.186882900128055335e-02
2.000000000000000000e+04,1.425516312503052005e-08,4.991750138698045965e-07,4.492575124828241474e-07,3.173049471393206422e-02


==> reproducibility/xxz_endpoint_loss/data/visible_rate_base.json <==
{
  "Delta": 4.0,
  "kappa": 0.4,
  "Gamma_plus": 0.0009394511273478519,
  "Gamma_minus": 0.0007187814594181729,
  "Gamma_S": 0.0007187814594181729,
  "eta_plus": 1.3070052309199836,
  "eta_minus": 1.0,
  "plus_bottleneck_n": 3,
  "plus_bottleneck_p": 1,
  "minus_bottleneck_n": 3,
  "minus_bottleneck_p": -1,
  "plus_left_weight": 0.9447689806913964,
  "minus_left_weight": 0.9586904944170567,
  "max_backward_relative_residual": 0,
  "details": {
    "1": {
      "n": 3,
      "p": 1,
      "gamma": 0.0009394511273478519,
      "weight": 0.9447689806913964,
      "relative_residual": 0.0,
      "tested_candidates": [
        {
          "n": 3,
          "p": 1,
          "gamma": 0.0009394511273478519,
          "weight": 0.9447689806913964,
          "relative_residual": 0.0
        }
      ]
    },
    "-1": {
      "n": 3,
      "p": -1,
      "gamma": 0.0007187814594181729,
      "weight": 0.9586904944170567,
      "relative_residual": 0.0,
      "tested_candidates": [
        {
          "n": 3,
          "p": -1,
          "gamma": 0.0007187814594181729,
          "weight": 0.9586904944170567,
          "relative_residual": 0.0
        }
      ]
    }
  }
}

==> reproducibility/xxz_endpoint_loss/validation/data/figure1_dynamics_L8.csv <==
t,Dtr_F,Dtr_S,HS2_F,HS2_S
0.000000000000000000e+00,9.999999999999997780e-01,1.000000000000000000e+00,2.000000000000000000e+00,1.500000000000000000e+00
5.000000000000000000e+00,9.999993065888574950e-01,9.999994444485051925e-01,1.982097259309499426e+00,1.491673583922639823e+00
1.000000000000000000e+01,9.999896308538388512e-01,9.999916892612532582e-01,1.969270788109074299e+00,1.485787539144094671e+00
1.500000000000000000e+01,9.999590139609623174e-01,9.999672112821781367e-01,1.956944806770404277e+00,1.480069694181856743e+00
2.000000000000000000e+01,9.998993393848718547e-01,9.999195917572681891e-01,1.943935182798548489e+00,1.473924565430797751e+00
2.500000000000000000e+01,9.997939449113562027e-01,9.998359205109690340e-01,1.930171858088238546e+00,1.467444195992081646e+00
3.000000000000000000e+01,9.996305472979374329e-01,9.997039159288191312e-01,1.915462352634446530e+00,1.460528143967866566e+00
3.500000000000000000e+01,9.994004267094090954e-01,9.995150872215753379e-01,1.899670919333312558e+00,1.453218404349124970e+00
4.000000000000000000e+01,9.991006903511689963e-01,9.992675119082861102e-01,1.884034919252798979e+00,1.445982549441780840e+00
4.500000000000000000e+01,9.987275509640661797e-01,9.989580414199134006e-01,1.867454076964621290e+00,1.438357446619957569e+00
5.000000000000000000e+01,9.982808946627483859e-01,9.985855688476172887e-01,1.851360391535518124e+00,1.430872041223110847e+00
5.500000000000000000e+01,9.977601609680769590e-01,9.981525864175484486e-01,1.834708391234230351e+00,1.423388530579708711e+00
6.000000000000000000e+01,9.971653948800504041e-01,9.976580334712156217e-01,1.819161305487711378e+00,1.416370311928454084e+00
6.500000000000000000e+01,9.964943587114167833e-01,9.971004468680554345e-01,1.803531048659852365e+00,1.409629678053287538e+00
7.000000000000000000e+01,9.957507349945139419e-01,9.964872956564509998e-01,1.789307894067913018e+00,1.403440063630039703e+00
7.500000000000000000e+01,9.949354175957774160e-01,9.958183798449263824e-01,1.775696664866416308e+00,1.397612391045313762e+00
8.000000000000000000e+01,9.940546983367180012e-01,9.950986956123929472e-01,1.763417179268036206e+00,1.392219933187636371e+00
8.500000000000000000e+01,9.931086389351704291e-01,9.943317323133415986e-01,1.752190810816290245e+00,1.387125138892580045e+00
9.000000000000000000e+01,9.921068865139350823e-01,9.935199199831507011e-01,1.742034483123768851e+00,1.382244847826762824e+00
9.500000000000000000e+01,9.910486753451831499e-01,9.926638208180358358e-01,1.732631797352182978e+00,1.377535122882234120e+00
1.000000000000000000e+02,9.899411829896487269e-01,9.917699242740206644e-01,1.723950304334449513e+00,1.372924283648999877e+00
1.050000000000000000e+02,9.887818713608291787e-01,9.908327586275503807e-01,1.715701215166063776e+00,1.368358250662109032e+00
1.100000000000000000e+02,9.875710111291673421e-01,9.898533933836820564e-01,1.707673033041435140e+00,1.363718533217634032e+00
1.150000000000000000e+02,9.863075871671680428e-01,9.888308659917064425e-01,1.699730066260584760e+00,1.358957306911569685e+00
1.200000000000000000e+02,9.849948086903113076e-01,9.877634637825877251e-01,1.691774596482564341e+00,1.354014615910704711e+00
1.250000000000000000e+02,9.836345106630673962e-01,9.866548248476983973e-01,1.683567351107449817e+00,1.348900887711970364e+00
1.300000000000000000e+02,9.822327707010189979e-01,9.855094969883237965e-01,1.675260199876690947e+00,1.343669556795744624e+00
1.350000000000000000e+02,9.807925433682957994e-01,9.843286493749797694e-01,1.666571095793078827e+00,1.338336524319855725e+00
1.400000000000000000e+02,9.793202131907535746e-01,9.831190599896294513e-01,1.657646702736851996e+00,1.332938251265870733e+00
1.450000000000000000e+02,9.778156921405367630e-01,9.818811170825524348e-01,1.648349475850510615e+00,1.327488512711680446e+00
1.500000000000000000e+02,9.762846516883092463e-01,9.806181770615329807e-01,1.638834823317340650e+00,1.322022596895364277e+00
1.550000000000000000e+02,9.747237247789746206e-01,9.793311728459181964e-01,1.628998558960644161e+00,1.316522535712547404e+00
1.600000000000000000e+02,9.731359392649762130e-01,9.780216045609020359e-01,1.618970741521530865e+00,1.310993261492296558e+00
1.650000000000000000e+02,9.715183850293859225e-01,9.766867933895719833e-01,1.608861259092512430e+00,1.305464246150534136e+00
1.700000000000000000e+02,9.698721766060192095e-01,9.753283746188663450e-01,1.598624950065305139e+00,1.299935027888290850e+00
1.750000000000000000e+02,9.681969327863961805e-01,9.739445575268051991e-01,1.588513530728179246e+00,1.294462576440868817e+00
1.800000000000000000e+02,9.664948482996723600e-01,9.725364436402832435e-01,1.578432756539337234e+00,1.289001289823372032e+00
1.850000000000000000e+02,9.647665898147377295e-01,9.711061725850624882e-01,1.568532967446549797e+00,1.283576767518738393e+00
1.900000000000000000e+02,9.630139296396958981e-01,9.696535121207765506e-01,1.558787240141086494e+00,1.278147134742774416e+00
1.950000000000000000e+02,9.612357262930449897e-01,9.681783664649168397e-01,1.549240915645392125e+00,1.272723958421036139e+00
2.000000000000000000e+02,9.594341386334543920e-01,9.666826488510985582e-01,1.539883138336462842e+00,1.267288156760405737e+00
2.050000000000000000e+02,9.576077417564170524e-01,9.651642299927600810e-01,1.530692416565323732e+00,1.261837348967761008e+00
2.100000000000000000e+02,9.557601653889347126e-01,9.636265843045356272e-01,1.521705056300165504e+00,1.256395571774783448e+00
2.150000000000000000e+02,9.538904928619990065e-01,9.620698657719933822e-01,1.512830549448759720e+00,1.250951498875468637e+00
2.200000000000000000e+02,9.520020033598955989e-01,9.604953194768364177e-01,1.504092700618215428e+00,1.245517938843107686e+00
2.250000000000000000e+02,9.500944840614677922e-01,9.589040359632847732e-01,1.495450533643453594e+00,1.240088276774742759e+00
2.300000000000000000e+02,9.481709235124503587e-01,9.572977869098694415e-01,1.486855788681103574e+00,1.234660431369804856e+00
2.350000000000000000e+02,9.462314095069250808e-01,9.556763365997393844e-01,1.478307523406814150e+00,1.229243644479422581e+00
2.400000000000000000e+02,9.442771773888340991e-01,9.540417677516895845e-01,1.469752941683489800e+00,1.223831928152181003e+00
2.450000000000000000e+02,9.423076317646852385e-01,9.523933857623090304e-01,1.461173854016204920e+00,1.218425536432280687e+00
2.500000000000000000e+02,9.403229085688394884e-01,9.507304723638007049e-01,1.452547104274124479e+00,1.213013022525034179e+00
2.550000000000000000e+02,9.383220074494519336e-01,9.490529220015408995e-01,1.443881312148728613e+00,1.207599027968086158e+00
2.600000000000000000e+02,9.363064664287418237e-01,9.473607624716438025e-01,1.435160299555550356e+00,1.202176686677705497e+00
2.650000000000000000e+02,9.342754802972833561e-01,9.456536084801332454e-01,1.426402029112409098e+00,1.196744845993075401e+00
2.700000000000000000e+02,9.322315675793289014e-01,9.439339680508191943e-01,1.417617374521951135e+00,1.191304058152922174e+00
2.750000000000000000e+02,9.301741172708561933e-01,9.422010484559421029e-01,1.408812395075667467e+00,1.185850379830113210e+00
2.800000000000000000e+02,9.281050240364268067e-01,9.404563436641747431e-01,1.400006176022223991e+00,1.180389834914410629e+00
2.850000000000000000e+02,9.260235479604709274e-01,9.386999940163935907e-01,1.391214656808369199e+00,1.174923165762457922e+00
2.900000000000000000e+02,9.239311476143210466e-01,9.369324722485122825e-01,1.382452216332655803e+00,1.169453315981696884e+00
2.950000000000000000e+02,9.218272176239440396e-01,9.351539832096773530e-01,1.373719896584278066e+00,1.163977680548361704e+00
3.000000000000000000e+02,9.197123992203224407e-01,9.333651277287446923e-01,1.365049065341280565e+00,1.158502763350036213e+00
3.050000000000000000e+02,9.175860833574114306e-01,9.315650119795878537e-01,1.356420758877502131e+00,1.153024785196601787e+00
3.100000000000000000e+02,9.154487694070342352e-01,9.297541065882447553e-01,1.347862956281263180e+00,1.147552378018380059e+00
3.150000000000000000e+02,9.133003025344458292e-01,9.279323142106425948e-01,1.339371183115847019e+00,1.142089463179881914e+00
3.200000000000000000e+02,9.111420451667942011e-01,9.261002506702885606e-01,1.330947649195699967e+00,1.136642711935879735e+00
3.250000000000000000e+02,9.089735466424014865e-01,9.242583196041010973e-01,1.322591188107470561e+00,1.131213915407216053e+00
3.300000000000000000e+02,9.067959943347964069e-01,9.224072301947932040e-01,1.314292583631039291e+00,1.125801302910084623e+00
3.350000000000000000e+02,9.046084839275417844e-01,9.205462205815635457e-01,1.306049645228225753e+00,1.120401031607025200e+00
3.400000000000000000e+02,9.024122016243791844e-01,9.186762373542595173e-01,1.297848855761786435e+00,1.115012678852524308e+00
3.450000000000000000e+02,9.002066227880264337e-01,9.167967210294518665e-01,1.289692233715086234e+00,1.109635248224220883e+00
3.500000000000000000e+02,8.979928563198051883e-01,9.149084433001760663e-01,1.281569953317983845e+00,1.104268558411074297e+00
3.550000000000000000e+02,8.957706891901112689e-01,9.130116865131968629e-01,1.273472282918288290e+00,1.098909198211307725e+00
3.600000000000000000e+02,8.935409588424254590e-01,9.111067142900379778e-01,1.265406197464505889e+00,1.093557381904810999e+00
3.650000000000000000e+02,8.913036359610240211e-01,9.091936668934968990e-01,1.257356968382008056e+00,1.088210671808971020e+00
3.700000000000000000e+02,8.890595523251870747e-01,9.072732372165855930e-01,1.249333095435199326e+00,1.082870805537183845e+00
3.750000000000000000e+02,8.868085886373832105e-01,9.053453138312097526e-01,1.241329558112572506e+00,1.077534836025617837e+00
3.800000000000000000e+02,8.845514512783404504e-01,9.034105982562269377e-01,1.233347216554223857e+00,1.072203173037302060e+00
3.850000000000000000e+02,8.822876452292818250e-01,9.014688449293212225e-01,1.225385395689274404e+00,1.066873563706822514e+00
3.900000000000000000e+02,8.800176854712780106e-01,8.995200505021503368e-01,1.217445981190105053e+00,1.061546985255938491e+00
3.950000000000000000e+02,8.777408920686416982e-01,8.975638702154918880e-01,1.209532775440467445e+00,1.056224087462459327e+00
4.000000000000000000e+02,8.754581183262076793e-01,8.956007549370061938e-01,1.201647504447327597e+00,1.050907887211740777e+00
4.050000000000000000e+02,8.731690641475792214e-01,8.936305145721560317e-01,1.193796566187965258e+00,1.045600345643883156e+00
4.100000000000000000e+02,8.708745882920978509e-01,8.916540011164466595e-01,1.185981576655622982e+00,1.040303797735796731e+00
4.150000000000000000e+02,8.685744818104864651e-01,8.896711384140144618e-01,1.178203517840462844e+00,1.035018486835015183e+00
4.200000000000000000e+02,8.662692754333545242e-01,8.876822343544267246e-01,1.170466754963029210e+00,1.029745051898602437e+00
4.250000000000000000e+02,8.639588877053248073e-01,8.856874457618980623e-01,1.162771412338502008e+00,1.024485124520391199e+00
4.300000000000000000e+02,8.616439217388736083e-01,8.836870636864010420e-01,1.155117880532085417e+00,1.019239606016532740e+00
4.350000000000000000e+02,8.593242247746429863e-01,8.816811104584290071e-01,1.147507593504136558e+00,1.014008104362129625e+00
4.400000000000000000e+02,8.570002143088970570e-01,8.796699636055129723e-01,1.139938004453877829e+00,1.008790141299056753e+00
4.450000000000000000e+02,8.546715850622819133e-01,8.776533012928398048e-01,1.132408576491130692e+00,1.003583935011206796e+00
4.500000000000000000e+02,8.523388840946146683e-01,8.756314454838611816e-01,1.124919820742059873e+00,9.983907783825933802e-01
4.550000000000000000e+02,8.500019463767564121e-01,8.736043878746578839e-01,1.117470197725507930e+00,9.932107623500956439e-01
4.600000000000000000e+02,8.476614721592968804e-01,8.715725667904792306e-01,1.110059675604219143e+00,9.880444698425272509e-01
4.650000000000000000e+02,8.453172462820199851e-01,8.695360483491992865e-01,1.102685479279360337e+00,9.828906231059053589e-01
4.700000000000000000e+02,8.429697930648497595e-01,8.674951927168154109e-01,1.095347265283658889e+00,9.777485395512082178e-01
4.750000000000000000e+02,8.406188893280955865e-01,8.654497697430802994e-01,1.088042098116572598e+00,9.726172528931406047e-01
4.800000000000000000e+02,8.382649405439389634e-01,8.634000584539462952e-01,1.080770398529691478e+00,9.674968875922973499e-01
4.850000000000000000e+02,8.359078514540574378e-01,8.613460177180847221e-01,1.073532107934018320e+00,9.623878674616845874e-01
4.900000000000000000e+02,8.335480417903445849e-01,8.592879162861534192e-01,1.066325513913377820e+00,9.572906156486657991e-01
4.950000000000000000e+02,8.311854637021529602e-01,8.572258760698109326e-01,1.059152324293282321e+00,9.522055382931118306e-01
5.000000000000000000e+02,8.288204994825710825e-01,8.551601156209557297e-01,1.052011708576561011e+00,9.471332848930014148e-01
5.050000000000000000e+02,8.264530366000794048e-01,8.530906089096643719e-01,1.044904498350207156e+00,9.420741431167393154e-01
5.100000000000000000e+02,8.240835375088035875e-01,8.510177384472065176e-01,1.037832304821550755e+00,9.370294622969095322e-01
5.150000000000000000e+02,8.217119280890480271e-01,8.489414921946172310e-01,1.030794678667933395e+00,9.319993574780182088e-01
5.200000000000000000e+02,8.193386454471520697e-01,8.468622131763287042e-01,1.023792852928095964e+00,9.269840236799813393e-01
5.250000000000000000e+02,8.169634749757033187e-01,8.447798297629811604e-01,1.016825647650083875e+00,9.219826038856332451e-01
5.300000000000000000e+02,8.145866977551973198e-01,8.426944329357940466e-01,1.009894684959966371e+00,9.169950604874534950e-01
5.350000000000000000e+02,8.122081536659423451e-01,8.406059349550825122e-01,1.002999436202224759e+00,9.120217703408629584e-01
5.400000000000000000e+02,8.098282278800092993e-01,8.385145927877679650e-01,9.961412980615058643e-01,9.070637649798352076e-01
5.450000000000000000e+02,8.074469025530374156e-01,8.364204411166958897e-01,9.893205519570162920e-01,9.021211782872513574e-01
5.500000000000000000e+02,8.050644938762308023e-01,8.343237855325991159e-01,9.825366898290524009e-01,8.971941436813577475e-01
5.550000000000000000e+02,8.026809604777939144e-01,8.322246550095201423e-01,9.757898885088541752e-01,8.922820882279227650e-01
5.600000000000000000e+02,8.002965968632913540e-01,8.301232065345957034e-01,9.690801111042720573e-01,8.873852238122500458e-01
5.650000000000000000e+02,7.979113824833747870e-01,8.280194917580004921e-01,9.624068086861667926e-01,8.825036084272033232e-01
5.700000000000000000e+02,7.955256455556591888e-01,8.259137306904922315e-01,9.557703202170958479e-01,8.776374613415584003e-01
5.750000000000000000e+02,7.931393008857587912e-01,8.238059155866758188e-01,9.491694760034975475e-01,8.727865169016880698e-01
5.800000000000000000e+02,7.907526268174706052e-01,8.216962667513838525e-01,9.426042331098597460e-01,8.679507840552509457e-01
5.850000000000000000e+02,7.883655220629884885e-01,8.195847055616614085e-01,9.360738993556709797e-01,8.631301827426050011e-01
5.900000000000000000e+02,7.859782682115619146e-01,8.174714117033401450e-01,9.295789702354240180e-01,8.583252682245207099e-01
5.950000000000000000e+02,7.835908296050939637e-01,8.153564372853440156e-01,9.231191223529527923e-01,8.535364626656872789e-01
6.000000000000000000e+02,7.812035133309146451e-01,8.132400077103089098e-01,9.166944054813568332e-01,8.487641875988755080e-01
6.050000000000000000e+02,7.788163076049149369e-01,8.111221887537971575e-01,9.103044448134488542e-01,8.440081240886457836e-01
6.100000000000000000e+02,7.764294332420021982e-01,8.090031458092203920e-01,9.039489521662732452e-01,8.392682050296539353e-01
6.150000000000000000e+02,7.740428327037912615e-01,8.068828332884993015e-01,8.976276400360722052e-01,8.345440578714033997e-01
6.200000000000000000e+02,7.716567038320577554e-01,8.047613848392469738e-01,8.913410034114886971e-01,8.298360922321841304e-01
6.250000000000000000e+02,7.692710418172786779e-01,8.026388317056152300e-01,8.850886677021078119e-01,8.251445494339253450e-01
6.300000000000000000e+02,7.668860877520298214e-01,8.005153442713980327e-01,8.788710929848106979e-01,8.204695892790175860e-01
6.350000000000000000e+02,7.645018049425262863e-01,7.983909671593385493e-01,8.726879668410727486e-01,8.158111411705809557e-01
6.400000000000000000e+02,7.621183993497221421e-01,7.962658492392894471e-01,8.665395181367412381e-01,8.111692856085579439e-01
6.450000000000000000e+02,7.597358378412631952e-01,7.941399892251148618e-01,8.604258469946238774e-01,8.065441701024298471e-01
6.500000000000000000e+02,7.573543720885483888e-01,7.920135841404959409e-01,8.543472122400248558e-01,8.019362176618095583e-01
6.550000000000000000e+02,7.549740030929459333e-01,7.898866748009982786e-01,8.483035124412955374e-01,7.973453759479675051e-01
6.600000000000000000e+02,7.525949230466941753e-01,7.877594150102024129e-01,8.422945169229355544e-01,7.927715858772840241e-01
6.650000000000000000e+02,7.502170855365135616e-01,7.856318121793764986e-01,8.363199562042782365e-01,7.882145244865051970e-01
6.700000000000000000e+02,7.478406431236178653e-01,7.835039438822094526e-01,8.303798528472827734e-01,7.836743250984997688e-01
6.750000000000000000e+02,7.454655864351439343e-01,7.813758199293394657e-01,8.244740628723218334e-01,7.791511561473944969e-01
6.800000000000000000e+02,7.430920974933797885e-01,7.792475875824949050e-01,8.186028963455567187e-01,7.746454018958393029e-01
6.850000000000000000e+02,7.407201871334502252e-01,7.771192977435891214e-01,8.127659377784274275e-01,7.701571653106075166e-01
6.900000000000000000e+02,7.383500289009391482e-01,7.749911023148373657e-01,8.069631629775118054e-01,7.656864358089752187e-01
6.950000000000000000e+02,7.359816199259943126e-01,7.728630317044458131e-01,8.011942784479577639e-01,7.612330863968543859e-01
7.000000000000000000e+02,7.336151244704838259e-01,7.707351910265992645e-01,7.954592394252448795e-01,7.567971899279044568e-01
7.050000000000000000e+02,7.312505330317417007e-01,7.686076084715947054e-01,7.897579052787409015e-01,7.523787929827712162e-01
7.100000000000000000e+02,7.288880163295496928e-01,7.664804155400707364e-01,7.840901789090852780e-01,7.479780724653668500e-01
7.150000000000000000e+02,7.265275682388936396e-01,7.643536354551030421e-01,7.784557734104147197e-01,7.435948745423835993e-01
7.200000000000000000e+02,7.241693288806874129e-01,7.622273815221398685e-01,7.728545632397304521e-01,7.392292060792136077e-01
7.250000000000000000e+02,7.218132794090226234e-01,7.601016591300391312e-01,7.672864024387738846e-01,7.348810080953833701e-01
7.300000000000000000e+02,7.194595521505203761e-01,7.579765639750005723e-01,7.617514304029496808e-01,7.305505291513354482e-01
7.350000000000000000e+02,7.171081706086925855e-01,7.558521517067456896e-01,7.562495149959265195e-01,7.262379466880780621e-01
7.400000000000000000e+02,7.147592877938919731e-01,7.537285459569535995e-01,7.507807093123116671e-01,7.219433176761472781e-01
7.450000000000000000e+02,7.124129138477661716e-01,7.516057908060018722e-01,7.453446994737430442e-01,7.176665061887372854e-01
7.500000000000000000e+02,7.100691575071579331e-01,7.494839760738796208e-01,7.399413831197957370e-01,7.134074225706764638e-01
7.550000000000000000e+02,7.077280093615628820e-01,7.473631041570883982e-01,7.345706390034431044e-01,7.091660175405392064e-01
7.600000000000000000e+02,7.053895935350623647e-01,7.452432633440346788e-01,7.292324947341810581e-01,7.049424921783200571e-01
7.650000000000000000e+02,7.030539214151565464e-01,7.431244910672246684e-01,7.239268366628778262e-01,7.007368985032456088e-01
7.700000000000000000e+02,7.007211147932138617e-01,7.410068888211330806e-01,7.186536208286582461e-01,6.965493303777321454e-01
7.750000000000000000e+02,6.983911696204035957e-01,7.388904891667487096e-01,7.134126135434484262e-01,6.923796978165075444e-01
7.800000000000000000e+02,6.960641975394993297e-01,7.367753794257703159e-01,7.082038231658169813e-01,6.882280641612992245e-01
7.850000000000000000e+02,6.937402116470774427e-01,7.346615852038063110e-01,7.030271205797186118e-01,6.840944612160262395e-01
7.900000000000000000e+02,6.914193282103769933e-01,7.325492049716967324e-01,6.978825315214063352e-01,6.799790168521798739e-01
7.950000000000000000e+02,6.891015636824768809e-01,7.304382809421776646e-01,6.927698046150014832e-01,6.758817156859140418e-01
8.000000000000000000e+02,6.867870143727309307e-01,7.283288933652758423e-01,6.876888031597840900e-01,6.718024799372661615e-01
8.050000000000000000e+02,6.844756840165111544e-01,7.262210659982036853e-01,6.826392960700136125e-01,6.677411998481407318e-01
8.100000000000000000e+02,6.821676575360408057e-01,7.241148586479292382e-01,6.776212124652206681e-01,6.636979128691581353e-01
8.150000000000000000e+02,6.798629413067022176e-01,7.220102944168403925e-01,6.726344609355257020e-01,6.596726733069818716e-01
8.200000000000000000e+02,6.775616337912597764e-01,7.199074605611517352e-01,6.676790010286766108e-01,6.556656386585849594e-01
8.250000000000000000e+02,6.752637544922351909e-01,7.178063977167754572e-01,6.627546336448011388e-01,6.516767634774027762e-01
8.300000000000000000e+02,6.729693975687160989e-01,7.157071883181731486e-01,6.578612624864137448e-01,6.477060206843459067e-01
8.350000000000000000e+02,6.706785675655243528e-01,7.136098582778165333e-01,6.529986692877093324e-01,6.437533195600269043e-01
8.400000000000000000e+02,6.683913455119891989e-01,7.115144697222993697e-01,6.481668172680656870e-01,6.398186942856715076e-01
8.450000000000000000e+02,6.661077447062310197e-01,7.094210516115755372e-01,6.433655445867783040e-01,6.359021682728414060e-01
8.500000000000000000e+02,6.638278526948404590e-01,7.073296783817099032e-01,6.385947813392146566e-01,6.320037727575612552e-01
8.550000000000000000e+02,6.615516811599704283e-01,7.052403797628443716e-01,6.338543139293202344e-01,6.281234433273027440e-01
8.600000000000000000e+02,6.592792959573432476e-01,7.031532161034185213e-01,6.291440322139876251e-01,6.242611548689178669e-01
8.650000000000000000e+02,6.570107038392782872e-01,7.010682091876270228e-01,6.244638102821338244e-01,6.204168912657710422e-01
8.700000000000000000e+02,6.547459798741437353e-01,6.989854190821117585e-01,6.198136100327771292e-01,6.165907446185856511e-01
8.750000000000000000e+02,6.524851466731009797e-01,6.969048853619462802e-01,6.151933141223051571e-01,6.127827317388632178e-01
8.800000000000000000e+02,6.502282793123006499e-01,6.948266778329897919e-01,6.106028170757153983e-01,6.089928648777288567e-01
8.850000000000000000e+02,6.479753868722680776e-01,6.927508249977605281e-01,6.060418980693418334e-01,6.052210381193079414e-01
8.900000000000000000e+02,6.457265314634613729e-01,6.906773803513932553e-01,6.015104533145022581e-01,6.014672047128631904e-01
8.950000000000000000e+02,6.434817216036597953e-01,6.886063612735376926e-01,5.970083294057755285e-01,5.977313354155037173e-01
9.000000000000000000e+02,6.412410216892490133e-01,6.865378217865921728e-01,5.925354676766632078e-01,5.940134776651250226e-01
9.050000000000000000e+02,6.390044443792604056e-01,6.844717929423830283e-01,5.880917112971110194e-01,5.903136368272288159e-01
9.100000000000000000e+02,6.367720513019772266e-01,6.824083321962156612e-01,5.836769440603313264e-01,5.866317984658664386e-01
9.150000000000000000e+02,6.345438549151076746e-01,6.803474673678540086e-01,5.792909936763206424e-01,5.829678956478369090e-01
9.200000000000000000e+02,6.323199115023904193e-01,6.782892483740396994e-01,5.749337633644104884e-01,5.793219216269704930e-01
9.250000000000000000e+02,6.301002342271706524e-01,6.762336999552897021e-01,5.706051243386903726e-01,5.756938604444475915e-01
9.300000000000000000e+02,6.278848800047367451e-01,6.741808753710014646e-01,5.663049787581208028e-01,5.720837418453891265e-01
9.350000000000000000e+02,6.256738656843062740e-01,6.721308055231990375e-01,5.620331497916311037e-01,5.684915100075271788e-01
9.400000000000000000e+02,6.234672433247588907e-01,6.700835378988627689e-01,5.577895031847813767e-01,5.649171131637222842e-01
9.450000000000000000e+02,6.212650193468201021e-01,6.680390928037041043e-01,5.535738585142362389e-01,5.613604817306140360e-01
9.500000000000000000e+02,6.190672382866030388e-01,6.659975099485505590e-01,5.493861257714174329e-01,5.578216120955997726e-01
9.550000000000000000e+02,6.168739115522778871e-01,6.639588117408748991e-01,5.452261773232303099e-01,5.543005106176903674e-01
9.600000000000000000e+02,6.146850926182744201e-01,6.619230489636543924e-01,5.410939187748528001e-01,5.507971932743395138e-01
9.650000000000000000e+02,6.125007963595079374e-01,6.598902507639188286e-01,5.369891876672869824e-01,5.473116110528725153e-01
9.700000000000000000e+02,6.103210665453233652e-01,6.578604609386026203e-01,5.329118498683808047e-01,5.438437154054582834e-01
9.750000000000000000e+02,6.081459113722497145e-01,6.558337003225844786e-01,5.288617497406831180e-01,5.403934421744265304e-01
9.800000000000000000e+02,6.059753735169378652e-01,6.538100064590861571e-01,5.248387866392218992e-01,5.369607838195952221e-01
9.850000000000000000e+02,6.038094670565985478e-01,6.517894032490774148e-01,5.208428226999747279e-01,5.335457136998779104e-01
9.900000000000000000e+02,6.016482334694355227e-01,6.497719325715907157e-01,5.168737383834141053e-01,5.301482165227896504e-01
9.950000000000000000e+02,5.994916818074460529e-01,6.477576168055741990e-01,5.129313627404077369e-01,5.267682265051829571e-01
1.000000000000000000e+03,5.973398477613376389e-01,6.457464914683630486e-01,5.090155771507689497e-01,5.234057005271757212e-01
1.005000000000000000e+03,5.951927413626696417e-01,6.437385761995658706e-01,5.051262446925243177e-01,5.200606044614528578e-01
1.010000000000000000e+03,5.930504012287104443e-01,6.417339076838253220e-01,5.012632710394736568e-01,5.167329358834481523e-01
1.015000000000000000e+03,5.909128395053266924e-01,6.397325108343000499e-01,4.974265150489299847e-01,5.134226683582311379e-01
1.020000000000000000e+03,5.887800931798935489e-01,6.377344243455516093e-01,4.936158446591000226e-01,5.101297619779172621e-01
1.025000000000000000e+03,5.866521717391720570e-01,6.357396685294497418e-01,4.898310953720667604e-01,5.068541382564520914e-01
1.030000000000000000e+03,5.845291067261199069e-01,6.337482744799591838e-01,4.860721419710210545e-01,5.035957514164592919e-01
1.035000000000000000e+03,5.824109053212244147e-01,6.317602587640311906e-01,4.823388459778306103e-01,5.003545589043096875e-01
1.040000000000000000e+03,5.802975984391617326e-01,6.297756528108684471e-01,4.786310989785070302e-01,4.971305508983431820e-01
1.045000000000000000e+03,5.781891972093656795e-01,6.277944788425585676e-01,4.749487559945640980e-01,4.939236875555483297e-01
1.050000000000000000e+03,5.760857327867291433e-01,6.258167697323813172e-01,4.712916905059836292e-01,4.907339257022784729e-01
1.055000000000000000e+03,5.739872133395248488e-01,6.238425444911251949e-01,4.676597499145465076e-01,4.875612028043285195e-01
1.060000000000000000e+03,5.718936651885054845e-01,6.218718314005062808e-01,4.640528177909937213e-01,4.844054796503580174e-01
1.065000000000000000e+03,5.698050971566953615e-01,6.199046482732464280e-01,4.604707602805447886e-01,4.812667191711896275e-01
1.070000000000000000e+03,5.677215385585259178e-01,6.179410255663045914e-01,4.569134596970206297e-01,4.781448919251533591e-01
1.075000000000000000e+03,5.656429988978650680e-01,6.159809831728580987e-01,4.533807660267292206e-01,4.750399397688144232e-01
1.080000000000000000e+03,5.635695020878916939e-01,6.140245479454596866e-01,4.498725437338855770e-01,4.719518065371126614e-01
1.085000000000000000e+03,5.615010526941255353e-01,6.120717345273737342e-01,4.463886465717267771e-01,4.688804278082652766e-01
1.090000000000000000e+03,5.594376738018972395e-01,6.101225672075053508e-01,4.429289623239343054e-01,4.658257721023648656e-01
1.095000000000000000e+03,5.573793740428357735e-01,6.081770629837062181e-01,4.394933618301831713e-01,4.627878028816887479e-01
1.100000000000000000e+03,5.553261776537954386e-01,6.062352496086332865e-01,4.360817266041046580e-01,4.597664876744875229e-01
1.105000000000000000e+03,5.532780918771728063e-01,6.042971451822510831e-01,4.326939086010406221e-01,4.567617652119586036e-01
1.110000000000000000e+03,5.512351371620898277e-01,6.023627734901592090e-01,4.293297780923661655e-01,4.537735760413108554e-01
1.115000000000000000e+03,5.491973196863334516e-01,6.004321490446982157e-01,4.259891967149802006e-01,4.508018613079566861e-01
1.120000000000000000e+03,5.471646593973763517e-01,5.985052938132443545e-01,4.226720479557597998e-01,4.478465812244545874e-01
1.125000000000000000e+03,5.451371625892954542e-01,5.965822232057841346e-01,4.193781976085796948e-01,4.449076899125307683e-01
1.130000000000000000e+03,5.431148482018167689e-01,5.946629603858804014e-01,4.161075184004048855e-01,4.419851406533323868e-01
1.135000000000000000e+03,5.410977217400589900e-01,5.927475200043321735e-01,4.128598675647920935e-01,4.390788680396465749e-01
1.140000000000000000e+03,5.390858003183246483e-01,5.908359224145980360e-01,4.096351215332136864e-01,4.361888200293296824e-01
1.145000000000000000e+03,5.370790883679906758e-01,5.889281807097642707e-01,4.064331494531578381e-01,4.333149442724327227e-01
1.150000000000000000e+03,5.350776027039272353e-01,5.870243153144099058e-01,4.032538361926602533e-01,4.304572030275385930e-01
1.155000000000000000e+03,5.330813494703882105e-01,5.851243413060323029e-01,4.000970473158091956e-01,4.276155441174482319e-01
1.160000000000000000e+03,5.310903453589266299e-01,5.832282794801844084e-01,3.969626552546648979e-01,4.247899111811038741e-01
1.165000000000000000e+03,5.291045943687345821e-01,5.813361425024677898e-01,3.938505189927885008e-01,4.219802360216531323e-01
1.170000000000000000e+03,5.271241092245394499e-01,5.794479472243110330e-01,3.907605145456659601e-01,4.191864622888705205e-01
1.175000000000000000e+03,5.251488932113050900e-01,5.775637048915243099e-01,3.876925135145415924e-01,4.164085378839331719e-01
1.180000000000000000e+03,5.231789604735235244e-01,5.756834332665039522e-01,3.846463984687594762e-01,4.136464194614312695e-01
1.185000000000000000e+03,5.212143157927059400e-01,5.738071456935005532e-01,3.816220376631383471e-01,4.109000514586426678e-01
1.190000000000000000e+03,5.192549715670591315e-01,5.719348596401738760e-01,3.786193049654382192e-01,4.081693768614592654e-01
1.195000000000000000e+03,5.173009301136279880e-01,5.700665860844467137e-01,3.756380665791773654e-01,4.054543303145544675e-01
1.200000000000000000e+03,5.153522027534575001e-01,5.682023404178939696e-01,3.726782040389793327e-01,4.027548596556499438e-01
1.205000000000000000e+03,5.134087930360985430e-01,5.663421336028922060e-01,3.697395913576886350e-01,4.000709109837643496e-01
1.210000000000000000e+03,5.114707124653777859e-01,5.644859816951208753e-01,3.668221086498877348e-01,3.974024334788018864e-01
1.215000000000000000e+03,5.095379633725575230e-01,5.626338957576181299e-01,3.639256222578889366e-01,3.947493641768701211e-01
1.220000000000000000e+03,5.076105549048832710e-01,5.607858898493938149e-01,3.610500070972065823e-01,3.921116408622141725e-01
1.225000000000000000e+03,5.056884885700185794e-01,5.589419730156807153e-01,3.581951352527824040e-01,3.894892013994313840e-01
1.230000000000000000e+03,5.037717732395263770e-01,5.571021584229655099e-01,3.553608908428165236e-01,3.868819947868891163e-01
1.235000000000000000e+03,5.018604108908949479e-01,5.552664559015841883e-01,3.525471507406113258e-01,3.842899676185507762e-01
1.240000000000000000e+03,4.999544101465289714e-01,5.534348794499189816e-01,3.497537950307849641e-01,3.817130660329442482e-01
1.245000000000000000e+03,4.980537727661919489e-01,5.516074388592326905e-01,3.469806944760473466e-01,3.791512249946547009e-01
1.250000000000000000e+03,4.961585061327372648e-01,5.497841463002600682e-01,3.442277277679504643e-01,3.766043828376395286e-01
1.255000000000000000e+03,4.942686106802986479e-01,5.479650096985886343e-01,3.414947701472661468e-01,3.740724773402563375e-01
1.260000000000000000e+03,4.923840927785984589e-01,5.461500403080149502e-01,3.387817057138364230e-01,3.715554548598837270e-01
1.265000000000000000e+03,4.905049532474132223e-01,5.443392464760432592e-01,3.360884112324963868e-01,3.690532575821552919e-01
1.270000000000000000e+03,4.886311986159231346e-01,5.425326398747740697e-01,3.334147675330735305e-01,3.665658269497598098e-01
1.275000000000000000e+03,4.867628289752510273e-01,5.407302282598015486e-01,3.307606491658784953e-01,3.640930982654208559e-01
1.280000000000000000e+03,4.848998489645825472e-01,5.389320215601748343e-01,3.281259384564603754e-01,3.616350113515325315e-01
1.285000000000000000e+03,4.830422580782707254e-01,5.371380266365145539e-01,3.255105157454257769e-01,3.591915071447160379e-01
1.290000000000000000e+03,4.811900614753046868e-01,5.353482535642521967e-01,3.229142671728650327e-01,3.567625313193844572e-01
1.295000000000000000e+03,4.793432594382497358e-01,5.335627099436461851e-01,3.203370717565541259e-01,3.543480233397893753e-01
1.300000000000000000e+03,4.775018560420098979e-01,5.317814054456067030e-01,3.177788109330743072e-01,3.519479214268917411e-01
1.305000000000000000e+03,4.756658498525618839e-01,5.300043461218153507e-01,3.152393619766198918e-01,3.495621592212521667e-01
1.310000000000000000e+03,4.738352437454768640e-01,5.282315399485353336e-01,3.127186101495805781e-01,3.471906767456976461e-01
1.315000000000000000e+03,4.720100366197889641e-01,5.264629926206811916e-01,3.102164387421124103e-01,3.448334149699376905e-01
1.320000000000000000e+03,4.701902316123948156e-01,5.246987125196165280e-01,3.077327351316367920e-01,3.424903177089774764e-01
1.325000000000000000e+03,4.683758272886657803e-01,5.229387057167906860e-01,3.052673804727487616e-01,3.401613232871735226e-01
1.330000000000000000e+03,4.665668257590744883e-01,5.211829799807583541e-01,3.028202593098924811e-01,3.378463692699406051e-01
1.335000000000000000e+03,4.647632250407186527e-01,5.194315402716275232e-01,3.003912542648844997e-01,3.355453915625364880e-01
1.340000000000000000e+03,4.629650268248280964e-01,5.176843934212620457e-01,2.979802538283612412e-01,3.332583310321037828e-01
1.345000000000000000e+03,4.611722289966886379e-01,5.159415442421469988e-01,2.955871435083999299e-01,3.309851277465455932e-01
1.350000000000000000e+03,4.593848327910605711e-01,5.142029995487663596e-01,2.932118110678952339e-01,3.287257225689227957e-01
1.355000000000000000e+03,4.576028358090427628e-01,5.124687639896383651e-01,2.908541399264631400e-01,3.264800513874629440e-01
1.360000000000000000e+03,4.558262385608727874e-01,5.107388434625432794e-01,2.885140176360225239e-01,3.242480515197738722e-01
1.365000000000000000e+03,4.540550379218576404e-01,5.090132416080426214e-01,2.861913305833088117e-01,3.220296601521770996e-01
1.370000000000000000e+03,4.522892337596371437e-01,5.072919637541650761e-01,2.838859700114995110e-01,3.198248189367571270e-01
1.375000000000000000e+03,4.505288231396291643e-01,5.055750137545376166e-01,2.815978243084452659e-01,3.176334680537467037e-01
1.380000000000000000e+03,4.487738061216280938e-01,5.038623971789019107e-01,2.793267837048317714e-01,3.154555471318828963e-01
1.385000000000000000e+03,4.470241794332386331e-01,5.021541175823928116e-01,2.770727350898978814e-01,3.132909920208484800e-01
1.390000000000000000e+03,4.452799419479495091e-01,5.004501794109611490e-01,2.748355687819896143e-01,3.111397399982582246e-01
1.395000000000000000e+03,4.435410896126637526e-01,4.987505852400663797e-01,2.726151744374653019e-01,3.090017288124825012e-01
1.400000000000000000e+03,4.418076212191820451e-01,4.970553391788896103e-01,2.704114453992691458e-01,3.068768995018581469e-01
1.405000000000000000e+03,4.400795330622598311e-01,4.953644440326155918e-01,2.682242723576282462e-01,3.047651910173054257e-01
1.410000000000000000e+03,4.383568234953437726e-01,4.936779038117452001e-01,2.660535476048576098e-01,3.026665420975157006e-01
1.415000000000000000e+03,4.366394879840070353e-01,4.919957207157614199e-01,2.638991613892442967e-01,3.005808889993888955e-01
1.420000000000000000e+03,4.349275241624368515e-01,4.903178978592543924e-01,2.617610078125438555e-01,2.985081704484871534e-01
1.425000000000000000e+03,4.332209275623664091e-01,4.886444370767821788e-01,2.596389803994976764e-01,2.964483256249077492e-01
1.430000000000000000e+03,4.315196958763693469e-01,4.869753414913816081e-01,2.575329749312423866e-01,2.944012952744580747e-01
1.435000000000000000e+03,4.298238243913608536e-01,4.853106129598160345e-01,2.554428844333845317e-01,2.923670176137565524e-01
1.440000000000000000e+03,4.281333101003518826e-01,4.836502541379644193e-01,2.533686034841053369e-01,2.903454303894778543e-01
1.445000000000000000e+03,4.264481477866915449e-01,4.819942661298519671e-01,2.513100258871723280e-01,2.883364703406325336e-01
1.450000000000000000e+03,4.247683340519757267e-01,4.803426508767148495e-01,2.492670487708595339e-01,2.863400768565765864e-01
1.455000000000000000e+03,4.230938635014109828e-01,4.786954092465968147e-01,2.472395685187798453e-01,2.843561895635285941e-01
1.460000000000000000e+03,4.214247325007070555e-01,4.770525431715843534e-01,2.452274831589045800e-01,2.823847490384045478e-01
1.465000000000000000e+03,4.197609355603266756e-01,4.754140535101086806e-01,2.432306887716626231e-01,2.804256934853688321e-01
1.470000000000000000e+03,4.181024687199310641e-01,4.737799417915528610e-01,2.412490833556489300e-01,2.784789613286060006e-01
1.475000000000000000e+03,4.164493260506702543e-01,4.721502082565877112e-01,2.392825643518364243e-01,2.765444905146888788e-01
1.480000000000000000e+03,4.148015030479918486e-01,4.705248538604328012e-01,2.373310317448534823e-01,2.746222210799563190e-01
1.485000000000000000e+03,4.131589936611231306e-01,4.689038786809793247e-01,2.353943846271851215e-01,2.727120927774448478e-01
1.490000000000000000e+03,4.115217933651079685e-01,4.672872836248213591e-01,2.334725233483410101e-01,2.708140455220606202e-01
1.495000000000000000e+03,4.098898959230717898e-01,4.656750685735761563e-01,2.315653469430359046e-01,2.689280175506324477e-01
1.500000000000000000e+03,4.082632961579502062e-01,4.640672338485007375e-01,2.296727562895847508e-01,2.670539477928943750e-01
1.505000000000000000e+03,4.066419873229436543e-01,4.624637787481021278e-01,2.277946522462894197e-01,2.651917754133477079e-01
1.510000000000000000e+03,4.050259641131183086e-01,4.608647033179721908e-01,2.259309378677705482e-01,2.633414414010702975e-01
1.515000000000000000e+03,4.034152199636524272e-01,4.592700069235222116e-01,2.240815152909979846e-01,2.615028859847239318e-01
1.520000000000000000e+03,4.018097493840636636e-01,4.576796895403153487e-01,2.222462875608355037e-01,2.596760492643149232e-01
1.525000000000000000e+03,4.002095453170382289e-01,4.560937501582447151e-01,2.204251567376916132e-01,2.578608699362465728e-01
1.530000000000000000e+03,3.986146017304639244e-01,4.545121881321066981e-01,2.186180268204330202e-01,2.560572876891568650e-01
1.535000000000000000e+03,3.970249114199709273e-01,4.529350020321145642e-01,2.168248019089520917e-01,2.542652426131549737e-01
1.540000000000000000e+03,3.954404682816191063e-01,4.513621910461906861e-01,2.150453876779302997e-01,2.524846760063459983e-01
1.545000000000000000e+03,3.938612649659218312e-01,4.497937537054639834e-01,2.132796889141558017e-01,2.507155283465515860e-01
1.550000000000000000e+03,3.922872949999927639e-01,4.482296889721666955e-01,2.115276113643322631e-01,2.489577400231753057e-01
1.555000000000000000e+03,3.907185507595221652e-01,4.466699950095442406e-01,2.097890605331412528e-01,2.472112508001958475e-01
1.560000000000000000e+03,3.891550255303782846e-01,4.451146703530236559e-01,2.080639437209389486e-01,2.454760016238202447e-01
1.565000000000000000e+03,3.875967115322907497e-01,4.435637129190921346e-01,2.063521681564893517e-01,2.437519336451429985e-01
1.570000000000000000e+03,3.860436018476164910e-01,4.420171211141909473e-01,2.046536421457896271e-01,2.420389886644954136e-01
1.575000000000000000e+03,3.844956885689300163e-01,4.404748927475284903e-01,2.029682732835861869e-01,2.403371074851981259e-01
1.580000000000000000e+03,3.829529645519923475e-01,4.389370259398714391e-01,2.012959702447528754e-01,2.386462310182480007e-01
1.585000000000000000e+03,3.814154215905894985e-01,4.374035180942426604e-01,1.996366416745680716e-01,2.369662999842341855e-01
1.590000000000000000e+03,3.798830521672001415e-01,4.358743669220666583e-01,1.979901977657068934e-01,2.352972562755802632e-01
1.595000000000000000e+03,3.783558479333969382e-01,4.343495696487491564e-01,1.963565486863155796e-01,2.336390419560483156e-01
1.600000000000000000e+03,3.768338013488830573e-01,4.328291239322207828e-01,1.947356055326950053e-01,2.319915994232113754e-01
1.605000000000000000e+03,3.753169040053332406e-01,4.313130269068642386e-01,1.931272789639277565e-01,2.303548702949883009e-01
1.610000000000000000e+03,3.738051480190875964e-01,4.298012759118121640e-01,1.915314806334775799e-01,2.287287964314997368e-01
1.615000000000000000e+03,3.722985246333555542e-01,4.282938676881524187e-01,1.899481223358527315e-01,2.271133197293683237e-01
1.620000000000000000e+03,3.707970257775286549e-01,4.267907992793124605e-01,1.883771171958120716e-01,2.255083830804550382e-01
1.625000000000000000e+03,3.693006427133287972e-01,4.252920673341346602e-01,1.868183782443126606e-01,2.239139292852698748e-01
1.630000000000000000e+03,3.678093672503177647e-01,4.237976687949686072e-01,1.852718192368210670e-01,2.223299012994454926e-01
1.635000000000000000e+03,3.663231903698419556e-01,4.223076000859709023e-01,1.837373536840665733e-01,2.207562415193536354e-01
1.640000000000000000e+03,3.648421035512830479e-01,4.208218577952123618e-01,1.822148962220164203e-01,2.191928928473633187e-01
1.645000000000000000e+03,3.633660976469994530e-01,4.193404380669458753e-01,1.807043618127444906e-01,2.176397984688876186e-01
1.650000000000000000e+03,3.618951640760194599e-01,4.178633373371912207e-01,1.792056664766515373e-01,2.160969023264059652e-01
1.655000000000000000e+03,3.604292936060057850e-01,4.163905516848551147e-01,1.777187260729307383e-01,2.145641481274801476e-01
1.660000000000000000e+03,3.589684774400697109e-01,4.149220773898226744e-01,1.762434570981158133e-01,2.130414796058903992e-01
1.665000000000000000e+03,3.575127061536008677e-01,4.134579102832919295e-01,1.747797760802152489e-01,2.115288401766246829e-01
1.670000000000000000e+03,3.560619707597382777e-01,4.119980463366262891e-01,1.733276006217049914e-01,2.100261738665057942e-01
1.675000000000000000e+03,3.546162616893946962e-01,4.105424811496438120e-01,1.718868485858872641e-01,2.085334249692420427e-01
1.680000000000000000e+03,3.531755697960290430e-01,4.090912105450148495e-01,1.704574386702842337e-01,2.070505383346822048e-01
1.685000000000000000e+03,3.517398854189179858e-01,4.076442300313301570e-01,1.690392895151179575e-01,2.055774585472199545e-01
1.690000000000000000e+03,3.503091992943501709e-01,4.062015352746816133e-01,1.676323204814973156e-01,2.041141303222361036e-01
1.695000000000000000e+03,3.488835016042282078e-01,4.047631215573774810e-01,1.662364511103812392e-01,2.026604983068640842e-01
1.700000000000000000e+03,3.474627828589602063e-01,4.033289842816865645e-01,1.648516018891495460e-01,2.012165077570716443e-01
1.705000000000000000e+03,3.460470331094941399e-01,4.018991185557890811e-01,1.634776935449260005e-01,1.997821041366850403e-01
1.710000000000000000e+03,3.446362428113765031e-01,4.004735196821057053e-01,1.621146475023526323e-01,1.983572332396817683e-01
1.715000000000000000e+03,3.432304019656404748e-01,3.990521826721908361e-01,1.607623852003819964e-01,1.969418406089413487e-01
1.720000000000000000e+03,3.418295008292012160e-01,3.976351026219633322e-01,1.594208287534079338e-01,1.955358719852506866e-01
1.725000000000000000e+03,3.404335291768245675e-01,3.962222742864192626e-01,1.580899005589406492e-01,1.941392732091347384e-01
1.730000000000000000e+03,3.390424771158877526e-01,3.948136925429877597e-01,1.567695239145575348e-01,1.927519907429083024e-01
1.735000000000000000e+03,3.376563344075336204e-01,3.934093520483009643e-01,1.554596223589385651e-01,1.913739711985466274e-01
1.740000000000000000e+03,3.362750911026833878e-01,3.920092476053286812e-01,1.541601200206467737e-01,1.900051614144933343e-01
1.745000000000000000e+03,3.348987368194816794e-01,3.906133737409087647e-01,1.528709411040763966e-01,1.886455080405362861e-01
1.750000000000000000e+03,3.335272614108035216e-01,3.892217250410577867e-01,1.515920105149866359e-01,1.872949579973048062e-01
1.755000000000000000e+03,3.321606543835212144e-01,3.878342958259214934e-01,1.503232535235451695e-01,1.859534584082480901e-01
1.760000000000000000e+03,3.307989055213307328e-01,3.864510805294195661e-01,1.490645961543502762e-01,1.846209569045092480e-01
1.765000000000000000e+03,3.294420042613026567e-01,3.850720733792458161e-01,1.478159646133749283e-01,1.832974011842523065e-01
1.770000000000000000e+03,3.280899402562476030e-01,3.836972686936623300e-01,1.465772856399870372e-01,1.819827391122340043e-01
1.775000000000000000e+03,3.267427028257622323e-01,3.823266605471464241e-01,1.453484861911559234e-01,1.806769184973319453e-01
1.780000000000000000e+03,3.254002815094817480e-01,3.809602430703204479e-01,1.441294939466588043e-01,1.793798875257004988e-01
1.785000000000000000e+03,3.240626655372986775e-01,3.795980101795101147e-01,1.429202369417827967e-01,1.780915946237500713e-01
1.790000000000000000e+03,3.227298443478818224e-01,3.782399558856539556e-01,1.417206438453232631e-01,1.768119886245007322e-01
1.795000000000000000e+03,3.214018071073954097e-01,3.768860740229822981e-01,1.405306435187967107e-01,1.755410183701339166e-01
1.800000000000000000e+03,3.200785431828565009e-01,3.755363584921090903e-01,1.393501653580205835e-01,1.742786328578798949e-01
1.805000000000000000e+03,3.187600416463768904e-01,3.741908029762290311e-01,1.381791390347695270e-01,1.730247811272425384e-01
1.810000000000000000e+03,3.174462917215874480e-01,3.728494011927268037e-01,1.370174948782144353e-01,1.717794126071170990e-01
1.815000000000000000e+03,3.161372823784189268e-01,3.715121466810211159e-01,1.358651635674968938e-01,1.705424769688440034e-01
1.820000000000000000e+03,3.148330027907120798e-01,3.701790330652454108e-01,1.347220763564312973e-01,1.693139242107234432e-01
1.825000000000000000e+03,3.135334419030699760e-01,3.688500538147289620e-01,1.335881647278436002e-01,1.680937043517696239e-01
1.830000000000000000e+03,3.122385887930826942e-01,3.675252024357315017e-01,1.324633606807364972e-01,1.668817676016622897e-01
1.835000000000000000e+03,3.109484322787207655e-01,3.662044722431273547e-01,1.313475965348408769e-01,1.656780642933987913e-01
1.840000000000000000e+03,3.096629613369689671e-01,3.648878565918657335e-01,1.302408052402257987e-01,1.644825451531354843e-01
1.845000000000000000e+03,3.083821647596037829e-01,3.635753487016550878e-01,1.291429200822564738e-01,1.632951611099595912e-01
1.850000000000000000e+03,3.071060314873775288e-01,3.622669418539273822e-01,1.280538748426282569e-01,1.621158633395203830e-01
1.855000000000000000e+03,3.058345502329272159e-01,3.609626291760299477e-01,1.269736035381006378e-01,1.609446030460228994e-01
1.860000000000000000e+03,3.045677098202954625e-01,3.596624038110773358e-01,1.259020407068608960e-01,1.597813316603287348e-01
1.865000000000000000e+03,3.033054988868675306e-01,3.583662587482283057e-01,1.248391212630158703e-01,1.586260008152617917e-01
1.870000000000000000e+03,3.020479062102252032e-01,3.570741870192683520e-01,1.237847806984992832e-01,1.574785625178097004e-01
1.875000000000000000e+03,3.007949203898597768e-01,3.557861815397210803e-01,1.227389548105723843e-01,1.563389689485079614e-01
1.880000000000000000e+03,2.995465301358463117e-01,3.545022352646526875e-01,1.217015798499336138e-01,1.552071724925959961e-01
1.885000000000000000e+03,2.983027239840385647e-01,3.532223410144121334e-01,1.206725923520825527e-01,1.540831256027233864e-01
1.890000000000000000e+03,2.970634905799249270e-01,3.519464916239782304e-01,1.196519293772517617e-01,1.529667809959523450e-01
1.895000000000000000e+03,2.958288184029849721e-01,3.506746797996649345e-01,1.186395283505944642e-01,1.518580916084471821e-01
1.900000000000000000e+03,2.945986960337660943e-01,3.494068982791367350e-01,1.176353272049570631e-01,1.507570107004318205e-01
1.905000000000000000e+03,2.933731119084735384e-01,3.481431396973344583e-01,1.166392641714708300e-01,1.496634916762124290e-01
1.910000000000000000e+03,2.921520545687414927e-01,3.468833967167282983e-01,1.156512779296867410e-01,1.485774881372336209e-01
1.915000000000000000e+03,2.909355124058516373e-01,3.456276618807856971e-01,1.146713074772069685e-01,1.474989538085315632e-01
1.920000000000000000e+03,2.897234738869076676e-01,3.443759277400077479e-01,1.136992923108562370e-01,1.464278427018328166e-01
1.925000000000000000e+03,2.885159273435181082e-01,3.431281867400532981e-01,1.127351722879041257e-01,1.453641090574686046e-01
1.930000000000000000e+03,2.873128612114595470e-01,3.418844313589231576e-01,1.117788877358164012e-01,1.443077073971968660e-01
1.935000000000000000e+03,2.861142638117470938e-01,3.406446539877149293e-01,1.108303792810389210e-01,1.432585923720720578e-01
1.940000000000000000e+03,2.849201235353264194e-01,3.394088470287601744e-01,1.098895879741523807e-01,1.422167188278204430e-01
1.945000000000000000e+03,2.837304286351201577e-01,3.381770027745845675e-01,1.089564551945180482e-01,1.411820417661293625e-01
1.950000000000000000e+03,2.825451674406444513e-01,3.369491135246092672e-01,1.080309228055573029e-01,1.401545164838979840e-01
1.955000000000000000e+03,2.813643281853963618e-01,3.357251714971841161e-01,1.071129330263232010e-01,1.391340985012197162e-01
1.960000000000000000e+03,2.801878991841532662e-01,3.345051689362903979e-01,1.062024285063526696e-01,1.381207435864531263e-01
1.965000000000000000e+03,2.790158686377032238e-01,3.332890980029058481e-01,1.052993521902985535e-01,1.371144076390336530e-01
1.970000000000000000e+03,2.778482248049373715e-01,3.320769508604660136e-01,1.044036474425832778e-01,1.361150467663708175e-01
1.975000000000000000e+03,2.766849558477399440e-01,3.308687195840711026e-01,1.035152579794184624e-01,1.351226172681244952e-01
1.980000000000000000e+03,2.755260500010809355e-01,3.296643962602971989e-01,1.026341279723805983e-01,1.341370757303404770e-01
1.985000000000000000e+03,2.743714954096031500e-01,3.284639729067154179e-01,1.017602019228018573e-01,1.331583789408997409e-01
1.990000000000000000e+03,2.732212802761513348e-01,3.272674415544722382e-01,1.008934247271218582e-01,1.321864839046400786e-01
1.995000000000000000e+03,2.720753927151879359e-01,3.260747941596655042e-01,1.000337415898640003e-01,1.312213477676306972e-01
2.000000000000000000e+03,2.709338208997684738e-01,3.248860226793567341e-01,9.918109813582232093e-02,1.302629279041167265e-01
2.005000000000000000e+03,2.697965529195127110e-01,3.237011189970770975e-01,9.833544033921676197e-02,1.293111818999551355e-01
2.010000000000000000e+03,2.686635769178580824e-01,3.225200750052748533e-01,9.749671459439689103e-02,1.283660676110846832e-01
2.015000000000000000e+03,2.675348809666439620e-01,3.213428825383497500e-01,9.666486761519196835e-02,1.274275430808002318e-01
2.020000000000000000e+03,2.664104531970710177e-01,3.201695334415591843e-01,9.583984649869091432e-02,1.264955665568590626e-01
2.025000000000000000e+03,2.652902816676315223e-01,3.190000194948675039e-01,9.502159865785161919e-02,1.255700964456755719e-01
2.030000000000000000e+03,2.641743544780009723e-01,3.178343324753243326e-01,9.421007190676687626e-02,1.246510913883261684e-01
2.035000000000000000e+03,2.630626596580060150e-01,3.166724640977708338e-01,9.340521439928370362e-02,1.237385102405726689e-01
2.040000000000000000e+03,2.619551852932887615e-01,3.155144060867814959e-01,9.260697468519316078e-02,1.228323121078810920e-01
2.045000000000000000e+03,2.608519194158846477e-01,3.143601501185628311e-01,9.181530162770336345e-02,1.219324562737156281e-01
2.050000000000000000e+03,2.597528501000971324e-01,3.132096878730707412e-01,9.103014445673070221e-02,1.210389022227959382e-01
2.055000000000000000e+03,2.586579653529660905e-01,3.120630109705699318e-01,9.025145271933966706e-02,1.201516096150723051e-01
2.060000000000000000e+03,2.575672532234804524e-01,3.109201110298260851e-01,8.947917635369281864e-02,1.192705383518836842e-01
2.065000000000000000e+03,2.564807017153052371e-01,3.097809796228505053e-01,8.871326563222960149e-02,1.183956485483040749e-01
2.070000000000000000e+03,2.553982988801379861e-01,3.086456083312715815e-01,8.795367119688679569e-02,1.175269005485295726e-01
2.075000000000000000e+03,2.543200327167237651e-01,3.075139886916700149e-01,8.720034399044744589e-02,1.166642548665562801e-01
2.080000000000000000e+03,2.532458912578315346e-01,3.063861122388922831e-01,8.645323531045008558e-02,1.158076722161930083e-01
2.085000000000000000e+03,2.521758624897543211e-01,3.052619704580942783e-01,8.571229677708751271e-02,1.149571135015958478e-01
2.090000000000000000e+03,2.511099344412206502e-01,3.041415548359745480e-01,8.497748038611019350e-02,1.141125398675056496e-01
2.095000000000000000e+03,2.500480951001756158e-01,3.030248568205149984e-01,8.424873845151326091e-02,1.132739126646699623e-01
2.100000000000000000e+03,2.489903324906908022e-01,3.019118678651231957e-01,8.352602363375030703e-02,1.124411934569553712e-01
2.105000000000000000e+03,2.479366345975473895e-01,3.008025793838192685e-01,8.280928889350953892e-02,1.116143439790164837e-01
2.110000000000000000e+03,2.468869894422171529e-01,2.996969827896992511e-01,8.209848754166342022e-02,1.107933261715859374e-01
2.115000000000000000e+03,2.458413850092171782e-01,2.985950694554668217e-01,8.139357320648993310e-02,1.099781021737515491e-01
2.120000000000000000e+03,2.447998093159867161e-01,2.974968307551916213e-01,8.069449986862570201e-02,1.091686343552332739e-01
2.125000000000000000e+03,2.437622503484856429e-01,2.964022580305816224e-01,8.000122181388250042e-02,1.083648852808027641e-01
2.130000000000000000e+03,2.427286961300189616e-01,2.953113426277985121e-01,7.931369366099905172e-02,1.075668177170863299e-01
2.135000000000000000e+03,2.416991346539991425e-01,2.942240758589892979e-01,7.863187032707094626e-02,1.067743946062958416e-01
2.140000000000000000e+03,2.406735539417723668e-01,2.931404490337348734e-01,7.795570706653537352e-02,1.059875791000313983e-01
2.145000000000000000e+03,2.396519419843885224e-01,2.920604534278623543e-01,7.728515944289857109e-02,1.052063345513925552e-01
2.150000000000000000e+03,2.386342868081415269e-01,2.909840803208273985e-01,7.662018335634523947e-02,1.044306245350405671e-01
2.155000000000000000e+03,2.376205764198876524e-01,2.899113209671270175e-01,7.596073500361921749e-02,1.036604128133406244e-01
2.160000000000000000e+03,2.366107988568902087e-01,2.888421666238595309e-01,7.530677089972821758e-02,1.028956633436417800e-01
2.165000000000000000e+03,2.356049421289606594e-01,2.877766085173755206e-01,7.465824785159946853e-02,1.021363402618707950e-01
2.170000000000000000e+03,2.346029942736324869e-01,2.867146378720590305e-01,7.401512299266685413e-02,1.013824079136041029e-01
2.175000000000000000e+03,2.336049433118827512e-01,2.856562458869826293e-01,7.337735375808138172e-02,1.006338308445160756e-01
2.180000000000000000e+03,2.326107772976253041e-01,2.846014237659373891e-01,7.274489790202431916e-02,9.989057381066081265e-02
2.185000000000000000e+03,2.316204842661080399e-01,2.835501626905244654e-01,7.211771346327056076e-02,9.915260174932519210e-02
2.190000000000000000e+03,2.306340522781328839e-01,2.825024538426378906e-01,7.149575878737099432e-02,9.841987978947121241e-02
2.195000000000000000e+03,2.296514693783436867e-01,2.814582883793119161e-01,7.087899250995439993e-02,9.769237324436599867e-02
2.200000000000000000e+03,2.286727236414337894e-01,2.804176574586526027e-01,7.026737358227883035e-02,9.697004763620843681e-02
2.205000000000000000e+03,2.276978031296179594e-01,2.793805522193235635e-01,6.966086124476993102e-02,9.625286868199815771e-02
2.210000000000000000e+03,2.267266959321934672e-01,2.783469638037585625e-01,6.905941503908188950e-02,9.554080229755788911e-02
2.215000000000000000e+03,2.257593901266596592e-01,2.773168833355513230e-01,6.846299478391032478e-02,9.483381457533636427e-02
2.220000000000000000e+03,2.247958738181222715e-01,2.762903019392025650e-01,6.787156059680803100e-02,9.413187179851673081e-02
2.225000000000000000e+03,2.238361351013572753e-01,2.752672107194986673e-01,6.728507287862994790e-02,9.343494043699453189e-02
2.230000000000000000e+03,2.228801620965477071e-01,2.742476007828613116e-01,6.670349233051406368e-02,9.274298716449626279e-02
2.235000000000000000e+03,2.219279429162623052e-01,2.732314632204735916e-01,6.612677993151688804e-02,9.205597884330968261e-02
2.240000000000000000e+03,2.209794657017043196e-01,2.722187891280102856e-01,6.555489695014948826e-02,9.137388252671328759e-02
2.245000000000000000e+03,2.200347185886655232e-01,2.712095695863301348e-01,6.498780492595024327e-02,9.069666544370708072e-02
2.250000000000000000e+03,2.190936897368368774e-01,2.702037956772478933e-01,6.442546568627442738e-02,9.002429501287688429e-02
2.255000000000000000e+03,2.181563672990247948e-01,2.692014584668725452e-01,6.386784133259591767e-02,8.935673883871514400e-02
2.260000000000000000e+03,2.172227394549717527e-01,2.682025490247474941e-01,6.331489425387604175e-02,8.869396472288917921e-02
2.265000000000000000e+03,2.162927943841208289e-01,2.672070584098291679e-01,6.276658710735952273e-02,8.803594064911438033e-02
2.270000000000000000e+03,2.153665202918199073e-01,2.662149776853363070e-01,6.222288282725238484e-02,8.738263478543678575e-02
2.275000000000000000e+03,2.144439053790863636e-01,2.652262979016549171e-01,6.168374461047864549e-02,8.673401547434451964e-02
2.280000000000000000e+03,2.135249378705105228e-01,2.642410101107330322e-01,6.114913593204331782e-02,8.609005124644757145e-02
2.285000000000000000e+03,2.126096059917345071e-01,2.632591053539947157e-01,6.061902053359131959e-02,8.545071081671642976e-02
2.290000000000000000e+03,2.116978979956777862e-01,2.622805746782060909e-01,6.009336243149248497e-02,8.481596309041249115e-02
2.295000000000000000e+03,2.107898021361970797e-01,2.613054091221638786e-01,5.957212589932867758e-02,8.418577714874013462e-02
2.300000000000000000e+03,2.098853066904969034e-01,2.603335997283496850e-01,5.905527547634363550e-02,8.356012225190610765e-02
2.305000000000000000e+03,2.089843999374055572e-01,2.593651375297346684e-01,5.854277595829281838e-02,8.293896783395672545e-02
2.310000000000000000e+03,2.080870701813257173e-01,2.584000135628628514e-01,5.803459240937398206e-02,8.232228351453235726e-02
2.315000000000000000e+03,2.071933057305977710e-01,2.574382188574528274e-01,5.753069014995883246e-02,8.171003909333712789e-02
2.320000000000000000e+03,2.063030949179412432e-01,2.564797444487196265e-01,5.703103476164209096e-02,8.110220455260877537e-02
2.325000000000000000e+03,2.054164260805599329e-01,2.555245813661842780e-01,5.653559207444237844e-02,8.049875004562309644e-02
2.330000000000000000e+03,2.045332875806699924e-01,2.545727206439837298e-01,5.604432817562366581e-02,7.989964590162081104e-02
2.335000000000000000e+03,2.036536677860403544e-01,2.536241533101436518e-01,5.555720940158807852e-02,7.930486262286834398e-02
2.340000000000000000e+03,2.027775550881774080e-01,2.526788703973542605e-01,5.507420234552819899e-02,7.871437089298392864e-02
2.345000000000000000e+03,2.019049378852250942e-01,2.517368629343634256e-01,5.459527384650986886e-02,7.812814157029542017e-02
2.350000000000000000e+03,2.010358046009582955e-01,2.507981219564501263e-01,5.412039099401336206e-02,7.754614568884793391e-02
2.355000000000000000e+03,2.001701436676308621e-01,2.498626384958319291e-01,5.364952111805620233e-02,7.696835444997625342e-02
2.360000000000000000e+03,1.993079435409647882e-01,2.489304035897391409e-01,5.318263179598689550e-02,7.639473922770502468e-02
2.365000000000000000e+03,1.984491926839321851e-01,2.480014082716361923e-01,5.271969084546117984e-02,7.582527156667111246e-02
2.370000000000000000e+03,1.975938795841704620e-01,2.470756435810428642e-01,5.226066633052879606e-02,7.525992318796659308e-02
2.375000000000000000e+03,1.967419927404887858e-01,2.461531005567139663e-01,5.180552655217058461e-02,7.469866598227846433e-02
2.380000000000000000e+03,1.958935206767360160e-01,2.452337702446727719e-01,5.135424005129719111e-02,7.414147201022079636e-02
2.385000000000000000e+03,1.950484519260682892e-01,2.443176436895076187e-01,5.090677560068338631e-02,7.358831349628801310e-02
2.390000000000000000e+03,1.942067750449451291e-01,2.434047119415167770e-01,5.046310221117867451e-02,7.303916283434588874e-02
2.395000000000000000e+03,1.933684786015605617e-01,2.424949660503512572e-01,5.002318912602347206e-02,7.249399258586174122e-02
2.400000000000000000e+03,1.925335511896925367e-01,2.415883970733287422e-01,4.958700582443745924e-02,7.195277548320382077e-02
2.405000000000000000e+03,1.917019814153464174e-01,2.406849960689248502e-01,4.915452201265882448e-02,7.141548442278086717e-02
2.410000000000000000e+03,1.908737579081942748e-01,2.397847541029494989e-01,4.872570762674295619e-02,7.088209246560543686e-02
2.415000000000000000e+03,1.900488693103163096e-01,2.388876622417688833e-01,4.830053282720987023e-02,7.035257283376100679e-02
2.420000000000000000e+03,1.892273042886442325e-01,2.379937115589571828e-01,4.787896800411862303e-02,6.982689891549687111e-02
2.425000000000000000e+03,1.884090515239775498e-01,2.371028931300090403e-01,4.746098377098337262e-02,6.930504426276436203e-02
2.430000000000000000e+03,1.875940997215200523e-01,2.362151980388245420e-01,4.704655096653240914e-02,6.878698259244477031e-02
2.435000000000000000e+03,1.867824376006623488e-01,2.353306173721550765e-01,4.663564064770659573e-02,6.827268778034815966e-02
2.440000000000000000e+03,1.859740539056473352e-01,2.344491422249899704e-01,4.622822409277142774e-02,6.776213386255285076e-02
2.445000000000000000e+03,1.851689373956190432e-01,2.335707636950145882e-01,4.582427279675876930e-02,6.725529503327865033e-02
2.450000000000000000e+03,1.843670768538737681e-01,2.326954728880557544e-01,4.542375847459846627e-02,6.675214564869780265e-02
2.455000000000000000e+03,1.835684610790023763e-01,2.318232609137129141e-01,4.502665305556052128e-02,6.625266022396912591e-02
2.460000000000000000e+03,1.827730788948493390e-01,2.309541188909596532e-01,4.463292868473642261e-02,6.575681343358560915e-02
2.465000000000000000e+03,1.819809191419632377e-01,2.300880379434714629e-01,4.424255771752273747e-02,6.526458010668292897e-02
2.470000000000000000e+03,1.811919706853327983e-01,2.292250092038367604e-01,4.385551272187895866e-02,6.477593522869956599e-02
2.475000000000000000e+03,1.804062224058350650e-01,2.283650238089360018e-01,4.347176647430417429e-02,6.429085393980957241e-02
2.480000000000000000e+03,1.796236632091147423e-01,2.275080729049123451e-01,4.309129196221143931e-02,6.380931153761189301e-02
2.485000000000000000e+03,1.788442820188573812e-01,2.266541476438069802e-01,4.271406237902321962e-02,6.333128347389282986e-02
2.490000000000000000e+03,1.780680677841484094e-01,2.258032391879040979e-01,4.234005112484947458e-02,6.285674535442532795e-02
2.495000000000000000e+03,1.772950094713440505e-01,2.249553387053674913e-01,4.196923180179062268e-02,6.238567293536720348e-02
2.500000000000000000e+03,1.765250960710929851e-01,2.241104373738473654e-01,4.160157821603928385e-02,6.191804212516591188e-02
2.505000000000000000e+03,1.757583165923896906e-01,2.232685263771695405e-01,4.123706437471730962e-02,6.145382898345076034e-02
2.510000000000000000e+03,1.749946600698932264e-01,2.224295969096992120e-01,4.087566448716687534e-02,6.099300972259132786e-02
2.515000000000000000e+03,1.742341155572022793e-01,2.215936401731893324e-01,4.051735296013381227e-02,6.053556070426064500e-02
2.520000000000000000e+03,1.734766721327052341e-01,2.207606473800754476e-01,4.016210439821304296e-02,6.008145843910905198e-02
2.525000000000000000e+03,1.727223188937269394e-01,2.199306097500068891e-01,3.980989360047837433e-02,5.963067958431546300e-02
2.530000000000000000e+03,1.719710449629615057e-01,2.191035185132145513e-01,3.946069556223981423e-02,5.918320094549149590e-02
2.535000000000000000e+03,1.712228394828869404e-01,2.182793649077997833e-01,3.911448547175456342e-02,5.873899947536691951e-02
2.540000000000000000e+03,1.704776916211892257e-01,2.174581401831409411e-01,3.877123871053423515e-02,5.829805227430426978e-02
2.545000000000000000e+03,1.697355905655226760e-01,2.166398355971719814e-01,3.843093084936929221e-02,5.786033658713241740e-02
2.550000000000000000e+03,1.689965255290746815e-01,2.158244424192524991e-01,3.809353764901969586e-02,5.742582980316629504e-02
2.555000000000000000e+03,1.682604857455209102e-01,2.150119519273640256e-01,3.775903505740058064e-02,5.699450945460232676e-02
2.560000000000000000e+03,1.675274604737461426e-01,2.142023554108800909e-01,3.742739921049239443e-02,5.656635321795925458e-02
2.565000000000000000e+03,1.667974389932346813e-01,2.133956441683327043e-01,3.709860642922026969e-02,5.614133891251039954e-02
2.570000000000000000e+03,1.660704106092517340e-01,2.125918095103791206e-01,3.677263321957233849e-02,5.571944450022287693e-02
2.575000000000000000e+03,1.653463646485904548e-01,2.117908427575366237e-01,3.644945626932962618e-02,5.530064808307688651e-02
2.580000000000000000e+03,1.646252904635802650e-01,2.109927352423989488e-01,3.612905244840396851e-02,5.488492790324792786e-02
2.585000000000000000e+03,1.639071774275844828e-01,2.101974783072282360e-01,3.581139880631496047e-02,5.447226234189046778e-02
2.590000000000000000e+03,1.631920149394984476e-01,2.094050633064714340e-01,3.549647257279565926e-02,5.406262992016457047e-02
2.595000000000000000e+03,1.624797924203946475e-01,2.086154816051098704e-01,3.518425115502768485e-02,5.365600929756333959e-02
2.600000000000000000e+03,1.617704993174523820e-01,2.078287245810316042e-01,3.487471213738180253e-02,5.325237927151931644e-02
2.605000000000000000e+03,1.610641250997946472e-01,2.070447836228865301e-01,3.456783327851076226e-02,5.285171877517370886e-02
2.610000000000000000e+03,1.603606592620048232e-01,2.062636501319299320e-01,3.426359251163814401e-02,5.245400687771411413e-02
2.615000000000000000e+03,1.596600913210434458e-01,2.054853155202892023e-01,3.396196794252445694e-02,5.205922278345022358e-02
2.620000000000000000e+03,1.589624108200857477e-01,2.047097712132284753e-01,3.366293784961342517e-02,5.166734583235299549e-02
2.625000000000000000e+03,1.582676073251403914e-01,2.039370086476213206e-01,3.336648068125562527e-02,5.127835549820492639e-02
2.630000000000000000e+03,1.575756704280407150e-01,2.031670192737193015e-01,3.307257505527919084e-02,5.089223138805072655e-02
2.635000000000000000e+03,1.568865897434049139e-01,2.023997945534051490e-01,3.278119975674174263e-02,5.050895324052455393e-02
2.640000000000000000e+03,1.562003549119601598e-01,2.016353259619229898e-01,3.249233373818729426e-02,5.012850092630231902e-02
2.645000000000000000e+03,1.555169555977144180e-01,2.008736049865016415e-01,3.220595611763380633e-02,4.975085444720614425e-02
2.650000000000000000e+03,1.548363814907504632e-01,2.001146231281471233e-01,3.192204617821826906e-02,4.937599393622579130e-02
2.655000000000000000e+03,1.541586223045321447e-01,1.993583719003187704e-01,3.164058336576890812e-02,4.900389965571033679e-02
2.660000000000000000e+03,1.534836677787977111e-01,1.986048428304631186e-01,3.136154728850268358e-02,4.863455199692640063e-02
2.665000000000000000e+03,1.528115076770057701e-01,1.978540274586048919e-01,3.108491771511663268e-02,4.826793147880794471e-02
2.670000000000000000e+03,1.521421317887375613e-01,1.971059173387579855e-01,3.081067457468456700e-02,4.790401874826944600e-02
2.675000000000000000e+03,1.514755299272814992e-01,1.963605040377745525e-01,3.053879795471229827e-02,4.754279457921328084e-02
2.680000000000000000e+03,1.508116919323090055e-01,1.956177791369132779e-01,3.026926810069539148e-02,4.718423987225609656e-02
2.685000000000000000e+03,1.501506076677678048e-01,1.948777342307631832e-01,3.000206541404321081e-02,4.682833565311767671e-02
2.690000000000000000e+03,1.494922670239798579e-01,1.941403609284366172e-01,2.973717045165948786e-02,4.647506307226240141e-02
2.695000000000000000e+03,1.488366599152786962e-01,1.934056508523373241e-01,2.947456392419590954e-02,4.612440340389788174e-02
2.700000000000000000e+03,1.481837762822710569e-01,1.926735956394328153e-01,2.921422669584171003e-02,4.577633804613555346e-02
2.705000000000000000e+03,1.475336060901447643e-01,1.919441869404358292e-01,2.895613978255812127e-02,4.543084851995361079e-02
2.710000000000000000e+03,1.468861393307578089e-01,1.912174164210897753e-01,2.870028435146945028e-02,4.508791646871576630e-02
2.715000000000000000e+03,1.462413660205122978e-01,1.904932757611263461e-01,2.844664171893787966e-02,4.474752365673335258e-02
2.720000000000000000e+03,1.455992762021070530e-01,1.897717566552158952e-01,2.819519335013359607e-02,4.440965196898560147e-02
2.725000000000000000e+03,1.449598599429234580e-01,1.890528508120670748e-01,2.794592085757937813e-02,4.407428341032213620e-02
2.730000000000000000e+03,1.443231073370283002e-01,1.883365499556025058e-01,2.769880600077747473e-02,4.374140010545098795e-02
2.735000000000000000e+03,1.436890085034777109e-01,1.876228458242276687e-01,2.745383068444810087e-02,4.341098429781471701e-02
2.740000000000000000e+03,1.430575535878502169e-01,1.869117301717891089e-01,2.721097695781439854e-02,4.308301834899359861e-02
2.745000000000000000e+03,1.424287327606636733e-01,1.862031947667087128e-01,2.697022701299972222e-02,4.275748473751628254e-02
2.750000000000000000e+03,1.418025362190827865e-01,1.854972313928767991e-01,2.673156318464184333e-02,4.243436605867387940e-02
2.755000000000000000e+03,1.411789541854782670e-01,1.847938318489499854e-01,2.649496794849298675e-02,4.211364502377926838e-02
2.760000000000000000e+03,1.405579769088559638e-01,1.840929879492867183e-01,2.626042392080244620e-02,4.179530445991559706e-02
2.765000000000000000e+03,1.399395946634574839e-01,1.833946915233009567e-01,2.602791385670463753e-02,4.147932730879909380e-02
2.770000000000000000e+03,1.393237977502559122e-01,1.826989344162877060e-01,2.579742064957398287e-02,4.116569662621537284e-02
2.775000000000000000e+03,1.387105764956635123e-01,1.820057084887275467e-01,2.556892732963838427e-02,4.085439558105159741e-02
2.780000000000000000e+03,1.380999212527554976e-01,1.813150056170145796e-01,2.534241706345881015e-02,4.054540745509691707e-02
2.785000000000000000e+03,1.374918223999964662e-01,1.806268176928680635e-01,2.511787315257614159e-02,4.023871564228766878e-02
2.790000000000000000e+03,1.368862703426076410e-01,1.799411366241555621e-01,2.489527903285576257e-02,3.993430364830788393e-02
2.795000000000000000e+03,1.362832555115162658e-01,1.792579543343855442e-01,2.467461827305748520e-02,3.963215508952063620e-02
2.800000000000000000e+03,1.356827683644508675e-01,1.785772627633533394e-01,2.445587457415340088e-02,3.933225369243910363e-02
2.805000000000000000e+03,1.350847993846991946e-01,1.778990538665154997e-01,2.423903176803511236e-02,3.903458329288898854e-02
2.810000000000000000e+03,1.344893390822254897e-01,1.772233196156283996e-01,2.402407381696473540e-02,3.873912783577396213e-02
2.815000000000000000e+03,1.338963779928013798e-01,1.765500519983387306e-01,2.381098481233169528e-02,3.844587137431364904e-02
2.820000000000000000e+03,1.333059066791095759e-01,1.758792430188775291e-01,2.359974897393709095e-02,3.815479806954732295e-02
2.825000000000000000e+03,1.327179157296582146e-01,1.752108846975645451e-01,2.339035064863961497e-02,3.786589218933463646e-02
2.830000000000000000e+03,1.321323957596508558e-01,1.745449690713054003e-01,2.318277430968349734e-02,3.757913810787168185e-02
2.835000000000000000e+03,1.315493374101292801e-01,1.738814881931294021e-01,2.297700455557400226e-02,3.729452030497842907e-02
2.840000000000000000e+03,1.309687313490061900e-01,1.732204341327941710e-01,2.277302610948838887e-02,3.701202336580741714e-02
2.845000000000000000e+03,1.303905682702050650e-01,1.725617989764328397e-01,2.257082381804317514e-02,3.673163198004807117e-02
2.850000000000000000e+03,1.298148388944377341e-01,1.719055748270700290e-01,2.237038265052656780e-02,3.645333094135386198e-02
2.855000000000000000e+03,1.292415339683692654e-01,1.712517538041955778e-01,2.217168769769913353e-02,3.617710514645113701e-02
2.860000000000000000e+03,1.286706442654825810e-01,1.706003280442245640e-01,2.197472417117957502e-02,3.590293959471985152e-02
2.865000000000000000e+03,1.281021605853384648e-01,1.699512897001436429e-01,2.177947740237967666e-02,3.563081938754327632e-02
2.870000000000000000e+03,1.275360737542964307e-01,1.693046309419955486e-01,2.158593284181970287e-02,3.536072972792507485e-02
2.875000000000000000e+03,1.269723746247791163e-01,1.686603439565650953e-01,2.139407605796398229e-02,3.509265591967965225e-02
2.880000000000000000e+03,1.264110540760347845e-01,1.680184209478231550e-01,2.120389273649893325e-02,3.482658336686684369e-02
2.885000000000000000e+03,1.258521030134763519e-01,1.673788541365867633e-01,2.101536867926363100e-02,3.456249757301330799e-02
2.890000000000000000e+03,1.252955123692966743e-01,1.667416357608944022e-01,2.082848980359605640e-02,3.430038414070728237e-02
2.895000000000000000e+03,1.247412731017865095e-01,1.661067580757009665e-01,2.064324214130572668e-02,3.404022877096022498e-02
2.900000000000000000e+03,1.241893761960143061e-01,1.654742133533037007e-01,2.045961183797808877e-02,3.378201726275500277e-02
2.905000000000000000e+03,1.236398126632915345e-01,1.648439938831010587e-01,2.027758515191005820e-02,3.352573551226846471e-02
2.910000000000000000e+03,1.230925735417377209e-01,1.642160919719431456e-01,2.009714845339222525e-02,3.327136951232254058e-02
2.915000000000000000e+03,1.225476498956225430e-01,1.635904999438173579e-01,1.991828822370045327e-02,3.301890535168273272e-02
2.920000000000000000e+03,1.220050328159049818e-01,1.629672101401693773e-01,1.974099105444731758e-02,3.276832921465766546e-02
2.925000000000000000e+03,1.214647134197725659e-01,1.623462149196938653e-01,1.956524364662769883e-02,3.251962738047432799e-02
2.930000000000000000e+03,1.209266828512118447e-01,1.617275066587042787e-01,1.939103280991104697e-02,3.227278622278409448e-02
2.935000000000000000e+03,1.203909322804483095e-01,1.611110777508962533e-01,1.921834546162463908e-02,3.202779220891089490e-02
2.940000000000000000e+03,1.198574529043658077e-01,1.604969206076087562e-01,1.904716862604560745e-02,3.178463189932659305e-02
2.945000000000000000e+03,1.193262359460390415e-01,1.598850276575828622e-01,1.887748943349403657e-02,3.154329194702153866e-02
2.950000000000000000e+03,1.187972726552504882e-01,1.592753913472680360e-01,1.870929511969134790e-02,3.130375909709960658e-02
2.955000000000000000e+03,1.182705543080449506e-01,1.586680041406490771e-01,1.854257302482835087e-02,3.106602018614743055e-02
2.960000000000000000e+03,1.177460722071130145e-01,1.580628585195210101e-01,1.837731059283826893e-02,3.083006214170446943e-02
2.965000000000000000e+03,1.172238176813408667e-01,1.574599469832781151e-01,1.821349537046409658e-02,3.059587198156462143e-02
2.970000000000000000e+03,1.167037820862368847e-01,1.568592620491527923e-01,1.805111500659942539e-02,3.036343681328966884e-02
2.975000000000000000e+03,1.161859568035395196e-01,1.562607962520319027e-01,1.789015725143424870e-02,3.013274383363361009e-02
2.980000000000000000e+03,1.156703332415700142e-01,1.556645421447052091e-01,1.773060995578321433e-02,2.990378032810044745e-02
2.985000000000000000e+03,1.151569028348330415e-01,1.550704922977068911e-01,1.757246107019392461e-02,2.967653367031552331e-02
2.990000000000000000e+03,1.146456570443895595e-01,1.544786392995487756e-01,1.741569864425021250e-02,2.945099132149443799e-02
2.995000000000000000e+03,1.141365873575087148e-01,1.538889757565529148e-01,1.726031082572051026e-02,2.922714082980112232e-02
3.000000000000000000e+03,1.136296852879670888e-01,1.533014942930421565e-01,1.710628585990042402e-02,2.900496982988986366e-02
3.005000000000000000e+03,1.131249423756707506e-01,1.527161875511801048e-01,1.695361208879049564e-02,2.878446604234201692e-02
3.010000000000000000e+03,1.126223501869806354e-01,1.521330481911846999e-01,1.680227795043425301e-02,2.856561727320983471e-02
3.015000000000000000e+03,1.121219003144262871e-01,1.515520688912116998e-01,1.665227197808475876e-02,2.834841141339993625e-02
3.020000000000000000e+03,1.116235843769871339e-01,1.509732423475401708e-01,1.650358279952907764e-02,2.813283643815663038e-02
3.025000000000000000e+03,1.111273940197343435e-01,1.503965612744130598e-01,1.635619913627480229e-02,2.791888040646682903e-02
3.030000000000000000e+03,1.106333209140764884e-01,1.498220184041935410e-01,1.621010980291321540e-02,2.770653146060882838e-02
3.035000000000000000e+03,1.101413567574999058e-01,1.492496064872513295e-01,1.606530370634656757e-02,2.749577782561591840e-02
3.040000000000000000e+03,1.096514932738496678e-01,1.486793182921541112e-01,1.592176984513567553e-02,2.728660780880090911e-02
3.045000000000000000e+03,1.091637222130293350e-01,1.481111466055499426e-01,1.577949730870073161e-02,2.707900979916001358e-02
3.050000000000000000e+03,1.086780353511915959e-01,1.475450842323026146e-01,1.563847527666120327e-02,2.687297226686802612e-02
3.055000000000000000e+03,1.081944244904709390e-01,1.469811239953610904e-01,1.549869301808638224e-02,2.666848376273099272e-02
3.060000000000000000e+03,1.077128814592282213e-01,1.464192587359108844e-01,1.536013989088099406e-02,2.646553291774708661e-02
3.065000000000000000e+03,1.072333981118074597e-01,1.458594813132831902e-01,1.522280534103857136e-02,2.626410844257645594e-02
3.070000000000000000e+03,1.067559663287125232e-01,1.453017846050954076e-01,1.508667890199034967e-02,2.606419912705610839e-02
3.075000000000000000e+03,1.062805780163516567e-01,1.447461615071430341e-01,1.495175019385487289e-02,2.586579383962584952e-02
3.080000000000000000e+03,1.058072251072332687e-01,1.441926049335170712e-01,1.481800892281399072e-02,2.566888152685590715e-02
3.085000000000000000e+03,1.053358995597459269e-01,1.436411078165046873e-01,1.468544488041036503e-02,2.547345121292965767e-02
3.090000000000000000e+03,1.048665933583172449e-01,1.430916631067105926e-01,1.455404794293097513e-02,2.527949199920522319e-02
3.095000000000000000e+03,1.043992985131837331e-01,1.425442637729709139e-01,1.442380807068929273e-02,2.508699306368878529e-02
3.100000000000000000e+03,1.039340070605592886e-01,1.419989028024702116e-01,1.429471530740195062e-02,2.489594366055540575e-02
3.105000000000000000e+03,1.034707110624391441e-01,1.414555732006541056e-01,1.416675977948823884e-02,2.470633311960973577e-02
3.110000000000000000e+03,1.030094026067324697e-01,1.409142679913224228e-01,1.403993169546663249e-02,2.451815084583166757e-02
3.115000000000000000e+03,1.025500738070420359e-01,1.403749802165387417e-01,1.391422134527669878e-02,2.433138631888043246e-02
3.120000000000000000e+03,1.020927168028030740e-01,1.398377029367316171e-01,1.378961909968089324e-02,2.414602909265720770e-02
3.125000000000000000e+03,1.016373237591162021e-01,1.393024292306300482e-01,1.366611540958729068e-02,2.396206879479008400e-02
3.130000000000000000e+03,1.011838868668738373e-01,1.387691521953567653e-01,1.354370080544735518e-02,2.377949512616440650e-02
3.135000000000000000e+03,1.007323983425539166e-01,1.382378649463414932e-01,1.342236589658751117e-02,2.359829786041476793e-02
3.140000000000000000e+03,1.002828504283157923e-01,1.377085606173913956e-01,1.330210137062713509e-02,2.341846684348423621e-02
3.145000000000000000e+03,9.983523539184108175e-02,1.371812323606242945e-01,1.318289799283853432e-02,2.323999199315042105e-02
3.150000000000000000e+03,9.938954552645697105e-02,1.366558733465587372e-01,1.306474660556615312e-02,2.306286329858714054e-02
3.155000000000000000e+03,9.894577315096315939e-02,1.361324767640514077e-01,1.294763812757850595e-02,2.288707081986526837e-02
3.160000000000000000e+03,9.850391060970410673e-02,1.356110358203599098e-01,1.283156355348120253e-02,2.271260468749546763e-02
3.165000000000000000e+03,9.806395027240295825e-02,1.350915437410680209e-01,1.271651395309428799e-02,2.253945510194685017e-02
3.170000000000000000e+03,9.762588453426267188e-02,1.345739937701515843e-01,1.260248047089228621e-02,2.236761233322518555e-02
3.175000000000000000e+03,9.718970581581885815e-02,1.340583791699249960e-01,1.248945432539084847e-02,2.219706672040907061e-02
3.180000000000000000e+03,9.675540656300635201e-02,1.335446932211053761e-01,1.237742680857843725e-02,2.202780867121419475e-02
3.185000000000000000e+03,9.632297924700247704e-02,1.330329292227501181e-01,1.226638928529896581e-02,2.185982866151124637e-02
3.190000000000000000e+03,9.589241636430044513e-02,1.325230804923094030e-01,1.215633319269714477e-02,2.169311723488701396e-02
3.195000000000000000e+03,9.546371043657389532e-02,1.320151403655655808e-01,1.204725003962776181e-02,2.152766500219049223e-02
3.200000000000000000e+03,9.503685401073289074e-02,1.315091021966853235e-01,1.193913140611157879e-02,2.136346264111897708e-02
3.205000000000000000e+03,9.461183965877904833e-02,1.310049593581658067e-01,1.183196894274553268e-02,2.120050089576518484e-02
3.210000000000000000e+03,9.418865997786535216e-02,1.305027052408861965e-01,1.172575437015493764e-02,2.103877057618703389e-02
3.215000000000000000e+03,9.376730759017218308e-02,1.300023332540549414e-01,1.162047947841399892e-02,2.087826255794908784e-02
3.220000000000000000e+03,9.334777514295122813e-02,1.295038368252480199e-01,1.151613612651295956e-02,2.071896778170035508e-02
3.225000000000000000e+03,9.293005530838470418e-02,1.290072094003515690e-01,1.141271624179026820e-02,2.056087725274014649e-02
3.230000000000000000e+03,9.251414078362782401e-02,1.285124444436016589e-01,1.131021181940764474e-02,2.040398204060906925e-02
3.235000000000000000e+03,9.210002429069710783e-02,1.280195354375416317e-01,1.120861492179139537e-02,2.024827327865208818e-02
3.240000000000000000e+03,9.168769857651290489e-02,1.275284758830608489e-01,1.110791767810499590e-02,2.009374216359927426e-02
3.245000000000000000e+03,9.127715641276784586e-02,1.270392592993414838e-01,1.100811228369741671e-02,1.994037995512489003e-02
3.250000000000000000e+03,9.086839059594711832e-02,1.265518792238831680e-01,1.090919099958877377e-02,1.978817797544454860e-02
3.255000000000000000e+03,9.046139394721801341e-02,1.260663292124547807e-01,1.081114615193413779e-02,1.963712760889547645e-02
3.260000000000000000e+03,9.005615931246814532e-02,1.255826028391302807e-01,1.071397013151811559e-02,1.948722030153574383e-02
3.265000000000000000e+03,8.965267956219204193e-02,1.251006936962466565e-01,1.061765539321786987e-02,1.933844756072245971e-02
3.270000000000000000e+03,8.925094759150152546e-02,1.246205953944254513e-01,1.052219445549661819e-02,1.919080095470145769e-02
3.275000000000000000e+03,8.885095632001165089e-02,1.241423015625226500e-01,1.042757989988095206e-02,1.904427211218934560e-02
3.280000000000000000e+03,8.845269869186417333e-02,1.236658058476498151e-01,1.033380437046990848e-02,1.889885272198379984e-02
3.285000000000000000e+03,8.805616767562722547e-02,1.231911019151338271e-01,1.024086057342147964e-02,1.875453453255890648e-02
3.290000000000000000e+03,8.766135626430282546e-02,1.227181834485386591e-01,1.014874127646550606e-02,1.861130935167484152e-02
3.295000000000000000e+03,8.726825747521779753e-02,1.222470441496221333e-01,1.005743930838905523e-02,1.846916904596493381e-02
3.300000000000000000e+03,8.687686435003451335e-02,1.217776777383502290e-01,9.966947558555103517e-03,1.832810554054336086e-02
3.305000000000000000e+03,8.648716995465403901e-02,1.213100779528540202e-01,9.877258976406190147e-03,1.818811081860708181e-02
3.310000000000000000e+03,8.609916737921800844e-02,1.208442385494422205e-01,9.788366570992305254e-03,1.804917692105658181e-02
3.315000000000000000e+03,8.571284973800591400e-02,1.203801533025617293e-01,9.700263410478473028e-03,1.791129594610420261e-02
3.320000000000000000e+03,8.532821016943703540e-02,1.199178160048100655e-01,9.612942621675144711e-03,1.777446004889207329e-02
3.325000000000000000e+03,8.494524183598040068e-02,1.194572204668967186e-01,9.526397389553476966e-03,1.763866144109775200e-02
3.330000000000000000e+03,8.456393792415073385e-02,1.189983605176501286e-01,9.440620956782748777e-03,1.750389239055444995e-02
3.335000000000000000e+03,8.418429164440795198e-02,1.185412300039745404e-01,9.355606623256696938e-03,1.737014522087080778e-02
3.340000000000000000e+03,8.380629623114892179e-02,1.180858227908560820e-01,9.271347745638964730e-03,1.723741231106137514e-02
3.345000000000000000e+03,8.342994494262268024e-02,1.176321327613267798e-01,9.187837736895600876e-03,1.710568609516878100e-02
3.350000000000000000e+03,8.305523106092524421e-02,1.171801538164720519e-01,9.105070065844822480e-03,1.697495906189224607e-02
3.355000000000000000e+03,8.268214789190553304e-02,1.167298798753907546e-01,9.023038256693333842e-03,1.684522375420829943e-02
3.360000000000000000e+03,8.231068876514606447e-02,1.162813048751924760e-01,8.941735888595024953e-03,1.671647276900632695e-02
3.365000000000000000e+03,8.194084703387670421e-02,1.158344227709593027e-01,8.861156595198564287e-03,1.658869875672210753e-02
3.370000000000000000e+03,8.157261607496633926e-02,1.153892275357483177e-01,8.781294064213530579e-03,1.646189442098033862e-02
3.375000000000000000e+03,8.120598928883845935e-02,1.149457131605573917e-01,8.702142036962840291e-03,1.633605251822773177e-02
3.380000000000000000e+03,8.084096009944714833e-02,1.145038736543220748e-01,8.623694307949746757e-03,1.621116585737417473e-02
3.385000000000000000e+03,8.047752195419016763e-02,1.140637030438754612e-01,8.545944724418283803e-03,1.608722729942840129e-02
3.390000000000000000e+03,8.011566832389177550e-02,1.136251953739445125e-01,8.468887185931063544e-03,1.596422975714849660e-02
3.395000000000000000e+03,7.975539270272309633e-02,1.131883447071134058e-01,8.392515643939398029e-03,1.584216619468717391e-02
3.400000000000000000e+03,7.939668860817809815e-02,1.127531451238204946e-01,8.316824101364715671e-03,1.572102962724690120e-02
3.405000000000000000e+03,7.903954958098872996e-02,1.123195907223218798e-01,8.241806612170320470e-03,1.560081312072320904e-02
3.410000000000000000e+03,7.868396918510116300e-02,1.118876756186834853e-01,8.167457280950045709e-03,1.548150979135924123e-02
3.415000000000000000e+03,7.832994100759806122e-02,1.114573939467437269e-01,8.093770262510164779e-03,1.536311280539684118e-02
3.420000000000000000e+03,7.797745865867121429e-02,1.110287398581053797e-01,8.020739761464406106e-03,1.524561537873978488e-02
3.425000000000000000e+03,7.762651577153935334e-02,1.106017075220985385e-01,7.948360031822393479e-03,1.512901077661122501e-02
3.430000000000000000e+03,7.727710600242031214e-02,1.101762911257728045e-01,7.876625376589277069e-03,1.501329231321876269e-02
3.435000000000000000e+03,7.692922303045597598e-02,1.097524848738613418e-01,7.805530147358587766e-03,1.489845335141098959e-02
3.440000000000000000e+03,7.658286055768241674e-02,1.093302829887701361e-01,7.735068743919407304e-03,1.478448730234554684e-02
3.445000000000000000e+03,7.623801230894929060e-02,1.089096797105394698e-01,7.665235613856635072e-03,1.467138762515388280e-02
3.450000000000000000e+03,7.589467203188578204e-02,1.084906692968308217e-01,7.596025252163427464e-03,1.455914782661582758e-02
3.455000000000000000e+03,7.555283349682762051e-02,1.080732460228925190e-01,7.527432200849023744e-03,1.444776146082902071e-02
3.460000000000000000e+03,7.521249049678702114e-02,1.076574041815480109e-01,7.459451048556401710e-03,1.433722212888468260e-02
3.465000000000000000e+03,7.487363684737523284e-02,1.072431380831596892e-01,7.392076430173713519e-03,1.422752347853774475e-02
3.470000000000000000e+03,7.453626638676361105e-02,1.068304420556116102e-01,7.325303026457785638e-03,1.411865920388721655e-02
3.475000000000000000e+03,7.420037297560948264e-02,1.064193104442730381e-01,7.259125563654218738e-03,1.401062304505400376e-02
3.480000000000000000e+03,7.386595049702315841e-02,1.060097376119835538e-01,7.193538813127352098e-03,1.390340878786635453e-02
3.485000000000000000e+03,7.353299285649567141e-02,1.056017179390189575e-01,7.128537590985993544e-03,1.379701026354153252e-02
3.490000000000000000e+03,7.320149398185840650e-02,1.051952458230739629e-01,7.064116757715959045e-03,1.369142134837175208e-02
3.495000000000000000e+03,7.287144782320832681e-02,1.047903156792252821e-01,7.000271217810913153e-03,1.358663596340800583e-02
3.500000000000000000e+03,7.254284835286989308e-02,1.043869219399124193e-01,6.936995919413544050e-03,1.348264807415155281e-02
3.505000000000000000e+03,7.221568956532546657e-02,1.039850590549026982e-01,6.874285853953245734e-03,1.337945169024574651e-02
3.510000000000000000e+03,7.188996547717406427e-02,1.035847214912725550e-01,6.812136055792028001e-03,1.327704086517060220e-02
3.515000000000000000e+03,7.156567012705852826e-02,1.031859037333723583e-01,6.750541601866271758e-03,1.317540969593617405e-02
3.520000000000000000e+03,7.124279757562404503e-02,1.027886002828059808e-01,6.689497611336498763e-03,1.307455232278008535e-02
3.525000000000000000e+03,7.092134190544932548e-02,1.023928056583945367e-01,6.628999245237249781e-03,1.297446292886352513e-02
3.530000000000000000e+03,7.060129722100325078e-02,1.019985143961548990e-01,6.569041706132717692e-03,1.287513573997522975e-02
3.535000000000000000e+03,7.028265764857381803e-02,1.016057210492641721e-01,6.509620237771933035e-03,1.277656502423377832e-02
3.540000000000000000e+03,6.996541733622423098e-02,1.012144201880377931e-01,6.450730124748871828e-03,1.267874509179285278e-02
3.545000000000000000e+03,6.964957045372537070e-02,1.008246063998946424e-01,6.392366692162736869e-03,1.258167029454607469e-02
3.550000000000000000e+03,6.933511119251145605e-02,1.004362742893342014e-01,6.334525305283521257e-03,1.248533502583640264e-02
3.555000000000000000e+03,6.902203376560986370e-02,1.000494184779000956e-01,6.277201369216825130e-03,1.238973372016306980e-02
3.560000000000000000e+03,6.871033240759401306e-02,9.966403360415510004e-02,6.220390328577038962e-03,1.229486085289744658e-02
3.565000000000000000e+03,6.840000137451621165e-02,9.928011432364650113e-02,6.164087667156202197e-03,1.220071093999553109e-02
3.570000000000000000e+03,6.809103494386387068e-02,9.889765530888253164e-02,6.108288907601897195e-03,1.210727853771468264e-02
3.575000000000000000e+03,6.778342741449035203e-02,9.851665124929664952e-02,6.052989611091367551e-03,1.201455824232910453e-02
3.580000000000000000e+03,6.747717310656649314e-02,9.813709685122129489e-02,5.998185377013388886e-03,1.192254468984889348e-02
3.585000000000000000e+03,6.717226636151246710e-02,9.775898683785148868e-02,5.943871842648826460e-03,1.183123255574134239e-02
3.590000000000000000e+03,6.686870154195155569e-02,9.738231594921903378e-02,5.890044682858057087e-03,1.174061655465501001e-02
3.595000000000000000e+03,6.656647303164441032e-02,9.700707894215782057e-02,5.836699609766339732e-03,1.165069144014365884e-02
3.600000000000000000e+03,6.626557523543964712e-02,9.663327059027707056e-02,5.783832372455042538e-03,1.156145200439337613e-02
3.605000000000000000e+03,6.596600257920595678e-02,9.626088568392505984e-02,5.731438756651424833e-03,1.147289307794809206e-02
3.610000000000000000e+03,6.566774950978285230e-02,9.588991903016094720e-02,5.679514584425445628e-03,1.138500952944136030e-02
3.615000000000000000e+03,6.537081049491667850e-02,9.552036545271930246e-02,5.628055713885641437e-03,1.129779626532654777e-02
3.620000000000000000e+03,6.507518002321002748e-02,9.515221979198247582e-02,5.577058038880615930e-03,1.121124822961263451e-02
3.625000000000000000e+03,6.478085260405525014e-02,9.478547690494464051e-02,5.526517488698319547e-03,1.112536040359733691e-02
3.630000000000000000e+03,6.448782276758444065e-02,9.442013166518295475e-02,5.476430027771827386e-03,1.104012780560382524e-02
3.635000000000000000e+03,6.419608506460425246e-02,9.405617896282186807e-02,5.426791655384093603e-03,1.095554549071958185e-02
3.640000000000000000e+03,6.390563406654567458e-02,9.369361370450350612e-02,5.377598405379045363e-03,1.087160855053519171e-02
3.645000000000000000e+03,6.361646436539807048e-02,9.333243081335117208e-02,5.328846345871234361e-03,1.078831211288811334e-02
3.650000000000000000e+03,6.332857057365726128e-02,9.297262522894021719e-02,5.280531578960106186e-03,1.070565134160558936e-02
3.655000000000000000e+03,6.304194732426236791e-02,9.261419190726194461e-02,5.232650240445057242e-03,1.062362143624949982e-02
3.660000000000000000e+03,6.275658927054394987e-02,9.225712582069388323e-02,5.185198499543972397e-03,1.054221763186294521e-02
3.665000000000000000e+03,6.247249108615936936e-02,9.190142195796259517e-02,5.138172558612050592e-03,1.046143519871844257e-02
3.670000000000000000e+03,6.218964746503929247e-02,9.154707532411297810e-02,5.091568652866655144e-03,1.038126944206859380e-02
3.675000000000000000e+03,6.190805312132456606e-02,9.119408094047175284e-02,5.045383050109427531e-03,1.030171570189726722e-02
3.680000000000000000e+03,6.162770278931396783e-02,9.084243384461719584e-02,4.999612050455268936e-03,1.022276935267420889e-02
3.685000000000000000e+03,6.134859122340164533e-02,9.049212909034264063e-02,4.954251986060148258e-03,1.014442580310866149e-02
3.690000000000000000e+03,6.107071319802216680e-02,9.014316174762471157e-02,4.909299220852210432e-03,1.006668049590626716e-02
3.695000000000000000e+03,6.079406350758682909e-02,8.979552690258606196e-02,4.864750150264904836e-03,9.989528907526650306e-03
3.700000000000000000e+03,6.051863696643140778e-02,8.944921965746381598e-02,4.820601200973476455e-03,9.912966547944088158e-03
3.705000000000000000e+03,6.024442840875355448e-02,8.910423513057318112e-02,4.776848830631948845e-03,9.836988960408767774e-03
3.710000000000000000e+03,5.997143268855888859e-02,8.876056845627529335e-02,4.733489527612980662e-03,9.761591721209295427e-03
3.715000000000000000e+03,5.969964467959730514e-02,8.841821478494041320e-02,4.690519810748871449e-03,9.686770439437336275e-03
3.720000000000000000e+03,5.942905927530910126e-02,8.807716928291470238e-02,4.647936229075982223e-03,9.612520756752725853e-03
3.725000000000000000e+03,5.915967138876340736e-02,8.773742713248348923e-02,4.605735361580102355e-03,9.538838347152344202e-03
3.730000000000000000e+03,5.889147595260368906e-02,8.739898353183857271e-02,4.563913816945431613e-03,9.465718916738408845e-03
3.735000000000000000e+03,5.862446791898519999e-02,8.706183369504133518e-02,4.522468233303420827e-03,9.393158203489307412e-03
3.740000000000000000e+03,5.835864225952037271e-02,8.672597285198919981e-02,4.481395277985225113e-03,9.321151977032503255e-03
3.745000000000000000e+03,5.809399396521731235e-02,8.639139624837854914e-02,4.440691647274977623e-03,9.249696038416624008e-03
3.750000000000000000e+03,5.783051804642522914e-02,8.605809914567161267e-02,4.400354066166839787e-03,9.178786219886839182e-03
3.755000000000000000e+03,5.756820953277241165e-02,8.572607682105828908e-02,4.360379288121078376e-03,9.108418384663041073e-03
3.760000000000000000e+03,5.730706347311086829e-02,8.539532456742304767e-02,4.320764094826097003e-03,9.038588426716074112e-03
3.765000000000000000e+03,5.704707493545563973e-02,8.506583769330737510e-02,4.281505295958254985e-03,8.969292270548843982e-03
3.770000000000000000e+03,5.678823900692984289e-02,8.473761152287610787e-02,4.242599728946752462e-03,8.900525870976718976e-03
3.775000000000000000e+03,5.653055079370346292e-02,8.441064139587982351e-02,4.204044258738237963e-03,8.832285212909544644e-03
3.780000000000000000e+03,5.627400542093734942e-02,8.408492266762002121e-02,4.165835777565045882e-03,8.764566311136449614e-03
3.785000000000000000e+03,5.601859803272245947e-02,8.376045070891188771e-02,4.127971204714181615e-03,8.697365210110710385e-03
3.790000000000000000e+03,5.576432379202527628e-02,8.343722090605006081e-02,4.090447486298597404e-03,8.630677983737256379e-03
3.795000000000000000e+03,5.551117788062692737e-02,8.311522866077060423e-02,4.053261595030031167e-03,8.564500735160650302e-03
3.800000000000000000e+03,5.525915549906765256e-02,8.279446939021710417e-02,4.016410529994310363e-03,8.498829596554471899e-03
3.805000000000000000e+03,5.500825186658551968e-02,8.247493852690192251e-02,3.979891316427182357e-03,8.433660728912384386e-03
3.810000000000000000e+03,5.475846222106161426e-02,8.215663151867140523e-02,3.943701005494097342e-03,8.368990321841183674e-03
3.815000000000000000e+03,5.450978181895991398e-02,8.183954382866846788e-02,3.907836674069639117e-03,8.304814593354661184e-03
3.820000000000000000e+03,5.426220593527186081e-02,8.152367093529773456e-02,3.872295424519580503e-03,8.241129789668589015e-03
3.825000000000000000e+03,5.401572986345564570e-02,8.120900833218709647e-02,3.837074384485202570e-03,8.177932184997746892e-03
3.830000000000000000e+03,5.377034891538062800e-02,8.089555152815262884e-02,3.802170706668336377e-03,8.115218081353596166e-03
3.835000000000000000e+03,5.352605842126792468e-02,8.058329604716070460e-02,3.767581568619391471e-03,8.052983808343761388e-03
3.840000000000000000e+03,5.328285372963478123e-02,8.027223742829224518e-02,3.733304172525648071e-03,7.991225722972852830e-03
3.845000000000000000e+03,5.304073020723459875e-02,7.996237122570513944e-02,3.699335745002788403e-03,7.929940209444968219e-03
3.850000000000000000e+03,5.279968323900122162e-02,7.965369300859824475e-02,3.665673536887000504e-03,7.869123678966926522e-03
3.855000000000000000e+03,5.255970822798972097e-02,7.934619836117380587e-02,3.632314823029012766e-03,7.808772569552919866e-03
3.860000000000000000e+03,5.232080059532090432e-02,7.903988288260120620e-02,3.599256902090257424e-03,7.748883345830324260e-03
3.865000000000000000e+03,5.208295578012175908e-02,7.873474218697915084e-02,3.566497096340191537e-03,7.689452498847630137e-03
3.870000000000000000e+03,5.184616923946965689e-02,7.843077190329915405e-02,3.534032751455520958e-03,7.630476545883179557e-03
3.875000000000000000e+03,5.161043644833351179e-02,7.812796767540830523e-02,3.501861236321211074e-03,7.571952030255339749e-03
3.880000000000000000e+03,5.137575289951837321e-02,7.782632516197265926e-02,3.469979942832737002e-03,7.513875521133282082e-03
3.885000000000000000e+03,5.114211410360662569e-02,7.752584003643932242e-02,3.438386285699811772e-03,7.456243613349887792e-03
3.890000000000000000e+03,5.090951558890190881e-02,7.722650798699984276e-02,3.407077702252771234e-03,7.399052927215948698e-03
3.895000000000000000e+03,5.067795290137051128e-02,7.692832471655246251e-02,3.376051652248949868e-03,7.342300108334472858e-03
3.900000000000000000e+03,5.044742160458608182e-02,7.663128594266524485e-02,3.345305617682393321e-03,7.285981827418357322e-03
3.905000000000000000e+03,5.021791727967159918e-02,7.633538739753849278e-02,3.314837102593430011e-03,7.230094780107164908e-03
3.910000000000000000e+03,4.998943552524328510e-02,7.604062482796816735e-02,3.284643632881145345e-03,7.174635686786007792e-03
3.915000000000000000e+03,4.976197195735244938e-02,7.574699399530733512e-02,3.254722756116628334e-03,7.119601292406435578e-03
3.920000000000000000e+03,4.953552220942995798e-02,7.545449067542964183e-02,3.225072041357985447e-03,7.064988366307087438e-03
3.925000000000000000e+03,4.931008193222862629e-02,7.516311065869141217e-02,3.195689078966881466e-03,7.010793702036651441e-03
3.930000000000000000e+03,4.908564679376774958e-02,7.487284974989455444e-02,3.166571480426616427e-03,6.957014117178252424e-03
3.935000000000000000e+03,4.886221247927513556e-02,7.458370376824903503e-02,3.137716878161618105e-03,6.903646453173250923e-03
3.940000000000000000e+03,4.863977469113176660e-02,7.429566854733543613e-02,3.109122925358234670e-03,6.850687575148762219e-03
3.945000000000000000e+03,4.841832914881431110e-02,7.400873993506690285e-02,3.080787295787612047e-03,6.798134371744110269e-03
3.950000000000000000e+03,4.819787158884011880e-02,7.372291379365229769e-02,3.052707683629245650e-03,6.745983754940158665e-03
3.955000000000000000e+03,4.797839776470958634e-02,7.343818599955820314e-02,3.024881803296727845e-03,6.694232659888887070e-03
3.960000000000000000e+03,4.775990344685109024e-02,7.315455244347161823e-02,2.997307389264285138e-03,6.642878044744431748e-03
3.965000000000000000e+03,4.754238442256383118e-02,7.287200903026234966e-02,2.969982195895012802e-03,6.591916890495225917e-03
3.970000000000000000e+03,4.732583649596301678e-02,7.259055167894522265e-02,2.942903997270928350e-03,6.541346200797131492e-03
3.975000000000000000e+03,4.711025548792281692e-02,7.231017632264258310e-02,2.916070587023301269e-03,6.491163001808244841e-03
3.980000000000000000e+03,4.689563723602117873e-02,7.203087890854678599e-02,2.889479778166062322e-03,6.441364342024314890e-03
3.985000000000000000e+03,4.668197759448348277e-02,7.175265539788212854e-02,2.863129402928781334e-03,6.391947292115566365e-03
3.990000000000000000e+03,4.646927243412754538e-02,7.147550176586792148e-02,2.837017312592400586e-03,6.342908944764605490e-03
3.995000000000000000e+03,4.625751764230747604e-02,7.119941400168020018e-02,2.811141377325695502e-03,6.294246414505337908e-03
4.000000000000000000e+03,4.604670912285864504e-02,7.092438810841467101e-02,2.785499486023180777e-03,6.245956837563323809e-03
4.005000000000000000e+03,4.583684279604121475e-02,7.065042010304829756e-02,2.760089546144043476e-03,6.198037371696368987e-03
4.010000000000000000e+03,4.562791459848609260e-02,7.037750601640230252e-02,2.734909483553387647e-03,6.150485196037862833e-03
4.015000000000000000e+03,4.541992048313876068e-02,7.010564189310408700e-02,2.709957242363985469e-03,6.103297510939659221e-03
4.020000000000000000e+03,4.521285641920479159e-02,6.983482379154992703e-02,2.685230784778985108e-03,6.056471537816137882e-03
4.025000000000000000e+03,4.500671839209399033e-02,6.956504778386712884e-02,2.660728090936883682e-03,6.010004518991059544e-03
4.030000000000000000e+03,4.480150240336604889e-02,6.929630995587646169e-02,2.636447158757436980e-03,5.963893717542900590e-03
4.035000000000000000e+03,4.459720447067508364e-02,6.902860640705393847e-02,2.612386003788569680e-03,5.918136417153692722e-03
4.040000000000000000e+03,4.439382062771567855e-02,6.876193325049421989e-02,2.588542659054489468e-03,5.872729921957136646e-03
4.045000000000000000e+03,4.419134692416726296e-02,6.849628661287217313e-02,2.564915174905811699e-03,5.827671556388552832e-03
4.050000000000000000e+03,4.398977942564011312e-02,6.823166263440547108e-02,2.541501618870055726e-03,5.782958665036299836e-03
4.055000000000000000e+03,4.378911421362036149e-02,6.796805746881698362e-02,2.518300075503937530e-03,5.738588612493267238e-03
4.060000000000000000e+03,4.358934738541620640e-02,6.770546728329719655e-02,2.495308646246741351e-03,5.694558783209864757e-03
4.065000000000000000e+03,4.339047505410292827e-02,6.744388825846640845e-02,2.472525449274677514e-03,5.650866581348485893e-03
4.070000000000000000e+03,4.319249334846916172e-02,6.718331658833733011e-02,2.449948619356905142e-03,5.607509430637784217e-03
4.075000000000000000e+03,4.299539841296230736e-02,6.692374848027743406e-02,2.427576307712114769e-03,5.564484774229794609e-03
4.080000000000000000e+03,4.279918640763509530e-02,6.666518015497163718e-02,2.405406681867152275e-03,5.521790074556010182e-03
4.085000000000000000e+03,4.260385350809114957e-02,6.640760784638433112e-02,2.383437925516144595e-03,5.479422813186275547e-03
4.090000000000000000e+03,4.240939590543148230e-02,6.615102780172188446e-02,2.361668238381054406e-03,5.437380490687183064e-03
4.095000000000000000e+03,4.221580980620043277e-02,6.589543628139550580e-02,2.340095836073342438e-03,5.395660626482606283e-03
4.100000000000000000e+03,4.202309143233255717e-02,6.564082955898338512e-02,2.318718949956683189e-03,5.354260758714496186e-03
4.105000000000000000e+03,4.183123702109865089e-02,6.538720392119339031e-02,2.297535827011212405e-03,5.313178444104841441e-03
4.110000000000000000e+03,4.164024282505273539e-02,6.513455566782556938e-02,2.276544729698351359e-03,5.272411257819576737e-03
4.115000000000000000e+03,4.145010511197823322e-02,6.488288111173473593e-02,2.255743935827139030e-03,5.231956793330781556e-03
4.120000000000000000e+03,4.126082016483531567e-02,6.463217657879286038e-02,2.235131738421849285e-03,5.191812662283245249e-03
4.125000000000000000e+03,4.107238428170745248e-02,6.438243840785191907e-02,2.214706445590053016e-03,5.151976494359864628e-03
4.130000000000000000e+03,4.088479377574887746e-02,6.413366295070647982e-02,2.194466380392582835e-03,5.112445937148158738e-03
4.135000000000000000e+03,4.069804497513095781e-02,6.388584657205625961e-02,2.174409880713770553e-03,5.073218656007938941e-03
4.140000000000000000e+03,4.051213422299019401e-02,6.363898564946893210e-02,2.154535299133611501e-03,5.034292333940838630e-03
4.145000000000000000e+03,4.032705787737505404e-02,6.339307657334271318e-02,2.134841002800391598e-03,4.995664671459096144e-03
4.150000000000000000e+03,4.014281231119374432e-02,6.314811574686904350e-02,2.115325373304249856e-03,4.957333386456391593e-03
4.155000000000000000e+03,3.995939391216153658e-02,6.290409958599572915e-02,2.095986806552923177e-03,4.919296214079539771e-03
4.160000000000000000e+03,3.977679908274867060e-02,6.266102451938933282e-02,2.076823712647061365e-03,4.881550906600858747e-03
4.165000000000000000e+03,3.959502424012780603e-02,6.241888698839810623e-02,2.057834515757303757e-03,4.844095233290619980e-03
4.170000000000000000e+03,3.941406581612236226e-02,6.217768344701497807e-02,2.039017654002684646e-03,4.806926980292500380e-03
4.175000000000000000e+03,3.923392025715411596e-02,6.193741036184033377e-02,2.020371579329447668e-03,4.770043950497657864e-03
4.180000000000000000e+03,3.905458402419158953e-02,6.169806421204493407e-02,2.001894757391253169e-03,4.733443963421535630e-03
4.185000000000000000e+03,3.887605359269807187e-02,6.145964148933299315e-02,1.983585667430344882e-03,4.697124855080087036e-03
4.190000000000000000e+03,3.869832545258026363e-02,6.122213869790501389e-02,1.965442802159658546e-03,4.661084477867466318e-03
4.195000000000000000e+03,3.852139610813635345e-02,6.098555235442093547e-02,1.947464667645515141e-03,4.625320700435395053e-03
4.200000000000000000e+03,3.834526207800501713e-02,6.074987898796319757e-02,1.929649783192351978e-03,4.589831407571208499e-03
4.205000000000000000e+03,3.816991989511371586e-02,6.051511513999967284e-02,1.911996681227461168e-03,4.554614500079906536e-03
4.210000000000000000e+03,3.799536610662773012e-02,6.028125736434714749e-02,1.894503907187021973e-03,4.519667894663867078e-03
4.215000000000000000e+03,3.782159727389903386e-02,6.004830222713414267e-02,1.877170019402932873e-03,4.484989523805824226e-03
4.220000000000000000e+03,3.764860997241548796e-02,5.981624630676442289e-02,1.859993588991270359e-03,4.450577335651168150e-03
4.225000000000000000e+03,3.747640079174958949e-02,5.958508619388011573e-02,1.842973199740597029e-03,4.416429293891838311e-03
4.230000000000000000e+03,3.730496633550815094e-02,5.935481849132488719e-02,1.826107448002075532e-03,4.382543377650927052e-03
4.235000000000000000e+03,3.713430322128145195e-02,5.912543981410760263e-02,1.809394942580249722e-03,4.348917581367787132e-03
4.240000000000000000e+03,3.696440808059304334e-02,5.889694678936559236e-02,1.792834304624647650e-03,4.315549914684538302e-03
4.245000000000000000e+03,3.679527755884891282e-02,5.866933605632787541e-02,1.776424167522339505e-03,4.282438402332715277e-03
4.250000000000000000e+03,3.662690831528771229e-02,5.844260426627893856e-02,1.760163176791470488e-03,4.249581084021252300e-03
4.255000000000000000e+03,3.645929702293027042e-02,5.821674808252205735e-02,1.744049989975815420e-03,4.216976014325036701e-03
4.260000000000000000e+03,3.629244036852979222e-02,5.799176418034294317e-02,1.728083276539732352e-03,4.184621262574367111e-03
4.265000000000000000e+03,3.612633505252181576e-02,5.776764924697336961e-02,1.712261717764676982e-03,4.152514912745094294e-03
4.270000000000000000e+03,3.596097778897466846e-02,5.754439998155486818e-02,1.696584006646143601e-03,4.120655063349540868e-03
4.275000000000000000e+03,3.579636530553942375e-02,5.732201309510216725e-02,1.681048847791452583e-03,4.089039827328297926e-03
4.280000000000000000e+03,3.563249434340087091e-02,5.710048531046746367e-02,1.665654957318748932e-03,4.057667331942761517e-03
4.285000000000000000e+03,3.546936165722765905e-02,5.687981336230362589e-02,1.650401062756520158e-03,4.026535718668564252e-03
4.290000000000000000e+03,3.530696401512337101e-02,5.665999399702854183e-02,1.635285902944167346e-03,3.995643143089463133e-03
4.295000000000000000e+03,3.514529819857692416e-02,5.644102397278865507e-02,1.620308227933508214e-03,3.964987774792210970e-03
4.300000000000000000e+03,3.498436100241404667e-02,5.622290005942332664e-02,1.605466798890463169e-03,3.934567797262497266e-03
4.305000000000000000e+03,3.482414923474798363e-02,5.600561903842840583e-02,1.590760387998489114e-03,3.904381407780570766e-03
4.310000000000000000e+03,3.466465971693081377e-02,5.578917770292052269e-02,1.576187778362506987e-03,3.874426817318956263e-03
4.315000000000000000e+03,3.450588928350480089e-02,5.557357285760119309e-02,1.561747763913091903e-03,3.844702250439964962e-03
4.320000000000000000e+03,3.434783478215372443e-02,5.535880131872093768e-02,1.547439149312418395e-03,3.815205945194505028e-03
4.325000000000000000e+03,3.419049307365464724e-02,5.514485991404349807e-02,1.533260749860122611e-03,3.785936153021205244e-03
4.330000000000000000e+03,3.403386103182955147e-02,5.493174548281012926e-02,1.519211391400611920e-03,3.756891138646517928e-03
4.335000000000000000e+03,3.387793554349697450e-02,5.471945487570395450e-02,1.505289910230750731e-03,3.728069179985416415e-03
4.340000000000000000e+03,3.372271350842416526e-02,5.450798495481425088e-02,1.491495153008805512e-03,3.699468568042757390e-03
4.345000000000000000e+03,3.356819183927904626e-02,5.429733259360090825e-02,1.477825976663547447e-03,3.671087606815832786e-03
4.350000000000000000e+03,3.341436746158257809e-02,5.408749467685892293e-02,1.464281248304433874e-03,3.642924613197033590e-03
4.355000000000000000e+03,3.326123731366074227e-02,5.387846810068312731e-02,1.450859845132769195e-03,3.614977916877078722e-03
4.360000000000000000e+03,3.310879834659726656e-02,5.367024977243252393e-02,1.437560654353259564e-03,3.587245860249955662e-03
4.365000000000000000e+03,3.295704752418623235e-02,5.346283661069503590e-02,1.424382573086441662e-03,3.559726798317426090e-03
4.370000000000000000e+03,3.280598182288448073e-02,5.325622554525241692e-02,1.411324508282048871e-03,3.532419098594911933e-03
4.375000000000000000e+03,3.265559823176465010e-02,5.305041351704459923e-02,1.398385376632845824e-03,3.505321141017713610e-03
4.380000000000000000e+03,3.250589375246815127e-02,5.284539747813508936e-02,1.385564104489177446e-03,3.478431317848051842e-03
4.385000000000000000e+03,3.235686539915804544e-02,5.264117439167539242e-02,1.372859627774731866e-03,3.451748033583005443e-03
4.390000000000000000e+03,3.220851019847245644e-02,5.243774123187019964e-02,1.360270891902312001e-03,3.425269704862565767e-03
4.395000000000000000e+03,3.206082518947776100e-02,5.223509498394238171e-02,1.347796851690915773e-03,3.398994760378711184e-03
4.400000000000000000e+03,3.191380742362209810e-02,5.203323264409798893e-02,1.335436471283001731e-03,3.372921640785424367e-03
4.405000000000000000e+03,3.176745396468889926e-02,5.183215121949154292e-02,1.323188724063144176e-03,3.347048798608699173e-03
4.410000000000000000e+03,3.162176188875062688e-02,5.163184772819104373e-02,1.311052592576788470e-03,3.321374698157611351e-03
4.415000000000000000e+03,3.147672828412263757e-02,5.143231919914351136e-02,1.299027068449818204e-03,3.295897815435998562e-03
4.420000000000000000e+03,3.133235025131707319e-02,5.123356267213990262e-02,1.287111152309003371e-03,3.270616638055043757e-03
4.425000000000000000e+03,3.118862490299694618e-02,5.103557519778086082e-02,1.275303853703031428e-03,3.245529665145796550e-03
4.430000000000000000e+03,3.104554936393044001e-02,5.083835383744200742e-02,1.263604191024028179e-03,3.220635407272641731e-03
4.435000000000000000e+03,3.090312077094515414e-02,5.064189566323956671e-02,1.252011191430280621e-03,3.195932386348275707e-03
4.440000000000000000e+03,3.076133627288265074e-02,5.044619775799576850e-02,1.240523890768896898e-03,3.171419135547515027e-03
4.445000000000000000e+03,3.062019303055293906e-02,5.025125721520468103e-02,1.229141333499669938e-03,3.147094199223476278e-03
4.450000000000000000e+03,3.047968821668937262e-02,5.005707113899768301e-02,1.217862572619476036e-03,3.122956132823136687e-03
4.455000000000000000e+03,3.033981901590326880e-02,4.986363664410957408e-02,1.206686669587002381e-03,3.099003502804580871e-03
4.460000000000000000e+03,3.020058262463908016e-02,4.967095085584410930e-02,1.195612694248820084e-03,3.075234886553794827e-03
4.465000000000000000e+03,3.006197625112947205e-02,4.947901091004001245e-02,1.184639724765196777e-03,3.051648872302455649e-03
4.470000000000000000e+03,2.992399711535043486e-02,4.928781395303706570e-02,1.173766847537404323e-03,3.028244059047245206e-03
4.475000000000000000e+03,2.978664244897678143e-02,4.909735714164193549e-02,1.162993157134788007e-03,3.005019056467609501e-03
4.480000000000000000e+03,2.964990949533754042e-02,4.890763764309441486e-02,1.152317756223378330e-03,2.981972484846742016e-03
4.485000000000000000e+03,2.951379550937162713e-02,4.871865263503358245e-02,1.141739755494493042e-03,2.959102974990892622e-03
4.490000000000000000e+03,2.937829775758362544e-02,4.853039930546392683e-02,1.131258273594128042e-03,2.936409168150985825e-03
4.495000000000000000e+03,2.924341351799950722e-02,4.834287485272189405e-02,1.120872437052788028e-03,2.913889715943297071e-03
4.500000000000000000e+03,2.910914008012284449e-02,4.815607648544198427e-02,1.110581380216271903e-03,2.891543280271862901e-03
4.505000000000000000e+03,2.897547474489078206e-02,4.797000142252345889e-02,1.100384245176841760e-03,2.869368533250898912e-03
4.510000000000000000e+03,2.884241482463030873e-02,4.778464689309654123e-02,1.090280181704954363e-03,2.847364157128245109e-03
4.515000000000000000e+03,2.870995764301475378e-02,4.760001013648940127e-02,1.080268347181654633e-03,2.825528844208551483e-03
4.520000000000000000e+03,2.857810053502016223e-02,4.741608840219435628e-02,1.070347906531432308e-03,2.803861296777972363e-03
4.525000000000000000e+03,2.844684084688203080e-02,4.723287894983497354e-02,1.060518032155942933e-03,2.782360227028814366e-03
4.530000000000000000e+03,2.831617593605207164e-02,4.705037904913259017e-02,1.050777903867841168e-03,2.761024356984783257e-03
4.535000000000000000e+03,2.818610317115500738e-02,4.686858597987336728e-02,1.041126708825862012e-03,2.739852418427098611e-03
4.540000000000000000e+03,2.805661993194577195e-02,4.668749703187509426e-02,1.031563641469461631e-03,2.718843152820860434e-03
4.545000000000000000e+03,2.792772360926646172e-02,4.650710950495422213e-02,1.022087903455239305e-03,2.697995311241948788e-03
4.550000000000000000e+03,2.779941160500381744e-02,4.632742070889291769e-02,1.012698703592771962e-03,2.677307654304814620e-03
4.555000000000000000e+03,2.767168133204649452e-02,4.614842796340637432e-02,1.003395257781826075e-03,2.656778952090309200e-03
4.560000000000000000e+03,2.754453021424267678e-02,4.597012859810967189e-02,9.941767889495847429e-04,2.636407984074397824e-03
4.565000000000000000e+03,2.741795568635764166e-02,4.579251995248539292e-02,9.850425269887527584e-04,2.616193539057192277e-03
4.570000000000000000e+03,2.729195519403170359e-02,4.561559937585081548e-02,9.759917086960719339e-04,2.596134415092557490e-03
4.575000000000000000e+03,2.716652619373804631e-02,4.543936422732536284e-02,9.670235777112930978e-04,2.576229419418523976e-03
4.580000000000000000e+03,2.704166615274073218e-02,4.526381187579817805e-02,9.581373844567243414e-04,2.556477368387563218e-03
4.585000000000000000e+03,2.691737254905297513e-02,4.508893969989560130e-02,9.493323860774562431e-04,2.536877087398311127e-03
4.590000000000000000e+03,2.679364287139540321e-02,4.491474508794882775e-02,9.406078463818236647e-04,2.517427410826607141e-03
4.595000000000000000e+03,2.667047461915446685e-02,4.474122543796162088e-02,9.319630357825330318e-04,2.498127181958274563e-03
4.600000000000000000e+03,2.654786530234104491e-02,4.456837815757827559e-02,9.233972312384969468e-04,2.478975252921412128e-03
4.605000000000000000e+03,2.642581244154906459e-02,4.439620066405110949e-02,9.149097161966616466e-04,2.459970484619923310e-03
4.610000000000000000e+03,2.630431356791445435e-02,4.422469038420880766e-02,9.064997805348715002e-04,2.441111746666751580e-03
4.615000000000000000e+03,2.618336622307389228e-02,4.405384475442413600e-02,8.981667205049872083e-04,2.422397917318496949e-03
4.620000000000000000e+03,2.606296795912405040e-02,4.388366122058220270e-02,8.899098386763280725e-04,2.403827883409951401e-03
4.625000000000000000e+03,2.594311633858067609e-02,4.371413723804856710e-02,8.817284438800155602e-04,2.385400540289021182e-03
4.630000000000000000e+03,2.582380893433798216e-02,4.354527027163732772e-02,8.736218511533452771e-04,2.367114791752548096e-03
4.635000000000000000e+03,2.570504332962806476e-02,4.337705779557966823e-02,8.655893816851195416e-04,2.348969549982544112e-03
4.640000000000000000e+03,2.558681711798049818e-02,4.320949729349210511e-02,8.576303627609240150e-04,2.330963735482361777e-03
4.645000000000000000e+03,2.546912790318206152e-02,4.304258625834490176e-02,8.497441277095076160e-04,2.313096277014045979e-03
4.650000000000000000e+03,2.535197329923647575e-02,4.287632219243067005e-02,8.419300158487426312e-04,2.295366111535929003e-03
4.655000000000000000e+03,2.523535093032449814e-02,4.271070260733302038e-02,8.341873724331775198e-04,2.277772184140000513e-03
4.660000000000000000e+03,2.511925843076389872e-02,4.254572502389505212e-02,8.265155486010393763e-04,2.260313447991149725e-03
4.665000000000000000e+03,2.500369344496974552e-02,4.238138697218833684e-02,8.189139013221890823e-04,2.242988864265616118e-03
4.670000000000000000e+03,2.488865362741466553e-02,4.221768599148161688e-02,8.113817933466039222e-04,2.225797402090185645e-03
4.675000000000000000e+03,2.477413664258938664e-02,4.205461963020960814e-02,8.039185931531124931e-04,2.208738038482248225e-03
4.680000000000000000e+03,2.466014016496329356e-02,4.189218544594226767e-02,7.965236748983266137e-04,2.191809758290039559e-03
4.685000000000000000e+03,2.454666187894510854e-02,4.173038100535357564e-02,7.891964183667139233e-04,2.175011554133013045e-03
4.690000000000000000e+03,2.443369947884380111e-02,4.156920388419077517e-02,7.819362089204810696e-04,2.158342426343142374e-03
4.695000000000000000e+03,2.432125066882949785e-02,4.140865166724361224e-02,7.747424374500134180e-04,2.141801382906712448e-03
4.700000000000000000e+03,2.420931316289463842e-02,4.124872194831343680e-02,7.676145003250974463e-04,2.125387439405816269e-03
4.705000000000000000e+03,2.409788468481507961e-02,4.108941233018292838e-02,7.605517993460069641e-04,2.109099618961201867e-03
4.710000000000000000e+03,2.398696296811159839e-02,4.093072042458506532e-02,7.535537416956024099e-04,2.092936952174824332e-03
4.715000000000000000e+03,2.387654575601120752e-02,4.077264385217304471e-02,7.466197398913493755e-04,2.076898477073346738e-03
4.720000000000000000e+03,2.376663080140886675e-02,4.061518024248952224e-02,7.397492117379769186e-04,2.060983239051568210e-03
4.725000000000000000e+03,2.365721586682912117e-02,4.045832723393654601e-02,7.329415802807835766e-04,2.045190290816761413e-03
4.730000000000000000e+03,2.354829872438798932e-02,4.030208247374514330e-02,7.261962737588132776e-04,2.029518692333003981e-03
4.735000000000000000e+03,2.343987715575486866e-02,4.014644361794513644e-02,7.195127255588401735e-04,2.013967510766396813e-03
4.740000000000000000e+03,2.333194895211472553e-02,3.999140833133515288e-02,7.128903741696011051e-04,1.998535820430038645e-03
4.745000000000000000e+03,2.322451191413027471e-02,3.983697428745242713e-02,7.063286631365546650e-04,1.983222702730178498e-03
4.750000000000000000e+03,2.311756385190425964e-02,3.968313916854300516e-02,6.998270410169005759e-04,1.968027246112047206e-03
4.755000000000000000e+03,2.301110258494196148e-02,3.952990066553170589e-02,6.933849613349736627e-04,1.952948546006449178e-03
4.760000000000000000e+03,2.290512594211382286e-02,3.937725647799243667e-02,6.870018825381965120e-04,1.937985704776809971e-03
4.765000000000000000e+03,2.279963176161808880e-02,3.922520431411844616e-02,6.806772679532599240e-04,1.923137831666595294e-03
4.770000000000000000e+03,2.269461789094367674e-02,3.907374189069258430e-02,6.744105857427219741e-04,1.908404042747003032e-03
4.775000000000000000e+03,2.259008218683317137e-02,3.892286693305783279e-02,6.682013088619972790e-04,1.893783460864941056e-03
4.780000000000000000e+03,2.248602251524581264e-02,3.877257717508784257e-02,6.620489150168441285e-04,1.879275215591726892e-03
4.785000000000000000e+03,2.238243675132078891e-02,3.862287035915738798e-02,6.559528866209049600e-04,1.864878443171971711e-03
4.790000000000000000e+03,2.227932277934050950e-02,3.847374423611301525e-02,6.499127107539963422e-04,1.850592286472667282e-03
4.795000000000000000e+03,2.217667849269404357e-02,3.832519656524396856e-02,6.439278791204096917e-04,1.836415894933146348e-03
4.800000000000000000e+03,2.207450179384081584e-02,3.817722511425285931e-02,6.379978880079857856e-04,1.822348424514881474e-03
4.805000000000000000e+03,2.197279059427409420e-02,3.802982765922648112e-02,6.321222382470011647e-04,1.808389037652076859e-03
4.810000000000000000e+03,2.187154281448497675e-02,3.788300198460704121e-02,6.263004351700426778e-04,1.794536903202212028e-03
4.815000000000000000e+03,2.177075638392620902e-02,3.773674588316287826e-02,6.205319885717342507e-04,1.780791196397501011e-03
4.820000000000000000e+03,2.167042924097634451e-02,3.759105715595978392e-02,6.148164126689140314e-04,1.767151098796116261e-03
4.825000000000000000e+03,2.157055933290388111e-02,3.744593361233223422e-02,6.091532260615214718e-04,1.753615798234311801e-03
4.830000000000000000e+03,2.147114461583151529e-02,3.730137306985450291e-02,6.035419516932222488e-04,1.740184488778291584e-03
4.835000000000000000e+03,2.137218305470063584e-02,3.715737335431210792e-02,5.979821168129906446e-04,1.726856370677285011e-03
4.840000000000000000e+03,2.127367262323584182e-02,3.701393229967328558e-02,5.924732529365227913e-04,1.713630650316170980e-03
4.845000000000000000e+03,2.117561130390954380e-02,3.687104774806043705e-02,5.870148958083486841e-04,1.700506540168760915e-03
4.850000000000000000e+03,2.107799708790688425e-02,3.672871754972168584e-02,5.816065853639850684e-04,1.687483258751706731e-03
4.855000000000000000e+03,2.098082797509049149e-02,3.658693956300260175e-02,5.762478656926888669e-04,1.674560030578134927e-03
4.860000000000000000e+03,2.088410197396559087e-02,3.644571165431786247e-02,5.709382850004421925e-04,1.661736086112478071e-03
4.865000000000000000e+03,2.078781710164513338e-02,3.630503169812320657e-02,5.656773955731197231e-04,1.649010661724493792e-03
4.870000000000000000e+03,2.069197138381504222e-02,3.616489757688727547e-02,5.604647537401725912e-04,1.636382999644909195e-03
4.875000000000000000e+03,2.059656285469960851e-02,3.602530718106340679e-02,5.552999198384292586e-04,1.623852347920427342e-03
4.880000000000000000e+03,2.050158955702698071e-02,3.588625840906196213e-02,5.501824581765799808e-04,1.611417960369532351e-03
4.885000000000000000e+03,2.040704954199478588e-02,3.574774916722223139e-02,5.451119369994335880e-04,1.599079096538397280e-03
4.890000000000000000e+03,2.031294086923585152e-02,3.560977736978482994e-02,5.400879284530472673e-04,1.586835021657545964e-03
4.895000000000000000e+03,2.021926160678412521e-02,3.547234093886375561e-02,5.351100085496571755e-04,1.574685006598040837e-03
4.900000000000000000e+03,2.012600983104056301e-02,3.533543780441899401e-02,5.301777571333806793e-04,1.562628327829033601e-03
4.905000000000000000e+03,2.003318362673928502e-02,3.519906590422867965e-02,5.252907578458536515e-04,1.550664267374588390e-03
4.910000000000000000e+03,1.994078108691373780e-02,3.506322318386190934e-02,5.204485980923305053e-04,1.538792112771788199e-03
4.915000000000000000e+03,1.984880031286305815e-02,3.492790759665104910e-02,5.156508690081520975e-04,1.527011157028364914e-03
4.920000000000000000e+03,1.975723941411852008e-02,3.479311710366465166e-02,5.108971654253041629e-04,1.515320698581080041e-03
4.925000000000000000e+03,1.966609650841002338e-02,3.465884967367994368e-02,5.061870858395013705e-04,1.503720041254463010e-03
4.930000000000000000e+03,1.957536972163292227e-02,3.452510328315581967e-02,5.015202323772135909e-04,1.492208494219395302e-03
4.935000000000000000e+03,1.948505718781463544e-02,3.439187591620583573e-02,4.968962107635260242e-04,1.480785371952719580e-03
4.940000000000000000e+03,1.939515704908172100e-02,3.425916556457088424e-02,4.923146302897962560e-04,1.469449994196436824e-03
4.945000000000000000e+03,1.930566745562679876e-02,3.412697022759241666e-02,4.877751037817800697e-04,1.458201685917738738e-03
4.950000000000000000e+03,1.921658656567568069e-02,3.399528791218568713e-02,4.832772475680522685e-04,1.447039777269073331e-03
4.955000000000000000e+03,1.912791254545475467e-02,3.386411663281274631e-02,4.788206814486520909e-04,1.435963603548364668e-03
4.960000000000000000e+03,1.903964356915824330e-02,3.373345441145583767e-02,4.744050286640586573e-04,1.424972505160108883e-03
4.965000000000000000e+03,1.895177781891571947e-02,3.360329927759077295e-02,4.700299158643423823e-04,1.414065827576201952e-03
4.970000000000000000e+03,1.886431348475971562e-02,3.347364926816021047e-02,4.656949730788218964e-04,1.403242921297320192e-03
4.975000000000000000e+03,1.877724876459347519e-02,3.334450242754745386e-02,4.613998336855901043e-04,1.392503141814348255e-03
4.980000000000000000e+03,1.869058186415870071e-02,3.321585680754970266e-02,4.571441343817497457e-04,1.381845849570389334e-03
4.985000000000000000e+03,1.860431099700362093e-02,3.308771046735203142e-02,4.529275151536163750e-04,1.371270409923098892e-03
4.990000000000000000e+03,1.851843438445091930e-02,3.296006147350095256e-02,4.487496192472626485e-04,1.360776193106850778e-03
4.995000000000000000e+03,1.843295025556603711e-02,3.283290789987824282e-02,4.446100931393319271e-04,1.350362574195688309e-03
5.000000000000000000e+03,1.834785684712533435e-02,3.270624782767486693e-02,4.405085865081906382e-04,1.340028933066329548e-03
5.005000000000000000e+03,1.826315240358459407e-02,3.258007934536502614e-02,4.364447522050591698e-04,1.329774654361409823e-03
5.010000000000000000e+03,1.817883517704748861e-02,3.245440054868004714e-02,4.324182462258458707e-04,1.319599127453192173e-03
5.015000000000000000e+03,1.809490342723421574e-02,3.232920954058263879e-02,4.284287276827401401e-04,1.309501746407200611e-03
5.020000000000000000e+03,1.801135542145021126e-02,3.220450443124103085e-02,4.244758587764872640e-04,1.299481909946562010e-03
5.025000000000000000e+03,1.792818943455508351e-02,3.208028333800327925e-02,4.205593047684948204e-04,1.289539021416392667e-03
5.030000000000000000e+03,1.784540374893141962e-02,3.195654438537157138e-02,4.166787339536696748e-04,1.279672488748275503e-03
5.035000000000000000e+03,1.776299665445403228e-02,3.183328570497676729e-02,4.128338176329331296e-04,1.269881724425486226e-03
5.040000000000000000e+03,1.768096644845904009e-02,3.171050543555273271e-02,4.090242300865307395e-04,1.260166145447884703e-03
5.045000000000000000e+03,1.759931143571318718e-02,3.158820172291109535e-02,4.052496485471551030e-04,1.250525173297576103e-03
5.050000000000000000e+03,1.751802992838330172e-02,3.146637271991578610e-02,4.015097531735189215e-04,1.240958233904643606e-03
5.055000000000000000e+03,1.743712024600569538e-02,3.134501658645777455e-02,3.978042270240993096e-04,1.231464757613031378e-03
5.060000000000000000e+03,1.735658071545590625e-02,3.122413148942994321e-02,3.941327560312035704e-04,1.222044179146849303e-03
5.065000000000000000e+03,1.727640967091838980e-02,3.110371560270192015e-02,3.904950289750309597e-04,1.212695937576840346e-03
5.070000000000000000e+03,1.719660545385636244e-02,3.098376710709505391e-02,3.868907374582984519e-04,1.203419476287195507e-03
5.075000000000000000e+03,1.711716641298176994e-02,3.086428419035744039e-02,3.833195758807477318e-04,1.194214242942476332e-03
5.080000000000000000e+03,1.703809090422535658e-02,3.074526504713903999e-02,3.797812414142085445e-04,1.185079689454732145e-03
5.085000000000000000e+03,1.695937729070683825e-02,3.062670787896681207e-02,3.762754339775970479e-04,1.176015271951399641e-03
5.090000000000000000e+03,1.688102394270519016e-02,3.050861089422009925e-02,3.728018562122512969e-04,1.167020450742584266e-03
5.095000000000000000e+03,1.680302923762898998e-02,3.039097230810580350e-02,3.693602134575433627e-04,1.158094690289409104e-03
5.100000000000000000e+03,1.672539155998704202e-02,3.027379034263391611e-02,3.659502137266445413e-04,1.149237459171931599e-03
5.105000000000000000e+03,1.664810930135882105e-02,3.015706322659293670e-02,3.625715676824885366e-04,1.140448230057979030e-03
5.110000000000000000e+03,1.657118086036535320e-02,3.004078919552542401e-02,3.592239886140355647e-04,1.131726479671362308e-03
5.115000000000000000e+03,1.649460464263990608e-02,2.992496649170373058e-02,3.559071924125341269e-04,1.123071688761312099e-03
5.120000000000000000e+03,1.641837906079898074e-02,2.980959336410554661e-02,3.526208975483617462e-04,1.114483342071440715e-03
5.125000000000000000e+03,1.634250253441335565e-02,2.969466806838981510e-02,3.493648250475603931e-04,1.105960928309039030e-03
5.130000000000000000e+03,1.626697348997922093e-02,2.958018886687257057e-02,3.461386984692128724e-04,1.097503940114940213e-03
5.135000000000000000e+03,1.619179036088944090e-02,2.946615402850274318e-02,3.429422438823989737e-04,1.089111874033303661e-03
5.140000000000000000e+03,1.611695158740486522e-02,2.935256182883836176e-02,3.397751898437467938e-04,1.080784230481631608e-03
5.145000000000000000e+03,1.604245561662580657e-02,2.923941055002246547e-02,3.366372673750794701e-04,1.072520513721203581e-03
5.150000000000000000e+03,1.596830090246369876e-02,2.912669848075938317e-02,3.335282099411699536e-04,1.064320231827644431e-03
5.155000000000000000e+03,1.589448590561261948e-02,2.901442391629082199e-02,3.304477534278602371e-04,1.056182896661564353e-03
5.160000000000000000e+03,1.582100909352118431e-02,2.890258515837229245e-02,3.273956361203483639e-04,1.048108023839835990e-03
5.165000000000000000e+03,1.574786894036435750e-02,2.879118051524938091e-02,3.243715986813923858e-04,1.040095132706372145e-03
5.170000000000000000e+03,1.567506392701551593e-02,2.868020830163428569e-02,3.213753841301317206e-04,1.032143746303886651e-03
5.175000000000000000e+03,1.560259254101845246e-02,2.856966683868231160e-02,3.184067378207645275e-04,1.024253391345591709e-03
5.180000000000000000e+03,1.553045327655963245e-02,2.845955445396839562e-02,3.154654074215811890e-04,1.016423598186776394e-03
5.185000000000000000e+03,1.545864463444046426e-02,2.834986948146385466e-02,3.125511428940853952e-04,1.008653900797175764e-03
5.190000000000000000e+03,1.538716512204969800e-02,2.824061026151307788e-02,3.096636964724899300e-04,1.000943836733115969e-03
5.195000000000000000e+03,1.531601325333597011e-02,2.813177514081035419e-02,3.068028226431265327e-04,9.932929471100217060e-04
5.200000000000000000e+03,1.524518754878036349e-02,2.802336247237680392e-02,3.039682781242311117e-04,9.857007765751654455e-04
5.205000000000000000e+03,1.517468653536913070e-02,2.791537061553719598e-02,3.011598218458328238e-04,9.781668732805454645e-04
5.210000000000000000e+03,1.510450874656649699e-02,2.780779793589715707e-02,2.983772149298037787e-04,9.706907888560490239e-04
5.215000000000000000e+03,1.503465272228762979e-02,2.770064280532015880e-02,2.956202206701996345e-04,9.632720783827283025e-04
5.220000000000000000e+03,1.496511700887157535e-02,2.759390360190468530e-02,2.928886045136661672e-04,9.559103003664471288e-04
5.225000000000000000e+03,1.489590015905442599e-02,2.748757870996156386e-02,2.901821340399718245e-04,9.486050167114086669e-04
5.230000000000000000e+03,1.482700073194249783e-02,2.738166651999120876e-02,2.875005789429272308e-04,9.413557926943073861e-04
5.235000000000000000e+03,1.475841729298571665e-02,2.727616542866102486e-02,2.848437110111910688e-04,9.341621969382863083e-04
5.240000000000000000e+03,1.469014841395096214e-02,2.717107383878292898e-02,2.822113041095301324e-04,9.270238013874747360e-04
5.245000000000000000e+03,1.462219267289562724e-02,2.706639015929078115e-02,2.796031341600511912e-04,9.199401812811382716e-04
5.250000000000000000e+03,1.455454865414122952e-02,2.696211280521804490e-02,2.770189791235601394e-04,9.129109151288817029e-04
5.255000000000000000e+03,1.448721494824713185e-02,2.685824019767553070e-02,2.744586189813722280e-04,9.059355846850521837e-04
5.260000000000000000e+03,1.442019015198435679e-02,2.675477076382902497e-02,2.719218357169732184e-04,8.990137749243072790e-04
5.265000000000000000e+03,1.435347286830952578e-02,2.665170293687713424e-02,2.694084132979915401e-04,8.921450740165135168e-04
5.270000000000000000e+03,1.428706170633880883e-02,2.654903515602926450e-02,2.669181376582894388e-04,8.853290733024277333e-04
5.275000000000000000e+03,1.422095528132211358e-02,2.644676586648348968e-02,2.644507966802496610e-04,8.785653672693276772e-04
5.280000000000000000e+03,1.415515221461726911e-02,2.634489351940461424e-02,2.620061801772856466e-04,8.718535535268681289e-04
5.285000000000000000e+03,1.408965113366434166e-02,2.624341657190228105e-02,2.595840798762396695e-04,8.651932327830713513e-04
5.290000000000000000e+03,1.402445067196002836e-02,2.614233348700910342e-02,2.571842894002108635e-04,8.585840088204840749e-04
5.295000000000000000e+03,1.395954946903215678e-02,2.604164273365902615e-02,2.548066042516006322e-04,8.520254884727515750e-04
5.300000000000000000e+03,1.389494617041433892e-02,2.594134278666544724e-02,2.524508217948140398e-04,8.455172816010188188e-04
5.305000000000000000e+03,1.383063942762060260e-02,2.584143212669979400e-02,2.501167412397846011e-04,8.390590010707541261e-04
5.310000000000000000e+03,1.376662789812024314e-02,2.574190924026987723e-02,2.478041636251470834e-04,8.326502627286268233e-04
5.315000000000000000e+03,1.370291024531268033e-02,2.564277261969840141e-02,2.455128918017464670e-04,8.262906853797303240e-04
5.320000000000000000e+03,1.363948513850246277e-02,2.554402076310158254e-02,2.432427304163326822e-04,8.199798907647809238e-04
5.325000000000000000e+03,1.357635125287435900e-02,2.544565217436785959e-02,2.409934858952746464e-04,8.137175035374575411e-04
5.330000000000000000e+03,1.351350726946850579e-02,2.534766536313656782e-02,2.387649664285717243e-04,8.075031512422828003e-04
5.335000000000000000e+03,1.345095187515575608e-02,2.525005884477667800e-02,2.365569819538165884e-04,8.013364642921960929e-04
5.340000000000000000e+03,1.338868376261291224e-02,2.515283114036585138e-02,2.343693441405528656e-04,7.952170759465472007e-04
5.345000000000000000e+03,1.332670163029834980e-02,2.505598077666917542e-02,2.322018663745060128e-04,7.891446222893223721e-04
5.350000000000000000e+03,1.326500418242746414e-02,2.495950628611831243e-02,2.300543637421447656e-04,7.831187422074703617e-04
5.355000000000000000e+03,1.320359012894836877e-02,2.486340620679056493e-02,2.279266530152983152e-04,7.771390773691489980e-04
5.360000000000000000e+03,1.314245818551765428e-02,2.476767908238790977e-02,2.258185526359077374e-04,7.712052722025639420e-04
5.365000000000000000e+03,1.308160707347618378e-02,2.467232346221635148e-02,2.237298827009807619e-04,7.653169738746730053e-04
5.370000000000000000e+03,1.302103551982504610e-02,2.457733790116508818e-02,2.216604649476130323e-04,7.594738322701401591e-04
5.375000000000000000e+03,1.296074225720160282e-02,2.448272095968593090e-02,2.196101227380968871e-04,7.536754999705261174e-04
5.380000000000000000e+03,1.290072602385558716e-02,2.438847120377271235e-02,2.175786810454132978e-04,7.479216322334083372e-04
5.385000000000000000e+03,1.284098556362531056e-02,2.429458720494077906e-02,2.155659664384268449e-04,7.422118869718853694e-04
5.390000000000000000e+03,1.278151962591395942e-02,2.420106754020648690e-02,2.135718070676379454e-04,7.365459247342398281e-04
5.395000000000000000e+03,1.272232696566604274e-02,2.410791079206691875e-02,2.115960326508196682e-04,7.309234086835729536e-04
5.400000000000000000e+03,1.266340634334379295e-02,2.401511554847949106e-02,2.096384744588565628e-04,7.253440045777307180e-04
5.405000000000000000e+03,1.260475652490381480e-02,2.392268040284169575e-02,2.076989653015986939e-04,7.198073807494377715e-04
5.410000000000000000e+03,1.254637628177372212e-02,2.383060395397105027e-02,2.057773395141401416e-04,7.143132080863373893e-04
5.415000000000000000e+03,1.248826439082890115e-02,2.373888480608486382e-02,2.038734329428827207e-04,7.088611600115272233e-04
5.420000000000000000e+03,1.243041963436936938e-02,2.364752156878022205e-02,2.019870829318425346e-04,7.034509124639297135e-04
5.425000000000000000e+03,1.237284080009668809e-02,2.355651285701405168e-02,2.001181283092054344e-04,6.980821438789034088e-04
5.430000000000000000e+03,1.231552668109103452e-02,2.346585729108315380e-02,1.982664093738005398e-04,6.927545351692852588e-04
5.435000000000000000e+03,1.225847607578828442e-02,2.337555349660440374e-02,1.964317678818216627e-04,6.874677697060358698e-04
5.440000000000000000e+03,1.220168778795722477e-02,2.328560010449493012e-02,1.946140470336794046e-04,6.822215332996224525e-04
5.445000000000000000e+03,1.214516062667688086e-02,2.319599575095248126e-02,1.928130914608782440e-04,6.770155141809485735e-04
5.450000000000000000e+03,1.208889340631385742e-02,2.310673907743568053e-02,1.910287472130286622e-04,6.718494029830248499e-04
5.455000000000000000e+03,1.203288494649987390e-02,2.301782873064453158e-02,1.892608617451082284e-04,6.667228927223226237e-04
5.460000000000000000e+03,1.197713407210922697e-02,2.292926336250079508e-02,1.875092839046683664e-04,6.616356787805154549e-04
5.465000000000000000e+03,1.192163961323655999e-02,2.284104163012874375e-02,1.857738639192176564e-04,6.565874588861789814e-04
5.470000000000000000e+03,1.186640040517452678e-02,2.275316219583549404e-02,1.840544533837649218e-04,6.515779330968533367e-04
5.475000000000000000e+03,1.181141528839161139e-02,2.266562372709195888e-02,1.823509052483897450e-04,6.466068037810642584e-04
5.480000000000000000e+03,1.175668310851010236e-02,2.257842489651343959e-02,1.806630738060127487e-04,6.416737756005030328e-04
5.485000000000000000e+03,1.170220271628403218e-02,2.249156438184045370e-02,1.789908146801607810e-04,6.367785554925067641e-04
5.490000000000000000e+03,1.164797296757727300e-02,2.240504086591965302e-02,1.773339848130183025e-04,6.319208526524620981e-04
5.495000000000000000e+03,1.159399272334175023e-02,2.231885303668473125e-02,1.756924424533965368e-04,6.271003785163774312e-04
5.500000000000000000e+03,1.154026084959563180e-02,2.223299958713744959e-02,1.740660471448589905e-04,6.223168467437410235e-04
5.505000000000000000e+03,1.148677621740173786e-02,2.214747921532871089e-02,1.724546597141382706e-04,6.175699732003328167e-04
5.510000000000000000e+03,1.143353770284592438e-02,2.206229062433967200e-02,1.708581422593282286e-04,6.128594759413218303e-04
5.515000000000000000e+03,1.138054418701563500e-02,2.197743252226293242e-02,1.692763581384469553e-04,6.081850751943307072e-04
5.520000000000000000e+03,1.132779455597843557e-02,2.189290362218383051e-02,1.677091719580403259e-04,6.035464933428240017e-04
5.525000000000000000e+03,1.127528770076078810e-02,2.180870264216176052e-02,1.661564495618312427e-04,5.989434549093553039e-04
5.530000000000000000e+03,1.122302251732673617e-02,2.172482830521153471e-02,1.646180580194866235e-04,5.943756865391698748e-04
5.535000000000000000e+03,1.117099790655681248e-02,2.164127933928487735e-02,1.630938656154887439e-04,5.898429169840806088e-04
5.540000000000000000e+03,1.111921277422694282e-02,2.155805447725185273e-02,1.615837418381889422e-04,5.853448770857663319e-04
5.545000000000000000e+03,1.106766603098747331e-02,2.147515245688258814e-02,1.600875573688241907e-04,5.808812997601651464e-04
5.550000000000000000e+03,1.101635659234227217e-02,2.139257202082876091e-02,1.586051840706834224e-04,5.764519199812104212e-04
5.555000000000000000e+03,1.096528337862792864e-02,2.131031191660541502e-02,1.571364949784493628e-04,5.720564747651607105e-04
5.560000000000000000e+03,1.091444531499300222e-02,2.122837089657268056e-02,1.556813642875191114e-04,5.676947031547320208e-04
5.565000000000000000e+03,1.086384133137736560e-02,2.114674771791760083e-02,1.542396673435016922e-04,5.633663462036060795e-04
5.570000000000000000e+03,1.081347036249167073e-02,2.106544114263599748e-02,1.528112806317619534e-04,5.590711469608412431e-04
5.575000000000000000e+03,1.076333134779682704e-02,2.098444993751448148e-02,1.513960817670893409e-04,5.548088504555969552e-04
5.580000000000000000e+03,1.071342323148361322e-02,2.090377287411247439e-02,1.499939494834527838e-04,5.505792036818093083e-04
5.585000000000000000e+03,1.066374496245236711e-02,2.082340872874415341e-02,1.486047636238103594e-04,5.463819555831346195e-04
5.590000000000000000e+03,1.061429549429271195e-02,2.074335628246081267e-02,1.472284051300522072e-04,5.422168570379597933e-04
5.595000000000000000e+03,1.056507378526342494e-02,2.066361432103279785e-02,1.458647560330860956e-04,5.380836608442376946e-04
5.600000000000000000e+03,1.051607879827232660e-02,2.058418163493200975e-02,1.445136994428494000e-04,5.339821217051219033e-04
5.605000000000000000e+03,1.046730950085630885e-02,2.050505701931410255e-02,1.431751195385233641e-04,5.299119962139559352e-04
5.610000000000000000e+03,1.041876486516142390e-02,2.042623927400081738e-02,1.418489015589638783e-04,5.258730428398901077e-04
5.615000000000000000e+03,1.037044386792297310e-02,2.034772720346257613e-02,1.405349317929148467e-04,5.218650219132944671e-04
5.620000000000000000e+03,1.032234549044582991e-02,2.026951961680084971e-02,1.392330975695137748e-04,5.178876956115459817e-04
5.625000000000000000e+03,1.027446871858471965e-02,2.019161532773081080e-02,1.379432872488775877e-04,5.139408279447965459e-04
5.630000000000000000e+03,1.022681254272459796e-02,2.011401315456388603e-02,1.366653902127383492e-04,5.100241847416864477e-04
5.635000000000000000e+03,1.017937595776117511e-02,2.003671192019049890e-02,1.353992968551017209e-04,5.061375336356283439e-04
5.640000000000000000e+03,1.013215796308141771e-02,1.995971045206280936e-02,1.341448985730956192e-04,5.022806440505487007e-04
5.645000000000000000e+03,1.008515756254420304e-02,1.988300758217745323e-02,1.329020877578679307e-04,4.984532871873699608e-04
5.650000000000000000e+03,1.003837376446102894e-02,1.980660214705851074e-02,1.316707577855400651e-04,4.946552360102226360e-04
5.655000000000000000e+03,9.991805581576817391e-03,1.973049298774033622e-02,1.304508030082481116e-04,4.908862652328574352e-04
5.660000000000000000e+03,9.945452031050740563e-03,1.965467894975059249e-02,1.292421187451855123e-04,4.871461513051632644e-04
5.665000000000000000e+03,9.899312134437190935e-03,1.957915888309332691e-02,1.280446012740142842e-04,4.834346723997615548e-04
5.670000000000000000e+03,9.853384917666789533e-03,1.950393164223195031e-02,1.268581478219771362e-04,4.797516083988042040e-04
5.675000000000000000e+03,9.807669411027484380e-03,1.942899608607253151e-02,1.256826565573106419e-04,4.760967408807350882e-04
5.680000000000000000e+03,9.762164649145700993e-03,1.935435107794696019e-02,1.245180265807117827e-04,4.724698531072288408e-04
5.685000000000000000e+03,9.716869670967647268e-03,1.927999548559618942e-02,1.233641579168904406e-04,4.688707300102136575e-04
5.690000000000000000e+03,9.671783519740542040e-03,1.920592818115364475e-02,1.222209515060778458e-04,4.652991581790763553e-04
5.695000000000000000e+03,9.626905242994103842e-03,1.913214804112857437e-02,1.210883091957618522e-04,4.617549258477649204e-04
5.700000000000000000e+03,9.582233892521973759e-03,1.905865394638950328e-02,1.199661337323931027e-04,4.582378228821827062e-04
5.705000000000000000e+03,9.537768524363275310e-03,1.898544478214773262e-02,1.188543287532630810e-04,4.547476407676553272e-04
5.710000000000000000e+03,9.493508198784242000e-03,1.891251943794099860e-02,1.177527987783831933e-04,4.512841725962625158e-04
5.715000000000000000e+03,9.449451980259898631e-03,1.883987680761693012e-02,1.166614492023997508e-04,4.478472130547403777e-04
5.720000000000000000e+03,9.405598937455864061e-03,1.876751578931693670e-02,1.155801862866832512e-04,4.444365584119063265e-04
5.725000000000000000e+03,9.361948143210152215e-03,1.869543528545970779e-02,1.145089171514502132e-04,4.410520065066688387e-04
5.730000000000000000e+03,9.318498674515136165e-03,1.862363420272526715e-02,1.134475497679380423e-04,4.376933567357994413e-04
5.735000000000000000e+03,9.275249612499513949e-03,1.855211145203864223e-02,1.123959929506391619e-04,4.343604100419674570e-04
5.740000000000000000e+03,9.232200042410374993e-03,1.848086594855385609e-02,1.113541563496281140e-04,4.310529689018857170e-04
5.745000000000000000e+03,9.189349053595325528e-03,1.840989661163786734e-02,1.103219504429967288e-04,4.277708373143390176e-04
5.750000000000000000e+03,9.146695739484764914e-03,1.833920236485461069e-02,1.092992865292873961e-04,4.245138207885659721e-04
5.755000000000000000e+03,9.104239197574063094e-03,1.826878213594911385e-02,1.082860767200140219e-04,4.212817263325819911e-04
5.760000000000000000e+03,9.061978529406024274e-03,1.819863485683152413e-02,1.072822339322304598e-04,4.180743624415991897e-04
5.765000000000000000e+03,9.019912840553239580e-03,1.812875946356144741e-02,1.062876718812906827e-04,4.148915390866297426e-04
5.770000000000000000e+03,8.978041240600587169e-03,1.805915489633204071e-02,1.053023050735003185e-04,4.117330677029930699e-04
5.775000000000000000e+03,8.936362843127872851e-03,1.798982009945448643e-02,1.043260487989502088e-04,4.085987611791005785e-04
5.780000000000000000e+03,8.894876765692385709e-03,1.792075402134220632e-02,1.033588191243469599e-04,4.054884338453595039e-04
5.785000000000000000e+03,8.853582129811679233e-03,1.785195561449537047e-02,1.024005328859408813e-04,4.024019014627408649e-04
5.790000000000000000e+03,8.812478060946288272e-03,1.778342383548531594e-02,1.014511076825598242e-04,3.993389812121270698e-04
5.795000000000000000e+03,8.771563688482640272e-03,1.771515764493912862e-02,1.005104618686346313e-04,3.962994916830460792e-04
5.800000000000000000e+03,8.730838145715957843e-03,1.764715600752413821e-02,9.957851454730821830e-05,3.932832528629389974e-04
5.805000000000000000e+03,8.690300569833239383e-03,1.757941789193265616e-02,9.865518556356190868e-05,3.902900861265169480e-04
5.810000000000000000e+03,8.649950101896331650e-03,1.751194227086657826e-02,9.774039549758603866e-05,3.873198142247566921e-04
5.815000000000000000e+03,8.609785886825059575e-03,1.744472812102220230e-02,9.683406565798699701e-05,3.843722612745990278e-04
5.820000000000000000e+03,8.569807073380451487e-03,1.737777442307496603e-02,9.593611807514979353e-05,3.814472527481821743e-04
5.825000000000000000e+03,8.530012814147950456e-03,1.731108016166435157e-02,9.504647549467944905e-05,3.785446154625108977e-04
5.830000000000000000e+03,8.490402265520835545e-03,1.724464432537873432e-02,9.416506137089414254e-05,3.756641775690594456e-04
5.835000000000000000e+03,8.450974587683538972e-03,1.717846590674043314e-02,9.329179986034726577e-05,3.728057685434683194e-04
5.840000000000000000e+03,8.411728944595193991e-03,1.711254390219063906e-02,9.242661581541161632e-05,3.699692191753310364e-04
5.845000000000000000e+03,8.372664503973144615e-03,1.704687731207449666e-02,9.156943477796522090e-05,3.671543615580680057e-04
5.850000000000000000e+03,8.333780437276554209e-03,1.698146514062628260e-02,9.072018297305159873e-05,3.643610290788392748e-04
5.855000000000000000e+03,8.295075919690102564e-03,1.691630639595455288e-02,8.987878730275671621e-05,3.615890564086570932e-04
5.860000000000000000e+03,8.256550130107707247e-03,1.685140009002733183e-02,8.904517533993264893e-05,3.588382794923504829e-04
5.865000000000000000e+03,8.218202251116349041e-03,1.678674523865744672e-02,8.821927532210829576e-05,3.561085355388603820e-04
5.870000000000000000e+03,8.180031468979971979e-03,1.672234086148781385e-02,8.740101614542294234e-05,3.533996630114284287e-04
5.875000000000000000e+03,8.142036973623372961e-03,1.665818598197689807e-02,8.659032735864528700e-05,3.507115016178733477e-04
5.880000000000000000e+03,8.104217958616273532e-03,1.659427962738406481e-02,8.578713915720500259e-05,3.480438923011159452e-04
5.885000000000000000e+03,8.066573621157351742e-03,1.653062082875510208e-02,8.499138237729550341e-05,3.453966772295979600e-04
5.890000000000000000e+03,8.029103162058421478e-03,1.646720862090784304e-02,8.420298849000484713e-05,3.427696997877084499e-04
5.895000000000000000e+03,7.991805785728616982e-03,1.640404204241758049e-02,8.342188959553226157e-05,3.401628045666050442e-04
5.900000000000000000e+03,7.954680700158650239e-03,1.634112013560292884e-02,8.264801841748665079e-05,3.375758373547720612e-04
5.905000000000000000e+03,7.917727116905226223e-03,1.627844194651134613e-02,8.188130829716036769e-05,3.350086451287954113e-04
5.910000000000000000e+03,7.880944251075333237e-03,1.621600652490500644e-02,8.112169318788243165e-05,3.324610760442459740e-04
5.915000000000000000e+03,7.844331321310810817e-03,1.615381292424653004e-02,8.036910764947062535e-05,3.299329794265817330e-04
5.920000000000000000e+03,7.807887549772838699e-03,1.609186020168483153e-02,7.962348684263195644e-05,3.274242057620374959e-04
5.925000000000000000e+03,7.771612162126502986e-03,1.603014741804110327e-02,7.888476652355708304e-05,3.249346066887784010e-04
5.930000000000000000e+03,7.735504387525540988e-03,1.596867363779466351e-02,7.815288303847017846e-05,3.224640349879679345e-04
5.935000000000000000e+03,7.699563458596972443e-03,1.590743792906903695e-02,7.742777331814815374e-05,3.200123445748937899e-04
5.940000000000000000e+03,7.663788611425957110e-03,1.584643936361799371e-02,7.670937487268164362e-05,3.175793904903150130e-04
5.945000000000000000e+03,7.628179085540598599e-03,1.578567701681162991e-02,7.599762578617520953e-05,3.151650288917098885e-04
5.950000000000000000e+03,7.592734123896870482e-03,1.572514996762256617e-02,7.529246471146395462e-05,3.127691170446999548e-04
5.955000000000000000e+03,7.557452972863625690e-03,1.566485729861211151e-02,7.459383086496555564e-05,3.103915133144818255e-04
5.960000000000000000e+03,7.522334882207570329e-03,1.560479809591653819e-02,7.390166402147870818e-05,3.080320771573636361e-04
5.965000000000000000e+03,7.487379105078430068e-03,1.554497144923341033e-02,7.321590450913684320e-05,3.056906691123066947e-04
5.970000000000000000e+03,7.452584897994056663e-03,1.548537645180789353e-02,7.253649320431356938e-05,3.033671507925785353e-04
5.975000000000000000e+03,7.417951520825699294e-03,1.542601220041918929e-02,7.186337152663736252e-05,3.010613848774938445e-04
5.980000000000000000e+03,7.383478236783254205e-03,1.536687779536700243e-02,7.119648143402938897e-05,2.987732351041668278e-04
5.985000000000000000e+03,7.349164312400629714e-03,1.530797234045802417e-02,7.053576541779342512e-05,2.965025662593551896e-04
5.990000000000000000e+03,7.315009017521152852e-03,1.524929494299246194e-02,6.988116649769699471e-05,2.942492441713648842e-04
5.995000000000000000e+03,7.281011625283023703e-03,1.519084471375070459e-02,6.923262821715470583e-05,2.920131357019935172e-04
6.000000000000000000e+03,7.247171412104866893e-03,1.513262076697988179e-02,6.859009463851159201e-05,2.897941087386094903e-04


==> reproducibility/xxz_endpoint_loss/validation/data/figure1_dynamics_metadata.json <==
{
  "L": 8,
  "N": 3,
  "Sz_total": -1.0,
  "Delta": 4,
  "kappa_per_end": 0.4,
  "gamma": 0,
  "product_basis_states_decimal": [
    28,
    56
  ],
  "product_basis_states_binary": [
    "00011100",
    "00111000"
  ],
  "initial_energy_F": 2.999999999999999,
  "initial_energy_S": 3.0,
  "initial_HS_squared_F": 2.0,
  "initial_HS_squared_S": 1.5,
  "initial_trace_distances": [
    0.9999999999999998,
    1.0
  ],
  "HS_squared_cross_times_linear_interpolation": [
    890.2822077740054
  ],
  "maximum_sampled_HS_squared_increase_F": -6.425335786431138e-07,
  "maximum_sampled_HS_squared_increase_S": -2.219026963384027e-06,
  "maximum_sampled_trace_increase": -5.555514948074602e-07,
  "trace_error": 2.6001428594637787e-13,
  "final_HS_squared_ratio": 0.23668560736815725,
  "final_trace_distance_ratio": 0.4789105286982774,
  "scope": "Complete number-sector CPTP cascade, no no-jump conditioning. HS^2 strong QME candidate; strict trace-distance initial ordering absent."
}

==> reproducibility/xxz_endpoint_loss/validation/data/figure1_summary.json <==
{
  "L": 8,
  "N": 3,
  "Delta": 4,
  "kappa_over_J": 0.4,
  "HS_crossing_Jt_interpolated": 890.2822077740054,
  "max_recorded_trace_error": 2.6001428594637787e-13,
  "final_D_ratio": 0.4789105286982774,
  "final_Q_ratio": 0.23668560736815725,
  "evidence": "full unconditional number-sector Lindblad evolution, all jumps retained"
}

==> reproducibility/xxz_endpoint_loss/validation/data/full_cascade_tail_L8.json <==
{
  "L": 8,
  "N": 3,
  "channels": {
    "F": {
      "Gamma": 0.0009394511273475186,
      "bottleneck_N": 3,
      "initial_left_weight": 0.944768980691402,
      "right_nonvac_trace": 2.1808076022314817,
      "trace_tail_prefactor": 2.0603593754442975,
      "HS_squared_tail_prefactor": 5.531248481576527,
      "vacuum_trace_constraint_residual": 4.1460168631601846e-12,
      "forward_checks": [
        {
          "n": 2,
          "trace": 0.5443913930345629,
          "relative_residual": 1.102840249126256e-11
        },
        {
          "n": 1,
          "trace": 0.636416209196919,
          "relative_residual": 2.4046778259043735e-12
        }
      ],
      "backward_relative_residual": null
    },
    "S": {
      "Gamma": 0.0007187814594175604,
      "bottleneck_N": 3,
      "initial_left_weight": 0.479345247208527,
      "right_nonvac_trace": 1.7972769064005267,
      "trace_tail_prefactor": 0.8615161430007371,
      "HS_squared_tail_prefactor": 1.0232148105306538,
      "vacuum_trace_constraint_residual": 1.1126655152793319e-12,
      "forward_checks": [
        {
          "n": 2,
          "trace": 0.4301326263932144,
          "relative_residual": 9.810848997465808e-12
        },
        {
          "n": 1,
          "trace": 0.36714428000731225,
          "relative_residual": 1.2115752081813276e-12
        }
      ],
      "backward_relative_residual": null
    }
  },
  "tail_equal_Q_time_estimate": 3823.5071570812456,
  "Gamma_S_times_estimated_Q_time": 2.7482660544603448,
  "scope": "Full unconditional spectral tail coefficients. Tail equality is not a full-trajectory crossing.",
  "seconds": 0.0068511962890625
}

==> reproducibility/xxz_endpoint_loss/validation/data/full_spin_crosscheck.json <==
{
  "L": 8,
  "method": "independent full 256-dimensional spin Hilbert space, 65536-dimensional Liouvillian",
  "max_metric_difference_vs_number_cascade": 2.90878432451791e-14,
  "rows": [
    {
      "t": 0,
      "state": 0,
      "trace_distance": 1.0,
      "HS_squared": 1.9999999999999996,
      "trace_error": 2.220446049250313e-16
    },
    {
      "t": 0,
      "state": 1,
      "trace_distance": 1.0,
      "HS_squared": 1.5,
      "trace_error": 0.0
    },
    {
      "t": 5,
      "state": 0,
      "trace_distance": 0.9999993065888589,
      "HS_squared": 1.9820972593095005,
      "trace_error": 2.2205547689411714e-16
    },
    {
      "t": 5,
      "state": 1,
      "trace_distance": 0.9999994444485052,
      "HS_squared": 1.491673583922646,
      "trace_error": 1.1145761139994905e-16
    },
    {
      "t": 10,
      "state": 0,
      "trace_distance": 0.9999896308538411,
      "HS_squared": 1.9692707881091034,
      "trace_error": 1.998407419752658e-15
    },
    {
      "t": 10,
      "state": 1,
      "trace_distance": 0.9999916892612527,
      "HS_squared": 1.4857875391440956,
      "trace_error": 2.222423962417435e-16
    }
  ]
}
